On the calibration of Just-in-time Defect Prediction

Just in time defect prediction (JIT DP) leverages ML to identify defect-prone code commits, enabling quality assurance (QA) teams to allocate resources more efficiently by focusing on commits that are most likely to contain defects. Although JIT DP techniques have introduced improvements in terms of predictive accuracy, they are still susceptible to misclassification errors such as false positives and negatives. This can lead to wasted resources or undetected defects, a particularly critical concern when QA resources are limited. To mitigate these challenges and preserve the practical utility of JIT DP tools, it becomes essential to estimate the reliability of the predictions, i.e., computing confidence scores. Such scores can help practitioners determine the trustworthiness of predictions and thus prioritize them efficiently. A simple approach to computing confidence scores is to extract, alongside each prediction, the corresponding prediction probabilities and use them as indicators of confidence. However, for these probabilities to reliably serve as confidence scores, the predictive model must be well-calibrated. This means that the prediction probabilities must accurately represent the true likelihood of each prediction being correct. Miscalibration, common in modern ML models, distorts probability scores such that they do not align with the actual correctness probability. In this study, we evaluate the calibration of three JIT DP techniques to determine whether and to what extent they exhibit poor calibration. Furthermore, we assess whether post-calibration methods can improve the calibration of existing JIT defect prediction models. Our results reveal that all evaluated JIT DP models exhibit some level of miscalibration, with ECE ranging from 2-35%. Furthermore, post-calibration methods do not consistently improve the calibration.

==> original_data/LApredict/LApredict_calibrated_platt_scaling/openstack/raw_data_platt_scaling_testset.csv <==
Index,p_calibrated_nps,p_calibrated_nps_cal
1,0.23844208982484444,0.25526506666350934
2,0.246605629724835,0.2567285080374613
3,0.23386133941775789,0.24946635343441698
4,0.24250050561675954,0.24922665872958907
5,0.23102958736143672,0.2509077508875949
6,0.23786614061048775,0.2497062019934829
7,0.23614404123899943,0.254049728107903
8,0.23046612441853243,0.2611516677931992
9,0.2628728204423532,0.2518717543297415
10,0.23102958736143672,0.2528382114175303
11,0.23102958736143672,0.2509077508875949
12,0.23272575270264356,0.2668746982653022
13,0.26348838543775677,0.25042667030774496
14,0.246605629724835,0.26288503173414757
15,0.286255971794883,0.2589339433372941
16,0.3135685585595535,0.25356466242722453
17,0.2430840970511949,0.5576551137357653
18,0.2407554533433066,0.30772797595108314
19,0.2585898490853164,0.2873910736252701
20,0.27032041833661874,0.2673761053010772
21,0.2604198305503043,0.2793299582018235
22,0.23272575270264356,0.2545354052892549
23,0.23329306534994154,0.24946635343441698
24,0.3183711072091736,0.2547784730557208
25,0.25495509505084873,0.24922665872958907
26,0.23159401331169704,0.25356466242722453
27,0.23614404123899943,0.24994620435810794
28,0.2628728204423532,0.2518717543297415
29,0.2321594018891565,0.2545354052892549
30,0.2395968593203726,0.25967182156492913
31,0.2954214932005034,0.26090464848983624
32,0.23844208982484444,0.2604110636122129
33,0.23159401331169704,0.25018636047929826
34,0.2299036248521578,0.24922665872958907
35,0.2448405848988441,0.3134864028369528
36,0.3000676028717521,0.2547784730557208
37,0.2901631739899459,0.2562400846086791
38,0.2555585472494583,0.2509077508875949
39,0.2299036248521578,0.2557522706650723
40,0.2954214932005034,0.26787811016863244
41,0.23272575270264356,0.2574622849532736
42,0.2604198305503043,0.2497062019934829
43,0.2604198305503043,0.2594257105377026
44,0.4597598372812023,0.2567285080374613
45,0.3508634218859085,0.263630163845688
46,0.25016131760801674,0.24946635343441698
47,0.23159401331169704,0.2497062019934829
48,0.2778994698104227,0.267125327018197
49,0.2321594018891565,0.24946635343441698
50,0.2299036248521578,0.25114852153880235
51,0.23671711582024138,0.2562400846086791
52,0.26595988508347007,0.25114852153880235
53,0.23102958736143672,0.25550859239318185
54,0.24250050561675954,0.2506671337938237
55,0.2321594018891565,0.25550859239318185
56,0.23046612441853243,0.2819151496959549
57,0.23046612441853243,0.25991808412788864
58,0.2791752794288398,0.27166214318569587
59,0.2299036248521578,0.2653740698655859
60,0.23102958736143672,0.31541883997452197
61,0.23729114910795968,0.3970872139940298
62,0.3408098261212471,0.25259636729801954
63,0.24837921359123974,0.2567285080374613
64,0.24366864115675133,0.27675933639707834
65,0.23102958736143672,0.2497062019934829
66,0.28238045234101905,0.25819743058894706
67,0.23102958736143672,0.26462578004796306
68,0.25016131760801674,0.2567285080374613
69,0.246605629724835,0.26387884231091896
70,0.23901899623670508,0.255996101422554
71,0.2974075676171439,0.25163052331092234
72,0.2980713009750816,0.2591797511080016
73,0.2579817195568866,0.24922665872958907
74,0.23329306534994154,0.2533223590354024
75,0.2817376347468436,0.25550859239318185
76,0.23786614061048775,0.2626369556806408
77,0.26595988508347007,0.2623890303959627
78,0.23272575270264356,0.2604110636122129
79,0.23159401331169704,0.2673761053010772
80,0.2653406263003462,0.2509077508875949
81,0.246605629724835,0.25211313870180974
82,0.23786614061048775,0.25259636729801954
83,0.23786614061048775,0.2497062019934829
84,0.24366864115675133,0.24946635343441698
85,0.2430840970511949,0.2562400846086791
86,0.23046612441853243,0.2958561188717079
87,0.23159401331169704,0.24946635343441698
88,0.23102958736143672,0.24922665872958907
89,0.30408300785573505,0.2594257105377026
90,0.2616444694933319,0.26462578004796306
91,0.24837921359123974,0.2545354052892549
92,0.23046612441853243,0.25697294816461486
93,0.2321594018891565,0.24946635343441698
94,0.5507606153739956,0.2721692056844967
95,0.25495509505084873,0.3345171843312404
96,0.26472228939950543,0.2533223590354024
97,0.23671711582024138,0.25550859239318185
98,0.3259963239377482,0.26863223713515383
99,0.2513541106073722,0.2567285080374613
100,0.41372243310083345,0.24922665872958907
101,0.3544868813853185,0.27752898792843583
102,0.23159401331169704,0.2616461598103055
103,0.23102958736143672,0.25770718149734234
104,0.3847997995202549,0.2509077508875949
105,0.2321594018891565,0.24922665872958907
106,0.23046612441853243,0.2506671337938237
107,0.23046612441853243,0.24898711792736358
108,0.23046612441853243,0.25114852153880235
109,0.23046612441853243,0.2506671337938237
110,0.23102958736143672,0.2497062019934829
111,0.2321594018891565,0.2497062019934829
112,0.25255067541971915,0.24946635343441698
113,0.31699494758174174,0.2626369556806408
114,0.24601633176188248,0.2673761053010772
115,0.2299036248521578,0.254049728107903
116,0.278536926167621,0.2528382114175303
117,0.24719587647789226,0.255996101422554
118,0.2299036248521578,0.25259636729801954
119,0.23046612441853243,0.2709026610103361
120,0.2299036248521578,0.25356466242722453
121,0.26906996956330886,0.2550216935323606
122,0.25255067541971915,0.2497062019934829
123,0.24601633176188248,0.263630163845688
124,0.2299036248521578,0.2506671337938237
125,0.2678231820260563,0.2661237099011442
126,0.2407554533433066,0.24922665872958907
127,0.23046612441853243,0.27496861638104225
128,0.24837921359123974,0.2562400846086791
129,0.23102958736143672,0.27984583374254635
130,0.3000676028717521,0.24898711792736358
131,0.3566690313136283,0.25770718149734234
132,0.2299036248521578,0.2589339433372941
133,0.23443057448169372,0.2547784730557208
134,0.2709470128318671,0.260164498164464
135,0.2401756785387489,0.2506671337938237
136,0.35231077083822365,0.27727229099787787
137,0.2882056326094671,0.2528382114175303
138,0.2321594018891565,0.2579522300624085
139,0.23844208982484444,0.24994620435810794
140,0.25016131760801674,0.25991808412788864
141,0.23844208982484444,0.40601136654356823
142,0.2299036248521578,0.4057025648552503
143,0.23102958736143672,0.2594257105377026
144,0.25016131760801674,0.2562400846086791
145,0.32044129901759005,0.273439451035263
146,0.27981452826530473,0.24994620435810794
147,0.23329306534994154,0.25114852153880235
148,0.23046612441853243,0.26288503173414757
149,0.28366875234271505,0.2611516677931992
150,0.246605629724835,0.29505639901723113
151,0.23102958736143672,0.26812933660839905
152,0.24719587647789226,0.3246143960964323
153,0.23102958736143672,0.255996101422554
154,0.23102958736143672,0.25770718149734234
155,0.23557192584461503,0.25844278301710927
156,0.2665800646850597,0.2538071188027468
157,0.2849605959943928,0.25211313870180974
158,0.2696947368633029,0.3096409264906668
159,0.23046612441853243,0.2574622849532736
160,0.2653406263003462,0.25770718149734234
161,0.28238045234101905,0.267125327018197
162,0.2395968593203726,0.24922665872958907
163,0.24191786745953953,0.24922665872958907
164,0.2321594018891565,0.2711556734223759
165,0.25016131760801674,0.25235467637528797
166,0.23046612441853243,0.2497062019934829
167,0.23046612441853243,0.28477558134301445
168,0.23046612441853243,0.2497062019934829
169,0.23557192584461503,0.2547784730557208
170,0.23729114910795968,0.26288503173414757
171,0.3000676028717521,0.2982627989282162
172,0.2561629366725455,0.2550216935323606
173,0.29278541607295966,0.25550859239318185
174,0.246605629724835,0.25648422016617844
175,0.2299036248521578,0.2497062019934829
176,0.23614404123899943,0.24922665872958907
177,0.2598089055161663,0.2693877059391195
178,0.23046612441853243,0.24994620435810794
179,0.24601633176188248,0.3162489908710615
180,0.24191786745953953,0.2533223590354024
181,0.24837921359123974,0.28817851059442723
182,0.2672011640288392,0.2506671337938237
183,0.30948360040098066,0.264875059847429
184,0.2875548680372812,0.2626369556806408
185,0.47477237165282127,0.25526506666350934
186,0.2598089055161663,0.24922665872958907
187,0.23329306534994154,0.276246968041631
188,0.23159401331169704,0.2589339433372941
189,0.2321594018891565,0.24922665872958907
190,0.23386133941775789,0.2538071188027468
191,0.23046612441853243,0.24946635343441698
192,0.2641048754323242,0.25697294816461486
193,0.24191786745953953,0.28036229137605784
194,0.23046612441853243,0.2550216935323606
195,0.3266941925951483,0.24946635343441698
196,0.23729114910795968,0.24922665872958907
197,0.23729114910795968,0.254049728107903
198,0.3088056345111748,0.2574622849532736
199,0.2395968593203726,0.25721754048940465
200,0.23500077010621354,0.25235467637528797
201,0.2407554533433066,0.2509077508875949
202,0.2954214932005034,0.2977270088368268
203,0.25737452371158587,0.30772797595108314
204,0.23844208982484444,0.24946635343441698
205,0.27662725305941527,0.2518717543297415
206,0.2843142319263106,0.25429249028830736
207,0.24719587647789226,0.32601976956166795
208,0.2321594018891565,0.2557522706650723
209,0.3088056345111748,0.25042667030774496
210,0.23500077010621354,0.25697294816461486
211,0.2531503702913418,0.2528382114175303
212,0.23557192584461503,0.2497062019934829
213,0.23901899623670508,0.26762703304198515
214,0.25255067541971915,0.27984583374254635
215,0.23901899623670508,0.2868668295452066
216,0.25919891138108236,0.2616461598103055
217,0.2513541106073722,0.27369394331819674
218,0.23729114910795968,0.3137620713761268
219,0.2585898490853164,0.24946635343441698
220,0.3654565270114706,0.25211313870180974
221,0.25016131760801674,0.2631332584904517
222,0.25016131760801674,0.26787811016863244
223,0.2299036248521578,0.2497062019934829
224,0.2740936394572615,0.31211003760067735
225,0.3273928295237755,0.2793299582018235
226,0.2817376347468436,0.2633816358831941
227,0.24778707133322905,0.30121952219251025
228,0.2299036248521578,0.2604110636122129
229,0.9518690792242147,0.2545354052892549
230,0.2430840970511949,0.2562400846086791
231,0.23786614061048775,0.25770718149734234
232,0.2579817195568866,0.25697294816461486
233,0.23272575270264356,0.255996101422554
234,0.33796301156266334,0.2547784730557208
235,0.24601633176188248,0.24946635343441698
236,0.2709470128318671,0.300142420769626
237,0.26103168553096545,0.25526506666350934
238,0.4937975393739847,0.264875059847429
239,0.48745109374372797,0.24922665872958907
240,0.23046612441853243,0.34427879043820514
241,0.27346249756390306,0.25163052331092234
242,0.3863038303248551,0.25844278301710927
243,0.24778707133322905,0.2666242191140195
244,0.2489723025405126,0.2616461598103055
245,0.23844208982484444,0.2661237099011442
246,0.23500077010621354,0.25991808412788864
247,0.447957851965647,0.25550859239318185
248,0.23557192584461503,0.25648422016617844
249,0.2628728204423532,0.2626369556806408
250,0.23046612441853243,0.24922665872958907
251,0.23443057448169372,0.263630163845688
252,0.2641048754323242,0.2780428206232203
253,0.23046612441853243,0.25429249028830736
254,0.23046612441853243,0.26139883825471244
255,0.24601633176188248,0.24922665872958907
256,0.23046612441853243,0.25648422016617844
257,0.25919891138108236,0.273439451035263
258,0.23046612441853243,0.25844278301710927
259,0.23102958736143672,0.2497062019934829
260,0.23729114910795968,0.25308020868102804
261,0.25255067541971915,0.2509077508875949
262,0.24191786745953953,0.2506671337938237
263,0.23102958736143672,0.2721692056844967
264,0.3088056345111748,0.25550859239318185
265,0.246605629724835,0.26288503173414757
266,0.3465378890669797,0.24922665872958907
267,0.23844208982484444,0.25819743058894706
268,0.2321594018891565,0.28373340488534626
269,0.24601633176188248,0.24922665872958907
270,0.3472570755710606,0.26863223713515383
271,0.3000676028717521,0.25550859239318185
272,0.2299036248521578,0.254049728107903
273,0.23159401331169704,0.2594257105377026
274,0.23046612441853243,0.25697294816461486
275,0.36031916679538667,0.2528382114175303
276,0.23671711582024138,0.24922665872958907
277,0.23443057448169372,0.25042667030774496
278,0.23046612441853243,0.2545354052892549
279,0.23557192584461503,0.2574622849532736
280,0.245427983265105,0.2591797511080016
281,0.23557192584461503,0.24946635343441698
282,0.23046612441853243,0.24946635343441698
283,0.23046612441853243,0.266373889635645
284,0.23901899623670508,0.25042667030774496
285,0.2299036248521578,0.26562379994597446
286,0.23614404123899943,0.2579522300624085
287,0.23443057448169372,0.2557522706650723
288,0.23901899623670508,0.25721754048940465
289,0.24133618317406047,0.2706497970140768
290,0.2585898490853164,0.2547784730557208
291,0.2321594018891565,0.25018636047929826
292,0.246605629724835,0.260164498164464
293,0.23729114910795968,0.2824339285361378
294,0.23272575270264356,0.26065778040836796
295,0.23329306534994154,0.2824339285361378
296,0.23500077010621354,0.2876534099336857
297,0.3472570755710606,0.24922665872958907
298,0.23901899623670508,0.25308020868102804
299,0.30812849106889934,0.25211313870180974
300,0.24250050561675954,0.267125327018197
301,0.23443057448169372,0.31431380289388083
302,0.44246943890589036,0.2673761053010772
303,0.4029858448566147,0.2528382114175303
304,0.23102958736143672,0.2889672302064984
305,0.2772629116732629,0.24922665872958907
306,0.2641048754323242,0.24946635343441698
307,0.23102958736143672,0.2509077508875949
308,0.2967446874112341,0.3970872139940298
309,0.23386133941775789,0.3970872139940298
310,0.23671711582024138,0.2497062019934829
311,0.2448405848988441,0.2626369556806408
312,0.2321594018891565,0.2562400846086791
313,0.2299036248521578,0.25356466242722453
314,0.34510161972429243,0.24994620435810794
315,0.24719587647789226,0.260164498164464
316,0.2299036248521578,0.24946635343441698
317,0.24133618317406047,0.2518717543297415
318,0.2321594018891565,0.3025689858311552
319,0.23844208982484444,0.2611516677931992
320,0.286255971794883,0.24946635343441698
321,0.25495509505084873,0.24898711792736358
322,0.3654565270114706,0.2509077508875949
323,0.25495509505084873,0.26189363239558155
324,0.2980713009750816,0.40015710432096663
325,0.23443057448169372,0.277785831165439
326,0.40834320595537477,0.2739485831521723
327,0.24366864115675133,0.2868668295452066
328,0.24366864115675133,0.2579522300624085
329,0.2299036248521578,0.25844278301710927
330,0.24250050561675954,0.25429249028830736
331,0.3893183848370969,0.26387884231091896
332,0.2299036248521578,0.3093672464363144
333,0.23046612441853243,0.25308020868102804
334,0.2407554533433066,0.24946635343441698
335,0.27472568719957563,0.24922665872958907
336,0.2561629366725455,0.2547784730557208
337,0.23102958736143672,0.2562400846086791
338,0.2901631739899459,0.2845148213222726
339,0.2628728204423532,0.25042667030774496
340,0.2849605959943928,0.2651244898096321
341,0.23329306534994154,0.263630163845688
342,0.23329306534994154,0.2731851063836568
343,0.245427983265105,0.254049728107903
344,0.245427983265105,0.26139883825471244
345,0.245427983265105,0.2533223590354024
346,0.40834320595537477,0.2506671337938237
347,0.3654565270114706,0.25526506666350934
348,0.23272575270264356,0.2594257105377026
349,0.25435258093170715,0.24946635343441698
350,0.23557192584461503,0.26090464848983624
351,0.24837921359123974,0.25356466242722453
352,0.23159401331169704,0.25819743058894706
353,0.23046612441853243,0.2533223590354024
354,0.2299036248521578,0.24994620435810794
355,0.23159401331169704,0.24922665872958907
356,0.24719587647789226,0.2509077508875949
357,0.23500077010621354,0.24946635343441698
358,0.23272575270264356,0.3550528989954802
359,0.23386133941775789,0.25018636047929826
360,0.2740936394572615,0.24946635343441698
361,0.23046612441853243,0.2509077508875949
362,0.23443057448169372,0.2876534099336857
363,0.24133618317406047,0.25018636047929826
364,0.24425413731573867,0.24994620435810794
365,0.23901899623670508,0.25018636047929826
366,0.23159401331169704,0.2808793303913314
367,0.23443057448169372,0.2579522300624085
368,0.2856078431028927,0.25042667030774496
369,0.23614404123899943,0.2550216935323606
370,0.23329306534994154,0.2721692056844967
371,0.23671711582024138,0.25114852153880235
372,0.23159401331169704,0.2591797511080016
373,0.23557192584461503,0.25235467637528797
374,0.23614404123899943,0.30446397078012155
375,0.25075724224416807,0.2497062019934829
376,0.23386133941775789,0.25211313870180974
377,0.2407554533433066,0.2574622849532736
378,0.23329306534994154,0.2506671337938237
379,0.2401756785387489,0.2631332584904517
380,0.23272575270264356,0.26787811016863244
381,0.23901899623670508,0.2668746982653022
382,0.23272575270264356,0.24898711792736358
383,0.23046612441853243,0.25844278301710927
384,0.3573977439135379,0.2653740698655859
385,0.24425413731573867,0.2557522706650723
386,0.246605629724835,0.2567285080374613
387,0.25435258093170715,0.2721692056844967
388,0.39461414676900103,0.2579522300624085
389,0.4144926092799379,0.24994620435810794
390,0.2901631739899459,0.2633816358831941
391,0.23844208982484444,0.28062073825562517
392,0.25435258093170715,0.24946635343441698
393,0.25435258093170715,0.25526506666350934
394,0.23386133941775789,0.2538071188027468
395,0.29344314234081736,0.2961229712797522
396,0.2672011640288392,0.2653740698655859
397,0.3088056345111748,0.24922665872958907
398,0.27346249756390306,0.2547784730557208
399,0.23443057448169372,0.25308020868102804
400,0.23102958736143672,0.2661237099011442
401,0.26844611757546516,0.27547951618964556
402,0.3961318374417995,0.24946635343441698
403,0.24133618317406047,0.24946635343441698
404,0.2430840970511949,0.26762703304198515
405,0.23557192584461503,0.2589339433372941
406,0.251951921926813,0.25550859239318185
407,0.23386133941775789,0.2594257105377026
408,0.34510161972429243,0.2506671337938237
409,0.23671711582024138,0.26090464848983624
410,0.23159401331169704,0.24922665872958907
411,0.23729114910795968,0.25018636047929826
412,0.34797695982864574,0.26562379994597446
413,0.23729114910795968,0.24922665872958907
414,0.23671711582024138,0.25308020868102804
415,0.23159401331169704,0.2497062019934829
416,0.23159401331169704,0.2591797511080016
417,0.23729114910795968,0.2631332584904517
418,0.23386133941775789,0.2518717543297415
419,0.2875548680372812,0.2731851063836568
420,0.2448405848988441,0.9149309990576111
421,0.23102958736143672,0.26139883825471244
422,0.24425413731573867,0.24994620435810794
423,0.37284880740630033,0.25042667030774496
424,0.34510161972429243,0.25042667030774496
425,0.2448405848988441,0.25163052331092234
426,0.23329306534994154,0.27522399275420273
427,0.27472568719957563,0.24922665872958907
428,0.2321594018891565,0.24898711792736358
429,0.23159401331169704,0.26189363239558155
430,0.2321594018891565,0.24922665872958907
431,0.24133618317406047,0.2788146654595003
432,0.3566690313136283,0.24946635343441698
433,0.2759924952594213,0.264875059847429
434,0.23102958736143672,0.2889672302064984
435,0.2759924952594213,0.27855723785676184
436,0.23046612441853243,0.24922665872958907
437,0.24250050561675954,0.2567285080374613
438,0.2495663374578047,0.2509077508875949
439,0.24133618317406047,0.2497062019934829
440,0.25919891138108236,0.24994620435810794
441,0.23046612441853243,0.2497062019934829
442,0.23729114910795968,0.2497062019934829
443,0.25016131760801674,0.2574622849532736
444,0.2299036248521578,0.2589339433372941
445,0.3142522270214603,0.25235467637528797
446,0.23046612441853243,0.24922665872958907
447,0.45424580799991654,0.2589339433372941
448,0.44403618380137716,0.49324249620668625
449,0.23102958736143672,0.2518717543297415
450,0.3135685585595535,0.2506671337938237
451,0.23443057448169372,0.44923666769384346
452,0.23844208982484444,0.25308020868102804
453,0.2299036248521578,0.24922665872958907
454,0.23046612441853243,0.2506671337938237
455,0.2299036248521578,0.24922665872958907
456,0.23671711582024138,0.25526506666350934
457,0.23329306534994154,0.4597136867289198
458,0.23329306534994154,0.24946635343441698
459,0.23614404123899943,0.26189363239558155
460,0.23046612441853243,0.24922665872958907
461,0.3465378890669797,0.24946635343441698
462,0.23844208982484444,0.27242295901463515
463,0.23272575270264356,0.26462578004796306
464,0.2531503702913418,0.2579522300624085
465,0.2585898490853164,0.2562400846086791
466,0.23159401331169704,0.2688839110752445
467,0.23159401331169704,0.254049728107903
468,0.23500077010621354,0.2709026610103361
469,0.23159401331169704,0.2643766504798919
470,0.2395968593203726,0.27522399275420273
471,0.23329306534994154,0.2691357340346593
472,0.2299036248521578,0.2506671337938237
473,0.2321594018891565,0.2604110636122129
474,0.2715745191850825,0.2550216935323606
475,0.24778707133322905,0.35300285098693396
476,0.24133618317406047,0.27369394331819674
477,0.2321594018891565,0.2509077508875949
478,0.2321594018891565,0.27907223893697275
479,0.23729114910795968,0.2739485831521723
480,0.26906996956330886,0.24922665872958907
481,0.23159401331169704,0.28165597743633575
482,0.23159401331169704,0.2604110636122129
483,0.245427983265105,0.2513894456968743
484,0.24250050561675954,0.25235467637528797
485,0.36766774226037957,0.2528382114175303
486,0.28302415867482517,0.254049728107903
487,0.2901631739899459,0.2594257105377026
488,0.39993476853542037,0.27166214318569587
489,0.3000676028717521,0.25429249028830736
490,0.25075724224416807,0.266373889635645
491,0.26348838543775677,0.27701574045909455
492,0.23786614061048775,0.27140883417325434
493,0.27283226274657685,0.2691357340346593
494,0.2395968593203726,0.25819743058894706
495,0.2531503702913418,0.25235467637528797
496,0.23159401331169704,0.25114852153880235
497,0.23102958736143672,0.2547784730557208
498,0.23046612441853243,0.24946635343441698
499,0.2401756785387489,0.24946635343441698
500,0.2299036248521578,0.27675933639707834
501,0.2299036248521578,0.254049728107903
502,0.23729114910795968,0.2550216935323606
503,0.23046612441853243,0.25356466242722453
504,0.23046612441853243,0.2538071188027468
505,0.23729114910795968,0.25819743058894706
506,0.25075724224416807,0.24946635343441698
507,0.24719587647789226,0.25356466242722453
508,0.24719587647789226,0.2509077508875949
509,0.23500077010621354,0.24946635343441698
510,0.23102958736143672,0.24922665872958907
511,0.23159401331169704,0.24922665872958907
512,0.23786614061048775,0.25042667030774496
513,0.26595988508347007,0.2868668295452066
514,0.2980713009750816,0.26090464848983624
515,0.2321594018891565,0.25697294816461486
516,0.23729114910795968,0.2513894456968743
517,0.23386133941775789,0.2557522706650723
518,0.25495509505084873,0.2742033704565688
519,0.2321594018891565,0.25721754048940465
520,0.2567682624530033,0.24922665872958907
521,0.23272575270264356,0.2513894456968743
522,0.23046612441853243,0.3104627669367837
523,0.24601633176188248,0.24994620435810794
524,0.23671711582024138,0.25114852153880235
525,0.24719587647789226,0.24922665872958907
526,0.24250050561675954,0.25211313870180974
527,0.2641048754323242,0.26139883825471244
528,0.24778707133322905,0.25211313870180974
529,0.2395968593203726,0.2653740698655859
530,0.23102958736143672,0.25844278301710927
531,0.2401756785387489,0.25770718149734234
532,0.2567682624530033,0.28295328585974155
533,0.2299036248521578,0.25042667030774496
534,0.2407554533433066,0.2673761053010772
535,0.23443057448169372,0.25114852153880235
536,0.23500077010621354,0.26462578004796306
537,0.33300930928845385,0.2574622849532736
538,0.26472228939950543,0.27369394331819674
539,0.3115224134635468,0.26065778040836796
540,0.2994013203242788,0.27267686029389454
541,0.23046612441853243,0.24946635343441698
542,0.2628728204423532,0.2550216935323606
543,0.24191786745953953,0.255996101422554
544,0.2407554533433066,0.2533223590354024
545,0.27472568719957563,0.2533223590354024
546,0.2585898490853164,0.25042667030774496
547,0.2672011640288392,0.25844278301710927
548,0.24425413731573867,0.24922665872958907
549,0.24425413731573867,0.25526506666350934
550,0.2448405848988441,0.277785831165439
551,0.24250050561675954,0.26090464848983624
552,0.24719587647789226,0.2631332584904517
553,0.2579817195568866,0.2729309094433288
554,0.23159401331169704,0.2871288801297004
555,0.23046612441853243,0.2876534099336857
556,0.23614404123899943,0.2557522706650723
557,0.23272575270264356,0.25042667030774496
558,0.27346249756390306,0.30121952219251025
559,0.24425413731573867,0.2643766504798919
560,0.245427983265105,0.25429249028830736
561,0.3000676028717521,0.2706497970140768
562,0.3365439783501932,0.25042667030774496
563,0.23729114910795968,0.2633816358831941
564,0.2579817195568866,0.25042667030774496
565,0.7617699170204697,0.25042667030774496
566,0.31699494758174174,0.25770718149734234
567,0.24250050561675954,0.24946635343441698
568,0.23102958736143672,0.2509077508875949
569,0.24191786745953953,0.2509077508875949
570,0.30408300785573505,0.2506671337938237
571,0.23671711582024138,0.2701445145750001
572,0.2299036248521578,0.2616461598103055
573,0.5703070227302792,0.2623890303959627
574,0.25255067541971915,0.25042667030774496
575,0.23844208982484444,0.24922665872958907
576,0.27472568719957563,0.24922665872958907
577,0.23102958736143672,0.24946635343441698
578,0.2696947368633029,0.2579522300624085
579,0.4152632036748122,0.24946635343441698
580,0.2967446874112341,0.2658736799811523
581,0.3232125767042062,0.2589339433372941
582,0.2715745191850825,0.2509077508875949
583,0.23046612441853243,0.25114852153880235
584,0.2967446874112341,0.25844278301710927
585,0.23159401331169704,0.24922665872958907
586,0.2561629366725455,0.3017588967655113
587,0.4129526786743741,0.24898711792736358
588,0.27032041833661874,0.24994620435810794
589,0.23557192584461503,0.2574622849532736
590,0.23500077010621354,0.3066378141835097
591,0.24778707133322905,0.25018636047929826
592,0.245427983265105,0.25721754048940465
593,0.2448405848988441,0.27369394331819674
594,0.2585898490853164,0.25211313870180974
595,0.2299036248521578,0.2579522300624085
596,0.23671711582024138,0.25018636047929826
597,0.245427983265105,0.2611516677931992
598,0.3128856988145737,0.26090464848983624
599,0.24837921359123974,0.24946635343441698
600,0.23329306534994154,0.25526506666350934
601,0.29608266204684297,0.2910767325957481
602,0.28950978711359154,0.266373889635645
603,0.3472570755710606,0.52076317506933
604,0.23386133941775789,0.24922665872958907
605,0.246605629724835,0.27242295901463515
606,0.23901899623670508,0.25163052331092234
607,0.23901899623670508,0.2653740698655859
608,0.24133618317406047,0.27984583374254635
609,0.23443057448169372,0.2706497970140768
610,0.2622581814602786,0.25648422016617844
611,0.2561629366725455,0.264875059847429
612,0.23557192584461503,0.2604110636122129
613,0.24778707133322905,0.28791588895637577
614,0.2407554533433066,0.26139883825471244
615,0.246605629724835,0.24922665872958907
616,0.246605629724835,0.26288503173414757
617,0.23272575270264356,0.25697294816461486
618,0.2299036248521578,0.2538071188027468
619,0.23102958736143672,0.25308020868102804
620,0.2882056326094671,0.2668746982653022
621,0.23159401331169704,0.35446662397959044
622,0.25255067541971915,0.24898711792736358
623,0.23272575270264356,0.2795878231663588
624,0.25255067541971915,0.2547784730557208
625,0.2299036248521578,0.31569542639333337
626,0.25255067541971915,0.2506671337938237
627,0.23329306534994154,0.2780428206232203
628,0.23443057448169372,0.25114852153880235
629,0.27346249756390306,0.24946635343441698
630,0.23272575270264356,0.25721754048940465
631,0.3893183848370969,0.2691357340346593
632,0.23046612441853243,0.2518717543297415
633,0.23671711582024138,0.2594257105377026
634,0.23443057448169372,0.27496861638104225
635,0.24366864115675133,0.26863223713515383
636,0.2537510057349299,0.26762703304198515
637,0.25016131760801674,0.2547784730557208
638,0.23046612441853243,0.25042667030774496
639,0.24837921359123974,0.25042667030774496
640,0.8135883346084077,0.25114852153880235
641,0.26844611757546516,0.24922665872958907
642,0.2555585472494583,0.2509077508875949
643,0.23272575270264356,0.24922665872958907
644,0.27472568719957563,0.28165597743633575
645,0.2715745191850825,0.35124995915430324
646,0.2489723025405126,0.2528382114175303
647,0.23046612441853243,0.26090464848983624
648,0.23671711582024138,0.320417265184459
649,0.23159401331169704,0.31874646627277015
650,0.2888572728086839,0.25967182156492913
651,0.23159401331169704,0.24922665872958907
652,0.2849605959943928,0.2557522706650723
653,0.23272575270264356,0.25868828728672344
654,0.23272575270264356,0.24898711792736358
655,0.3365439783501932,0.2574622849532736
656,0.2555585472494583,0.2633816358831941
657,0.2810957072850238,0.25308020868102804
658,0.26595988508347007,0.29425793749931844
659,0.2759924952594213,0.26139883825471244
660,0.23500077010621354,0.30636561053296574
661,0.24250050561675954,0.25018636047929826
662,0.4144926092799379,0.2528382114175303
663,0.3639855226078479,0.25042667030774496
664,0.30408300785573505,0.3066378141835097
665,0.23159401331169704,0.3668678994457418
666,0.6414115126225867,0.2567285080374613
667,0.3365439783501932,0.25235467637528797
668,0.23729114910795968,0.25648422016617844
669,0.24601633176188248,0.25868828728672344
670,0.3190603795995754,0.27140883417325434
671,0.23046612441853243,0.2706497970140768
672,0.40834320595537477,0.2528382114175303
673,0.25919891138108236,0.28165597743633575
674,0.23844208982484444,0.2497062019934829
675,0.28302415867482517,0.25844278301710927
676,0.23329306534994154,0.2729309094433288
677,0.23844208982484444,0.27166214318569587
678,0.3149367021871301,0.25648422016617844
679,0.23671711582024138,0.2842542051761504
680,0.3142522270214603,0.2538071188027468
681,0.2513541106073722,0.2513894456968743
682,0.2321594018891565,0.2497062019934829
683,0.2407554533433066,0.2545354052892549
684,0.23272575270264356,0.2497062019934829
685,0.23500077010621354,0.28634315750066114
686,0.2401756785387489,0.25429249028830736
687,0.3287923991563648,0.25429249028830736
688,0.23443057448169372,0.2929299724999839
689,0.23500077010621354,0.2651244898096321
690,0.23046612441853243,0.2513894456968743
691,0.23614404123899943,0.24898711792736358
692,0.2585898490853164,0.24994620435810794
693,0.23046612441853243,0.26412767121154396
694,0.23272575270264356,0.25697294816461486
695,0.23159401331169704,0.2845148213222726
696,0.246605629724835,0.2633816358831941
697,0.23102958736143672,0.25648422016617844
698,0.23901899623670508,0.25550859239318185
699,0.23159401331169704,0.24922665872958907
700,0.23844208982484444,0.2873910736252701
701,0.24601633176188248,0.27140883417325434
702,0.34510161972429243,0.24898711792736358
703,0.24191786745953953,0.2567285080374613
704,0.24601633176188248,0.25211313870180974
705,0.23901899623670508,0.2550216935323606
706,0.4385576481904647,0.28373340488534626
707,0.2791752794288398,0.25844278301710927
708,0.2321594018891565,0.24994620435810794
709,0.23386133941775789,0.27727229099787787
710,0.2555585472494583,0.2579522300624085
711,0.2810957072850238,0.25770718149734234
712,0.4029858448566147,0.24898711792736358
713,0.3581271165501478,0.2497062019934829
714,0.24191786745953953,0.25429249028830736
715,0.23671711582024138,0.25308020868102804
716,0.23386133941775789,0.2579522300624085
717,0.3351278872599172,0.24922665872958907
718,0.3239073499666009,0.26863223713515383
719,0.23159401331169704,0.24946635343441698
720,0.2407554533433066,0.2497062019934829
721,0.2299036248521578,0.24994620435810794
722,0.23329306534994154,0.24898711792736358
723,0.2585898490853164,0.24898711792736358
724,0.3408098261212471,0.2545354052892549
725,0.23443057448169372,0.25259636729801954
726,0.23102958736143672,0.26065778040836796
727,0.25919891138108236,0.25550859239318185
728,0.39234142436587166,0.24922665872958907
729,0.45188600400965173,0.24946635343441698
730,0.2321594018891565,0.25018636047929826
731,0.27032041833661874,0.25018636047929826
732,0.24366864115675133,0.25114852153880235
733,0.2299036248521578,0.25018636047929826
734,0.3135685585595535,0.24946635343441698
735,0.2495663374578047,0.2616461598103055
736,0.23046612441853243,0.25042667030774496
737,0.27346249756390306,0.25211313870180974
738,0.26595988508347007,0.24994620435810794
739,0.24191786745953953,0.24946635343441698
740,0.2321594018891565,0.25235467637528797
741,0.23046612441853243,0.25844278301710927
742,0.23786614061048775,0.24898711792736358
743,0.23159401331169704,0.26787811016863244
744,0.245427983265105,0.25308020868102804
745,0.23102958736143672,0.24994620435810794
746,0.2299036248521578,0.24922665872958907
747,0.2299036248521578,0.25429249028830736
748,0.2299036248521578,0.2691357340346593
749,0.2299036248521578,0.254049728107903
750,0.2299036248521578,0.2545354052892549
751,0.37731312695126107,0.2621412559458173
752,0.23729114910795968,0.2506671337938237
753,0.9187745029351746,0.2567285080374613
754,0.23557192584461503,0.24898711792736358
755,0.23159401331169704,0.24898711792736358
756,0.2579817195568866,0.24994620435810794
757,0.23102958736143672,0.25259636729801954
758,0.24778707133322905,0.25308020868102804
759,0.2407554533433066,0.25235467637528797
760,0.24366864115675133,0.24994620435810794
761,0.23159401331169704,0.24946635343441698
762,0.2696947368633029,0.25163052331092234
763,0.4315359470389833,0.25235467637528797
764,0.23046612441853243,0.25163052331092234
765,0.34295251357385903,0.25967182156492913
766,0.33019501463213374,0.27496861638104225
767,0.23614404123899943,0.2518717543297415
768,0.2448405848988441,0.2579522300624085
769,0.3280922324672128,0.25550859239318185
770,0.25435258093170715,0.24946635343441698
771,0.2299036248521578,0.2506671337938237
772,0.28302415867482517,0.24922665872958907
773,0.2299036248521578,0.24922665872958907
774,0.23102958736143672,0.24946635343441698
775,0.2585898490853164,0.263630163845688
776,0.23159401331169704,0.25042667030774496
777,0.2299036248521578,0.2961229712797522
778,0.23046612441853243,0.24922665872958907
779,0.45424580799991654,0.25356466242722453
780,0.24191786745953953,0.25018636047929826
781,0.23500077010621354,0.24946635343441698
782,0.2585898490853164,0.2550216935323606
783,0.3232125767042062,0.24946635343441698
784,0.2954214932005034,0.26288503173414757
785,0.7355049686459557,0.2506671337938237
786,0.41218334952931485,0.25042667030774496
787,0.23671711582024138,0.25018636047929826
788,0.23329306534994154,0.26412767121154396
789,0.2401756785387489,0.25163052331092234
790,0.23046612441853243,0.25526506666350934
791,0.23046612441853243,0.24994620435810794
792,0.23557192584461503,0.2688839110752445
793,0.2321594018891565,0.2509077508875949
794,0.23102958736143672,0.2509077508875949
795,0.3878100339999204,0.25163052331092234
796,0.23443057448169372,0.2550216935323606
797,0.25495509505084873,0.2604110636122129
798,0.24191786745953953,0.24922665872958907
799,0.2401756785387489,0.2616461598103055
800,0.2407554533433066,0.2509077508875949
801,0.24133618317406047,0.2562400846086791
802,0.23046612441853243,0.2611516677931992
803,0.23159401331169704,0.24922665872958907
804,0.2321594018891565,0.2533223590354024
805,0.24191786745953953,0.255996101422554
806,0.3067766791531831,0.2931952845818056
807,0.23046612441853243,0.24946635343441698
808,0.23729114910795968,0.27471338715246346
809,0.23159401331169704,0.24898711792736358
810,0.2537510057349299,0.24994620435810794
811,0.45267237030958035,0.2633816358831941
812,0.23901899623670508,0.25235467637528797
813,0.23272575270264356,0.2506671337938237
814,0.23046612441853243,0.2518717543297415
815,0.24719587647789226,0.2497062019934829
816,0.2395968593203726,0.25259636729801954
817,0.2448405848988441,0.2604110636122129
818,0.2299036248521578,0.24922665872958907
819,0.2430840970511949,0.25429249028830736
820,0.25919891138108236,0.26812933660839905
821,0.25255067541971915,0.2567285080374613
822,0.2941017317033392,0.24922665872958907
823,0.2299036248521578,0.24946635343441698
824,0.23102958736143672,0.24922665872958907
825,0.3351278872599172,0.24946635343441698
826,0.2401756785387489,0.2562400846086791
827,0.23671711582024138,0.25211313870180974
828,0.23272575270264356,0.25018636047929826
829,0.2299036248521578,0.25429249028830736
830,0.24778707133322905,0.25648422016617844
831,0.23159401331169704,0.25018636047929826
832,0.2321594018891565,0.25550859239318185
833,0.2299036248521578,0.25018636047929826
834,0.3273928295237755,0.24946635343441698
835,0.2616444694933319,0.25259636729801954
836,0.2321594018891565,0.2528382114175303
837,0.23729114910795968,0.2506671337938237
838,0.23844208982484444,0.2545354052892549
839,0.23844208982484444,0.24898711792736358
840,0.23102958736143672,0.24922665872958907
841,0.2448405848988441,0.25526506666350934
842,0.2407554533433066,0.25018636047929826
843,0.23786614061048775,0.2666242191140195
844,0.40757650214019414,0.25526506666350934
845,0.23046612441853243,0.2513894456968743
846,0.30341167429538324,0.25356466242722453
847,0.25075724224416807,0.2533223590354024
848,0.44246943890589036,0.25114852153880235
849,0.2715745191850825,0.24898711792736358
850,0.23614404123899943,0.24922665872958907
851,0.25495509505084873,0.29505639901723113
852,0.23159401331169704,0.2509077508875949
853,0.2395968593203726,0.25042667030774496
854,0.23386133941775789,0.31819056456477807
855,0.39309848561360017,0.267125327018197
856,0.23386133941775789,0.2509077508875949
857,0.23901899623670508,0.2567285080374613
858,0.23729114910795968,0.25259636729801954
859,0.24778707133322905,0.24946635343441698
860,0.23046612441853243,0.2506671337938237
861,0.24133618317406047,0.24994620435810794
862,0.2299036248521578,0.2506671337938237
863,0.2759924952594213,0.25308020868102804
864,0.23329306534994154,0.2506671337938237
865,0.23046612441853243,0.25018636047929826
866,0.2537510057349299,0.2567285080374613
867,0.23386133941775789,0.24922665872958907
868,0.23786614061048775,0.25526506666350934
869,0.23046612441853243,0.2545354052892549
870,0.25016131760801674,0.2742033704565688
871,0.2994013203242788,0.2533223590354024
872,0.2401756785387489,0.2666242191140195
873,0.23500077010621354,0.2497062019934829
874,0.23329306534994154,0.2509077508875949
875,0.2299036248521578,0.25114852153880235
876,0.28950978711359154,0.2591797511080016
877,0.23046612441853243,0.24994620435810794
878,0.23500077010621354,0.24994620435810794
879,0.2321594018891565,0.2643766504798919
880,0.2321594018891565,0.2673761053010772
881,0.2321594018891565,0.2533223590354024
882,0.23159401331169704,0.2497062019934829
883,0.23159401331169704,0.24946635343441698
884,0.2299036248521578,0.2871288801297004
885,0.23500077010621354,0.2696398267140141
886,0.2555585472494583,0.24946635343441698
887,0.24778707133322905,0.24922665872958907
888,0.24425413731573867,0.24898711792736358
889,0.2810957072850238,0.2658736799811523
890,0.2407554533433066,0.2633816358831941
891,0.2299036248521578,0.2693877059391195
892,0.23159401331169704,0.4501874066972472
893,0.23329306534994154,0.25114852153880235
894,0.23102958736143672,0.26562379994597446
895,0.2430840970511949,0.24922665872958907
896,0.2430840970511949,0.2868668295452066
897,0.3684060579790528,0.24946635343441698
898,0.2489723025405126,0.25526506666350934
899,0.23046612441853243,0.28949375452924453
900,0.24778707133322905,0.24922665872958907
901,0.23386133941775789,0.2497062019934829
902,0.23272575270264356,0.24922665872958907
903,0.23159401331169704,0.24922665872958907
904,0.23443057448169372,0.25114852153880235
905,0.23329306534994154,0.35124995915430324
906,0.26844611757546516,0.25042667030774496
907,0.24425413731573867,0.25308020868102804
908,0.2321594018891565,0.2633816358831941
909,0.2321594018891565,0.25991808412788864
910,0.2321594018891565,0.25163052331092234
911,0.2321594018891565,0.27701574045909455
912,0.2321594018891565,0.2845148213222726
913,0.2321594018891565,0.25018636047929826
914,0.23443057448169372,0.24898711792736358
915,0.2395968593203726,0.25648422016617844
916,0.25016131760801674,0.3033803047239192
917,0.23159401331169704,0.24922665872958907
918,0.24133618317406047,0.26139883825471244
919,0.23046612441853243,0.2497062019934829
920,0.23046612441853243,0.2497062019934829
921,0.2299036248521578,0.24922665872958907
922,0.23329306534994154,0.2528382114175303
923,0.23159401331169704,0.25042667030774496
924,0.23614404123899943,0.24922665872958907
925,0.23557192584461503,0.25235467637528797
926,0.246605629724835,0.24946635343441698
927,0.23786614061048775,0.25042667030774496
928,0.2395968593203726,0.25114852153880235
929,0.23614404123899943,0.2668746982653022
930,0.44246943890589036,0.25042667030774496
931,0.2448405848988441,0.24922665872958907
932,0.2513541106073722,0.254049728107903
933,0.32113294180025453,0.2719156003820911
934,0.2941017317033392,0.24994620435810794
935,0.2321594018891565,0.25042667030774496
936,0.23614404123899943,0.24946635343441698
937,0.2531503702913418,0.24922665872958907
938,0.3108419918193031,0.24898711792736358
939,0.23386133941775789,0.25648422016617844
940,0.24601633176188248,0.24946635343441698
941,0.23102958736143672,0.2557522706650723
942,0.2665800646850597,0.3313886187693371
943,0.24778707133322905,0.2661237099011442
944,0.2321594018891565,0.2653740698655859
945,0.24250050561675954,0.24922665872958907
946,0.30812849106889934,0.24922665872958907
947,0.5112544190191577,0.24922665872958907
948,0.24250050561675954,0.24922665872958907
949,0.24250050561675954,0.24922665872958907
950,0.3721068336766721,0.24922665872958907
951,0.23272575270264356,0.24922665872958907
952,0.23386133941775789,0.24922665872958907
953,0.5873304122347731,0.24922665872958907
954,0.25255067541971915,0.4353386280631394
955,0.30812849106889934,0.25308020868102804
956,0.2531503702913418,0.24922665872958907
957,0.23786614061048775,0.24946635343441698
958,0.23159401331169704,0.2518717543297415
959,0.2321594018891565,0.27496861638104225
960,0.2321594018891565,0.2506671337938237
961,0.23102958736143672,0.25018636047929826
962,0.23046612441853243,0.25259636729801954
963,0.23500077010621354,0.25018636047929826
964,0.2513541106073722,0.26838071228833377
965,0.2531503702913418,0.2982627989282162
966,0.2489723025405126,0.264875059847429
967,0.30207152107071433,0.276246968041631
968,0.2778994698104227,0.2998734893640149
969,0.23046612441853243,0.2567285080374613
970,0.23046612441853243,0.255996101422554
971,0.24778707133322905,0.2506671337938237
972,0.23443057448169372,0.25042667030774496
973,0.23729114910795968,0.24922665872958907
974,0.23102958736143672,0.24922665872958907
975,0.38555154171326805,0.24922665872958907
976,0.24250050561675954,0.2497062019934829
977,0.4237663247707509,0.2497062019934829
978,0.26472228939950543,0.24946635343441698
979,0.23102958736143672,0.24922665872958907
980,0.23272575270264356,0.2497062019934829
981,0.3287923991563648,0.2538071188027468
982,0.500145984492101,0.24946635343441698
983,0.23386133941775789,0.24922665872958907
984,0.23901899623670508,0.2621412559458173
985,0.2299036248521578,0.24922665872958907
986,0.24425413731573867,0.24922665872958907
987,0.2722029362197075,0.2633816358831941
988,0.23386133941775789,0.24922665872958907
989,0.2321594018891565,0.24922665872958907
990,0.23272575270264356,0.25721754048940465
991,0.34295251357385903,0.2538071188027468
992,0.25075724224416807,0.24922665872958907
993,0.3218253704473699,0.26065778040836796
994,0.2321594018891565,0.2497062019934829
995,0.23159401331169704,0.24922665872958907
996,0.23500077010621354,0.2497062019934829
997,0.30207152107071433,0.24922665872958907
998,0.34438454205784086,0.25042667030774496
999,0.2709470128318671,0.24946635343441698
1000,0.2641048754323242,0.24898711792736358
1001,0.2448405848988441,0.2497062019934829
1002,0.23671711582024138,0.25042667030774496
1003,0.7987122994175547,0.24898711792736358
1004,0.23386133941775789,0.25163052331092234
1005,0.2495663374578047,0.26288503173414757
1006,0.23046612441853243,0.2900208469104864
1007,0.24601633176188248,0.2653740698655859
1008,0.2567682624530033,0.2497062019934829
1009,0.23614404123899943,0.2579522300624085
1010,0.23557192584461503,0.3428347449421308
1011,0.23102958736143672,0.254049728107903
1012,0.3176826291730977,0.24994620435810794
1013,0.34295251357385903,0.2721692056844967
1014,0.2489723025405126,0.2509077508875949
1015,0.23386133941775789,0.25356466242722453
1016,0.2537510057349299,0.273439451035263
1017,0.23102958736143672,0.2497062019934829
1018,0.2753586395511029,0.25211313870180974
1019,0.24191786745953953,0.24922665872958907
1020,0.24133618317406047,0.24922665872958907
1021,0.25737452371158587,0.255996101422554
1022,0.2616444694933319,0.2528382114175303
1023,0.2616444694933319,0.2562400846086791
1024,0.2561629366725455,0.3373740270096054
1025,0.26103168553096545,0.2547784730557208
1026,0.23557192584461503,0.9823137517167967
1027,0.23102958736143672,0.37944801284585283
1028,0.2495663374578047,0.25018636047929826
1029,0.23046612441853243,0.25042667030774496
1030,0.23386133941775789,0.2538071188027468
1031,0.23386133941775789,0.25018636047929826
1032,0.23102958736143672,0.2497062019934829
1033,0.2947611825357936,0.255996101422554
1034,0.26844611757546516,0.277785831165439
1035,0.23046612441853243,0.24922665872958907
1036,0.23386133941775789,0.2574622849532736
1037,0.2299036248521578,0.254049728107903
1038,0.23102958736143672,0.2579522300624085
1039,0.2772629116732629,0.25018636047929826
1040,0.3061020144605004,0.25235467637528797
1041,0.30341167429538324,0.25018636047929826
1042,0.23046612441853243,0.2839937329991282
1043,0.2901631739899459,0.24922665872958907
1044,0.23443057448169372,0.24922665872958907
1045,0.251951921926813,0.24994620435810794
1046,0.23671711582024138,0.26387884231091896
1047,0.2753586395511029,0.2528382114175303
1048,0.25075724224416807,0.267125327018197
1049,0.23272575270264356,0.24922665872958907
1050,0.25075724224416807,0.30636561053296574
1051,0.25075724224416807,0.24922665872958907
1052,0.24425413731573867,0.2497062019934829
1053,0.24425413731573867,0.2621412559458173
1054,0.24425413731573867,0.25042667030774496
1055,0.25016131760801674,0.25018636047929826
1056,0.2401756785387489,0.2497062019934829
1057,0.24778707133322905,0.2780428206232203
1058,0.24719587647789226,0.27675933639707834
1059,0.23329306534994154,0.25042667030774496
1060,0.24191786745953953,0.2497062019934829
1061,0.24191786745953953,0.24898711792736358
1062,0.34295251357385903,0.2631332584904517
1063,0.5080812348372734,0.2533223590354024
1064,0.25016131760801674,0.2497062019934829
1065,0.24601633176188248,0.24994620435810794
1066,0.26844611757546516,0.25114852153880235
1067,0.23671711582024138,0.2497062019934829
1068,0.23844208982484444,0.25868828728672344
1069,0.23786614061048775,0.24994620435810794
1070,0.29344314234081736,0.3165259686605351
1071,0.3595878307911843,0.26189363239558155
1072,0.23159401331169704,0.25356466242722453
1073,0.24250050561675954,0.24898711792736358
1074,0.29081743189059256,0.24922665872958907
1075,0.23102958736143672,0.24922665872958907
1076,0.23046612441853243,0.25844278301710927
1077,0.251951921926813,0.24898711792736358
1078,0.27662725305941527,0.2506671337938237
1079,0.24837921359123974,0.2509077508875949
1080,0.2395968593203726,0.24994620435810794
1081,0.23159401331169704,0.2658736799811523
1082,0.23443057448169372,0.24922665872958907
1083,0.23159401331169704,0.24898711792736358
1084,0.23046612441853243,0.24946635343441698
1085,0.40911035605056706,0.25308020868102804
1086,0.23901899623670508,0.2513894456968743
1087,0.2321594018891565,0.2518717543297415
1088,0.40911035605056706,0.25163052331092234
1089,0.30745217198395114,0.2518717543297415
1090,0.23443057448169372,0.25819743058894706
1091,0.3386736253760405,0.24946635343441698
1092,0.23159401331169704,0.2793299582018235
1093,0.23729114910795968,0.26838071228833377
1094,0.2628728204423532,0.302298819338011
1095,0.2585898490853164,0.2518717543297415
1096,0.2817376347468436,0.24946635343441698
1097,0.24719587647789226,0.24922665872958907
1098,0.2740936394572615,0.24946635343441698
1099,0.31630806451264976,0.2497062019934829
1100,0.2628728204423532,0.2513894456968743
1101,0.2875548680372812,0.24946635343441698
1102,0.27346249756390306,0.24922665872958907
1103,0.24837921359123974,0.24922665872958907
1104,0.2672011640288392,0.25819743058894706
1105,0.2430840970511949,0.24922665872958907
1106,0.2321594018891565,0.25042667030774496
1107,0.2598089055161663,0.2533223590354024
1108,0.24837921359123974,0.2497062019934829
1109,0.24837921359123974,0.2547784730557208
1110,0.2804546713354734,0.2506671337938237
1111,0.24837921359123974,0.25018636047929826
1112,0.31630806451264976,0.2497062019934829
1113,0.3108419918193031,0.2506671337938237
1114,0.2994013203242788,0.24898711792736358
1115,0.23159401331169704,0.24898711792736358
1116,0.2495663374578047,0.24946635343441698
1117,0.23329306534994154,0.25042667030774496
1118,0.286904980600569,0.2574622849532736
1119,0.25075724224416807,0.25018636047929826
1120,0.2321594018891565,0.25211313870180974
1121,0.23443057448169372,0.24898711792736358
1122,0.39158488039139605,0.2780428206232203
1123,0.2804546713354734,0.2506671337938237
1124,0.24837921359123974,0.2611516677931992
1125,0.23844208982484444,0.25308020868102804
1126,0.23329306534994154,0.255996101422554
1127,0.26103168553096545,0.24946635343441698
1128,0.2321594018891565,0.24898711792736358
1129,0.3246029003988186,0.25235467637528797
1130,0.23729114910795968,0.2651244898096321
1131,0.23443057448169372,0.24922665872958907
1132,0.9033792226937364,0.25042667030774496
1133,0.23102958736143672,0.25163052331092234
1134,0.23046612441853243,0.25114852153880235
1135,0.24366864115675133,0.25648422016617844
1136,0.23046612441853243,0.25114852153880235
1137,0.23329306534994154,0.267125327018197
1138,0.2321594018891565,0.25042667030774496
1139,0.2321594018891565,0.25211313870180974
1140,0.23443057448169372,0.24994620435810794
1141,0.2628728204423532,0.24922665872958907
1142,0.23671711582024138,0.25259636729801954
1143,0.2495663374578047,0.24946635343441698
1144,0.23046612441853243,0.27496861638104225
1145,0.4315359470389833,0.24994620435810794
1146,0.246605629724835,0.25991808412788864
1147,0.23901899623670508,0.2562400846086791
1148,0.23386133941775789,0.24922665872958907
1149,0.23046612441853243,0.264875059847429
1150,0.2849605959943928,0.24898711792736358
1151,0.2430840970511949,0.24946635343441698
1152,0.2321594018891565,0.2497062019934829
1153,0.245427983265105,0.2506671337938237
1154,0.23102958736143672,0.2668746982653022
1155,0.42609343841507424,0.24994620435810794
1156,0.2430840970511949,0.2497062019934829
1157,0.2401756785387489,0.25042667030774496
1158,0.23729114910795968,0.2509077508875949
1159,0.24191786745953953,0.2509077508875949
1160,0.4022223616821202,0.26812933660839905
1161,0.23046612441853243,0.34833738545438864
1162,0.2791752794288398,0.2538071188027468
1163,0.23557192584461503,0.24922665872958907
1164,0.2696947368633029,0.26288503173414757
1165,0.23046612441853243,0.2696398267140141
1166,0.9660903124554708,0.24922665872958907
1167,0.23443057448169372,0.2497062019934829
1168,0.23159401331169704,0.24922665872958907
1169,0.251951921926813,0.25018636047929826
1170,0.23443057448169372,0.25114852153880235
1171,0.23046612441853243,0.26387884231091896
1172,0.32529922579529935,0.24922665872958907
1173,0.2395968593203726,0.24922665872958907
1174,0.2395968593203726,0.25648422016617844
1175,0.24425413731573867,0.25259636729801954
1176,0.23159401331169704,0.3017588967655113
1177,0.2715745191850825,0.24898711792736358
1178,0.23500077010621354,0.24946635343441698
1179,0.3149367021871301,0.2567285080374613
1180,0.7204207596516877,0.2611516677931992
1181,0.804766854918573,0.25235467637528797
1182,0.2299036248521578,0.25114852153880235
1183,0.23272575270264356,0.25018636047929826
1184,0.23329306534994154,0.2729309094433288
1185,0.2585898490853164,0.25042667030774496
1186,0.9999996503082548,0.30909369997390423
1187,0.9537248296149077,0.25721754048940465
1188,0.9560490146608833,0.25018636047929826
1189,0.9327030490505274,0.254049728107903
1190,0.2401756785387489,0.24946635343441698
1191,0.23443057448169372,0.24994620435810794
1192,0.23443057448169372,0.25648422016617844
1193,0.24366864115675133,0.24898711792736358
1194,0.23844208982484444,0.2562400846086791
1195,0.2567682624530033,0.24922665872958907
1196,0.2628728204423532,0.24946635343441698
1197,0.26906996956330886,0.24922665872958907
1198,0.23844208982484444,0.2497062019934829
1199,0.2759924952594213,0.25018636047929826
1200,0.33371475760129826,0.24994620435810794
1201,0.2401756785387489,0.2497062019934829
1202,0.25495509505084873,0.26412767121154396
1203,0.30948360040098066,0.2509077508875949
1204,0.23500077010621354,0.2506671337938237
1205,0.23500077010621354,0.26090464848983624
1206,0.2604198305503043,0.25163052331092234
1207,0.23046612441853243,0.24922665872958907
1208,0.245427983265105,0.24994620435810794
1209,0.245427983265105,0.24994620435810794
1210,0.23844208982484444,0.25018636047929826
1211,0.23159401331169704,0.24994620435810794
1212,0.23159401331169704,0.24946635343441698
1213,0.25435258093170715,0.24946635343441698
1214,0.2849605959943928,0.24946635343441698
1215,0.40145935230539104,0.25967182156492913
1216,0.27032041833661874,0.2497062019934829
1217,0.2579817195568866,0.24922665872958907
1218,0.2299036248521578,0.25526506666350934
1219,0.2407554533433066,0.24922665872958907
1220,0.2407554533433066,0.24922665872958907
1221,0.2407554533433066,0.25042667030774496
1222,0.2321594018891565,0.24922665872958907
1223,0.23102958736143672,0.2533223590354024
1224,0.2954214932005034,0.2567285080374613
1225,0.25495509505084873,0.2513894456968743
1226,0.23159401331169704,0.25259636729801954
1227,0.2628728204423532,0.25308020868102804
1228,0.29081743189059256,0.2533223590354024
1229,0.29081743189059256,0.2497062019934829
1230,0.23159401331169704,0.24898711792736358
1231,0.3239073499666009,0.24922665872958907
1232,0.24837921359123974,0.24922665872958907
1233,0.23046612441853243,0.25550859239318185
1234,0.2321594018891565,0.2497062019934829
1235,0.23272575270264356,0.25042667030774496
1236,0.2448405848988441,0.24898711792736358
1237,0.2401756785387489,0.2528382114175303
1238,0.23329306534994154,0.24922665872958907
1239,0.2954214932005034,0.25259636729801954
1240,0.23386133941775789,0.25235467637528797
1241,0.23272575270264356,0.25042667030774496
1242,0.246605629724835,0.2506671337938237
1243,0.23102958736143672,0.24922665872958907
1244,0.23159401331169704,0.24922665872958907
1245,0.43075740084577885,0.26462578004796306
1246,0.5104611980075341,0.24994620435810794
1247,0.23046612441853243,0.24994620435810794
1248,0.32251858280444584,0.24898711792736358
1249,0.23102958736143672,0.2509077508875949
1250,0.23159401331169704,0.2545354052892549
1251,0.2495663374578047,0.25114852153880235
1252,0.2401756785387489,0.25114852153880235
1253,0.23329306534994154,0.24898711792736358
1254,0.246605629724835,0.2513894456968743
1255,0.23102958736143672,0.24898711792736358
1256,0.34510161972429243,0.2518717543297415
1257,0.23500077010621354,0.26787811016863244
1258,0.23046612441853243,0.24994620435810794
1259,0.2849605959943928,0.24922665872958907
1260,0.23272575270264356,0.26562379994597446
1261,0.2604198305503043,0.255996101422554
1262,0.23386133941775789,0.24898711792736358
1263,0.2678231820260563,0.2497062019934829
1264,0.23159401331169704,0.24922665872958907
1265,0.23159401331169704,0.2533223590354024
1266,0.23500077010621354,0.24898711792736358
1267,0.23500077010621354,0.24946635343441698
1268,0.23046612441853243,0.25018636047929826
1269,0.23046612441853243,0.2513894456968743
1270,0.3840486069341015,0.25042667030774496
1271,0.25435258093170715,0.24946635343441698
1272,0.5049073993857006,0.2538071188027468
1273,0.23386133941775789,0.2557522706650723
1274,0.23159401331169704,0.24994620435810794
1275,0.2299036248521578,0.24994620435810794
1276,0.23272575270264356,0.24922665872958907
1277,0.27472568719957563,0.25042667030774496
1278,0.245427983265105,0.2497062019934829
1279,0.2395968593203726,0.2900208469104864
1280,0.23046612441853243,0.6156498118251399
1281,0.23046612441853243,0.25163052331092234
1282,0.23102958736143672,0.2658736799811523
1283,0.23901899623670508,0.24922665872958907
1284,0.2299036248521578,0.2688839110752445
1285,0.23102958736143672,0.2513894456968743
1286,0.34438454205784086,0.2574622849532736
1287,0.23671711582024138,0.2506671337938237
1288,0.27346249756390306,0.2653740698655859
1289,0.2395968593203726,0.25211313870180974
1290,0.2395968593203726,0.2497062019934829
1291,0.23046612441853243,0.2518717543297415
1292,0.3176826291730977,0.2513894456968743
1293,0.23046612441853243,0.3263012210014824
1294,0.23102958736143672,0.2506671337938237
1295,0.23671711582024138,0.2513894456968743
1296,0.2628728204423532,0.2506671337938237
1297,0.23386133941775789,0.2589339433372941
1298,0.23844208982484444,0.25018636047929826
1299,0.23729114910795968,0.24994620435810794
1300,0.23272575270264356,0.2528382114175303
1301,0.2321594018891565,0.25163052331092234
1302,0.23443057448169372,0.2711556734223759
1303,0.2672011640288392,0.24946635343441698
1304,0.4129526786743741,0.2509077508875949
1305,0.24719587647789226,0.25114852153880235
1306,0.2321594018891565,0.25868828728672344
1307,0.4168056329241382,0.2545354052892549
1308,0.2882056326094671,0.2497062019934829
1309,0.23046612441853243,0.2528382114175303
1310,0.23329306534994154,0.24922665872958907
1311,0.23159401331169704,0.26139883825471244
1312,0.4068102480752479,0.2497062019934829
1313,0.23159401331169704,0.24946635343441698
1314,0.2299036248521578,0.2631332584904517
1315,0.23614404123899943,0.24946635343441698
1316,0.23901899623670508,0.24898711792736358
1317,0.23046612441853243,0.24922665872958907
1318,0.23844208982484444,0.24946635343441698
1319,0.24366864115675133,0.25308020868102804
1320,0.23614404123899943,0.2547784730557208
1321,0.23614404123899943,0.2550216935323606
1322,0.23844208982484444,0.2497062019934829
1323,0.246605629724835,0.24922665872958907
1324,0.24837921359123974,0.25526506666350934
1325,0.23159401331169704,0.25114852153880235
1326,0.23159401331169704,0.25163052331092234
1327,0.2980713009750816,0.24922665872958907
1328,0.23329306534994154,0.25042667030774496
1329,0.23557192584461503,0.25259636729801954
1330,0.23046612441853243,0.25018636047929826
1331,0.2843142319263106,0.24946635343441698
1332,0.23272575270264356,0.24922665872958907
1333,0.23557192584461503,0.25356466242722453
1334,0.24133618317406047,0.25163052331092234
1335,0.23046612441853243,0.2533223590354024
1336,0.23557192584461503,0.263630163845688
1337,0.2299036248521578,0.2742033704565688
1338,0.23786614061048775,0.2497062019934829
1339,0.23046612441853243,0.2691357340346593
1340,0.2513541106073722,0.25967182156492913
1341,0.23614404123899943,0.24898711792736358
1342,0.2321594018891565,0.24946635343441698
1343,0.23102958736143672,0.25211313870180974
1344,0.23386133941775789,0.2533223590354024
1345,0.7034989755781905,0.24922665872958907
1346,0.2401756785387489,0.25991808412788864
1347,0.23443057448169372,0.25042667030774496
1348,0.25075724224416807,0.37733951973332347
1349,0.2430840970511949,0.24922665872958907
1350,0.23102958736143672,0.26838071228833377
1351,0.27032041833661874,0.25018636047929826
1352,0.2696947368633029,0.2506671337938237
1353,0.34295251357385903,0.24946635343441698
1354,0.23046612441853243,0.24922665872958907
1355,0.23614404123899943,0.25042667030774496
1356,0.25737452371158587,0.254049728107903
1357,0.2772629116732629,0.25235467637528797
1358,0.28238045234101905,0.3839814839907122
1359,0.2579817195568866,0.24994620435810794
1360,0.28238045234101905,0.25429249028830736
1361,0.2579817195568866,0.24994620435810794
1362,0.2321594018891565,0.27727229099787787
1363,0.23046612441853243,0.25042667030774496
1364,0.26844611757546516,0.2513894456968743
1365,0.25919891138108236,0.24922665872958907
1366,0.3061020144605004,0.2506671337938237
1367,0.23329306534994154,0.2902846058695668
1368,0.2947611825357936,0.24898711792736358
1369,0.23443057448169372,0.25042667030774496
1370,0.23443057448169372,0.2513894456968743
1371,0.2321594018891565,0.25042667030774496
1372,0.23729114910795968,0.25018636047929826
1373,0.29344314234081736,0.24946635343441698
1374,0.23102958736143672,0.3779414767492053
1375,0.3000676028717521,0.25526506666350934
1376,0.2622581814602786,0.2711556734223759
1377,0.23443057448169372,0.24946635343441698
1378,0.23046612441853243,0.26462578004796306
1379,0.23046612441853243,0.24922665872958907
1380,0.24601633176188248,0.266373889635645
1381,0.24601633176188248,0.2611516677931992
1382,0.24601633176188248,0.25259636729801954
1383,0.23046612441853243,0.25211313870180974
1384,0.23046612441853243,0.277785831165439
1385,0.23329306534994154,0.25018636047929826
1386,0.23386133941775789,0.2506671337938237
1387,0.23386133941775789,0.2528382114175303
1388,0.23729114910795968,0.2808793303913314
1389,0.25016131760801674,0.25770718149734234
1390,0.23844208982484444,0.26065778040836796
1391,0.23102958736143672,0.25042667030774496
1392,0.2641048754323242,0.24898711792736358
1393,0.2672011640288392,0.24946635343441698
1394,0.28238045234101905,0.2811380676934511
1395,0.24191786745953953,0.24946635343441698
1396,0.26348838543775677,0.254049728107903
1397,0.25016131760801674,0.24994620435810794
1398,0.2513541106073722,0.24946635343441698
1399,0.24425413731573867,0.2550216935323606
1400,0.24425413731573867,0.24922665872958907
1401,0.24425413731573867,0.24922665872958907
1402,0.23386133941775789,0.25235467637528797
1403,0.6672500418330168,0.2801039898420157
1404,0.23386133941775789,0.2589339433372941
1405,0.23386133941775789,0.25018636047929826
1406,0.23901899623670508,0.25429249028830736
1407,0.2407554533433066,0.24898711792736358
1408,0.23159401331169704,0.25018636047929826
1409,0.23500077010621354,0.24922665872958907
1410,0.23614404123899943,0.26139883825471244
1411,0.23386133941775789,0.25308020868102804
1412,0.2947611825357936,0.2518717543297415
1413,0.27032041833661874,0.24946635343441698
1414,0.2299036248521578,0.25042667030774496
1415,0.23159401331169704,0.2709026610103361
1416,0.23671711582024138,0.2623890303959627
1417,0.23159401331169704,0.26562379994597446
1418,0.23046612441853243,0.24946635343441698
1419,0.2947611825357936,0.25550859239318185
1420,0.23046612441853243,0.2497062019934829
1421,0.23901899623670508,0.24994620435810794
1422,0.24133618317406047,0.2513894456968743
1423,0.23046612441853243,0.25018636047929826
1424,0.23046612441853243,0.26562379994597446
1425,0.23046612441853243,0.2871288801297004
1426,0.23046612441853243,0.25721754048940465
1427,0.2321594018891565,0.25967182156492913
1428,0.26103168553096545,0.24946635343441698
1429,0.2585898490853164,0.25042667030774496
1430,0.23329306534994154,0.2633816358831941
1431,0.23500077010621354,0.2513894456968743
1432,0.23500077010621354,0.25018636047929826
1433,0.2407554533433066,0.24994620435810794
1434,0.23500077010621354,0.2506671337938237
1435,0.2753586395511029,0.27752898792843583
1436,0.23329306534994154,0.24898711792736358
1437,0.2321594018891565,0.24898711792736358
1438,0.23786614061048775,0.24898711792736358
1439,0.28238045234101905,0.24898711792736358
1440,0.24425413731573867,0.25042667030774496
1441,0.23046612441853243,0.25967182156492913
1442,0.286904980600569,0.2506671337938237
1443,0.23329306534994154,0.2819151496959549
1444,0.23102958736143672,0.24922665872958907
1445,0.23500077010621354,0.2497062019934829
1446,0.23614404123899943,0.25770718149734234
1447,0.23500077010621354,0.24994620435810794
1448,0.23159401331169704,0.2567285080374613
1449,0.28302415867482517,0.2513894456968743
1450,0.3817983585464625,0.2668746982653022
1451,0.3721068336766721,0.24922665872958907
1452,0.23159401331169704,0.2533223590354024
1453,0.23159401331169704,0.2550216935323606
1454,0.23159401331169704,0.32601976956166795
1455,0.278536926167621,0.24922665872958907
1456,0.2604198305503043,0.2497062019934829
1457,0.23102958736143672,0.2497062019934829
1458,0.2653406263003462,0.25042667030774496
1459,0.245427983265105,0.25042667030774496
1460,0.2401756785387489,0.24994620435810794
1461,0.23046612441853243,0.24994620435810794
1462,0.2753586395511029,0.25235467637528797
1463,0.23443057448169372,0.24946635343441698
1464,0.23844208982484444,0.25042667030774496
1465,0.23046612441853243,0.2729309094433288
1466,0.5136337260471384,0.24922665872958907
1467,0.24601633176188248,0.2589339433372941
1468,0.23272575270264356,0.24994620435810794
1469,0.23102958736143672,0.260164498164464
1470,0.24191786745953953,0.2497062019934829
1471,0.23614404123899943,0.24994620435810794
1472,0.23102958736143672,0.24898711792736358
1473,0.23671711582024138,0.2509077508875949
1474,0.2321594018891565,0.24922665872958907
1475,0.23272575270264356,0.2594257105377026
1476,0.23329306534994154,0.24922665872958907
1477,0.23102958736143672,0.25018636047929826
1478,0.23102958736143672,0.24922665872958907
1479,0.23102958736143672,0.24946635343441698
1480,0.33442095105260616,0.2497062019934829
1481,0.3817983585464625,0.24922665872958907
1482,0.23046612441853243,0.24946635343441698
1483,0.2567682624530033,0.24922665872958907
1484,0.23614404123899943,0.24922665872958907
1485,0.23046612441853243,0.24922665872958907
1486,0.2401756785387489,0.24922665872958907
1487,0.23272575270264356,0.24922665872958907
1488,0.25075724224416807,0.24922665872958907
1489,0.25016131760801674,0.24922665872958907
1490,0.23046612441853243,0.24922665872958907
1491,0.23046612441853243,0.24922665872958907
1492,0.23159401331169704,0.24922665872958907
1493,0.2401756785387489,0.24922665872958907
1494,0.23102958736143672,0.24946635343441698
1495,0.3351278872599172,0.24994620435810794
1496,0.2585898490853164,0.2616461598103055
1497,0.33442095105260616,0.3162489908710615
1498,0.26348838543775677,0.25211313870180974
1499,0.2791752794288398,0.2506671337938237
1500,0.23786614061048775,0.24898711792736358
1501,0.2395968593203726,0.25018636047929826
1502,0.23102958736143672,0.25721754048940465
1503,0.26906996956330886,0.2651244898096321
1504,0.23046612441853243,0.26838071228833377
1505,0.30073473168367865,0.267125327018197
1506,0.2921285545115563,0.26989209628439964
1507,0.23159401331169704,0.273439451035263
1508,0.23046612441853243,0.24946635343441698
1509,0.23046612441853243,0.25042667030774496
1510,0.23272575270264356,0.2513894456968743
1511,0.23844208982484444,0.2509077508875949
1512,0.23046612441853243,0.2633816358831941
1513,0.23046612441853243,0.24946635343441698
1514,0.23046612441853243,0.26090464848983624
1515,0.23046612441853243,0.2518717543297415
1516,0.23046612441853243,0.2538071188027468
1517,0.23046612441853243,0.24994620435810794
1518,0.23046612441853243,0.2497062019934829
1519,0.2299036248521578,0.254049728107903
1520,0.2653406263003462,0.2633816358831941
1521,0.23614404123899943,0.25550859239318185
1522,0.23386133941775789,0.24994620435810794
1523,0.24191786745953953,0.267125327018197
1524,0.23102958736143672,0.25819743058894706
1525,0.2430840970511949,0.24898711792736358
1526,0.23272575270264356,0.24946635343441698
1527,0.23102958736143672,0.25259636729801954
1528,0.2653406263003462,0.2604110636122129
1529,0.43075740084577885,0.25018636047929826
1530,0.3176826291730977,0.25770718149734234
1531,0.24601633176188248,0.25042667030774496
1532,0.23329306534994154,0.24898711792736358
1533,0.23443057448169372,0.2782999562157753
1534,0.23046612441853243,0.2567285080374613
1535,0.23046612441853243,0.25356466242722453
1536,0.2299036248521578,0.24898711792736358
1537,0.23046612441853243,0.25991808412788864
1538,0.23272575270264356,0.2538071188027468
1539,0.23844208982484444,0.2509077508875949
1540,0.23102958736143672,0.2509077508875949
1541,0.3661929738508445,0.2497062019934829
1542,0.24250050561675954,0.24922665872958907
1543,0.23443057448169372,0.24922665872958907
1544,0.23671711582024138,0.24946635343441698
1545,0.2430840970511949,0.2509077508875949
1546,0.2672011640288392,0.24922665872958907
1547,0.2407554533433066,0.25991808412788864
1548,0.23614404123899943,0.24946635343441698
1549,0.246605629724835,0.2631332584904517
1550,0.26103168553096545,0.25018636047929826
1551,0.30274117809832274,0.24994620435810794
1552,0.2622581814602786,0.25648422016617844
1553,0.23272575270264356,0.2594257105377026
1554,0.24837921359123974,0.29054850653841513
1555,0.2531503702913418,0.2513894456968743
1556,0.23046612441853243,0.24922665872958907
1557,0.23329306534994154,0.25235467637528797
1558,0.23046612441853243,0.25721754048940465
1559,0.23102958736143672,0.2497062019934829
1560,0.23901899623670508,0.2528382114175303
1561,0.23729114910795968,0.2533223590354024
1562,0.23046612441853243,0.25356466242722453
1563,0.26844611757546516,0.24922665872958907
1564,0.23329306534994154,0.24922665872958907
1565,0.23329306534994154,0.27140883417325434
1566,0.23443057448169372,0.2913410577785436
1567,0.23102958736143672,0.24898711792736358
1568,0.51442669642592,0.2497062019934829
1569,0.23046612441853243,0.2547784730557208
1570,0.2299036248521578,0.260164498164464
1571,0.251951921926813,0.2955894059525401
1572,0.25737452371158587,0.25770718149734234
1573,0.2759924952594213,0.24922665872958907
1574,0.23500077010621354,0.2567285080374613
1575,0.4229913656964029,0.25259636729801954
1576,0.245427983265105,0.25526506666350934
1577,0.23272575270264356,0.2934607372289199
1578,0.32529922579529935,0.2506671337938237
1579,0.23046612441853243,0.27907223893697275
1580,0.2395968593203726,0.25356466242722453
1581,0.23046612441853243,0.25721754048940465
1582,0.28950978711359154,0.25163052331092234
1583,0.2537510057349299,0.25114852153880235
1584,0.2401756785387489,0.25721754048940465
1585,0.23901899623670508,0.25356466242722453
1586,0.2579817195568866,0.24922665872958907
1587,0.23272575270264356,0.26462578004796306
1588,0.23443057448169372,0.2873910736252701
1589,0.23046612441853243,0.24994620435810794
1590,0.23046612441853243,0.24946635343441698
1591,0.25075724224416807,0.24994620435810794
1592,0.23329306534994154,0.24922665872958907
1593,0.26348838543775677,0.25308020868102804
1594,0.24366864115675133,0.24922665872958907
1595,0.23614404123899943,0.2497062019934829
1596,0.23102958736143672,0.2533223590354024
1597,0.24191786745953953,0.24946635343441698
1598,0.23844208982484444,0.24922665872958907
1599,0.23671711582024138,0.24922665872958907
1600,0.8661247260321072,0.24946635343441698
1601,0.23443057448169372,0.25235467637528797
1602,0.2395968593203726,0.24946635343441698
1603,0.5687505247993373,0.3179128076944637
1604,0.25495509505084873,0.25770718149734234
1605,0.2888572728086839,0.2953228326314339
1606,0.23046612441853243,0.24922665872958907
1607,0.23046612441853243,0.24898711792736358
1608,0.23614404123899943,0.2591797511080016
1609,0.23386133941775789,0.25211313870180974
1610,0.23159401331169704,0.2518717543297415
1611,0.23671711582024138,0.25114852153880235
1612,0.23329306534994154,0.2633816358831941
1613,0.23102958736143672,0.2509077508875949
1614,0.23046612441853243,0.26189363239558155
1615,0.23557192584461503,0.2545354052892549
1616,0.3684060579790528,0.34456794611541847
1617,0.23046612441853243,0.25259636729801954
1618,0.2513541106073722,0.24898711792736358
1619,0.33160065754535006,0.25550859239318185
1620,0.23844208982484444,0.24922665872958907
1621,0.2448405848988441,0.25042667030774496
1622,0.24250050561675954,0.24922665872958907
1623,0.24191786745953953,0.25235467637528797
1624,0.23102958736143672,0.25018636047929826
1625,0.24191786745953953,0.2506671337938237
1626,0.2804546713354734,0.3165259686605351
1627,0.23046612441853243,0.26090464848983624
1628,0.23272575270264356,0.24898711792736358
1629,0.25255067541971915,0.3316724242304632
1630,0.6853152144181226,0.24922665872958907
1631,0.3465378890669797,0.2889672302064984
1632,0.23046612441853243,0.25114852153880235
1633,0.23671711582024138,0.267125327018197
1634,0.23102958736143672,0.2528382114175303
1635,0.24837921359123974,0.25042667030774496
1636,0.2321594018891565,0.24946635343441698
1637,0.23272575270264356,0.25018636047929826
1638,0.2299036248521578,0.2858200582706499
1639,0.2321594018891565,0.9998347663214793
1640,0.2709470128318671,0.24922665872958907
1641,0.23386133941775789,0.24898711792736358
1642,0.23046612441853243,0.24994620435810794
1643,0.2395968593203726,0.2518717543297415
1644,0.2299036248521578,0.2509077508875949
1645,0.23046612441853243,0.2550216935323606
1646,0.26595988508347007,0.24994620435810794
1647,0.3128856988145737,0.25114852153880235
1648,0.25435258093170715,0.24994620435810794
1649,0.2709470128318671,0.2506671337938237
1650,0.23272575270264356,0.25356466242722453
1651,0.26348838543775677,0.24946635343441698
1652,0.26348838543775677,0.2533223590354024
1653,0.23443057448169372,0.24898711792736358
1654,0.23046612441853243,0.2873910736252701
1655,0.23272575270264356,0.2533223590354024
1656,0.23159401331169704,0.24922665872958907
1657,0.30408300785573505,0.2711556734223759
1658,0.23046612441853243,0.24898711792736358
1659,0.2321594018891565,0.2506671337938237
1660,0.32044129901759005,0.24946635343441698
1661,0.23786614061048775,0.24946635343441698
1662,0.3280922324672128,0.25114852153880235
1663,0.3014027050057554,0.2579522300624085
1664,0.2489723025405126,0.24994620435810794
1665,0.246605629724835,0.25042667030774496
1666,0.29081743189059256,0.25308020868102804
1667,0.23671711582024138,0.2547784730557208
1668,0.23386133941775789,0.2497062019934829
1669,0.23844208982484444,0.24922665872958907
1670,0.246605629724835,0.24898711792736358
1671,0.28366875234271505,0.24922665872958907
1672,0.23443057448169372,0.24994620435810794
1673,0.23046612441853243,0.254049728107903
1674,0.26844611757546516,0.2497062019934829
1675,0.23102958736143672,0.26288503173414757
1676,0.3128856988145737,0.25114852153880235
1677,0.3183711072091736,0.24994620435810794
1678,0.2941017317033392,0.24922665872958907
1679,0.23046612441853243,0.25042667030774496
1680,0.2299036248521578,0.24922665872958907
1681,0.24425413731573867,0.2839937329991282
1682,0.23159401331169704,0.27140883417325434
1683,0.2579817195568866,0.24994620435810794
1684,0.3190603795995754,0.25042667030774496
1685,0.2395968593203726,0.25018636047929826
1686,0.23102958736143672,0.24922665872958907
1687,0.2321594018891565,0.24946635343441698
1688,0.23159401331169704,0.2550216935323606
1689,0.25495509505084873,0.2557522706650723
1690,0.2299036248521578,0.25163052331092234
1691,0.23844208982484444,0.25018636047929826
1692,0.26844611757546516,0.24994620435810794
1693,0.2395968593203726,0.2557522706650723
1694,0.25495509505084873,0.2518717543297415
1695,0.24191786745953953,0.24922665872958907
1696,0.23046612441853243,0.267125327018197
1697,0.23500077010621354,0.2528382114175303
1698,0.34438454205784086,0.24946635343441698
1699,0.25255067541971915,0.24946635343441698
1700,0.2901631739899459,0.24994620435810794
1701,0.2585898490853164,0.2497062019934829
1702,0.25016131760801674,0.260164498164464
1703,0.25435258093170715,0.2497062019934829
1704,0.23159401331169704,0.2574622849532736
1705,0.23500077010621354,0.25018636047929826
1706,0.251951921926813,0.2574622849532736
1707,0.23046612441853243,0.25259636729801954
1708,0.23046612441853243,0.25163052331092234
1709,0.2941017317033392,0.2509077508875949
1710,0.2395968593203726,0.24922665872958907
1711,0.245427983265105,0.24946635343441698
1712,0.24601633176188248,0.24922665872958907
1713,0.23557192584461503,0.2691357340346593
1714,0.2598089055161663,0.2497062019934829
1715,0.23272575270264356,0.24922665872958907
1716,0.27283226274657685,0.25114852153880235
1717,0.2321594018891565,0.2506671337938237
1718,0.2448405848988441,0.24922665872958907
1719,0.23386133941775789,0.24922665872958907
1720,0.2628728204423532,0.2528382114175303
1721,0.23500077010621354,0.2557522706650723
1722,0.23500077010621354,0.24994620435810794
1723,0.2321594018891565,0.25211313870180974
1724,0.23671711582024138,0.2533223590354024
1725,0.5957670704883664,0.3006806965515369
1726,0.2579817195568866,0.2497062019934829
1727,0.23671711582024138,0.24994620435810794
1728,0.23272575270264356,0.24922665872958907
1729,0.23102958736143672,0.25235467637528797
1730,0.23046612441853243,0.24922665872958907
1731,0.6003454736739403,0.2497062019934829
1732,0.2579817195568866,0.25526506666350934
1733,0.2401756785387489,0.28608153623536337
1734,0.25495509505084873,0.40601136654356823
1735,0.2395968593203726,0.25114852153880235
1736,0.23102958736143672,0.2506671337938237
1737,0.24250050561675954,0.24946635343441698
1738,0.23046612441853243,0.2518717543297415
1739,0.5507606153739956,0.24922665872958907
1740,0.23046612441853243,0.2780428206232203
1741,0.23046612441853243,0.24898711792736358
1742,0.251951921926813,0.25018636047929826
1743,0.26472228939950543,0.24994620435810794
1744,0.23102958736143672,0.26863223713515383
1745,0.23844208982484444,0.24946635343441698
1746,0.23102958736143672,0.25308020868102804
1747,0.2321594018891565,0.2731851063836568
1748,0.23671711582024138,0.27984583374254635
1749,0.23159401331169704,0.2574622849532736
1750,0.2967446874112341,0.25163052331092234
1751,0.23159401331169704,0.25356466242722453
1752,0.34009703513109796,0.2533223590354024
1753,0.3351278872599172,0.2497062019934829
1754,0.2489723025405126,0.2658736799811523
1755,0.23102958736143672,0.2497062019934829
1756,0.2299036248521578,0.2739485831521723
1757,0.2567682624530033,0.267125327018197
1758,0.27346249756390306,0.2513894456968743
1759,0.23500077010621354,0.26462578004796306
1760,0.3408098261212471,0.26090464848983624
1761,0.28238045234101905,0.2668746982653022
1762,0.2395968593203726,0.26812933660839905
1763,0.23102958736143672,0.2696398267140141
1764,0.24250050561675954,0.2934607372289199
1765,0.23386133941775789,0.2506671337938237
1766,0.2321594018891565,0.24946635343441698
1767,0.23786614061048775,0.2547784730557208
1768,0.23786614061048775,0.25163052331092234
1769,0.23329306534994154,0.25211313870180974
1770,0.23159401331169704,0.24994620435810794
1771,0.2495663374578047,0.2497062019934829
1772,0.23729114910795968,0.24946635343441698
1773,0.23901899623670508,0.2691357340346593
1774,0.2401756785387489,0.24922665872958907
1775,0.23844208982484444,0.2623890303959627
1776,0.2489723025405126,0.24922665872958907
1777,0.25255067541971915,0.24946635343441698
1778,0.4362142022913282,0.25114852153880235
1779,0.25919891138108236,0.28844127474858583
1780,0.37284880740630033,0.26090464848983624
1781,0.27662725305941527,0.26812933660839905
1782,0.23500077010621354,0.2506671337938237
1783,0.23671711582024138,0.24946635343441698
1784,0.2531503702913418,0.25042667030774496
1785,0.23500077010621354,0.2497062019934829
1786,0.23443057448169372,0.2497062019934829
1787,0.3765676035235486,0.2643766504798919
1788,0.2299036248521578,0.25163052331092234
1789,0.26472228939950543,0.25018636047929826
1790,0.23386133941775789,0.25648422016617844
1791,0.23386133941775789,0.25526506666350934
1792,0.23159401331169704,0.2528382114175303
1793,0.2882056326094671,0.27471338715246346
1794,0.2561629366725455,0.25526506666350934
1795,0.25919891138108236,0.24898711792736358
1796,0.2579817195568866,0.27242295901463515
1797,0.26348838543775677,0.2518717543297415
1798,0.31630806451264976,0.24922665872958907
1799,0.23102958736143672,0.24946635343441698
1800,0.2585898490853164,0.24922665872958907
1801,0.2585898490853164,0.25018636047929826
1802,0.25075724224416807,0.2528382114175303
1803,0.23102958736143672,0.37583628492238547
1804,0.23500077010621354,0.2509077508875949
1805,0.23272575270264356,0.25042667030774496
1806,0.2407554533433066,0.2509077508875949
1807,0.23102958736143672,0.25429249028830736
1808,0.2598089055161663,0.25211313870180974
1809,0.2653406263003462,0.2506671337938237
1810,0.23046612441853243,0.25648422016617844
1811,0.2641048754323242,0.2497062019934829
1812,0.2299036248521578,0.24922665872958907
1813,0.2299036248521578,0.24946635343441698
1814,0.23500077010621354,0.25042667030774496
1815,0.25075724224416807,0.25042667030774496
1816,0.2947611825357936,0.2497062019934829
1817,0.23046612441853243,0.24946635343441698
1818,0.23102958736143672,0.2594257105377026
1819,0.2321594018891565,0.26189363239558155
1820,0.23500077010621354,0.24922665872958907
1821,0.2401756785387489,0.24922665872958907
1822,0.23901899623670508,0.26812933660839905
1823,0.26472228939950543,0.24922665872958907
1824,0.25919891138108236,0.25211313870180974
1825,0.2994013203242788,0.2545354052892549
1826,0.23671711582024138,0.255996101422554
1827,0.2772629116732629,0.26139883825471244
1828,0.2778994698104227,0.24922665872958907
1829,0.2740936394572615,0.24922665872958907
1830,0.3847997995202549,0.2533223590354024
1831,0.23046612441853243,0.24922665872958907
1832,0.2722029362197075,0.2506671337938237
1833,0.24778707133322905,0.2509077508875949
1834,0.23386133941775789,0.25819743058894706
1835,0.23102958736143672,0.2721692056844967
1836,0.23386133941775789,0.2533223590354024
1837,0.23272575270264356,0.2538071188027468
1838,0.2537510057349299,0.25259636729801954
1839,0.23272575270264356,0.2518717543297415
1840,0.24250050561675954,0.2562400846086791
1841,0.23671711582024138,0.255996101422554
1842,0.40834320595537477,0.2497062019934829
1843,0.2561629366725455,0.24922665872958907
1844,0.25075724224416807,0.24946635343441698
1845,0.23272575270264356,0.24922665872958907
1846,0.23329306534994154,0.2506671337938237
1847,0.26906996956330886,0.2547784730557208
1848,0.24719587647789226,0.24922665872958907
1849,0.23159401331169704,0.2497062019934829
1850,0.23102958736143672,0.25235467637528797
1851,0.23329306534994154,0.27727229099787787
1852,0.2980713009750816,0.2808793303913314
1853,0.23671711582024138,0.2604110636122129
1854,0.23046612441853243,0.25042667030774496
1855,0.23102958736143672,0.24946635343441698
1856,0.2395968593203726,0.27727229099787787
1857,0.23729114910795968,0.25018636047929826
1858,0.25435258093170715,0.2506671337938237
1859,0.26906996956330886,0.25308020868102804
1860,0.23729114910795968,0.25018636047929826
1861,0.23046612441853243,0.24994620435810794
1862,0.23844208982484444,0.2696398267140141
1863,0.25016131760801674,0.25844278301710927
1864,0.2401756785387489,0.24922665872958907
1865,0.23443057448169372,0.24922665872958907
1866,0.23272575270264356,0.24922665872958907
1867,0.4503139957687445,0.255996101422554
1868,0.2448405848988441,0.2506671337938237
1869,0.23614404123899943,0.25721754048940465
1870,0.24191786745953953,0.24922665872958907
1871,0.30341167429538324,0.25018636047929826
1872,0.23046612441853243,0.2506671337938237
1873,0.23159401331169704,0.2497062019934829
1874,0.23046612441853243,0.30609354184530957
1875,0.23329306534994154,0.24922665872958907
1876,0.23329306534994154,0.24922665872958907
1877,0.2772629116732629,0.25018636047929826
1878,0.23614404123899943,0.24946635343441698
1879,0.23159401331169704,0.24922665872958907
1880,0.23046612441853243,0.25042667030774496
1881,0.23786614061048775,0.24922665872958907
1882,0.23102958736143672,0.2557522706650723
1883,0.23159401331169704,0.24922665872958907
1884,0.23159401331169704,0.24946635343441698
1885,0.26472228939950543,0.2574622849532736
1886,0.29081743189059256,0.24994620435810794
1887,0.2395968593203726,0.2506671337938237
1888,0.24778707133322905,0.27267686029389454
1889,0.23102958736143672,0.2506671337938237
1890,0.23671711582024138,0.2509077508875949
1891,0.23671711582024138,0.34833738545438864
1892,0.2709470128318671,0.25308020868102804
1893,0.23272575270264356,0.2497062019934829
1894,0.2299036248521578,0.24922665872958907
1895,0.23102958736143672,0.24946635343441698
1896,0.4503139957687445,0.24994620435810794
1897,0.246605629724835,0.25259636729801954
1898,0.31220364978678544,0.24946635343441698
1899,0.2914725592554604,0.26387884231091896
1900,0.2395968593203726,0.25259636729801954
1901,0.3595878307911843,0.24922665872958907
1902,0.24425413731573867,0.25550859239318185
1903,0.2321594018891565,0.2533223590354024
1904,0.2407554533433066,0.25308020868102804
1905,0.2628728204423532,0.25235467637528797
1906,0.23046612441853243,0.25042667030774496
1907,0.23046612441853243,0.24946635343441698
1908,0.23386133941775789,0.25042667030774496
1909,0.2856078431028927,0.2550216935323606
1910,0.24133618317406047,0.25211313870180974
1911,0.2321594018891565,0.26462578004796306
1912,0.2967446874112341,0.25018636047929826
1913,0.23671711582024138,0.24994620435810794
1914,0.26348838543775677,0.2518717543297415
1915,0.23844208982484444,0.2545354052892549
1916,0.23786614061048775,0.24946635343441698
1917,0.23159401331169704,0.25429249028830736
1918,0.24425413731573867,0.26462578004796306
1919,0.23329306534994154,0.25991808412788864
1920,0.2628728204423532,0.25259636729801954
1921,0.2715745191850825,0.2621412559458173
1922,0.245427983265105,0.2533223590354024
1923,0.23102958736143672,0.255996101422554
1924,0.23844208982484444,0.25819743058894706
1925,0.2321594018891565,0.25018636047929826
1926,0.2401756785387489,0.24946635343441698
1927,0.23102958736143672,0.2661237099011442
1928,0.24133618317406047,0.25114852153880235
1929,0.23901899623670508,0.25114852153880235
1930,0.2901631739899459,0.30283928897198603
1931,0.2321594018891565,0.7840509863453793
1932,0.23386133941775789,0.9954757783353518
1933,0.23443057448169372,0.2545354052892549
1934,0.245427983265105,0.2513894456968743
1935,0.24191786745953953,0.24946635343441698
1936,0.23614404123899943,0.24946635343441698
1937,0.41757746066479323,0.24946635343441698
1938,0.39309848561360017,0.2497062019934829
1939,0.23901899623670508,0.2538071188027468
1940,0.26472228939950543,0.24994620435810794
1941,0.23272575270264356,0.25042667030774496
1942,0.23046612441853243,0.24946635343441698
1943,0.2430840970511949,0.25114852153880235
1944,0.2430840970511949,0.25042667030774496
1945,0.29608266204684297,0.24946635343441698
1946,0.2395968593203726,0.2547784730557208
1947,0.42920133868370214,0.25042667030774496
1948,0.23102958736143672,0.24922665872958907
1949,0.23046612441853243,0.25114852153880235
1950,0.23046612441853243,0.2538071188027468
1951,0.29608266204684297,0.24922665872958907
1952,0.2947611825357936,0.2509077508875949
1953,0.23272575270264356,0.2528382114175303
1954,0.23046612441853243,0.25042667030774496
1955,0.27346249756390306,0.2538071188027468
1956,0.2321594018891565,0.2528382114175303
1957,0.23102958736143672,0.24994620435810794
1958,0.23500077010621354,0.25042667030774496
1959,0.23159401331169704,0.24946635343441698
1960,0.2513541106073722,0.24994620435810794
1961,0.24191786745953953,0.25042667030774496
1962,0.24250050561675954,0.24994620435810794
1963,0.23614404123899943,0.26462578004796306
1964,0.23786614061048775,0.24922665872958907
1965,0.23159401331169704,0.24946635343441698
1966,0.2941017317033392,0.2509077508875949
1967,0.2513541106073722,0.24922665872958907
1968,0.25255067541971915,0.2719156003820911
1969,0.251951921926813,0.2808793303913314
1970,0.2489723025405126,0.2509077508875949
1971,0.2678231820260563,0.2497062019934829
1972,0.23102958736143672,0.24922665872958907
1973,0.23329306534994154,0.24946635343441698
1974,0.23729114910795968,0.25235467637528797
1975,0.2791752794288398,0.24922665872958907
1976,0.2495663374578047,0.25868828728672344
1977,0.23272575270264356,0.2545354052892549
1978,0.8542977358863287,0.24946635343441698
1979,0.30341167429538324,0.24946635343441698
1980,0.2531503702913418,0.2506671337938237
1981,0.3088056345111748,0.24946635343441698
1982,0.24778707133322905,0.25235467637528797
1983,0.6707646371812297,0.25114852153880235
1984,0.4850721094434863,0.24946635343441698
1985,0.23159401331169704,0.25550859239318185
1986,0.24133618317406047,0.25018636047929826
1987,0.2407554533433066,0.24946635343441698
1988,0.3176826291730977,0.24946635343441698
1989,0.23159401331169704,0.2780428206232203
1990,0.2299036248521578,0.24922665872958907
1991,0.27662725305941527,0.2701445145750001
1992,0.24719587647789226,0.2742033704565688
1993,0.2817376347468436,0.2873910736252701
1994,0.24837921359123974,0.25697294816461486
1995,0.23386133941775789,0.2545354052892549
1996,0.29278541607295966,0.3006806965515369
1997,0.23386133941775789,0.27675933639707834
1998,0.25075724224416807,0.255996101422554
1999,0.2321594018891565,0.2633816358831941
2000,0.24133618317406047,0.2506671337938237
2001,0.49855879766236083,0.24922665872958907
2002,0.2628728204423532,0.24946635343441698
2003,0.23557192584461503,0.2889672302064984
2004,0.25255067541971915,0.2611516677931992
2005,0.2585898490853164,0.25235467637528797
2006,0.2604198305503043,0.27166214318569587
2007,0.23046612441853243,0.2497062019934829
2008,0.23102958736143672,0.25018636047929826
2009,0.2407554533433066,0.24898711792736358
2010,0.23329306534994154,0.26838071228833377
2011,0.2555585472494583,0.25018636047929826
2012,0.23102958736143672,0.24946635343441698
2013,0.24191786745953953,0.25042667030774496
2014,0.2299036248521578,0.24922665872958907
2015,0.23386133941775789,0.24898711792736358
2016,0.23102958736143672,0.24922665872958907
2017,0.28366875234271505,0.2567285080374613
2018,0.2849605959943928,0.28036229137605784
2019,0.2299036248521578,0.24994620435810794
2020,0.25495509505084873,0.2518717543297415
2021,0.23329306534994154,0.25042667030774496
2022,0.3232125767042062,0.24898711792736358
2023,0.24250050561675954,0.2651244898096321
2024,0.2321594018891565,0.24946635343441698
2025,0.23386133941775789,0.25163052331092234
2026,0.2555585472494583,0.25114852153880235
2027,0.2585898490853164,0.24994620435810794
2028,0.2804546713354734,0.2550216935323606
2029,0.26595988508347007,0.2658736799811523
2030,0.23614404123899943,0.24922665872958907
2031,0.3758226640907907,0.3031097286423923
2032,0.24837921359123974,0.2506671337938237
2033,0.24837921359123974,0.26139883825471244
2034,0.24837921359123974,0.24922665872958907
2035,0.23671711582024138,0.27547951618964556
2036,0.23443057448169372,0.24898711792736358
2037,0.24719587647789226,0.24898711792736358
2038,0.2299036248521578,0.24898711792736358
2039,0.2299036248521578,0.2668746982653022
2040,0.28950978711359154,0.24922665872958907
2041,0.23046612441853243,0.24922665872958907
2042,0.23671711582024138,0.24946635343441698
2043,0.2678231820260563,0.24898711792736358
2044,0.2401756785387489,0.24898711792736358
2045,0.23500077010621354,0.24898711792736358
2046,0.23386133941775789,0.24946635343441698
2047,0.23614404123899943,0.24922665872958907
2048,0.23329306534994154,0.2506671337938237
2049,0.286255971794883,0.24946635343441698
2050,0.23671711582024138,0.24946635343441698
2051,0.2489723025405126,0.25259636729801954
2052,0.23102958736143672,0.25967182156492913
2053,0.37731312695126107,0.255996101422554
2054,0.2299036248521578,0.24946635343441698
2055,0.2299036248521578,0.255996101422554
2056,0.2299036248521578,0.9997940601176922
2057,0.27283226274657685,0.2538071188027468
2058,0.2407554533433066,0.2808793303913314
2059,0.26103168553096545,0.2513894456968743
2060,0.3991732009145768,0.2594257105377026
2061,0.2321594018891565,0.2497062019934829
2062,0.3870566621565829,0.25648422016617844
2063,0.2537510057349299,0.2545354052892549
2064,0.2321594018891565,0.24946635343441698
2065,0.2567682624530033,0.3190246108348755
2066,0.23102958736143672,0.24922665872958907
2067,0.23329306534994154,0.2518717543297415
2068,0.3061020144605004,0.276246968041631
2069,0.3115224134635468,0.24946635343441698
2070,0.23557192584461503,0.24946635343441698
2071,0.2299036248521578,0.2633816358831941
2072,0.23046612441853243,0.2497062019934829
2073,0.23614404123899943,0.3123850465500996
2074,0.23046612441853243,0.24898711792736358
2075,0.23272575270264356,0.24898711792736358
2076,0.25075724224416807,0.2509077508875949
2077,0.24601633176188248,0.25018636047929826
2078,0.2299036248521578,0.25163052331092234
2079,0.26103168553096545,0.26090464848983624
2080,0.2672011640288392,0.25042667030774496
2081,0.28302415867482517,0.2513894456968743
2082,0.24133618317406047,0.2921348807021201
2083,0.24133618317406047,0.25018636047929826
2084,0.25435258093170715,0.24946635343441698
2085,0.2537510057349299,0.28036229137605784
2086,0.25255067541971915,0.2497062019934829
2087,0.25737452371158587,0.24922665872958907
2088,0.2299036248521578,0.2719156003820911
2089,0.3239073499666009,0.25967182156492913
2090,0.24778707133322905,0.2497062019934829
2091,0.23500077010621354,0.2557522706650723
2092,0.23557192584461503,0.3209752257070505
2093,0.23046612441853243,0.2813969500719204
2094,0.23614404123899943,0.2873910736252701
2095,0.23102958736143672,0.2533223590354024
2096,0.25075724224416807,0.3302546238024626
2097,0.23557192584461503,0.26812933660839905
2098,0.2407554533433066,0.25235467637528797
2099,0.23102958736143672,0.25042667030774496
2100,0.25075724224416807,0.25844278301710927
2101,0.2555585472494583,0.25235467637528797
2102,0.23159401331169704,0.26288503173414757
2103,0.24425413731573867,0.24922665872958907
2104,0.2299036248521578,0.3237726842572225
2105,0.33442095105260616,0.25114852153880235
2106,0.2489723025405126,0.25114852153880235
2107,0.2489723025405126,0.25526506666350934
2108,0.23844208982484444,0.2547784730557208
2109,0.23046612441853243,0.25042667030774496
2110,0.3197504442410689,0.30121952219251025
2111,0.24191786745953953,0.24922665872958907
2112,0.2759924952594213,0.25235467637528797
2113,0.2579817195568866,0.2497062019934829
2114,0.2653406263003462,0.24898711792736358
2115,0.2395968593203726,0.2688839110752445
2116,0.2791752794288398,0.5699370889549126
2117,0.23046612441853243,0.27140883417325434
2118,0.2430840970511949,0.266373889635645
2119,0.5017331683797777,0.2528382114175303
2120,0.23272575270264356,0.25018636047929826
2121,0.23901899623670508,0.2701445145750001
2122,0.2395968593203726,0.2533223590354024
2123,0.2448405848988441,0.24922665872958907
2124,0.23102958736143672,0.27752898792843583
2125,0.23329306534994154,0.27242295901463515
2126,0.23671711582024138,0.28347322092860466
2127,0.23102958736143672,0.2528382114175303
2128,0.2321594018891565,0.24922665872958907
2129,0.23046612441853243,0.24898711792736358
2130,0.23159401331169704,0.26412767121154396
2131,0.28366875234271505,0.27522399275420273
2132,0.2888572728086839,0.24994620435810794
2133,0.39461414676900103,0.2939920637942891
2134,0.5294748012064454,0.25526506666350934
2135,0.3054281797768575,0.2547784730557208
2136,0.2585898490853164,0.2545354052892549
2137,0.24133618317406047,0.25648422016617844
2138,0.24191786745953953,0.3137620713761268
2139,0.2513541106073722,0.2497062019934829
2140,0.3961318374417995,0.26863223713515383
2141,0.286904980600569,0.25819743058894706
2142,0.2321594018891565,0.2497062019934829
2143,0.23159401331169704,0.25235467637528797
2144,0.23159401331169704,0.2567285080374613
2145,0.2448405848988441,0.2591797511080016
2146,0.2537510057349299,0.2497062019934829
2147,0.23729114910795968,0.25042667030774496
2148,0.7872501817946899,0.2513894456968743
2149,0.2555585472494583,0.2509077508875949
2150,0.23329306534994154,0.2651244898096321
2151,0.23557192584461503,0.277785831165439
2152,0.23386133941775789,0.267125327018197
2153,0.23614404123899943,0.2497062019934829
2154,0.26472228939950543,0.28347322092860466
2155,0.32251858280444584,0.24946635343441698
2156,0.2622581814602786,0.24946635343441698
2157,0.2678231820260563,0.2887041813192554
2158,0.26844611757546516,0.28817851059442723
2159,0.23046612441853243,0.25308020868102804
2160,0.24601633176188248,0.2518717543297415
2161,0.23386133941775789,0.2497062019934829
2162,0.24837921359123974,0.24946635343441698
2163,0.2448405848988441,0.25235467637528797
2164,0.24250050561675954,0.25259636729801954
2165,0.30207152107071433,0.24946635343441698
2166,0.3840486069341015,0.2497062019934829
2167,0.7791661074332222,0.26989209628439964
2168,0.23671711582024138,0.2604110636122129
2169,0.24133618317406047,0.25844278301710927
2170,0.23443057448169372,0.2533223590354024
2171,0.2709470128318671,0.24922665872958907
2172,0.24133618317406047,0.25018636047929826
2173,0.24366864115675133,0.2567285080374613
2174,0.2299036248521578,0.25648422016617844
2175,0.245427983265105,0.25018636047929826
2176,0.8145492866255237,0.2631332584904517
2177,0.23329306534994154,0.24898711792736358
2178,0.23102958736143672,0.25526506666350934
2179,0.24425413731573867,0.24922665872958907
2180,0.2321594018891565,0.2509077508875949
2181,0.2489723025405126,0.24922665872958907
2182,0.23500077010621354,0.27547951618964556
2183,0.32529922579529935,0.24922665872958907
2184,0.3415233378648749,0.25018636047929826
2185,0.23046612441853243,0.24994620435810794
2186,0.3149367021871301,0.24922665872958907
2187,0.23329306534994154,0.26065778040836796
2188,0.2321594018891565,0.28295328585974155
2189,0.23046612441853243,0.2509077508875949
2190,0.6094491574054066,0.24922665872958907
2191,0.23671711582024138,0.25163052331092234
2192,0.23901899623670508,0.25114852153880235
2193,0.23102958736143672,0.24946635343441698
2194,0.26906996956330886,0.24898711792736358
2195,0.2672011640288392,0.24922665872958907
2196,0.23159401331169704,0.26065778040836796
2197,0.2585898490853164,0.2788146654595003
2198,0.23102958736143672,0.2579522300624085
2199,0.23046612441853243,0.25018636047929826
2200,0.23729114910795968,0.2591797511080016
2201,0.2622581814602786,0.24922665872958907
2202,0.23046612441853243,0.24994620435810794
2203,0.23046612441853243,0.25844278301710927
2204,0.2585898490853164,0.24922665872958907
2205,0.23102958736143672,0.24946635343441698
2206,0.2555585472494583,0.24922665872958907
2207,0.23671711582024138,0.24922665872958907
2208,0.23614404123899943,0.24922665872958907
2209,0.5120475833559095,0.24922665872958907
2210,0.24425413731573867,0.24922665872958907
2211,0.23102958736143672,0.24922665872958907
2212,0.2299036248521578,0.24922665872958907
2213,0.45267237030958035,0.24922665872958907
2214,0.23159401331169704,0.24922665872958907
2215,0.2901631739899459,0.24922665872958907
2216,0.2901631739899459,0.3305379382069602
2217,0.2537510057349299,0.24922665872958907
2218,0.2537510057349299,0.24994620435810794
2219,0.5539002143071613,0.24994620435810794
2220,0.23159401331169704,0.24922665872958907
2221,0.23901899623670508,0.2513894456968743
2222,0.2321594018891565,0.24922665872958907
2223,0.23614404123899943,0.25259636729801954
2224,0.23844208982484444,0.24922665872958907
2225,0.3552135972961209,0.25018636047929826
2226,0.23102958736143672,0.31819056456477807
2227,0.2954214932005034,0.25721754048940465
2228,0.3372531284057824,0.24994620435810794
2229,0.23500077010621354,0.254049728107903
2230,0.48427925965258345,0.24922665872958907
2231,0.24250050561675954,0.25018636047929826
2232,0.2804546713354734,0.24922665872958907
2233,0.25435258093170715,0.24898711792736358
2234,0.3758226640907907,0.25042667030774496
2235,0.23844208982484444,0.24922665872958907
2236,0.23102958736143672,0.2666242191140195
2237,0.23102958736143672,0.24922665872958907
2238,0.2321594018891565,0.3411057247302477
2239,0.25495509505084873,0.2623890303959627
2240,0.7292836215092879,0.24898711792736358
2241,0.23500077010621354,0.25018636047929826
2242,0.23272575270264356,0.25721754048940465
2243,0.23901899623670508,0.24922665872958907
2244,0.23102958736143672,0.24922665872958907
2245,0.3393849673887136,0.24922665872958907
2246,0.39765153106349493,0.27140883417325434
2247,0.2537510057349299,0.25211313870180974
2248,0.24250050561675954,0.24898711792736358
2249,0.2604198305503043,0.24922665872958907
2250,0.3273928295237755,0.24946635343441698
2251,0.3351278872599172,0.24922665872958907
2252,0.3280922324672128,0.24946635343441698
2253,0.2921285545115563,0.24898711792736358
2254,0.2791752794288398,0.3036510170977686
2255,0.23102958736143672,0.25042667030774496
2256,0.26348838543775677,0.2509077508875949
2257,0.2696947368633029,0.25259636729801954
2258,0.2299036248521578,0.25697294816461486
2259,0.3176826291730977,0.2528382114175303
2260,0.23386133941775789,0.2631332584904517
2261,0.23046612441853243,0.24994620435810794
2262,0.3552135972961209,0.25526506666350934
2263,0.23386133941775789,0.254049728107903
2264,0.23159401331169704,0.24946635343441698
2265,0.23159401331169704,0.2513894456968743
2266,0.23159401331169704,0.2497062019934829
2267,0.23500077010621354,0.24994620435810794
2268,0.23500077010621354,0.2696398267140141
2269,0.23046612441853243,0.26812933660839905
2270,0.23046612441853243,0.26387884231091896
2271,0.2401756785387489,0.24922665872958907
2272,0.2401756785387489,0.36360208486127005
2273,0.2791752794288398,0.25018636047929826
2274,0.5350068137650967,0.25550859239318185
2275,0.24719587647789226,0.2506671337938237
2276,0.23786614061048775,0.2528382114175303
2277,0.3115224134635468,0.2513894456968743
2278,0.27032041833661874,0.25550859239318185
2279,0.278536926167621,0.24898711792736358
2280,0.278536926167621,0.2509077508875949
2281,0.2579817195568866,0.26412767121154396
2282,0.23046612441853243,0.25042667030774496
2283,0.24191786745953953,0.2497062019934829
2284,0.23159401331169704,0.25018636047929826
2285,0.2817376347468436,0.25114852153880235
2286,0.245427983265105,0.2562400846086791
2287,0.24250050561675954,0.2574622849532736
2288,0.23614404123899943,0.2788146654595003
2289,0.23386133941775789,0.2533223590354024
2290,0.33583556382826424,0.260164498164464
2291,0.23046612441853243,0.2691357340346593
2292,0.23901899623670508,0.34053031995218
2293,0.23901899623670508,0.34543610327773616
2294,0.2448405848988441,0.24994620435810794
2295,0.23844208982484444,0.2653740698655859
2296,0.9227118253757032,0.26762703304198515
2297,0.2672011640288392,0.24994620435810794
2298,0.2954214932005034,0.24898711792736358
2299,0.2489723025405126,0.2509077508875949
2300,0.245427983265105,0.267125327018197
2301,0.24425413731573867,0.2579522300624085
2302,0.2616444694933319,0.2579522300624085
2303,0.23046612441853243,0.2579522300624085
2304,0.2513541106073722,0.27140883417325434
2305,0.2401756785387489,0.24922665872958907
2306,0.3758226640907907,0.34427879043820514
2307,0.30341167429538324,0.25114852153880235
2308,0.2598089055161663,0.2811380676934511
2309,0.23272575270264356,0.2567285080374613
2310,0.23159401331169704,0.2631332584904517
2311,0.23159401331169704,0.24994620435810794
2312,0.23159401331169704,0.24922665872958907
2313,0.2672011640288392,0.24946635343441698
2314,0.23329306534994154,0.24946635343441698
2315,0.2448405848988441,0.2506671337938237
2316,0.6399499721431604,0.2826935349335198
2317,0.23272575270264356,0.25163052331092234
2318,0.2585898490853164,0.24994620435810794
2319,0.2448405848988441,0.26462578004796306
2320,0.23102958736143672,0.2509077508875949
2321,0.25435258093170715,0.25429249028830736
2322,0.23386133941775789,0.2518717543297415
2323,0.2531503702913418,0.24922665872958907
2324,0.36766774226037957,0.24922665872958907
2325,0.3559409815213996,0.25526506666350934
2326,0.3537608365247437,0.2547784730557208
2327,0.2641048754323242,0.2528382114175303
2328,0.5980584097774161,0.24946635343441698
2329,0.23500077010621354,0.26189363239558155
2330,0.23443057448169372,0.255996101422554
2331,0.23500077010621354,0.2497062019934829
2332,0.3351278872599172,0.25356466242722453
2333,0.23159401331169704,0.25308020868102804
2334,0.2914725592554604,0.2923997704548993
2335,0.2299036248521578,0.2497062019934829
2336,0.29608266204684297,0.2497062019934829
2337,0.23557192584461503,0.25211313870180974
2338,0.23046612441853243,0.24922665872958907
2339,0.23500077010621354,0.24946635343441698
2340,0.2401756785387489,0.24922665872958907
2341,0.24601633176188248,0.24946635343441698
2342,0.2622581814602786,0.24946635343441698
2343,0.23046612441853243,0.24922665872958907
2344,0.23443057448169372,0.25308020868102804
2345,0.23786614061048775,0.2547784730557208
2346,0.23786614061048775,0.29054850653841513
2347,0.25435258093170715,0.264875059847429
2348,0.2495663374578047,0.2604110636122129
2349,0.4700253452828831,0.25018636047929826
2350,0.2299036248521578,0.3052781467836887
2351,0.25435258093170715,0.27701574045909455
2352,0.246605629724835,0.24946635343441698
2353,0.2299036248521578,0.2873910736252701
2354,0.2299036248521578,0.2547784730557208
2355,0.23102958736143672,0.2691357340346593
2356,0.998912004962882,0.25114852153880235
2357,0.23046612441853243,0.24922665872958907
2358,0.23614404123899943,0.24922665872958907
2359,0.45424580799991654,0.2594257105377026
2360,0.23102958736143672,0.2497062019934829
2361,0.2407554533433066,0.24922665872958907
2362,0.2395968593203726,0.2506671337938237
2363,0.27032041833661874,0.2547784730557208
2364,0.23443057448169372,0.2661237099011442
2365,0.29344314234081736,0.2497062019934829
2366,0.23046612441853243,0.2509077508875949
2367,0.2321594018891565,0.27166214318569587
2368,0.23614404123899943,0.24922665872958907
2369,0.2401756785387489,0.25042667030774496
2370,0.25016131760801674,0.2509077508875949
2371,0.2653406263003462,0.24946635343441698
2372,0.23729114910795968,0.2579522300624085
2373,0.23329306534994154,0.24898711792736358
2374,0.2407554533433066,0.25042667030774496
2375,0.2430840970511949,0.25844278301710927
2376,0.24778707133322905,0.2538071188027468
2377,0.24191786745953953,0.26812933660839905
2378,0.23671711582024138,0.2567285080374613
2379,0.2513541106073722,0.2547784730557208
2380,0.3780592313003199,0.29665709412401464
2381,0.2753586395511029,0.2497062019934829
2382,0.23386133941775789,0.25211313870180974
2383,0.2299036248521578,0.2547784730557208
2384,0.2653406263003462,0.24946635343441698
2385,0.6544447561299024,0.24922665872958907
2386,0.23786614061048775,0.2497062019934829
2387,0.44246943890589036,0.24946635343441698
2388,0.2448405848988441,0.2518717543297415
2389,0.2921285545115563,0.2547784730557208
2390,0.23272575270264356,0.25721754048940465
2391,0.46133714540523696,0.24946635343441698
2392,0.23671711582024138,0.28660492196967774
2393,0.23671711582024138,0.25429249028830736
2394,0.2299036248521578,0.26787811016863244
2395,0.2598089055161663,0.2696398267140141
2396,0.23272575270264356,0.25114852153880235
2397,0.23901899623670508,0.24994620435810794
2398,0.23844208982484444,0.25042667030774496
2399,0.2401756785387489,0.24922665872958907
2400,0.24366864115675133,0.24922665872958907
2401,0.23329306534994154,0.25697294816461486
2402,0.23329306534994154,0.24946635343441698
2403,0.24366864115675133,0.26288503173414757
2404,0.25435258093170715,0.25991808412788864
2405,0.23102958736143672,0.25356466242722453
2406,0.23443057448169372,0.25235467637528797
2407,0.23102958736143672,0.24922665872958907
2408,0.2672011640288392,0.2497062019934829
2409,0.23159401331169704,0.3527104260244956
2410,0.26103168553096545,0.2497062019934829
2411,0.2672011640288392,0.24922665872958907
2412,0.23671711582024138,0.25163052331092234
2413,0.3115224134635468,0.25770718149734234
2414,0.23671711582024138,0.2509077508875949
2415,0.23443057448169372,0.25114852153880235
2416,0.24133618317406047,0.2497062019934829
2417,0.2299036248521578,0.26562379994597446
2418,0.33300930928845385,0.2497062019934829
2419,0.23159401331169704,0.2497062019934829
2420,0.42920133868370214,0.2729309094433288
2421,0.3088056345111748,0.24946635343441698
2422,0.245427983265105,0.25042667030774496
2423,0.246605629724835,0.2545354052892549
2424,0.460548392576638,0.2509077508875949
2425,0.23500077010621354,0.25114852153880235
2426,0.2622581814602786,0.24946635343441698
2427,0.23901899623670508,0.2497062019934829
2428,0.23046612441853243,0.24898711792736358
2429,0.25255067541971915,0.2506671337938237
2430,0.23386133941775789,0.24946635343441698
2431,0.447957851965647,0.25042667030774496
2432,0.9879506933097585,0.24898711792736358
2433,0.23443057448169372,0.26762703304198515
2434,0.23046612441853243,0.260164498164464
2435,0.2901631739899459,0.24994620435810794
2436,0.23386133941775789,0.2518717543297415
2437,0.2901631739899459,0.2509077508875949
2438,0.23159401331169704,0.24922665872958907
2439,0.23614404123899943,0.24922665872958907
2440,0.2489723025405126,0.2696398267140141
2441,0.251951921926813,0.2589339433372941
2442,0.2495663374578047,0.2591797511080016
2443,0.3014027050057554,0.255996101422554
2444,0.2495663374578047,0.24946635343441698
2445,0.2901631739899459,0.2666242191140195
2446,0.23046612441853243,0.2547784730557208
2447,0.27981452826530473,0.24946635343441698
2448,0.28950978711359154,0.2497062019934829
2449,0.23329306534994154,0.24922665872958907
2450,0.2921285545115563,0.2506671337938237
2451,0.26844611757546516,0.2604110636122129
2452,0.23443057448169372,0.24922665872958907
2453,0.23500077010621354,0.24922665872958907
2454,0.26844611757546516,0.2513894456968743
2455,0.23046612441853243,0.24946635343441698
2456,0.3088056345111748,0.8693425868637058
2457,0.24778707133322905,0.25259636729801954
2458,0.23671711582024138,0.2757351866047351
2459,0.2448405848988441,0.26090464848983624
2460,0.23500077010621354,0.24946635343441698
2461,0.23729114910795968,0.2729309094433288
2462,0.23329306534994154,0.24994620435810794
2463,0.2299036248521578,0.2889672302064984
2464,0.25737452371158587,0.24922665872958907
2465,0.49935238944579224,0.25697294816461486
2466,0.23557192584461503,0.25042667030774496
2467,0.23102958736143672,0.24922665872958907
2468,0.2299036248521578,0.25211313870180974
2469,0.2321594018891565,0.24946635343441698
2470,0.23102958736143672,0.255996101422554
2471,0.24133618317406047,0.25018636047929826
2472,0.3632509708274245,0.24946635343441698
2473,0.23671711582024138,0.28477558134301445
2474,0.25435258093170715,0.25770718149734234
2475,0.23901899623670508,0.25018636047929826
2476,0.2395968593203726,0.2497062019934829
2477,0.2395968593203726,0.24922665872958907
2478,0.23329306534994154,0.2533223590354024
2479,0.2882056326094671,0.26412767121154396
2480,0.31630806451264976,0.24898711792736358
2481,0.23102958736143672,0.24922665872958907
2482,0.23102958736143672,0.25163052331092234
2483,0.3246029003988186,0.25114852153880235
2484,0.2401756785387489,0.25235467637528797
2485,0.2299036248521578,0.25550859239318185
2486,0.23386133941775789,0.2547784730557208
2487,0.24425413731573867,0.25114852153880235
2488,0.23159401331169704,0.2808793303913314
2489,0.23786614061048775,0.25844278301710927
2490,0.23329306534994154,0.2562400846086791
2491,0.2407554533433066,0.25211313870180974
2492,0.24778707133322905,0.2506671337938237
2493,0.23159401331169704,0.25042667030774496
2494,0.23102958736143672,0.2497062019934829
2495,0.23046612441853243,0.24922665872958907
2496,0.2407554533433066,0.2506671337938237
2497,0.23272575270264356,0.24898711792736358
2498,0.2791752794288398,0.25259636729801954
2499,0.2740936394572615,0.2509077508875949
2500,0.25016131760801674,0.24922665872958907
2501,0.3386736253760405,0.24922665872958907
2502,0.6340780427337102,0.2513894456968743
2503,0.2622581814602786,0.25018636047929826
2504,0.2430840970511949,0.24922665872958907
2505,0.2321594018891565,0.28791588895637577
2506,0.23102958736143672,0.2550216935323606
2507,0.2321594018891565,0.25697294816461486
2508,0.23046612441853243,0.24994620435810794
2509,0.23614404123899943,0.2497062019934829
2510,0.23443057448169372,0.2594257105377026
2511,0.23443057448169372,0.2616461598103055
2512,0.2321594018891565,0.26065778040836796
2513,0.23046612441853243,0.24922665872958907
2514,0.23046612441853243,0.25259636729801954
2515,0.23901899623670508,0.2547784730557208
2516,0.2531503702913418,0.24922665872958907
2517,0.24425413731573867,0.2594257105377026
2518,0.2321594018891565,0.2711556734223759
2519,0.2407554533433066,0.27907223893697275
2520,0.44717298432173325,0.24898711792736358
2521,0.23046612441853243,0.24898711792736358
2522,0.2321594018891565,0.2513894456968743
2523,0.2678231820260563,0.24922665872958907
2524,0.2401756785387489,0.2900208469104864
2525,0.23272575270264356,0.24922665872958907
2526,0.23102958736143672,0.2528382114175303
2527,0.26906996956330886,0.2528382114175303
2528,0.23102958736143672,0.25235467637528797
2529,0.26906996956330886,0.24898711792736358
2530,0.25255067541971915,0.2506671337938237
2531,0.2401756785387489,0.24898711792736358
2532,0.23046612441853243,0.25526506666350934
2533,0.23102958736143672,0.25018636047929826
2534,0.24778707133322905,0.28165597743633575
2535,0.24778707133322905,0.2497062019934829
2536,0.26906996956330886,0.2545354052892549
2537,0.23159401331169704,0.25526506666350934
2538,0.2321594018891565,0.254049728107903
2539,0.23901899623670508,0.2631332584904517
2540,0.23671711582024138,0.25042667030774496
2541,0.23557192584461503,0.26838071228833377
2542,0.23159401331169704,0.24898711792736358
2543,0.2321594018891565,0.24946635343441698
2544,0.23329306534994154,0.25018636047929826
2545,0.23386133941775789,0.2538071188027468
2546,0.23046612441853243,0.24922665872958907
2547,0.23046612441853243,0.24922665872958907
2548,0.2561629366725455,0.27675933639707834
2549,0.2401756785387489,0.260164498164464
2550,0.23102958736143672,0.29692436434014696
2551,0.24837921359123974,0.24922665872958907
2552,0.24719587647789226,0.24922665872958907
2553,0.23046612441853243,0.2739485831521723
2554,0.23329306534994154,0.25211313870180974
2555,0.2604198305503043,0.24946635343441698
2556,0.23443057448169372,0.25648422016617844
2557,0.23046612441853243,0.2594257105377026
2558,0.2321594018891565,0.24946635343441698
2559,0.2448405848988441,0.2497062019934829
2560,0.23046612441853243,0.24994620435810794
2561,0.23102958736143672,0.27907223893697275
2562,0.23102958736143672,0.25114852153880235
2563,0.24366864115675133,0.24898711792736358
2564,0.26472228939950543,0.25770718149734234
2565,0.23046612441853243,0.25697294816461486
2566,0.26472228939950543,0.25114852153880235
2567,0.28950978711359154,0.25018636047929826
2568,0.23901899623670508,0.24922665872958907
2569,0.286904980600569,0.25163052331092234
2570,0.28238045234101905,0.2666242191140195
2571,0.23671711582024138,0.2579522300624085
2572,0.23671711582024138,0.25018636047929826
2573,0.23844208982484444,0.24898711792736358
2574,0.23729114910795968,0.24946635343441698
2575,0.251951921926813,0.2528382114175303
2576,0.23443057448169372,0.2658736799811523
2577,0.23159401331169704,0.2518717543297415
2578,0.48586503437915024,0.24922665872958907
2579,0.5350068137650967,0.25163052331092234
2580,0.5191828541537208,0.24946635343441698
2581,0.23046612441853243,0.24994620435810794
2582,0.24837921359123974,0.24922665872958907
2583,0.24837921359123974,0.2497062019934829
2584,0.24366864115675133,0.2509077508875949
2585,0.27283226274657685,0.25429249028830736
2586,0.23102958736143672,0.25819743058894706
2587,0.3190603795995754,0.2528382114175303
2588,0.23046612441853243,0.24922665872958907
2589,0.2321594018891565,0.25042667030774496
2590,0.23046612441853243,0.2513894456968743
2591,0.24250050561675954,0.2668746982653022
2592,0.2299036248521578,0.273439451035263
2593,0.251951921926813,0.24994620435810794
2594,0.23272575270264356,0.24898711792736358
2595,0.23046612441853243,0.2497062019934829
2596,0.23614404123899943,0.24994620435810794
2597,0.23046612441853243,0.2506671337938237
2598,0.23046612441853243,0.24922665872958907
2599,0.23046612441853243,0.24922665872958907
2600,0.245427983265105,0.260164498164464
2601,0.23046612441853243,0.2567285080374613
2602,0.23844208982484444,0.24922665872958907
2603,0.23046612441853243,0.264875059847429
2604,0.2321594018891565,0.25770718149734234
2605,0.23046612441853243,0.25042667030774496
2606,0.23102958736143672,0.24898711792736358
2607,0.23272575270264356,0.2538071188027468
2608,0.24250050561675954,0.24898711792736358
2609,0.23159401331169704,0.24922665872958907
2610,0.2804546713354734,0.254049728107903
2611,0.2653406263003462,0.2688839110752445
2612,0.23729114910795968,0.25991808412788864
2613,0.23046612441853243,0.2533223590354024
2614,0.2299036248521578,0.2509077508875949
2615,0.23046612441853243,0.27522399275420273
2616,0.23046612441853243,0.2506671337938237
2617,0.23046612441853243,0.26139883825471244
2618,0.23557192584461503,0.25259636729801954
2619,0.23557192584461503,0.25042667030774496
2620,0.23671711582024138,0.25163052331092234
2621,0.23159401331169704,0.25018636047929826
2622,0.23159401331169704,0.2626369556806408
2623,0.23159401331169704,0.24922665872958907
2624,0.23102958736143672,0.25163052331092234
2625,0.23901899623670508,0.25163052331092234
2626,0.24719587647789226,0.25163052331092234
2627,0.23443057448169372,0.24922665872958907
2628,0.24133618317406047,0.24994620435810794
2629,0.23844208982484444,0.254049728107903
2630,0.24425413731573867,0.2513894456968743
2631,0.23443057448169372,0.25770718149734234
2632,0.23729114910795968,0.25770718149734234
2633,0.2778994698104227,0.2666242191140195
2634,0.23671711582024138,0.24922665872958907
2635,0.23046612441853243,0.24922665872958907
2636,0.24601633176188248,0.24922665872958907
2637,0.26472228939950543,0.24922665872958907
2638,0.24250050561675954,0.26462578004796306
2639,0.24719587647789226,0.24922665872958907
2640,0.2448405848988441,0.2497062019934829
2641,0.23386133941775789,0.25163052331092234
2642,0.2810957072850238,0.24946635343441698
2643,0.23443057448169372,0.24994620435810794
2644,0.23102958736143672,0.2533223590354024
2645,0.23786614061048775,0.2651244898096321
2646,0.23102958736143672,0.24946635343441698
2647,0.23046612441853243,0.2518717543297415
2648,0.2665800646850597,0.24898711792736358
2649,0.2810957072850238,0.24898711792736358
2650,0.23557192584461503,0.24946635343441698
2651,0.25016131760801674,0.24922665872958907
2652,0.26844611757546516,0.25308020868102804
2653,0.26906996956330886,0.27752898792843583
2654,0.26906996956330886,0.24922665872958907
2655,0.23901899623670508,0.24922665872958907
2656,0.23844208982484444,0.24898711792736358
2657,0.2604198305503043,0.2497062019934829
2658,0.3000676028717521,0.3096409264906668
2659,0.5136337260471384,0.25018636047929826
2660,0.245427983265105,0.25042667030774496
2661,0.23046612441853243,0.24922665872958907
2662,0.23671711582024138,0.24922665872958907
2663,0.23329306534994154,0.2538071188027468
2664,0.23102958736143672,0.24898711792736358
2665,0.23159401331169704,0.24922665872958907
2666,0.23500077010621354,0.24946635343441698
2667,0.2321594018891565,0.25356466242722453
2668,0.24778707133322905,0.25018636047929826
2669,0.24778707133322905,0.25114852153880235
2670,0.23557192584461503,0.24898711792736358
2671,0.23102958736143672,0.24922665872958907
2672,0.23102958736143672,0.24922665872958907
2673,0.23386133941775789,0.2621412559458173
2674,0.2555585472494583,0.25163052331092234
2675,0.23671711582024138,0.26762703304198515
2676,0.3197504442410689,0.26189363239558155
2677,0.24778707133322905,0.24922665872958907
2678,0.23272575270264356,0.24922665872958907
2679,0.23102958736143672,0.24946635343441698
2680,0.3115224134635468,0.24946635343441698
2681,0.2598089055161663,0.25042667030774496
2682,0.23500077010621354,0.24922665872958907
2683,0.2555585472494583,0.2518717543297415
2684,0.23386133941775789,0.26090464848983624
2685,0.23046612441853243,0.2497062019934829
2686,0.9935571949483606,0.25550859239318185
2687,0.2407554533433066,0.24946635343441698
2688,0.23557192584461503,0.2621412559458173
2689,0.24250050561675954,0.2506671337938237
2690,0.26844611757546516,0.3330932841756217
2691,0.24191786745953953,0.24946635343441698
2692,0.3197504442410689,0.2509077508875949
2693,0.23046612441853243,0.2506671337938237
2694,0.23046612441853243,0.2550216935323606
2695,0.24366864115675133,0.2518717543297415
2696,0.23102958736143672,0.28217446675969593
2697,0.2759924952594213,0.2538071188027468
2698,0.24719587647789226,0.25235467637528797
2699,0.23729114910795968,0.24922665872958907
2700,0.27981452826530473,0.24946635343441698
2701,0.2299036248521578,0.24946635343441698
2702,0.2299036248521578,0.24898711792736358
2703,0.2299036248521578,0.2506671337938237
2704,0.25495509505084873,0.24898711792736358
2705,0.23046612441853243,0.24898711792736358
2706,0.23272575270264356,0.2567285080374613
2707,0.25075724224416807,0.2497062019934829
2708,0.27472568719957563,0.24946635343441698
2709,0.25495509505084873,0.25018636047929826
2710,0.23329306534994154,0.24922665872958907
2711,0.24601633176188248,0.25018636047929826
2712,0.27981452826530473,0.2545354052892549
2713,0.2585898490853164,0.24922665872958907
2714,0.23272575270264356,0.2506671337938237
2715,0.24133618317406047,0.26090464848983624
2716,0.2513541106073722,0.25018636047929826
2717,0.2678231820260563,0.2626369556806408
2718,0.23159401331169704,0.24946635343441698
2719,0.2401756785387489,0.2497062019934829
2720,0.23614404123899943,0.24922665872958907
2721,0.23046612441853243,0.254049728107903
2722,0.23046612441853243,0.2497062019934829
2723,0.23046612441853243,0.24922665872958907
2724,0.2407554533433066,0.2509077508875949
2725,0.2395968593203726,0.2528382114175303
2726,0.23046612441853243,0.25042667030774496
2727,0.26472228939950543,0.2538071188027468
2728,0.23272575270264356,0.24922665872958907
2729,0.24133618317406047,0.24922665872958907
2730,0.7971768981184411,0.2528382114175303
2731,0.3393849673887136,0.24922665872958907
2732,0.2567682624530033,0.2506671337938237
2733,0.2407554533433066,0.25018636047929826
2734,0.245427983265105,0.2509077508875949
2735,0.29344314234081736,0.2513894456968743
2736,0.23046612441853243,0.2497062019934829
2737,0.2531503702913418,0.2506671337938237
2738,0.23729114910795968,0.2497062019934829
2739,0.23557192584461503,0.2506671337938237
2740,0.23159401331169704,0.24922665872958907
2741,0.23102958736143672,0.25018636047929826
2742,0.23046612441853243,0.25018636047929826
2743,0.23844208982484444,0.24898711792736358
2744,0.24837921359123974,0.2604110636122129
2745,0.2740936394572615,0.2513894456968743
2746,0.23046612441853243,0.24994620435810794
2747,0.2299036248521578,0.25819743058894706
2748,0.25016131760801674,0.27522399275420273
2749,0.31016238681558056,0.2497062019934829
2750,0.25016131760801674,0.2506671337938237
2751,0.23102958736143672,0.25429249028830736
2752,0.251951921926813,0.2623890303959627
2753,0.2604198305503043,0.2955894059525401
2754,0.23844208982484444,0.2528382114175303
2755,0.23159401331169704,0.24922665872958907
2756,0.28950978711359154,0.24922665872958907
2757,0.23102958736143672,0.24922665872958907
2758,0.23614404123899943,0.24946635343441698
2759,0.23046612441853243,0.2562400846086791
2760,0.2321594018891565,0.2506671337938237
2761,0.23557192584461503,0.24994620435810794
2762,0.23557192584461503,0.2497062019934829
2763,0.23557192584461503,0.24946635343441698
2764,0.23557192584461503,0.26863223713515383
2765,0.23844208982484444,0.24898711792736358
2766,0.2299036248521578,0.25211313870180974
2767,0.23102958736143672,0.2963899630671449
2768,0.23102958736143672,0.3509581986044287
2769,0.25435258093170715,0.25042667030774496
2770,0.23159401331169704,0.2518717543297415
2771,0.24250050561675954,0.2579522300624085
2772,0.2616444694933319,0.25211313870180974
2773,0.23729114910795968,0.254049728107903
2774,0.23102958736143672,0.24922665872958907
2775,0.23729114910795968,0.2616461598103055
2776,0.24837921359123974,0.25648422016617844
2777,0.23102958736143672,0.24922665872958907
2778,0.2299036248521578,0.2513894456968743
2779,0.2299036248521578,0.2691357340346593
2780,0.2299036248521578,0.25042667030774496
2781,0.23386133941775789,0.25235467637528797
2782,0.23614404123899943,0.25235467637528797
2783,0.245427983265105,0.5265129599135601
2784,0.4819012009742837,0.24922665872958907
2785,0.23901899623670508,0.2528382114175303
2786,0.25495509505084873,0.24922665872958907
2787,0.23046612441853243,0.2788146654595003
2788,0.23046612441853243,0.24922665872958907
2789,0.2448405848988441,0.24994620435810794
2790,0.2299036248521578,0.25235467637528797
2791,0.2672011640288392,0.2518717543297415
2792,0.23046612441853243,0.24922665872958907
2793,0.2299036248521578,0.2661237099011442
2794,0.24366864115675133,0.254049728107903
2795,0.23102958736143672,0.2538071188027468
2796,0.2598089055161663,0.2497062019934829
2797,0.2395968593203726,0.24946635343441698
2798,0.40834320595537477,0.2550216935323606
2799,0.33583556382826424,0.24994620435810794
2800,0.2401756785387489,0.25018636047929826
2801,0.251951921926813,0.2971917736049842
2802,0.2622581814602786,0.2801039898420157
2803,0.24133618317406047,0.25308020868102804
2804,0.23102958736143672,0.25018636047929826
2805,0.2299036248521578,0.2591797511080016
2806,0.2321594018891565,0.3190246108348755
2807,0.2321594018891565,0.24898711792736358
2808,0.32251858280444584,0.24922665872958907
2809,0.2299036248521578,0.2509077508875949
2810,0.2395968593203726,0.25042667030774496
2811,0.23272575270264356,0.277785831165439
2812,0.23272575270264356,0.24994620435810794
2813,0.23614404123899943,0.2509077508875949
2814,0.24250050561675954,0.24922665872958907
2815,0.23272575270264356,0.2574622849532736
2816,0.29608266204684297,0.300142420769626
2817,0.3595878307911843,0.24922665872958907
2818,0.2759924952594213,0.24994620435810794
2819,0.2495663374578047,0.2506671337938237
2820,0.23329306534994154,0.2497062019934829
2821,0.25075724224416807,0.25429249028830736
2822,0.24837921359123974,0.24922665872958907
2823,0.23557192584461503,0.24922665872958907
2824,0.24366864115675133,0.24922665872958907
2825,0.31016238681558056,0.25648422016617844
2826,0.30073473168367865,0.2729309094433288
2827,0.25435258093170715,0.260164498164464
2828,0.25016131760801674,0.24922665872958907
2829,0.23614404123899943,0.24946635343441698
2830,0.2321594018891565,0.2513894456968743
2831,0.23901899623670508,0.24898711792736358
2832,0.3135685585595535,0.26288503173414757
2833,0.23272575270264356,0.25114852153880235
2834,0.23102958736143672,0.26288503173414757
2835,0.2448405848988441,0.2538071188027468
2836,0.23046612441853243,0.2509077508875949
2837,0.2321594018891565,0.25163052331092234
2838,0.23729114910795968,0.2545354052892549
2839,0.24778707133322905,0.25163052331092234
2840,0.23614404123899943,0.24922665872958907
2841,0.24778707133322905,0.24946635343441698
2842,0.24837921359123974,0.24946635343441698
2843,0.2641048754323242,0.25235467637528797
2844,0.286255971794883,0.24946635343441698
2845,0.420668775706276,0.2513894456968743
2846,0.2299036248521578,0.2533223590354024
2847,0.2321594018891565,0.25868828728672344
2848,0.23102958736143672,0.24922665872958907
2849,0.26472228939950543,0.996727911187266
2850,0.23671711582024138,0.24946635343441698
2851,0.23329306534994154,0.24994620435810794
2852,0.23443057448169372,0.24922665872958907
2853,0.23901899623670508,0.254049728107903
2854,0.5120475833559095,0.25042667030774496
2855,0.24191786745953953,0.25042667030774496
2856,0.30207152107071433,0.24922665872958907
2857,0.3559409815213996,0.24922665872958907
2858,0.362517056498219,0.2497062019934829
2859,0.480316277230667,0.24898711792736358
2860,0.2321594018891565,0.2550216935323606
2861,0.23159401331169704,0.25259636729801954
2862,0.23557192584461503,0.2547784730557208
2863,0.23329306534994154,0.24922665872958907
2864,0.23102958736143672,0.25648422016617844
2865,0.2753586395511029,0.25721754048940465
2866,0.27032041833661874,0.2545354052892549
2867,0.28366875234271505,0.24946635343441698
2868,0.23159401331169704,0.24922665872958907
2869,0.2856078431028927,0.25018636047929826
2870,0.23102958736143672,0.24922665872958907
2871,0.24133618317406047,0.25042667030774496
2872,0.23386133941775789,0.24946635343441698
2873,0.23386133941775789,0.24994620435810794
2874,0.23443057448169372,0.2506671337938237
2875,0.23102958736143672,0.2497062019934829
2876,0.23046612441853243,0.24994620435810794
2877,0.2555585472494583,0.25114852153880235
2878,0.23159401331169704,0.25967182156492913
2879,0.37359138033766853,0.25429249028830736
2880,0.26348838543775677,0.26090464848983624
2881,0.286255971794883,0.2611516677931992
2882,0.2843142319263106,0.2668746982653022
2883,0.23614404123899943,0.2591797511080016
2884,0.2299036248521578,0.25356466242722453
2885,0.23786614061048775,0.25697294816461486
2886,0.25495509505084873,0.25163052331092234
2887,0.23102958736143672,0.2509077508875949
2888,0.26472228939950543,0.25018636047929826
2889,0.2616444694933319,0.24898711792736358
2890,0.245427983265105,0.25259636729801954
2891,0.2653406263003462,0.27369394331819674
2892,0.23614404123899943,0.25018636047929826
2893,0.3308974588173094,0.2547784730557208
2894,0.5405302269392742,0.25991808412788864
2895,0.28950978711359154,0.2497062019934829
2896,0.23046612441853243,0.24946635343441698
2897,0.24191786745953953,0.24946635343441698
2898,0.2901631739899459,0.25211313870180974
2899,0.24366864115675133,0.25211313870180974
2900,0.2653406263003462,0.24946635343441698
2901,0.24601633176188248,0.24922665872958907
2902,0.2489723025405126,0.24946635343441698
2903,0.2299036248521578,0.24922665872958907
2904,0.23102958736143672,0.24922665872958907
2905,0.24191786745953953,0.24946635343441698
2906,0.23046612441853243,0.24946635343441698
2907,0.23159401331169704,0.24946635343441698
2908,0.2810957072850238,0.24994620435810794
2909,0.24366864115675133,0.25042667030774496
2910,0.23329306534994154,0.24994620435810794
2911,0.2321594018891565,0.24922665872958907
2912,0.29608266204684297,0.25697294816461486
2913,0.42920133868370214,0.25163052331092234
2914,0.28238045234101905,0.24946635343441698
2915,0.27981452826530473,0.24946635343441698
2916,0.27981452826530473,0.25163052331092234
2917,0.599583599746153,0.24922665872958907
2918,0.2665800646850597,0.2550216935323606
2919,0.2321594018891565,0.24922665872958907
2920,0.2299036248521578,0.2497062019934829
2921,0.23102958736143672,0.2509077508875949
2922,0.2622581814602786,0.24922665872958907
2923,0.23272575270264356,0.24946635343441698
2924,0.25075724224416807,0.25042667030774496
2925,0.2495663374578047,0.29054850653841513
2926,0.23046612441853243,0.2651244898096321
2927,0.2401756785387489,0.24922665872958907
2928,0.2321594018891565,0.24994620435810794
2929,0.23102958736143672,0.2547784730557208
2930,0.25435258093170715,0.2873910736252701
2931,0.2653406263003462,0.25770718149734234
2932,0.245427983265105,0.26090464848983624
2933,0.23614404123899943,0.24922665872958907
2934,0.23102958736143672,0.30202878961032154
2935,0.2299036248521578,0.25991808412788864
2936,0.23159401331169704,0.254049728107903
2937,0.23786614061048775,0.254049728107903
2938,0.2395968593203726,0.24922665872958907
2939,0.286904980600569,0.25018636047929826
2940,0.3684060579790528,0.2513894456968743
2941,0.2448405848988441,0.24946635343441698
2942,0.23046612441853243,0.24946635343441698
2943,0.23046612441853243,0.24898711792736358
2944,0.23500077010621354,0.24922665872958907
2945,0.23046612441853243,0.26065778040836796
2946,0.23046612441853243,0.2497062019934829
2947,0.23443057448169372,0.26090464848983624
2948,0.2489723025405126,0.2782999562157753
2949,0.2653406263003462,0.2557522706650723
2950,0.2299036248521578,0.2813969500719204
2951,0.3308974588173094,0.25163052331092234
2952,0.2299036248521578,0.2921348807021201
2953,0.2882056326094671,0.2509077508875949
2954,0.26472228939950543,0.25163052331092234
2955,0.2653406263003462,0.2594257105377026
2956,0.2804546713354734,0.2557522706650723
2957,0.2579817195568866,0.2513894456968743
2958,0.24837921359123974,0.25018636047929826
2959,0.23386133941775789,0.24922665872958907
2960,0.30073473168367865,0.25114852153880235
2961,0.23102958736143672,0.24922665872958907
2962,0.23329306534994154,0.24994620435810794
2963,0.3190603795995754,0.2509077508875949
2964,0.24366864115675133,0.2497062019934829
2965,0.30207152107071433,0.24994620435810794
2966,0.24366864115675133,0.2518717543297415
2967,0.30073473168367865,0.2497062019934829
2968,0.24366864115675133,0.25042667030774496
2969,0.23443057448169372,0.255996101422554
2970,0.23159401331169704,0.29505639901723113
2971,0.28302415867482517,0.2567285080374613
2972,0.28366875234271505,0.2604110636122129
2973,0.2843142319263106,0.2731851063836568
2974,0.23671711582024138,0.24994620435810794
2975,0.23386133941775789,0.25819743058894706
2976,0.23102958736143672,0.24946635343441698
2977,0.2430840970511949,0.2673761053010772
2978,0.23046612441853243,0.29692436434014696
2979,0.23046612441853243,0.24922665872958907
2980,0.23443057448169372,0.2528382114175303
2981,0.23159401331169704,0.24946635343441698
2982,0.23102958736143672,0.2506671337938237
2983,0.23046612441853243,0.24922665872958907
2984,0.2299036248521578,0.24946635343441698
2985,0.23046612441853243,0.24922665872958907
2986,0.28366875234271505,0.24922665872958907
2987,0.28366875234271505,0.24922665872958907
2988,0.28366875234271505,0.24922665872958907
2989,0.24837921359123974,0.24922665872958907
2990,0.23500077010621354,0.24922665872958907
2991,0.2567682624530033,0.24922665872958907
2992,0.23159401331169704,0.24922665872958907
2993,0.25255067541971915,0.24922665872958907
2994,0.2495663374578047,0.24922665872958907
2995,0.23046612441853243,0.28165597743633575
2996,0.26472228939950543,0.2616461598103055
2997,0.27346249756390306,0.2509077508875949
2998,0.23329306534994154,0.2497062019934829
2999,0.3878100339999204,0.25018636047929826
3000,0.2804546713354734,0.2673761053010772
3001,0.2321594018891565,0.24994620435810794
3002,0.2616444694933319,0.2604110636122129
3003,0.2653406263003462,0.25018636047929826
3004,0.2401756785387489,0.24898711792736358
3005,0.245427983265105,0.24922665872958907
3006,0.2653406263003462,0.2509077508875949
3007,0.23844208982484444,0.273439451035263
3008,0.23614404123899943,0.24922665872958907
3009,0.24250050561675954,0.24922665872958907
3010,0.2401756785387489,0.24946635343441698
3011,0.2616444694933319,0.24994620435810794
3012,0.23786614061048775,0.2497062019934829
3013,0.2401756785387489,0.25819743058894706
3014,0.23272575270264356,0.25991808412788864
3015,0.23272575270264356,0.2611516677931992
3016,0.23046612441853243,0.24946635343441698
3017,0.23046612441853243,0.264875059847429
3018,0.23046612441853243,0.25868828728672344
3019,0.27346249756390306,0.24946635343441698
3020,0.26906996956330886,0.3248952191374682
3021,0.3878100339999204,0.2616461598103055
3022,0.2672011640288392,0.25042667030774496
3023,0.23046612441853243,0.2513894456968743
3024,0.2665800646850597,0.2506671337938237
3025,0.2653406263003462,0.24922665872958907
3026,0.23729114910795968,0.2497062019934829
3027,0.23557192584461503,0.25648422016617844
3028,0.25495509505084873,0.24922665872958907
3029,0.278536926167621,0.2506671337938237
3030,0.25016131760801674,0.254049728107903
3031,0.278536926167621,0.25429249028830736
3032,0.23500077010621354,0.2538071188027468
3033,0.2653406263003462,0.2509077508875949
3034,0.23500077010621354,0.2910767325957481
3035,0.2722029362197075,0.24898711792736358
3036,0.2810957072850238,0.26863223713515383
3037,0.25919891138108236,0.25018636047929826
3038,0.2628728204423532,0.24922665872958907
3039,0.23614404123899943,0.2518717543297415
3040,0.2856078431028927,0.26139883825471244
3041,0.23614404123899943,0.25235467637528797
3042,0.24133618317406047,0.24922665872958907
3043,0.23844208982484444,0.24946635343441698
3044,0.23046612441853243,0.2742033704565688
3045,0.23046612441853243,0.25163052331092234
3046,0.23046612441853243,0.2567285080374613
3047,0.23046612441853243,0.25114852153880235
3048,0.23046612441853243,0.32686449945316515
3049,0.23329306534994154,0.2497062019934829
3050,0.23614404123899943,0.24946635343441698
3051,0.23500077010621354,0.25114852153880235
3052,0.23046612441853243,0.2721692056844967
3053,0.23901899623670508,0.26812933660839905
3054,0.23844208982484444,0.2604110636122129
3055,0.23844208982484444,0.2533223590354024
3056,0.23844208982484444,0.25114852153880235
3057,0.23844208982484444,0.25235467637528797
3058,0.27032041833661874,0.24946635343441698
3059,0.27032041833661874,0.2668746982653022
3060,0.2882056326094671,0.254049728107903
3061,0.26472228939950543,0.24946635343441698
3062,0.26472228939950543,0.2937263303352282
3063,0.27032041833661874,0.27675933639707834
3064,0.2537510057349299,0.24994620435810794
3065,0.2653406263003462,0.24946635343441698
3066,0.23786614061048775,0.24898711792736358
3067,0.26472228939950543,0.2497062019934829
3068,0.23046612441853243,0.24922665872958907
3069,0.23272575270264356,0.24946635343441698
3070,0.2537510057349299,0.24922665872958907
3071,0.2321594018891565,0.24994620435810794
3072,0.2321594018891565,0.24922665872958907
3073,0.23500077010621354,0.2721692056844967
3074,0.24425413731573867,0.24946635343441698
3075,0.23159401331169704,0.2506671337938237
3076,0.23901899623670508,0.24946635343441698
3077,0.23329306534994154,0.2497062019934829
3078,0.2407554533433066,0.25042667030774496
3079,0.2430840970511949,0.24898711792736358
3080,0.2395968593203726,0.24922665872958907
3081,0.23046612441853243,0.24922665872958907
3082,0.32113294180025453,0.24922665872958907
3083,0.43075740084577885,0.24922665872958907
3084,0.278536926167621,0.24994620435810794
3085,0.23386133941775789,0.27701574045909455
3086,0.251951921926813,0.2579522300624085
3087,0.2321594018891565,0.25042667030774496
3088,0.25737452371158587,0.24922665872958907
3089,0.23102958736143672,0.2509077508875949
3090,0.23901899623670508,0.24946635343441698
3091,0.2407554533433066,0.25163052331092234
3092,0.23500077010621354,0.2579522300624085
3093,0.23046612441853243,0.24994620435810794
3094,0.2430840970511949,0.24898711792736358
3095,0.2537510057349299,0.24922665872958907
3096,0.27981452826530473,0.2673761053010772
3097,0.4362142022913282,0.24898711792736358
3098,0.4362142022913282,0.26189363239558155
3099,0.4362142022913282,0.254049728107903
3100,0.43465347949625505,0.24946635343441698
3101,0.23102958736143672,0.24898711792736358
3102,0.23046612441853243,0.25991808412788864
3103,0.23159401331169704,0.2621412559458173
3104,0.23102958736143672,0.25018636047929826
3105,0.23671711582024138,0.25770718149734234
3106,0.4660735918364593,0.2497062019934829
3107,0.23046612441853243,0.27675933639707834
3108,0.23102958736143672,0.24922665872958907
3109,0.4660735918364593,0.24946635343441698
3110,0.4660735918364593,0.24922665872958907
3111,0.46765381028428915,0.25429249028830736
3112,0.4354336809525065,0.24922665872958907
3113,0.23102958736143672,0.2497062019934829
3114,0.2407554533433066,0.24922665872958907
3115,0.23046612441853243,0.24946635343441698
3116,0.26472228939950543,0.25114852153880235
3117,0.23614404123899943,0.25526506666350934
3118,0.24191786745953953,0.24946635343441698
3119,0.24837921359123974,0.25429249028830736
3120,0.24191786745953953,0.24946635343441698
3121,0.23671711582024138,0.2545354052892549
3122,0.24191786745953953,0.25356466242722453
3123,0.2321594018891565,0.24946635343441698
3124,0.23046612441853243,0.24922665872958907
3125,0.23102958736143672,0.25235467637528797
3126,0.23102958736143672,0.2506671337938237
3127,0.23102958736143672,0.24922665872958907
3128,0.23102958736143672,0.2497062019934829
3129,0.2616444694933319,0.2626369556806408
3130,0.23159401331169704,0.2497062019934829
3131,0.2407554533433066,0.2513894456968743
3132,0.2299036248521578,0.24946635343441698
3133,0.2407554533433066,0.25721754048940465
3134,0.24250050561675954,0.263630163845688
3135,0.23046612441853243,0.25018636047929826
3136,0.2395968593203726,0.25356466242722453
3137,0.24719587647789226,0.24922665872958907
3138,0.23102958736143672,0.24922665872958907
3139,0.23102958736143672,0.24946635343441698
3140,0.23102958736143672,0.2497062019934829
3141,0.23102958736143672,0.24994620435810794
3142,0.2967446874112341,0.25018636047929826
3143,0.3280922324672128,0.24946635343441698
3144,0.2537510057349299,0.2513894456968743
3145,0.23046612441853243,0.25991808412788864
3146,0.23102958736143672,0.24946635343441698
3147,0.2513541106073722,0.2528382114175303
3148,0.2843142319263106,0.2506671337938237
3149,0.23329306534994154,0.24994620435810794
3150,0.23329306534994154,0.24922665872958907
3151,0.23786614061048775,0.24946635343441698
3152,0.23500077010621354,0.24898711792736358
3153,0.5064943825419442,0.25844278301710927
3154,0.25016131760801674,0.25114852153880235
3155,0.2321594018891565,0.2528382114175303
3156,0.23786614061048775,0.25018636047929826
3157,0.24778707133322905,0.2509077508875949
3158,0.2395968593203726,0.24994620435810794
3159,0.25495509505084873,0.2509077508875949
3160,0.24778707133322905,0.2513894456968743
3161,0.3176826291730977,0.25042667030774496
3162,0.24778707133322905,0.24922665872958907
3163,0.2954214932005034,0.2497062019934829
3164,0.3840486069341015,0.24922665872958907
3165,0.23844208982484444,0.25356466242722453
3166,0.23159401331169704,0.25042667030774496
3167,0.23159401331169704,0.2513894456968743
3168,0.23102958736143672,0.2497062019934829
3169,0.23844208982484444,0.24922665872958907
3170,0.2321594018891565,0.254049728107903
3171,0.24719587647789226,0.2509077508875949
3172,0.2641048754323242,0.2497062019934829
3173,0.2430840970511949,0.2742033704565688
3174,0.2430840970511949,0.25429249028830736
3175,0.3308974588173094,0.25429249028830736
3176,0.23443057448169372,0.25235467637528797
3177,0.2641048754323242,0.24922665872958907
3178,0.24425413731573867,0.25018636047929826
3179,0.6296476840873891,0.2506671337938237
3180,0.23671711582024138,0.2497062019934829
3181,0.2641048754323242,0.33366248050077163
3182,0.2641048754323242,0.2509077508875949
3183,0.23272575270264356,0.26065778040836796
3184,0.24133618317406047,0.24994620435810794
3185,0.23102958736143672,0.2547784730557208
3186,0.2321594018891565,0.2579522300624085
3187,0.25075724224416807,0.24898711792736358
3188,0.2299036248521578,0.255996101422554
3189,0.23729114910795968,0.255996101422554
3190,0.23046612441853243,0.2811380676934511
3191,0.23557192584461503,0.2547784730557208
3192,0.23671711582024138,0.25018636047929826
3193,0.2299036248521578,0.26863223713515383
3194,0.23844208982484444,0.2506671337938237
3195,0.23046612441853243,0.2497062019934829
3196,0.23844208982484444,0.2557522706650723
3197,0.2448405848988441,0.27855723785676184
3198,0.23386133941775789,0.24922665872958907
3199,0.23557192584461503,0.24994620435810794
3200,0.278536926167621,0.2497062019934829
3201,0.2321594018891565,0.25308020868102804
3202,0.23046612441853243,0.2509077508875949
3203,0.23046612441853243,0.2506671337938237
3204,0.23046612441853243,0.25114852153880235
3205,0.23614404123899943,0.2513894456968743
3206,0.23102958736143672,0.25211313870180974
3207,0.26906996956330886,0.2497062019934829
3208,0.2299036248521578,0.2513894456968743
3209,0.2598089055161663,0.24946635343441698
3210,0.23386133941775789,0.25697294816461486
3211,0.251951921926813,0.2497062019934829
3212,0.23329306534994154,0.2892304213100352
3213,0.27981452826530473,0.24946635343441698
3214,0.2299036248521578,0.24898711792736358
3215,0.2856078431028927,0.25018636047929826
3216,0.23329306534994154,0.2961229712797522
3217,0.24719587647789226,0.24922665872958907
3218,0.2740936394572615,0.2589339433372941
3219,0.24719587647789226,0.24994620435810794
3220,0.26348838543775677,0.25819743058894706
3221,0.3684060579790528,0.2497062019934829
3222,0.2299036248521578,0.25648422016617844
3223,0.2856078431028927,0.2513894456968743
3224,0.23102958736143672,0.24898711792736358
3225,0.29081743189059256,0.254049728107903
3226,0.3239073499666009,0.25770718149734234
3227,0.23102958736143672,0.2801039898420157
3228,0.23046612441853243,0.25163052331092234
3229,0.23443057448169372,0.24922665872958907
3230,0.23159401331169704,0.2616461598103055
3231,0.26472228939950543,0.2518717543297415
3232,0.2321594018891565,0.24946635343441698
3233,0.25255067541971915,0.24922665872958907
3234,0.23102958736143672,0.25648422016617844
3235,0.23614404123899943,0.2497062019934829
3236,0.33230460848400756,0.24922665872958907
3237,0.23102958736143672,0.25259636729801954
3238,0.23671711582024138,0.25211313870180974
3239,0.23102958736143672,0.3489190023998356
3240,0.23443057448169372,0.24946635343441698
3241,0.27283226274657685,0.24994620435810794
3242,0.34510161972429243,0.24922665872958907
3243,0.23329306534994154,0.2518717543297415
3244,0.23102958736143672,0.25697294816461486
3245,0.3273928295237755,0.2518717543297415
3246,0.23329306534994154,0.2518717543297415
3247,0.23500077010621354,0.25235467637528797
3248,0.2672011640288392,0.25429249028830736
3249,0.23102958736143672,0.25211313870180974
3250,0.2672011640288392,0.2497062019934829
3251,0.23386133941775789,0.24898711792736358
3252,0.7028364096783605,0.25211313870180974
3253,0.23443057448169372,0.25042667030774496
3254,0.23729114910795968,0.2528382114175303
3255,0.23329306534994154,0.2533223590354024
3256,0.23102958736143672,0.2562400846086791
3257,0.23671711582024138,0.2839937329991282
3258,0.23500077010621354,0.25018636047929826
3259,0.23844208982484444,0.25819743058894706
3260,0.2299036248521578,0.25844278301710927
3261,0.23614404123899943,0.24946635343441698
3262,0.23102958736143672,0.24922665872958907
3263,0.23443057448169372,0.24898711792736358
3264,0.23102958736143672,0.2509077508875949
3265,0.23386133941775789,0.24994620435810794
3266,0.25075724224416807,0.24922665872958907
3267,0.2616444694933319,0.2513894456968743
3268,0.27032041833661874,0.2538071188027468
3269,0.23046612441853243,0.24922665872958907
3270,0.23786614061048775,0.25018636047929826
3271,0.5765188316047093,0.3248952191374682
3272,0.2622581814602786,0.2611516677931992
3273,0.2598089055161663,0.3291225991536038
3274,0.2598089055161663,0.24898711792736358
3275,0.24837921359123974,0.24922665872958907
3276,0.24719587647789226,0.2538071188027468
3277,0.23614404123899943,0.24898711792736358
3278,0.2856078431028927,0.25991808412788864
3279,0.2696947368633029,0.27547951618964556
3280,0.2555585472494583,0.3897528622490209
3281,0.26103168553096545,0.25819743058894706
3282,0.24191786745953953,0.25308020868102804
3283,0.3465378890669797,0.24946635343441698
3284,0.24601633176188248,0.25211313870180974
3285,0.27283226274657685,0.24994620435810794
3286,0.23901899623670508,0.24994620435810794
3287,0.23159401331169704,0.24922665872958907
3288,0.23102958736143672,0.24922665872958907
3289,0.23102958736143672,0.24922665872958907
3290,0.23102958736143672,0.24994620435810794
3291,0.23046612441853243,0.2528382114175303
3292,0.23786614061048775,0.24946635343441698
3293,0.23901899623670508,0.25018636047929826
3294,0.23786614061048775,0.2513894456968743
3295,0.2395968593203726,0.25114852153880235
3296,0.3197504442410689,0.2528382114175303
3297,0.3537608365247437,0.2506671337938237
3298,0.25495509505084873,0.24922665872958907
3299,0.24366864115675133,0.2623890303959627
3300,0.23901899623670508,0.2547784730557208
3301,0.23901899623670508,0.40693821677339487
3302,0.23786614061048775,0.24922665872958907
3303,0.23786614061048775,0.28373340488534626
3304,0.23786614061048775,0.30121952219251025
3305,0.3287923991563648,0.26090464848983624
3306,0.23329306534994154,0.3468853221650339
3307,0.2299036248521578,0.24946635343441698
3308,0.2401756785387489,0.2497062019934829
3309,0.2299036248521578,0.3074552336815857
3310,0.24250050561675954,0.2497062019934829
3311,0.23500077010621354,0.25819743058894706
3312,0.23159401331169704,0.24922665872958907
3313,0.23046612441853243,0.2506671337938237
3314,0.23046612441853243,0.25356466242722453
3315,0.23272575270264356,0.24994620435810794
3316,0.2401756785387489,0.24898711792736358
3317,0.2401756785387489,0.254049728107903
3318,0.2401756785387489,0.24994620435810794
3319,0.23671711582024138,0.25967182156492913
3320,0.23500077010621354,0.25042667030774496
3321,0.23102958736143672,0.25211313870180974
3322,0.23671711582024138,0.26090464848983624
3323,0.2628728204423532,0.2513894456968743
3324,0.23844208982484444,0.2550216935323606
3325,0.23386133941775789,0.24922665872958907
3326,0.2299036248521578,0.2757351866047351
3327,0.23046612441853243,0.2506671337938237
3328,0.3486975392233708,0.24946635343441698
3329,0.23102958736143672,0.2497062019934829
3330,0.3000676028717521,0.25308020868102804
3331,0.27283226274657685,0.3107369800885985
3332,0.24601633176188248,0.24922665872958907
3333,0.23102958736143672,0.2633816358831941
3334,0.2321594018891565,0.24898711792736358
3335,0.23046612441853243,0.473417772588861
3336,0.23102958736143672,0.2661237099011442
3337,0.5811619782634642,0.25770718149734234
3338,0.25435258093170715,0.2668746982653022
3339,0.2299036248521578,0.263630163845688
3340,0.23329306534994154,0.2497062019934829
3341,0.3088056345111748,0.26139883825471244
3342,0.29873588578259713,0.4391198781537075
3343,0.23386133941775789,0.2887041813192554
3344,0.23159401331169704,0.24946635343441698
3345,0.25495509505084873,0.25259636729801954
3346,0.23159401331169704,0.2513894456968743
3347,0.25495509505084873,0.24994620435810794
3348,0.23159401331169704,0.2497062019934829
3349,0.2495663374578047,0.25235467637528797
3350,0.23159401331169704,0.25648422016617844
3351,0.2495663374578047,0.2550216935323606
3352,0.23102958736143672,0.2528382114175303
3353,0.23102958736143672,0.24922665872958907
3354,0.23046612441853243,0.24922665872958907
3355,0.23102958736143672,0.24922665872958907
3356,0.23102958736143672,0.24922665872958907
3357,0.34510161972429243,0.24898711792736358
3358,0.2321594018891565,0.2497062019934829
3359,0.23329306534994154,0.2528382114175303
3360,0.23102958736143672,0.25018636047929826
3361,0.23102958736143672,0.2739485831521723
3362,0.2430840970511949,0.24898711792736358
3363,0.24250050561675954,0.2547784730557208
3364,0.246605629724835,0.24994620435810794
3365,0.2772629116732629,0.2497062019934829
3366,0.2772629116732629,0.24946635343441698
3367,0.23102958736143672,0.24922665872958907
3368,0.2321594018891565,0.2497062019934829
3369,0.23386133941775789,0.2547784730557208
3370,0.23046612441853243,0.264875059847429
3371,0.23272575270264356,0.24922665872958907
3372,0.23729114910795968,0.25235467637528797
3373,0.23272575270264356,0.24946635343441698
3374,0.23272575270264356,0.2518717543297415
3375,0.23443057448169372,0.2513894456968743
3376,0.24250050561675954,0.24994620435810794
3377,0.2299036248521578,0.2900208469104864
3378,0.23329306534994154,0.25550859239318185
3379,0.2321594018891565,0.2631332584904517
3380,0.2321594018891565,0.27166214318569587
3381,0.2321594018891565,0.2819151496959549
3382,0.2448405848988441,0.25163052331092234
3383,0.24719587647789226,0.2528382114175303
3384,0.2407554533433066,0.255996101422554
3385,0.2430840970511949,0.2518717543297415
3386,0.2430840970511949,0.25042667030774496
3387,0.2430840970511949,0.25235467637528797
3388,0.2430840970511949,0.25114852153880235
3389,0.2561629366725455,0.2497062019934829
3390,0.24778707133322905,0.2509077508875949
3391,0.24133618317406047,0.25114852153880235
3392,0.23901899623670508,0.25163052331092234
3393,0.28238045234101905,0.25429249028830736
3394,0.23159401331169704,0.255996101422554
3395,0.2299036248521578,0.2567285080374613
3396,0.24719587647789226,0.25163052331092234
3397,0.23786614061048775,0.24898711792736358
3398,0.23272575270264356,0.25235467637528797
3399,0.23386133941775789,0.24922665872958907
3400,0.25435258093170715,0.27242295901463515
3401,0.246605629724835,0.24994620435810794
3402,0.23329306534994154,0.24946635343441698
3403,0.23046612441853243,0.2509077508875949
3404,0.24837921359123974,0.2509077508875949
3405,0.2622581814602786,0.24946635343441698
3406,0.23443057448169372,0.2562400846086791
3407,0.24250050561675954,0.2497062019934829
3408,0.24837921359123974,0.24994620435810794
3409,0.23386133941775789,0.24922665872958907
3410,0.23329306534994154,0.25235467637528797
3411,0.2495663374578047,0.2497062019934829
3412,0.23329306534994154,0.25259636729801954
3413,0.23329306534994154,0.2509077508875949
3414,0.23329306534994154,0.25042667030774496
3415,0.2407554533433066,0.25526506666350934
3416,0.23500077010621354,0.24946635343441698
3417,0.25435258093170715,0.2497062019934829
3418,0.2495663374578047,0.2497062019934829
3419,0.2395968593203726,0.25211313870180974
3420,0.2321594018891565,0.24922665872958907
3421,0.25737452371158587,0.24898711792736358
3422,0.2430840970511949,0.2509077508875949
3423,0.2321594018891565,0.2509077508875949
3424,0.2430840970511949,0.2661237099011442
3425,0.2299036248521578,0.3325245742864707
3426,0.2407554533433066,0.5006055712439421
3427,0.23102958736143672,0.24922665872958907
3428,0.25075724224416807,0.2623890303959627
3429,0.2299036248521578,0.26090464848983624
3430,0.23102958736143672,0.3170803146645372
3431,0.29081743189059256,0.24994620435810794
3432,0.246605629724835,0.25163052331092234
3433,0.246605629724835,0.24922665872958907
3434,0.2407554533433066,0.26090464848983624
3435,0.2407554533433066,0.2528382114175303
3436,0.23844208982484444,0.3970872139940298
3437,0.33230460848400756,0.24994620435810794
3438,0.34009703513109796,0.28217446675969593
3439,0.39461414676900103,0.37703868291263753
3440,0.2299036248521578,0.24946635343441698
3441,0.23046612441853243,0.2611516677931992
3442,0.23046612441853243,0.2528382114175303
3443,0.246605629724835,0.24898711792736358
3444,0.2531503702913418,0.25526506666350934
3445,0.23901899623670508,0.24922665872958907
3446,0.3386736253760405,0.2591797511080016
3447,0.5452567205874644,0.24922665872958907
3448,0.2321594018891565,0.25844278301710927
3449,0.3000676028717521,0.27039708151020647
3450,0.23901899623670508,0.24922665872958907
3451,0.23159401331169704,0.24898711792736358
3452,0.23500077010621354,0.28373340488534626
3453,0.2759924952594213,0.24994620435810794
3454,0.24719587647789226,0.26462578004796306
3455,0.286904980600569,0.24922665872958907
3456,0.2616444694933319,0.2845148213222726
3457,0.39461414676900103,0.24994620435810794
3458,0.23046612441853243,0.25308020868102804
3459,0.23329306534994154,0.27140883417325434
3460,0.25075724224416807,0.2947901052184309
3461,0.2299036248521578,0.2509077508875949
3462,0.23046612441853243,0.25648422016617844
3463,0.23443057448169372,0.25018636047929826
3464,0.23159401331169704,0.2550216935323606
3465,0.2401756785387489,0.25042667030774496
3466,0.26906996956330886,0.2497062019934829
3467,0.23272575270264356,0.24946635343441698
3468,0.24191786745953953,0.24946635343441698
3469,0.23046612441853243,0.24946635343441698
3470,0.23102958736143672,0.24946635343441698
3471,0.23443057448169372,0.24946635343441698
3472,0.23102958736143672,0.24946635343441698
3473,0.24133618317406047,0.24946635343441698
3474,0.26906996956330886,0.24946635343441698
3475,0.24133618317406047,0.24946635343441698
3476,0.23046612441853243,0.24946635343441698
3477,0.23046612441853243,0.24946635343441698
3478,0.24191786745953953,0.24946635343441698
3479,0.2321594018891565,0.2497062019934829
3480,0.24719587647789226,0.25648422016617844
3481,0.25255067541971915,0.26090464848983624
3482,0.2856078431028927,0.24994620435810794
3483,0.2537510057349299,0.24898711792736358
3484,0.2321594018891565,0.27984583374254635
3485,0.23901899623670508,0.2497062019934829
3486,0.2489723025405126,0.24922665872958907
3487,0.23329306534994154,0.2509077508875949
3488,0.24425413731573867,0.24922665872958907
3489,0.3246029003988186,0.2513894456968743
3490,0.23102958736143672,0.2589339433372941
3491,0.25435258093170715,0.24922665872958907
3492,0.24250050561675954,0.24898711792736358
3493,0.2759924952594213,0.25429249028830736
3494,0.23102958736143672,0.2528382114175303
3495,0.2321594018891565,0.2547784730557208
3496,0.791472503898201,0.2545354052892549
3497,0.246605629724835,0.2528382114175303
3498,0.23386133941775789,0.255996101422554
3499,0.23386133941775789,0.24922665872958907
3500,0.46291522805303004,0.24922665872958907
3501,0.23046612441853243,0.24922665872958907
3502,0.30948360040098066,0.2538071188027468
3503,0.2299036248521578,0.2651244898096321
3504,0.2299036248521578,0.2926648010892107
3505,0.2299036248521578,0.2513894456968743
3506,0.2321594018891565,0.2562400846086791
3507,0.23386133941775789,0.3101886868681034
3508,0.23159401331169704,0.2545354052892549
3509,0.26103168553096545,0.254049728107903
3510,0.23102958736143672,0.24994620435810794
3511,0.3246029003988186,0.24898711792736358
3512,0.25075724224416807,0.24922665872958907
3513,0.23102958736143672,0.2533223590354024
3514,0.2321594018891565,0.2509077508875949
3515,0.23102958736143672,0.25526506666350934
3516,0.26906996956330886,0.2497062019934829
3517,0.2489723025405126,0.24922665872958907
3518,0.2489723025405126,0.24922665872958907
3519,0.2489723025405126,0.2518717543297415
3520,0.3501407728984782,0.24922665872958907
3521,0.2791752794288398,0.25356466242722453
3522,0.2585898490853164,0.2579522300624085
3523,0.2616444694933319,0.25819743058894706
3524,0.2616444694933319,0.2506671337938237
3525,0.2299036248521578,0.24946635343441698
3526,0.23102958736143672,0.27242295901463515
3527,0.2954214932005034,0.24946635343441698
3528,0.23102958736143672,0.24922665872958907
3529,0.23102958736143672,0.24946635343441698
3530,0.23046612441853243,0.2528382114175303
3531,0.26906996956330886,0.3541736502178905
3532,0.23614404123899943,0.2538071188027468
3533,0.349418811126805,0.24946635343441698
3534,0.2321594018891565,0.24898711792736358
3535,0.2407554533433066,0.26787811016863244
3536,0.2321594018891565,0.2497062019934829
3537,0.28366875234271505,0.27267686029389454
3538,0.24133618317406047,0.24946635343441698
3539,0.23102958736143672,0.24898711792736358
3540,0.23386133941775789,0.2621412559458173
3541,0.23614404123899943,0.2711556734223759
3542,0.23102958736143672,0.24922665872958907
3543,0.35158675542463036,0.24898711792736358
3544,0.35158675542463036,0.24898711792736358
3545,0.2653406263003462,0.25163052331092234
3546,0.2665800646850597,0.24946635343441698
3547,0.23329306534994154,0.24922665872958907
3548,0.25919891138108236,0.24946635343441698
3549,0.26103168553096545,0.2506671337938237
3550,0.23046612441853243,0.24922665872958907
3551,0.26472228939950543,0.24994620435810794
3552,0.26595988508347007,0.2594257105377026
3553,0.23046612441853243,0.2621412559458173
3554,0.23329306534994154,0.25211313870180974
3555,0.2653406263003462,0.24946635343441698
3556,0.2401756785387489,0.2506671337938237
3557,0.2299036248521578,0.24946635343441698
3558,0.2299036248521578,0.25018636047929826
3559,0.23329306534994154,0.25211313870180974
3560,0.23329306534994154,0.24922665872958907
3561,0.32251858280444584,0.24922665872958907
3562,0.2448405848988441,0.2497062019934829
3563,0.2715745191850825,0.2497062019934829
3564,0.23046612441853243,0.25429249028830736
3565,0.23159401331169704,0.25868828728672344
3566,0.23046612441853243,0.27907223893697275
3567,0.23329306534994154,0.3041928502455261
3568,0.23329306534994154,0.24994620435810794
3569,0.2875548680372812,0.2497062019934829
3570,0.28238045234101905,0.24946635343441698
3571,0.2299036248521578,0.2497062019934829
3572,0.24250050561675954,0.26139883825471244
3573,0.23329306534994154,0.2611516677931992
3574,0.23159401331169704,0.2513894456968743
3575,0.23329306534994154,0.25018636047929826
3576,0.23386133941775789,0.28660492196967774
3577,0.2407554533433066,0.24922665872958907
3578,0.23329306534994154,0.25429249028830736
3579,0.24425413731573867,0.25429249028830736
3580,0.23046612441853243,0.2497062019934829
3581,0.25075724224416807,0.25042667030774496
3582,0.23046612441853243,0.27369394331819674
3583,0.23046612441853243,0.2509077508875949
3584,0.23046612441853243,0.2533223590354024
3585,0.23046612441853243,0.2513894456968743
3586,0.2321594018891565,0.2509077508875949
3587,0.2321594018891565,0.24994620435810794
3588,0.2299036248521578,0.2545354052892549
3589,0.251951921926813,0.25697294816461486
3590,0.2672011640288392,0.2547784730557208
3591,0.2672011640288392,0.24994620435810794
3592,0.23671711582024138,0.24922665872958907
3593,0.23671711582024138,0.24922665872958907
3594,0.25435258093170715,0.25042667030774496
3595,0.2401756785387489,0.25356466242722453
3596,0.30207152107071433,0.25042667030774496
3597,0.29278541607295966,0.2497062019934829
3598,0.23671711582024138,0.24922665872958907
3599,0.23386133941775789,0.2562400846086791
3600,0.38555154171326805,0.24946635343441698
3601,0.23102958736143672,0.25018636047929826
3602,0.2448405848988441,0.24946635343441698
3603,0.23729114910795968,0.24946635343441698
3604,0.2537510057349299,0.2497062019934829
3605,0.2299036248521578,0.24946635343441698
3606,0.2555585472494583,0.2562400846086791
3607,0.2395968593203726,0.2538071188027468
3608,0.23102958736143672,0.24898711792736358
3609,0.3885639426362859,0.24946635343441698
3610,0.25737452371158587,0.2506671337938237
3611,0.35303546543834236,0.25018636047929826
3612,0.3870566621565829,0.25114852153880235
3613,0.23046612441853243,0.25259636729801954
3614,0.23329306534994154,0.24922665872958907
3615,0.36693004657385864,0.25356466242722453
3616,0.23102958736143672,0.25429249028830736
3617,0.2555585472494583,0.24922665872958907
3618,0.23046612441853243,0.24946635343441698
3619,0.23046612441853243,0.24946635343441698
3620,0.23046612441853243,0.25042667030774496
3621,0.23046612441853243,0.2509077508875949
3622,0.26348838543775677,0.2518717543297415
3623,0.27662725305941527,0.3248952191374682
3624,0.23386133941775789,0.2509077508875949
3625,0.2616444694933319,0.2497062019934829
3626,0.23614404123899943,0.24922665872958907
3627,0.2321594018891565,0.24946635343441698
3628,0.23046612441853243,0.25770718149734234
3629,0.30207152107071433,0.24994620435810794
3630,0.24719587647789226,0.25042667030774496
3631,0.2448405848988441,0.2567285080374613
3632,0.24601633176188248,0.2513894456968743
3633,0.25435258093170715,0.28165597743633575
3634,0.25435258093170715,0.28477558134301445
3635,0.2555585472494583,0.24922665872958907
3636,0.246605629724835,0.2616461598103055
3637,0.25495509505084873,0.25356466242722453
3638,0.23046612441853243,0.2547784730557208
3639,0.23046612441853243,0.2589339433372941
3640,0.23102958736143672,0.2513894456968743
3641,0.23901899623670508,0.25526506666350934
3642,0.2567682624530033,0.25042667030774496
3643,0.2495663374578047,0.2509077508875949
3644,0.2489723025405126,0.24898711792736358
3645,0.251951921926813,0.26139883825471244
3646,0.23102958736143672,0.24946635343441698
3647,0.460548392576638,0.2509077508875949
3648,0.246605629724835,0.24898711792736358
3649,0.2555585472494583,0.25018636047929826
3650,0.23786614061048775,0.24898711792736358
3651,0.25255067541971915,0.24898711792736358
3652,0.23901899623670508,0.25770718149734234
3653,0.2321594018891565,0.2506671337938237
3654,0.23386133941775789,0.29879914298233406
3655,0.23159401331169704,0.25163052331092234
3656,0.23046612441853243,0.24946635343441698
3657,0.23671711582024138,0.2567285080374613
3658,0.26472228939950543,0.27369394331819674
3659,0.3885639426362859,0.24994620435810794
3660,0.33230460848400756,0.2653740698655859
3661,0.24425413731573867,0.2533223590354024
3662,0.251951921926813,0.26189363239558155
3663,0.278536926167621,0.25163052331092234
3664,0.24601633176188248,0.2739485831521723
3665,0.2299036248521578,0.254049728107903
3666,0.23272575270264356,0.2513894456968743
3667,0.26103168553096545,0.26387884231091896
3668,0.24191786745953953,0.25844278301710927
3669,0.3239073499666009,0.2506671337938237
3670,0.27981452826530473,0.25163052331092234
3671,0.23046612441853243,0.25018636047929826
3672,0.25016131760801674,0.2497062019934829
3673,0.23786614061048775,0.25819743058894706
3674,0.25737452371158587,0.2661237099011442
3675,0.23272575270264356,0.25114852153880235
3676,0.23386133941775789,0.25018636047929826
3677,0.24425413731573867,0.24898711792736358
3678,0.2321594018891565,0.25868828728672344
3679,0.2407554533433066,0.266373889635645
3680,0.23102958736143672,0.25163052331092234
3681,0.2407554533433066,0.25018636047929826
3682,0.32529922579529935,0.25114852153880235
3683,0.251951921926813,0.26065778040836796
3684,0.251951921926813,0.25211313870180974
3685,0.23443057448169372,0.25114852153880235
3686,0.23046612441853243,0.2661237099011442
3687,0.23102958736143672,0.25429249028830736
3688,0.23272575270264356,0.24898711792736358
3689,0.23272575270264356,0.2506671337938237
3690,0.26472228939950543,0.25042667030774496
3691,0.25016131760801674,0.2497062019934829
3692,0.23786614061048775,0.2533223590354024
3693,0.24425413731573867,0.24922665872958907
3694,0.2448405848988441,0.24922665872958907
3695,0.2407554533433066,0.24994620435810794
3696,0.26103168553096545,0.2819151496959549
3697,0.23046612441853243,0.24946635343441698
3698,0.24601633176188248,0.25042667030774496
3699,0.25075724224416807,0.25018636047929826
3700,0.24601633176188248,0.24994620435810794
3701,0.24601633176188248,0.25429249028830736
3702,0.23386133941775789,0.25235467637528797
3703,0.23329306534994154,0.25697294816461486
3704,0.23046612441853243,0.24898711792736358
3705,0.23443057448169372,0.24922665872958907
3706,0.23046612441853243,0.24922665872958907
3707,0.3156219820305068,0.2813969500719204
3708,0.23443057448169372,0.2509077508875949
3709,0.23046612441853243,0.2826935349335198
3710,0.23443057448169372,0.25648422016617844
3711,0.2856078431028927,0.31985981769305644
3712,0.2407554533433066,0.2497062019934829
3713,0.23729114910795968,0.24922665872958907
3714,0.25919891138108236,0.25018636047929826
3715,0.23500077010621354,0.25042667030774496
3716,0.2395968593203726,0.2497062019934829
3717,0.23102958736143672,0.24994620435810794
3718,0.2299036248521578,0.2545354052892549
3719,0.2299036248521578,0.24922665872958907
3720,0.23671711582024138,0.25429249028830736
3721,0.2299036248521578,0.2545354052892549
3722,0.27981452826530473,0.25308020868102804
3723,0.23046612441853243,0.2731851063836568
3724,0.2994013203242788,0.2518717543297415
3725,0.2696947368633029,0.25721754048940465
3726,0.23671711582024138,0.24946635343441698
3727,0.3067766791531831,0.26412767121154396
3728,0.23614404123899943,0.2497062019934829
3729,0.23614404123899943,0.25721754048940465
3730,0.23614404123899943,0.24922665872958907
3731,0.2579817195568866,0.24898711792736358
3732,0.25075724224416807,0.2513894456968743
3733,0.2555585472494583,0.24922665872958907
3734,0.23671711582024138,0.25868828728672344
3735,0.2321594018891565,0.24994620435810794
3736,0.2321594018891565,0.25042667030774496
3737,0.25919891138108236,0.2921348807021201
3738,0.23386133941775789,0.2801039898420157
3739,0.2401756785387489,0.25018636047929826
3740,0.23671711582024138,0.2633816358831941
3741,0.2665800646850597,0.24922665872958907
3742,0.25016131760801674,0.2651244898096321
3743,0.2604198305503043,0.2701445145750001
3744,0.23671711582024138,0.24994620435810794
3745,0.246605629724835,0.25991808412788864
3746,0.23671711582024138,0.25114852153880235
3747,0.23614404123899943,0.24922665872958907
3748,0.23102958736143672,0.24946635343441698
3749,0.2321594018891565,0.25042667030774496
3750,0.23046612441853243,0.2528382114175303
3751,0.23614404123899943,0.4227910414663587
3752,0.23272575270264356,0.2651244898096321
3753,0.23272575270264356,0.24922665872958907
3754,0.2810957072850238,0.24922665872958907
3755,0.3415233378648749,0.24922665872958907
3756,0.3067766791531831,0.24922665872958907
3757,0.3067766791531831,0.24922665872958907
3758,0.30745217198395114,0.24922665872958907
3759,0.23046612441853243,0.24922665872958907
3760,0.23046612441853243,0.24922665872958907
3761,0.23329306534994154,0.2873910736252701
3762,0.30207152107071433,0.24922665872958907
3763,0.2810957072850238,0.25042667030774496
3764,0.30207152107071433,0.24898711792736358
3765,0.23046612441853243,0.24898711792736358
3766,0.24719587647789226,0.24994620435810794
3767,0.23102958736143672,0.25042667030774496
3768,0.2321594018891565,0.25042667030774496
3769,0.2555585472494583,0.2497062019934829
3770,0.25255067541971915,0.24946635343441698
3771,0.3415233378648749,0.2643766504798919
3772,0.3415233378648749,0.24946635343441698
3773,0.2810957072850238,0.25042667030774496
3774,0.30207152107071433,0.260164498164464
3775,0.24425413731573867,0.24922665872958907
3776,0.2994013203242788,0.25114852153880235
3777,0.3190603795995754,0.2513894456968743
3778,0.24425413731573867,0.2497062019934829
3779,0.23729114910795968,0.2547784730557208
3780,0.23671711582024138,0.24994620435810794
3781,0.2921285545115563,0.24994620435810794
3782,0.23159401331169704,0.25163052331092234
3783,0.2321594018891565,0.25018636047929826
3784,0.23046612441853243,0.24946635343441698
3785,0.25075724224416807,0.30909369997390423
3786,0.23729114910795968,0.2658736799811523
3787,0.23159401331169704,0.2497062019934829
3788,0.49855879766236083,0.2538071188027468
3789,0.2299036248521578,0.25526506666350934
3790,0.2299036248521578,0.2497062019934829
3791,0.23500077010621354,0.24922665872958907
3792,0.2604198305503043,0.25018636047929826
3793,0.2585898490853164,0.24922665872958907
3794,0.23272575270264356,0.24922665872958907
3795,0.2555585472494583,0.2509077508875949
3796,0.4463883798672545,0.28217446675969593
3797,0.23500077010621354,0.2506671337938237
3798,0.23500077010621354,0.24946635343441698
3799,0.23046612441853243,0.2518717543297415
3800,0.2531503702913418,0.24922665872958907
3801,0.29344314234081736,0.2550216935323606
3802,0.2321594018891565,0.396167812696102
3803,0.25435258093170715,0.2497062019934829
3804,0.27283226274657685,0.25163052331092234
3805,0.24719587647789226,0.2533223590354024
3806,0.23901899623670508,0.25308020868102804
3807,0.23046612441853243,0.25868828728672344
3808,0.23046612441853243,0.2533223590354024
3809,0.23046612441853243,0.24946635343441698
3810,0.23046612441853243,0.2547784730557208
3811,0.23159401331169704,0.25042667030774496
3812,0.23329306534994154,0.25042667030774496
3813,0.23729114910795968,0.25648422016617844
3814,0.24425413731573867,0.24922665872958907
3815,0.2321594018891565,0.25526506666350934
3816,0.23046612441853243,0.27369394331819674
3817,0.23500077010621354,0.24898711792736358
3818,0.23159401331169704,0.27701574045909455
3819,0.6756530874246914,0.26189363239558155
3820,0.25435258093170715,0.24994620435810794
3821,0.245427983265105,0.2518717543297415
3822,0.2299036248521578,0.24898711792736358
3823,0.2772629116732629,0.2513894456968743
3824,0.2401756785387489,0.25163052331092234
3825,0.23614404123899943,0.26387884231091896
3826,0.2696947368633029,0.2497062019934829
3827,0.23386133941775789,0.24898711792736358
3828,0.33442095105260616,0.25211313870180974
3829,0.40527910303389486,0.24946635343441698
3830,0.23159401331169704,0.2557522706650723
3831,0.278536926167621,0.25235467637528797
3832,0.2604198305503043,0.25356466242722453
3833,0.28238045234101905,0.25526506666350934
3834,0.2395968593203726,0.2623890303959627
3835,0.23729114910795968,0.2533223590354024
3836,0.23729114910795968,0.24922665872958907
3837,0.23729114910795968,0.2509077508875949
3838,0.23729114910795968,0.25163052331092234
3839,0.2299036248521578,0.24922665872958907
3840,0.2567682624530033,0.25308020868102804
3841,0.25737452371158587,0.24946635343441698
3842,0.2321594018891565,0.24922665872958907
3843,0.2665800646850597,0.27267686029389454
3844,0.2321594018891565,0.2506671337938237
3845,0.23729114910795968,0.25308020868102804
3846,0.24719587647789226,0.29452395134318904
3847,0.2856078431028927,0.25819743058894706
3848,0.23786614061048775,0.2545354052892549
3849,0.29344314234081736,0.25721754048940465
3850,0.2401756785387489,0.255996101422554
3851,0.2495663374578047,0.26838071228833377
3852,0.2665800646850597,0.2509077508875949
3853,0.23443057448169372,0.2574622849532736
3854,0.23046612441853243,0.260164498164464
3855,0.2321594018891565,0.26189363239558155
3856,0.2321594018891565,0.2621412559458173
3857,0.26595988508347007,0.25356466242722453
3858,0.3351278872599172,0.24922665872958907
3859,0.3573977439135379,0.24946635343441698
3860,0.27032041833661874,0.29879914298233406
3861,0.23443057448169372,0.24922665872958907
3862,0.23159401331169704,0.25308020868102804
3863,0.2321594018891565,0.24922665872958907
3864,0.2321594018891565,0.2533223590354024
3865,0.29873588578259713,0.28844127474858583
3866,0.23386133941775789,0.25211313870180974
3867,0.3501407728984782,0.2497062019934829
3868,0.29873588578259713,0.24922665872958907
3869,0.23386133941775789,0.24898711792736358
3870,0.23901899623670508,0.25211313870180974
3871,0.24425413731573867,0.24946635343441698
3872,0.26906996956330886,0.27496861638104225
3873,0.3108419918193031,0.2528382114175303
3874,0.23443057448169372,0.25163052331092234
3875,0.23102958736143672,0.2533223590354024
3876,0.2321594018891565,0.24946635343441698
3877,0.23786614061048775,0.24946635343441698
3878,0.23102958736143672,0.25721754048940465
3879,0.29081743189059256,0.25308020868102804
3880,0.25737452371158587,0.24922665872958907
3881,0.25737452371158587,0.2497062019934829
3882,0.2299036248521578,0.25042667030774496
3883,0.23329306534994154,0.24994620435810794
3884,0.31630806451264976,0.24946635343441698
3885,0.31630806451264976,0.260164498164464
3886,0.40527910303389486,0.2594257105377026
3887,0.2856078431028927,0.2497062019934829
3888,0.23046612441853243,0.2509077508875949
3889,0.39993476853542037,0.24946635343441698
3890,0.33300930928845385,0.25114852153880235
3891,0.2321594018891565,0.24946635343441698
3892,0.2531503702913418,0.2513894456968743
3893,0.23046612441853243,0.25042667030774496
3894,0.2513541106073722,0.26812933660839905
3895,0.2579817195568866,0.24946635343441698
3896,0.2672011640288392,0.24922665872958907
3897,0.2299036248521578,0.25042667030774496
3898,0.3088056345111748,0.2889672302064984
3899,0.26595988508347007,0.25018636047929826
3900,0.2653406263003462,0.24922665872958907
3901,0.23046612441853243,0.2651244898096321
3902,0.23386133941775789,0.2550216935323606
3903,0.29344314234081736,0.2858200582706499
3904,0.3197504442410689,0.28217446675969593
3905,0.4432526702388552,0.264875059847429
3906,0.26595988508347007,0.2497062019934829
3907,0.41757746066479323,0.25526506666350934
3908,0.2715745191850825,0.24922665872958907
3909,0.23046612441853243,0.24946635343441698
3910,0.23046612441853243,0.25259636729801954
3911,0.23557192584461503,0.24946635343441698
3912,0.2321594018891565,0.3101886868681034
3913,0.2672011640288392,0.2513894456968743
3914,0.24133618317406047,0.25042667030774496
3915,0.5223517489054507,0.24922665872958907
3916,0.2401756785387489,0.25308020868102804
3917,0.23329306534994154,0.2533223590354024
3918,0.2448405848988441,0.25211313870180974
3919,0.245427983265105,0.30202878961032154
3920,0.2448405848988441,0.25042667030774496
3921,0.23046612441853243,0.2533223590354024
3922,0.2299036248521578,0.254049728107903
3923,0.2321594018891565,0.25018636047929826
3924,0.24601633176188248,0.2691357340346593
3925,0.23786614061048775,0.2916055242597281
3926,0.23102958736143672,0.25018636047929826
3927,0.26844611757546516,0.2623890303959627
3928,0.3108419918193031,0.24946635343441698
3929,0.23786614061048775,0.25211313870180974
3930,0.2401756785387489,0.24946635343441698
3931,0.2407554533433066,0.25163052331092234
3932,0.23500077010621354,0.2497062019934829
3933,0.24601633176188248,0.24922665872958907
3934,0.24250050561675954,0.2497062019934829
3935,0.28950978711359154,0.255996101422554
3936,0.2299036248521578,0.24898711792736358
3937,0.23443057448169372,0.2706497970140768
3938,0.23671711582024138,0.25697294816461486
3939,0.23046612441853243,0.25259636729801954
3940,0.23443057448169372,0.25429249028830736
3941,0.2715745191850825,0.24922665872958907
3942,0.2321594018891565,0.24946635343441698
3943,0.23046612441853243,0.25721754048940465
3944,0.3393849673887136,0.2788146654595003
3945,0.24366864115675133,0.25211313870180974
3946,0.23159401331169704,0.24946635343441698
3947,0.6735626473424993,0.2497062019934829
3948,0.2882056326094671,0.24946635343441698
3949,0.23671711582024138,0.24898711792736358
3950,0.26844611757546516,0.24898711792736358
3951,0.26844611757546516,0.24946635343441698
3952,0.35303546543834236,0.24946635343441698
3953,0.2401756785387489,0.2731851063836568
3954,0.2513541106073722,0.2591797511080016
3955,0.23159401331169704,0.2653740698655859
3956,0.23844208982484444,0.2518717543297415
3957,0.24719587647789226,0.25114852153880235
3958,0.2722029362197075,0.25042667030774496
3959,0.23159401331169704,0.24922665872958907
3960,0.26472228939950543,0.25018636047929826
3961,0.2321594018891565,0.24994620435810794
3962,0.3054281797768575,0.24922665872958907
3963,0.2395968593203726,0.2518717543297415
3964,0.2941017317033392,0.24946635343441698
3965,0.3115224134635468,0.2506671337938237
3966,0.23500077010621354,0.2506671337938237
3967,0.23046612441853243,0.2545354052892549
3968,0.23671711582024138,0.25429249028830736
3969,0.23046612441853243,0.25042667030774496
3970,0.23102958736143672,0.2506671337938237
3971,0.23671711582024138,0.2497062019934829
3972,0.25919891138108236,0.2513894456968743
3973,0.3014027050057554,0.26139883825471244
3974,0.27346249756390306,0.28295328585974155
3975,0.23500077010621354,0.254049728107903
3976,0.24133618317406047,0.24994620435810794
3977,0.23102958736143672,0.24994620435810794
3978,0.25255067541971915,0.2518717543297415
3979,0.3259963239377482,0.25697294816461486
3980,0.23046612441853243,0.24898711792736358
3981,0.23729114910795968,0.25018636047929826
3982,0.23557192584461503,0.24922665872958907
3983,0.23102958736143672,0.28608153623536337
3984,0.24133618317406047,0.2497062019934829
3985,0.24133618317406047,0.24922665872958907
3986,0.24133618317406047,0.2538071188027468
3987,0.23671711582024138,0.26139883825471244
3988,0.23671711582024138,0.2518717543297415
3989,0.23671711582024138,0.2673761053010772
3990,0.23046612441853243,0.25429249028830736
3991,0.2299036248521578,0.24922665872958907
3992,0.23102958736143672,0.24922665872958907
3993,0.2407554533433066,0.24898711792736358
3994,0.23272575270264356,0.24946635343441698
3995,0.23102958736143672,0.25235467637528797
3996,0.24837921359123974,0.2528382114175303
3997,0.23272575270264356,0.24898711792736358
3998,0.3218253704473699,0.24922665872958907
3999,0.23557192584461503,0.2579522300624085
4000,0.23557192584461503,0.2538071188027468
4001,0.38555154171326805,0.24994620435810794
4002,0.2321594018891565,0.28036229137605784
4003,0.2448405848988441,0.25018636047929826
4004,0.23046612441853243,0.2538071188027468
4005,0.2401756785387489,0.24994620435810794
4006,0.2941017317033392,0.25018636047929826
4007,0.2299036248521578,0.24922665872958907
4008,0.23786614061048775,0.2497062019934829
4009,0.23046612441853243,0.24922665872958907
4010,0.25016131760801674,0.24946635343441698
4011,0.23102958736143672,0.24922665872958907
4012,0.23046612441853243,0.25429249028830736
4013,0.23046612441853243,0.24922665872958907
4014,0.23102958736143672,0.24946635343441698
4015,0.23614404123899943,0.2506671337938237
4016,0.2299036248521578,0.2528382114175303
4017,0.23102958736143672,0.2509077508875949
4018,0.2715745191850825,0.24898711792736358
4019,0.5460437006043418,0.24922665872958907
4020,0.23159401331169704,0.2533223590354024
4021,0.2921285545115563,0.2538071188027468
4022,0.2321594018891565,0.2497062019934829
4023,0.23159401331169704,0.2616461598103055
4024,0.26595988508347007,0.24922665872958907
4025,0.23046612441853243,0.24922665872958907
4026,0.3280922324672128,0.24922665872958907
4027,0.23046612441853243,0.25018636047929826
4028,0.23046612441853243,0.2506671337938237
4029,0.23386133941775789,0.24898711792736358
4030,0.23046612441853243,0.24922665872958907
4031,0.3218253704473699,0.2742033704565688
4032,0.23046612441853243,0.2550216935323606
4033,0.2495663374578047,0.24994620435810794
4034,0.23159401331169704,0.24922665872958907
4035,0.286255971794883,0.2497062019934829
4036,0.3266941925951483,0.24946635343441698
4037,0.23102958736143672,0.24946635343441698
4038,0.23046612441853243,0.276246968041631
4039,0.2604198305503043,0.2547784730557208
4040,0.23614404123899943,0.24922665872958907
4041,0.23386133941775789,0.24946635343441698
4042,0.23159401331169704,0.25018636047929826
4043,0.23046612441853243,0.25356466242722453
4044,0.5365858680781687,0.24922665872958907
4045,0.2810957072850238,0.25356466242722453
4046,0.23102958736143672,0.2591797511080016
4047,0.2395968593203726,0.24922665872958907
4048,0.2561629366725455,0.25697294816461486
4049,0.23159401331169704,0.2509077508875949
4050,0.24191786745953953,0.26139883825471244
4051,0.2653406263003462,0.24898711792736358
4052,0.5231437015384,0.25429249028830736
4053,0.5231437015384,0.2926648010892107
4054,0.2709470128318671,0.267125327018197
4055,0.2321594018891565,0.2497062019934829
4056,0.24250050561675954,0.24922665872958907
4057,0.2810957072850238,0.2824339285361378
4058,0.2810957072850238,0.24946635343441698
4059,0.2810957072850238,0.2518717543297415
4060,0.2513541106073722,0.2518717543297415
4061,0.2672011640288392,0.2591797511080016
4062,0.23046612441853243,0.2589339433372941
4063,0.24191786745953953,0.25308020868102804
4064,0.23102958736143672,0.25211313870180974
4065,0.2321594018891565,0.24898711792736358
4066,0.23272575270264356,0.25648422016617844
4067,0.23046612441853243,0.24898711792736358
4068,0.23671711582024138,0.25721754048940465
4069,0.23443057448169372,0.2513894456968743
4070,0.2849605959943928,0.24898711792736358
4071,0.23386133941775789,0.24922665872958907
4072,0.2407554533433066,0.276246968041631
4073,0.23046612441853243,0.26462578004796306
4074,0.23557192584461503,0.24946635343441698
4075,0.2489723025405126,0.25429249028830736
4076,0.23046612441853243,0.24946635343441698
4077,0.599583599746153,0.24946635343441698
4078,0.2555585472494583,0.25819743058894706
4079,0.23443057448169372,0.4391198781537075
4080,0.26844611757546516,0.24922665872958907
4081,0.23159401331169704,0.24946635343441698
4082,0.23729114910795968,0.2509077508875949
4083,0.2561629366725455,0.25042667030774496
4084,0.2321594018891565,0.27039708151020647
4085,0.2849605959943928,0.2547784730557208
4086,0.23046612441853243,0.2518717543297415
4087,0.23046612441853243,0.2497062019934829
4088,0.2604198305503043,0.28373340488534626
4089,0.278536926167621,0.2562400846086791
4090,0.2849605959943928,0.27140883417325434
4091,0.26906996956330886,0.2562400846086791
4092,0.33230460848400756,0.25819743058894706
4093,0.23443057448169372,0.2513894456968743
4094,0.24719587647789226,0.2832131812223632
4095,0.3788059134864661,0.24946635343441698
4096,0.23102958736143672,0.24946635343441698
4097,0.23102958736143672,0.26065778040836796
4098,0.23786614061048775,0.2497062019934829
4099,0.2321594018891565,0.25648422016617844
4100,0.23102958736143672,0.24922665872958907
4101,0.23102958736143672,0.2506671337938237
4102,0.2401756785387489,0.2518717543297415
4103,0.2448405848988441,0.25018636047929826
4104,0.2407554533433066,0.25259636729801954
4105,0.2407554533433066,0.2509077508875949
4106,0.2407554533433066,0.24994620435810794
4107,0.2407554533433066,0.24898711792736358
4108,0.29873588578259713,0.25844278301710927
4109,0.23159401331169704,0.2611516677931992
4110,0.2561629366725455,0.263630163845688
4111,0.24425413731573867,0.30636561053296574
4112,0.23329306534994154,0.31735768260757774
4113,0.23046612441853243,0.24922665872958907
4114,0.23046612441853243,0.255996101422554
4115,0.23046612441853243,0.25042667030774496
4116,0.23159401331169704,0.25308020868102804
4117,0.23557192584461503,0.28062073825562517
4118,0.23557192584461503,0.35446662397959044
4119,0.2321594018891565,0.25018636047929826
4120,0.2321594018891565,0.24898711792736358
4121,0.23159401331169704,0.24898711792736358
4122,0.29081743189059256,0.26189363239558155
4123,0.2513541106073722,0.2509077508875949
4124,0.23901899623670508,0.25967182156492913
4125,0.23046612441853243,0.27522399275420273
4126,0.23901899623670508,0.25991808412788864
4127,0.23102958736143672,0.2497062019934829
4128,0.23729114910795968,0.24946635343441698
4129,0.2299036248521578,0.263630163845688
4130,0.23671711582024138,0.24994620435810794
4131,0.25435258093170715,0.24946635343441698
4132,0.23046612441853243,0.24946635343441698
4133,0.24250050561675954,0.24946635343441698
4134,0.2401756785387489,0.25018636047929826
4135,0.24191786745953953,0.25526506666350934
4136,0.24425413731573867,0.25526506666350934
4137,0.2875548680372812,0.25163052331092234
4138,0.4581833348750524,0.2567285080374613
4139,0.24366864115675133,0.25721754048940465
4140,0.2321594018891565,0.24922665872958907
4141,0.24425413731573867,0.2538071188027468
4142,0.2299036248521578,0.24922665872958907
4143,0.2672011640288392,0.24922665872958907
4144,0.23046612441853243,0.2506671337938237
4145,0.24719587647789226,0.24898711792736358
4146,0.2585898490853164,0.24898711792736358
4147,0.23671711582024138,0.24946635343441698
4148,0.25495509505084873,0.2910767325957481
4149,0.23102958736143672,0.25259636729801954
4150,0.23046612441853243,0.25697294816461486
4151,0.23329306534994154,0.24946635343441698
4152,0.27981452826530473,0.24922665872958907
4153,0.2715745191850825,0.2513894456968743
4154,0.2715745191850825,0.2550216935323606
4155,0.23901899623670508,0.2497062019934829
4156,0.23046612441853243,0.25018636047929826
4157,0.23671711582024138,0.2497062019934829
4158,0.2299036248521578,0.24946635343441698
4159,0.2567682624530033,0.2497062019934829
4160,0.24837921359123974,0.25211313870180974
4161,0.2299036248521578,0.254049728107903
4162,0.245427983265105,0.2538071188027468
4163,0.23844208982484444,0.25308020868102804
4164,0.23443057448169372,0.260164498164464
4165,0.2513541106073722,0.2795878231663588
4166,0.2513541106073722,0.24898711792736358
4167,0.2513541106073722,0.27369394331819674
4168,0.23844208982484444,0.2506671337938237
4169,0.2772629116732629,0.25429249028830736
4170,0.23046612441853243,0.24994620435810794
4171,0.2531503702913418,0.2509077508875949
4172,0.2321594018891565,0.24922665872958907
4173,0.23443057448169372,0.2528382114175303
4174,0.23046612441853243,0.24946635343441698
4175,0.3115224134635468,0.2842542051761504
4176,0.25016131760801674,0.24994620435810794
4177,0.286255971794883,0.24922665872958907
4178,0.2598089055161663,0.25042667030774496
4179,0.246605629724835,0.2497062019934829
4180,0.25255067541971915,0.25697294816461486
4181,0.23046612441853243,0.24898711792736358
4182,0.2791752794288398,0.24994620435810794
4183,0.3014027050057554,0.24994620435810794
4184,0.251951921926813,0.25819743058894706
4185,0.23329306534994154,0.25042667030774496
4186,0.5318466303991239,0.25721754048940465
4187,0.2401756785387489,0.24922665872958907
4188,0.2299036248521578,0.25114852153880235
4189,0.27032041833661874,0.24946635343441698
4190,0.4566076693165949,0.2506671337938237
4191,0.2299036248521578,0.2567285080374613
4192,0.23102958736143672,0.2509077508875949
4193,0.31220364978678544,0.25308020868102804
4194,0.23386133941775789,0.2506671337938237
4195,0.23102958736143672,0.5162872355166275
4196,0.23102958736143672,0.28555872370304497
4197,0.23046612441853243,0.2691357340346593
4198,0.23272575270264356,0.2547784730557208
4199,0.23046612441853243,0.24994620435810794
4200,0.23443057448169372,0.25042667030774496
4201,0.23443057448169372,0.260164498164464
4202,0.24191786745953953,0.24922665872958907
4203,0.2299036248521578,0.30121952219251025
4204,0.23046612441853243,0.2506671337938237
4205,0.23102958736143672,0.25018636047929826
4206,0.24719587647789226,0.24922665872958907
4207,0.2321594018891565,0.24946635343441698
4208,0.40145935230539104,0.24946635343441698
4209,0.23046612441853243,0.24946635343441698
4210,0.23046612441853243,0.24922665872958907
4211,0.2489723025405126,0.24922665872958907
4212,0.2740936394572615,0.24922665872958907
4213,0.2299036248521578,0.25429249028830736
4214,0.23046612441853243,0.2497062019934829
4215,0.24250050561675954,0.24994620435810794
4216,0.2616444694933319,0.24922665872958907
4217,0.23159401331169704,0.24922665872958907
4218,0.2585898490853164,0.25211313870180974
4219,0.23329306534994154,0.2931952845818056
4220,0.23046612441853243,0.2567285080374613
4221,0.2531503702913418,0.255996101422554
4222,0.2401756785387489,0.2518717543297415
4223,0.24719587647789226,0.24946635343441698
4224,0.24719587647789226,0.24946635343441698
4225,0.31699494758174174,0.25018636047929826
4226,0.23102958736143672,0.2528382114175303
4227,0.41141444918622966,0.24994620435810794
4228,0.23102958736143672,0.24922665872958907
4229,0.28238045234101905,0.24946635343441698
4230,0.2495663374578047,0.24946635343441698
4231,0.23102958736143672,0.345725718479133
4232,0.2321594018891565,0.25235467637528797
4233,0.23102958736143672,0.24946635343441698
4234,0.29873588578259713,0.2631332584904517
4235,0.2709470128318671,0.2513894456968743
4236,0.23557192584461503,0.24946635343441698
4237,0.2604198305503043,0.24946635343441698
4238,0.23102958736143672,0.26065778040836796
4239,0.23329306534994154,0.4903619143359551
4240,0.32113294180025453,0.3345171843312404
4241,0.30073473168367865,0.42310358994639746
4242,0.30073473168367865,0.24898711792736358
4243,0.24366864115675133,0.24922665872958907
4244,0.3472570755710606,0.25018636047929826
4245,0.24191786745953953,0.25308020868102804
4246,0.2299036248521578,0.2518717543297415
4247,0.23159401331169704,0.24946635343441698
4248,0.2299036248521578,0.2557522706650723
4249,0.4022223616821202,0.24994620435810794
4250,0.2980713009750816,0.25042667030774496
4251,0.23046612441853243,0.24946635343441698
4252,0.23046612441853243,0.24898711792736358
4253,0.2495663374578047,0.2497062019934829
4254,0.23272575270264356,0.24922665872958907
4255,0.2299036248521578,0.2497062019934829
4256,0.23729114910795968,0.24922665872958907
4257,0.25435258093170715,0.25868828728672344
4258,0.2604198305503043,0.25114852153880235
4259,0.23046612441853243,0.2574622849532736
4260,0.2849605959943928,0.24946635343441698
4261,0.2531503702913418,0.24922665872958907
4262,0.2531503702913418,0.24922665872958907
4263,0.24191786745953953,0.2550216935323606
4264,0.2579817195568866,0.2594257105377026
4265,0.26103168553096545,0.25163052331092234
4266,0.28302415867482517,0.24946635343441698
4267,0.23102958736143672,0.25235467637528797
4268,0.2299036248521578,0.24922665872958907
4269,0.23329306534994154,0.266373889635645
4270,0.23443057448169372,0.2604110636122129
4271,0.23443057448169372,0.2579522300624085
4272,0.23443057448169372,0.2693877059391195
4273,0.4237663247707509,0.2658736799811523
4274,0.2448405848988441,0.2557522706650723
4275,0.2395968593203726,0.2574622849532736
4276,0.24366864115675133,0.24946635343441698
4277,0.24366864115675133,0.26838071228833377
4278,0.24366864115675133,0.2579522300624085
4279,0.245427983265105,0.2621412559458173
4280,0.23102958736143672,0.25259636729801954
4281,0.24778707133322905,0.27701574045909455
4282,0.24425413731573867,0.2533223590354024
4283,0.23046612441853243,0.24898711792736358
4284,0.26348838543775677,0.2497062019934829
4285,0.2489723025405126,0.28503648514355484
4286,0.2299036248521578,0.2731851063836568
4287,0.23102958736143672,0.24922665872958907
4288,0.33371475760129826,0.24922665872958907
4289,0.24719587647789226,0.2513894456968743
4290,0.23046612441853243,0.24994620435810794
4291,0.26844611757546516,0.2533223590354024
4292,0.23557192584461503,0.24922665872958907
4293,0.245427983265105,0.2497062019934829
4294,0.251951921926813,0.25991808412788864
4295,0.2843142319263106,0.2509077508875949
4296,0.23500077010621354,0.2506671337938237
4297,0.23901899623670508,0.24994620435810794
4298,0.23671711582024138,0.2497062019934829
4299,0.245427983265105,0.24946635343441698
4300,0.4432526702388552,0.24922665872958907
4301,0.3559409815213996,0.2528382114175303
4302,0.23046612441853243,0.2513894456968743
4303,0.25737452371158587,0.2509077508875949
4304,0.2489723025405126,0.24922665872958907
4305,0.23102958736143672,0.24946635343441698
4306,0.24719587647789226,0.24922665872958907
4307,0.25016131760801674,0.25211313870180974
4308,0.24133618317406047,0.2497062019934829
4309,0.23046612441853243,0.2616461598103055
4310,0.42531736477043486,0.2594257105377026
4311,0.25435258093170715,0.24946635343441698
4312,0.23046612441853243,0.25114852153880235
4313,0.3721068336766721,0.24946635343441698
4314,0.23159401331169704,0.24946635343441698
4315,0.3721068336766721,0.24922665872958907
4316,0.28238045234101905,0.24922665872958907
4317,0.2759924952594213,0.24922665872958907
4318,0.23329306534994154,0.24922665872958907
4319,0.23557192584461503,0.24922665872958907
4320,0.23386133941775789,0.27727229099787787
4321,0.23844208982484444,0.24946635343441698
4322,0.23046612441853243,0.41251302524255906
4323,0.23500077010621354,0.2574622849532736
4324,0.25075724224416807,0.2550216935323606
4325,0.23844208982484444,0.25235467637528797
4326,0.2665800646850597,0.3206961813869805
4327,0.24719587647789226,0.2808793303913314
4328,0.23443057448169372,0.2651244898096321
4329,0.23557192584461503,0.25308020868102804
4330,0.2715745191850825,0.25429249028830736
4331,0.2395968593203726,0.24922665872958907
4332,0.24133618317406047,0.30718262588125106
4333,0.2604198305503043,0.25308020868102804
4334,0.23159401331169704,0.24946635343441698
4335,0.2653406263003462,0.24994620435810794
4336,0.23329306534994154,0.24898711792736358
4337,0.2321594018891565,0.24946635343441698
4338,0.24425413731573867,0.2550216935323606
4339,0.24191786745953953,0.25163052331092234
4340,0.24601633176188248,0.26090464848983624
4341,0.2531503702913418,0.2633816358831941
4342,0.2531503702913418,0.25163052331092234
4343,0.2531503702913418,0.2497062019934829
4344,0.2604198305503043,0.25697294816461486
4345,0.23500077010621354,0.2528382114175303
4346,0.23614404123899943,0.24922665872958907
4347,0.2817376347468436,0.2509077508875949
4348,0.27032041833661874,0.2497062019934829
4349,0.3239073499666009,0.2497062019934829
4350,0.24601633176188248,0.24946635343441698
4351,0.2585898490853164,0.2509077508875949
4352,0.30408300785573505,0.2562400846086791
4353,0.2321594018891565,0.26288503173414757
4354,0.2299036248521578,0.2497062019934829
4355,0.2321594018891565,0.2550216935323606
4356,0.36472070896461206,0.2497062019934829
4357,0.2555585472494583,0.254049728107903
4358,0.23046612441853243,0.25114852153880235
4359,0.2321594018891565,0.25211313870180974
4360,0.23844208982484444,0.2528382114175303
4361,0.2489723025405126,0.25991808412788864
4362,0.2407554533433066,0.8516863215224809
4363,0.23272575270264356,0.2591797511080016
4364,0.25016131760801674,0.2497062019934829
4365,0.23500077010621354,0.25868828728672344
4366,0.23443057448169372,0.24922665872958907
4367,0.2401756785387489,0.2709026610103361
4368,0.23443057448169372,0.24922665872958907
4369,0.4068102480752479,0.24922665872958907
4370,0.23443057448169372,0.25259636729801954
4371,0.23046612441853243,0.2518717543297415
4372,0.23046612441853243,0.2579522300624085
4373,0.23671711582024138,0.26189363239558155
4374,0.23046612441853243,0.25770718149734234
4375,0.2531503702913418,0.25211313870180974
4376,0.2531503702913418,0.263630163845688
4377,0.24837921359123974,0.2533223590354024
4378,0.2395968593203726,0.2509077508875949
4379,0.3273928295237755,0.2594257105377026
4380,0.23046612441853243,0.2658736799811523
4381,0.23046612441853243,0.24922665872958907
4382,0.23046612441853243,0.2518717543297415
4383,0.2672011640288392,0.2739485831521723
4384,0.27283226274657685,0.263630163845688
4385,0.23500077010621354,0.24922665872958907
4386,0.32044129901759005,0.2506671337938237
4387,0.3014027050057554,0.24898711792736358
4388,0.30812849106889934,0.2567285080374613
4389,0.2430840970511949,0.24946635343441698
4390,0.23671711582024138,0.24946635343441698
4391,0.27472568719957563,0.24946635343441698
4392,0.23386133941775789,0.24922665872958907
4393,0.30274117809832274,0.2513894456968743
4394,0.23443057448169372,0.2509077508875949
4395,0.2531503702913418,0.27522399275420273
4396,0.2299036248521578,0.2780428206232203
4397,0.23102958736143672,0.24922665872958907
4398,0.23386133941775789,0.24946635343441698
4399,0.25255067541971915,0.24922665872958907
4400,0.23102958736143672,0.2562400846086791
4401,0.23786614061048775,0.24994620435810794
4402,0.23102958736143672,0.2497062019934829
4403,0.2947611825357936,0.24898711792736358
4404,0.2994013203242788,0.2513894456968743
4405,0.2555585472494583,0.2506671337938237
4406,0.32044129901759005,0.24922665872958907
4407,0.23102958736143672,0.25259636729801954
4408,0.23329306534994154,0.25018636047929826
4409,0.23329306534994154,0.2497062019934829
4410,0.24425413731573867,0.24922665872958907
4411,0.24425413731573867,0.24922665872958907
4412,0.24425413731573867,0.25042667030774496
4413,0.4723982345813041,0.25235467637528797
4414,0.23046612441853243,0.2497062019934829
4415,0.2321594018891565,0.2497062019934829
4416,0.23671711582024138,0.26989209628439964
4417,0.23844208982484444,0.32209268134427954
4418,0.23500077010621354,0.25648422016617844
4419,0.3128856988145737,0.24994620435810794
4420,0.23443057448169372,0.24946635343441698
4421,0.23500077010621354,0.2547784730557208
4422,0.23046612441853243,0.2506671337938237
4423,0.23386133941775789,0.24922665872958907
4424,0.2299036248521578,0.24946635343441698
4425,0.26472228939950543,0.2651244898096321
4426,0.23159401331169704,0.25235467637528797
4427,0.29608266204684297,0.25235467637528797
4428,0.24837921359123974,0.25235467637528797
4429,0.23557192584461503,0.24946635343441698
4430,0.2622581814602786,0.24946635343441698
4431,0.23046612441853243,0.25042667030774496
4432,0.349418811126805,0.2611516677931992
4433,0.2585898490853164,0.25868828728672344
4434,0.24191786745953953,0.2506671337938237
4435,0.23046612441853243,0.25042667030774496
4436,0.2641048754323242,0.2574622849532736
4437,0.2579817195568866,0.25114852153880235
4438,0.32044129901759005,0.24994620435810794
4439,0.2954214932005034,0.254049728107903
4440,0.2321594018891565,0.24898711792736358
4441,0.25919891138108236,0.24946635343441698
4442,0.23671711582024138,0.2497062019934829
4443,0.24133618317406047,0.24922665872958907
4444,0.4183496923937498,0.24946635343441698
4445,0.2579817195568866,0.2497062019934829
4446,0.33371475760129826,0.24922665872958907
4447,0.23500077010621354,0.24898711792736358
4448,0.24601633176188248,0.2513894456968743
4449,0.23272575270264356,0.2509077508875949
4450,0.23786614061048775,0.24922665872958907
4451,0.23786614061048775,0.24994620435810794
4452,0.2778994698104227,0.24946635343441698
4453,0.2321594018891565,0.25163052331092234
4454,0.37284880740630033,0.2497062019934829
4455,0.23102958736143672,0.2562400846086791
4456,0.2448405848988441,0.2513894456968743
4457,0.2709470128318671,0.35212590715745934
4458,0.23102958736143672,0.25308020868102804
4459,0.23500077010621354,0.26462578004796306
4460,0.23614404123899943,0.25308020868102804
4461,0.29608266204684297,0.25868828728672344
4462,0.23272575270264356,0.25967182156492913
4463,0.23046612441853243,0.25042667030774496
4464,0.23046612441853243,0.24922665872958907
4465,0.23046612441853243,0.263630163845688
4466,0.34223756785537773,0.24922665872958907
4467,0.23500077010621354,0.24946635343441698
4468,0.23046612441853243,0.2506671337938237
4469,0.25255067541971915,0.2497062019934829
4470,0.23329306534994154,0.24922665872958907
4471,0.23046612441853243,0.2518717543297415
4472,0.251951921926813,0.24922665872958907
4473,0.251951921926813,0.2518717543297415
4474,0.24601633176188248,0.2819151496959549
4475,0.2489723025405126,0.25042667030774496
4476,0.25255067541971915,0.25697294816461486
4477,0.23102958736143672,0.2528382114175303
4478,0.2672011640288392,0.25018636047929826
4479,0.23844208982484444,0.24946635343441698
4480,0.2430840970511949,0.25235467637528797
4481,0.2696947368633029,0.2533223590354024
4482,0.24425413731573867,0.25259636729801954
4483,0.24425413731573867,0.25550859239318185
4484,0.24425413731573867,0.25114852153880235
4485,0.24425413731573867,0.24946635343441698
4486,0.24601633176188248,0.2528382114175303
4487,0.23046612441853243,0.37014598618143724
4488,0.23159401331169704,0.24922665872958907
4489,0.23102958736143672,0.32181312596413103
4490,0.2299036248521578,0.25550859239318185
4491,0.2321594018891565,0.24994620435810794
4492,0.23786614061048775,0.2621412559458173
4493,0.2622581814602786,0.25018636047929826
4494,0.24191786745953953,0.9247403606885322
4495,0.31220364978678544,0.24994620435810794
4496,0.23500077010621354,0.2518717543297415
4497,0.23500077010621354,0.2497062019934829
4498,0.23102958736143672,0.25018636047929826
4499,0.28302415867482517,0.24922665872958907
4500,0.23500077010621354,0.24922665872958907
4501,0.246605629724835,0.2550216935323606
4502,0.24601633176188248,0.24994620435810794
4503,0.24601633176188248,0.25356466242722453
4504,0.24601633176188248,0.24994620435810794
4505,0.2321594018891565,0.24922665872958907
4506,0.2407554533433066,0.254049728107903
4507,0.23102958736143672,0.24946635343441698
4508,0.2672011640288392,0.3365157149079967
4509,0.23046612441853243,0.27675933639707834
4510,0.23046612441853243,0.24946635343441698
4511,0.23046612441853243,0.24946635343441698
4512,0.2321594018891565,0.2719156003820911
4513,0.23614404123899943,0.260164498164464
4514,0.24133618317406047,0.2557522706650723
4515,0.23844208982484444,0.273439451035263
4516,0.23046612441853243,0.24922665872958907
4517,0.2321594018891565,0.24922665872958907
4518,0.2407554533433066,0.24946635343441698
4519,0.2321594018891565,0.24994620435810794
4520,0.2321594018891565,0.25042667030774496
4521,0.2321594018891565,0.2744583051504298
4522,0.2321594018891565,0.3031097286423923
4523,0.2299036248521578,0.24994620435810794
4524,0.23443057448169372,0.24922665872958907
4525,0.2665800646850597,0.2506671337938237
4526,0.3014027050057554,0.2513894456968743
4527,0.24133618317406047,0.24922665872958907
4528,0.3014027050057554,0.25721754048940465
4529,0.562511236629693,0.2506671337938237
4530,0.25255067541971915,0.2513894456968743
4531,0.2395968593203726,0.2926648010892107
4532,0.23102958736143672,0.2923997704548993
4533,0.23386133941775789,0.2497062019934829
4534,0.2513541106073722,0.28217446675969593
4535,0.23102958736143672,0.25235467637528797
4536,0.23329306534994154,0.2506671337938237
4537,0.23102958736143672,0.24922665872958907
4538,0.2561629366725455,0.3031097286423923
4539,0.23329306534994154,0.25042667030774496
4540,0.23329306534994154,0.24922665872958907
4541,0.23329306534994154,0.25991808412788864
4542,0.23386133941775789,0.2513894456968743
4543,0.23729114910795968,0.24898711792736358
4544,0.23386133941775789,0.24994620435810794
4545,0.24366864115675133,0.24898711792736358
4546,0.2299036248521578,0.24898711792736358
4547,0.26595988508347007,0.25648422016617844
4548,0.2321594018891565,0.24898711792736358
4549,0.23786614061048775,0.24994620435810794
4550,0.23102958736143672,0.2497062019934829
4551,0.25919891138108236,0.2497062019934829
4552,0.23272575270264356,0.24898711792736358
4553,0,0.2509077508875949
4554,0,0.25042667030774496
4555,0,0.2691357340346593
4556,0,0.25163052331092234
4557,0,0.24946635343441698
4558,0,0.27369394331819674
4559,0,0.2528382114175303
4560,0,0.2518717543297415
4561,0,0.2497062019934829
4562,0,0.2623890303959627
4563,0,0.24946635343441698
4564,0,0.2497062019934829
4565,0,0.24898711792736358
4566,0,0.25163052331092234
4567,0,0.27599100391649967
4568,0,0.24922665872958907
4569,0,0.25018636047929826
4570,0,0.2506671337938237
4571,0,0.25967182156492913
4572,0,0.25697294816461486
4573,0,0.25235467637528797
4574,0,0.25114852153880235
4575,0,0.24946635343441698
4576,0,0.24946635343441698
4577,0,0.2513894456968743
4578,0,0.2497062019934829
4579,0,0.27522399275420273
4580,0,0.2506671337938237
4581,0,0.2506671337938237
4582,0,0.2533223590354024
4583,0,0.24922665872958907
4584,0,0.2506671337938237
4585,0,0.2562400846086791
4586,0,0.24922665872958907
4587,0,0.25235467637528797
4588,0,0.2497062019934829
4589,0,0.3025689858311552
4590,0,0.2513894456968743
4591,0,0.24946635343441698
4592,0,0.26065778040836796
4593,0,0.25042667030774496
4594,0,0.5156475854056367
4595,0,0.4524072013145645
4596,0,0.2579522300624085
4597,0,0.25018636047929826
4598,0,0.24922665872958907
4599,0,0.2506671337938237
4600,0,0.24922665872958907
4601,0,0.25042667030774496
4602,0,0.24922665872958907
4603,0,0.25356466242722453
4604,0,0.3716400129604792
4605,0,0.2497062019934829
4606,0,0.2528382114175303
4607,0,0.2557522706650723
4608,0,0.25042667030774496
4609,0,0.2497062019934829
4610,0,0.25163052331092234
4611,0,0.25114852153880235
4612,0,0.26462578004796306
4613,0,0.25308020868102804
4614,0,0.2518717543297415
4615,0,0.33680169943273863
4616,0,0.25721754048940465
4617,0,0.26863223713515383
4618,0,0.2497062019934829
4619,0,0.25648422016617844
4620,0,0.24922665872958907
4621,0,0.24994620435810794
4622,0,0.24922665872958907
4623,0,0.3009500406974517
4624,0,0.24922665872958907
4625,0,0.24946635343441698
4626,0,0.30446397078012155
4627,0,0.273439451035263
4628,0,0.24922665872958907
4629,0,0.25163052331092234
4630,0,0.2506671337938237
4631,0,0.2518717543297415
4632,0,0.25018636047929826
4633,0,0.24922665872958907
4634,0,0.24994620435810794
4635,0,0.2509077508875949
4636,0,0.25018636047929826
4637,0,0.25114852153880235
4638,0,0.24946635343441698
4639,0,0.25163052331092234
4640,0,0.2545354052892549
4641,0,0.24946635343441698
4642,0,0.24922665872958907
4643,0,0.25308020868102804
4644,0,0.25308020868102804
4645,0,0.2528382114175303
4646,0,0.25721754048940465
4647,0,0.2497062019934829
4648,0,0.25018636047929826
4649,0,0.2876534099336857
4650,0,0.2528382114175303
4651,0,0.24994620435810794
4652,0,0.2579522300624085
4653,0,0.24922665872958907
4654,0,0.2518717543297415
4655,0,0.25018636047929826
4656,0,0.2538071188027468
4657,0,0.25114852153880235
4658,0,0.26387884231091896
4659,0,0.25042667030774496
4660,0,0.25648422016617844
4661,0,0.2497062019934829
4662,0,0.2538071188027468
4663,0,0.2509077508875949
4664,0,0.26065778040836796
4665,0,0.24946635343441698
4666,0,0.37583628492238547
4667,0,0.24994620435810794
4668,0,0.26812933660839905
4669,0,0.24946635343441698
4670,0,0.2497062019934829
4671,0,0.24946635343441698
4672,0,0.24922665872958907
4673,0,0.24922665872958907
4674,0,0.25526506666350934
4675,0,0.25018636047929826
4676,0,0.2497062019934829
4677,0,0.27369394331819674
4678,0,0.24946635343441698
4679,0,0.24922665872958907
4680,0,0.2497062019934829
4681,0,0.24922665872958907
4682,0,0.25868828728672344
4683,0,0.2661237099011442
4684,0,0.24898711792736358
4685,0,0.2591797511080016
4686,0,0.3562267539640973
4687,0,0.255996101422554
4688,0,0.2497062019934829
4689,0,0.31156041676055796
4690,0,0.2528382114175303
4691,0,0.24922665872958907
4692,0,0.2497062019934829
4693,0,0.25018636047929826
4694,0,0.2528382114175303
4695,0,0.26762703304198515
4696,0,0.25042667030774496
4697,0,0.24898711792736358
4698,0,0.2557522706650723
4699,0,0.29799483458100057
4700,0,0.26787811016863244
4701,0,0.27369394331819674
4702,0,0.24922665872958907
4703,0,0.24898711792736358
4704,0,0.2557522706650723
4705,0,0.2497062019934829
4706,0,0.24946635343441698
4707,0,0.2545354052892549
4708,0,0.2533223590354024
4709,0,0.24922665872958907
4710,0,0.254049728107903
4711,0,0.24994620435810794
4712,0,0.24946635343441698
4713,0,0.25967182156492913
4714,0,0.26412767121154396
4715,0,0.2631332584904517
4716,0,0.25018636047929826
4717,0,0.2506671337938237
4718,0,0.2518717543297415
4719,0,0.34081796369322376
4720,0,0.25868828728672344
4721,0,0.2528382114175303
4722,0,0.263630163845688
4723,0,0.25018636047929826
4724,0,0.26288503173414757
4725,0,0.25042667030774496
4726,0,0.2509077508875949
4727,0,0.2795878231663588
4728,0,0.24922665872958907
4729,0,0.25042667030774496
4730,0,0.24946635343441698
4731,0,0.24922665872958907
4732,0,0.24898711792736358
4733,0,0.46735630470807626
4734,0,0.24898711792736358
4735,0,0.2706497970140768
4736,0,0.24946635343441698
4737,0,0.2545354052892549
4738,0,0.24922665872958907
4739,0,0.24922665872958907
4740,0,0.24922665872958907
4741,0,0.25550859239318185
4742,0,0.24946635343441698
4743,0,0.24922665872958907
4744,0,0.2497062019934829
4745,0,0.2497062019934829
4746,0,0.25211313870180974
4747,0,0.2497062019934829
4748,0,0.24994620435810794
4749,0,0.24922665872958907
4750,0,0.27522399275420273
4751,0,0.24946635343441698
4752,0,0.24922665872958907
4753,0,0.2497062019934829
4754,0,0.2533223590354024
4755,0,0.26562379994597446
4756,0,0.24946635343441698
4757,0,0.28217446675969593
4758,0,0.24946635343441698
4759,0,0.2506671337938237
4760,0,0.25550859239318185
4761,0,0.26412767121154396
4762,0,0.25042667030774496
4763,0,0.24994620435810794
4764,0,0.2518717543297415
4765,0,0.24994620435810794
4766,0,0.24922665872958907
4767,0,0.25042667030774496
4768,0,0.25018636047929826
4769,0,0.2793299582018235
4770,0,0.2528382114175303
4771,0,0.24994620435810794
4772,0,0.24922665872958907
4773,0,0.25648422016617844
4774,0,0.25018636047929826
4775,0,0.25042667030774496
4776,0,0.3031097286423923
4777,0,0.2562400846086791
4778,0,0.25308020868102804
4779,0,0.24994620435810794
4780,0,0.24946635343441698
4781,0,0.2513894456968743
4782,0,0.25967182156492913
4783,0,0.2643766504798919
4784,0,0.2550216935323606
4785,0,0.25721754048940465
4786,0,0.24922665872958907
4787,0,0.24994620435810794
4788,0,0.25114852153880235
4789,0,0.24946635343441698
4790,0,0.24922665872958907
4791,0,0.24922665872958907
4792,0,0.2528382114175303
4793,0,0.25042667030774496
4794,0,0.25967182156492913
4795,0,0.24922665872958907
4796,0,0.24898711792736358
4797,0,0.2497062019934829
4798,0,0.25114852153880235
4799,0,0.2497062019934829
4800,0,0.24946635343441698
4801,0,0.2497062019934829
4802,0,0.25235467637528797
4803,0,0.2611516677931992
4804,0,0.24922665872958907
4805,0,0.25163052331092234
4806,0,0.24922665872958907
4807,0,0.2497062019934829
4808,0,0.46831278440199303
4809,0,0.2497062019934829
4810,0,0.24994620435810794
4811,0,0.2513894456968743
4812,0,0.2668746982653022
4813,0,0.24994620435810794
4814,0,0.24922665872958907
4815,0,0.2506671337938237
4816,0,0.25114852153880235
4817,0,0.24946635343441698
4818,0,0.2497062019934829
4819,0,0.24946635343441698
4820,0,0.2497062019934829
4821,0,0.24994620435810794
4822,0,0.24946635343441698
4823,0,0.2538071188027468
4824,0,0.2497062019934829
4825,0,0.24898711792736358
4826,0,0.24946635343441698
4827,0,0.2795878231663588
4828,0,0.24922665872958907
4829,0,0.24922665872958907
4830,0,0.2550216935323606
4831,0,0.2518717543297415
4832,0,0.2509077508875949
4833,0,0.25308020868102804
4834,0,0.2633816358831941
4835,0,0.24946635343441698
4836,0,0.25648422016617844
4837,0,0.25163052331092234
4838,0,0.2658736799811523
4839,0,0.24922665872958907
4840,0,0.25018636047929826
4841,0,0.2497062019934829
4842,0,0.2509077508875949
4843,0,0.2626369556806408
4844,0,0.25018636047929826
4845,0,0.24922665872958907
4846,0,0.24946635343441698
4847,0,0.24922665872958907
4848,0,0.25163052331092234
4849,0,0.2497062019934829
4850,0,0.2513894456968743
4851,0,0.2497062019934829
4852,0,0.254049728107903
4853,0,0.2579522300624085
4854,0,0.2574622849532736
4855,0,0.2513894456968743
4856,0,0.2633816358831941
4857,0,0.25114852153880235
4858,0,0.24922665872958907
4859,0,0.2518717543297415
4860,0,0.24946635343441698
4861,0,0.2497062019934829
4862,0,0.24946635343441698
4863,0,0.2567285080374613
4864,0,0.24922665872958907
4865,0,0.2547784730557208
4866,0,0.24922665872958907
4867,0,0.24922665872958907
4868,0,0.2518717543297415
4869,0,0.2626369556806408
4870,0,0.2509077508875949
4871,0,0.2497062019934829
4872,0,0.25550859239318185
4873,0,0.2594257105377026
4874,0,0.25967182156492913
4875,0,0.2497062019934829
4876,0,0.24922665872958907
4877,0,0.24994620435810794
4878,0,0.2528382114175303
4879,0,0.25429249028830736
4880,0,0.2518717543297415
4881,0,0.24922665872958907
4882,0,0.25967182156492913
4883,0,0.24946635343441698
4884,0,0.24922665872958907
4885,0,0.25308020868102804
4886,0,0.25211313870180974
4887,0,0.24994620435810794
4888,0,0.25697294816461486
4889,0,0.24994620435810794
4890,0,0.24922665872958907
4891,0,0.25991808412788864
4892,0,0.2533223590354024
4893,0,0.25042667030774496
4894,0,0.254049728107903
4895,0,0.2518717543297415
4896,0,0.25042667030774496
4897,0,0.24994620435810794
4898,0,0.24946635343441698
4899,0,0.25042667030774496
4900,0,0.24922665872958907
4901,0,0.24922665872958907
4902,0,0.24922665872958907
4903,0,0.24946635343441698
4904,0,0.25526506666350934
4905,0,0.27242295901463515
4906,0,0.25526506666350934
4907,0,0.24922665872958907
4908,0,0.25235467637528797
4909,0,0.25868828728672344
4910,0,0.2550216935323606
4911,0,0.2589339433372941
4912,0,0.2545354052892549
4913,0,0.2528382114175303
4914,0,0.2528382114175303
4915,0,0.25042667030774496
4916,0,0.24946635343441698
4917,0,0.25697294816461486
4918,0,0.2506671337938237
4919,0,0.24994620435810794
4920,0,0.24994620435810794
4921,0,0.254049728107903
4922,0,0.24946635343441698
4923,0,0.25042667030774496
4924,0,0.25429249028830736
4925,0,0.24946635343441698
4926,0,0.2562400846086791
4927,0,0.24994620435810794
4928,0,0.2547784730557208
4929,0,0.2616461598103055
4930,0,0.25163052331092234
4931,0,0.25018636047929826
4932,0,0.2591797511080016
4933,0,0.24922665872958907
4934,0,0.24922665872958907
4935,0,0.2550216935323606
4936,0,0.26838071228833377
4937,0,0.25819743058894706
4938,0,0.25235467637528797
4939,0,0.24922665872958907
4940,0,0.25211313870180974
4941,0,0.24922665872958907
4942,0,0.36153034497460795
4943,0,0.24922665872958907
4944,0,0.24922665872958907
4945,0,0.25721754048940465
4946,0,0.24922665872958907
4947,0,0.24922665872958907
4948,0,0.2497062019934829
4949,0,0.3112858051290573
4950,0,0.25211313870180974
4951,0,0.2594257105377026
4952,0,0.24898711792736358
4953,0,0.2513894456968743
4954,0,0.26812933660839905
4955,0,0.24946635343441698
4956,0,0.24922665872958907
4957,0,0.24922665872958907
4958,0,0.24898711792736358
4959,0,0.25356466242722453
4960,0,0.2562400846086791
4961,0,0.24922665872958907
4962,0,0.25235467637528797
4963,0,0.25259636729801954
4964,0,0.24922665872958907
4965,0,0.24946635343441698
4966,0,0.25114852153880235
4967,0,0.25429249028830736
4968,0,0.2547784730557208
4969,0,0.2513894456968743
4970,0,0.2497062019934829
4971,0,0.24922665872958907
4972,0,0.24922665872958907
4973,0,0.2513894456968743
4974,0,0.25163052331092234
4975,0,0.25308020868102804
4976,0,0.25042667030774496
4977,0,0.24946635343441698
4978,0,0.2497062019934829
4979,0,0.24946635343441698
4980,0,0.24922665872958907
4981,0,0.24946635343441698
4982,0,0.2509077508875949
4983,0,0.25356466242722453
4984,0,0.2661237099011442
4985,0,0.2506671337938237
4986,0,0.25163052331092234
4987,0,0.25042667030774496
4988,0,0.25042667030774496
4989,0,0.2513894456968743
4990,0,0.2513894456968743
4991,0,0.2506671337938237
4992,0,0.2611516677931992
4993,0,0.2518717543297415
4994,0,0.2538071188027468
4995,0,0.25259636729801954
4996,0,0.2934607372289199
4997,0,0.24922665872958907
4998,0,0.25235467637528797
4999,0,0.2509077508875949
5000,0,0.255996101422554
5001,0,0.2574622849532736
5002,0,0.2631332584904517
5003,0,0.25550859239318185
5004,0,0.264875059847429
5005,0,0.24946635343441698
5006,0,0.24898711792736358
5007,0,0.24898711792736358
5008,0,0.24922665872958907
5009,0,0.24994620435810794
5010,0,0.25163052331092234
5011,0,0.25429249028830736
5012,0,0.2506671337938237
5013,0,0.264875059847429
5014,0,0.2550216935323606
5015,0,0.24922665872958907
5016,0,0.25259636729801954
5017,0,0.25042667030774496
5018,0,0.25042667030774496
5019,0,0.2589339433372941
5020,0,0.24922665872958907
5021,0,0.255996101422554
5022,0,0.2793299582018235
5023,0,0.25211313870180974
5024,0,0.24922665872958907
5025,0,0.2513894456968743
5026,0,0.25114852153880235
5027,0,0.2921348807021201
5028,0,0.2545354052892549
5029,0,0.27242295901463515
5030,0,0.255996101422554
5031,0,0.2562400846086791
5032,0,0.2528382114175303
5033,0,0.25259636729801954
5034,0,0.24946635343441698
5035,0,0.26189363239558155
5036,0,0.25114852153880235
5037,0,0.26189363239558155
5038,0,0.2497062019934829
5039,0,0.29879914298233406
5040,0,0.25211313870180974
5041,0,0.25163052331092234
5042,0,0.27140883417325434
5043,0,0.24898711792736358
5044,0,0.25235467637528797
5045,0,0.24898711792736358
5046,0,0.24898711792736358
5047,0,0.2562400846086791
5048,0,0.25211313870180974
5049,0,0.25018636047929826
5050,0,0.27701574045909455
5051,0,0.254049728107903
5052,0,0.24946635343441698
5053,0,0.24946635343441698
5054,0,0.25042667030774496
5055,0,0.24922665872958907
5056,0,0.2528382114175303
5057,0,0.2557522706650723
5058,0,0.24922665872958907
5059,0,0.25235467637528797
5060,0,0.2594257105377026
5061,0,0.25114852153880235
5062,0,0.25356466242722453
5063,0,0.2509077508875949
5064,0,0.25967182156492913
5065,0,0.2497062019934829
5066,0,0.2506671337938237
5067,0,0.24946635343441698
5068,0,0.24922665872958907
5069,0,0.24922665872958907
5070,0,0.2538071188027468
5071,0,0.2506671337938237
5072,0,0.24946635343441698
5073,0,0.24994620435810794
5074,0,0.264875059847429
5075,0,0.25356466242722453
5076,0,0.24898711792736358
5077,0,0.25042667030774496
5078,0,0.24922665872958907
5079,0,0.25429249028830736
5080,0,0.2513894456968743
5081,0,0.24994620435810794
5082,0,0.25211313870180974
5083,0,0.25429249028830736
5084,0,0.2744583051504298
5085,0,0.2594257105377026
5086,0,0.2533223590354024
5087,0,0.2547784730557208
5088,0,0.2538071188027468
5089,0,0.24922665872958907
5090,0,0.26989209628439964
5091,0,0.2509077508875949
5092,0,0.25211313870180974
5093,0,0.25018636047929826
5094,0,0.2513894456968743
5095,0,0.2557522706650723
5096,0,0.2528382114175303
5097,0,0.25648422016617844
5098,0,0.2533223590354024
5099,0,0.2506671337938237
5100,0,0.25526506666350934
5101,0,0.2513894456968743
5102,0,0.24946635343441698
5103,0,0.24922665872958907
5104,0,0.25991808412788864
5105,0,0.24922665872958907
5106,0,0.25018636047929826
5107,0,0.28477558134301445
5108,0,0.2562400846086791
5109,0,0.25042667030774496
5110,0,0.2506671337938237
5111,0,0.25042667030774496
5112,0,0.24994620435810794
5113,0,0.25308020868102804
5114,0,0.24994620435810794
5115,0,0.24994620435810794
5116,0,0.24922665872958907
5117,0,0.25429249028830736
5118,0,0.2506671337938237
5119,0,0.25697294816461486
5120,0,0.3206961813869805
5121,0,0.2513894456968743
5122,0,0.24946635343441698
5123,0,0.2509077508875949
5124,0,0.2497062019934829
5125,0,0.25114852153880235
5126,0,0.24994620435810794
5127,0,0.24922665872958907
5128,0,0.24922665872958907
5129,0,0.24922665872958907
5130,0,0.34833738545438864
5131,0,0.25967182156492913
5132,0,0.2626369556806408
5133,0,0.24922665872958907
5134,0,0.24922665872958907
5135,0,0.24946635343441698
5136,0,0.28791588895637577
5137,0,0.25114852153880235
5138,0,0.25356466242722453
5139,0,0.24994620435810794
5140,0,0.25018636047929826
5141,0,0.25163052331092234
5142,0,0.2731851063836568
5143,0,0.25114852153880235
5144,0,0.24922665872958907
5145,0,0.24946635343441698
5146,0,0.24946635343441698
5147,0,0.2509077508875949
5148,0,0.24946635343441698
5149,0,0.2626369556806408
5150,0,0.2513894456968743
5151,0,0.24922665872958907
5152,0,0.25868828728672344
5153,0,0.2550216935323606
5154,0,0.26762703304198515
5155,0,0.2696398267140141
5156,0,0.24922665872958907
5157,0,0.2706497970140768
5158,0,0.24922665872958907
5159,0,0.2513894456968743
5160,0,0.2651244898096321
5161,0,0.24994620435810794
5162,0,0.24922665872958907
5163,0,0.25042667030774496
5164,0,0.2513894456968743
5165,0,0.2533223590354024
5166,0,0.2795878231663588
5167,0,0.2513894456968743
5168,0,0.25770718149734234
5169,0,0.2547784730557208
5170,0,0.25429249028830736
5171,0,0.2513894456968743
5172,0,0.2574622849532736
5173,0,0.24946635343441698
5174,0,0.24946635343441698
5175,0,0.24946635343441698
5176,0,0.24922665872958907
5177,0,0.25648422016617844
5178,0,0.2497062019934829
5179,0,0.25308020868102804
5180,0,0.25356466242722453
5181,0,0.24946635343441698
5182,0,0.25356466242722453
5183,0,0.2998734893640149
5184,0,0.24922665872958907
5185,0,0.24946635343441698
5186,0,0.2497062019934829
5187,0,0.2567285080374613
5188,0,0.24946635343441698
5189,0,0.24994620435810794
5190,0,0.24922665872958907
5191,0,0.2719156003820911
5192,0,0.26812933660839905
5193,0,0.2518717543297415
5194,0,0.25259636729801954
5195,0,0.25042667030774496
5196,0,0.25550859239318185
5197,0,0.25042667030774496
5198,0,0.27140883417325434
5199,0,0.4448048976038545
5200,0,0.2961229712797522
5201,0,0.24898711792736358
5202,0,0.24994620435810794
5203,0,0.2513894456968743
5204,0,0.2497062019934829
5205,0,0.2538071188027468
5206,0,0.2550216935323606
5207,0,0.25868828728672344
5208,0,0.24898711792736358
5209,0,0.25526506666350934
5210,0,0.2509077508875949
5211,0,0.2567285080374613
5212,0,0.2547784730557208
5213,0,0.25042667030774496
5214,0,0.25526506666350934
5215,0,0.25211313870180974
5216,0,0.2666242191140195
5217,0,0.2574622849532736
5218,0,0.24922665872958907
5219,0,0.2509077508875949
5220,0,0.26090464848983624
5221,0,0.2621412559458173
5222,0,0.24994620435810794
5223,0,0.25211313870180974
5224,0,0.24922665872958907
5225,0,0.27140883417325434
5226,0,0.2557522706650723
5227,0,0.2591797511080016
5228,0,0.24994620435810794
5229,0,0.24946635343441698
5230,0,0.2550216935323606
5231,0,0.2518717543297415
5232,0,0.24946635343441698
5233,0,0.25114852153880235
5234,0,0.24922665872958907
5235,0,0.2604110636122129
5236,0,0.24922665872958907
5237,0,0.24922665872958907
5238,0,0.24946635343441698
5239,0,0.24922665872958907
5240,0,0.2509077508875949
5241,0,0.24946635343441698
5242,0,0.25018636047929826
5243,0,0.24946635343441698
5244,0,0.24922665872958907
5245,0,0.24898711792736358
5246,0,0.24898711792736358
5247,0,0.2528382114175303
5248,0,0.24994620435810794
5249,0,0.24922665872958907
5250,0,0.24994620435810794
5251,0,0.3396680941434357
5252,0,0.2782999562157753
5253,0,0.2579522300624085
5254,0,0.24994620435810794
5255,0,0.25114852153880235
5256,0,0.2589339433372941
5257,0,0.25819743058894706
5258,0,0.24922665872958907
5259,0,0.24898711792736358
5260,0,0.2666242191140195
5261,0,0.25018636047929826
5262,0,0.2497062019934829
5263,0,0.39310847020582484
5264,0,0.34427879043820514
5265,0,0.25211313870180974
5266,0,0.25356466242722453
5267,0,0.2533223590354024
5268,0,0.25163052331092234
5269,0,0.25550859239318185
5270,0,0.2497062019934829
5271,0,0.25868828728672344
5272,0,0.24922665872958907
5273,0,0.24994620435810794
5274,0,0.25819743058894706
5275,0,0.25526506666350934
5276,0,0.25235467637528797
5277,0,0.24946635343441698
5278,0,0.24922665872958907
5279,0,0.25550859239318185
5280,0,0.2509077508875949
5281,0,0.27471338715246346
5282,0,0.25018636047929826
5283,0,0.24922665872958907
5284,0,0.24922665872958907
5285,0,0.3585796431222058
5286,0,0.2533223590354024
5287,0,0.25114852153880235
5288,0,0.24946635343441698
5289,0,0.2591797511080016
5290,0,0.2528382114175303
5291,0,0.2497062019934829
5292,0,0.25018636047929826
5293,0,0.24898711792736358
5294,0,0.25042667030774496
5295,0,0.25042667030774496
5296,0,0.25042667030774496
5297,0,0.2497062019934829
5298,0,0.26412767121154396
5299,0,0.2497062019934829
5300,0,0.366570496258058
5301,0,0.25259636729801954
5302,0,0.25163052331092234
5303,0,0.28217446675969593
5304,0,0.27140883417325434
5305,0,0.2567285080374613
5306,0,0.25770718149734234
5307,0,0.2623890303959627
5308,0,0.25211313870180974
5309,0,0.2550216935323606
5310,0,0.24994620435810794
5311,0,0.9405947109017702
5312,0,0.2506671337938237
5313,0,0.2506671337938237
5314,0,0.24946635343441698
5315,0,0.30121952219251025
5316,0,0.24946635343441698
5317,0,0.24946635343441698
5318,0,0.25991808412788864
5319,0,0.24946635343441698
5320,0,0.24922665872958907
5321,0,0.24898711792736358
5322,0,0.2589339433372941
5323,0,0.2594257105377026
5324,0,0.2688839110752445
5325,0,0.2497062019934829
5326,0,0.26562379994597446
5327,0,0.24994620435810794
5328,0,0.2533223590354024
5329,0,0.24994620435810794
5330,0,0.2518717543297415
5331,0,0.25648422016617844
5332,0,0.24922665872958907
5333,0,0.2518717543297415
5334,0,0.26090464848983624
5335,0,0.26412767121154396
5336,0,0.24946635343441698
5337,0,0.24994620435810794
5338,0,0.24946635343441698
5339,0,0.26412767121154396
5340,0,0.24922665872958907
5341,0,0.24946635343441698
5342,0,0.2506671337938237
5343,0,0.2643766504798919
5344,0,0.2528382114175303
5345,0,0.2497062019934829
5346,0,0.24922665872958907
5347,0,0.24994620435810794
5348,0,0.24946635343441698
5349,0,0.27242295901463515
5350,0,0.24898711792736358
5351,0,0.25648422016617844
5352,0,0.2518717543297415
5353,0,0.25648422016617844
5354,0,0.25163052331092234
5355,0,0.25235467637528797
5356,0,0.24946635343441698
5357,0,0.25526506666350934
5358,0,0.24922665872958907
5359,0,0.2616461598103055
5360,0,0.27496861638104225
5361,0,0.2497062019934829
5362,0,0.25018636047929826
5363,0,0.2550216935323606
5364,0,0.24922665872958907
5365,0,0.24922665872958907
5366,0,0.2693877059391195
5367,0,0.24922665872958907
5368,0,0.25770718149734234
5369,0,0.24946635343441698
5370,0,0.24922665872958907
5371,0,0.260164498164464
5372,0,0.25163052331092234
5373,0,0.25163052331092234
5374,0,0.25042667030774496
5375,0,0.25042667030774496
5376,0,0.2579522300624085
5377,0,0.25259636729801954
5378,0,0.2506671337938237
5379,0,0.25235467637528797
5380,0,0.25868828728672344
5381,0,0.24922665872958907
5382,0,0.24898711792736358
5383,0,0.2497062019934829
5384,0,0.27369394331819674
5385,0,0.24946635343441698
5386,0,0.24994620435810794
5387,0,0.24994620435810794
5388,0,0.2621412559458173
5389,0,0.24946635343441698
5390,0,0.25844278301710927
5391,0,0.24898711792736358
5392,0,0.2518717543297415
5393,0,0.24946635343441698
5394,0,0.2506671337938237
5395,0,0.24922665872958907
5396,0,0.2497062019934829
5397,0,0.24898711792736358
5398,0,0.25211313870180974
5399,0,0.32433369917272215
5400,0,0.24922665872958907
5401,0,0.24994620435810794
5402,0,0.25356466242722453
5403,0,0.24922665872958907
5404,0,0.2509077508875949
5405,0,0.25235467637528797
5406,0,0.24994620435810794
5407,0,0.24946635343441698
5408,0,0.24994620435810794
5409,0,0.2547784730557208
5410,0,0.2591797511080016
5411,0,0.254049728107903
5412,0,0.25526506666350934
5413,0,0.24922665872958907
5414,0,0.25721754048940465
5415,0,0.2538071188027468
5416,0,0.24922665872958907
5417,0,0.24922665872958907
5418,0,0.25211313870180974
5419,0,0.25648422016617844
5420,0,0.24922665872958907
5421,0,0.2562400846086791
5422,0,0.25356466242722453
5423,0,0.2731851063836568
5424,0,0.24922665872958907
5425,0,0.25018636047929826
5426,0,0.25042667030774496
5427,0,0.25042667030774496
5428,0,0.36835643292181136
5429,0,0.3031097286423923
5430,0,0.24994620435810794
5431,0,0.25844278301710927
5432,0,0.2545354052892549
5433,0,0.27752898792843583
5434,0,0.2545354052892549
5435,0,0.24922665872958907
5436,0,0.2497062019934829
5437,0,0.2545354052892549
5438,0,0.24922665872958907
5439,0,0.260164498164464
5440,0,0.273439451035263
5441,0,0.24922665872958907
5442,0,0.5985459630688338
5443,0,0.24922665872958907
5444,0,0.24922665872958907
5445,0,0.25308020868102804
5446,0,0.25211313870180974
5447,0,0.25018636047929826
5448,0,0.2518717543297415
5449,0,0.24922665872958907
5450,0,0.24922665872958907
5451,0,0.2506671337938237
5452,0,0.25018636047929826
5453,0,0.2506671337938237
5454,0,0.25429249028830736
5455,0,0.2497062019934829
5456,0,0.24994620435810794
5457,0,0.24922665872958907
5458,0,0.24946635343441698
5459,0,0.26787811016863244
5460,0,0.25114852153880235
5461,0,0.25163052331092234
5462,0,0.24946635343441698
5463,0,0.255996101422554
5464,0,0.2623890303959627
5465,0,0.24898711792736358
5466,0,0.25114852153880235
5467,0,0.25042667030774496
5468,0,0.24922665872958907
5469,0,0.38853520633054545
5470,0,0.2852975326287324
5471,0,0.24898711792736358
5472,0,0.2579522300624085
5473,0,0.24946635343441698
5474,0,0.24922665872958907
5475,0,0.3031097286423923
5476,0,0.24898711792736358
5477,0,0.28817851059442723
5478,0,0.2832131812223632
5479,0,0.2616461598103055
5480,0,0.24946635343441698
5481,0,0.25868828728672344
5482,0,0.2998734893640149
5483,0,0.26065778040836796
5484,0,0.3416815980345504
5485,0,0.24922665872958907
5486,0,0.2528382114175303
5487,0,0.26090464848983624
5488,0,0.2509077508875949
5489,0,0.2518717543297415
5490,0,0.24994620435810794
5491,0,0.24946635343441698
5492,0,0.24922665872958907
5493,0,0.24922665872958907
5494,0,0.24922665872958907
5495,0,0.24922665872958907
5496,0,0.41437636790714083
5497,0,0.264875059847429
5498,0,0.25697294816461486
5499,0,0.24994620435810794
5500,0,0.254049728107903
5501,0,0.25042667030774496
5502,0,0.32883990199009755
5503,0,0.25648422016617844
5504,0,0.266373889635645
5505,0,0.26762703304198515
5506,0,0.2506671337938237
5507,0,0.2721692056844967
5508,0,0.2562400846086791
5509,0,0.264875059847429
5510,0,0.25114852153880235
5511,0,0.3527104260244956
5512,0,0.2557522706650723
5513,0,0.25235467637528797
5514,0,0.2509077508875949
5515,0,0.2545354052892549
5516,0,0.25018636047929826
5517,0,0.2528382114175303
5518,0,0.2852975326287324
5519,0,0.24898711792736358
5520,0,0.27907223893697275
5521,0,0.24922665872958907
5522,0,0.24922665872958907
5523,0,0.24898711792736358
5524,0,0.24922665872958907
5525,0,0.25211313870180974
5526,0,0.25114852153880235
5527,0,0.2497062019934829
5528,0,0.25163052331092234
5529,0,0.24898711792736358
5530,0,0.25042667030774496
5531,0,0.255996101422554
5532,0,0.24994620435810794
5533,0,0.24922665872958907
5534,0,0.24946635343441698
5535,0,0.24922665872958907
5536,0,0.2509077508875949
5537,0,0.26989209628439964
5538,0,0.2533223590354024
5539,0,0.2709026610103361
5540,0,0.27752898792843583
5541,0,0.24922665872958907
5542,0,0.2562400846086791
5543,0,0.25235467637528797
5544,0,0.25042667030774496
5545,0,0.2518717543297415
5546,0,0.2506671337938237
5547,0,0.24946635343441698
5548,0,0.25967182156492913
5549,0,0.25018636047929826
5550,0,0.27599100391649967
5551,0,0.24946635343441698
5552,0,0.24946635343441698
5553,0,0.2574622849532736
5554,0,0.24898711792736358
5555,0,0.2528382114175303
5556,0,0.2574622849532736
5557,0,0.25114852153880235
5558,0,0.2562400846086791
5559,0,0.25018636047929826
5560,0,0.24946635343441698
5561,0,0.2518717543297415
5562,0,0.3025689858311552
5563,0,0.2871288801297004
5564,0,0.24922665872958907
5565,0,0.2509077508875949
5566,0,0.2518717543297415
5567,0,0.2509077508875949
5568,0,0.2513894456968743
5569,0,0.25163052331092234
5570,0,0.2711556734223759
5571,0,0.24922665872958907
5572,0,0.24922665872958907
5573,0,0.24898711792736358
5574,0,0.25697294816461486
5575,0,0.2819151496959549
5576,0,0.25550859239318185
5577,0,0.264875059847429
5578,0,0.24922665872958907
5579,0,0.2509077508875949
5580,0,0.2742033704565688
5581,0,0.24994620435810794
5582,0,0.24922665872958907
5583,0,0.24922665872958907
5584,0,0.3299714325432588
5585,0,0.35710828132348865
5586,0,0.2497062019934829
5587,0,0.25018636047929826
5588,0,0.24922665872958907
5589,0,0.24994620435810794
5590,0,0.2589339433372941
5591,0,0.24922665872958907
5592,0,0.2497062019934829
5593,0,0.2497062019934829
5594,0,0.41686463248890077
5595,0,0.25967182156492913
5596,0,0.24922665872958907
5597,0,0.2545354052892549
5598,0,0.24922665872958907
5599,0,0.24922665872958907
5600,0,0.2651244898096321
5601,0,0.2497062019934829
5602,0,0.25308020868102804
5603,0,0.2497062019934829
5604,0,0.2661237099011442
5605,0,0.25114852153880235
5606,0,0.2518717543297415
5607,0,0.2567285080374613
5608,0,0.24946635343441698
5609,0,0.26863223713515383
5610,0,0.25991808412788864
5611,0,0.24946635343441698
5612,0,0.2509077508875949
5613,0,0.26090464848983624
5614,0,0.2497062019934829
5615,0,0.25042667030774496
5616,0,0.24898711792736358
5617,0,0.2513894456968743
5618,0,0.25042667030774496
5619,0,0.25114852153880235
5620,0,0.2533223590354024
5621,0,0.25042667030774496
5622,0,0.24946635343441698
5623,0,0.24922665872958907
5624,0,0.25526506666350934
5625,0,0.25042667030774496
5626,0,0.25721754048940465
5627,0,0.2929299724999839
5628,0,0.2497062019934829
5629,0,0.3093672464363144
5630,0,0.2913410577785436
5631,0,0.24922665872958907
5632,0,0.25308020868102804
5633,0,0.2550216935323606
5634,0,0.24922665872958907
5635,0,0.24946635343441698
5636,0,0.3325245742864707
5637,0,0.25868828728672344
5638,0,0.2497062019934829
5639,0,0.2497062019934829
5640,0,0.25967182156492913
5641,0,0.27522399275420273
5642,0,0.2562400846086791
5643,0,0.2497062019934829
5644,0,0.25211313870180974
5645,0,0.24922665872958907
5646,0,0.28660492196967774
5647,0,0.2567285080374613
5648,0,0.24922665872958907
5649,0,0.2506671337938237
5650,0,0.24994620435810794
5651,0,0.24922665872958907
5652,0,0.2557522706650723
5653,0,0.3014891409206616
5654,0,0.24994620435810794
5655,0,0.24922665872958907
5656,0,0.24898711792736358
5657,0,0.25114852153880235
5658,0,0.25259636729801954
5659,0,0.2518717543297415
5660,0,0.2643766504798919
5661,0,0.24898711792736358
5662,0,0.25235467637528797
5663,0,0.25163052331092234
5664,0,0.25042667030774496
5665,0,0.2631332584904517
5666,0,0.25163052331092234
5667,0,0.2497062019934829
5668,0,0.25967182156492913
5669,0,0.24922665872958907
5670,0,0.24994620435810794
5671,0,0.24922665872958907
5672,0,0.2731851063836568
5673,0,0.24922665872958907
5674,0,0.25308020868102804
5675,0,0.24946635343441698
5676,0,0.2533223590354024
5677,0,0.2916055242597281
5678,0,0.25697294816461486
5679,0,0.25991808412788864
5680,0,0.24922665872958907
5681,0,0.255996101422554
5682,0,0.25308020868102804
5683,0,0.26189363239558155
5684,0,0.2594257105377026
5685,0,0.25526506666350934
5686,0,0.2550216935323606
5687,0,0.2550216935323606
5688,0,0.25211313870180974
5689,0,0.2839937329991282
5690,0,0.25259636729801954
5691,0,0.2509077508875949
5692,0,0.24946635343441698
5693,0,0.2497062019934829
5694,0,0.2616461598103055
5695,0,0.25868828728672344
5696,0,0.25042667030774496
5697,0,0.24922665872958907
5698,0,0.24994620435810794
5699,0,0.24922665872958907
5700,0,0.25356466242722453
5701,0,0.24898711792736358
5702,0,0.24946635343441698
5703,0,0.24922665872958907
5704,0,0.25114852153880235
5705,0,0.24898711792736358
5706,0,0.2518717543297415
5707,0,0.2591797511080016
5708,0,0.25259636729801954
5709,0,0.24922665872958907
5710,0,0.25721754048940465
5711,0,0.2528382114175303
5712,0,0.2497062019934829
5713,0,0.25018636047929826
5714,0,0.2621412559458173
5715,0,0.25356466242722453
5716,0,0.2513894456968743
5717,0,0.2513894456968743
5718,0,0.2666242191140195
5719,0,0.2497062019934829
5720,0,0.2626369556806408
5721,0,0.2562400846086791
5722,0,0.24946635343441698
5723,0,0.24922665872958907
5724,0,0.2497062019934829
5725,0,0.2497062019934829
5726,0,0.2497062019934829
5727,0,0.24922665872958907
5728,0,0.2497062019934829
5729,0,0.25042667030774496
5730,0,0.25259636729801954
5731,0,0.2533223590354024
5732,0,0.2497062019934829
5733,0,0.25018636047929826
5734,0,0.25042667030774496
5735,0,0.24994620435810794
5736,0,0.28477558134301445
5737,0,0.3385201117883143
5738,0,0.24922665872958907
5739,0,0.24922665872958907
5740,0,0.2545354052892549
5741,0,0.25819743058894706
5742,0,0.2567285080374613
5743,0,0.2562400846086791
5744,0,0.25648422016617844
5745,0,0.2533223590354024
5746,0,0.24946635343441698
5747,0,0.2616461598103055
5748,0,0.25991808412788864
5749,0,0.2910767325957481
5750,0,0.3033803047239192
5751,0,0.25429249028830736
5752,0,0.24922665872958907
5753,0,0.2633816358831941
5754,0,0.2547784730557208
5755,0,0.2497062019934829
5756,0,0.25042667030774496
5757,0,0.2538071188027468
5758,0,0.25235467637528797
5759,0,0.2513894456968743
5760,0,0.3069101526740248
5761,0,0.25308020868102804
5762,0,0.2497062019934829
5763,0,0.2506671337938237
5764,0,0.2506671337938237
5765,0,0.24922665872958907
5766,0,0.2744583051504298
5767,0,0.24994620435810794
5768,0,0.25018636047929826
5769,0,0.24994620435810794
5770,0,0.2528382114175303
5771,0,0.26387884231091896
5772,0,0.2497062019934829
5773,0,0.2795878231663588
5774,0,0.2497062019934829
5775,0,0.25114852153880235
5776,0,0.24922665872958907
5777,0,0.25211313870180974
5778,0,0.24922665872958907
5779,0,0.2513894456968743
5780,0,0.24922665872958907
5781,0,0.25429249028830736
5782,0,0.2538071188027468
5783,0,0.24946635343441698
5784,0,0.2538071188027468
5785,0,0.24994620435810794
5786,0,0.2513894456968743
5787,0,0.2547784730557208
5788,0,0.24922665872958907
5789,0,0.24922665872958907
5790,0,0.24922665872958907
5791,0,0.25259636729801954
5792,0,0.2513894456968743
5793,0,0.25550859239318185
5794,0,0.25697294816461486
5795,0,0.24898711792736358
5796,0,0.2497062019934829
5797,0,0.25259636729801954
5798,0,0.25235467637528797
5799,0,0.25018636047929826
5800,0,0.2497062019934829
5801,0,0.24946635343441698
5802,0,0.24946635343441698
5803,0,0.25018636047929826
5804,0,0.24946635343441698
5805,0,0.24946635343441698
5806,0,0.24946635343441698
5807,0,0.25042667030774496
5808,0,0.25429249028830736
5809,0,0.2497062019934829
5810,0,0.2533223590354024
5811,0,0.24946635343441698
5812,0,0.2706497970140768
5813,0,0.2497062019934829
5814,0,0.24922665872958907
5815,0,0.2813969500719204
5816,0,0.25991808412788864
5817,0,0.2550216935323606
5818,0,0.4429082099156677
5819,0,0.2547784730557208
5820,0,0.25550859239318185
5821,0,0.24994620435810794
5822,0,0.25042667030774496
5823,0,0.25235467637528797
5824,0,0.2509077508875949
5825,0,0.24946635343441698
5826,0,0.24946635343441698
5827,0,0.254049728107903
5828,0,0.2533223590354024
5829,0,0.2513894456968743
5830,0,0.2545354052892549
5831,0,0.25648422016617844
5832,0,0.24922665872958907
5833,0,0.2506671337938237
5834,0,0.24922665872958907
5835,0,0.266373889635645
5836,0,0.2528382114175303
5837,0,0.2497062019934829
5838,0,0.25018636047929826
5839,0,0.2518717543297415
5840,0,0.267125327018197
5841,0,0.25967182156492913
5842,0,0.2557522706650723
5843,0,0.2808793303913314
5844,0,0.2666242191140195
5845,0,0.25308020868102804
5846,0,0.254049728107903
5847,0,0.24922665872958907
5848,0,0.2567285080374613
5849,0,0.2550216935323606
5850,0,0.25429249028830736
5851,0,0.2509077508875949
5852,0,0.2631332584904517
5853,0,0.25697294816461486
5854,0,0.24946635343441698
5855,0,0.25697294816461486
5856,0,0.25042667030774496
5857,0,0.25211313870180974
5858,0,0.2591797511080016
5859,0,0.2497062019934829
5860,0,0.266373889635645
5861,0,0.24946635343441698
5862,0,0.2509077508875949
5863,0,0.2518717543297415
5864,0,0.25211313870180974
5865,0,0.24922665872958907
5866,0,0.24994620435810794
5867,0,0.25042667030774496
5868,0,0.24994620435810794
5869,0,0.2497062019934829
5870,0,0.24922665872958907
5871,0,0.2513894456968743
5872,0,0.24898711792736358
5873,0,0.25868828728672344
5874,0,0.27242295901463515
5875,0,0.2528382114175303
5876,0,0.2658736799811523
5877,0,0.25114852153880235
5878,0,0.25259636729801954
5879,0,0.25259636729801954
5880,0,0.25018636047929826
5881,0,0.24994620435810794
5882,0,0.27039708151020647
5883,0,0.25042667030774496
5884,0,0.24994620435810794
5885,0,0.3316724242304632
5886,0,0.3263012210014824
5887,0,0.2497062019934829
5888,0,0.2497062019934829
5889,0,0.24946635343441698
5890,0,0.25042667030774496
5891,0,0.2506671337938237
5892,0,0.3126601876790624
5893,0,0.3274282776830514
5894,0,0.31985981769305644
5895,0,0.2528382114175303
5896,0,0.24922665872958907
5897,0,0.24946635343441698
5898,0,0.30800085256545445
5899,0,0.25235467637528797
5900,0,0.24946635343441698
5901,0,0.24922665872958907
5902,0,0.2691357340346593
5903,0,0.2497062019934829
5904,0,0.24994620435810794
5905,0,0.25018636047929826
5906,0,0.25018636047929826
5907,0,0.27701574045909455
5908,0,0.25235467637528797
5909,0,0.25211313870180974
5910,0,0.2518717543297415
5911,0,0.25429249028830736
5912,0,0.6588318242618093
5913,0,0.2518717543297415
5914,0,0.24922665872958907
5915,0,0.25550859239318185
5916,0,0.25018636047929826
5917,0,0.24946635343441698
5918,0,0.2528382114175303
5919,0,0.25042667030774496
5920,0,0.979410507220746
5921,0,0.25163052331092234
5922,0,0.24994620435810794
5923,0,0.24994620435810794
5924,0,0.25042667030774496
5925,0,0.52076317506933
5926,0,0.27727229099787787
5927,0,0.25308020868102804
5928,0,0.24946635343441698
5929,0,0.24946635343441698
5930,0,0.28660492196967774
5931,0,0.2497062019934829
5932,0,0.25721754048940465
5933,0,0.24922665872958907
5934,0,0.25967182156492913
5935,0,0.25163052331092234
5936,0,0.24994620435810794
5937,0,0.25042667030774496
5938,0,0.27140883417325434
5939,0,0.24994620435810794
5940,0,0.2701445145750001
5941,0,0.2567285080374613
5942,0,0.26989209628439964
5943,0,0.25429249028830736
5944,0,0.2626369556806408
5945,0,0.25042667030774496
5946,0,0.24946635343441698
5947,0,0.24922665872958907
5948,0,0.24946635343441698
5949,0,0.2996046957683178
5950,0,0.25163052331092234
5951,0,0.2658736799811523
5952,0,0.25550859239318185
5953,0,0.260164498164464
5954,0,0.266373889635645
5955,0,0.363009638756883
5956,0,0.24922665872958907
5957,0,0.24922665872958907
5958,0,0.2509077508875949
5959,0,0.25163052331092234
5960,0,0.2744583051504298
5961,0,0.24898711792736358
5962,0,0.2509077508875949
5963,0,0.24922665872958907
5964,0,0.24946635343441698
5965,0,0.24922665872958907
5966,0,0.24922665872958907
5967,0,0.25042667030774496
5968,0,0.24898711792736358
5969,0,0.263630163845688
5970,0,0.2497062019934829
5971,0,0.2574622849532736
5972,0,0.2497062019934829
5973,0,0.2696398267140141
5974,0,0.254049728107903
5975,0,0.2497062019934829
5976,0,0.25308020868102804
5977,0,0.25018636047929826
5978,0,0.254049728107903
5979,0,0.24994620435810794
5980,0,0.24922665872958907
5981,0,0.24946635343441698
5982,0,0.24946635343441698
5983,0,0.25042667030774496
5984,0,0.24946635343441698
5985,0,0.24922665872958907
5986,0,0.2509077508875949
5987,0,0.24922665872958907
5988,0,0.2839937329991282
5989,0,0.2518717543297415
5990,0,0.24922665872958907
5991,0,0.2497062019934829
5992,0,0.24922665872958907
5993,0,0.2611516677931992
5994,0,0.2611516677931992
5995,0,0.2497062019934829
5996,0,0.25042667030774496
5997,0,0.25550859239318185
5998,0,0.254049728107903
5999,0,0.260164498164464
6000,0,0.24922665872958907
6001,0,0.25868828728672344
6002,0,0.24946635343441698
6003,0,0.2513894456968743
6004,0,0.25697294816461486
6005,0,0.2513894456968743
6006,0,0.25550859239318185
6007,0,0.3650850084106747
6008,0,0.24898711792736358
6009,0,0.25697294816461486
6010,0,0.24922665872958907
6011,0,0.2518717543297415
6012,0,0.24994620435810794
6013,0,0.2497062019934829
6014,0,0.25819743058894706
6015,0,0.24922665872958907
6016,0,0.24946635343441698
6017,0,0.24922665872958907
6018,0,0.24922665872958907
6019,0,0.24922665872958907
6020,0,0.24922665872958907
6021,0,0.24922665872958907
6022,0,0.24922665872958907
6023,0,0.24922665872958907
6024,0,0.24922665872958907
6025,0,0.24922665872958907
6026,0,0.24922665872958907
6027,0,0.2547784730557208
6028,0,0.2497062019934829
6029,0,0.2506671337938237
6030,0,0.25429249028830736
6031,0,0.25697294816461486
6032,0,0.2574622849532736
6033,0,0.25042667030774496
6034,0,0.254049728107903
6035,0,0.25259636729801954
6036,0,0.25526506666350934
6037,0,0.27727229099787787
6038,0,0.24922665872958907
6039,0,0.2497062019934829
6040,0,0.24946635343441698
6041,0,0.2518717543297415
6042,0,0.24946635343441698
6043,0,0.255996101422554
6044,0,0.25259636729801954
6045,0,0.24946635343441698
6046,0,0.2623890303959627
6047,0,0.24994620435810794
6048,0,0.24946635343441698
6049,0,0.24898711792736358
6050,0,0.2811380676934511
6051,0,0.2623890303959627
6052,0,0.311835160960907
6053,0,0.25648422016617844
6054,0,0.25042667030774496
6055,0,0.24898711792736358
6056,0,0.2528382114175303
6057,0,0.2497062019934829
6058,0,0.2497062019934829
6059,0,0.28949375452924453
6060,0,0.24994620435810794
6061,0,0.24994620435810794
6062,0,0.264875059847429
6063,0,0.2643766504798919
6064,0,0.24898711792736358
6065,0,0.24898711792736358
6066,0,0.2497062019934829
6067,0,0.24946635343441698
6068,0,0.2513894456968743
6069,0,0.24922665872958907
6070,0,0.2528382114175303
6071,0,0.2506671337938237
6072,0,0.2744583051504298
6073,0,0.2651244898096321
6074,0,0.24946635343441698
6075,0,0.25429249028830736
6076,0,0.24922665872958907
6077,0,0.266373889635645
6078,0,0.2839937329991282
6079,0,0.564278234547656
6080,0,0.2653740698655859
6081,0,0.26787811016863244
6082,0,0.3328088683489452
6083,0,0.26065778040836796
6084,0,0.2518717543297415
6085,0,0.24994620435810794
6086,0,0.2497062019934829
6087,0,0.2497062019934829
6088,0,0.24946635343441698
6089,0,0.24994620435810794
6090,0,0.2744583051504298
6091,0,0.25163052331092234
6092,0,0.24922665872958907
6093,0,0.2518717543297415
6094,0,0.25114852153880235
6095,0,0.255996101422554
6096,0,0.26387884231091896
6097,0,0.24922665872958907
6098,0,0.254049728107903
6099,0,0.24898711792736358
6100,0,0.24922665872958907
6101,0,0.2513894456968743
6102,0,0.254049728107903
6103,0,0.2574622849532736
6104,0,0.2589339433372941
6105,0,0.2513894456968743
6106,0,0.2506671337938237
6107,0,0.2589339433372941
6108,0,0.24946635343441698
6109,0,0.2547784730557208
6110,0,0.25018636047929826
6111,0,0.25018636047929826
6112,0,0.2513894456968743
6113,0,0.30041148987047367
6114,0,0.8439214889196359
6115,0,0.24922665872958907
6116,0,0.25114852153880235
6117,0,0.24994620435810794
6118,0,0.24922665872958907
6119,0,0.24922665872958907
6120,0,0.24922665872958907
6121,0,0.2497062019934829
6122,0,0.2545354052892549
6123,0,0.26462578004796306
6124,0,0.24994620435810794
6125,0,0.2509077508875949
6126,0,0.24946635343441698
6127,0,0.24922665872958907
6128,0,0.24922665872958907
6129,0,0.2506671337938237
6130,0,0.24994620435810794
6131,0,0.254049728107903
6132,0,0.2729309094433288
6133,0,0.24922665872958907
6134,0,0.25042667030774496
6135,0,0.25429249028830736
6136,0,0.2567285080374613
6137,0,0.24922665872958907
6138,0,0.2958561188717079
6139,0,0.27267686029389454
6140,0,0.2497062019934829
6141,0,0.28295328585974155
6142,0,0.24922665872958907
6143,0,0.24946635343441698
6144,0,0.28165597743633575
6145,0,0.25211313870180974
6146,0,0.25550859239318185
6147,0,0.5895904754786074
6148,0,0.2518717543297415
6149,0,0.4616227074225957
6150,0,0.24994620435810794
6151,0,0.24922665872958907
6152,0,0.2513894456968743
6153,0,0.24946635343441698
6154,0,0.24946635343441698
6155,0,0.25042667030774496
6156,0,0.24946635343441698
6157,0,0.25018636047929826
6158,0,0.2528382114175303
6159,0,0.24922665872958907
6160,0,0.25211313870180974
6161,0,0.2547784730557208
6162,0,0.2550216935323606
6163,0,0.2497062019934829
6164,0,0.24922665872958907
6165,0,0.2518717543297415
6166,0,0.2633816358831941
6167,0,0.24946635343441698
6168,0,0.25770718149734234
6169,0,0.2497062019934829
6170,0,0.25042667030774496
6171,0,0.2528382114175303
6172,0,0.3803530533740223
6173,0,0.24994620435810794
6174,0,0.24994620435810794
6175,0,0.26838071228833377
6176,0,0.24922665872958907
6177,0,0.24994620435810794
6178,0,0.25259636729801954
6179,0,0.24898711792736358
6180,0,0.2623890303959627
6181,0,0.24922665872958907
6182,0,0.24946635343441698
6183,0,0.25259636729801954
6184,0,0.24994620435810794
6185,0,0.27727229099787787
6186,0,0.2518717543297415
6187,0,0.25259636729801954
6188,0,0.2545354052892549
6189,0,0.24922665872958907
6190,0,0.24946635343441698
6191,0,0.2574622849532736
6192,0,0.2509077508875949
6193,0,0.28817851059442723
6194,0,0.25721754048940465
6195,0,0.2497062019934829
6196,0,0.2693877059391195
6197,0,0.2633816358831941
6198,0,0.2497062019934829
6199,0,0.24922665872958907
6200,0,0.25042667030774496
6201,0,0.2691357340346593
6202,0,0.25163052331092234
6203,0,0.24922665872958907
6204,0,0.24898711792736358
6205,0,0.25114852153880235
6206,0,0.24922665872958907
6207,0,0.25429249028830736
6208,0,0.24946635343441698
6209,0,0.25356466242722453
6210,0,0.2497062019934829
6211,0,0.2506671337938237
6212,0,0.24922665872958907
6213,0,0.255996101422554
6214,0,0.25550859239318185
6215,0,0.24922665872958907
6216,0,0.24898711792736358
6217,0,0.2953228326314339
6218,0,0.26462578004796306
6219,0,0.24922665872958907
6220,0,0.25550859239318185
6221,0,0.24922665872958907
6222,0,0.24946635343441698
6223,0,0.26139883825471244
6224,0,0.2513894456968743
6225,0,0.26562379994597446
6226,0,0.29054850653841513
6227,0,0.2497062019934829
6228,0,0.2673761053010772
6229,0,0.2506671337938237
6230,0,0.2668746982653022
6231,0,0.25770718149734234
6232,0,0.24922665872958907
6233,0,0.2594257105377026
6234,0,0.24922665872958907
6235,0,0.2528382114175303
6236,0,0.24946635343441698
6237,0,0.25018636047929826
6238,0,0.24994620435810794
6239,0,0.2518717543297415
6240,0,0.24898711792736358
6241,0,0.2742033704565688
6242,0,0.2547784730557208
6243,0,0.24898711792736358
6244,0,0.25526506666350934
6245,0,0.24922665872958907
6246,0,0.2567285080374613
6247,0,0.2518717543297415
6248,0,0.2591797511080016
6249,0,0.2567285080374613
6250,0,0.25114852153880235
6251,0,0.24946635343441698
6252,0,0.2719156003820911
6253,0,0.24922665872958907
6254,0,0.24922665872958907
6255,0,0.2574622849532736
6256,0,0.2589339433372941
6257,0,0.25308020868102804
6258,0,0.2795878231663588
6259,0,0.24922665872958907
6260,0,0.25042667030774496
6261,0,0.2513894456968743
6262,0,0.24922665872958907
6263,0,0.2574622849532736
6264,0,0.24946635343441698
6265,0,0.2547784730557208
6266,0,0.25114852153880235
6267,0,0.29187013193560124
6268,0,0.2538071188027468
6269,0,0.24946635343441698
6270,0,0.24922665872958907
6271,0,0.27242295901463515
6272,0,0.26090464848983624
6273,0,0.25018636047929826
6274,0,0.25648422016617844
6275,0,0.2545354052892549
6276,0,0.2996046957683178
6277,0,0.29187013193560124
6278,0,0.2557522706650723
6279,0,0.24946635343441698
6280,0,0.24922665872958907
6281,0,0.24922665872958907
6282,0,0.25526506666350934
6283,0,0.24922665872958907
6284,0,0.25211313870180974
6285,0,0.2506671337938237
6286,0,0.2506671337938237
6287,0,0.2506671337938237
6288,0,0.24922665872958907
6289,0,0.2623890303959627
6290,0,0.24922665872958907
6291,0,0.25163052331092234
6292,0,0.24994620435810794
6293,0,0.24922665872958907
6294,0,0.25018636047929826
6295,0,0.24898711792736358
6296,0,0.24898711792736358
6297,0,0.24898711792736358
6298,0,0.260164498164464
6299,0,0.2574622849532736
6300,0,0.24994620435810794
6301,0,0.2518717543297415
6302,0,0.25114852153880235
6303,0,0.24946635343441698
6304,0,0.24922665872958907
6305,0,0.26412767121154396
6306,0,0.2701445145750001
6307,0,0.24922665872958907
6308,0,0.2547784730557208
6309,0,0.25163052331092234
6310,0,0.24994620435810794
6311,0,0.2497062019934829
6312,0,0.2509077508875949
6313,0,0.2518717543297415
6314,0,0.24994620435810794
6315,0,0.26065778040836796
6316,0,0.24994620435810794
6317,0,0.25868828728672344
6318,0,0.24994620435810794
6319,0,0.25211313870180974
6320,0,0.25018636047929826
6321,0,0.24922665872958907
6322,0,0.2711556734223759
6323,0,0.24922665872958907
6324,0,0.2506671337938237
6325,0,0.26762703304198515
6326,0,0.24922665872958907
6327,0,0.25042667030774496
6328,0,0.2518717543297415
6329,0,0.24898711792736358
6330,0,0.2497062019934829
6331,0,0.2651244898096321
6332,0,0.24898711792736358
6333,0,0.2506671337938237
6334,0,0.24946635343441698
6335,0,0.2813969500719204
6336,0,0.25819743058894706
6337,0,0.24898711792736358
6338,0,0.24898711792736358
6339,0,0.2550216935323606
6340,0,0.25163052331092234
6341,0,0.25526506666350934
6342,0,0.24922665872958907
6343,0,0.25235467637528797
6344,0,0.44227634765645824
6345,0,0.2604110636122129
6346,0,0.24922665872958907
6347,0,0.25868828728672344
6348,0,0.2513894456968743
6349,0,0.25259636729801954
6350,0,0.24994620435810794
6351,0,0.2691357340346593
6352,0,0.25235467637528797
6353,0,0.24946635343441698
6354,0,0.24898711792736358
6355,0,0.25967182156492913
6356,0,0.2497062019934829
6357,0,0.2509077508875949
6358,0,0.24922665872958907
6359,0,0.24898711792736358
6360,0,0.2547784730557208
6361,0,0.25550859239318185
6362,0,0.27522399275420273
6363,0,0.25991808412788864
6364,0,0.25429249028830736
6365,0,0.2509077508875949
6366,0,0.25308020868102804
6367,0,0.26562379994597446
6368,0,0.2528382114175303
6369,0,0.2589339433372941
6370,0,0.2579522300624085
6371,0,0.26065778040836796
6372,0,0.25163052331092234
6373,0,0.2567285080374613
6374,0,0.31763518032975163
6375,0,0.2688839110752445
6376,0,0.2545354052892549
6377,0,0.25259636729801954
6378,0,0.25819743058894706
6379,0,0.24946635343441698
6380,0,0.25429249028830736
6381,0,0.2626369556806408
6382,0,0.25042667030774496
6383,0,0.24922665872958907
6384,0,0.2658736799811523
6385,0,0.24922665872958907
6386,0,0.25163052331092234
6387,0,0.25648422016617844
6388,0,0.26562379994597446
6389,0,0.24922665872958907
6390,0,0.24946635343441698
6391,0,0.25018636047929826
6392,0,0.24922665872958907
6393,0,0.2955894059525401
6394,0,0.24922665872958907
6395,0,0.2550216935323606
6396,0,0.2621412559458173
6397,0,0.2513894456968743
6398,0,0.24946635343441698
6399,0,0.2658736799811523
6400,0,0.25042667030774496
6401,0,0.26189363239558155
6402,0,0.2513894456968743
6403,0,0.2782999562157753
6404,0,0.2858200582706499
6405,0,0.2910767325957481
6406,0,0.2721692056844967
6407,0,0.24898711792736358
6408,0,0.24994620435810794
6409,0,0.260164498164464
6410,0,0.27242295901463515
6411,0,0.2567285080374613
6412,0,0.24994620435810794
6413,0,0.24946635343441698
6414,0,0.2509077508875949
6415,0,0.9961028546116547
6416,0,0.24994620435810794
6417,0,0.25991808412788864
6418,0,0.2513894456968743
6419,0,0.24922665872958907
6420,0,0.24898711792736358
6421,0,0.2813969500719204
6422,0,0.33337782161138085
6423,0,0.2538071188027468
6424,0,0.2562400846086791
6425,0,0.2538071188027468
6426,0,0.276246968041631
6427,0,0.24922665872958907
6428,0,0.2528382114175303
6429,0,0.24922665872958907
6430,0,0.25967182156492913
6431,0,0.25114852153880235
6432,0,0.24922665872958907
6433,0,0.24922665872958907
6434,0,0.25163052331092234
6435,0,0.2661237099011442
6436,0,0.24922665872958907
6437,0,0.24922665872958907
6438,0,0.25697294816461486
6439,0,0.2506671337938237
6440,0,0.24946635343441698
6441,0,0.2497062019934829
6442,0,0.24922665872958907
6443,0,0.25967182156492913
6444,0,0.2545354052892549
6445,0,0.2557522706650723
6446,0,0.9030828694731116
6447,0,0.24922665872958907
6448,0,0.27267686029389454
6449,0,0.2513894456968743
6450,0,0.25550859239318185
6451,0,0.25042667030774496
6452,0,0.24994620435810794
6453,0,0.24994620435810794
6454,0,0.24946635343441698
6455,0,0.24922665872958907
6456,0,0.24922665872958907
6457,0,0.24922665872958907
6458,0,0.24922665872958907
6459,0,0.24922665872958907
6460,0,0.2497062019934829
6461,0,0.24922665872958907
6462,0,0.2509077508875949
6463,0,0.2594257105377026
6464,0,0.24922665872958907
6465,0,0.25721754048940465
6466,0,0.24898711792736358
6467,0,0.27907223893697275
6468,0,0.2497062019934829
6469,0,0.25018636047929826
6470,0,0.24922665872958907
6471,0,0.2497062019934829
6472,0,0.2653740698655859
6473,0,0.2579522300624085
6474,0,0.25018636047929826
6475,0,0.2497062019934829
6476,0,0.2497062019934829
6477,0,0.2729309094433288
6478,0,0.26412767121154396
6479,0,0.24922665872958907
6480,0,0.2538071188027468
6481,0,0.2518717543297415
6482,0,0.2518717543297415
6483,0,0.2497062019934829
6484,0,0.25235467637528797
6485,0,0.24922665872958907
6486,0,0.2513894456968743
6487,0,0.24922665872958907
6488,0,0.31156041676055796
6489,0,0.25235467637528797
6490,0,0.2533223590354024
6491,0,0.25018636047929826
6492,0,0.25648422016617844
6493,0,0.28217446675969593
6494,0,0.2513894456968743
6495,0,0.24922665872958907
6496,0,0.25163052331092234
6497,0,0.25114852153880235
6498,0,0.25308020868102804
6499,0,0.25042667030774496
6500,0,0.25042667030774496
6501,0,0.24994620435810794
6502,0,0.25770718149734234
6503,0,0.24946635343441698
6504,0,0.27701574045909455
6505,0,0.2509077508875949
6506,0,0.25308020868102804
6507,0,0.39219228862319827
6508,0,0.25967182156492913
6509,0,0.266373889635645
6510,0,0.25356466242722453
6511,0,0.24922665872958907
6512,0,0.25991808412788864
6513,0,0.24946635343441698
6514,0,0.2513894456968743
6515,0,0.25526506666350934
6516,0,0.25018636047929826
6517,0,0.3082738634000682
6518,0,0.2506671337938237
6519,0,0.2533223590354024
6520,0,0.2497062019934829
6521,0,0.2616461598103055
6522,0,0.25356466242722453
6523,0,0.25967182156492913
6524,0,0.25308020868102804
6525,0,0.24946635343441698
6526,0,0.27752898792843583
6527,0,0.2557522706650723
6528,0,0.25356466242722453
6529,0,0.25259636729801954
6530,0,0.25308020868102804
6531,0,0.2513894456968743
6532,0,0.25550859239318185
6533,0,0.2497062019934829
6534,0,0.2557522706650723
6535,0,0.24994620435810794
6536,0,0.25163052331092234
6537,0,0.24946635343441698
6538,0,0.2497062019934829
6539,0,0.25018636047929826
6540,0,0.24946635343441698
6541,0,0.25018636047929826
6542,0,0.25235467637528797
6543,0,0.2497062019934829
6544,0,0.25042667030774496
6545,0,0.25042667030774496
6546,0,0.25018636047929826
6547,0,0.2604110636122129
6548,0,0.25163052331092234
6549,0,0.24946635343441698
6550,0,0.25211313870180974
6551,0,0.25211313870180974
6552,0,0.25018636047929826
6553,0,0.24922665872958907
6554,0,0.2513894456968743
6555,0,0.24946635343441698
6556,0,0.24922665872958907
6557,0,0.2842542051761504
6558,0,0.24946635343441698
6559,0,0.25235467637528797
6560,0,0.2497062019934829
6561,0,0.2497062019934829
6562,0,0.2506671337938237
6563,0,0.24922665872958907
6564,0,0.2518717543297415
6565,0,0.2533223590354024
6566,0,0.2497062019934829
6567,0,0.2701445145750001
6568,0,0.24946635343441698
6569,0,0.24946635343441698
6570,0,0.28791588895637577
6571,0,0.24994620435810794
6572,0,0.2562400846086791
6573,0,0.255996101422554
6574,0,0.25042667030774496
6575,0,0.2509077508875949
6576,0,0.2711556734223759
6577,0,0.27166214318569587
6578,0,0.24946635343441698
6579,0,0.24994620435810794
6580,0,0.2623890303959627
6581,0,0.24922665872958907
6582,0,0.24994620435810794
6583,0,0.24898711792736358
6584,0,0.24994620435810794
6585,0,0.2538071188027468
6586,0,0.25018636047929826
6587,0,0.24994620435810794
6588,0,0.2579522300624085
6589,0,0.25308020868102804
6590,0,0.24946635343441698
6591,0,0.25211313870180974
6592,0,0.2533223590354024
6593,0,0.2528382114175303
6594,0,0.2497062019934829
6595,0,0.24946635343441698
6596,0,0.2497062019934829
6597,0,0.24922665872958907
6598,0,0.25018636047929826
6599,0,0.255996101422554
6600,0,0.264875059847429
6601,0,0.24994620435810794
6602,0,0.25114852153880235
6603,0,0.25018636047929826
6604,0,0.25308020868102804
6605,0,0.2506671337938237
6606,0,0.2497062019934829
6607,0,0.24922665872958907
6608,0,0.2557522706650723
6609,0,0.24922665872958907
6610,0,0.25114852153880235
6611,0,0.24994620435810794
6612,0,0.2509077508875949
6613,0,0.27039708151020647
6614,0,0.2557522706650723
6615,0,0.25042667030774496
6616,0,0.25042667030774496
6617,0,0.24922665872958907
6618,0,0.25235467637528797
6619,0,0.25259636729801954
6620,0,0.24946635343441698
6621,0,0.2513894456968743
6622,0,0.26139883825471244
6623,0,0.24922665872958907
6624,0,0.24898711792736358
6625,0,0.25235467637528797
6626,0,0.3031097286423923
6627,0,0.2958561188717079
6628,0,0.25114852153880235
6629,0,0.25259636729801954
6630,0,0.2567285080374613
6631,0,0.2557522706650723
6632,0,0.27471338715246346
6633,0,0.2550216935323606
6634,0,0.25163052331092234
6635,0,0.2509077508875949
6636,0,0.26787811016863244
6637,0,0.2509077508875949
6638,0,0.24922665872958907
6639,0,0.24922665872958907
6640,0,0.2513894456968743
6641,0,0.25308020868102804
6642,0,0.267125327018197
6643,0,0.24994620435810794
6644,0,0.2589339433372941
6645,0,0.2528382114175303
6646,0,0.24922665872958907
6647,0,0.2900208469104864
6648,0,0.2513894456968743
6649,0,0.2545354052892549
6650,0,0.25259636729801954
6651,0,0.25018636047929826
6652,0,0.2518717543297415
6653,0,0.2533223590354024
6654,0,0.273439451035263
6655,0,0.2721692056844967
6656,0,0.24946635343441698
6657,0,0.254049728107903
6658,0,0.2739485831521723
6659,0,0.2589339433372941
6660,0,0.2509077508875949
6661,0,0.2506671337938237
6662,0,0.24946635343441698
6663,0,0.24898711792736358
6664,0,0.277785831165439
6665,0,0.255996101422554
6666,0,0.24922665872958907
6667,0,0.2594257105377026
6668,0,0.24922665872958907
6669,0,0.2719156003820911
6670,0,0.25235467637528797
6671,0,0.24946635343441698
6672,0,0.24898711792736358
6673,0,0.24922665872958907
6674,0,0.2567285080374613
6675,0,0.25163052331092234
6676,0,0.2545354052892549
6677,0,0.24946635343441698
6678,0,0.25259636729801954
6679,0,0.2509077508875949
6680,0,0.24946635343441698
6681,0,0.25697294816461486
6682,0,0.2506671337938237
6683,0,0.24946635343441698
6684,0,0.24946635343441698
6685,0,0.2497062019934829
6686,0,0.24946635343441698
6687,0,0.25018636047929826
6688,0,0.24922665872958907
6689,0,0.24922665872958907
6690,0,0.2497062019934829
6691,0,0.24922665872958907
6692,0,0.24994620435810794
6693,0,0.2506671337938237
6694,0,0.24922665872958907
6695,0,0.28949375452924453
6696,0,0.264875059847429
6697,0,0.2589339433372941
6698,0,0.99999999729805
6699,0,0.2826935349335198
6700,0,0.3506665494063898
6701,0,0.2567285080374613
6702,0,0.3553461998906294
6703,0,0.25550859239318185
6704,0,0.2538071188027468
6705,0,0.24946635343441698
6706,0,0.266373889635645
6707,0,0.2497062019934829
6708,0,0.254049728107903
6709,0,0.25844278301710927
6710,0,0.2509077508875949
6711,0,0.26090464848983624
6712,0,0.2533223590354024
6713,0,0.254049728107903
6714,0,0.25163052331092234
6715,0,0.24946635343441698
6716,0,0.25114852153880235
6717,0,0.25648422016617844
6718,0,0.2604110636122129
6719,0,0.25235467637528797
6720,0,0.254049728107903
6721,0,0.2513894456968743
6722,0,0.2547784730557208
6723,0,0.2528382114175303
6724,0,0.25697294816461486
6725,0,0.2633816358831941
6726,0,0.24922665872958907
6727,0,0.25018636047929826
6728,0,0.3209752257070505
6729,0,0.25042667030774496
6730,0,0.6101810495539965
6731,0,0.25308020868102804
6732,0,0.2550216935323606
6733,0,0.25042667030774496
6734,0,0.25042667030774496
6735,0,0.3033803047239192
6736,0,0.24922665872958907
6737,0,0.28634315750066114
6738,0,0.2528382114175303
6739,0,0.2538071188027468
6740,0,0.24898711792736358
6741,0,0.26762703304198515
6742,0,0.2579522300624085
6743,0,0.26863223713515383
6744,0,0.27907223893697275
6745,0,0.2990675224636584
6746,0,0.24922665872958907
6747,0,0.24946635343441698
6748,0,0.2506671337938237
6749,0,0.24922665872958907
6750,0,0.2574622849532736
6751,0,0.24898711792736358
6752,0,0.24994620435810794
6753,0,0.2538071188027468
6754,0,0.2497062019934829
6755,0,0.2631332584904517
6756,0,0.25356466242722453
6757,0,0.25429249028830736
6758,0,0.2589339433372941
6759,0,0.30991474001027347
6760,0,0.2509077508875949
6761,0,0.25114852153880235
6762,0,0.2497062019934829
6763,0,0.260164498164464
6764,0,0.25018636047929826
6765,0,0.25018636047929826
6766,0,0.25429249028830736
6767,0,0.25235467637528797
6768,0,0.2557522706650723
6769,0,0.2557522706650723
6770,0,0.25018636047929826
6771,0,0.25211313870180974
6772,0,0.24922665872958907
6773,0,0.24898711792736358
6774,0,0.25235467637528797
6775,0,0.24922665872958907
6776,0,0.25235467637528797
6777,0,0.25526506666350934
6778,0,0.24922665872958907
6779,0,0.2497062019934829
6780,0,0.2550216935323606
6781,0,0.24922665872958907
6782,0,0.2518717543297415
6783,0,0.2506671337938237
6784,0,0.26812933660839905
6785,0,0.24994620435810794
6786,0,0.25648422016617844
6787,0,0.24922665872958907
6788,0,0.24922665872958907
6789,0,0.24946635343441698
6790,0,0.24922665872958907
6791,0,0.24922665872958907
6792,0,0.27984583374254635
6793,0,0.24922665872958907
6794,0,0.2506671337938237
6795,0,0.27855723785676184
6796,0,0.25114852153880235
6797,0,0.2567285080374613
6798,0,0.999959652156236
6799,0,0.24922665872958907
6800,0,0.3299714325432588
6801,0,0.24946635343441698
6802,0,0.24922665872958907
6803,0,0.2518717543297415
6804,0,0.24946635343441698
6805,0,0.24922665872958907
6806,0,0.2562400846086791
6807,0,0.2623890303959627
6808,0,0.2658736799811523
6809,0,0.3350875912881718
6810,0,0.2691357340346593
6811,0,0.2497062019934829
6812,0,0.25018636047929826
6813,0,0.24922665872958907
6814,0,0.2497062019934829
6815,0,0.24922665872958907
6816,0,0.24922665872958907
6817,0,0.27242295901463515
6818,0,0.2977270088368268
6819,0,0.24946635343441698
6820,0,0.2506671337938237
6821,0,0.2545354052892549
6822,0,0.24946635343441698
6823,0,0.24946635343441698
6824,0,0.25356466242722453
6825,0,0.26387884231091896
6826,0,0.24922665872958907
6827,0,0.2528382114175303
6828,0,0.2545354052892549
6829,0,0.2506671337938237
6830,0,0.2711556734223759
6831,0,0.25526506666350934
6832,0,0.24946635343441698
6833,0,0.25259636729801954
6834,0,0.25235467637528797
6835,0,0.2621412559458173
6836,0,0.3006806965515369
6837,0,0.266373889635645
6838,0,0.24922665872958907
6839,0,0.31458986560779506
6840,0,0.2729309094433288
6841,0,0.2842542051761504
6842,0,0.27267686029389454
6843,0,0.2506671337938237
6844,0,0.24898711792736358
6845,0,0.24946635343441698
6846,0,0.30800085256545445
6847,0,0.25648422016617844
6848,0,0.2701445145750001
6849,0,0.24922665872958907
6850,0,0.24898711792736358
6851,0,0.25042667030774496
6852,0,0.24946635343441698
6853,0,0.24922665872958907
6854,0,0.24994620435810794
6855,0,0.24946635343441698
6856,0,0.24922665872958907
6857,0,0.27242295901463515
6858,0,0.24994620435810794
6859,0,0.3365157149079967
6860,0,0.25844278301710927
6861,0,0.25114852153880235
6862,0,0.2591797511080016
6863,0,0.2528382114175303
6864,0,0.24946635343441698
6865,0,0.3165259686605351
6866,0,0.25844278301710927
6867,0,0.25429249028830736
6868,0,0.2506671337938237
6869,0,0.2604110636122129
6870,0,0.2742033704565688
6871,0,0.24922665872958907
6872,0,0.2513894456968743
6873,0,0.25235467637528797
6874,0,0.25211313870180974
6875,0,0.24946635343441698
6876,0,0.2509077508875949
6877,0,0.2513894456968743
6878,0,0.25308020868102804
6879,0,0.255996101422554
6880,0,0.31735768260757774
6881,0,0.24898711792736358
6882,0,0.24922665872958907
6883,0,0.24922665872958907
6884,0,0.25018636047929826
6885,0,0.2506671337938237
6886,0,0.2497062019934829
6887,0,0.2497062019934829
6888,0,0.24898711792736358
6889,0,0.24922665872958907
6890,0,0.25770718149734234
6891,0,0.27242295901463515
6892,0,0.2780428206232203
6893,0,0.2506671337938237
6894,0,0.2892304213100352
6895,0,0.2589339433372941
6896,0,0.27039708151020647
6897,0,0.25042667030774496
6898,0,0.24898711792736358
6899,0,0.2668746982653022
6900,0,0.2780428206232203
6901,0,0.24946635343441698
6902,0,0.25844278301710927
6903,0,0.2538071188027468
6904,0,0.26065778040836796
6905,0,0.29505639901723113
6906,0,0.25259636729801954
6907,0,0.25042667030774496
6908,0,0.260164498164464
6909,0,0.2518717543297415
6910,0,0.25235467637528797
6911,0,0.2594257105377026
6912,0,0.24946635343441698
6913,0,0.25163052331092234
6914,0,0.2604110636122129
6915,0,0.2506671337938237
6916,0,0.24946635343441698
6917,0,0.2509077508875949
6918,0,0.24922665872958907
6919,0,0.24922665872958907
6920,0,0.2793299582018235
6921,0,0.26462578004796306
6922,0,0.25114852153880235
6923,0,0.25018636047929826
6924,0,0.2497062019934829
6925,0,0.25163052331092234
6926,0,0.24946635343441698
6927,0,0.2506671337938237
6928,0,0.26288503173414757
6929,0,0.30041148987047367
6930,0,0.2497062019934829
6931,0,0.2513894456968743
6932,0,0.24922665872958907
6933,0,0.2506671337938237
6934,0,0.27140883417325434
6935,0,0.24994620435810794
6936,0,0.25018636047929826
6937,0,0.2497062019934829
6938,0,0.24946635343441698
6939,0,0.24922665872958907
6940,0,0.24994620435810794
6941,0,0.24922665872958907
6942,0,0.2528382114175303
6943,0,0.2497062019934829
6944,0,0.2545354052892549
6945,0,0.25770718149734234
6946,0,0.24946635343441698
6947,0,0.24922665872958907
6948,0,0.25114852153880235
6949,0,0.24994620435810794
6950,0,0.32181312596413103
6951,0,0.2982627989282162
6952,0,0.25163052331092234
6953,0,0.24922665872958907
6954,0,0.2497062019934829
6955,0,0.2509077508875949
6956,0,0.28844127474858583
6957,0,0.24946635343441698
6958,0,0.24922665872958907
6959,0,0.24922665872958907
6960,0,0.24994620435810794
6961,0,0.25211313870180974
6962,0,0.25259636729801954
6963,0,0.2497062019934829
6964,0,0.2623890303959627
6965,0,0.24994620435810794
6966,0,0.2550216935323606
6967,0,0.25235467637528797
6968,0,0.25819743058894706
6969,0,0.24946635343441698
6970,0,0.24922665872958907
6971,0,0.24994620435810794
6972,0,0.2616461598103055
6973,0,0.24922665872958907
6974,0,0.24898711792736358
6975,0,0.25042667030774496
6976,0,0.2567285080374613
6977,0,0.3069101526740248
6978,0,0.2528382114175303
6979,0,0.24946635343441698
6980,0,0.260164498164464
6981,0,0.25163052331092234
6982,0,0.2661237099011442
6983,0,0.25114852153880235
6984,0,0.2509077508875949
6985,0,0.27039708151020647
6986,0,0.24946635343441698
6987,0,0.25211313870180974
6988,0,0.2706497970140768
6989,0,0.2497062019934829
6990,0,0.2513894456968743
6991,0,0.25114852153880235
6992,0,0.24922665872958907
6993,0,0.254049728107903
6994,0,0.2711556734223759
6995,0,0.2497062019934829
6996,0,0.24922665872958907
6997,0,0.2497062019934829
6998,0,0.3451466027039032
6999,0,0.26189363239558155
7000,0,0.2616461598103055
7001,0,0.2668746982653022
7002,0,0.25844278301710927
7003,0,0.26989209628439964
7004,0,0.25235467637528797
7005,0,0.25429249028830736
7006,0,0.2513894456968743
7007,0,0.27166214318569587
7008,0,0.26989209628439964
7009,0,0.26065778040836796
7010,0,0.2591797511080016
7011,0,0.2739485831521723
7012,0,0.2513894456968743
7013,0,0.3342321620169823
7014,0,0.31293546085711266
7015,0,0.254049728107903
7016,0,0.24946635343441698
7017,0,0.24922665872958907
7018,0,0.25308020868102804
7019,0,0.25429249028830736
7020,0,0.25356466242722453
7021,0,0.2497062019934829
7022,0,0.2497062019934829
7023,0,0.24922665872958907
7024,0,0.24922665872958907
7025,0,0.2567285080374613
7026,0,0.24922665872958907
7027,0,0.25114852153880235
7028,0,0.26787811016863244
7029,0,0.25868828728672344
7030,0,0.24898711792736358
7031,0,0.2562400846086791
7032,0,0.25114852153880235
7033,0,0.24898711792736358
7034,0,0.30718262588125106
7035,0,0.24922665872958907
7036,0,0.2497062019934829
7037,0,0.2509077508875949
7038,0,0.25042667030774496
7039,0,0.2518717543297415
7040,0,0.25114852153880235
7041,0,0.24922665872958907
7042,0,0.25868828728672344
7043,0,0.2688839110752445
7044,0,0.2653740698655859
7045,0,0.24898711792736358
7046,0,0.27727229099787787
7047,0,0.260164498164464
7048,0,0.24922665872958907
7049,0,0.24922665872958907
7050,0,0.25259636729801954
7051,0,0.25042667030774496
7052,0,0.25697294816461486
7053,0,0.2497062019934829
7054,0,0.25018636047929826
7055,0,0.24922665872958907
7056,0,0.25550859239318185
7057,0,0.25114852153880235
7058,0,0.24898711792736358
7059,0,0.25550859239318185
7060,0,0.24922665872958907
7061,0,0.25163052331092234
7062,0,0.2506671337938237
7063,0,0.2513894456968743
7064,0,0.25018636047929826
7065,0,0.2506671337938237
7066,0,0.24946635343441698
7067,0,0.2589339433372941
7068,0,0.2567285080374613
7069,0,0.26462578004796306
7070,0,0.24946635343441698
7071,0,0.2579522300624085
7072,0,0.24994620435810794
7073,0,0.2719156003820911
7074,0,0.2513894456968743
7075,0,0.24922665872958907
7076,0,0.2955894059525401
7077,0,0.24946635343441698
7078,0,0.2545354052892549
7079,0,0.3565204885158882
7080,0,0.2518717543297415
7081,0,0.24994620435810794
7082,0,0.2497062019934829
7083,0,0.24922665872958907
7084,0,0.24922665872958907
7085,0,0.2742033704565688
7086,0,0.2497062019934829
7087,0,0.2497062019934829
7088,0,0.24994620435810794
7089,0,0.24946635343441698
7090,0,0.24922665872958907
7091,0,0.24922665872958907
7092,0,0.9999712629029149
7093,0,0.24922665872958907
7094,0,0.26562379994597446
7095,0,0.28555872370304497
7096,0,0.26065778040836796
7097,0,0.25163052331092234
7098,0,0.24946635343441698
7099,0,0.24922665872958907
7100,0,0.2668746982653022
7101,0,0.2518717543297415
7102,0,0.25308020868102804
7103,0,0.30609354184530957
7104,0,0.3162489908710615
7105,0,0.24922665872958907
7106,0,0.25114852153880235
7107,0,0.24898711792736358
7108,0,0.24898711792736358
7109,0,0.2567285080374613
7110,0,0.2589339433372941
7111,0,0.25721754048940465
7112,0,0.24994620435810794
7113,0,0.2808793303913314
7114,0,0.24922665872958907
7115,0,0.2658736799811523
7116,0,0.2506671337938237
7117,0,0.24898711792736358
7118,0,0.25163052331092234
7119,0,0.263630163845688
7120,0,0.2506671337938237
7121,0,0.2497062019934829
7122,0,0.24946635343441698
7123,0,0.2513894456968743
7124,0,0.2528382114175303
7125,0,0.25042667030774496
7126,0,0.2594257105377026
7127,0,0.25114852153880235
7128,0,0.2497062019934829
7129,0,0.25163052331092234
7130,0,0.24922665872958907
7131,0,0.2616461598103055
7132,0,0.25114852153880235
7133,0,0.24922665872958907
7134,0,0.255996101422554
7135,0,0.25018636047929826
7136,0,0.2497062019934829
7137,0,0.254049728107903
7138,0,0.2509077508875949
7139,0,0.2513894456968743
7140,0,0.2506671337938237
7141,0,0.25235467637528797
7142,0,0.2497062019934829
7143,0,0.24946635343441698
7144,0,0.24946635343441698
7145,0,0.25429249028830736
7146,0,0.24922665872958907
7147,0,0.2528382114175303
7148,0,0.2557522706650723
7149,0,0.24922665872958907
7150,0,0.24922665872958907
7151,0,0.24922665872958907
7152,0,0.24922665872958907
7153,0,0.24922665872958907
7154,0,0.2604110636122129
7155,0,0.24946635343441698
7156,0,0.24922665872958907
7157,0,0.24994620435810794
7158,0,0.26838071228833377
7159,0,0.25235467637528797
7160,0,0.38337583577074047
7161,0,0.25114852153880235
7162,0,0.24994620435810794
7163,0,0.2567285080374613
7164,0,0.25163052331092234
7165,0,0.29081254881470003
7166,0,0.24994620435810794
7167,0,0.24922665872958907
7168,0,0.2547784730557208
7169,0,0.2497062019934829
7170,0,0.24946635343441698
7171,0,0.24922665872958907
7172,0,0.25114852153880235
7173,0,0.2550216935323606
7174,0,0.2666242191140195
7175,0,0.24922665872958907
7176,0,0.25042667030774496
7177,0,0.24922665872958907
7178,0,0.2497062019934829
7179,0,0.25526506666350934
7180,0,0.26090464848983624
7181,0,0.2567285080374613
7182,0,0.24898711792736358
7183,0,0.25018636047929826
7184,0,0.2902846058695668
7185,0,0.24922665872958907
7186,0,0.24922665872958907
7187,0,0.24922665872958907
7188,0,0.24922665872958907
7189,0,0.25211313870180974
7190,0,0.24898711792736358
7191,0,0.24994620435810794
7192,0,0.300142420769626
7193,0,0.28555872370304497
7194,0,0.2589339433372941
7195,0,0.25042667030774496
7196,0,0.24922665872958907
7197,0,0.25235467637528797
7198,0,0.24922665872958907
7199,0,0.25018636047929826
7200,0,0.2653740698655859
7201,0,0.24922665872958907
7202,0,0.24994620435810794
7203,0,0.255996101422554
7204,0,0.24922665872958907
7205,0,0.25526506666350934
7206,0,0.24994620435810794
7207,0,0.25114852153880235
7208,0,0.24994620435810794
7209,0,0.25163052331092234
7210,0,0.24922665872958907
7211,0,0.2528382114175303
7212,0,0.26288503173414757
7213,0,0.2706497970140768
7214,0,0.2616461598103055
7215,0,0.2497062019934829
7216,0,0.24994620435810794
7217,0,0.25163052331092234
7218,0,0.24946635343441698
7219,0,0.24946635343441698
7220,0,0.24946635343441698
7221,0,0.2506671337938237
7222,0,0.24946635343441698
7223,0,0.24994620435810794
7224,0,0.3041928502455261
7225,0,0.2900208469104864
7226,0,0.33394726068801034
7227,0,0.2547784730557208
7228,0,0.26387884231091896
7229,0,0.25648422016617844
7230,0,0.25819743058894706
7231,0,0.2528382114175303
7232,0,0.24946635343441698
7233,0,0.2497062019934829
7234,0,0.3431233224312583
7235,0,0.25648422016617844
7236,0,0.27701574045909455
7237,0,0.24994620435810794
7238,0,0.25018636047929826
7239,0,0.24898711792736358
7240,0,0.25018636047929826
7241,0,0.24994620435810794
7242,0,0.24994620435810794
7243,0,0.24898711792736358
7244,0,0.2506671337938237
7245,0,0.24994620435810794
7246,0,0.2547784730557208
7247,0,0.25648422016617844
7248,0,0.2633816358831941
7249,0,0.25967182156492913
7250,0,0.25259636729801954
7251,0,0.25211313870180974
7252,0,0.2497062019934829
7253,0,0.24922665872958907
7254,0,0.2528382114175303
7255,0,0.31763518032975163
7256,0,0.24922665872958907
7257,0,0.24946635343441698
7258,0,0.24946635343441698
7259,0,0.25018636047929826
7260,0,0.25844278301710927
7261,0,0.2518717543297415
7262,0,0.25018636047929826
7263,0,0.2533223590354024
7264,0,0.2533223590354024
7265,0,0.29187013193560124
7266,0,0.25308020868102804
7267,0,0.25235467637528797
7268,0,0.25163052331092234
7269,0,0.2666242191140195
7270,0,0.24922665872958907
7271,0,0.25211313870180974
7272,0,0.2567285080374613
7273,0,0.2528382114175303
7274,0,0.25163052331092234
7275,0,0.24946635343441698
7276,0,0.25526506666350934
7277,0,0.24922665872958907
7278,0,0.2631332584904517
7279,0,0.2547784730557208
7280,0,0.3137620713761268
7281,0,0.24898711792736358
7282,0,0.25308020868102804
7283,0,0.24994620435810794
7284,0,0.24994620435810794
7285,0,0.24922665872958907
7286,0,0.2621412559458173
7287,0,0.2953228326314339
7288,0,0.2506671337938237
7289,0,0.24946635343441698
7290,0,0.267125327018197
7291,0,0.2696398267140141
7292,0,0.25235467637528797
7293,0,0.27267686029389454
7294,0,0.2506671337938237
7295,0,0.24922665872958907
7296,0,0.25526506666350934
7297,0,0.25235467637528797
7298,0,0.3066378141835097
7299,0,0.24898711792736358
7300,0,0.2926648010892107
7301,0,0.2661237099011442
7302,0,0.2513894456968743
7303,0,0.24922665872958907
7304,0,0.2819151496959549
7305,0,0.2509077508875949
7306,0,0.25356466242722453
7307,0,0.2533223590354024
7308,0,0.24922665872958907
7309,0,0.24946635343441698
7310,0,0.2876534099336857
7311,0,0.2506671337938237
7312,0,0.2497062019934829
7313,0,0.2876534099336857
7314,0,0.2538071188027468
7315,0,0.2509077508875949
7316,0,0.25308020868102804
7317,0,0.2497062019934829
7318,0,0.4328219391183884
7319,0,0.2538071188027468
7320,0,0.26462578004796306
7321,0,0.2538071188027468
7322,0,0.2661237099011442
7323,0,0.2611516677931992
7324,0,0.2497062019934829
7325,0,0.25018636047929826
7326,0,0.25042667030774496
7327,0,0.25042667030774496
7328,0,0.2852975326287324
7329,0,0.24898711792736358
7330,0,0.25844278301710927
7331,0,0.2509077508875949
7332,0,0.254049728107903
7333,0,0.24922665872958907
7334,0,0.24898711792736358
7335,0,0.24922665872958907
7336,0,0.25211313870180974
7337,0,0.2929299724999839
7338,0,0.27369394331819674
7339,0,0.2506671337938237
7340,0,0.27471338715246346
7341,0,0.3132108659534551
7342,0,0.25356466242722453
7343,0,0.27039708151020647
7344,0,0.2538071188027468
7345,0,0.24946635343441698
7346,0,0.254049728107903
7347,0,0.24994620435810794
7348,0,0.2513894456968743
7349,0,0.2547784730557208
7350,0,0.25114852153880235
7351,0,0.2497062019934829
7352,0,0.2497062019934829
7353,0,0.24898711792736358
7354,0,0.2528382114175303
7355,0,0.24922665872958907
7356,0,0.2497062019934829
7357,0,0.2506671337938237
7358,0,0.25429249028830736
7359,0,0.25235467637528797
7360,0,0.2701445145750001
7361,0,0.25550859239318185
7362,0,0.26065778040836796
7363,0,0.2497062019934829
7364,0,0.2721692056844967
7365,0,0.24946635343441698
7366,0,0.25697294816461486
7367,0,0.25114852153880235
7368,0,0.25526506666350934
7369,0,0.30041148987047367
7370,0,0.2589339433372941
7371,0,0.2497062019934829
7372,0,0.24922665872958907
7373,0,0.2567285080374613
7374,0,0.25721754048940465
7375,0,0.2562400846086791
7376,0,0.25211313870180974
7377,0,0.24898711792736358
7378,0,0.2497062019934829
7379,0,0.260164498164464
7380,0,0.24922665872958907
7381,0,0.27496861638104225
7382,0,0.2528382114175303
7383,0,0.25163052331092234
7384,0,0.2497062019934829
7385,0,0.3345171843312404
7386,0,0.24898711792736358
7387,0,0.2513894456968743
7388,0,0.24922665872958907
7389,0,0.24946635343441698
7390,0,0.24946635343441698
7391,0,0.2528382114175303
7392,0,0.2591797511080016
7393,0,0.24922665872958907
7394,0,0.24898711792736358
7395,0,0.25018636047929826
7396,0,0.26762703304198515
7397,0,0.2513894456968743
7398,0,0.25211313870180974
7399,0,0.2497062019934829
7400,0,0.2574622849532736
7401,0,0.25235467637528797
7402,0,0.25042667030774496
7403,0,0.2562400846086791
7404,0,0.24922665872958907
7405,0,0.24946635343441698
7406,0,0.24994620435810794
7407,0,0.24946635343441698
7408,0,0.25526506666350934
7409,0,0.24946635343441698
7410,0,0.24922665872958907
7411,0,0.2506671337938237
7412,0,0.2506671337938237
7413,0,0.25308020868102804
7414,0,0.25018636047929826
7415,0,0.28817851059442723
7416,0,0.24898711792736358
7417,0,0.28295328585974155
7418,0,0.2497062019934829
7419,0,0.25114852153880235
7420,0,0.24922665872958907
7421,0,0.24946635343441698
7422,0,0.2497062019934829
7423,0,0.24946635343441698
7424,0,0.24994620435810794
7425,0,0.276246968041631
7426,0,0.2497062019934829
7427,0,0.2513894456968743
7428,0,0.24946635343441698
7429,0,0.25163052331092234
7430,0,0.28555872370304497
7431,0,0.25018636047929826
7432,0,0.24922665872958907
7433,0,0.24922665872958907
7434,0,0.27039708151020647
7435,0,0.35887423626826676
7436,0,0.25844278301710927
7437,0,0.24994620435810794
7438,0,0.2788146654595003
7439,0,0.2518717543297415
7440,0,0.25163052331092234
7441,0,0.25844278301710927
7442,0,0.26812933660839905
7443,0,0.254049728107903
7444,0,0.25770718149734234
7445,0,0.2497062019934829
7446,0,0.24946635343441698
7447,0,0.24946635343441698
7448,0,0.254049728107903
7449,0,0.2661237099011442
7450,0,0.25770718149734234
7451,0,0.25721754048940465
7452,0,0.2509077508875949
7453,0,0.25042667030774496
7454,0,0.2497062019934829
7455,0,0.3376603697418983
7456,0,0.4766112831101637
7457,0,0.2528382114175303
7458,0,0.24946635343441698
7459,0,0.2509077508875949
7460,0,0.24994620435810794
7461,0,0.25211313870180974
7462,0,0.25114852153880235
7463,0,0.24946635343441698
7464,0,0.2506671337938237
7465,0,0.24946635343441698
7466,0,0.24922665872958907
7467,0,0.24994620435810794
7468,0,0.34746580735044524
7469,0,0.30772797595108314
7470,0,0.25114852153880235
7471,0,0.25114852153880235
7472,0,0.2513894456968743
7473,0,0.2518717543297415
7474,0,0.29692436434014696
7475,0,0.2562400846086791
7476,0,0.25550859239318185
7477,0,0.28660492196967774
7478,0,0.24922665872958907
7479,0,0.25550859239318185
7480,0,0.25042667030774496
7481,0,0.24946635343441698
7482,0,0.28217446675969593
7483,0,0.24922665872958907
7484,0,0.2506671337938237
7485,0,0.25042667030774496
7486,0,0.2631332584904517
7487,0,0.25018636047929826
7488,0,0.2631332584904517
7489,0,0.24898711792736358
7490,0,0.2513894456968743
7491,0,0.2497062019934829
7492,0,0.24922665872958907
7493,0,0.2604110636122129
7494,0,0.25163052331092234
7495,0,0.2497062019934829
7496,0,0.27522399275420273
7497,0,0.2497062019934829
7498,0,0.24898711792736358
7499,0,0.28949375452924453
7500,0,0.2591797511080016
7501,0,0.24922665872958907
7502,0,0.2518717543297415
7503,0,0.2701445145750001
7504,0,0.2497062019934829
7505,0,0.2545354052892549
7506,0,0.25042667030774496
7507,0,0.2623890303959627
7508,0,0.24922665872958907
7509,0,0.25211313870180974
7510,0,0.2513894456968743
7511,0,0.28036229137605784
7512,0,0.25114852153880235
7513,0,0.25114852153880235
7514,0,0.25550859239318185
7515,0,0.24922665872958907
7516,0,0.2497062019934829
7517,0,0.263630163845688
7518,0,0.24922665872958907
7519,0,0.26562379994597446
7520,0,0.24922665872958907
7521,0,0.25721754048940465
7522,0,0.24922665872958907
7523,0,0.2513894456968743
7524,0,0.2509077508875949
7525,0,0.24922665872958907
7526,0,0.25211313870180974
7527,0,0.24898711792736358
7528,0,0.25356466242722453
7529,0,0.2506671337938237
7530,0,0.25259636729801954
7531,0,0.32153369813680693
7532,0,0.25114852153880235
7533,0,0.25018636047929826
7534,0,0.24898711792736358
7535,0,0.24922665872958907
7536,0,0.24946635343441698
7537,0,0.3082738634000682
7538,0,0.24994620435810794
7539,0,0.24922665872958907
7540,0,0.26090464848983624
7541,0,0.2616461598103055
7542,0,0.2509077508875949
7543,0,0.2506671337938237
7544,0,0.24946635343441698
7545,0,0.24922665872958907
7546,0,0.24946635343441698
7547,0,0.2594257105377026
7548,0,0.25114852153880235
7549,0,0.25211313870180974
7550,0,0.25211313870180974
7551,0,0.2528382114175303
7552,0,0.24922665872958907
7553,0,0.2497062019934829
7554,0,0.2506671337938237
7555,0,0.25550859239318185
7556,0,0.2497062019934829
7557,0,0.24994620435810794
7558,0,0.2506671337938237
7559,0,0.25819743058894706
7560,0,0.2696398267140141
7561,0,0.2550216935323606
7562,0,0.30800085256545445
7563,0,0.26139883825471244
7564,0,0.2574622849532736
7565,0,0.25018636047929826
7566,0,0.25042667030774496
7567,0,0.25018636047929826
7568,0,0.24922665872958907
7569,0,0.24922665872958907
7570,0,0.25042667030774496
7571,0,0.2497062019934829
7572,0,0.2509077508875949
7573,0,0.25163052331092234
7574,0,0.2616461598103055
7575,0,0.2547784730557208
7576,0,0.2509077508875949
7577,0,0.2604110636122129
7578,0,0.24922665872958907
7579,0,0.2533223590354024
7580,0,0.2506671337938237
7581,0,0.25018636047929826
7582,0,0.24922665872958907
7583,0,0.24946635343441698
7584,0,0.24946635343441698
7585,0,0.254049728107903
7586,0,0.2509077508875949
7587,0,0.25211313870180974
7588,0,0.25211313870180974
7589,0,0.2513894456968743
7590,0,0.24994620435810794
7591,0,0.2506671337938237
7592,0,0.24898711792736358
7593,0,0.2497062019934829
7594,0,0.24946635343441698
7595,0,0.24946635343441698
7596,0,0.24922665872958907
7597,0,0.24922665872958907
7598,0,0.2497062019934829
7599,0,0.24898711792736358
7600,0,0.24922665872958907
7601,0,0.25163052331092234
7602,0,0.25163052331092234
7603,0,0.2497062019934829
7604,0,0.25114852153880235
7605,0,0.2497062019934829
7606,0,0.2557522706650723
7607,0,0.2621412559458173
7608,0,0.24922665872958907
7609,0,0.25308020868102804
7610,0,0.24922665872958907
7611,0,0.24994620435810794
7612,0,0.25868828728672344
7613,0,0.3606440252110867
7614,0,0.25163052331092234
7615,0,0.2506671337938237
7616,0,0.2513894456968743
7617,0,0.25018636047929826
7618,0,0.26412767121154396
7619,0,0.24994620435810794
7620,0,0.2616461598103055
7621,0,0.25308020868102804
7622,0,0.25235467637528797
7623,0,0.27496861638104225
7624,0,0.2513894456968743
7625,0,0.2506671337938237
7626,0,0.2497062019934829
7627,0,0.2497062019934829
7628,0,0.25259636729801954
7629,0,0.25697294816461486
7630,0,0.24946635343441698
7631,0,0.24922665872958907
7632,0,0.2528382114175303
7633,0,0.24922665872958907
7634,0,0.2528382114175303
7635,0,0.25648422016617844
7636,0,0.24946635343441698
7637,0,0.2497062019934829
7638,0,0.25042667030774496
7639,0,0.26462578004796306
7640,0,0.2852975326287324
7641,0,0.277785831165439
7642,0,0.3009500406974517
7643,0,0.24922665872958907
7644,0,0.2547784730557208
7645,0,0.25356466242722453
7646,0,0.25648422016617844
7647,0,0.24922665872958907
7648,0,0.24922665872958907
7649,0,0.24922665872958907
7650,0,0.24946635343441698
7651,0,0.25042667030774496
7652,0,0.25163052331092234
7653,0,0.26762703304198515
7654,0,0.25018636047929826
7655,0,0.24922665872958907
7656,0,0.24922665872958907
7657,0,0.2729309094433288
7658,0,0.2721692056844967
7659,0,0.2985309017661999
7660,0,0.24922665872958907
7661,0,0.255996101422554
7662,0,0.25211313870180974
7663,0,0.24994620435810794
7664,0,0.24946635343441698
7665,0,0.49932496554842
7666,0,0.267125327018197
7667,0,0.24946635343441698
7668,0,0.24922665872958907
7669,0,0.25042667030774496
7670,0,0.24994620435810794
7671,0,0.24922665872958907
7672,0,0.25648422016617844
7673,0,0.2513894456968743
7674,0,0.2528382114175303
7675,0,0.25042667030774496
7676,0,0.24946635343441698
7677,0,0.25042667030774496
7678,0,0.24946635343441698
7679,0,0.24922665872958907
7680,0,0.2538071188027468
7681,0,0.25211313870180974
7682,0,0.25697294816461486
7683,0,0.2528382114175303
7684,0,0.2589339433372941
7685,0,0.2513894456968743
7686,0,0.2528382114175303
7687,0,0.26288503173414757
7688,0,0.24994620435810794
7689,0,0.24946635343441698
7690,0,0.25819743058894706
7691,0,0.2533223590354024
7692,0,0.3201384772398196
7693,0,0.25163052331092234
7694,0,0.25018636047929826
7695,0,0.25042667030774496
7696,0,0.26189363239558155
7697,0,0.25163052331092234
7698,0,0.25235467637528797
7699,0,0.2518717543297415
7700,0,0.3132108659534551
7701,0,0.2545354052892549
7702,0,0.24946635343441698
7703,0,0.25235467637528797
7704,0,0.2643766504798919
7705,0,0.255996101422554
7706,0,0.24994620435810794
7707,0,0.25211313870180974
7708,0,0.2497062019934829
7709,0,0.2518717543297415
7710,0,0.24922665872958907
7711,0,0.25868828728672344
7712,0,0.25042667030774496
7713,0,0.25697294816461486
7714,0,0.26812933660839905
7715,0,0.2719156003820911
7716,0,0.25163052331092234
7717,0,0.30909369997390423
7718,0,0.3036510170977686
7719,0,0.27471338715246346
7720,0,0.25211313870180974
7721,0,0.25163052331092234
7722,0,0.2509077508875949
7723,0,0.35037501173546043
7724,0,0.2793299582018235
7725,0,0.25018636047929826
7726,0,0.2688839110752445
7727,0,0.40138727375651595
7728,0,0.25114852153880235
7729,0,0.25163052331092234
7730,0,0.2547784730557208
7731,0,0.25163052331092234
7732,0,0.2579522300624085
7733,0,0.2497062019934829
7734,0,0.24898711792736358
7735,0,0.2506671337938237
7736,0,0.24994620435810794
7737,0,0.2729309094433288
7738,0,0.25114852153880235
7739,0,0.25721754048940465
7740,0,0.2513894456968743
7741,0,0.2719156003820911
7742,0,0.2528382114175303
7743,0,0.24922665872958907
7744,0,0.25308020868102804
7745,0,0.24922665872958907
7746,0,0.24922665872958907
7747,0,0.2513894456968743
7748,0,0.24922665872958907
7749,0,0.24946635343441698
7750,0,0.2611516677931992
7751,0,0.2518717543297415
7752,0,0.2497062019934829
7753,0,0.2801039898420157
7754,0,0.24922665872958907
7755,0,0.24922665872958907
7756,0,0.2594257105377026
7757,0,0.29665709412401464
7758,0,0.26462578004796306
7759,0,0.3041928502455261
7760,0,0.2506671337938237
7761,0,0.25042667030774496
7762,0,0.2509077508875949
7763,0,0.25018636047929826
7764,0,0.2497062019934829
7765,0,0.2604110636122129
7766,0,0.24898711792736358
7767,0,0.25550859239318185
7768,0,0.25114852153880235
7769,0,0.2518717543297415
7770,0,0.2497062019934829
7771,0,0.2506671337938237
7772,0,0.254049728107903
7773,0,0.26838071228833377
7774,0,0.24922665872958907
7775,0,0.25114852153880235
7776,0,0.2892304213100352
7777,0,0.25721754048940465
7778,0,0.25018636047929826
7779,0,0.25042667030774496
7780,0,0.24922665872958907
7781,0,0.26139883825471244
7782,0,0.2731851063836568
7783,0,0.25042667030774496
7784,0,0.2528382114175303
7785,0,0.25429249028830736
7786,0,0.3365157149079967
7787,0,0.25018636047929826
7788,0,0.25163052331092234
7789,0,0.2506671337938237
7790,0,0.24994620435810794
7791,0,0.2497062019934829
7792,0,0.2545354052892549
7793,0,0.24922665872958907
7794,0,0.2688839110752445
7795,0,0.2780428206232203
7796,0,0.24898711792736358
7797,0,0.266373889635645
7798,0,0.2719156003820911
7799,0,0.24922665872958907
7800,0,0.2518717543297415
7801,0,0.26412767121154396
7802,0,0.24898711792736358
7803,0,0.24946635343441698
7804,0,0.25042667030774496
7805,0,0.24946635343441698
7806,0,0.24922665872958907
7807,0,0.26139883825471244
7808,0,0.264875059847429
7809,0,0.24946635343441698
7810,0,0.24994620435810794
7811,0,0.2497062019934829
7812,0,0.24994620435810794
7813,0,0.24922665872958907
7814,0,0.2528382114175303
7815,0,0.24922665872958907
7816,0,0.25042667030774496
7817,0,0.24994620435810794
7818,0,0.25163052331092234
7819,0,0.2604110636122129
7820,0,0.2557522706650723
7821,0,0.316803076636885
7822,0,0.2506671337938237
7823,0,0.24922665872958907
7824,0,0.24922665872958907
7825,0,0.24922665872958907
7826,0,0.24922665872958907
7827,0,0.25844278301710927
7828,0,0.3937196765006712
7829,0,0.25259636729801954
7830,0,0.2506671337938237
7831,0,0.2604110636122129
7832,0,0.24946635343441698
7833,0,0.2719156003820911
7834,0,0.276246968041631
7835,0,0.26387884231091896
7836,0,0.25844278301710927
7837,0,0.24994620435810794
7838,0,0.24922665872958907
7839,0,0.24946635343441698
7840,0,0.25042667030774496
7841,0,0.24994620435810794
7842,0,0.2513894456968743
7843,0,0.25356466242722453
7844,0,0.2518717543297415
7845,0,0.27267686029389454
7846,0,0.25550859239318185
7847,0,0.25163052331092234
7848,0,0.24922665872958907
7849,0,0.25018636047929826
7850,0,0.24922665872958907
7851,0,0.25018636047929826
7852,0,0.25356466242722453
7853,0,0.24922665872958907
7854,0,0.2513894456968743
7855,0,0.24898711792736358
7856,0,0.2545354052892549
7857,0,0.24898711792736358
7858,0,0.2631332584904517
7859,0,0.25868828728672344
7860,0,0.3006806965515369
7861,0,0.24922665872958907
7862,0,0.28477558134301445
7863,0,0.25235467637528797
7864,0,0.26189363239558155
7865,0,0.2509077508875949
7866,0,0.26288503173414757
7867,0,0.24946635343441698
7868,0,0.2547784730557208
7869,0,0.3680585245303191
7870,0,0.24946635343441698
7871,0,0.24922665872958907
7872,0,0.2550216935323606
7873,0,0.24922665872958907
7874,0,0.24898711792736358
7875,0,0.24994620435810794
7876,0,0.24922665872958907
7877,0,0.2497062019934829
7878,0,0.24898711792736358
7879,0,0.24946635343441698
7880,0,0.24898711792736358
7881,0,0.25550859239318185
7882,0,0.2518717543297415
7883,0,0.24994620435810794
7884,0,0.2701445145750001
7885,0,0.24898711792736358
7886,0,0.2506671337938237
7887,0,0.2506671337938237
7888,0,0.25211313870180974
7889,0,0.2631332584904517
7890,0,0.2633816358831941
7891,0,0.25211313870180974
7892,0,0.2709026610103361
7893,0,0.24946635343441698
7894,0,0.2509077508875949
7895,0,0.25356466242722453
7896,0,0.2497062019934829
7897,0,0.25042667030774496
7898,0,0.24922665872958907
7899,0,0.25018636047929826
7900,0,0.24994620435810794
7901,0,0.2497062019934829
7902,0,0.24994620435810794
7903,0,0.24898711792736358
7904,0,0.25429249028830736
7905,0,0.2497062019934829
7906,0,0.2688839110752445
7907,0,0.2509077508875949
7908,0,0.2509077508875949
7909,0,0.26288503173414757
7910,0,0.24922665872958907
7911,0,0.24922665872958907
7912,0,0.2842542051761504
7913,0,0.2518717543297415
7914,0,0.2497062019934829
7915,0,0.24922665872958907
7916,0,0.3039218656447991
7917,0,0.24994620435810794
7918,0,0.2497062019934829
7919,0,0.25819743058894706
7920,0,0.25042667030774496
7921,0,0.26065778040836796
7922,0,0.24898711792736358
7923,0,0.2513894456968743
7924,0,0.277785831165439
7925,0,0.25211313870180974
7926,0,0.5063679560128934
7927,0,0.2562400846086791
7928,0,0.25235467637528797
7929,0,0.2506671337938237
7930,0,0.24898711792736358
7931,0,0.24946635343441698
7932,0,0.24922665872958907
7933,0,0.2811380676934511
7934,0,0.2550216935323606
7935,0,0.2604110636122129
7936,0,0.2594257105377026
7937,0,0.31569542639333337
7938,0,0.24922665872958907
7939,0,0.2497062019934829
7940,0,0.24922665872958907
7941,0,0.24946635343441698
7942,0,0.2506671337938237
7943,0,0.25042667030774496
7944,0,0.25550859239318185
7945,0,0.24922665872958907
7946,0,0.25163052331092234
7947,0,0.2497062019934829
7948,0,0.2509077508875949
7949,0,0.25163052331092234
7950,0,0.25163052331092234
7951,0,0.24898711792736358
7952,0,0.24898711792736358
7953,0,0.2506671337938237
7954,0,0.25042667030774496
7955,0,0.2666242191140195
7956,0,0.25259636729801954
7957,0,0.2604110636122129
7958,0,0.2757351866047351
7959,0,0.2509077508875949
7960,0,0.2497062019934829
7961,0,0.2518717543297415
7962,0,0.31156041676055796
7963,0,0.25163052331092234
7964,0,0.24994620435810794
7965,0,0.24946635343441698
7966,0,0.2666242191140195
7967,0,0.2497062019934829
7968,0,0.2591797511080016
7969,0,0.25042667030774496
7970,0,0.2591797511080016
7971,0,0.25042667030774496
7972,0,0.24994620435810794
7973,0,0.2518717543297415
7974,0,0.24946635343441698
7975,0,0.2696398267140141
7976,0,0.25114852153880235
7977,0,0.25018636047929826
7978,0,0.24922665872958907
7979,0,0.24922665872958907
7980,0,0.25259636729801954
7981,0,0.25114852153880235
7982,0,0.2497062019934829
7983,0,0.24994620435810794
7984,0,0.2509077508875949
7985,0,0.25526506666350934
7986,0,0.28791588895637577
7987,0,0.26989209628439964
7988,0,0.2538071188027468
7989,0,0.2509077508875949
7990,0,0.260164498164464
7991,0,0.263630163845688
7992,0,0.2538071188027468
7993,0,0.24922665872958907
7994,0,0.2509077508875949
7995,0,0.2506671337938237
7996,0,0.2813969500719204
7997,0,0.25018636047929826
7998,0,0.2497062019934829
7999,0,0.25042667030774496
8000,0,0.24922665872958907
8001,0,0.24922665872958907
8002,0,0.2506671337938237
8003,0,0.2832131812223632
8004,0,0.2528382114175303
8005,0,0.2506671337938237
8006,0,0.24946635343441698
8007,0,0.25429249028830736
8008,0,0.3096409264906668
8009,0,0.24946635343441698
8010,0,0.2518717543297415
8011,0,0.24898711792736358
8012,0,0.24994620435810794
8013,0,0.25308020868102804
8014,0,0.2538071188027468
8015,0,0.2497062019934829
8016,0,0.26989209628439964
8017,0,0.24946635343441698
8018,0,0.24922665872958907
8019,0,0.24946635343441698
8020,0,0.25211313870180974
8021,0,0.26562379994597446
8022,0,0.29187013193560124
8023,0,0.263630163845688
8024,0,0.2518717543297415
8025,0,0.25018636047929826
8026,0,0.24898711792736358
8027,0,0.24922665872958907
8028,0,0.24898711792736358
8029,0,0.24922665872958907
8030,0,0.25991808412788864
8031,0,0.24922665872958907
8032,0,0.25991808412788864
8033,0,0.2497062019934829
8034,0,0.24922665872958907
8035,0,0.254049728107903
8036,0,0.2506671337938237
8037,0,0.24994620435810794
8038,0,0.25550859239318185
8039,0,0.24922665872958907
8040,0,0.2513894456968743
8041,0,0.260164498164464
8042,0,0.457487993062213
8043,0,0.24994620435810794
8044,0,0.24946635343441698
8045,0,0.24994620435810794
8046,0,0.25235467637528797
8047,0,0.2653740698655859
8048,0,0.27166214318569587
8049,0,0.31597214340369695
8050,0,0.24922665872958907
8051,0,0.28660492196967774
8052,0,0.2721692056844967
8053,0,0.2653740698655859
8054,0,0.2813969500719204
8055,0,0.2538071188027468
8056,0,0.24946635343441698
8057,0,0.26462578004796306
8058,0,0.2591797511080016
8059,0,0.26065778040836796
8060,0,0.26065778040836796
8061,0,0.24898711792736358
8062,0,0.2497062019934829
8063,0,0.25042667030774496
8064,0,0.25770718149734234
8065,0,0.2819151496959549
8066,0,0.24946635343441698
8067,0,0.24922665872958907
8068,0,0.32601976956166795
8069,0,0.2497062019934829
8070,0,0.25018636047929826
8071,0,0.25042667030774496
8072,0,0.24922665872958907
8073,0,0.25868828728672344
8074,0,0.2497062019934829
8075,0,0.24946635343441698
8076,0,0.2545354052892549
8077,0,0.24994620435810794
8078,0,0.583690320388694
8079,0,0.24922665872958907
8080,0,0.25114852153880235
8081,0,0.2594257105377026
8082,0,0.24922665872958907
8083,0,0.27675933639707834
8084,0,0.25259636729801954
8085,0,0.24922665872958907
8086,0,0.2538071188027468
8087,0,0.24922665872958907
8088,0,0.2497062019934829
8089,0,0.2547784730557208
8090,0,0.24946635343441698
8091,0,0.24994620435810794
8092,0,0.25721754048940465
8093,0,0.2721692056844967
8094,0,0.24922665872958907
8095,0,0.25991808412788864
8096,0,0.2623890303959627
8097,0,0.2947901052184309
8098,0,0.24922665872958907
8099,0,0.24922665872958907
8100,0,0.24922665872958907
8101,0,0.24994620435810794
8102,0,0.255996101422554
8103,0,0.24922665872958907
8104,0,0.24994620435810794
8105,0,0.24922665872958907
8106,0,0.2528382114175303
8107,0,0.24994620435810794
8108,0,0.24922665872958907
8109,0,0.2509077508875949
8110,0,0.26838071228833377
8111,0,0.24994620435810794
8112,0,0.2562400846086791
8113,0,0.2518717543297415
8114,0,0.24898711792736358
8115,0,0.25114852153880235
8116,0,0.3058216082431148
8117,0,0.24922665872958907
8118,0,0.2497062019934829
8119,0,0.3422579385464576
8120,0,0.2497062019934829
8121,0,0.24994620435810794
8122,0,0.2574622849532736
8123,0,0.2666242191140195
8124,0,0.255996101422554
8125,0,0.2693877059391195
8126,0,0.25042667030774496
8127,0,0.24922665872958907
8128,0,0.25526506666350934
8129,0,0.25259636729801954
8130,0,0.2497062019934829
8131,0,0.24994620435810794
8132,0,0.2506671337938237
8133,0,0.2497062019934829
8134,0,0.24922665872958907
8135,0,0.2497062019934829
8136,0,0.26989209628439964
8137,0,0.2897572297631633
8138,0,0.27650307889648434
8139,0,0.25018636047929826
8140,0,0.24898711792736358
8141,0,0.2621412559458173
8142,0,0.25018636047929826
8143,0,0.24946635343441698
8144,0,0.29799483458100057
8145,0,0.2557522706650723
8146,0,0.24994620435810794
8147,0,0.24946635343441698
8148,0,0.25819743058894706
8149,0,0.25648422016617844
8150,0,0.25356466242722453
8151,0,0.24922665872958907
8152,0,0.24922665872958907
8153,0,0.24922665872958907
8154,0,0.2533223590354024
8155,0,0.24898711792736358
8156,0,0.24898711792736358
8157,0,0.2506671337938237
8158,0,0.24994620435810794
8159,0,0.25042667030774496
8160,0,0.2533223590354024
8161,0,0.2497062019934829
8162,0,0.2574622849532736
8163,0,0.24922665872958907
8164,0,0.25042667030774496
8165,0,0.24922665872958907
8166,0,0.2506671337938237
8167,0,0.255996101422554
8168,0,0.24922665872958907
8169,0,0.2550216935323606
8170,0,0.2533223590354024
8171,0,0.24946635343441698
8172,0,0.2562400846086791
8173,0,0.25819743058894706
8174,0,0.2518717543297415
8175,0,0.25819743058894706
8176,0,0.2513894456968743
8177,0,0.2538071188027468
8178,0,0.2497062019934829
8179,0,0.25356466242722453
8180,0,0.24994620435810794
8181,0,0.2497062019934829
8182,0,0.2562400846086791
8183,0,0.2594257105377026
8184,0,0.25042667030774496
8185,0,0.24946635343441698
8186,0,0.24922665872958907
8187,0,0.2509077508875949
8188,0,0.25429249028830736
8189,0,0.2509077508875949
8190,0,0.24922665872958907
8191,0,0.254049728107903
8192,0,0.25844278301710927
8193,0,0.24922665872958907
8194,0,0.2497062019934829
8195,0,0.2513894456968743
8196,0,0.24922665872958907
8197,0,0.24922665872958907
8198,0,0.25697294816461486
8199,0,0.2538071188027468
8200,0,0.24946635343441698
8201,0,0.24946635343441698
8202,0,0.25697294816461486
8203,0,0.26812933660839905
8204,0,0.2518717543297415
8205,0,0.25163052331092234
8206,0,0.2518717543297415
8207,0,0.24946635343441698
8208,0,0.24994620435810794
8209,0,0.2557522706650723
8210,0,0.24994620435810794
8211,0,0.2604110636122129
8212,0,0.2621412559458173
8213,0,0.24946635343441698
8214,0,0.25018636047929826
8215,0,0.2533223590354024
8216,0,0.2574622849532736
8217,0,0.25967182156492913
8218,0,0.25308020868102804
8219,0,0.2506671337938237
8220,0,0.24946635343441698
8221,0,0.2623890303959627
8222,0,0.2497062019934829
8223,0,0.24922665872958907
8224,0,0.24946635343441698
8225,0,0.264875059847429
8226,0,0.26288503173414757
8227,0,0.2506671337938237
8228,0,0.266373889635645
8229,0,0.24994620435810794
8230,0,0.24922665872958907
8231,0,0.24922665872958907
8232,0,0.24946635343441698
8233,0,0.24946635343441698
8234,0,0.24922665872958907
8235,0,0.24946635343441698
8236,0,0.25042667030774496
8237,0,0.25429249028830736
8238,0,0.24946635343441698
8239,0,0.2509077508875949
8240,0,0.24994620435810794
8241,0,0.2497062019934829
8242,0,0.3052781467836887
8243,0,0.2651244898096321
8244,0,0.24898711792736358
8245,0,0.25235467637528797
8246,0,0.255996101422554
8247,0,0.24922665872958907
8248,0,0.24922665872958907
8249,0,0.24946635343441698
8250,0,0.24922665872958907
8251,0,0.25042667030774496
8252,0,0.24922665872958907
8253,0,0.2666242191140195
8254,0,0.24898711792736358
8255,0,0.40539383773840343
8256,0,0.25163052331092234
8257,0,0.2538071188027468
8258,0,0.27752898792843583
8259,0,0.25648422016617844
8260,0,0.25163052331092234
8261,0,0.25114852153880235
8262,0,0.25259636729801954
8263,0,0.26065778040836796
8264,0,0.25648422016617844
8265,0,0.24922665872958907
8266,0,0.2509077508875949
8267,0,0.255996101422554
8268,0,0.25018636047929826
8269,0,0.24922665872958907
8270,0,0.24922665872958907
8271,0,0.2693877059391195
8272,0,0.2538071188027468
8273,0,0.2513894456968743
8274,0,0.25429249028830736
8275,0,0.25819743058894706
8276,0,0.24922665872958907
8277,0,0.25114852153880235
8278,0,0.25235467637528797
8279,0,0.24946635343441698
8280,0,0.25648422016617844
8281,0,0.25042667030774496
8282,0,0.24994620435810794
8283,0,0.24898711792736358
8284,0,0.24946635343441698
8285,0,0.2545354052892549
8286,0,0.24946635343441698
8287,0,0.24922665872958907
8288,0,0.266373889635645
8289,0,0.2528382114175303
8290,0,0.24922665872958907
8291,0,0.25163052331092234
8292,0,0.24922665872958907
8293,0,0.24922665872958907
8294,0,0.25163052331092234
8295,0,0.25259636729801954
8296,0,0.25648422016617844
8297,0,0.24946635343441698
8298,0,0.27599100391649967
8299,0,0.2513894456968743
8300,0,0.25211313870180974
8301,0,0.24922665872958907
8302,0,0.24898711792736358
8303,0,0.25648422016617844
8304,0,0.25308020868102804
8305,0,0.2533223590354024
8306,0,0.2497062019934829
8307,0,0.2589339433372941
8308,0,0.24898711792736358
8309,0,0.24922665872958907
8310,0,0.2611516677931992
8311,0,0.302298819338011
8312,0,0.2497062019934829
8313,0,0.24898711792736358
8314,0,0.24898711792736358
8315,0,0.25042667030774496
8316,0,0.24898711792736358
8317,0,0.24922665872958907
8318,0,0.25114852153880235
8319,0,0.2701445145750001
8320,0,0.2513894456968743
8321,0,0.24898711792736358
8322,0,0.2506671337938237
8323,0,0.2497062019934829
8324,0,0.25844278301710927
8325,0,0.2811380676934511
8326,0,0.24946635343441698
8327,0,0.25163052331092234
8328,0,0.25550859239318185
8329,0,0.24898711792736358
8330,0,0.2643766504798919
8331,0,0.5220414343971256
8332,0,0.25259636729801954
8333,0,0.24994620435810794
8334,0,0.2658736799811523
8335,0,0.2497062019934829
8336,0,0.2497062019934829
8337,0,0.25163052331092234
8338,0,0.2513894456968743
8339,0,0.24922665872958907
8340,0,0.24994620435810794
8341,0,0.2626369556806408
8342,0,0.24946635343441698
8343,0,0.24922665872958907
8344,0,0.25259636729801954
8345,0,0.24922665872958907
8346,0,0.24922665872958907
8347,0,0.24898711792736358
8348,0,0.2567285080374613
8349,0,0.25114852153880235
8350,0,0.24946635343441698
8351,0,0.24946635343441698
8352,0,0.24946635343441698
8353,0,0.2513894456968743
8354,0,0.24898711792736358
8355,0,0.2819151496959549
8356,0,0.24946635343441698
8357,0,0.2528382114175303
8358,0,0.26387884231091896
8359,0,0.254049728107903
8360,0,0.2643766504798919
8361,0,0.25550859239318185
8362,0,0.24946635343441698
8363,0,0.24922665872958907
8364,0,0.25114852153880235
8365,0,0.25235467637528797
8366,0,0.25526506666350934
8367,0,0.2545354052892549
8368,0,0.24994620435810794
8369,0,0.2518717543297415
8370,0,0.25550859239318185
8371,0,0.2509077508875949
8372,0,0.2509077508875949
8373,0,0.25550859239318185
8374,0,0.25114852153880235
8375,0,0.24898711792736358
8376,0,0.25163052331092234
8377,0,0.24922665872958907
8378,0,0.3179128076944637
8379,0,0.24922665872958907
8380,0,0.264875059847429
8381,0,0.24898711792736358
8382,0,0.2509077508875949
8383,0,0.2594257105377026
8384,0,0.25018636047929826
8385,0,0.24922665872958907
8386,0,0.2513894456968743
8387,0,0.2509077508875949
8388,0,0.24946635343441698
8389,0,0.3970872139940298
8390,0,0.26189363239558155
8391,0,0.2937263303352282
8392,0,0.2547784730557208
8393,0,0.24946635343441698
8394,0,0.25018636047929826
8395,0,0.24922665872958907
8396,0,0.24922665872958907
8397,0,0.24946635343441698
8398,0,0.2497062019934829
8399,0,0.28062073825562517
8400,0,0.2958561188717079
8401,0,0.24994620435810794
8402,0,0.24922665872958907
8403,0,0.24946635343441698
8404,0,0.24922665872958907
8405,0,0.254049728107903
8406,0,0.25526506666350934
8407,0,0.25648422016617844
8408,0,0.2533223590354024
8409,0,0.25550859239318185
8410,0,0.25114852153880235
8411,0,0.2509077508875949
8412,0,0.2497062019934829
8413,0,0.25356466242722453
8414,0,0.2574622849532736
8415,0,0.25721754048940465
8416,0,0.25018636047929826
8417,0,0.25018636047929826
8418,0,0.24922665872958907
8419,0,0.32433369917272215
8420,0,0.25211313870180974
8421,0,0.273439451035263
8422,0,0.25429249028830736
8423,0,0.266373889635645
8424,0,0.2661237099011442
8425,0,0.27701574045909455
8426,0,0.2591797511080016
8427,0,0.24946635343441698
8428,0,0.2533223590354024
8429,0,0.26189363239558155
8430,0,0.47373703011817614
8431,0,0.25868828728672344
8432,0,0.2626369556806408
8433,0,0.2567285080374613
8434,0,0.2538071188027468
8435,0,0.24922665872958907
8436,0,0.2506671337938237
8437,0,0.26562379994597446
8438,0,0.2547784730557208
8439,0,0.2579522300624085
8440,0,0.24994620435810794
8441,0,0.2518717543297415
8442,0,0.25018636047929826
8443,0,0.2858200582706499
8444,0,0.2996046957683178
8445,0,0.25259636729801954
8446,0,0.2528382114175303
8447,0,0.24946635343441698
8448,0,0.2497062019934829
8449,0,0.2913410577785436
8450,0,0.25550859239318185
8451,0,0.24946635343441698
8452,0,0.24922665872958907
8453,0,0.25042667030774496
8454,0,0.2513894456968743
8455,0,0.2557522706650723
8456,0,0.3547597069652418
8457,0,0.24922665872958907
8458,0,0.34024279367113025
8459,0,0.2497062019934829
8460,0,0.254049728107903
8461,0,0.2513894456968743
8462,0,0.28477558134301445
8463,0,0.2506671337938237
8464,0,0.25721754048940465
8465,0,0.24946635343441698
8466,0,0.24922665872958907
8467,0,0.24922665872958907
8468,0,0.25042667030774496
8469,0,0.25308020868102804
8470,0,0.24946635343441698
8471,0,0.25991808412788864
8472,0,0.24946635343441698
8473,0,0.24922665872958907
8474,0,0.2562400846086791
8475,0,0.26462578004796306
8476,0,0.24946635343441698
8477,0,0.2729309094433288
8478,0,0.25042667030774496
8479,0,0.24922665872958907
8480,0,0.30991474001027347
8481,0,0.27140883417325434
8482,0,0.26462578004796306
8483,0,0.2631332584904517
8484,0,0.25770718149734234
8485,0,0.2623890303959627
8486,0,0.25526506666350934
8487,0,0.2562400846086791
8488,0,0.25042667030774496
8489,0,0.26562379994597446
8490,0,0.26412767121154396
8491,0,0.2509077508875949
8492,0,0.2513894456968743
8493,0,0.3162489908710615
8494,0,0.25697294816461486
8495,0,0.24946635343441698
8496,0,0.28373340488534626
8497,0,0.24946635343441698
8498,0,0.25163052331092234
8499,0,0.24922665872958907
8500,0,0.2506671337938237
8501,0,0.25868828728672344
8502,0,0.27267686029389454
8503,0,0.24994620435810794
8504,0,0.24922665872958907
8505,0,0.25042667030774496
8506,0,0.24994620435810794
8507,0,0.2701445145750001
8508,0,0.25550859239318185
8509,0,0.42779907081956176
8510,0,0.25114852153880235
8511,0,0.25163052331092234
8512,0,0.2693877059391195
8513,0,0.25042667030774496
8514,0,0.2611516677931992
8515,0,0.24898711792736358
8516,0,0.24922665872958907
8517,0,0.2506671337938237
8518,0,0.2545354052892549
8519,0,0.266373889635645
8520,0,0.24898711792736358
8521,0,0.25259636729801954
8522,0,0.24898711792736358
8523,0,0.24946635343441698
8524,0,0.24922665872958907
8525,0,0.2567285080374613
8526,0,0.24922665872958907
8527,0,0.25042667030774496
8528,0,0.27599100391649967
8529,0,0.2509077508875949
8530,0,0.24922665872958907
8531,0,0.25967182156492913
8532,0,0.2666242191140195
8533,0,0.25429249028830736
8534,0,0.24922665872958907
8535,0,0.255996101422554
8536,0,0.25356466242722453
8537,0,0.25868828728672344
8538,0,0.24922665872958907
8539,0,0.2509077508875949
8540,0,0.25259636729801954
8541,0,0.25235467637528797
8542,0,0.2643766504798919
8543,0,0.24946635343441698
8544,0,0.2719156003820911
8545,0,0.2528382114175303
8546,0,0.2506671337938237
8547,0,0.25114852153880235
8548,0,0.2574622849532736
8549,0,0.24922665872958907
8550,0,0.24946635343441698
8551,0,0.3237726842572225
8552,0,0.2892304213100352
8553,0,0.2709026610103361
8554,0,0.24898711792736358
8555,0,0.25018636047929826
8556,0,0.2497062019934829
8557,0,0.24994620435810794
8558,0,0.2545354052892549
8559,0,0.24994620435810794
8560,0,0.2611516677931992
8561,0,0.25114852153880235
8562,0,0.35329538606544686
8563,0,0.2497062019934829
8564,0,0.2509077508875949
8565,0,0.2616461598103055
8566,0,0.24946635343441698
8567,0,0.24922665872958907
8568,0,0.24922665872958907
8569,0,0.25042667030774496
8570,0,0.2506671337938237
8571,0,0.2497062019934829
8572,0,0.25211313870180974
8573,0,0.24922665872958907
8574,0,0.26989209628439964
8575,0,0.24922665872958907
8576,0,0.2509077508875949
8577,0,0.2509077508875949
8578,0,0.25114852153880235
8579,0,0.25259636729801954
8580,0,0.25042667030774496
8581,0,0.2509077508875949
8582,0,0.25018636047929826
8583,0,0.28844127474858583
8584,0,0.24922665872958907
8585,0,0.24922665872958907
8586,0,0.24922665872958907
8587,0,0.25018636047929826
8588,0,0.24994620435810794
8589,0,0.2509077508875949
8590,0,0.24898711792736358
8591,0,0.25018636047929826
8592,0,0.25235467637528797
8593,0,0.2545354052892549
8594,0,0.24922665872958907
8595,0,0.2513894456968743
8596,0,0.2497062019934829
8597,0,0.26412767121154396
8598,0,0.2518717543297415
8599,0,0.24994620435810794
8600,0,0.2562400846086791
8601,0,0.24994620435810794
8602,0,0.24922665872958907
8603,0,0.2921348807021201
8604,0,0.25308020868102804
8605,0,0.25018636047929826
8606,0,0.25259636729801954
8607,0,0.25697294816461486
8608,0,0.27599100391649967
8609,0,0.24994620435810794
8610,0,0.25235467637528797
8611,0,0.26189363239558155
8612,0,0.24898711792736358
8613,0,0.3294054200675441
8614,0,0.24922665872958907
8615,0,0.25868828728672344
8616,0,0.24922665872958907
8617,0,0.24922665872958907
8618,0,0.24922665872958907
8619,0,0.24922665872958907
8620,0,0.31101132619548993
8621,0,0.28036229137605784
8622,0,0.24994620435810794
8623,0,0.25042667030774496
8624,0,0.2497062019934829
8625,0,0.2497062019934829
8626,0,0.2506671337938237
8627,0,0.24922665872958907
8628,0,0.24946635343441698
8629,0,0.27166214318569587
8630,0,0.2567285080374613
8631,0,0.25042667030774496
8632,0,0.24994620435810794
8633,0,0.24922665872958907
8634,0,0.24922665872958907
8635,0,0.27166214318569587
8636,0,0.2506671337938237
8637,0,0.25018636047929826
8638,0,0.24922665872958907
8639,0,0.24922665872958907
8640,0,0.24922665872958907
8641,0,0.24898711792736358
8642,0,0.24922665872958907
8643,0,0.2497062019934829
8644,0,0.2506671337938237
8645,0,0.2506671337938237
8646,0,0.27471338715246346
8647,0,0.24946635343441698
8648,0,0.25308020868102804
8649,0,0.2497062019934829
8650,0,0.2626369556806408
8651,0,0.29452395134318904
8652,0,0.25721754048940465
8653,0,0.24922665872958907
8654,0,0.2506671337938237
8655,0,0.26989209628439964
8656,0,0.2497062019934829
8657,0,0.2579522300624085
8658,0,0.2513894456968743
8659,0,0.26462578004796306
8660,0,0.26462578004796306
8661,0,0.24994620435810794
8662,0,0.255996101422554
8663,0,0.24898711792736358
8664,0,0.2509077508875949
8665,0,0.2731851063836568
8666,0,0.24898711792736358
8667,0,0.2518717543297415
8668,0,0.2497062019934829
8669,0,0.25114852153880235
8670,0,0.24946635343441698
8671,0,0.2643766504798919
8672,0,0.25356466242722453
8673,0,0.24922665872958907
8674,0,0.25163052331092234
8675,0,0.2497062019934829
8676,0,0.2691357340346593
8677,0,0.25211313870180974
8678,0,0.24922665872958907
8679,0,0.2533223590354024
8680,0,0.3069101526740248
8681,0,0.25697294816461486
8682,0,0.24898711792736358
8683,0,0.2497062019934829
8684,0,0.25042667030774496
8685,0,0.2604110636122129
8686,0,0.2673761053010772
8687,0,0.2513894456968743
8688,0,0.25550859239318185
8689,0,0.24898711792736358
8690,0,0.2497062019934829
8691,0,0.2497062019934829
8692,0,0.2528382114175303
8693,0,0.24946635343441698
8694,0,0.2497062019934829
8695,0,0.24922665872958907
8696,0,0.2506671337938237
8697,0,0.3009500406974517
8698,0,0.24946635343441698
8699,0,0.24994620435810794
8700,0,0.2832131812223632
8701,0,0.24946635343441698
8702,0,0.24898711792736358
8703,0,0.25868828728672344
8704,0,0.24922665872958907
8705,0,0.24994620435810794
8706,0,0.4616227074225957
8707,0,0.27242295901463515
8708,0,0.3074552336815857
8709,0,0.2621412559458173
8710,0,0.2509077508875949
8711,0,0.2506671337938237
8712,0,0.24922665872958907
8713,0,0.25235467637528797
8714,0,0.25114852153880235
8715,0,0.24946635343441698
8716,0,0.25844278301710927
8717,0,0.2506671337938237
8718,0,0.2533223590354024
8719,0,0.25163052331092234
8720,0,0.25259636729801954
8721,0,0.24922665872958907
8722,0,0.24994620435810794
8723,0,0.29054850653841513
8724,0,0.24946635343441698
8725,0,0.24946635343441698
8726,0,0.25042667030774496
8727,0,0.24994620435810794
8728,0,0.2873910736252701
8729,0,0.27369394331819674
8730,0,0.2506671337938237
8731,0,0.24922665872958907
8732,0,0.24922665872958907
8733,0,0.2533223590354024
8734,0,0.25018636047929826
8735,0,0.24922665872958907
8736,0,0.2958561188717079
8737,0,0.254049728107903
8738,0,0.24994620435810794
8739,0,0.2633816358831941
8740,0,0.25018636047929826
8741,0,0.24922665872958907
8742,0,0.24922665872958907
8743,0,0.24994620435810794
8744,0,0.25697294816461486
8745,0,0.25648422016617844
8746,0,0.2518717543297415
8747,0,0.2871288801297004
8748,0,0.24898711792736358
8749,0,0.25114852153880235
8750,0,0.2574622849532736
8751,0,0.2509077508875949
8752,0,0.24946635343441698
8753,0,0.2506671337938237
8754,0,0.25211313870180974
8755,0,0.24922665872958907
8756,0,0.24922665872958907
8757,0,0.24922665872958907
8758,0,0.24994620435810794
8759,0,0.2497062019934829
8760,0,0.25018636047929826
8761,0,0.25018636047929826
8762,0,0.25697294816461486
8763,0,0.24922665872958907
8764,0,0.24946635343441698
8765,0,0.2668746982653022
8766,0,0.29879914298233406
8767,0,0.24994620435810794
8768,0,0.2533223590354024
8769,0,0.25259636729801954
8770,0,0.2574622849532736
8771,0,0.24898711792736358
8772,0,0.266373889635645
8773,0,0.25114852153880235
8774,0,0.24946635343441698
8775,0,0.24946635343441698
8776,0,0.24994620435810794
8777,0,0.4325075938418238
8778,0,0.254049728107903
8779,0,0.25721754048940465
8780,0,0.24922665872958907
8781,0,0.24898711792736358
8782,0,0.25042667030774496
8783,0,0.24898711792736358
8784,0,0.24994620435810794
8785,0,0.24922665872958907
8786,0,0.2591797511080016
8787,0,0.24898711792736358
8788,0,0.29452395134318904
8789,0,0.24922665872958907
8790,0,0.2497062019934829
8791,0,0.2506671337938237
8792,0,0.2594257105377026
8793,0,0.25163052331092234
8794,0,0.26989209628439964
8795,0,0.2518717543297415
8796,0,0.24898711792736358
8797,0,0.24946635343441698
8798,0,0.2688839110752445
8799,0,0.25042667030774496
8800,0,0.26288503173414757
8801,0,0.24922665872958907
8802,0,0.24994620435810794
8803,0,0.24898711792736358
8804,0,0.2643766504798919
8805,0,0.25018636047929826
8806,0,0.25163052331092234
8807,0,0.25526506666350934
8808,0,0.26812933660839905
8809,0,0.25042667030774496
8810,0,0.2550216935323606
8811,0,0.24922665872958907
8812,0,0.2643766504798919
8813,0,0.2518717543297415
8814,0,0.25308020868102804
8815,0,0.24922665872958907
8816,0,0.2562400846086791
8817,0,0.25018636047929826
8818,0,0.29665709412401464
8819,0,0.25648422016617844
8820,0,0.24898711792736358
8821,0,0.2557522706650723
8822,0,0.24994620435810794
8823,0,0.2506671337938237
8824,0,0.24898711792736358
8825,0,0.25770718149734234
8826,0,0.25163052331092234
8827,0,0.2795878231663588
8828,0,0.24994620435810794
8829,0,0.24994620435810794
8830,0,0.2661237099011442
8831,0,0.26065778040836796
8832,0,0.24922665872958907
8833,0,0.2513894456968743
8834,0,0.24898711792736358
8835,0,0.24898711792736358
8836,0,0.2643766504798919
8837,0,0.27727229099787787
8838,0,0.2567285080374613
8839,0,0.24994620435810794
8840,0,0.254049728107903
8841,0,0.25235467637528797
8842,0,0.25967182156492913
8843,0,0.25018636047929826
8844,0,0.2506671337938237
8845,0,0.25163052331092234
8846,0,0.2497062019934829
8847,0,0.2557522706650723
8848,0,0.2509077508875949
8849,0,0.24922665872958907
8850,0,0.25259636729801954
8851,0,0.25356466242722453
8852,0,0.25819743058894706
8853,0,0.24946635343441698
8854,0,0.24922665872958907
8855,0,0.25308020868102804
8856,0,0.2509077508875949
8857,0,0.2550216935323606
8858,0,0.2562400846086791
8859,0,0.25967182156492913
8860,0,0.2721692056844967
8861,0,0.24946635343441698
8862,0,0.24898711792736358
8863,0,0.24922665872958907
8864,0,0.2506671337938237
8865,0,0.25211313870180974
8866,0,0.25211313870180974
8867,0,0.2643766504798919
8868,0,0.2719156003820911
8869,0,0.24898711792736358
8870,0,0.24922665872958907
8871,0,0.24946635343441698
8872,0,0.24922665872958907
8873,0,0.2557522706650723
8874,0,0.25114852153880235
8875,0,0.25042667030774496
8876,0,0.24898711792736358
8877,0,0.2528382114175303
8878,0,0.2509077508875949
8879,0,0.24946635343441698
8880,0,0.2497062019934829
8881,0,0.24994620435810794
8882,0,0.24922665872958907
8883,0,0.2688839110752445
8884,0,0.24946635343441698
8885,0,0.25991808412788864
8886,0,0.25967182156492913
8887,0,0.24946635343441698
8888,0,0.2567285080374613
8889,0,0.2658736799811523
8890,0,0.2513894456968743
8891,0,0.2550216935323606
8892,0,0.24898711792736358
8893,0,0.25259636729801954
8894,0,0.24946635343441698
8895,0,0.25018636047929826
8896,0,0.2538071188027468
8897,0,0.24994620435810794
8898,0,0.29081254881470003
8899,0,0.24922665872958907
8900,0,0.24946635343441698
8901,0,0.24946635343441698
8902,0,0.2567285080374613
8903,0,0.2513894456968743
8904,0,0.2497062019934829
8905,0,0.24994620435810794
8906,0,0.25163052331092234
8907,0,0.24922665872958907
8908,0,0.26189363239558155
8909,0,0.2574622849532736
8910,0,0.2574622849532736
8911,0,0.24898711792736358
8912,0,0.25042667030774496
8913,0,0.2518717543297415
8914,0,0.25042667030774496
8915,0,0.24922665872958907
8916,0,0.2696398267140141
8917,0,0.26090464848983624
8918,0,0.24922665872958907
8919,0,0.24946635343441698
8920,0,0.24898711792736358
8921,0,0.24922665872958907
8922,0,0.3376603697418983
8923,0,0.24922665872958907
8924,0,0.2567285080374613
8925,0,0.24946635343441698
8926,0,0.4894018531413648
8927,0,0.2513894456968743
8928,0,0.3184684508034189
8929,0,0.2506671337938237
8930,0,0.276246968041631
8931,0,0.24922665872958907
8932,0,0.25967182156492913
8933,0,0.24922665872958907
8934,0,0.42341619998831
8935,0,0.2547784730557208
8936,0,0.2497062019934829
8937,0,0.2509077508875949
8938,0,0.26562379994597446
8939,0,0.26562379994597446
8940,0,0.24946635343441698
8941,0,0.25259636729801954
8942,0,0.24922665872958907
8943,0,0.2509077508875949
8944,0,0.25163052331092234
8945,0,0.2616461598103055
8946,0,0.24994620435810794
8947,0,0.24946635343441698
8948,0,0.2509077508875949
8949,0,0.2528382114175303
8950,0,0.2497062019934829
8951,0,0.24946635343441698
8952,0,0.24898711792736358
8953,0,0.24898711792736358
8954,0,0.24898711792736358
8955,0,0.24898711792736358
8956,0,0.26090464848983624
8957,0,0.24946635343441698
8958,0,0.2900208469104864
8959,0,0.24994620435810794
8960,0,0.2579522300624085
8961,0,0.24946635343441698
8962,0,0.24922665872958907
8963,0,0.24898711792736358
8964,0,0.24922665872958907
8965,0,0.2518717543297415
8966,0,0.2509077508875949
8967,0,0.25550859239318185
8968,0,0.2887041813192554
8969,0,0.25308020868102804
8970,0,0.24994620435810794
8971,0,0.2621412559458173
8972,0,0.25042667030774496
8973,0,0.24946635343441698
8974,0,0.2509077508875949
8975,0,0.2574622849532736
8976,0,0.36419494504517336
8977,0,0.24922665872958907
8978,0,0.25042667030774496
8979,0,0.24922665872958907
8980,0,0.25018636047929826
8981,0,0.24922665872958907
8982,0,0.24898711792736358
8983,0,0.266373889635645
8984,0,0.24994620435810794
8985,0,0.24946635343441698
8986,0,0.24922665872958907
8987,0,0.34024279367113025
8988,0,0.24994620435810794
8989,0,0.24922665872958907
8990,0,0.2497062019934829
8991,0,0.24898711792736358
8992,0,0.24922665872958907
8993,0,0.24898711792736358
8994,0,0.24898711792736358
8995,0,0.24994620435810794
8996,0,0.25042667030774496
8997,0,0.25114852153880235
8998,0,0.2547784730557208
8999,0,0.2626369556806408
9000,0,0.25356466242722453
9001,0,0.24994620435810794
9002,0,0.2513894456968743
9003,0,0.24946635343441698
9004,0,0.24922665872958907
9005,0,0.24946635343441698
9006,0,0.25235467637528797
9007,0,0.27752898792843583
9008,0,0.24922665872958907
9009,0,0.24898711792736358
9010,0,0.25429249028830736
9011,0,0.24994620435810794
9012,0,0.24922665872958907
9013,0,0.24898711792736358
9014,0,0.27039708151020647
9015,0,0.26288503173414757
9016,0,0.24922665872958907
9017,0,0.34630529208619654
9018,0,0.24946635343441698
9019,0,0.2497062019934829
9020,0,0.255996101422554
9021,0,0.24946635343441698
9022,0,0.24898711792736358
9023,0,0.24994620435810794
9024,0,0.2574622849532736
9025,0,0.25163052331092234
9026,0,0.25770718149734234
9027,0,0.24922665872958907
9028,0,0.29452395134318904
9029,0,0.27140883417325434
9030,0,0.25259636729801954
9031,0,0.24946635343441698
9032,0,0.25042667030774496
9033,0,0.2651244898096321
9034,0,0.25114852153880235
9035,0,0.2497062019934829
9036,0,0.25114852153880235
9037,0,0.24922665872958907
9038,0,0.2509077508875949
9039,0,0.254049728107903
9040,0,0.24946635343441698
9041,0,0.24922665872958907
9042,0,0.25235467637528797
9043,0,0.2518717543297415
9044,0,0.2616461598103055
9045,0,0.25163052331092234
9046,0,0.2852975326287324
9047,0,0.2497062019934829
9048,0,0.2567285080374613
9049,0,0.25163052331092234
9050,0,0.24946635343441698
9051,0,0.24922665872958907
9052,0,0.25308020868102804
9053,0,0.25308020868102804
9054,0,0.2567285080374613
9055,0,0.2916055242597281
9056,0,0.25259636729801954
9057,0,0.2506671337938237
9058,0,0.24994620435810794
9059,0,0.29054850653841513
9060,0,0.24922665872958907
9061,0,0.255996101422554
9062,0,0.2506671337938237
9063,0,0.2547784730557208
9064,0,0.24994620435810794
9065,0,0.25721754048940465
9066,0,0.24898711792736358
9067,0,0.28949375452924453
9068,0,0.25648422016617844
9069,0,0.24946635343441698
9070,0,0.24898711792736358
9071,0,0.28165597743633575
9072,0,0.254049728107903
9073,0,0.2547784730557208
9074,0,0.25844278301710927
9075,0,0.25018636047929826
9076,0,0.25018636047929826
9077,0,0.24898711792736358
9078,0,0.25042667030774496
9079,0,0.25844278301710927
9080,0,0.25211313870180974
9081,0,0.2591797511080016
9082,0,0.2518717543297415
9083,0,0.25967182156492913
9084,0,0.3096409264906668
9085,0,0.25042667030774496
9086,0,0.2955894059525401
9087,0,0.24922665872958907
9088,0,0.25042667030774496
9089,0,0.25042667030774496
9090,0,0.25042667030774496
9091,0,0.2506671337938237
9092,0,0.24922665872958907
9093,0,0.2547784730557208
9094,0,0.25018636047929826
9095,0,0.24898711792736358
9096,0,0.24898711792736358
9097,0,0.24898711792736358
9098,0,0.24898711792736358
9099,0,0.25235467637528797
9100,0,0.24898711792736358
9101,0,0.24898711792736358
9102,0,0.24898711792736358
9103,0,0.24898711792736358
9104,0,0.2557522706650723
9105,0,0.2557522706650723
9106,0,0.2497062019934829
9107,0,0.24994620435810794
9108,0,0.24922665872958907
9109,0,0.2497062019934829
9110,0,0.24898711792736358
9111,0,0.24922665872958907
9112,0,0.24922665872958907
9113,0,0.24922665872958907
9114,0,0.2518717543297415
9115,0,0.24946635343441698
9116,0,0.24922665872958907
9117,0,0.25259636729801954
9118,0,0.25018636047929826
9119,0,0.24898711792736358
9120,0,0.25018636047929826
9121,0,0.24994620435810794
9122,0,0.2513894456968743
9123,0,0.25550859239318185
9124,0,0.25018636047929826
9125,0,0.2557522706650723
9126,0,0.2528382114175303
9127,0,0.24922665872958907
9128,0,0.2513894456968743
9129,0,0.2557522706650723
9130,0,0.24922665872958907
9131,0,0.2533223590354024
9132,0,0.4881218943795779
9133,0,0.2547784730557208
9134,0,0.24898711792736358
9135,0,0.24946635343441698
9136,0,0.24922665872958907
9137,0,0.2509077508875949
9138,0,0.25114852153880235
9139,0,0.25114852153880235
9140,0,0.24922665872958907
9141,0,0.24946635343441698
9142,0,0.2518717543297415
9143,0,0.25550859239318185
9144,0,0.25042667030774496
9145,0,0.25429249028830736
9146,0,0.24946635343441698
9147,0,0.2497062019934829
9148,0,0.24994620435810794
9149,0,0.25259636729801954
9150,0,0.24994620435810794
9151,0,0.24922665872958907
9152,0,0.26989209628439964
9153,0,0.25163052331092234
9154,0,0.2509077508875949
9155,0,0.2668746982653022
9156,0,0.2533223590354024
9157,0,0.25042667030774496
9158,0,0.24922665872958907
9159,0,0.26412767121154396
9160,0,0.25211313870180974
9161,0,0.263630163845688
9162,0,0.2497062019934829
9163,0,0.2506671337938237
9164,0,0.2509077508875949
9165,0,0.2497062019934829
9166,0,0.24898711792736358
9167,0,0.24922665872958907
9168,0,0.2589339433372941
9169,0,0.25697294816461486
9170,0,0.2832131812223632
9171,0,0.25163052331092234
9172,0,0.2832131812223632
9173,0,0.2842542051761504
9174,0,0.25259636729801954
9175,0,0.24922665872958907
9176,0,0.2591797511080016
9177,0,0.26139883825471244
9178,0,0.25308020868102804
9179,0,0.24922665872958907
9180,0,0.2557522706650723
9181,0,0.2547784730557208
9182,0,0.25211313870180974
9183,0,0.24946635343441698
9184,0,0.24898711792736358
9185,0,0.24922665872958907
9186,0,0.2910767325957481
9187,0,0.24922665872958907
9188,0,0.25042667030774496
9189,0,0.24922665872958907
9190,0,0.255996101422554
9191,0,0.24898711792736358
9192,0,0.24946635343441698
9193,0,0.25018636047929826
9194,0,0.24898711792736358
9195,0,0.24922665872958907
9196,0,0.24946635343441698
9197,0,0.24994620435810794
9198,0,0.24922665872958907
9199,0,0.24922665872958907
9200,0,0.25259636729801954
9201,0,0.2497062019934829
9202,0,0.25648422016617844
9203,0,0.24946635343441698
9204,0,0.25868828728672344
9205,0,0.24922665872958907
9206,0,0.25259636729801954
9207,0,0.24922665872958907
9208,0,0.2604110636122129
9209,0,0.24922665872958907
9210,0,0.24922665872958907
9211,0,0.24946635343441698
9212,0,0.25844278301710927
9213,0,0.25163052331092234
9214,0,0.24946635343441698
9215,0,0.4435402569889372
9216,0,0.25018636047929826
9217,0,0.24946635343441698
9218,0,0.25235467637528797
9219,0,0.24946635343441698
9220,0,0.25042667030774496
9221,0,0.2497062019934829
9222,0,0.26462578004796306
9223,0,0.2506671337938237
9224,0,0.2513894456968743
9225,0,0.2824339285361378
9226,0,0.24946635343441698
9227,0,0.24922665872958907
9228,0,0.24898711792736358
9229,0,0.3274282776830514
9230,0,0.254049728107903
9231,0,0.25308020868102804
9232,0,0.24922665872958907
9233,0,0.2757351866047351
9234,0,0.24994620435810794
9235,0,0.24898711792736358
9236,0,0.26762703304198515
9237,0,0.25235467637528797
9238,0,0.2497062019934829
9239,0,0.2509077508875949
9240,0,0.25648422016617844
9241,0,0.25018636047929826
9242,0,0.2497062019934829
9243,0,0.24922665872958907
9244,0,0.25211313870180974
9245,0,0.24898711792736358
9246,0,0.2533223590354024
9247,0,0.2497062019934829
9248,0,0.2518717543297415
9249,0,0.25648422016617844
9250,0,0.26189363239558155
9251,0,0.25235467637528797
9252,0,0.2518717543297415
9253,0,0.24946635343441698
9254,0,0.2693877059391195
9255,0,0.24994620435810794
9256,0,0.24946635343441698
9257,0,0.25042667030774496
9258,0,0.24922665872958907
9259,0,0.267125327018197
9260,0,0.2653740698655859
9261,0,0.2591797511080016
9262,0,0.25235467637528797
9263,0,0.24946635343441698
9264,0,0.25259636729801954
9265,0,0.2693877059391195
9266,0,0.24946635343441698
9267,0,0.2497062019934829
9268,0,0.24994620435810794
9269,0,0.24898711792736358
9270,0,0.3184684508034189
9271,0,0.25648422016617844
9272,0,0.255996101422554
9273,0,0.2545354052892549
9274,0,0.24946635343441698
9275,0,0.25211313870180974
9276,0,0.2757351866047351
9277,0,0.24922665872958907
9278,0,0.263630163845688
9279,0,0.24946635343441698
9280,0,0.26065778040836796
9281,0,0.27701574045909455
9282,0,0.42185376777674033
9283,0,0.7300531491270288
9284,0,0.4146871648981113
9285,0,0.25042667030774496
9286,0,0.24946635343441698
9287,0,0.2557522706650723
9288,0,0.24922665872958907
9289,0,0.2506671337938237
9290,0,0.9424975332269488
9291,0,0.24922665872958907
9292,0,0.25259636729801954
9293,0,0.2497062019934829
9294,0,0.24994620435810794
9295,0,0.24922665872958907
9296,0,0.24922665872958907
9297,0,0.24922665872958907
9298,0,0.24922665872958907
9299,0,0.24922665872958907
9300,0,0.24922665872958907
9301,0,0.24922665872958907
9302,0,0.24922665872958907
9303,0,0.24922665872958907
9304,0,0.2506671337938237
9305,0,0.25991808412788864
9306,0,0.25163052331092234
9307,0,0.2545354052892549
9308,0,0.25163052331092234
9309,0,0.25114852153880235
9310,0,0.26787811016863244
9311,0,0.24922665872958907
9312,0,0.264875059847429
9313,0,0.24898711792736358
9314,0,0.25308020868102804
9315,0,0.24946635343441698
9316,0,0.26863223713515383
9317,0,0.25042667030774496
9318,0,0.2611516677931992
9319,0,0.2562400846086791
9320,0,0.2731851063836568
9321,0,0.26189363239558155
9322,0,0.2497062019934829
9323,0,0.24946635343441698
9324,0,0.25211313870180974
9325,0,0.2661237099011442
9326,0,0.25114852153880235
9327,0,0.25648422016617844
9328,0,0.2574622849532736
9329,0,0.25018636047929826
9330,0,0.254049728107903
9331,0,0.2594257105377026
9332,0,0.2589339433372941
9333,0,0.24922665872958907
9334,0,0.2497062019934829
9335,0,0.26189363239558155
9336,0,0.24946635343441698
9337,0,0.26387884231091896
9338,0,0.25868828728672344
9339,0,0.24922665872958907
9340,0,0.24994620435810794
9341,0,0.2668746982653022
9342,0,0.2518717543297415
9343,0,0.25356466242722453
9344,0,0.24898711792736358
9345,0,0.2497062019934829
9346,0,0.27267686029389454
9347,0,0.24922665872958907
9348,0,0.27242295901463515
9349,0,0.24922665872958907
9350,0,0.24946635343441698
9351,0,0.24898711792736358
9352,0,0.24994620435810794
9353,0,0.24922665872958907
9354,0,0.25259636729801954
9355,0,0.24946635343441698
9356,0,0.255996101422554
9357,0,0.2658736799811523
9358,0,0.24898711792736358
9359,0,0.24922665872958907
9360,0,0.2633816358831941
9361,0,0.24922665872958907
9362,0,0.263630163845688
9363,0,0.25163052331092234
9364,0,0.25042667030774496
9365,0,0.260164498164464
9366,0,0.25868828728672344
9367,0,0.24922665872958907
9368,0,0.24898711792736358
9369,0,0.24946635343441698
9370,0,0.2497062019934829
9371,0,0.24946635343441698
9372,0,0.24922665872958907
9373,0,0.25163052331092234
9374,0,0.24898711792736358
9375,0,0.2574622849532736
9376,0,0.2579522300624085
9377,0,0.254049728107903
9378,0,0.24994620435810794
9379,0,0.24946635343441698
9380,0,0.260164498164464
9381,0,0.26787811016863244
9382,0,0.24922665872958907
9383,0,0.25259636729801954
9384,0,0.24994620435810794
9385,0,0.25018636047929826
9386,0,0.25770718149734234
9387,0,0.24922665872958907
9388,0,0.2509077508875949
9389,0,0.25018636047929826
9390,0,0.24922665872958907
9391,0,0.25868828728672344
9392,0,0.25211313870180974
9393,0,0.25356466242722453
9394,0,0.25308020868102804
9395,0,0.2574622849532736
9396,0,0.2547784730557208
9397,0,0.24898711792736358
9398,0,0.24898711792736358
9399,0,0.24946635343441698
9400,0,0.25163052331092234
9401,0,0.24922665872958907
9402,0,0.24946635343441698
9403,0,0.2518717543297415
9404,0,0.25259636729801954
9405,0,0.24946635343441698
9406,0,0.24994620435810794
9407,0,0.24898711792736358
9408,0,0.25114852153880235
9409,0,0.25770718149734234
9410,0,0.254049728107903
9411,0,0.24994620435810794
9412,0,0.2545354052892549
9413,0,0.24922665872958907
9414,0,0.25259636729801954
9415,0,0.2985309017661999
9416,0,0.2518717543297415
9417,0,0.25042667030774496
9418,0,0.24922665872958907
9419,0,0.25163052331092234
9420,0,0.24898711792736358
9421,0,0.25235467637528797
9422,0,0.2550216935323606
9423,0,0.2567285080374613
9424,0,0.24994620435810794
9425,0,0.2813969500719204
9426,0,0.25868828728672344
9427,0,0.25819743058894706
9428,0,0.24922665872958907
9429,0,0.25042667030774496
9430,0,0.24946635343441698
9431,0,0.25356466242722453
9432,0,0.24946635343441698
9433,0,0.260164498164464
9434,0,0.24922665872958907
9435,0,0.26562379994597446
9436,0,0.6924856008220435
9437,0,0.2509077508875949
9438,0,0.2711556734223759
9439,0,0.2709026610103361
9440,0,0.25648422016617844
9441,0,0.2547784730557208
9442,0,0.2873910736252701
9443,0,0.2567285080374613
9444,0,0.24898711792736358
9445,0,0.24922665872958907
9446,0,0.25042667030774496
9447,0,0.25235467637528797
9448,0,0.24922665872958907
9449,0,0.24994620435810794
9450,0,0.2513894456968743
9451,0,0.24922665872958907
9452,0,0.25211313870180974
9453,0,0.2506671337938237
9454,0,0.3107369800885985
9455,0,0.25211313870180974
9456,0,0.24922665872958907
9457,0,0.25114852153880235
9458,0,0.24922665872958907
9459,0,0.24898711792736358
9460,0,0.2643766504798919
9461,0,0.25308020868102804
9462,0,0.24922665872958907
9463,0,0.2623890303959627
9464,0,0.2721692056844967
9465,0,0.2589339433372941
9466,0,0.2497062019934829
9467,0,0.25235467637528797
9468,0,0.2497062019934829
9469,0,0.24994620435810794
9470,0,0.25163052331092234
9471,0,0.25163052331092234
9472,0,0.266373889635645
9473,0,0.2673761053010772
9474,0,0.2497062019934829
9475,0,0.2594257105377026
9476,0,0.28217446675969593
9477,0,0.24994620435810794
9478,0,0.25211313870180974
9479,0,0.25163052331092234
9480,0,0.24922665872958907
9481,0,0.2506671337938237
9482,0,0.2497062019934829
9483,0,0.24994620435810794
9484,0,0.24898711792736358
9485,0,0.24946635343441698
9486,0,0.25648422016617844
9487,0,0.2538071188027468
9488,0,0.24994620435810794
9489,0,0.24946635343441698
9490,0,0.25235467637528797
9491,0,0.25042667030774496
9492,0,0.266373889635645
9493,0,0.2589339433372941
9494,0,0.25018636047929826
9495,0,0.25356466242722453
9496,0,0.26288503173414757
9497,0,0.2858200582706499
9498,0,0.25018636047929826
9499,0,0.2589339433372941
9500,0,0.255996101422554
9501,0,0.25018636047929826
9502,0,0.24922665872958907
9503,0,0.24922665872958907
9504,0,0.2506671337938237
9505,0,0.2518717543297415
9506,0,0.25114852153880235
9507,0,0.29879914298233406
9508,0,0.25018636047929826
9509,0,0.2497062019934829
9510,0,0.2528382114175303
9511,0,0.25721754048940465
9512,0,0.24922665872958907
9513,0,0.255996101422554
9514,0,0.2998734893640149
9515,0,0.25018636047929826
9516,0,0.24946635343441698
9517,0,0.2497062019934829
9518,0,0.24922665872958907
9519,0,0.27140883417325434
9520,0,0.24922665872958907
9521,0,0.28373340488534626
9522,0,0.25018636047929826
9523,0,0.25356466242722453
9524,0,0.25211313870180974
9525,0,0.24994620435810794
9526,0,0.2509077508875949
9527,0,0.24922665872958907
9528,0,0.25163052331092234
9529,0,0.24946635343441698
9530,0,0.25163052331092234
9531,0,0.24922665872958907
9532,0,0.25042667030774496
9533,0,0.24898711792736358
9534,0,0.25844278301710927
9535,0,0.2673761053010772
9536,0,0.24946635343441698
9537,0,0.260164498164464
9538,0,0.25042667030774496
9539,0,0.2626369556806408
9540,0,0.25042667030774496
9541,0,0.24946635343441698
9542,0,0.24946635343441698
9543,0,0.24898711792736358
9544,0,0.44227634765645824
9545,0,0.24946635343441698
9546,0,0.2651244898096321
9547,0,0.2497062019934829
9548,0,0.24946635343441698
9549,0,0.26812933660839905
9550,0,0.2497062019934829
9551,0,0.2497062019934829
9552,0,0.25721754048940465
9553,0,0.2731851063836568
9554,0,0.28477558134301445
9555,0,0.24922665872958907
9556,0,0.24946635343441698
9557,0,0.25042667030774496
9558,0,0.2643766504798919
9559,0,0.25163052331092234
9560,0,0.24946635343441698
9561,0,0.25235467637528797
9562,0,0.24922665872958907
9563,0,0.2497062019934829
9564,0,0.3294054200675441
9565,0,0.25042667030774496
9566,0,0.25114852153880235
9567,0,0.2497062019934829
9568,0,0.25018636047929826
9569,0,0.3025689858311552
9570,0,0.25697294816461486
9571,0,0.24922665872958907
9572,0,0.2509077508875949
9573,0,0.25114852153880235
9574,0,0.27242295901463515
9575,0,0.24946635343441698
9576,0,0.3170803146645372
9577,0,0.25114852153880235
9578,0,0.2691357340346593
9579,0,0.24922665872958907
9580,0,0.24922665872958907
9581,0,0.26139883825471244
9582,0,0.27267686029389454
9583,0,0.24946635343441698
9584,0,0.2666242191140195
9585,0,0.2897572297631633
9586,0,0.24898711792736358
9587,0,0.254049728107903
9588,0,0.2616461598103055
9589,0,0.28217446675969593
9590,0,0.25018636047929826
9591,0,0.25163052331092234
9592,0,0.24922665872958907
9593,0,0.2538071188027468
9594,0,0.2550216935323606
9595,0,0.24922665872958907
9596,0,0.25770718149734234
9597,0,0.25697294816461486
9598,0,0.2506671337938237
9599,0,0.2506671337938237
9600,0,0.26288503173414757
9601,0,0.24946635343441698
9602,0,0.267125327018197
9603,0,0.24946635343441698
9604,0,0.2538071188027468
9605,0,0.255996101422554
9606,0,0.25163052331092234
9607,0,0.2533223590354024
9608,0,0.24994620435810794
9609,0,0.2801039898420157
9610,0,0.2793299582018235
9611,0,0.2661237099011442
9612,0,0.25163052331092234
9613,0,0.2513894456968743
9614,0,0.24922665872958907
9615,0,0.25018636047929826
9616,0,0.2506671337938237
9617,0,0.2533223590354024
9618,0,0.24922665872958907
9619,0,0.2931952845818056
9620,0,0.25163052331092234
9621,0,0.24946635343441698
9622,0,0.25018636047929826
9623,0,0.24946635343441698
9624,0,0.24946635343441698
9625,0,0.254049728107903
9626,0,0.2506671337938237
9627,0,0.24946635343441698
9628,0,0.24922665872958907
9629,0,0.24922665872958907
9630,0,0.24994620435810794
9631,0,0.2567285080374613
9632,0,0.2923997704548993
9633,0,0.2518717543297415
9634,0,0.24922665872958907
9635,0,0.25042667030774496
9636,0,0.2701445145750001
9637,0,0.24898711792736358
9638,0,0.24946635343441698
9639,0,0.25114852153880235
9640,0,0.24922665872958907
9641,0,0.24922665872958907
9642,0,0.2696398267140141
9643,0,0.24922665872958907
9644,0,0.25018636047929826
9645,0,0.2506671337938237
9646,0,0.24922665872958907
9647,0,0.24922665872958907
9648,0,0.25211313870180974
9649,0,0.24922665872958907
9650,0,0.263630163845688
9651,0,0.2832131812223632
9652,0,0.25042667030774496
9653,0,0.25235467637528797
9654,0,0.25259636729801954
9655,0,0.25648422016617844
9656,0,0.2611516677931992
9657,0,0.2497062019934829
9658,0,0.2719156003820911
9659,0,0.25697294816461486
9660,0,0.24946635343441698
9661,0,0.24922665872958907
9662,0,0.2509077508875949
9663,0,0.2509077508875949
9664,0,0.24922665872958907
9665,0,0.24922665872958907
9666,0,0.266373889635645
9667,0,0.25042667030774496
9668,0,0.2513894456968743
9669,0,0.24898711792736358
9670,0,0.24946635343441698
9671,0,0.2631332584904517
9672,0,0.2528382114175303
9673,0,0.25211313870180974
9674,0,0.2666242191140195
9675,0,0.24946635343441698
9676,0,0.24922665872958907
9677,0,0.25308020868102804
9678,0,0.2497062019934829
9679,0,0.24922665872958907
9680,0,0.24922665872958907
9681,0,0.2497062019934829
9682,0,0.3477562201800879
9683,0,0.25211313870180974
9684,0,0.24922665872958907
9685,0,0.24922665872958907
9686,0,0.25211313870180974
9687,0,0.24946635343441698
9688,0,0.2497062019934829
9689,0,0.26562379994597446
9690,0,0.2513894456968743
9691,0,0.2513894456968743
9692,0,0.24922665872958907
9693,0,0.25429249028830736
9694,0,0.2528382114175303
9695,0,0.27650307889648434
9696,0,0.24922665872958907
9697,0,0.24946635343441698
9698,0,0.25819743058894706
9699,0,0.24946635343441698
9700,0,0.25259636729801954
9701,0,0.2744583051504298
9702,0,0.25211313870180974
9703,0,0.2518717543297415
9704,0,0.2513894456968743
9705,0,0.2497062019934829
9706,0,0.24946635343441698
9707,0,0.25114852153880235
9708,0,0.25114852153880235
9709,0,0.28477558134301445
9710,0,0.24946635343441698
9711,0,0.26989209628439964
9712,0,0.24994620435810794
9713,0,0.2739485831521723
9714,0,0.30636561053296574
9715,0,0.32686449945316515
9716,0,0.24994620435810794
9717,0,0.25042667030774496
9718,0,0.2506671337938237
9719,0,0.2567285080374613
9720,0,0.26090464848983624
9721,0,0.24994620435810794
9722,0,0.25018636047929826
9723,0,0.2497062019934829
9724,0,0.2998734893640149
9725,0,0.2497062019934829
9726,0,0.24898711792736358
9727,0,0.25235467637528797
9728,0,0.2567285080374613
9729,0,0.2631332584904517
9730,0,0.2497062019934829
9731,0,0.2506671337938237
9732,0,0.2506671337938237
9733,0,0.2832131812223632
9734,0,0.2528382114175303
9735,0,0.9331821189938955
9736,0,0.25356466242722453
9737,0,0.25868828728672344
9738,0,0.2900208469104864
9739,0,0.254049728107903
9740,0,0.25018636047929826
9741,0,0.25211313870180974
9742,0,0.24922665872958907
9743,0,0.27650307889648434
9744,0,0.34746580735044524
9745,0,0.2589339433372941
9746,0,0.25356466242722453
9747,0,0.2616461598103055
9748,0,0.2497062019934829
9749,0,0.25550859239318185
9750,0,0.25114852153880235
9751,0,0.27701574045909455
9752,0,0.27547951618964556
9753,0,0.2513894456968743
9754,0,0.25163052331092234
9755,0,0.2547784730557208
9756,0,0.2626369556806408
9757,0,0.24898711792736358
9758,0,0.25259636729801954
9759,0,0.25550859239318185
9760,0,0.2497062019934829
9761,0,0.2506671337938237
9762,0,0.25308020868102804
9763,0,0.24922665872958907
9764,0,0.24994620435810794
9765,0,0.2518717543297415
9766,0,0.25721754048940465
9767,0,0.25697294816461486
9768,0,0.2788146654595003
9769,0,0.2528382114175303
9770,0,0.24922665872958907
9771,0,0.25211313870180974
9772,0,0.24898711792736358
9773,0,0.27039708151020647
9774,0,0.24898711792736358
9775,0,0.2528382114175303
9776,0,0.24946635343441698
9777,0,0.25042667030774496
9778,0,0.24898711792736358
9779,0,0.3179128076944637
9780,0,0.25259636729801954
9781,0,0.2545354052892549
9782,0,0.24922665872958907
9783,0,0.25042667030774496
9784,0,0.25018636047929826
9785,0,0.24922665872958907
9786,0,0.24922665872958907
9787,0,0.24946635343441698
9788,0,0.2518717543297415
9789,0,0.26412767121154396
9790,0,0.2506671337938237
9791,0,0.26090464848983624
9792,0,0.2497062019934829
9793,0,0.24922665872958907
9794,0,0.24922665872958907
9795,0,0.24946635343441698
9796,0,0.24922665872958907
9797,0,0.263630163845688
9798,0,0.24922665872958907
9799,0,0.25018636047929826
9800,0,0.25697294816461486
9801,0,0.2506671337938237
9802,0,0.2574622849532736
9803,0,0.25114852153880235
9804,0,0.2509077508875949
9805,0,0.24994620435810794
9806,0,0.254049728107903
9807,0,0.25648422016617844
9808,0,0.24922665872958907
9809,0,0.2616461598103055
9810,0,0.2528382114175303
9811,0,0.273439451035263
9812,0,0.24922665872958907
9813,0,0.2538071188027468
9814,0,0.25042667030774496
9815,0,0.25356466242722453
9816,0,0.2533223590354024
9817,0,0.25356466242722453
9818,0,0.25042667030774496
9819,0,0.24898711792736358
9820,0,0.25721754048940465
9821,0,0.27039708151020647
9822,0,0.24946635343441698
9823,0,0.2528382114175303
9824,0,0.2497062019934829
9825,0,0.255996101422554
9826,0,0.24994620435810794
9827,0,0.2538071188027468
9828,0,0.2506671337938237
9829,0,0.2497062019934829
9830,0,0.2604110636122129
9831,0,0.24898711792736358
9832,0,0.24898711792736358
9833,0,0.24922665872958907
9834,0,0.24946635343441698
9835,0,0.2518717543297415
9836,0,0.2538071188027468
9837,0,0.24898711792736358
9838,0,0.26065778040836796
9839,0,0.2643766504798919
9840,0,0.25211313870180974
9841,0,0.24946635343441698
9842,0,0.2513894456968743
9843,0,0.24922665872958907
9844,0,0.29452395134318904
9845,0,0.999978866680122
9846,0,0.24922665872958907
9847,0,0.24946635343441698
9848,0,0.24922665872958907
9849,0,0.24946635343441698
9850,0,0.2513894456968743
9851,0,0.24946635343441698
9852,0,0.24922665872958907
9853,0,0.27496861638104225
9854,0,0.2509077508875949
9855,0,0.24922665872958907
9856,0,0.25042667030774496
9857,0,0.30283928897198603
9858,0,0.25042667030774496
9859,0,0.2545354052892549
9860,0,0.2506671337938237
9861,0,0.2547784730557208
9862,0,0.24946635343441698
9863,0,0.24898711792736358
9864,0,0.24898711792736358
9865,0,0.2795878231663588
9866,0,0.24922665872958907
9867,0,0.24994620435810794
9868,0,0.24946635343441698
9869,0,0.24922665872958907
9870,0,0.24922665872958907
9871,0,0.2538071188027468
9872,0,0.24994620435810794
9873,0,0.25018636047929826
9874,0,0.24946635343441698
9875,0,0.24946635343441698
9876,0,0.24922665872958907
9877,0,0.25550859239318185
9878,0,0.2497062019934829
9879,0,0.25042667030774496
9880,0,0.24922665872958907
9881,0,0.255996101422554
9882,0,0.24922665872958907
9883,0,0.2509077508875949
9884,0,0.25163052331092234
9885,0,0.2567285080374613
9886,0,0.24946635343441698
9887,0,0.24922665872958907
9888,0,0.24946635343441698
9889,0,0.24922665872958907
9890,0,0.24898711792736358
9891,0,0.24946635343441698
9892,0,0.2497062019934829
9893,0,0.9579969317663457
9894,0,0.2497062019934829
9895,0,0.24922665872958907
9896,0,0.24946635343441698
9897,0,0.27984583374254635
9898,0,0.25042667030774496
9899,0,0.24922665872958907
9900,0,0.2604110636122129
9901,0,0.26288503173414757
9902,0,0.2518717543297415
9903,0,0.2926648010892107
9904,0,0.2497062019934829
9905,0,0.25042667030774496
9906,0,0.24994620435810794
9907,0,0.24922665872958907
9908,0,0.24922665872958907
9909,0,0.24946635343441698
9910,0,0.2651244898096321
9911,0,0.25018636047929826
9912,0,0.25550859239318185
9913,0,0.25042667030774496
9914,0,0.25163052331092234
9915,0,0.2538071188027468
9916,0,0.27599100391649967
9917,0,0.27140883417325434
9918,0,0.32181312596413103
9919,0,0.29187013193560124
9920,0,0.25429249028830736
9921,0,0.24946635343441698
9922,0,0.25770718149734234
9923,0,0.2589339433372941
9924,0,0.24898711792736358
9925,0,0.2545354052892549
9926,0,0.2691357340346593
9927,0,0.25721754048940465
9928,0,0.24994620435810794
9929,0,0.2562400846086791
9930,0,0.26065778040836796
9931,0,0.24946635343441698
9932,0,0.728282876768614
9933,0,0.24898711792736358
9934,0,0.2497062019934829
9935,0,0.2497062019934829
9936,0,0.24922665872958907
9937,0,0.24922665872958907
9938,0,0.24994620435810794
9939,0,0.24922665872958907
9940,0,0.25163052331092234
9941,0,0.24898711792736358
9942,0,0.2497062019934829
9943,0,0.2579522300624085
9944,0,0.2497062019934829
9945,0,0.24922665872958907
9946,0,0.24922665872958907
9947,0,0.2528382114175303
9948,0,0.2509077508875949
9949,0,0.2557522706650723
9950,0,0.2557522706650723
9951,0,0.25526506666350934
9952,0,0.2506671337938237
9953,0,0.27522399275420273
9954,0,0.24946635343441698
9955,0,0.2709026610103361
9956,0,0.2533223590354024
9957,0,0.2509077508875949
9958,0,0.25697294816461486
9959,0,0.24994620435810794
9960,0,0.3036510170977686
9961,0,0.2547784730557208
9962,0,0.7109756772733834
9963,0,0.2567285080374613
9964,0,0.2658736799811523
9965,0,0.25114852153880235
9966,0,0.267125327018197
9967,0,0.25042667030774496
9968,0,0.25042667030774496
9969,0,0.26787811016863244
9970,0,0.2574622849532736
9971,0,0.2633816358831941
9972,0,0.2623890303959627
9973,0,0.24922665872958907
9974,0,0.2533223590354024
9975,0,0.24922665872958907
9976,0,0.25697294816461486
9977,0,0.25648422016617844
9978,0,0.2921348807021201
9979,0,0.25042667030774496
9980,0,0.2562400846086791
9981,0,0.2506671337938237
9982,0,0.2497062019934829
9983,0,0.2547784730557208
9984,0,0.25018636047929826
9985,0,0.24898711792736358
9986,0,0.25163052331092234
9987,0,0.24994620435810794
9988,0,0.2545354052892549
9989,0,0.25042667030774496
9990,0,0.2497062019934829
9991,0,0.25211313870180974
9992,0,0.28608153623536337
9993,0,0.2497062019934829
9994,0,0.24922665872958907
9995,0,0.2550216935323606
9996,0,0.2497062019934829
9997,0,0.24898711792736358
9998,0,0.24922665872958907
9999,0,0.25042667030774496
10000,0,0.24922665872958907
10001,0,0.2497062019934829
10002,0,0.2604110636122129
10003,0,0.24922665872958907
10004,0,0.24922665872958907
10005,0,0.24922665872958907
10006,0,0.24922665872958907
10007,0,0.25042667030774496
10008,0,0.2696398267140141
10009,0,0.24994620435810794
10010,0,0.24946635343441698
10011,0,0.2653740698655859
10012,0,0.24994620435810794
10013,0,0.2509077508875949
10014,0,0.260164498164464
10015,0,0.5159674170009065
10016,0,0.24898711792736358
10017,0,0.2868668295452066
10018,0,0.2550216935323606
10019,0,0.2528382114175303
10020,0,0.24922665872958907
10021,0,0.25018636047929826
10022,0,0.25770718149734234
10023,0,0.2721692056844967
10024,0,0.24922665872958907
10025,0,0.24994620435810794
10026,0,0.2579522300624085
10027,0,0.2937263303352282
10028,0,0.2513894456968743
10029,0,0.25697294816461486
10030,0,0.25018636047929826
10031,0,0.2509077508875949
10032,0,0.25018636047929826
10033,0,0.24922665872958907
10034,0,0.25163052331092234
10035,0,0.2547784730557208
10036,0,0.2538071188027468
10037,0,0.2661237099011442
10038,0,0.2693877059391195
10039,0,0.2709026610103361
10040,0,0.2506671337938237
10041,0,0.24994620435810794
10042,0,0.24994620435810794
10043,0,0.24946635343441698
10044,0,0.2589339433372941
10045,0,0.2533223590354024
10046,0,0.25211313870180974
10047,0,0.24922665872958907
10048,0,0.24946635343441698
10049,0,0.2643766504798919
10050,0,0.24994620435810794
10051,0,0.24946635343441698
10052,0,0.2661237099011442
10053,0,0.2528382114175303
10054,0,0.2545354052892549
10055,0,0.25308020868102804
10056,0,0.2616461598103055
10057,0,0.24922665872958907
10058,0,0.2506671337938237
10059,0,0.3179128076944637
10060,0,0.25114852153880235
10061,0,0.24922665872958907
10062,0,0.25114852153880235
10063,0,0.24922665872958907
10064,0,0.2513894456968743
10065,0,0.2513894456968743
10066,0,0.24994620435810794
10067,0,0.2497062019934829
10068,0,0.2497062019934829
10069,0,0.24994620435810794
10070,0,0.2653740698655859
10071,0,0.25259636729801954
10072,0,0.25308020868102804
10073,0,0.24922665872958907
10074,0,0.2513894456968743
10075,0,0.25648422016617844
10076,0,0.24922665872958907
10077,0,0.24994620435810794
10078,0,0.24922665872958907
10079,0,0.24898711792736358
10080,0,0.24946635343441698
10081,0,0.2506671337938237
10082,0,0.260164498164464
10083,0,0.24946635343441698
10084,0,0.25163052331092234
10085,0,0.2497062019934829
10086,0,0.2513894456968743
10087,0,0.24922665872958907
10088,0,0.24994620435810794
10089,0,0.24898711792736358
10090,0,0.2513894456968743
10091,0,0.24946635343441698
10092,0,0.2497062019934829
10093,0,0.24898711792736358
10094,0,0.24946635343441698
10095,0,0.28634315750066114
10096,0,0.25868828728672344
10097,0,0.24946635343441698
10098,0,0.25721754048940465
10099,0,0.2953228326314339
10100,0,0.254049728107903
10101,0,0.24922665872958907
10102,0,0.24922665872958907
10103,0,0.24946635343441698
10104,0,0.24994620435810794
10105,0,0.25648422016617844
10106,0,0.2547784730557208
10107,0,0.2497062019934829
10108,0,0.25018636047929826
10109,0,0.25967182156492913
10110,0,0.2513894456968743
10111,0,0.254049728107903
10112,0,0.25042667030774496
10113,0,0.25259636729801954
10114,0,0.24994620435810794
10115,0,0.25114852153880235
10116,0,0.24946635343441698
10117,0,0.24922665872958907
10118,0,0.24946635343441698
10119,0,0.24922665872958907
10120,0,0.24946635343441698
10121,0,0.254049728107903
10122,0,0.24922665872958907
10123,0,0.2497062019934829
10124,0,0.2497062019934829
10125,0,0.2744583051504298
10126,0,0.2509077508875949
10127,0,0.25018636047929826
10128,0,0.2497062019934829
10129,0,0.2497062019934829
10130,0,0.26065778040836796
10131,0,0.25770718149734234
10132,0,0.2998734893640149
10133,0,0.25259636729801954
10134,0,0.25018636047929826
10135,0,0.24922665872958907
10136,0,0.2533223590354024
10137,0,0.24898711792736358
10138,0,0.24946635343441698
10139,0,0.24994620435810794
10140,0,0.25259636729801954
10141,0,0.24922665872958907
10142,0,0.24946635343441698
10143,0,0.24922665872958907
10144,0,0.25042667030774496
10145,0,0.2661237099011442
10146,0,0.24922665872958907
10147,0,0.24994620435810794
10148,0,0.2793299582018235
10149,0,0.2528382114175303
10150,0,0.24922665872958907
10151,0,0.24922665872958907
10152,0,0.2550216935323606
10153,0,0.25163052331092234
10154,0,0.25819743058894706
10155,0,0.2706497970140768
10156,0,0.25114852153880235
10157,0,0.24946635343441698
10158,0,0.2574622849532736
10159,0,0.26090464848983624
10160,0,0.24898711792736358
10161,0,0.24922665872958907
10162,0,0.25211313870180974
10163,0,0.25429249028830736
10164,0,0.24994620435810794
10165,0,0.24922665872958907
10166,0,0.24922665872958907
10167,0,0.24922665872958907
10168,0,0.24922665872958907
10169,0,0.24898711792736358
10170,0,0.2513894456968743
10171,0,0.2506671337938237
10172,0,0.25163052331092234
10173,0,0.2518717543297415
10174,0,0.2497062019934829
10175,0,0.25429249028830736
10176,0,0.25211313870180974
10177,0,0.24898711792736358
10178,0,0.24922665872958907
10179,0,0.25042667030774496
10180,0,0.25163052331092234
10181,0,0.24946635343441698
10182,0,0.24922665872958907
10183,0,0.2497062019934829
10184,0,0.2819151496959549
10185,0,0.3017588967655113
10186,0,0.26989209628439964
10187,0,0.24922665872958907
10188,0,0.24946635343441698
10189,0,0.254049728107903
10190,0,0.277785831165439
10191,0,0.2509077508875949
10192,0,0.24946635343441698
10193,0,0.25259636729801954
10194,0,0.24994620435810794
10195,0,0.24922665872958907
10196,0,0.25042667030774496
10197,0,0.2528382114175303
10198,0,0.24994620435810794
10199,0,0.24898711792736358
10200,0,0.2591797511080016
10201,0,0.2497062019934829
10202,0,0.2497062019934829
10203,0,0.2518717543297415
10204,0,0.2528382114175303
10205,0,0.25429249028830736
10206,0,0.25356466242722453
10207,0,0.2801039898420157
10208,0,0.25697294816461486
10209,0,0.2497062019934829
10210,0,0.4032348548803937
10211,0,0.260164498164464
10212,0,0.2545354052892549
10213,0,0.25211313870180974
10214,0,0.24994620435810794
10215,0,0.25648422016617844
10216,0,0.25259636729801954
10217,0,0.2497062019934829
10218,0,0.24946635343441698
10219,0,0.25042667030774496
10220,0,0.2497062019934829
10221,0,0.2547784730557208
10222,0,0.2616461598103055
10223,0,0.25526506666350934
10224,0,0.24922665872958907
10225,0,0.26812933660839905
10226,0,0.2696398267140141
10227,0,0.25163052331092234
10228,0,0.2497062019934829
10229,0,0.2506671337938237
10230,0,0.2513894456968743
10231,0,0.263630163845688
10232,0,0.25042667030774496
10233,0,0.25163052331092234
10234,0,0.2591797511080016
10235,0,0.24922665872958907
10236,0,0.24922665872958907
10237,0,0.2528382114175303
10238,0,0.260164498164464
10239,0,0.24922665872958907
10240,0,0.25018636047929826
10241,0,0.24946635343441698
10242,0,0.2998734893640149
10243,0,0.24994620435810794
10244,0,0.25259636729801954
10245,0,0.24922665872958907
10246,0,0.2506671337938237
10247,0,0.24922665872958907
10248,0,0.24922665872958907
10249,0,0.24898711792736358
10250,0,0.2533223590354024
10251,0,0.2509077508875949
10252,0,0.2513894456968743
10253,0,0.25018636047929826
10254,0,0.24898711792736358
10255,0,0.24946635343441698
10256,0,0.27242295901463515
10257,0,0.25211313870180974
10258,0,0.24946635343441698
10259,0,0.2658736799811523
10260,0,0.24922665872958907
10261,0,0.2709026610103361
10262,0,0.24898711792736358
10263,0,0.2509077508875949
10264,0,0.25356466242722453
10265,0,0.24946635343441698
10266,0,0.2913410577785436
10267,0,0.25235467637528797
10268,0,0.24922665872958907
10269,0,0.2567285080374613
10270,0,0.3707433003762627
10271,0,0.24922665872958907
10272,0,0.24922665872958907
10273,0,0.2528382114175303
10274,0,0.25018636047929826
10275,0,0.24922665872958907
10276,0,0.25648422016617844
10277,0,0.2696398267140141
10278,0,0.2673761053010772
10279,0,0.24898711792736358
10280,0,0.2509077508875949
10281,0,0.24994620435810794
10282,0,0.32265217419459896
10283,0,0.24994620435810794
10284,0,0.27267686029389454
10285,0,0.25163052331092234
10286,0,0.24946635343441698
10287,0,0.2497062019934829
10288,0,0.25042667030774496
10289,0,0.25163052331092234
10290,0,0.2550216935323606
10291,0,0.24922665872958907
10292,0,0.2757351866047351
10293,0,0.25721754048940465
10294,0,0.2497062019934829
10295,0,0.24994620435810794
10296,0,0.24922665872958907
10297,0,0.25259636729801954
10298,0,0.24994620435810794
10299,0,0.2506671337938237
10300,0,0.2528382114175303
10301,0,0.2547784730557208
10302,0,0.2709026610103361
10303,0,0.24994620435810794
10304,0,0.25114852153880235
10305,0,0.24922665872958907
10306,0,0.2533223590354024
10307,0,0.2513894456968743
10308,0,0.2497062019934829
10309,0,0.24922665872958907
10310,0,0.24922665872958907
10311,0,0.25526506666350934
10312,0,0.255996101422554
10313,0,0.24922665872958907
10314,0,0.3779414767492053
10315,0,0.2513894456968743
10316,0,0.25648422016617844
10317,0,0.24946635343441698
10318,0,0.2509077508875949
10319,0,0.26562379994597446
10320,0,0.24946635343441698
10321,0,0.24994620435810794
10322,0,0.25429249028830736
10323,0,0.25042667030774496
10324,0,0.24994620435810794
10325,0,0.24994620435810794
10326,0,0.25308020868102804
10327,0,0.27140883417325434
10328,0,0.2513894456968743
10329,0,0.2579522300624085
10330,0,0.24922665872958907
10331,0,0.24922665872958907
10332,0,0.2626369556806408
10333,0,0.25356466242722453
10334,0,0.25526506666350934
10335,0,0.2528382114175303
10336,0,0.24922665872958907
10337,0,0.2509077508875949
10338,0,0.25042667030774496
10339,0,0.25114852153880235
10340,0,0.24946635343441698
10341,0,0.25018636047929826
10342,0,0.24922665872958907
10343,0,0.25018636047929826
10344,0,0.24994620435810794
10345,0,0.24946635343441698
10346,0,0.24946635343441698
10347,0,0.2528382114175303
10348,0,0.2509077508875949
10349,0,0.2579522300624085
10350,0,0.2780428206232203
10351,0,0.24994620435810794
10352,0,0.2538071188027468
10353,0,0.2528382114175303
10354,0,0.26387884231091896
10355,0,0.25648422016617844
10356,0,0.24898711792736358
10357,0,0.2497062019934829
10358,0,0.24922665872958907
10359,0,0.25114852153880235
10360,0,0.25018636047929826
10361,0,0.38156106797571016
10362,0,0.24922665872958907
10363,0,0.24946635343441698
10364,0,0.2506671337938237
10365,0,0.25259636729801954
10366,0,0.2876534099336857
10367,0,0.25308020868102804
10368,0,0.25259636729801954
10369,0,0.24922665872958907
10370,0,0.25114852153880235
10371,0,0.25429249028830736
10372,0,0.24898711792736358
10373,0,0.25018636047929826
10374,0,0.25721754048940465
10375,0,0.2538071188027468
10376,0,0.255996101422554
10377,0,0.2509077508875949
10378,0,0.25042667030774496
10379,0,0.24994620435810794
10380,0,0.24994620435810794
10381,0,0.25868828728672344
10382,0,0.25211313870180974
10383,0,0.2518717543297415
10384,0,0.24922665872958907
10385,0,0.25114852153880235
10386,0,0.2509077508875949
10387,0,0.2509077508875949
10388,0,0.25114852153880235
10389,0,0.2509077508875949
10390,0,0.2509077508875949
10391,0,0.24994620435810794
10392,0,0.2513894456968743
10393,0,0.25042667030774496
10394,0,0.24922665872958907
10395,0,0.24922665872958907
10396,0,0.27039708151020647
10397,0,0.2688839110752445
10398,0,0.24922665872958907
10399,0,0.2528382114175303
10400,0,0.25819743058894706
10401,0,0.2719156003820911
10402,0,0.24922665872958907
10403,0,0.273439451035263
10404,0,0.2497062019934829
10405,0,0.24922665872958907
10406,0,0.24946635343441698
10407,0,0.25235467637528797
10408,0,0.27547951618964556
10409,0,0.25819743058894706
10410,0,0.25042667030774496
10411,0,0.2594257105377026
10412,0,0.24946635343441698
10413,0,0.254049728107903
10414,0,0.2562400846086791
10415,0,0.25042667030774496
10416,0,0.2497062019934829
10417,0,0.25042667030774496
10418,0,0.24922665872958907
10419,0,0.24946635343441698
10420,0,0.273439451035263
10421,0,0.2533223590354024
10422,0,0.2661237099011442
10423,0,0.2533223590354024
10424,0,0.25042667030774496
10425,0,0.24922665872958907
10426,0,0.2953228326314339
10427,0,0.24922665872958907
10428,0,0.25018636047929826
10429,0,0.25018636047929826
10430,0,0.2538071188027468
10431,0,0.25770718149734234
10432,0,0.2506671337938237
10433,0,0.25429249028830736
10434,0,0.25550859239318185
10435,0,0.2506671337938237
10436,0,0.25163052331092234
10437,0,0.25018636047929826
10438,0,0.25697294816461486
10439,0,0.2497062019934829
10440,0,0.24946635343441698
10441,0,0.26838071228833377
10442,0,0.27907223893697275
10443,0,0.24922665872958907
10444,0,0.2528382114175303
10445,0,0.25991808412788864
10446,0,0.25211313870180974
10447,0,0.25235467637528797
10448,0,0.24922665872958907
10449,0,0.2518717543297415
10450,0,0.24922665872958907
10451,0,0.24922665872958907
10452,0,0.2506671337938237
10453,0,0.25550859239318185
10454,0,0.260164498164464
10455,0,0.2497062019934829
10456,0,0.24946635343441698
10457,0,0.24994620435810794
10458,0,0.24922665872958907
10459,0,0.26387884231091896
10460,0,0.24994620435810794
10461,0,0.24946635343441698
10462,0,0.27907223893697275
10463,0,0.24898711792736358
10464,0,0.25235467637528797
10465,0,0.24994620435810794
10466,0,0.25018636047929826
10467,0,0.2497062019934829
10468,0,0.24922665872958907
10469,0,0.2497062019934829
10470,0,0.2557522706650723
10471,0,0.2497062019934829
10472,0,0.25018636047929826
10473,0,0.25114852153880235
10474,0,0.24922665872958907
10475,0,0.24898711792736358
10476,0,0.25259636729801954
10477,0,0.24994620435810794
10478,0,0.2497062019934829
10479,0,0.25018636047929826
10480,0,0.24946635343441698
10481,0,0.24946635343441698
10482,0,0.2497062019934829
10483,0,0.25042667030774496
10484,0,0.2497062019934829
10485,0,0.25163052331092234
10486,0,0.25429249028830736
10487,0,0.24946635343441698
10488,0,0.2506671337938237
10489,0,0.25259636729801954
10490,0,0.24922665872958907
10491,0,0.24898711792736358
10492,0,0.2528382114175303
10493,0,0.24898711792736358
10494,0,0.24946635343441698
10495,0,0.31156041676055796
10496,0,0.24946635343441698
10497,0,0.24994620435810794
10498,0,0.25018636047929826
10499,0,0.25211313870180974
10500,0,0.24922665872958907
10501,0,0.24994620435810794
10502,0,0.24994620435810794
10503,0,0.2574622849532736
10504,0,0.24898711792736358
10505,0,0.24922665872958907
10506,0,0.26562379994597446
10507,0,0.25721754048940465
10508,0,0.26189363239558155
10509,0,0.25042667030774496
10510,0,0.25018636047929826
10511,0,0.25770718149734234
10512,0,0.2701445145750001
10513,0,0.25550859239318185
10514,0,0.25429249028830736
10515,0,0.25721754048940465
10516,0,0.25042667030774496
10517,0,0.2839937329991282
10518,0,0.2497062019934829
10519,0,0.25550859239318185
10520,0,0.2594257105377026
10521,0,0.2506671337938237
10522,0,0.24946635343441698
10523,0,0.3257384435087726
10524,0,0.2528382114175303
10525,0,0.25042667030774496
10526,0,0.2594257105377026
10527,0,0.2719156003820911
10528,0,0.2497062019934829
10529,0,0.28555872370304497
10530,0,0.267125327018197
10531,0,0.27242295901463515
10532,0,0.25018636047929826
10533,0,0.24922665872958907
10534,0,0.24922665872958907
10535,0,0.2513894456968743
10536,0,0.9999688484295717
10537,0,0.24922665872958907
10538,0,0.24994620435810794
10539,0,0.25018636047929826
10540,0,0.2509077508875949
10541,0,0.25042667030774496
10542,0,0.24922665872958907
10543,0,0.2533223590354024
10544,0,0.27701574045909455
10545,0,0.24898711792736358
10546,0,0.35037501173546043
10547,0,0.25211313870180974
10548,0,0.25526506666350934
10549,0,0.24946635343441698
10550,0,0.31569542639333337
10551,0,0.2562400846086791
10552,0,0.25526506666350934
10553,0,0.26412767121154396
10554,0,0.254049728107903
10555,0,0.25042667030774496
10556,0,0.2518717543297415
10557,0,0.24946635343441698
10558,0,0.27907223893697275
10559,0,0.24994620435810794
10560,0,0.25429249028830736
10561,0,0.2562400846086791
10562,0,0.25235467637528797
10563,0,0.25163052331092234
10564,0,0.25526506666350934
10565,0,0.2497062019934829
10566,0,0.25526506666350934
10567,0,0.24994620435810794
10568,0,0.24922665872958907
10569,0,0.24994620435810794
10570,0,0.2668746982653022
10571,0,0.25819743058894706
10572,0,0.24898711792736358
10573,0,0.24922665872958907
10574,0,0.24994620435810794
10575,0,0.24922665872958907
10576,0,0.24994620435810794
10577,0,0.25967182156492913
10578,0,0.26288503173414757
10579,0,0.24922665872958907
10580,0,0.24922665872958907
10581,0,0.25967182156492913
10582,0,0.24922665872958907
10583,0,0.25967182156492913
10584,0,0.24898711792736358
10585,0,0.24898711792736358
10586,0,0.2538071188027468
10587,0,0.2744583051504298
10588,0,0.24922665872958907
10589,0,0.24898711792736358
10590,0,0.25018636047929826
10591,0,0.24946635343441698
10592,0,0.25018636047929826
10593,0,0.264875059847429
10594,0,0.31211003760067735
10595,0,0.2693877059391195
10596,0,0.25163052331092234
10597,0,0.2497062019934829
10598,0,0.2701445145750001
10599,0,0.25868828728672344
10600,0,0.25819743058894706
10601,0,0.2824339285361378
10602,0,0.25018636047929826
10603,0,0.2497062019934829
10604,0,0.24994620435810794
10605,0,0.2813969500719204
10606,0,0.24994620435810794
10607,0,0.25308020868102804
10608,0,0.24922665872958907
10609,0,0.24946635343441698
10610,0,0.24922665872958907
10611,0,0.24922665872958907
10612,0,0.2497062019934829
10613,0,0.24922665872958907
10614,0,0.24946635343441698
10615,0,0.2513894456968743
10616,0,0.2696398267140141
10617,0,0.24994620435810794
10618,0,0.25356466242722453
10619,0,0.24922665872958907
10620,0,0.24922665872958907
10621,0,0.25526506666350934
10622,0,0.26412767121154396
10623,0,0.25018636047929826
10624,0,0.24898711792736358
10625,0,0.24922665872958907
10626,0,0.2509077508875949
10627,0,0.24898711792736358
10628,0,0.24922665872958907
10629,0,0.25114852153880235
10630,0,0.2509077508875949
10631,0,0.2528382114175303
10632,0,0.2757351866047351
10633,0,0.25429249028830736
10634,0,0.2538071188027468
10635,0,0.3279925545049942
10636,0,0.2513894456968743
10637,0,0.24898711792736358
10638,0,0.25018636047929826
10639,0,0.25235467637528797
10640,0,0.2538071188027468
10641,0,0.25018636047929826
10642,0,0.2744583051504298
10643,0,0.25018636047929826
10644,0,0.25042667030774496
10645,0,0.25259636729801954
10646,0,0.25018636047929826
10647,0,0.26139883825471244
10648,0,0.24994620435810794
10649,0,0.24994620435810794
10650,0,0.24922665872958907
10651,0,0.2528382114175303
10652,0,0.25042667030774496
10653,0,0.24946635343441698
10654,0,0.24922665872958907
10655,0,0.2547784730557208
10656,0,0.25114852153880235
10657,0,0.25163052331092234
10658,0,0.25211313870180974
10659,0,0.3052781467836887
10660,0,0.24946635343441698
10661,0,0.25259636729801954
10662,0,0.25018636047929826
10663,0,0.267125327018197
10664,0,0.24946635343441698
10665,0,0.24946635343441698
10666,0,0.24946635343441698
10667,0,0.2545354052892549
10668,0,0.254049728107903
10669,0,0.260164498164464
10670,0,0.25018636047929826
10671,0,0.24946635343441698
10672,0,0.24946635343441698
10673,0,0.24994620435810794
10674,0,0.2513894456968743
10675,0,0.24946635343441698
10676,0,0.25211313870180974
10677,0,0.2509077508875949
10678,0,0.2497062019934829
10679,0,0.25967182156492913
10680,0,0.2594257105377026
10681,0,0.2513894456968743
10682,0,0.2518717543297415
10683,0,0.2513894456968743
10684,0,0.24922665872958907
10685,0,0.24946635343441698
10686,0,0.2538071188027468
10687,0,0.2538071188027468
10688,0,0.25648422016617844
10689,0,0.2579522300624085
10690,0,0.24994620435810794
10691,0,0.25259636729801954
10692,0,0.2528382114175303
10693,0,0.25697294816461486
10694,0,0.25235467637528797
10695,0,0.26090464848983624
10696,0,0.25042667030774496
10697,0,0.25042667030774496
10698,0,0.24922665872958907
10699,0,0.24922665872958907
10700,0,0.2509077508875949
10701,0,0.2562400846086791
10702,0,0.2545354052892549
10703,0,0.28817851059442723
10704,0,0.25018636047929826
10705,0,0.2545354052892549
10706,0,0.25114852153880235
10707,0,0.2562400846086791
10708,0,0.24898711792736358
10709,0,0.3055498098486121
10710,0,0.26462578004796306
10711,0,0.254049728107903
10712,0,0.24898711792736358
10713,0,0.27496861638104225
10714,0,0.25114852153880235
10715,0,0.25114852153880235
10716,0,0.25114852153880235
10717,0,0.2506671337938237
10718,0,0.25235467637528797
10719,0,0.2497062019934829
10720,0,0.25819743058894706
10721,0,0.24922665872958907
10722,0,0.2626369556806408
10723,0,0.24922665872958907
10724,0,0.25259636729801954
10725,0,0.24922665872958907
10726,0,0.25429249028830736
10727,0,0.4473363087602267
10728,0,0.2538071188027468
10729,0,0.24898711792736358
10730,0,0.25526506666350934
10731,0,0.2497062019934829
10732,0,0.24946635343441698
10733,0,0.24946635343441698
10734,0,0.24946635343441698
10735,0,0.254049728107903
10736,0,0.24946635343441698
10737,0,0.24994620435810794
10738,0,0.24922665872958907
10739,0,0.25235467637528797
10740,0,0.24946635343441698
10741,0,0.2513894456968743
10742,0,0.25429249028830736
10743,0,0.24898711792736358
10744,0,0.24994620435810794
10745,0,0.25526506666350934
10746,0,0.25042667030774496
10747,0,0.24922665872958907
10748,0,0.24946635343441698
10749,0,0.25991808412788864
10750,0,0.5092486097401436
10751,0,0.25526506666350934
10752,0,0.2693877059391195
10753,0,0.2497062019934829
10754,0,0.2518717543297415
10755,0,0.2513894456968743
10756,0,0.25697294816461486
10757,0,0.27267686029389454
10758,0,0.26989209628439964
10759,0,0.24922665872958907
10760,0,0.24946635343441698
10761,0,0.24898711792736358
10762,0,0.24994620435810794
10763,0,0.2497062019934829
10764,0,0.2666242191140195
10765,0,0.25819743058894706
10766,0,0.2497062019934829
10767,0,0.2557522706650723
10768,0,0.3140378714391569
10769,0,0.2497062019934829
10770,0,0.2550216935323606
10771,0,0.25308020868102804
10772,0,0.24922665872958907
10773,0,0.2509077508875949
10774,0,0.25018636047929826
10775,0,0.2497062019934829
10776,0,0.24994620435810794
10777,0,0.24922665872958907
10778,0,0.2509077508875949
10779,0,0.260164498164464
10780,0,0.25211313870180974
10781,0,0.25018636047929826
10782,0,0.2509077508875949
10783,0,0.25235467637528797
10784,0,0.2643766504798919
10785,0,0.2497062019934829
10786,0,0.28036229137605784
10787,0,0.2661237099011442
10788,0,0.24898711792736358
10789,0,0.25163052331092234
10790,0,0.24922665872958907
10791,0,0.2509077508875949
10792,0,0.25163052331092234
10793,0,0.2621412559458173
10794,0,0.2509077508875949
10795,0,0.2509077508875949
10796,0,0.2873910736252701
10797,0,0.25114852153880235
10798,0,0.24994620435810794
10799,0,0.26462578004796306
10800,0,0.26412767121154396
10801,0,0.30473522712841405
10802,0,0.25211313870180974
10803,0,0.2497062019934829
10804,0,0.24946635343441698
10805,0,0.2506671337938237
10806,0,0.3025689858311552
10807,0,0.25211313870180974
10808,0,0.24898711792736358
10809,0,0.24922665872958907
10810,0,0.2579522300624085
10811,0,0.24946635343441698
10812,0,0.24922665872958907
10813,0,0.2643766504798919
10814,0,0.25042667030774496
10815,0,0.24946635343441698
10816,0,0.24994620435810794
10817,0,0.24922665872958907
10818,0,0.2528382114175303
10819,0,0.24994620435810794
10820,0,0.24922665872958907
10821,0,0.2497062019934829
10822,0,0.2567285080374613
10823,0,0.25042667030774496
10824,0,0.24946635343441698
10825,0,0.24898711792736358
10826,0,0.2562400846086791
10827,0,0.24946635343441698
10828,0,0.2562400846086791
10829,0,0.25114852153880235
10830,0,0.2626369556806408
10831,0,0.25114852153880235
10832,0,0.25429249028830736
10833,0,0.24898711792736358
10834,0,0.2538071188027468
10835,0,0.2547784730557208
10836,0,0.2497062019934829
10837,0,0.2574622849532736
10838,0,0.4756530171910262
10839,0,0.2497062019934829
10840,0,0.2557522706650723
10841,0,0.2562400846086791
10842,0,0.2513894456968743
10843,0,0.34630529208619654
10844,0,0.24946635343441698
10845,0,0.2506671337938237
10846,0,0.28791588895637577
10847,0,0.24922665872958907
10848,0,0.25018636047929826
10849,0,0.25042667030774496
10850,0,0.2538071188027468
10851,0,0.24922665872958907
10852,0,0.2729309094433288
10853,0,0.28660492196967774
10854,0,0.2631332584904517
10855,0,0.2528382114175303
10856,0,0.24922665872958907
10857,0,0.24922665872958907
10858,0,0.25018636047929826
10859,0,0.2937263303352282
10860,0,0.3348023274740067
10861,0,0.24922665872958907
10862,0,0.2506671337938237
10863,0,0.25018636047929826
10864,0,0.2513894456968743
10865,0,0.25356466242722453
10866,0,0.25550859239318185
10867,0,0.26863223713515383
10868,0,0.24898711792736358
10869,0,0.2562400846086791
10870,0,0.25018636047929826
10871,0,0.2709026610103361
10872,0,0.254049728107903
10873,0,0.26090464848983624
10874,0,0.24994620435810794
10875,0,0.25163052331092234
10876,0,0.25211313870180974
10877,0,0.25868828728672344
10878,0,0.26762703304198515
10879,0,0.2666242191140195
10880,0,0.25648422016617844
10881,0,0.24898711792736358
10882,0,0.2711556734223759
10883,0,0.26065778040836796
10884,0,0.24922665872958907
10885,0,0.2528382114175303
10886,0,0.2868668295452066
10887,0,0.25018636047929826
10888,0,0.25550859239318185
10889,0,0.24946635343441698
10890,0,0.2589339433372941
10891,0,0.2506671337938237
10892,0,0.2626369556806408
10893,0,0.255996101422554
10894,0,0.2547784730557208
10895,0,0.2506671337938237
10896,0,0.24922665872958907
10897,0,0.2513894456968743
10898,0,0.24946635343441698
10899,0,0.25114852153880235
10900,0,0.2513894456968743
10901,0,0.25042667030774496
10902,0,0.25550859239318185
10903,0,0.25042667030774496
10904,0,0.25042667030774496
10905,0,0.2506671337938237
10906,0,0.24922665872958907
10907,0,0.24946635343441698
10908,0,0.24922665872958907
10909,0,0.24946635343441698
10910,0,0.25308020868102804
10911,0,0.2506671337938237
10912,0,0.24922665872958907
10913,0,0.25042667030774496
10914,0,0.25163052331092234
10915,0,0.2567285080374613
10916,0,0.25114852153880235
10917,0,0.25163052331092234
10918,0,0.25356466242722453
10919,0,0.276246968041631
10920,0,0.29081254881470003
10921,0,0.254049728107903
10922,0,0.27675933639707834
10923,0,0.25114852153880235
10924,0,0.24994620435810794
10925,0,0.2658736799811523
10926,0,0.24922665872958907
10927,0,0.3025689858311552
10928,0,0.24922665872958907
10929,0,0.25967182156492913
10930,0,0.25018636047929826
10931,0,0.24898711792736358
10932,0,0.25235467637528797
10933,0,0.2506671337938237
10934,0,0.2545354052892549
10935,0,0.264875059847429
10936,0,0.2497062019934829
10937,0,0.25163052331092234
10938,0,0.2832131812223632
10939,0,0.24994620435810794
10940,0,0.24946635343441698
10941,0,0.24994620435810794
10942,0,0.24946635343441698
10943,0,0.24922665872958907
10944,0,0.25770718149734234
10945,0,0.25429249028830736
10946,0,0.25042667030774496
10947,0,0.2574622849532736
10948,0,0.25868828728672344
10949,0,0.24922665872958907
10950,0,0.27496861638104225
10951,0,0.2513894456968743
10952,0,0.25163052331092234
10953,0,0.2996046957683178
10954,0,0.27039708151020647
10955,0,0.2579522300624085
10956,0,0.2506671337938237
10957,0,0.24994620435810794
10958,0,0.25526506666350934
10959,0,0.24946635343441698
10960,0,0.2497062019934829
10961,0,0.24946635343441698
10962,0,0.25042667030774496
10963,0,0.25356466242722453
10964,0,0.24946635343441698
10965,0,0.24994620435810794
10966,0,0.24922665872958907
10967,0,0.25235467637528797
10968,0,0.2661237099011442
10969,0,0.2528382114175303
10970,0,0.2653740698655859
10971,0,0.2509077508875949
10972,0,0.2506671337938237
10973,0,0.24946635343441698
10974,0,0.24922665872958907
10975,0,0.2509077508875949
10976,0,0.25429249028830736
10977,0,0.4657627083821676
10978,0,0.24946635343441698
10979,0,0.24946635343441698
10980,0,0.24946635343441698
10981,0,0.2513894456968743
10982,0,0.24898711792736358
10983,0,0.24898711792736358
10984,0,0.27547951618964556
10985,0,0.260164498164464
10986,0,0.24898711792736358
10987,0,0.2533223590354024
10988,0,0.24946635343441698
10989,0,0.3897528622490209
10990,0,0.2497062019934829
10991,0,0.24946635343441698
10992,0,0.267125327018197
10993,0,0.25018636047929826
10994,0,0.2497062019934829
10995,0,0.2673761053010772
10996,0,0.24922665872958907
10997,0,0.25211313870180974
10998,0,0.25018636047929826
10999,0,0.25163052331092234
11000,0,0.2506671337938237
11001,0,0.24922665872958907
11002,0,0.25042667030774496
11003,0,0.2538071188027468
11004,0,0.2653740698655859
11005,0,0.25018636047929826
11006,0,0.264875059847429
11007,0,0.26562379994597446
11008,0,0.2506671337938237
11009,0,0.25844278301710927
11010,0,0.25042667030774496
11011,0,0.2513894456968743
11012,0,0.2719156003820911
11013,0,0.25114852153880235
11014,0,0.25163052331092234
11015,0,0.24946635343441698
11016,0,0.25211313870180974
11017,0,0.24922665872958907
11018,0,0.2731851063836568
11019,0,0.25018636047929826
11020,0,0.25018636047929826
11021,0,0.24946635343441698
11022,0,0.24922665872958907
11023,0,0.24922665872958907
11024,0,0.24922665872958907
11025,0,0.24922665872958907
11026,0,0.24922665872958907
11027,0,0.24922665872958907
11028,0,0.24922665872958907
11029,0,0.24922665872958907
11030,0,0.24922665872958907
11031,0,0.24922665872958907
11032,0,0.24922665872958907
11033,0,0.25042667030774496
11034,0,0.25235467637528797
11035,0,0.24922665872958907
11036,0,0.24922665872958907
11037,0,0.25550859239318185
11038,0,0.2497062019934829
11039,0,0.2513894456968743
11040,0,0.27496861638104225
11041,0,0.26065778040836796
11042,0,0.24922665872958907
11043,0,0.25018636047929826
11044,0,0.9964403577611675
11045,0,0.2506671337938237
11046,0,0.25211313870180974
11047,0,0.24922665872958907
11048,0,0.2550216935323606
11049,0,0.2497062019934829
11050,0,0.24898711792736358
11051,0,0.2497062019934829
11052,0,0.25018636047929826
11053,0,0.24922665872958907
11054,0,0.27907223893697275
11055,0,0.2934607372289199
11056,0,0.24922665872958907
11057,0,0.30473522712841405
11058,0,0.24946635343441698
11059,0,0.24898711792736358
11060,0,0.2497062019934829
11061,0,0.24994620435810794
11062,0,0.24994620435810794
11063,0,0.26189363239558155
11064,0,0.24898711792736358
11065,0,0.24898711792736358
11066,0,0.24946635343441698
11067,0,0.2518717543297415
11068,0,0.2533223590354024
11069,0,0.3460154481385687
11070,0,0.2513894456968743
11071,0,0.24946635343441698
11072,0,0.25259636729801954
11073,0,0.24922665872958907
11074,0,0.24922665872958907
11075,0,0.25550859239318185
11076,0,0.24922665872958907
11077,0,0.2691357340346593
11078,0,0.25235467637528797
11079,0,0.24946635343441698
11080,0,0.24922665872958907
11081,0,0.2497062019934829
11082,0,0.24922665872958907
11083,0,0.24946635343441698
11084,0,0.3254572429895515
11085,0,0.2513894456968743
11086,0,0.32686449945316515
11087,0,0.26989209628439964
11088,0,0.2633816358831941
11089,0,0.2497062019934829
11090,0,0.24922665872958907
11091,0,0.24922665872958907
11092,0,0.267125327018197
11093,0,0.25042667030774496
11094,0,0.2696398267140141
11095,0,0.2528382114175303
11096,0,0.25018636047929826
11097,0,0.25018636047929826
11098,0,0.25770718149734234
11099,0,0.25018636047929826
11100,0,0.2497062019934829
11101,0,0.2497062019934829
11102,0,0.2801039898420157
11103,0,0.2589339433372941
11104,0,0.2567285080374613
11105,0,0.25163052331092234
11106,0,0.25308020868102804
11107,0,0.2506671337938237
11108,0,0.24922665872958907
11109,0,0.24922665872958907
11110,0,0.2513894456968743
11111,0,0.25259636729801954
11112,0,0.2509077508875949
11113,0,0.2506671337938237
11114,0,0.26387884231091896
11115,0,0.25018636047929826
11116,0,0.24994620435810794
11117,0,0.2513894456968743
11118,0,0.28295328585974155
11119,0,0.2497062019934829
11120,0,0.24994620435810794
11121,0,0.2824339285361378
11122,0,0.25018636047929826
11123,0,0.25308020868102804
11124,0,0.2528382114175303
11125,0,0.2557522706650723
11126,0,0.24922665872958907
11127,0,0.25018636047929826
11128,0,0.40508518541907595
11129,0,0.24946635343441698
11130,0,0.24898711792736358
11131,0,0.24922665872958907
11132,0,0.24898711792736358
11133,0,0.26139883825471244
11134,0,0.254049728107903
11135,0,0.28660492196967774
11136,0,0.25308020868102804
11137,0,0.24994620435810794
11138,0,0.255996101422554
11139,0,0.24946635343441698
11140,0,0.24922665872958907
11141,0,0.2497062019934829
11142,0,0.24898711792736358
11143,0,0.31819056456477807
11144,0,0.2567285080374613
11145,0,0.2513894456968743
11146,0,0.24922665872958907
11147,0,0.2826935349335198
11148,0,0.24946635343441698
11149,0,0.24946635343441698
11150,0,0.2550216935323606
11151,0,0.25042667030774496
11152,0,0.25018636047929826
11153,0,0.24946635343441698
11154,0,0.24922665872958907
11155,0,0.24994620435810794
11156,0,0.2518717543297415
11157,0,0.28634315750066114
11158,0,0.25967182156492913
11159,0,0.2518717543297415
11160,0,0.24946635343441698
11161,0,0.2621412559458173
11162,0,0.24922665872958907
11163,0,0.24946635343441698
11164,0,0.25018636047929826
11165,0,0.25429249028830736
11166,0,0.24922665872958907
11167,0,0.24922665872958907
11168,0,0.26090464848983624
11169,0,0.2497062019934829
11170,0,0.24922665872958907
11171,0,0.2509077508875949
11172,0,0.2506671337938237
11173,0,0.28660492196967774
11174,0,0.2591797511080016
11175,0,0.2550216935323606
11176,0,0.24946635343441698
11177,0,0.2497062019934829
11178,0,0.2497062019934829
11179,0,0.24994620435810794
11180,0,0.2497062019934829
11181,0,0.2545354052892549
11182,0,0.24946635343441698
11183,0,0.24946635343441698
11184,0,0.25308020868102804
11185,0,0.2557522706650723
11186,0,0.2497062019934829
11187,0,0.25163052331092234
11188,0,0.25308020868102804
11189,0,0.3201384772398196
11190,0,0.27907223893697275
11191,0,0.24946635343441698
11192,0,0.30202878961032154
11193,0,0.25018636047929826
11194,0,0.2497062019934829
11195,0,0.24898711792736358
11196,0,0.25259636729801954
11197,0,0.25235467637528797
11198,0,0.24922665872958907
11199,0,0.24898711792736358
11200,0,0.24898711792736358
11201,0,0.25018636047929826
11202,0,0.2506671337938237
11203,0,0.2497062019934829
11204,0,0.24898711792736358
11205,0,0.24898711792736358
11206,0,0.2497062019934829
11207,0,0.25429249028830736
11208,0,0.2509077508875949
11209,0,0.2887041813192554
11210,0,0.25114852153880235
11211,0,0.24922665872958907
11212,0,0.25114852153880235
11213,0,0.27267686029389454
11214,0,0.25235467637528797
11215,0,0.26812933660839905
11216,0,0.30882028722978166
11217,0,0.25163052331092234
11218,0,0.2594257105377026
11219,0,0.538308237746762
11220,0,0.25967182156492913
11221,0,0.2506671337938237
11222,0,0.2497062019934829
11223,0,0.2506671337938237
11224,0,0.25114852153880235
11225,0,0.24922665872958907
11226,0,0.24898711792736358
11227,0,0.2506671337938237
11228,0,0.2550216935323606
11229,0,0.28477558134301445
11230,0,0.24898711792736358
11231,0,0.24922665872958907
11232,0,0.25770718149734234
11233,0,0.2562400846086791
11234,0,0.24922665872958907
11235,0,0.2509077508875949
11236,0,0.24922665872958907
11237,0,0.28062073825562517
11238,0,0.2509077508875949
11239,0,0.2562400846086791
11240,0,0.24898711792736358
11241,0,0.2506671337938237
11242,0,0.25042667030774496
11243,0,0.2547784730557208
11244,0,0.25967182156492913
11245,0,0.2506671337938237
11246,0,0.25042667030774496
11247,0,0.24946635343441698
11248,0,0.25308020868102804
11249,0,0.2497062019934829
11250,0,0.25114852153880235
11251,0,0.24922665872958907
11252,0,0.24898711792736358
11253,0,0.25991808412788864
11254,0,0.24922665872958907
11255,0,0.2591797511080016
11256,0,0.331956352072942
11257,0,0.24922665872958907
11258,0,0.2513894456968743
11259,0,0.28347322092860466
11260,0,0.2533223590354024
11261,0,0.24994620435810794
11262,0,0.24946635343441698
11263,0,0.25235467637528797
11264,0,0.24922665872958907
11265,0,0.2509077508875949
11266,0,0.2518717543297415
11267,0,0.28477558134301445
11268,0,0.24922665872958907
11269,0,0.2509077508875949
11270,0,0.25042667030774496
11271,0,0.24994620435810794
11272,0,0.24922665872958907
11273,0,0.25018636047929826
11274,0,0.24922665872958907
11275,0,0.2528382114175303
11276,0,0.2626369556806408
11277,0,0.2594257105377026
11278,0,0.29879914298233406
11279,0,0.24994620435810794
11280,0,0.24922665872958907
11281,0,0.2528382114175303
11282,0,0.2538071188027468
11283,0,0.25163052331092234
11284,0,0.2562400846086791
11285,0,0.25018636047929826
11286,0,0.24922665872958907
11287,0,0.2497062019934829
11288,0,0.26387884231091896
11289,0,0.26812933660839905
11290,0,0.24994620435810794
11291,0,0.24946635343441698
11292,0,0.2545354052892549
11293,0,0.2513894456968743
11294,0,0.2801039898420157
11295,0,0.2513894456968743
11296,0,0.25114852153880235
11297,0,0.2631332584904517
11298,0,0.25042667030774496
11299,0,0.25967182156492913
11300,0,0.25259636729801954
11301,0,0.24946635343441698
11302,0,0.2545354052892549
11303,0,0.25721754048940465
11304,0,0.24922665872958907
11305,0,0.2518717543297415
11306,0,0.24922665872958907
11307,0,0.24946635343441698
11308,0,0.24922665872958907
11309,0,0.24946635343441698
11310,0,0.2696398267140141
11311,0,0.24946635343441698
11312,0,0.25018636047929826
11313,0,0.2509077508875949
11314,0,0.26065778040836796
11315,0,0.24922665872958907
11316,0,0.25018636047929826
11317,0,0.2557522706650723
11318,0,0.25018636047929826
11319,0,0.24994620435810794
11320,0,0.25211313870180974
11321,0,0.2497062019934829
11322,0,0.26812933660839905
11323,0,0.2497062019934829
11324,0,0.25770718149734234
11325,0,0.24994620435810794
11326,0,0.2497062019934829
11327,0,0.25163052331092234
11328,0,0.2497062019934829
11329,0,0.24946635343441698
11330,0,0.24922665872958907
11331,0,0.24994620435810794
11332,0,0.24946635343441698
11333,0,0.2497062019934829
11334,0,0.28608153623536337
11335,0,0.25163052331092234
11336,0,0.25018636047929826
11337,0,0.25429249028830736
11338,0,0.25042667030774496
11339,0,0.24994620435810794
11340,0,0.24946635343441698
11341,0,0.25721754048940465
11342,0,0.24946635343441698
11343,0,0.2533223590354024
11344,0,0.24922665872958907
11345,0,0.24994620435810794
11346,0,0.25018636047929826
11347,0,0.24994620435810794
11348,0,0.25114852153880235
11349,0,0.26462578004796306
11350,0,0.2509077508875949
11351,0,0.2497062019934829
11352,0,0.24922665872958907
11353,0,0.25163052331092234
11354,0,0.2509077508875949
11355,0,0.29879914298233406
11356,0,0.24994620435810794
11357,0,0.26462578004796306
11358,0,0.2696398267140141
11359,0,0.2621412559458173
11360,0,0.26462578004796306
11361,0,0.28062073825562517
11362,0,0.2513894456968743
11363,0,0.25018636047929826
11364,0,0.2591797511080016
11365,0,0.2513894456968743
11366,0,0.2506671337938237
11367,0,0.25018636047929826
11368,0,0.25018636047929826
11369,0,0.2513894456968743
11370,0,0.25018636047929826
11371,0,0.3376603697418983
11372,0,0.24946635343441698
11373,0,0.25429249028830736
11374,0,0.24922665872958907
11375,0,0.24898711792736358
11376,0,0.25550859239318185
11377,0,0.2574622849532736
11378,0,0.25550859239318185
11379,0,0.24922665872958907
11380,0,0.2579522300624085
11381,0,0.2497062019934829
11382,0,0.25163052331092234
11383,0,0.25259636729801954
11384,0,0.2518717543297415
11385,0,0.24922665872958907
11386,0,0.24946635343441698
11387,0,0.2579522300624085
11388,0,0.2513894456968743
11389,0,0.24922665872958907
11390,0,0.2497062019934829
11391,0,0.24898711792736358
11392,0,0.24994620435810794
11393,0,0.2876534099336857
11394,0,0.2567285080374613
11395,0,0.2939920637942891
11396,0,0.25868828728672344
11397,0,0.25429249028830736
11398,0,0.25235467637528797
11399,0,0.25018636047929826
11400,0,0.25356466242722453
11401,0,0.2513894456968743
11402,0,0.24898711792736358
11403,0,0.25042667030774496
11404,0,0.25356466242722453
11405,0,0.24922665872958907
11406,0,0.2633816358831941
11407,0,0.24898711792736358
11408,0,0.25042667030774496
11409,0,0.24994620435810794
11410,0,0.25259636729801954
11411,0,0.2506671337938237
11412,0,0.2497062019934829
11413,0,0.254049728107903
11414,0,0.2509077508875949
11415,0,0.24922665872958907
11416,0,0.2731851063836568
11417,0,0.24946635343441698
11418,0,0.24922665872958907
11419,0,0.25550859239318185
11420,0,0.24922665872958907
11421,0,0.24946635343441698
11422,0,0.25429249028830736
11423,0,0.25114852153880235
11424,0,0.2509077508875949
11425,0,0.25114852153880235
11426,0,0.24922665872958907
11427,0,0.2497062019934829
11428,0,0.24994620435810794
11429,0,0.24922665872958907
11430,0,0.24994620435810794
11431,0,0.25018636047929826
11432,0,0.25114852153880235
11433,0,0.24946635343441698
11434,0,0.25211313870180974
11435,0,0.2562400846086791
11436,0,0.2579522300624085
11437,0,0.24898711792736358
11438,0,0.24898711792736358
11439,0,0.2506671337938237
11440,0,0.3025689858311552
11441,0,0.24922665872958907
11442,0,0.2916055242597281
11443,0,0.24946635343441698
11444,0,0.3126601876790624
11445,0,0.2497062019934829
11446,0,0.2518717543297415
11447,0,0.24898711792736358
11448,0,0.2497062019934829
11449,0,0.2808793303913314
11450,0,0.24922665872958907
11451,0,0.2513894456968743
11452,0,0.25259636729801954
11453,0,0.2533223590354024
11454,0,0.2497062019934829
11455,0,0.24946635343441698
11456,0,0.2567285080374613
11457,0,0.24946635343441698
11458,0,0.24994620435810794
11459,0,0.24922665872958907
11460,0,0.24922665872958907
11461,0,0.3006806965515369
11462,0,0.24922665872958907
11463,0,0.24922665872958907
11464,0,0.25235467637528797
11465,0,0.2497062019934829
11466,0,0.2518717543297415
11467,0,0.2497062019934829
11468,0,0.24922665872958907
11469,0,0.2666242191140195
11470,0,0.2509077508875949
11471,0,0.25042667030774496
11472,0,0.2528382114175303
11473,0,0.24994620435810794
11474,0,0.2497062019934829
11475,0,0.24994620435810794
11476,0,0.25211313870180974
11477,0,0.2509077508875949
11478,0,0.24946635343441698
11479,0,0.24922665872958907
11480,0,0.25042667030774496
11481,0,0.2509077508875949
11482,0,0.25429249028830736
11483,0,0.2497062019934829
11484,0,0.25018636047929826
11485,0,0.24946635343441698
11486,0,0.339955385013762
11487,0,0.2506671337938237
11488,0,0.2497062019934829
11489,0,0.24922665872958907
11490,0,0.25018636047929826
11491,0,0.2696398267140141
11492,0,0.24922665872958907
11493,0,0.24922665872958907
11494,0,0.24922665872958907
11495,0,0.263630163845688
11496,0,0.25648422016617844
11497,0,0.25114852153880235
11498,0,0.24922665872958907
11499,0,0.24994620435810794
11500,0,0.2567285080374613
11501,0,0.25770718149734234
11502,0,0.24994620435810794
11503,0,0.24922665872958907
11504,0,0.2497062019934829
11505,0,0.2579522300624085
11506,0,0.2858200582706499
11507,0,0.2518717543297415
11508,0,0.24994620435810794
11509,0,0.2626369556806408
11510,0,0.24994620435810794
11511,0,0.24946635343441698
11512,0,0.25042667030774496
11513,0,0.2929299724999839
11514,0,0.25868828728672344
11515,0,0.2729309094433288
11516,0,0.267125327018197
11517,0,0.24946635343441698
11518,0,0.24922665872958907
11519,0,0.24922665872958907
11520,0,0.2497062019934829
11521,0,0.24994620435810794
11522,0,0.24922665872958907
11523,0,0.24946635343441698
11524,0,0.24922665872958907
11525,0,0.24946635343441698
11526,0,0.25356466242722453
11527,0,0.24946635343441698
11528,0,0.24898711792736358
11529,0,0.2518717543297415
11530,0,0.2953228326314339
11531,0,0.2528382114175303
11532,0,0.24898711792736358
11533,0,0.24946635343441698
11534,0,0.2633816358831941
11535,0,0.25211313870180974
11536,0,0.25018636047929826
11537,0,0.24946635343441698
11538,0,0.25163052331092234
11539,0,0.2567285080374613
11540,0,0.2567285080374613
11541,0,0.24946635343441698
11542,0,0.24994620435810794
11543,0,0.25042667030774496
11544,0,0.25235467637528797
11545,0,0.24898711792736358
11546,0,0.24946635343441698
11547,0,0.25114852153880235
11548,0,0.24946635343441698
11549,0,0.988338396677859
11550,0,0.31156041676055796
11551,0,0.2497062019934829
11552,0,0.24922665872958907
11553,0,0.8417160866419521
11554,0,0.25018636047929826
11555,0,0.24922665872958907
11556,0,0.2795878231663588
11557,0,0.24922665872958907
11558,0,0.2497062019934829
11559,0,0.2497062019934829
11560,0,0.24946635343441698
11561,0,0.25163052331092234
11562,0,0.2550216935323606
11563,0,0.2528382114175303
11564,0,0.2538071188027468
11565,0,0.25429249028830736
11566,0,0.25114852153880235
11567,0,0.25526506666350934
11568,0,0.2550216935323606
11569,0,0.2513894456968743
11570,0,0.24946635343441698
11571,0,0.2506671337938237
11572,0,0.2518717543297415
11573,0,0.24922665872958907
11574,0,0.24922665872958907
11575,0,0.24946635343441698
11576,0,0.25308020868102804
11577,0,0.24898711792736358
11578,0,0.31597214340369695
11579,0,0.2604110636122129
11580,0,0.24922665872958907
11581,0,0.24946635343441698
11582,0,0.24922665872958907
11583,0,0.24922665872958907
11584,0,0.24898711792736358
11585,0,0.25211313870180974
11586,0,0.24898711792736358
11587,0,0.26065778040836796
11588,0,0.25163052331092234
11589,0,0.2509077508875949
11590,0,0.25550859239318185
11591,0,0.24946635343441698
11592,0,0.24994620435810794
11593,0,0.24922665872958907
11594,0,0.24922665872958907
11595,0,0.2506671337938237
11596,0,0.2545354052892549
11597,0,0.260164498164464
11598,0,0.24946635343441698
11599,0,0.26189363239558155
11600,0,0.3506665494063898
11601,0,0.2509077508875949
11602,0,0.24922665872958907
11603,0,0.26288503173414757
11604,0,0.25018636047929826
11605,0,0.24922665872958907
11606,0,0.2497062019934829
11607,0,0.24946635343441698
11608,0,0.24946635343441698
11609,0,0.24898711792736358
11610,0,0.2666242191140195
11611,0,0.24946635343441698
11612,0,0.24922665872958907
11613,0,0.24946635343441698
11614,0,0.2545354052892549
11615,0,0.2574622849532736
11616,0,0.2506671337938237
11617,0,0.25648422016617844
11618,0,0.25844278301710927
11619,0,0.24946635343441698
11620,0,0.2518717543297415
11621,0,0.2574622849532736
11622,0,0.2574622849532736
11623,0,0.2506671337938237
11624,0,0.2538071188027468
11625,0,0.24898711792736358
11626,0,0.2711556734223759
11627,0,0.24922665872958907
11628,0,0.25042667030774496
11629,0,0.2518717543297415
11630,0,0.25042667030774496
11631,0,0.24898711792736358
11632,0,0.24994620435810794
11633,0,0.2557522706650723
11634,0,0.24922665872958907
11635,0,0.25526506666350934
11636,0,0.2513894456968743
11637,0,0.24922665872958907
11638,0,0.24946635343441698
11639,0,0.2518717543297415
11640,0,0.2509077508875949
11641,0,0.24946635343441698
11642,0,0.2518717543297415
11643,0,0.2506671337938237
11644,0,0.37583628492238547
11645,0,0.3541736502178905
11646,0,0.263630163845688
11647,0,0.2651244898096321
11648,0,0.25550859239318185
11649,0,0.26090464848983624
11650,0,0.2974593218076256
11651,0,0.26065778040836796
11652,0,0.24946635343441698
11653,0,0.25018636047929826
11654,0,0.25356466242722453
11655,0,0.26090464848983624
11656,0,0.3248952191374682
11657,0,0.25550859239318185
11658,0,0.26812933660839905
11659,0,0.24994620435810794
11660,0,0.24898711792736358
11661,0,0.25018636047929826
11662,0,0.24946635343441698
11663,0,0.24946635343441698
11664,0,0.26189363239558155
11665,0,0.2506671337938237
11666,0,0.2589339433372941
11667,0,0.24898711792736358
11668,0,0.254049728107903
11669,0,0.24922665872958907
11670,0,0.24922665872958907
11671,0,0.26812933660839905
11672,0,0.28660492196967774
11673,0,0.24946635343441698
11674,0,0.2513894456968743
11675,0,0.2506671337938237
11676,0,0.2513894456968743
11677,0,0.2633816358831941
11678,0,0.266373889635645
11679,0,0.25721754048940465
11680,0,0.2574622849532736
11681,0,0.24922665872958907
11682,0,0.25526506666350934
11683,0,0.2506671337938237
11684,0,0.25356466242722453
11685,0,0.24922665872958907
11686,0,0.2721692056844967
11687,0,0.40138727375651595
11688,0,0.2509077508875949
11689,0,0.27752898792843583
11690,0,0.25114852153880235
11691,0,0.24898711792736358
11692,0,0.24946635343441698
11693,0,0.24994620435810794
11694,0,0.25235467637528797
11695,0,0.25018636047929826
11696,0,0.24922665872958907
11697,0,0.28165597743633575
11698,0,0.24922665872958907
11699,0,0.24898711792736358
11700,0,0.2557522706650723
11701,0,0.2591797511080016
11702,0,0.24994620435810794
11703,0,0.2518717543297415
11704,0,0.24922665872958907
11705,0,0.25819743058894706
11706,0,0.25550859239318185
11707,0,0.27727229099787787
11708,0,0.2538071188027468
11709,0,0.30473522712841405
11710,0,0.24922665872958907
11711,0,0.26288503173414757
11712,0,0.24922665872958907
11713,0,0.24922665872958907
11714,0,0.26189363239558155
11715,0,0.2497062019934829
11716,0,0.25308020868102804
11717,0,0.25991808412788864
11718,0,0.26090464848983624
11719,0,0.2611516677931992
11720,0,0.26288503173414757
11721,0,0.37643729365593775
11722,0,0.25770718149734234
11723,0,0.25042667030774496
11724,0,0.267125327018197
11725,0,0.2696398267140141
11726,0,0.2497062019934829
11727,0,0.25429249028830736
11728,0,0.2497062019934829
11729,0,0.254049728107903
11730,0,0.2497062019934829
11731,0,0.24922665872958907
11732,0,0.24922665872958907
11733,0,0.2845148213222726
11734,0,0.2557522706650723
11735,0,0.25868828728672344
11736,0,0.25018636047929826
11737,0,0.24922665872958907
11738,0,0.24994620435810794
11739,0,0.2616461598103055
11740,0,0.25868828728672344
11741,0,0.25967182156492913
11742,0,0.24922665872958907
11743,0,0.2506671337938237
11744,0,0.24922665872958907
11745,0,0.24922665872958907
11746,0,0.2562400846086791
11747,0,0.260164498164464
11748,0,0.255996101422554
11749,0,0.2506671337938237
11750,0,0.24898711792736358
11751,0,0.2547784730557208
11752,0,0.24922665872958907
11753,0,0.2509077508875949
11754,0,0.2497062019934829
11755,0,0.25042667030774496
11756,0,0.24922665872958907
11757,0,0.2528382114175303
11758,0,0.2509077508875949
11759,0,0.39739384300785985
11760,0,0.25526506666350934
11761,0,0.25356466242722453
11762,0,0.24994620435810794
11763,0,0.24922665872958907
11764,0,0.2538071188027468
11765,0,0.2528382114175303
11766,0,0.27547951618964556
11767,0,0.24922665872958907
11768,0,0.24922665872958907
11769,0,0.26412767121154396
11770,0,0.2547784730557208
11771,0,0.25259636729801954
11772,0,0.25042667030774496
11773,0,0.25235467637528797
11774,0,0.266373889635645
11775,0,0.2545354052892549
11776,0,0.24898711792736358
11777,0,0.2497062019934829
11778,0,0.25042667030774496
11779,0,0.25042667030774496
11780,0,0.3162489908710615
11781,0,0.24898711792736358
11782,0,0.26412767121154396
11783,0,0.25018636047929826
11784,0,0.26989209628439964
11785,0,0.2509077508875949
11786,0,0.24898711792736358
11787,0,0.27522399275420273
11788,0,0.24946635343441698
11789,0,0.24946635343441698
11790,0,0.2538071188027468
11791,0,0.25721754048940465
11792,0,0.26462578004796306
11793,0,0.25018636047929826
11794,0,0.267125327018197
11795,0,0.2506671337938237
11796,0,0.24898711792736358
11797,0,0.24946635343441698
11798,0,0.25018636047929826
11799,0,0.2533223590354024
11800,0,0.2693877059391195
11801,0,0.2509077508875949
11802,0,0.25042667030774496
11803,0,0.255996101422554
11804,0,0.2497062019934829
11805,0,0.28062073825562517
11806,0,0.25526506666350934
11807,0,0.2497062019934829
11808,0,0.2621412559458173
11809,0,0.2653740698655859
11810,0,0.27650307889648434
11811,0,0.2661237099011442
11812,0,0.2513894456968743
11813,0,0.24994620435810794
11814,0,0.24922665872958907
11815,0,0.2497062019934829
11816,0,0.254049728107903
11817,0,0.27471338715246346
11818,0,0.24994620435810794
11819,0,0.25114852153880235
11820,0,0.28817851059442723
11821,0,0.2842542051761504
11822,0,0.24946635343441698
11823,0,0.24898711792736358
11824,0,0.25235467637528797
11825,0,0.2533223590354024
11826,0,0.24946635343441698
11827,0,0.24946635343441698
11828,0,0.24922665872958907
11829,0,0.24946635343441698
11830,0,0.25259636729801954
11831,0,0.2497062019934829
11832,0,0.24922665872958907
11833,0,0.24922665872958907
11834,0,0.25114852153880235
11835,0,0.26387884231091896
11836,0,0.25018636047929826
11837,0,0.2497062019934829
11838,0,0.24898711792736358
11839,0,0.24994620435810794
11840,0,0.24994620435810794
11841,0,0.2497062019934829
11842,0,0.2506671337938237
11843,0,0.25042667030774496
11844,0,0.25163052331092234
11845,0,0.24922665872958907
11846,0,0.24946635343441698
11847,0,0.2509077508875949
11848,0,0.24922665872958907
11849,0,0.9824025263736282
11850,0,0.2591797511080016
11851,0,0.24922665872958907
11852,0,0.24922665872958907
11853,0,0.24898711792736358
11854,0,0.25235467637528797
11855,0,0.2902846058695668
11856,0,0.2550216935323606
11857,0,0.26090464848983624
11858,0,0.26412767121154396
11859,0,0.264875059847429
11860,0,0.2557522706650723
11861,0,0.24994620435810794
11862,0,0.24922665872958907
11863,0,0.24898711792736358
11864,0,0.24922665872958907
11865,0,0.25429249028830736
11866,0,0.26787811016863244
11867,0,0.25114852153880235
11868,0,0.25308020868102804
11869,0,0.24946635343441698
11870,0,0.24922665872958907
11871,0,0.2567285080374613
11872,0,0.24922665872958907
11873,0,0.25526506666350934
11874,0,0.255996101422554
11875,0,0.2497062019934829
11876,0,0.24946635343441698
11877,0,0.2567285080374613
11878,0,0.2509077508875949
11879,0,0.2497062019934829
11880,0,0.24946635343441698
11881,0,0.25114852153880235
11882,0,0.2509077508875949
11883,0,0.24898711792736358
11884,0,0.24922665872958907
11885,0,0.25308020868102804
11886,0,0.26838071228833377
11887,0,0.24922665872958907
11888,0,0.27522399275420273
11889,0,0.27701574045909455
11890,0,0.2528382114175303
11891,0,0.24922665872958907
11892,0,0.2673761053010772
11893,0,0.2513894456968743
11894,0,0.25042667030774496
11895,0,0.24946635343441698
11896,0,0.2506671337938237
11897,0,0.2567285080374613
11898,0,0.2661237099011442
11899,0,0.2651244898096321
11900,0,0.27752898792843583
11901,0,0.24994620435810794
11902,0,0.2591797511080016
11903,0,0.2497062019934829
11904,0,0.2497062019934829
11905,0,0.25042667030774496
11906,0,0.25018636047929826
11907,0,0.3251761681504228
11908,0,0.25235467637528797
11909,0,0.24922665872958907
11910,0,0.24946635343441698
11911,0,0.2744583051504298
11912,0,0.24994620435810794
11913,0,0.25308020868102804
11914,0,0.24946635343441698
11915,0,0.44227634765645824
11916,0,0.2706497970140768
11917,0,0.25163052331092234
11918,0,0.25018636047929826
11919,0,0.24946635343441698
11920,0,0.24898711792736358
11921,0,0.24922665872958907
11922,0,0.2497062019934829
11923,0,0.24922665872958907
11924,0,0.28062073825562517
11925,0,0.24922665872958907
11926,0,0.25018636047929826
11927,0,0.2497062019934829
11928,0,0.24922665872958907
11929,0,0.24994620435810794
11930,0,0.24922665872958907
11931,0,0.24922665872958907
11932,0,0.24922665872958907
11933,0,0.24922665872958907
11934,0,0.24922665872958907
11935,0,0.24922665872958907
11936,0,0.24922665872958907
11937,0,0.255996101422554
11938,0,0.25018636047929826
11939,0,0.24994620435810794
11940,0,0.24922665872958907
11941,0,0.25868828728672344
11942,0,0.24994620435810794
11943,0,0.2528382114175303
11944,0,0.2518717543297415
11945,0,0.24994620435810794
11946,0,0.2651244898096321
11947,0,0.24946635343441698
11948,0,0.25018636047929826
11949,0,0.2513894456968743
11950,0,0.24994620435810794
11951,0,0.25967182156492913
11952,0,0.2562400846086791
11953,0,0.24922665872958907
11954,0,0.2633816358831941
11955,0,0.24922665872958907
11956,0,0.2518717543297415
11957,0,0.2604110636122129
11958,0,0.24922665872958907
11959,0,0.25018636047929826
11960,0,0.24922665872958907
11961,0,0.2497062019934829
11962,0,0.2533223590354024
11963,0,0.24994620435810794
11964,0,0.2528382114175303
11965,0,0.25526506666350934
11966,0,0.254049728107903
11967,0,0.25018636047929826
11968,0,0.2497062019934829
11969,0,0.2513894456968743
11970,0,0.25114852153880235
11971,0,0.2509077508875949
11972,0,0.254049728107903
11973,0,0.24922665872958907
11974,0,0.24946635343441698
11975,0,0.2497062019934829
11976,0,0.24898711792736358
11977,0,0.25018636047929826
11978,0,0.25526506666350934
11979,0,0.31763518032975163
11980,0,0.2533223590354024
11981,0,0.25018636047929826
11982,0,0.25235467637528797
11983,0,0.24922665872958907
11984,0,0.2509077508875949
11985,0,0.24994620435810794
11986,0,0.25114852153880235
11987,0,0.24898711792736358
11988,0,0.24994620435810794
11989,0,0.24922665872958907
11990,0,0.24898711792736358
11991,0,0.24946635343441698
11992,0,0.3254572429895515
11993,0,0.2842542051761504
11994,0,0.24898711792736358
11995,0,0.2545354052892549
11996,0,0.24922665872958907
11997,0,0.26139883825471244
11998,0,0.2513894456968743
11999,0,0.2982627989282162
12000,0,0.2594257105377026
12001,0,0.25967182156492913
12002,0,0.2497062019934829
12003,0,0.2528382114175303
12004,0,0.25526506666350934
12005,0,0.25163052331092234
12006,0,0.25042667030774496
12007,0,0.24922665872958907
12008,0,0.5601807575975096
12009,0,0.25868828728672344
12010,0,0.24994620435810794
12011,0,0.263630163845688
12012,0,0.24922665872958907
12013,0,0.25042667030774496
12014,0,0.27496861638104225
12015,0,0.24946635343441698
12016,0,0.2509077508875949
12017,0,0.25163052331092234
12018,0,0.2567285080374613
12019,0,0.3538807858591933
12020,0,0.24898711792736358
12021,0,0.2497062019934829
12022,0,0.2550216935323606
12023,0,0.24946635343441698
12024,0,0.2545354052892549
12025,0,0.2591797511080016
12026,0,0.24922665872958907
12027,0,0.25526506666350934
12028,0,0.30909369997390423
12029,0,0.25163052331092234
12030,0,0.2497062019934829
12031,0,0.24922665872958907
12032,0,0.24922665872958907
12033,0,0.2518717543297415
12034,0,0.24922665872958907
12035,0,0.2533223590354024
12036,0,0.2497062019934829
12037,0,0.25259636729801954
12038,0,0.26863223713515383
12039,0,0.2611516677931992
12040,0,0.2497062019934829
12041,0,0.33394726068801034
12042,0,0.2594257105377026
12043,0,0.24922665872958907
12044,0,0.25018636047929826
12045,0,0.25018636047929826
12046,0,0.2852975326287324
12047,0,0.25991808412788864
12048,0,0.2852975326287324
12049,0,0.2506671337938237
12050,0,0.25018636047929826
12051,0,0.2506671337938237
12052,0,0.24994620435810794
12053,0,0.25018636047929826
12054,0,0.24946635343441698
12055,0,0.24946635343441698
12056,0,0.2506671337938237
12057,0,0.2497062019934829
12058,0,0.24994620435810794
12059,0,0.24946635343441698
12060,0,0.2626369556806408
12061,0,0.2506671337938237
12062,0,0.2497062019934829
12063,0,0.25550859239318185
12064,0,0.27166214318569587
12065,0,0.25211313870180974
12066,0,0.24994620435810794
12067,0,0.24898711792736358
12068,0,0.25356466242722453
12069,0,0.255996101422554
12070,0,0.26863223713515383
12071,0,0.2513894456968743
12072,0,0.25648422016617844
12073,0,0.26189363239558155
12074,0,0.2506671337938237
12075,0,0.2693877059391195
12076,0,0.24994620435810794
12077,0,0.26787811016863244
12078,0,0.24994620435810794
12079,0,0.2621412559458173
12080,0,0.24922665872958907
12081,0,0.2497062019934829
12082,0,0.2550216935323606
12083,0,0.24922665872958907
12084,0,0.2509077508875949
12085,0,0.2623890303959627
12086,0,0.26562379994597446
12087,0,0.24922665872958907
12088,0,0.24946635343441698
12089,0,0.2506671337938237
12090,0,0.24946635343441698
12091,0,0.25018636047929826
12092,0,0.24922665872958907
12093,0,0.2513894456968743
12094,0,0.25042667030774496
12095,0,0.25526506666350934
12096,0,0.24922665872958907
12097,0,0.2691357340346593
12098,0,0.25308020868102804
12099,0,0.2538071188027468
12100,0,0.24946635343441698
12101,0,0.25235467637528797
12102,0,0.24922665872958907
12103,0,0.2693877059391195
12104,0,0.263630163845688
12105,0,0.25259636729801954
12106,0,0.24922665872958907
12107,0,0.25042667030774496
12108,0,0.2509077508875949
12109,0,0.2509077508875949
12110,0,0.2557522706650723
12111,0,0.2518717543297415
12112,0,0.2513894456968743
12113,0,0.2666242191140195
12114,0,0.26863223713515383
12115,0,0.24922665872958907
12116,0,0.24994620435810794
12117,0,0.2533223590354024
12118,0,0.24922665872958907
12119,0,0.27267686029389454
12120,0,0.24898711792736358
12121,0,0.25526506666350934
12122,0,0.2513894456968743
12123,0,0.2533223590354024
12124,0,0.25163052331092234
12125,0,0.2562400846086791
12126,0,0.24946635343441698
12127,0,0.24922665872958907
12128,0,0.3058216082431148
12129,0,0.24922665872958907
12130,0,0.2509077508875949
12131,0,0.24946635343441698
12132,0,0.2497062019934829
12133,0,0.2696398267140141
12134,0,0.24922665872958907
12135,0,0.254049728107903
12136,0,0.2616461598103055
12137,0,0.25770718149734234
12138,0,0.24946635343441698
12139,0,0.2550216935323606
12140,0,0.2518717543297415
12141,0,0.4023107176160697
12142,0,0.28791588895637577
12143,0,0.25770718149734234
12144,0,0.267125327018197
12145,0,0.25235467637528797
12146,0,0.24946635343441698
12147,0,0.2739485831521723
12148,0,0.27496861638104225
12149,0,0.25163052331092234
12150,0,0.25429249028830736
12151,0,0.2594257105377026
12152,0,0.24994620435810794
12153,0,0.25114852153880235
12154,0,0.2889672302064984
12155,0,0.2497062019934829
12156,0,0.2497062019934829
12157,0,0.25235467637528797
12158,0,0.24922665872958907
12159,0,0.25018636047929826
12160,0,0.2528382114175303
12161,0,0.25526506666350934
12162,0,0.25550859239318185
12163,0,0.25308020868102804
12164,0,0.2509077508875949
12165,0,0.26989209628439964
12166,0,0.25308020868102804
12167,0,0.24898711792736358
12168,0,0.2506671337938237
12169,0,0.254049728107903
12170,0,0.24922665872958907
12171,0,0.24898711792736358
12172,0,0.24922665872958907
12173,0,0.254049728107903
12174,0,0.2506671337938237
12175,0,0.24946635343441698
12176,0,0.2538071188027468
12177,0,0.48044599873418975
12178,0,0.24994620435810794
12179,0,0.2719156003820911
12180,0,0.2589339433372941
12181,0,0.2910767325957481
12182,0,0.2811380676934511
12183,0,0.28660492196967774
12184,0,0.2567285080374613
12185,0,0.25550859239318185
12186,0,0.24898711792736358
12187,0,0.2497062019934829
12188,0,0.24898711792736358
12189,0,0.2509077508875949
12190,0,0.24922665872958907
12191,0,0.25042667030774496
12192,0,0.26189363239558155
12193,0,0.254049728107903
12194,0,0.24898711792736358
12195,0,0.24994620435810794
12196,0,0.3041928502455261
12197,0,0.2545354052892549
12198,0,0.24898711792736358
12199,0,0.24922665872958907
12200,0,0.24922665872958907
12201,0,0.24922665872958907
12202,0,0.26412767121154396
12203,0,0.2545354052892549
12204,0,0.2589339433372941
12205,0,0.2518717543297415
12206,0,0.2594257105377026
12207,0,0.26288503173414757
12208,0,0.24922665872958907
12209,0,0.2506671337938237
12210,0,0.24994620435810794
12211,0,0.24922665872958907
12212,0,0.26462578004796306
12213,0,0.24898711792736358
12214,0,0.24922665872958907
12215,0,0.2709026610103361
12216,0,0.24994620435810794
12217,0,0.25526506666350934
12218,0,0.2711556734223759
12219,0,0.24922665872958907
12220,0,0.2557522706650723
12221,0,0.25967182156492913
12222,0,0.2506671337938237
12223,0,0.24922665872958907
12224,0,0.2574622849532736
12225,0,0.24922665872958907
12226,0,0.24922665872958907
12227,0,0.2611516677931992
12228,0,0.24994620435810794
12229,0,0.25114852153880235
12230,0,0.2574622849532736
12231,0,0.2509077508875949
12232,0,0.2528382114175303
12233,0,0.25042667030774496
12234,0,0.2518717543297415
12235,0,0.28062073825562517
12236,0,0.3585796431222058
12237,0,0.24922665872958907
12238,0,0.24994620435810794
12239,0,0.26189363239558155
12240,0,0.25211313870180974
12241,0,0.24994620435810794
12242,0,0.24946635343441698
12243,0,0.2518717543297415
12244,0,0.26065778040836796
12245,0,0.25163052331092234
12246,0,0.24994620435810794
12247,0,0.24946635343441698
12248,0,0.27166214318569587
12249,0,0.25211313870180974
12250,0,0.25018636047929826
12251,0,0.24922665872958907
12252,0,0.2518717543297415
12253,0,0.25259636729801954
12254,0,0.24994620435810794
12255,0,0.25259636729801954
12256,0,0.24994620435810794
12257,0,0.25163052331092234
12258,0,0.25042667030774496
12259,0,0.2631332584904517
12260,0,0.25114852153880235
12261,0,0.2509077508875949
12262,0,0.30609354184530957
12263,0,0.25018636047929826
12264,0,0.25967182156492913
12265,0,0.24922665872958907
12266,0,0.24946635343441698
12267,0,0.2666242191140195
12268,0,0.25114852153880235
12269,0,0.24898711792736358
12270,0,0.2611516677931992
12271,0,0.2643766504798919
12272,0,0.24946635343441698
12273,0,0.25042667030774496
12274,0,0.25259636729801954
12275,0,0.25211313870180974
12276,0,0.2801039898420157
12277,0,0.2744583051504298
12278,0,0.28477558134301445
12279,0,0.24994620435810794
12280,0,0.27701574045909455
12281,0,0.25429249028830736
12282,0,0.2742033704565688
12283,0,0.2497062019934829
12284,0,0.24922665872958907
12285,0,0.24922665872958907
12286,0,0.25259636729801954
12287,0,0.25163052331092234
12288,0,0.24994620435810794
12289,0,0.24946635343441698
12290,0,0.3031097286423923
12291,0,0.2547784730557208
12292,0,0.27650307889648434
12293,0,0.2591797511080016
12294,0,0.266373889635645
12295,0,0.24898711792736358
12296,0,0.24946635343441698
12297,0,0.2497062019934829
12298,0,0.24946635343441698
12299,0,0.2550216935323606
12300,0,0.25018636047929826
12301,0,0.24946635343441698
12302,0,0.25770718149734234
12303,0,0.25042667030774496
12304,0,0.24922665872958907
12305,0,0.2506671337938237
12306,0,0.25721754048940465
12307,0,0.2497062019934829
12308,0,0.2497062019934829
12309,0,0.28165597743633575
12310,0,0.4193571392036424
12311,0,0.2591797511080016
12312,0,0.25648422016617844
12313,0,0.2574622849532736
12314,0,0.24922665872958907
12315,0,0.3257384435087726
12316,0,0.24946635343441698
12317,0,0.25991808412788864
12318,0,0.267125327018197
12319,0,0.2497062019934829
12320,0,0.25042667030774496
12321,0,0.24946635343441698
12322,0,0.25042667030774496
12323,0,0.25356466242722453
12324,0,0.25018636047929826
12325,0,0.24994620435810794
12326,0,0.24946635343441698
12327,0,0.2497062019934829
12328,0,0.2589339433372941
12329,0,0.254049728107903
12330,0,0.2497062019934829
12331,0,0.24898711792736358
12332,0,0.2513894456968743
12333,0,0.4457538483629922
12334,0,0.26989209628439964
12335,0,0.2579522300624085
12336,0,0.25114852153880235
12337,0,0.25042667030774496
12338,0,0.24922665872958907
12339,0,0.25868828728672344
12340,0,0.2497062019934829
12341,0,0.24946635343441698
12342,0,0.26562379994597446
12343,0,0.2506671337938237
12344,0,0.273439451035263
12345,0,0.2528382114175303
12346,0,0.2538071188027468
12347,0,0.2497062019934829
12348,0,0.24922665872958907
12349,0,0.24946635343441698
12350,0,0.25042667030774496
12351,0,0.24922665872958907
12352,0,0.2528382114175303
12353,0,0.24922665872958907
12354,0,0.26139883825471244
12355,0,0.27369394331819674
12356,0,0.26412767121154396
12357,0,0.24946635343441698
12358,0,0.25163052331092234
12359,0,0.25211313870180974
12360,0,0.2550216935323606
12361,0,0.24994620435810794
12362,0,0.24898711792736358
12363,0,0.25114852153880235
12364,0,0.24946635343441698
12365,0,0.24994620435810794
12366,0,0.24946635343441698
12367,0,0.25844278301710927
12368,0,0.24946635343441698
12369,0,0.24994620435810794
12370,0,0.2611516677931992
12371,0,0.24898711792736358
12372,0,0.24922665872958907
12373,0,0.2506671337938237
12374,0,0.24946635343441698
12375,0,0.25211313870180974
12376,0,0.2545354052892549
12377,0,0.24994620435810794
12378,0,0.25356466242722453
12379,0,0.25308020868102804
12380,0,0.2497062019934829
12381,0,0.24946635343441698
12382,0,0.2509077508875949
12383,0,0.24946635343441698
12384,0,0.24922665872958907
12385,0,0.24922665872958907
12386,0,0.2533223590354024
12387,0,0.263630163845688
12388,0,0.2780428206232203
12389,0,0.27675933639707834
12390,0,0.25550859239318185
12391,0,0.2547784730557208
12392,0,0.24922665872958907
12393,0,0.2497062019934829
12394,0,0.25211313870180974
12395,0,0.2923997704548993
12396,0,0.3299714325432588
12397,0,0.24922665872958907
12398,0,0.25526506666350934
12399,0,0.27039708151020647
12400,0,0.2557522706650723
12401,0,0.25114852153880235
12402,0,0.2668746982653022
12403,0,0.25526506666350934
12404,0,0.24898711792736358
12405,0,0.24898711792736358
12406,0,0.3788451176703631
12407,0,0.2509077508875949
12408,0,0.24946635343441698
12409,0,0.2562400846086791
12410,0,0.28503648514355484
12411,0,0.24946635343441698
12412,0,0.24946635343441698
12413,0,0.24994620435810794
12414,0,0.25550859239318185
12415,0,0.24922665872958907
12416,0,0.2711556734223759
12417,0,0.2591797511080016
12418,0,0.25018636047929826
12419,0,0.25042667030774496
12420,0,0.25163052331092234
12421,0,0.24922665872958907
12422,0,0.25550859239318185
12423,0,0.2533223590354024
12424,0,0.24994620435810794
12425,0,0.25697294816461486
12426,0,0.2913410577785436
12427,0,0.25844278301710927
12428,0,0.25356466242722453
12429,0,0.24994620435810794
12430,0,0.2651244898096321
12431,0,0.24922665872958907
12432,0,0.26562379994597446
12433,0,0.2538071188027468
12434,0,0.25018636047929826
12435,0,0.260164498164464
12436,0,0.24922665872958907
12437,0,0.2509077508875949
12438,0,0.2497062019934829
12439,0,0.24922665872958907
12440,0,0.25211313870180974
12441,0,0.2506671337938237
12442,0,0.24922665872958907
12443,0,0.2579522300624085
12444,0,0.2506671337938237
12445,0,0.25235467637528797
12446,0,0.25550859239318185
12447,0,0.27650307889648434
12448,0,0.2673761053010772
12449,0,0.25356466242722453
12450,0,0.3232121755474794
12451,0,0.24946635343441698
12452,0,0.2533223590354024
12453,0,0.24994620435810794
12454,0,0.25018636047929826
12455,0,0.25018636047929826
12456,0,0.25018636047929826
12457,0,0.24922665872958907
12458,0,0.24922665872958907
12459,0,0.2513894456968743
12460,0,0.25550859239318185
12461,0,0.2589339433372941
12462,0,0.25648422016617844
12463,0,0.2604110636122129
12464,0,0.25697294816461486
12465,0,0.24994620435810794
12466,0,0.6159527905568094
12467,0,0.25211313870180974
12468,0,0.2958561188717079
12469,0,0.3039218656447991
12470,0,0.24994620435810794
12471,0,0.25819743058894706
12472,0,0.24922665872958907
12473,0,0.2497062019934829
12474,0,0.2557522706650723
12475,0,0.24946635343441698
12476,0,0.24922665872958907
12477,0,0.255996101422554
12478,0,0.25114852153880235
12479,0,0.26065778040836796
12480,0,0.254049728107903
12481,0,0.2567285080374613
12482,0,0.25844278301710927
12483,0,0.24946635343441698
12484,0,0.2631332584904517
12485,0,0.2621412559458173
12486,0,0.24922665872958907
12487,0,0.25648422016617844
12488,0,0.2497062019934829
12489,0,0.2513894456968743
12490,0,0.25648422016617844
12491,0,0.25770718149734234
12492,0,0.24946635343441698
12493,0,0.2661237099011442
12494,0,0.24946635343441698
12495,0,0.2506671337938237
12496,0,0.24994620435810794
12497,0,0.24898711792736358
12498,0,0.24898711792736358
12499,0,0.2497062019934829
12500,0,0.24898711792736358
12501,0,0.24994620435810794
12502,0,0.24922665872958907
12503,0,0.24922665872958907
12504,0,0.2709026610103361
12505,0,0.3471755079549434
12506,0,0.2594257105377026
12507,0,0.2562400846086791
12508,0,0.24922665872958907
12509,0,0.24946635343441698
12510,0,0.24922665872958907
12511,0,0.25868828728672344
12512,0,0.2579522300624085
12513,0,0.267125327018197
12514,0,0.27984583374254635
12515,0,0.331956352072942
12516,0,0.25648422016617844
12517,0,0.25697294816461486
12518,0,0.2801039898420157
12519,0,0.25308020868102804
12520,0,0.2506671337938237
12521,0,0.25114852153880235
12522,0,0.25211313870180974
12523,0,0.25235467637528797
12524,0,0.25308020868102804
12525,0,0.2518717543297415
12526,0,0.2497062019934829
12527,0,0.25819743058894706
12528,0,0.24922665872958907
12529,0,0.25211313870180974
12530,0,0.25018636047929826
12531,0,0.25721754048940465
12532,0,0.24922665872958907
12533,0,0.25259636729801954
12534,0,0.25648422016617844
12535,0,0.2631332584904517
12536,0,0.24946635343441698
12537,0,0.2604110636122129
12538,0,0.25211313870180974
12539,0,0.24922665872958907
12540,0,0.24994620435810794
12541,0,0.25211313870180974
12542,0,0.26189363239558155
12543,0,0.24946635343441698
12544,0,0.24922665872958907
12545,0,0.24946635343441698
12546,0,0.2497062019934829
12547,0,0.24898711792736358
12548,0,0.25819743058894706
12549,0,0.26762703304198515
12550,0,0.27369394331819674
12551,0,0.3411057247302477
12552,0,0.2513894456968743
12553,0,0.2497062019934829
12554,0,0.33823341229215537
12555,0,0.24946635343441698
12556,0,0.24946635343441698
12557,0,0.2547784730557208
12558,0,0.24946635343441698
12559,0,0.24922665872958907
12560,0,0.264875059847429
12561,0,0.2509077508875949
12562,0,0.26139883825471244
12563,0,0.2562400846086791
12564,0,0.25308020868102804
12565,0,0.2513894456968743
12566,0,0.2889672302064984
12567,0,0.2528382114175303
12568,0,0.2557522706650723
12569,0,0.24946635343441698
12570,0,0.2513894456968743
12571,0,0.2509077508875949
12572,0,0.25018636047929826
12573,0,0.25018636047929826
12574,0,0.2533223590354024
12575,0,0.24922665872958907
12576,0,0.25018636047929826
12577,0,0.25991808412788864
12578,0,0.24922665872958907
12579,0,0.2562400846086791
12580,0,0.6527615154035467
12581,0,0.24922665872958907
12582,0,0.2533223590354024
12583,0,0.264875059847429
12584,0,0.25018636047929826
12585,0,0.25042667030774496
12586,0,0.2513894456968743
12587,0,0.24994620435810794
12588,0,0.24994620435810794
12589,0,0.2506671337938237
12590,0,0.25114852153880235
12591,0,0.2506671337938237
12592,0,0.2562400846086791
12593,0,0.2557522706650723
12594,0,0.24994620435810794
12595,0,0.24898711792736358
12596,0,0.2506671337938237
12597,0,0.24898711792736358
12598,0,0.25526506666350934
12599,0,0.2574622849532736
12600,0,0.2513894456968743
12601,0,0.2538071188027468
12602,0,0.24898711792736358
12603,0,0.25356466242722453
12604,0,0.24922665872958907
12605,0,0.25211313870180974
12606,0,0.24994620435810794
12607,0,0.2631332584904517
12608,0,0.24922665872958907
12609,0,0.2744583051504298
12610,0,0.24898711792736358
12611,0,0.24922665872958907
12612,0,0.24922665872958907
12613,0,0.2509077508875949
12614,0,0.2509077508875949
12615,0,0.24946635343441698
12616,0,0.2533223590354024
12617,0,0.25018636047929826
12618,0,0.24946635343441698
12619,0,0.24922665872958907
12620,0,0.24922665872958907
12621,0,0.2506671337938237
12622,0,0.2547784730557208
12623,0,0.25211313870180974
12624,0,0.24922665872958907
12625,0,0.25018636047929826
12626,0,0.27547951618964556
12627,0,0.2528382114175303
12628,0,0.27242295901463515
12629,0,0.25114852153880235
12630,0,0.25770718149734234
12631,0,0.27242295901463515
12632,0,0.2594257105377026
12633,0,0.24946635343441698
12634,0,0.24898711792736358
12635,0,0.2706497970140768
12636,0,0.24946635343441698
12637,0,0.2513894456968743
12638,0,0.2497062019934829
12639,0,0.2513894456968743
12640,0,0.2497062019934829
12641,0,0.273439451035263
12642,0,0.24946635343441698
12643,0,0.25429249028830736
12644,0,0.25018636047929826
12645,0,0.25018636047929826
12646,0,0.2594257105377026
12647,0,0.24922665872958907
12648,0,0.25991808412788864
12649,0,0.254049728107903
12650,0,0.24922665872958907
12651,0,0.24898711792736358
12652,0,0.24922665872958907
12653,0,0.24994620435810794
12654,0,0.25526506666350934
12655,0,0.2518717543297415
12656,0,0.273439451035263
12657,0,0.2497062019934829
12658,0,0.27522399275420273
12659,0,0.25018636047929826
12660,0,0.24922665872958907
12661,0,0.2513894456968743
12662,0,0.24922665872958907
12663,0,0.25550859239318185
12664,0,0.24898711792736358
12665,0,0.24922665872958907
12666,0,0.24922665872958907
12667,0,0.267125327018197
12668,0,0.25018636047929826
12669,0,0.2594257105377026
12670,0,0.2533223590354024
12671,0,0.2579522300624085
12672,0,0.25163052331092234
12673,0,0.2497062019934829
12674,0,0.2545354052892549
12675,0,0.24898711792736358
12676,0,0.24898711792736358
12677,0,0.24994620435810794
12678,0,0.28062073825562517
12679,0,0.25018636047929826
12680,0,0.24946635343441698
12681,0,0.25114852153880235
12682,0,0.25429249028830736
12683,0,0.2518717543297415
12684,0,0.25648422016617844
12685,0,0.25018636047929826
12686,0,0.24922665872958907
12687,0,0.24922665872958907
12688,0,0.25259636729801954
12689,0,0.25042667030774496
12690,0,0.24898711792736358
12691,0,0.2604110636122129
12692,0,0.24946635343441698
12693,0,0.24922665872958907
12694,0,0.26863223713515383
12695,0,0.2742033704565688
12696,0,0.26189363239558155
12697,0,0.24922665872958907
12698,0,0.24922665872958907
12699,0,0.26762703304198515
12700,0,0.24946635343441698
12701,0,0.25018636047929826
12702,0,0.25211313870180974
12703,0,0.2497062019934829
12704,0,0.24922665872958907
12705,0,0.24946635343441698
12706,0,0.24946635343441698
12707,0,0.25235467637528797
12708,0,0.2497062019934829
12709,0,0.24898711792736358
12710,0,0.2574622849532736
12711,0,0.2497062019934829
12712,0,0.24898711792736358
12713,0,0.2497062019934829
12714,0,0.2518717543297415
12715,0,0.2780428206232203
12716,0,0.25356466242722453
12717,0,0.26812933660839905
12718,0,0.25018636047929826
12719,0,0.24898711792736358
12720,0,0.2528382114175303
12721,0,0.25018636047929826
12722,0,0.25114852153880235
12723,0,0.24922665872958907
12724,0,0.2509077508875949
12725,0,0.2604110636122129
12726,0,0.2509077508875949
12727,0,0.25018636047929826
12728,0,0.25114852153880235
12729,0,0.2509077508875949
12730,0,0.2506671337938237
12731,0,0.2497062019934829
12732,0,0.25163052331092234
12733,0,0.24922665872958907
12734,0,0.24922665872958907
12735,0,0.24946635343441698
12736,0,0.24898711792736358
12737,0,0.2506671337938237
12738,0,0.4613044576047716
12739,0,0.2631332584904517
12740,0,0.24946635343441698
12741,0,0.24994620435810794
12742,0,0.24922665872958907
12743,0,0.25550859239318185
12744,0,0.24946635343441698
12745,0,0.24946635343441698
12746,0,0.28817851059442723
12747,0,0.25163052331092234
12748,0,0.24922665872958907
12749,0,0.24898711792736358
12750,0,0.2538071188027468
12751,0,0.24898711792736358
12752,0,0.24994620435810794
12753,0,0.2518717543297415
12754,0,0.2550216935323606
12755,0,0.24994620435810794
12756,0,0.2658736799811523
12757,0,0.24922665872958907
12758,0,0.24898711792736358
12759,0,0.2506671337938237
12760,0,0.24994620435810794
12761,0,0.25018636047929826
12762,0,0.25721754048940465
12763,0,0.25550859239318185
12764,0,0.2533223590354024
12765,0,0.260164498164464
12766,0,0.2562400846086791
12767,0,0.24946635343441698
12768,0,0.2693877059391195
12769,0,0.25018636047929826
12770,0,0.26189363239558155
12771,0,0.2497062019934829
12772,0,0.25211313870180974
12773,0,0.25721754048940465
12774,0,0.24946635343441698
12775,0,0.24994620435810794
12776,0,0.29081254881470003
12777,0,0.2518717543297415
12778,0,0.25042667030774496
12779,0,0.26065778040836796
12780,0,0.24922665872958907
12781,0,0.2506671337938237
12782,0,0.2538071188027468
12783,0,0.31874646627277015
12784,0,0.2509077508875949
12785,0,0.25042667030774496
12786,0,0.24898711792736358
12787,0,0.24922665872958907
12788,0,0.24922665872958907
12789,0,0.2509077508875949
12790,0,0.24994620435810794
12791,0,0.2509077508875949
12792,0,0.27547951618964556
12793,0,0.25042667030774496
12794,0,0.24946635343441698
12795,0,0.24922665872958907
12796,0,0.3165259686605351
12797,0,0.26412767121154396
12798,0,0.25648422016617844
12799,0,0.27242295901463515
12800,0,0.25308020868102804
12801,0,0.25356466242722453
12802,0,0.24946635343441698
12803,0,0.25648422016617844
12804,0,0.24994620435810794
12805,0,0.24922665872958907
12806,0,0.2497062019934829
12807,0,0.260164498164464
12808,0,0.2513894456968743
12809,0,0.24922665872958907
12810,0,0.25114852153880235
12811,0,0.2633816358831941
12812,0,0.25308020868102804
12813,0,0.2509077508875949
12814,0,0.25114852153880235
12815,0,0.25308020868102804
12816,0,0.25163052331092234
12817,0,0.25868828728672344
12818,0,0.25819743058894706
12819,0,0.24994620435810794
12820,0,0.24994620435810794
12821,0,0.24922665872958907
12822,0,0.24922665872958907
12823,0,0.24946635343441698
12824,0,0.25114852153880235
12825,0,0.2509077508875949
12826,0,0.2668746982653022
12827,0,0.2518717543297415
12828,0,0.25114852153880235
12829,0,0.25018636047929826
12830,0,0.2513894456968743
12831,0,0.24922665872958907
12832,0,0.2661237099011442
12833,0,0.2518717543297415
12834,0,0.25018636047929826
12835,0,0.25018636047929826
12836,0,0.25211313870180974
12837,0,0.24898711792736358
12838,0,0.24994620435810794
12839,0,0.25259636729801954
12840,0,0.2688839110752445
12841,0,0.2579522300624085
12842,0,0.24922665872958907
12843,0,0.25721754048940465
12844,0,0.2506671337938237
12845,0,0.24994620435810794
12846,0,0.25114852153880235
12847,0,0.24898711792736358
12848,0,0.24898711792736358
12849,0,0.25018636047929826
12850,0,0.25308020868102804
12851,0,0.2579522300624085
12852,0,0.2567285080374613
12853,0,0.2538071188027468
12854,0,0.24922665872958907
12855,0,0.24922665872958907
12856,0,0.24898711792736358
12857,0,0.24922665872958907
12858,0,0.25844278301710927
12859,0,0.25259636729801954
12860,0,0.27267686029389454
12861,0,0.2538071188027468
12862,0,0.24922665872958907
12863,0,0.24922665872958907
12864,0,0.24922665872958907
12865,0,0.25356466242722453
12866,0,0.2506671337938237
12867,0,0.25721754048940465
12868,0,0.2497062019934829
12869,0,0.24922665872958907
12870,0,0.24922665872958907
12871,0,0.24922665872958907
12872,0,0.24994620435810794
12873,0,0.24922665872958907
12874,0,0.2719156003820911
12875,0,0.24946635343441698
12876,0,0.24922665872958907
12877,0,0.25042667030774496
12878,0,0.2509077508875949
12879,0,0.24946635343441698
12880,0,0.31431380289388083
12881,0,0.2832131812223632
12882,0,0.25211313870180974
12883,0,0.24922665872958907
12884,0,0.2497062019934829
12885,0,0.260164498164464
12886,0,0.27727229099787787
12887,0,0.2793299582018235
12888,0,0.25163052331092234
12889,0,0.2497062019934829
12890,0,0.24922665872958907
12891,0,0.24922665872958907
12892,0,0.25018636047929826
12893,0,0.26288503173414757
12894,0,0.24946635343441698
12895,0,0.25259636729801954
12896,0,0.25356466242722453
12897,0,0.24898711792736358
12898,0,0.26139883825471244
12899,0,0.2509077508875949
12900,0,0.2557522706650723
12901,0,0.2513894456968743
12902,0,0.2528382114175303
12903,0,0.24922665872958907
12904,0,0.24922665872958907
12905,0,0.2616461598103055
12906,0,0.24922665872958907
12907,0,0.403543053680634
12908,0,0.24946635343441698
12909,0,0.25042667030774496
12910,0,0.2518717543297415
12911,0,0.25211313870180974
12912,0,0.2497062019934829
12913,0,0.2506671337938237
12914,0,0.25819743058894706
12915,0,0.25211313870180974
12916,0,0.2550216935323606
12917,0,0.24922665872958907
12918,0,0.26387884231091896
12919,0,0.24946635343441698
12920,0,0.254049728107903
12921,0,0.24946635343441698
12922,0,0.27140883417325434
12923,0,0.25114852153880235
12924,0,0.24946635343441698
12925,0,0.25648422016617844
12926,0,0.255996101422554
12927,0,0.24994620435810794
12928,0,0.2528382114175303
12929,0,0.28165597743633575
12930,0,0.27675933639707834
12931,0,0.2497062019934829
12932,0,0.2533223590354024
12933,0,0.26189363239558155
12934,0,0.26139883825471244
12935,0,0.24946635343441698
12936,0,0.25235467637528797
12937,0,0.24922665872958907
12938,0,0.4606680528434752
12939,0,0.2589339433372941
12940,0,0.25259636729801954
12941,0,0.2621412559458173
12942,0,0.24922665872958907
12943,0,0.25042667030774496
12944,0,0.24946635343441698
12945,0,0.2547784730557208
12946,0,0.27471338715246346
12947,0,0.24946635343441698
12948,0,0.25018636047929826
12949,0,0.25550859239318185
12950,0,0.25844278301710927
12951,0,0.24994620435810794
12952,0,0.24922665872958907
12953,0,0.25018636047929826
12954,0,0.2574622849532736
12955,0,0.2506671337938237
12956,0,0.2567285080374613
12957,0,0.24922665872958907
12958,0,0.25018636047929826
12959,0,0.24946635343441698
12960,0,0.24898711792736358
12961,0,0.24922665872958907
12962,0,0.24922665872958907
12963,0,0.26387884231091896
12964,0,0.24994620435810794
12965,0,0.24922665872958907
12966,0,0.25042667030774496
12967,0,0.25018636047929826
12968,0,0.24898711792736358
12969,0,0.2871288801297004
12970,0,0.24922665872958907
12971,0,0.24922665872958907
12972,0,0.2513894456968743
12973,0,0.24946635343441698
12974,0,0.25429249028830736
12975,0,0.2545354052892549
12976,0,0.2506671337938237
12977,0,0.2801039898420157
12978,0,0.25018636047929826
12979,0,0.25259636729801954
12980,0,0.29505639901723113
12981,0,0.2621412559458173
12982,0,0.25163052331092234
12983,0,0.3126601876790624
12984,0,0.25648422016617844
12985,0,0.30202878961032154
12986,0,0.24994620435810794
12987,0,0.2842542051761504
12988,0,0.2947901052184309
12989,0,0.24922665872958907
12990,0,0.25844278301710927
12991,0,0.2509077508875949
12992,0,0.2497062019934829
12993,0,0.2557522706650723
12994,0,0.26065778040836796
12995,0,0.3527104260244956
12996,0,0.2557522706650723
12997,0,0.2506671337938237
12998,0,0.3066378141835097
12999,0,0.2509077508875949
13000,0,0.24922665872958907
13001,0,0.2604110636122129
13002,0,0.2658736799811523
13003,0,0.2497062019934829
13004,0,0.24922665872958907
13005,0,0.26189363239558155
13006,0,0.2545354052892549
13007,0,0.27547951618964556
13008,0,0.27267686029389454
13009,0,0.25308020868102804
13010,0,0.2509077508875949
13011,0,0.24994620435810794
13012,0,0.25211313870180974
13013,0,0.2998734893640149
13014,0,0.2643766504798919
13015,0,0.25356466242722453
13016,0,0.320417265184459
13017,0,0.255996101422554
13018,0,0.25211313870180974
13019,0,0.2509077508875949
13020,0,0.25526506666350934
13021,0,0.27369394331819674
13022,0,0.2591797511080016
13023,0,0.25259636729801954
13024,0,0.2513894456968743
13025,0,0.24946635343441698
13026,0,0.24922665872958907
13027,0,0.24994620435810794
13028,0,0.2506671337938237
13029,0,0.25042667030774496
13030,0,0.24994620435810794
13031,0,0.25018636047929826
13032,0,0.254049728107903
13033,0,0.25018636047929826
13034,0,0.25429249028830736
13035,0,0.264875059847429
13036,0,0.25114852153880235
13037,0,0.25211313870180974
13038,0,0.2782999562157753
13039,0,0.2533223590354024
13040,0,0.254049728107903
13041,0,0.2513894456968743
13042,0,0.24922665872958907
13043,0,0.26787811016863244
13044,0,0.28791588895637577
13045,0,0.24994620435810794
13046,0,0.2574622849532736
13047,0,0.2513894456968743
13048,0,0.25770718149734234
13049,0,0.24898711792736358
13050,0,0.24946635343441698
13051,0,0.2513894456968743
13052,0,0.2643766504798919
13053,0,0.24922665872958907
13054,0,0.24922665872958907
13055,0,0.25042667030774496
13056,0,0.24922665872958907
13057,0,0.25844278301710927
13058,0,0.25429249028830736
13059,0,0.2497062019934829
13060,0,0.2974593218076256
13061,0,0.2661237099011442
13062,0,0.24922665872958907
13063,0,0.2513894456968743
13064,0,0.25429249028830736
13065,0,0.24946635343441698
13066,0,0.25042667030774496
13067,0,0.24898711792736358
13068,0,0.2889672302064984
13069,0,0.25308020868102804
13070,0,0.320417265184459
13071,0,0.2545354052892549
13072,0,0.2545354052892549
13073,0,0.25114852153880235
13074,0,0.24994620435810794
13075,0,0.3058216082431148
13076,0,0.25235467637528797
13077,0,0.24994620435810794
13078,0,0.266373889635645
13079,0,0.2533223590354024
13080,0,0.24898711792736358
13081,0,0.24922665872958907
13082,0,0.24994620435810794
13083,0,0.27471338715246346
13084,0,0.24994620435810794
13085,0,0.25526506666350934
13086,0,0.2623890303959627
13087,0,0.3302546238024626
13088,0,0.25259636729801954
13089,0,0.2668746982653022
13090,0,0.24898711792736358
13091,0,0.2497062019934829
13092,0,0.25018636047929826
13093,0,0.24946635343441698
13094,0,0.24922665872958907
13095,0,0.2545354052892549
13096,0,0.2589339433372941
13097,0,0.25114852153880235
13098,0,0.25235467637528797
13099,0,0.25114852153880235
13100,0,0.24922665872958907
13101,0,0.2497062019934829
13102,0,0.31458986560779506
13103,0,0.2616461598103055
13104,0,0.2506671337938237
13105,0,0.24994620435810794
13106,0,0.24922665872958907
13107,0,0.25526506666350934
13108,0,0.2509077508875949
13109,0,0.24946635343441698
13110,0,0.24946635343441698
13111,0,0.2574622849532736
13112,0,0.24922665872958907
13113,0,0.2528382114175303
13114,0,0.2557522706650723
13115,0,0.24922665872958907
13116,0,0.28477558134301445
13117,0,0.26762703304198515
13118,0,0.25211313870180974
13119,0,0.2528382114175303
13120,0,0.255996101422554
13121,0,0.24898711792736358
13122,0,0.25356466242722453
13123,0,0.24922665872958907
13124,0,0.2518717543297415
13125,0,0.25721754048940465
13126,0,0.2801039898420157
13127,0,0.2497062019934829
13128,0,0.2545354052892549
13129,0,0.24946635343441698
13130,0,0.2711556734223759
13131,0,0.2497062019934829
13132,0,0.26139883825471244
13133,0,0.25163052331092234
13134,0,0.28555872370304497
13135,0,0.24946635343441698
13136,0,0.25018636047929826
13137,0,0.4798067072024361
13138,0,0.2506671337938237
13139,0,0.24922665872958907
13140,0,0.24946635343441698
13141,0,0.2518717543297415
13142,0,0.2538071188027468
13143,0,0.255996101422554
13144,0,0.25018636047929826
13145,0,0.24946635343441698
13146,0,0.24922665872958907
13147,0,0.25018636047929826
13148,0,0.25308020868102804
13149,0,0.2567285080374613
13150,0,0.2538071188027468
13151,0,0.2509077508875949
13152,0,0.255996101422554
13153,0,0.2611516677931992
13154,0,0.24946635343441698
13155,0,0.24922665872958907
13156,0,0.24922665872958907
13157,0,0.24946635343441698
13158,0,0.2509077508875949
13159,0,0.24922665872958907
13160,0,0.24922665872958907
13161,0,0.24922665872958907
13162,0,0.24946635343441698
13163,0,0.2567285080374613
13164,0,0.266373889635645
13165,0,0.28373340488534626
13166,0,0.25648422016617844
13167,0,0.25114852153880235
13168,0,0.2513894456968743
13169,0,0.24946635343441698
13170,0,0.25042667030774496
13171,0,0.26139883825471244
13172,0,0.25042667030774496
13173,0,0.2528382114175303
13174,0,0.24898711792736358
13175,0,0.2509077508875949
13176,0,0.24898711792736358
13177,0,0.2538071188027468
13178,0,0.2719156003820911
13179,0,0.25042667030774496
13180,0,0.27701574045909455
13181,0,0.2509077508875949
13182,0,0.24946635343441698
13183,0,0.255996101422554
13184,0,0.2497062019934829
13185,0,0.25042667030774496
13186,0,0.2589339433372941
13187,0,0.25018636047929826
13188,0,0.25018636047929826
13189,0,0.25211313870180974
13190,0,0.39249759848148363
13191,0,0.4174873661514289
13192,0,0.25308020868102804
13193,0,0.2518717543297415
13194,0,0.2547784730557208
13195,0,0.27599100391649967
13196,0,0.25042667030774496
13197,0,0.2497062019934829
13198,0,0.25042667030774496
13199,0,0.2506671337938237
13200,0,0.24922665872958907
13201,0,0.2633816358831941
13202,0,0.24946635343441698
13203,0,0.2739485831521723
13204,0,0.24922665872958907
13205,0,0.25018636047929826
13206,0,0.2533223590354024
13207,0,0.24946635343441698
13208,0,0.2533223590354024
13209,0,0.25550859239318185
13210,0,0.24922665872958907
13211,0,0.2518717543297415
13212,0,0.26065778040836796
13213,0,0.2528382114175303
13214,0,0.27599100391649967
13215,0,0.2509077508875949
13216,0,0.25211313870180974
13217,0,0.24922665872958907
13218,0,0.24946635343441698
13219,0,0.267125327018197
13220,0,0.24946635343441698
13221,0,0.2824339285361378
13222,0,0.25018636047929826
13223,0,0.2509077508875949
13224,0,0.2513894456968743
13225,0,0.2518717543297415
13226,0,0.24922665872958907
13227,0,0.25114852153880235
13228,0,0.2497062019934829
13229,0,0.3014891409206616
13230,0,0.25018636047929826
13231,0,0.2871288801297004
13232,0,0.2545354052892549
13233,0,0.24898711792736358
13234,0,0.27267686029389454
13235,0,0.2579522300624085
13236,0,0.25018636047929826
13237,0,0.24994620435810794
13238,0,0.2513894456968743
13239,0,0.2506671337938237
13240,0,0.24922665872958907
13241,0,0.2533223590354024
13242,0,0.2497062019934829
13243,0,0.24994620435810794
13244,0,0.2518717543297415
13245,0,0.2509077508875949
13246,0,0.25259636729801954
13247,0,0.255996101422554
13248,0,0.2518717543297415
13249,0,0.2533223590354024
13250,0,0.25526506666350934
13251,0,0.25114852153880235
13252,0,0.24994620435810794
13253,0,0.24946635343441698
13254,0,0.25114852153880235
13255,0,0.25018636047929826
13256,0,0.6107900877788163
13257,0,0.24946635343441698
13258,0,0.254049728107903
13259,0,0.26412767121154396
13260,0,0.2887041813192554
13261,0,0.2711556734223759
13262,0,0.24922665872958907
13263,0,0.2547784730557208
13264,0,0.25648422016617844
13265,0,0.2795878231663588
13266,0,0.24994620435810794
13267,0,0.26065778040836796
13268,0,0.2594257105377026
13269,0,0.2513894456968743
13270,0,0.24922665872958907
13271,0,0.2819151496959549
13272,0,0.24922665872958907
13273,0,0.3123850465500996
13274,0,0.2518717543297415
13275,0,0.24994620435810794
13276,0,0.24922665872958907
13277,0,0.2506671337938237
13278,0,0.2547784730557208
13279,0,0.24946635343441698
13280,0,0.25526506666350934
13281,0,0.25018636047929826
13282,0,0.25868828728672344
13283,0,0.25429249028830736
13284,0,0.25356466242722453
13285,0,0.2528382114175303
13286,0,0.2513894456968743
13287,0,0.25018636047929826
13288,0,0.2926648010892107
13289,0,0.25770718149734234
13290,0,0.24922665872958907
13291,0,0.25211313870180974
13292,0,0.26139883825471244
13293,0,0.2513894456968743
13294,0,0.25042667030774496
13295,0,0.2589339433372941
13296,0,0.24994620435810794
13297,0,0.25259636729801954
13298,0,0.2513894456968743
13299,0,0.2513894456968743
13300,0,0.2509077508875949
13301,0,0.24946635343441698
13302,0,0.25042667030774496
13303,0,0.24994620435810794
13304,0,0.24922665872958907
13305,0,0.25042667030774496
13306,0,0.2497062019934829
13307,0,0.25819743058894706
13308,0,0.2506671337938237
13309,0,0.25042667030774496
13310,0,0.28477558134301445
13311,0,0.27140883417325434
13312,0,0.25429249028830736
13313,0,0.255996101422554
13314,0,0.2550216935323606
13315,0,0.2591797511080016
13316,0,0.24946635343441698
13317,0,0.25235467637528797
13318,0,0.24898711792736358
13319,0,0.2506671337938237
13320,0,0.26189363239558155
13321,0,0.24898711792736358
13322,0,0.2963899630671449
13323,0,0.34398975006343224
13324,0,0.2518717543297415
13325,0,0.2574622849532736
13326,0,0.3006806965515369
13327,0,0.25308020868102804
13328,0,0.24994620435810794
13329,0,0.2509077508875949
13330,0,0.2509077508875949
13331,0,0.26139883825471244
13332,0,0.24946635343441698
13333,0,0.24922665872958907
13334,0,0.345725718479133
13335,0,0.24946635343441698
13336,0,0.25018636047929826
13337,0,0.24898711792736358
13338,0,0.25018636047929826
13339,0,0.24994620435810794
13340,0,0.26462578004796306
13341,0,0.24946635343441698
13342,0,0.25235467637528797
13343,0,0.24946635343441698
13344,0,0.25550859239318185
13345,0,0.24994620435810794
13346,0,0.24922665872958907
13347,0,0.25163052331092234
13348,0,0.2509077508875949
13349,0,0.24922665872958907
13350,0,0.25356466242722453
13351,0,0.24922665872958907
13352,0,0.27496861638104225
13353,0,0.24922665872958907
13354,0,0.2528382114175303
13355,0,0.3302546238024626
13356,0,0.6722284276235266
13357,0,0.2782999562157753
13358,0,0.25042667030774496
13359,0,0.2518717543297415
13360,0,0.2668746982653022
13361,0,0.25042667030774496
13362,0,0.2594257105377026
13363,0,0.24946635343441698
13364,0,0.25042667030774496
13365,0,0.24946635343441698
13366,0,0.25211313870180974
13367,0,0.24946635343441698
13368,0,0.35300285098693396
13369,0,0.25114852153880235
13370,0,0.27752898792843583
13371,0,0.254049728107903
13372,0,0.2506671337938237
13373,0,0.2533223590354024
13374,0,0.25819743058894706
13375,0,0.9188340872573368
13376,0,0.2518717543297415
13377,0,0.24898711792736358
13378,0,0.353588031082237
13379,0,0.27522399275420273
13380,0,0.2574622849532736
13381,0,0.2506671337938237
13382,0,0.24922665872958907
13383,0,0.2506671337938237
13384,0,0.25018636047929826
13385,0,0.26139883825471244
13386,0,0.2528382114175303
13387,0,0.24994620435810794
13388,0,0.25308020868102804
13389,0,0.26989209628439964
13390,0,0.255996101422554
13391,0,0.2651244898096321
13392,0,0.24946635343441698
13393,0,0.24946635343441698
13394,0,0.24946635343441698
13395,0,0.25114852153880235
13396,0,0.2547784730557208
13397,0,0.24898711792736358
13398,0,0.254049728107903
13399,0,0.24922665872958907
13400,0,0.25163052331092234
13401,0,0.24922665872958907
13402,0,0.24922665872958907
13403,0,0.2509077508875949
13404,0,0.25018636047929826
13405,0,0.2538071188027468
13406,0,0.25018636047929826
13407,0,0.2651244898096321
13408,0,0.24922665872958907
13409,0,0.24946635343441698
13410,0,0.24898711792736358
13411,0,0.24922665872958907
13412,0,0.2506671337938237
13413,0,0.24898711792736358
13414,0,0.2691357340346593
13415,0,0.2550216935323606
13416,0,0.255996101422554
13417,0,0.24922665872958907
13418,0,0.2513894456968743
13419,0,0.32265217419459896
13420,0,0.2562400846086791
13421,0,0.2661237099011442
13422,0,0.2513894456968743
13423,0,0.25721754048940465
13424,0,0.26562379994597446
13425,0,0.2533223590354024
13426,0,0.2509077508875949
13427,0,0.24898711792736358
13428,0,0.29665709412401464
13429,0,0.25114852153880235
13430,0,0.2626369556806408
13431,0,0.2513894456968743
13432,0,0.2497062019934829
13433,0,0.2497062019934829
13434,0,0.25235467637528797
13435,0,0.25356466242722453
13436,0,0.25018636047929826
13437,0,0.2506671337938237
13438,0,0.2506671337938237
13439,0,0.25018636047929826
13440,0,0.2528382114175303
13441,0,0.2721692056844967
13442,0,0.2579522300624085
13443,0,0.26288503173414757
13444,0,0.24922665872958907
13445,0,0.25356466242722453
13446,0,0.2611516677931992
13447,0,0.25018636047929826
13448,0,0.24922665872958907
13449,0,0.2594257105377026
13450,0,0.24898711792736358
13451,0,0.24946635343441698
13452,0,0.25550859239318185
13453,0,0.26989209628439964
13454,0,0.24922665872958907
13455,0,0.2509077508875949
13456,0,0.24922665872958907
13457,0,0.25018636047929826
13458,0,0.2506671337938237
13459,0,0.2518717543297415
13460,0,0.24994620435810794
13461,0,0.24994620435810794
13462,0,0.2623890303959627
13463,0,0.24946635343441698
13464,0,0.2518717543297415
13465,0,0.24922665872958907
13466,0,0.2497062019934829
13467,0,0.2533223590354024
13468,0,0.2518717543297415
13469,0,0.25526506666350934
13470,0,0.24994620435810794
13471,0,0.24946635343441698
13472,0,0.24922665872958907
13473,0,0.25429249028830736
13474,0,0.24946635343441698
13475,0,0.27650307889648434
13476,0,0.25844278301710927
13477,0,0.24922665872958907
13478,0,0.3541736502178905
13479,0,0.25648422016617844
13480,0,0.2934607372289199
13481,0,0.25819743058894706
13482,0,0.2795878231663588
13483,0,0.25844278301710927
13484,0,0.255996101422554
13485,0,0.25042667030774496
13486,0,0.2739485831521723
13487,0,0.25018636047929826
13488,0,0.24946635343441698
13489,0,0.24946635343441698
13490,0,0.24922665872958907
13491,0,0.26288503173414757
13492,0,0.2513894456968743
13493,0,0.24946635343441698
13494,0,0.260164498164464
13495,0,0.24922665872958907
13496,0,0.24922665872958907
13497,0,0.24946635343441698
13498,0,0.2497062019934829
13499,0,0.2550216935323606
13500,0,0.24946635343441698
13501,0,0.25042667030774496
13502,0,0.24922665872958907
13503,0,0.2518717543297415
13504,0,0.25429249028830736
13505,0,0.2574622849532736
13506,0,0.24946635343441698
13507,0,0.2497062019934829
13508,0,0.24922665872958907
13509,0,0.25648422016617844
13510,0,0.2518717543297415
13511,0,0.25550859239318185
13512,0,0.2589339433372941
13513,0,0.276246968041631
13514,0,0.24994620435810794
13515,0,0.24946635343441698
13516,0,0.2497062019934829
13517,0,0.24922665872958907
13518,0,0.24922665872958907
13519,0,0.25429249028830736
13520,0,0.260164498164464
13521,0,0.3082738634000682
13522,0,0.28165597743633575
13523,0,0.27242295901463515
13524,0,0.2547784730557208
13525,0,0.2706497970140768
13526,0,0.2528382114175303
13527,0,0.2721692056844967
13528,0,0.2533223590354024
13529,0,0.24946635343441698
13530,0,0.25235467637528797
13531,0,0.2506671337938237
13532,0,0.2497062019934829
13533,0,0.3066378141835097
13534,0,0.2509077508875949
13535,0,0.2616461598103055
13536,0,0.24922665872958907
13537,0,0.2958561188717079
13538,0,0.24922665872958907
13539,0,0.26189363239558155
13540,0,0.34196970997217135
13541,0,0.25868828728672344
13542,0,0.2497062019934829
13543,0,0.25114852153880235
13544,0,0.8959077975432583
13545,0,0.2579522300624085
13546,0,0.25163052331092234
13547,0,0.24946635343441698
13548,0,0.2497062019934829
13549,0,0.24946635343441698
13550,0,0.2497062019934829
13551,0,0.24922665872958907
13552,0,0.2497062019934829
13553,0,0.2506671337938237
13554,0,0.24946635343441698
13555,0,0.24946635343441698
13556,0,0.25308020868102804
13557,0,0.2513894456968743
13558,0,0.24922665872958907
13559,0,0.24922665872958907
13560,0,0.24922665872958907
13561,0,0.25163052331092234
13562,0,0.9092863811268754
13563,0,0.3471755079549434
13564,0,0.24922665872958907
13565,0,0.25211313870180974
13566,0,0.24922665872958907
13567,0,0.31597214340369695
13568,0,0.2513894456968743
13569,0,0.24922665872958907
13570,0,0.24994620435810794
13571,0,0.24922665872958907
13572,0,0.25042667030774496
13573,0,0.2623890303959627
13574,0,0.27369394331819674
13575,0,0.2509077508875949
13576,0,0.24946635343441698
13577,0,0.2651244898096321
13578,0,0.2518717543297415
13579,0,0.24922665872958907
13580,0,0.24922665872958907
13581,0,0.25648422016617844
13582,0,0.2839937329991282
13583,0,0.2509077508875949
13584,0,0.28634315750066114
13585,0,0.26065778040836796
13586,0,0.24898711792736358
13587,0,0.2545354052892549
13588,0,0.24898711792736358
13589,0,0.25114852153880235
13590,0,0.25114852153880235
13591,0,0.37463541545350293
13592,0,0.2506671337938237
13593,0,0.28295328585974155
13594,0,0.25163052331092234
13595,0,0.2513894456968743
13596,0,0.24922665872958907
13597,0,0.24946635343441698
13598,0,0.25844278301710927
13599,0,0.24922665872958907
13600,0,0.24994620435810794
13601,0,0.2591797511080016
13602,0,0.2557522706650723
13603,0,0.24946635343441698
13604,0,0.25308020868102804
13605,0,0.24946635343441698
13606,0,0.24898711792736358
13607,0,0.2709026610103361
13608,0,0.9059581995067933
13609,0,0.24922665872958907
13610,0,0.24994620435810794
13611,0,0.2497062019934829
13612,0,0.25770718149734234
13613,0,0.24946635343441698
13614,0,0.24946635343441698
13615,0,0.24922665872958907
13616,0,0.25770718149734234
13617,0,0.25308020868102804
13618,0,0.24922665872958907
13619,0,0.2518717543297415
13620,0,0.27039708151020647
13621,0,0.24946635343441698
13622,0,0.24922665872958907
13623,0,0.2513894456968743
13624,0,0.25018636047929826
13625,0,0.2739485831521723
13626,0,0.24922665872958907
13627,0,0.2547784730557208
13628,0,0.24922665872958907
13629,0,0.254049728107903
13630,0,0.2509077508875949
13631,0,0.2513894456968743
13632,0,0.2538071188027468
13633,0,0.25018636047929826
13634,0,0.2706497970140768
13635,0,0.24946635343441698
13636,0,0.24922665872958907
13637,0,0.2547784730557208
13638,0,0.26065778040836796
13639,0,0.2842542051761504
13640,0,0.24898711792736358
13641,0,0.2688839110752445
13642,0,0.2518717543297415
13643,0,0.24994620435810794
13644,0,0.2509077508875949
13645,0,0.2518717543297415
13646,0,0.2509077508875949
13647,0,0.2497062019934829
13648,0,0.2513894456968743
13649,0,0.24946635343441698
13650,0,0.25042667030774496
13651,0,0.25018636047929826
13652,0,0.24994620435810794
13653,0,0.24898711792736358
13654,0,0.24898711792736358
13655,0,0.24898711792736358
13656,0,0.2557522706650723
13657,0,0.2497062019934829
13658,0,0.24922665872958907
13659,0,0.25018636047929826
13660,0,0.2513894456968743
13661,0,0.24922665872958907
13662,0,0.25018636047929826
13663,0,0.24946635343441698
13664,0,0.24922665872958907
13665,0,0.24922665872958907
13666,0,0.25308020868102804
13667,0,0.2731851063836568
13668,0,0.28036229137605784
13669,0,0.25042667030774496
13670,0,0.25042667030774496
13671,0,0.2497062019934829
13672,0,0.2518717543297415
13673,0,0.24946635343441698
13674,0,0.2528382114175303
13675,0,0.2562400846086791
13676,0,0.2939920637942891
13677,0,0.2506671337938237
13678,0,0.2506671337938237
13679,0,0.273439451035263
13680,0,0.2550216935323606
13681,0,0.24994620435810794
13682,0,0.25018636047929826
13683,0,0.2528382114175303
13684,0,0.25018636047929826
13685,0,0.24922665872958907
13686,0,0.24922665872958907
13687,0,0.24946635343441698
13688,0,0.24922665872958907
13689,0,0.25163052331092234
13690,0,0.25163052331092234
13691,0,0.24922665872958907
13692,0,0.24922665872958907
13693,0,0.28347322092860466
13694,0,0.28373340488534626
13695,0,0.24922665872958907
13696,0,0.25042667030774496
13697,0,0.2497062019934829
13698,0,0.24922665872958907
13699,0,0.25235467637528797
13700,0,0.2509077508875949
13701,0,0.2509077508875949
13702,0,0.24898711792736358
13703,0,0.24946635343441698
13704,0,0.25163052331092234
13705,0,0.24898711792736358
13706,0,0.2533223590354024
13707,0,0.25018636047929826
13708,0,0.24898711792736358
13709,0,0.25042667030774496
13710,0,0.2509077508875949
13711,0,0.26090464848983624
13712,0,0.26462578004796306
13713,0,0.3362298501050542
13714,0,0.2533223590354024
13715,0,0.2589339433372941
13716,0,0.24946635343441698
13717,0,0.2780428206232203
13718,0,0.2497062019934829
13719,0,0.2518717543297415
13720,0,0.24922665872958907
13721,0,0.2666242191140195
13722,0,0.2497062019934829
13723,0,0.2513894456968743
13724,0,0.24994620435810794
13725,0,0.2497062019934829
13726,0,0.263630163845688
13727,0,0.25770718149734234
13728,0,0.2545354052892549
13729,0,0.255996101422554
13730,0,0.25235467637528797
13731,0,0.266373889635645
13732,0,0.27267686029389454
13733,0,0.2538071188027468
13734,0,0.2557522706650723
13735,0,0.24994620435810794
13736,0,0.2545354052892549
13737,0,0.27369394331819674
13738,0,0.267125327018197
13739,0,0.24994620435810794
13740,0,0.24922665872958907
13741,0,0.24898711792736358
13742,0,0.2562400846086791
13743,0,0.24898711792736358
13744,0,0.24898711792736358
13745,0,0.25844278301710927
13746,0,0.25018636047929826
13747,0,0.25114852153880235
13748,0,0.24898711792736358
13749,0,0.25721754048940465
13750,0,0.24946635343441698
13751,0,0.24994620435810794
13752,0,0.24946635343441698
13753,0,0.24898711792736358
13754,0,0.2497062019934829
13755,0,0.2545354052892549
13756,0,0.25018636047929826
13757,0,0.24946635343441698
13758,0,0.24922665872958907
13759,0,0.24946635343441698
13760,0,0.2509077508875949
13761,0,0.2547784730557208
13762,0,0.25018636047929826
13763,0,0.24922665872958907
13764,0,0.24946635343441698
13765,0,0.24922665872958907
13766,0,0.2518717543297415
13767,0,0.24898711792736358
13768,0,0.25550859239318185
13769,0,0.25042667030774496
13770,0,0.24922665872958907
13771,0,0.24898711792736358
13772,0,0.2497062019934829
13773,0,0.2545354052892549
13774,0,0.2550216935323606
13775,0,0.24946635343441698
13776,0,0.25308020868102804
13777,0,0.2497062019934829
13778,0,0.35887423626826676
13779,0,0.2518717543297415
13780,0,0.24922665872958907
13781,0,0.2497062019934829
13782,0,0.2509077508875949
13783,0,0.2518717543297415
13784,0,0.24898711792736358
13785,0,0.2509077508875949
13786,0,0.24946635343441698
13787,0,0.2653740698655859
13788,0,0.24994620435810794
13789,0,0.266373889635645
13790,0,0.24946635343441698
13791,0,0.2497062019934829
13792,0,0.24922665872958907
13793,0,0.24922665872958907
13794,0,0.25308020868102804
13795,0,0.24922665872958907
13796,0,0.2497062019934829
13797,0,0.2509077508875949
13798,0,0.25550859239318185
13799,0,0.24922665872958907
13800,0,0.25042667030774496
13801,0,0.2545354052892549
13802,0,0.25356466242722453
13803,0,0.2513894456968743
13804,0,0.24922665872958907
13805,0,0.27752898792843583
13806,0,0.25429249028830736
13807,0,0.25042667030774496
13808,0,0.27599100391649967
13809,0,0.24946635343441698
13810,0,0.2533223590354024
13811,0,0.24898711792736358
13812,0,0.24994620435810794
13813,0,0.24922665872958907
13814,0,0.25042667030774496
13815,0,0.24994620435810794
13816,0,0.254049728107903
13817,0,0.24898711792736358
13818,0,0.4448048976038545
13819,0,0.24922665872958907
13820,0,0.25018636047929826
13821,0,0.24946635343441698
13822,0,0.24922665872958907
13823,0,0.27496861638104225
13824,0,0.25018636047929826
13825,0,0.24898711792736358
13826,0,0.25308020868102804
13827,0,0.24922665872958907
13828,0,0.24922665872958907
13829,0,0.267125327018197
13830,0,0.24922665872958907
13831,0,0.25163052331092234
13832,0,0.25648422016617844
13833,0,0.2533223590354024
13834,0,0.26288503173414757
13835,0,0.25211313870180974
13836,0,0.24994620435810794
13837,0,0.2594257105377026
13838,0,0.25259636729801954
13839,0,0.2591797511080016
13840,0,0.25235467637528797
13841,0,0.2497062019934829
13842,0,0.25163052331092234
13843,0,0.25042667030774496
13844,0,0.24922665872958907
13845,0,0.29054850653841513
13846,0,0.2497062019934829
13847,0,0.2518717543297415
13848,0,0.24922665872958907
13849,0,0.2518717543297415
13850,0,0.24922665872958907
13851,0,0.24994620435810794
13852,0,0.24922665872958907
13853,0,0.2509077508875949
13854,0,0.260164498164464
13855,0,0.24922665872958907
13856,0,0.24922665872958907
13857,0,0.24922665872958907
13858,0,0.24922665872958907
13859,0,0.2589339433372941
13860,0,0.25308020868102804
13861,0,0.2513894456968743
13862,0,0.2497062019934829
13863,0,0.25042667030774496
13864,0,0.25018636047929826
13865,0,0.24946635343441698
13866,0,0.2518717543297415
13867,0,0.2621412559458173
13868,0,0.273439451035263
13869,0,0.2497062019934829
13870,0,0.25042667030774496
13871,0,0.24946635343441698
13872,0,0.24994620435810794
13873,0,0.28165597743633575
13874,0,0.24994620435810794
13875,0,0.24946635343441698
13876,0,0.24946635343441698
13877,0,0.24922665872958907
13878,0,0.24922665872958907
13879,0,0.25526506666350934
13880,0,0.2538071188027468
13881,0,0.2518717543297415
13882,0,0.2589339433372941
13883,0,0.24946635343441698
13884,0,0.24994620435810794
13885,0,0.25018636047929826
13886,0,0.27369394331819674
13887,0,0.24898711792736358
13888,0,0.24922665872958907
13889,0,0.24922665872958907
13890,0,0.24946635343441698
13891,0,0.25018636047929826
13892,0,0.2509077508875949
13893,0,0.25819743058894706
13894,0,0.24946635343441698
13895,0,0.24922665872958907
13896,0,0.24922665872958907
13897,0,0.2506671337938237
13898,0,0.2509077508875949
13899,0,0.24922665872958907
13900,0,0.25163052331092234
13901,0,0.24922665872958907
13902,0,0.25259636729801954
13903,0,0.24898711792736358
13904,0,0.25042667030774496
13905,0,0.2528382114175303
13906,0,0.24922665872958907
13907,0,0.24922665872958907
13908,0,0.2998734893640149
13909,0,0.25259636729801954
13910,0,0.25526506666350934
13911,0,0.25042667030774496
13912,0,0.24946635343441698
13913,0,0.26288503173414757
13914,0,0.24922665872958907
13915,0,0.25211313870180974
13916,0,0.2518717543297415
13917,0,0.25163052331092234
13918,0,0.25429249028830736
13919,0,0.2744583051504298
13920,0,0.24922665872958907
13921,0,0.2658736799811523
13922,0,0.25967182156492913
13923,0,0.25211313870180974
13924,0,0.2567285080374613
13925,0,0.2819151496959549
13926,0,0.24946635343441698
13927,0,0.254049728107903
13928,0,0.25868828728672344
13929,0,0.24994620435810794
13930,0,0.25819743058894706
13931,0,0.25211313870180974
13932,0,0.25042667030774496
13933,0,0.25648422016617844
13934,0,0.35563960947070067
13935,0,0.3308213756046305
13936,0,0.24922665872958907
13937,0,0.2518717543297415
13938,0,0.25018636047929826
13939,0,0.25163052331092234
13940,0,0.2591797511080016
13941,0,0.24922665872958907
13942,0,0.24922665872958907
13943,0,0.26139883825471244
13944,0,0.28791588895637577
13945,0,0.2876534099336857
13946,0,0.24922665872958907
13947,0,0.24922665872958907
13948,0,0.24946635343441698
13949,0,0.24898711792736358
13950,0,0.260164498164464
13951,0,0.2547784730557208
13952,0,0.28373340488534626
13953,0,0.2528382114175303
13954,0,0.2509077508875949
13955,0,0.25163052331092234
13956,0,0.24898711792736358
13957,0,0.2518717543297415
13958,0,0.25114852153880235
13959,0,0.24946635343441698
13960,0,0.4990048148520275
13961,0,0.2589339433372941
13962,0,0.2616461598103055
13963,0,0.25526506666350934
13964,0,0.2731851063836568
13965,0,0.25163052331092234
13966,0,0.24922665872958907
13967,0,0.25042667030774496
13968,0,0.26139883825471244
13969,0,0.25114852153880235
13970,0,0.25819743058894706
13971,0,0.2528382114175303
13972,0,0.24946635343441698
13973,0,0.24922665872958907
13974,0,0.25429249028830736
13975,0,0.2562400846086791
13976,0,0.24946635343441698
13977,0,0.24922665872958907
13978,0,0.26189363239558155
13979,0,0.254049728107903
13980,0,0.2513894456968743
13981,0,0.24946635343441698
13982,0,0.2528382114175303
13983,0,0.24922665872958907
13984,0,0.2633816358831941
13985,0,0.26189363239558155
13986,0,0.24994620435810794
13987,0,0.25114852153880235
13988,0,0.27267686029389454
13989,0,0.25163052331092234
13990,0,0.25018636047929826
13991,0,0.24994620435810794
13992,0,0.25235467637528797
13993,0,0.2557522706650723
13994,0,0.25308020868102804
13995,0,0.2562400846086791
13996,0,0.24922665872958907
13997,0,0.25042667030774496
13998,0,0.2518717543297415
13999,0,0.25991808412788864
14000,0,0.25697294816461486
14001,0,0.2497062019934829
14002,0,0.2497062019934829
14003,0,0.24994620435810794
14004,0,0.24922665872958907
14005,0,0.25991808412788864
14006,0,0.24922665872958907
14007,0,0.2497062019934829
14008,0,0.24946635343441698
14009,0,0.2497062019934829
14010,0,0.24922665872958907
14011,0,0.25967182156492913
14012,0,0.2826935349335198
14013,0,0.28062073825562517
14014,0,0.27752898792843583
14015,0,0.24898711792736358
14016,0,0.254049728107903
14017,0,0.25429249028830736
14018,0,0.24922665872958907
14019,0,0.2557522706650723
14020,0,0.2538071188027468
14021,0,0.25042667030774496
14022,0,0.26989209628439964
14023,0,0.25163052331092234
14024,0,0.2589339433372941
14025,0,0.26412767121154396
14026,0,0.24898711792736358
14027,0,0.24922665872958907
14028,0,0.24946635343441698
14029,0,0.2518717543297415
14030,0,0.24922665872958907
14031,0,0.24922665872958907
14032,0,0.24922665872958907
14033,0,0.25235467637528797
14034,0,0.24946635343441698
14035,0,0.24946635343441698
14036,0,0.9282286865928459
14037,0,0.24922665872958907
14038,0,0.25697294816461486
14039,0,0.25235467637528797
14040,0,0.30121952219251025
14041,0,0.26462578004796306
14042,0,0.2497062019934829
14043,0,0.2832131812223632
14044,0,0.2668746982653022
14045,0,0.24922665872958907
14046,0,0.35799077706713056
14047,0,0.2497062019934829
14048,0,0.2557522706650723
14049,0,0.25163052331092234
14050,0,0.24946635343441698
14051,0,0.24898711792736358
14052,0,0.2513894456968743
14053,0,0.24994620435810794
14054,0,0.25042667030774496
14055,0,0.25235467637528797
14056,0,0.2547784730557208
14057,0,0.24922665872958907
14058,0,0.2693877059391195
14059,0,0.2701445145750001
14060,0,0.2528382114175303
14061,0,0.25018636047929826
14062,0,0.2574622849532736
14063,0,0.255996101422554
14064,0,0.26090464848983624
14065,0,0.2497062019934829
14066,0,0.26288503173414757
14067,0,0.24922665872958907
14068,0,0.24922665872958907
14069,0,0.24922665872958907
14070,0,0.24922665872958907
14071,0,0.2497062019934829
14072,0,0.24922665872958907
14073,0,0.2621412559458173
14074,0,0.2795878231663588
14075,0,0.24946635343441698
14076,0,0.24922665872958907
14077,0,0.25042667030774496
14078,0,0.2513894456968743
14079,0,0.25259636729801954
14080,0,0.2706497970140768
14081,0,0.27984583374254635
14082,0,0.2497062019934829
14083,0,0.267125327018197
14084,0,0.2793299582018235
14085,0,0.2623890303959627
14086,0,0.24946635343441698
14087,0,0.24922665872958907
14088,0,0.25819743058894706
14089,0,0.2651244898096321
14090,0,0.2868668295452066
14091,0,0.24922665872958907
14092,0,0.25211313870180974
14093,0,0.273439451035263
14094,0,0.24946635343441698
14095,0,0.2706497970140768
14096,0,0.25042667030774496
14097,0,0.24922665872958907
14098,0,0.24898711792736358
14099,0,0.2518717543297415
14100,0,0.2528382114175303
14101,0,0.24994620435810794
14102,0,0.2623890303959627
14103,0,0.25018636047929826
14104,0,0.2533223590354024
14105,0,0.25819743058894706
14106,0,0.25526506666350934
14107,0,0.2513894456968743
14108,0,0.2545354052892549
14109,0,0.24946635343441698
14110,0,0.24922665872958907
14111,0,0.255996101422554
14112,0,0.24922665872958907
14113,0,0.2666242191140195
14114,0,0.2506671337938237
14115,0,0.25114852153880235
14116,0,0.24898711792736358
14117,0,0.24946635343441698
14118,0,0.2706497970140768
14119,0,0.24922665872958907
14120,0,0.2691357340346593
14121,0,0.2528382114175303
14122,0,0.2545354052892549
14123,0,0.27522399275420273
14124,0,0.24946635343441698
14125,0,0.2513894456968743
14126,0,0.25526506666350934
14127,0,0.25042667030774496
14128,0,0.24946635343441698
14129,0,0.25018636047929826
14130,0,0.24994620435810794
14131,0,0.25259636729801954
14132,0,0.2793299582018235
14133,0,0.24922665872958907
14134,0,0.2506671337938237
14135,0,0.2513894456968743
14136,0,0.25356466242722453
14137,0,0.2518717543297415
14138,0,0.24898711792736358
14139,0,0.24946635343441698
14140,0,0.25018636047929826
14141,0,0.2538071188027468
14142,0,0.27471338715246346
14143,0,0.26288503173414757
14144,0,0.25356466242722453
14145,0,0.2889672302064984
14146,0,0.26139883825471244
14147,0,0.26412767121154396
14148,0,0.3325245742864707
14149,0,0.25042667030774496
14150,0,0.29799483458100057
14151,0,0.25526506666350934
14152,0,0.2547784730557208
14153,0,0.2955894059525401
14154,0,0.2545354052892549
14155,0,0.2497062019934829
14156,0,0.24922665872958907
14157,0,0.25211313870180974
14158,0,0.24946635343441698
14159,0,0.24922665872958907
14160,0,0.2528382114175303
14161,0,0.25868828728672344
14162,0,0.25163052331092234
14163,0,0.2506671337938237
14164,0,0.24922665872958907
14165,0,0.24994620435810794
14166,0,0.24946635343441698
14167,0,0.25018636047929826
14168,0,0.24946635343441698
14169,0,0.25844278301710927
14170,0,0.25844278301710927
14171,0,0.24922665872958907
14172,0,0.24922665872958907
14173,0,0.2693877059391195
14174,0,0.2497062019934829
14175,0,0.26838071228833377
14176,0,0.24994620435810794
14177,0,0.2506671337938237
14178,0,0.24922665872958907
14179,0,0.24994620435810794
14180,0,0.2562400846086791
14181,0,0.24922665872958907
14182,0,0.2557522706650723
14183,0,0.2509077508875949
14184,0,0.26762703304198515
14185,0,0.25042667030774496
14186,0,0.2533223590354024
14187,0,0.2528382114175303
14188,0,0.2513894456968743
14189,0,0.24946635343441698
14190,0,0.2545354052892549
14191,0,0.25844278301710927
14192,0,0.24994620435810794
14193,0,0.24946635343441698
14194,0,0.24946635343441698
14195,0,0.25308020868102804
14196,0,0.24898711792736358
14197,0,0.24898711792736358
14198,0,0.24898711792736358
14199,0,0.25042667030774496
14200,0,0.2528382114175303
14201,0,0.25308020868102804
14202,0,0.25211313870180974
14203,0,0.24898711792736358
14204,0,0.24922665872958907
14205,0,0.2744583051504298
14206,0,0.2550216935323606
14207,0,0.2506671337938237
14208,0,0.24946635343441698
14209,0,0.25429249028830736
14210,0,0.2742033704565688
14211,0,0.2528382114175303
14212,0,0.24994620435810794
14213,0,0.27855723785676184
14214,0,0.24898711792736358
14215,0,0.2497062019934829
14216,0,0.24898711792736358
14217,0,0.24922665872958907
14218,0,0.260164498164464
14219,0,0.24922665872958907
14220,0,0.24922665872958907
14221,0,0.24922665872958907
14222,0,0.24946635343441698
14223,0,0.2506671337938237
14224,0,0.24922665872958907
14225,0,0.24946635343441698
14226,0,0.25819743058894706
14227,0,0.2528382114175303
14228,0,0.25042667030774496
14229,0,0.24922665872958907
14230,0,0.2589339433372941
14231,0,0.2513894456968743
14232,0,0.24898711792736358
14233,0,0.25163052331092234
14234,0,0.2497062019934829
14235,0,0.24898711792736358
14236,0,0.24898711792736358
14237,0,0.24898711792736358
14238,0,0.24898711792736358
14239,0,0.25042667030774496
14240,0,0.2658736799811523
14241,0,0.24946635343441698
14242,0,0.27140883417325434
14243,0,0.26090464848983624
14244,0,0.24946635343441698
14245,0,0.24922665872958907
14246,0,0.24994620435810794
14247,0,0.24922665872958907
14248,0,0.24922665872958907
14249,0,0.2513894456968743
14250,0,0.24946635343441698
14251,0,0.277785831165439
14252,0,0.2788146654595003
14253,0,0.24922665872958907
14254,0,0.25211313870180974
14255,0,0.2518717543297415
14256,0,0.24898711792736358
14257,0,0.2497062019934829
14258,0,0.24946635343441698
14259,0,0.24922665872958907
14260,0,0.2506671337938237
14261,0,0.25308020868102804
14262,0,0.2509077508875949
14263,0,0.24898711792736358
14264,0,0.24898711792736358
14265,0,0.26288503173414757
14266,0,0.24922665872958907
14267,0,0.254049728107903
14268,0,0.24922665872958907
14269,0,0.2497062019934829
14270,0,0.2497062019934829
14271,0,0.24946635343441698
14272,0,0.25018636047929826
14273,0,0.2623890303959627
14274,0,0.2557522706650723
14275,0,0.26090464848983624
14276,0,0.25211313870180974
14277,0,0.25042667030774496
14278,0,0.2513894456968743
14279,0,0.24922665872958907
14280,0,0.2706497970140768
14281,0,0.24922665872958907
14282,0,0.2668746982653022
14283,0,0.24922665872958907
14284,0,0.24922665872958907
14285,0,0.255996101422554
14286,0,0.25211313870180974
14287,0,0.25356466242722453
14288,0,0.25042667030774496
14289,0,0.25018636047929826
14290,0,0.25042667030774496
14291,0,0.2616461598103055
14292,0,0.2562400846086791
14293,0,0.26090464848983624
14294,0,0.25018636047929826
14295,0,0.24994620435810794
14296,0,0.24946635343441698
14297,0,0.24922665872958907
14298,0,0.2506671337938237
14299,0,0.2506671337938237
14300,0,0.26288503173414757
14301,0,0.254049728107903
14302,0,0.24946635343441698
14303,0,0.24898711792736358
14304,0,0.254049728107903
14305,0,0.2631332584904517
14306,0,0.2518717543297415
14307,0,0.24946635343441698
14308,0,0.24994620435810794
14309,0,0.2533223590354024
14310,0,0.41251302524255906
14311,0,0.24922665872958907
14312,0,0.2528382114175303
14313,0,0.24898711792736358
14314,0,0.2497062019934829
14315,0,0.2497062019934829
14316,0,0.2673761053010772
14317,0,0.2757351866047351
14318,0,0.25550859239318185
14319,0,0.28844127474858583
14320,0,0.2497062019934829
14321,0,0.2497062019934829
14322,0,0.28477558134301445
14323,0,0.25042667030774496
14324,0,0.24946635343441698
14325,0,0.24946635343441698
14326,0,0.2506671337938237
14327,0,0.24922665872958907
14328,0,0.2518717543297415
14329,0,0.25526506666350934
14330,0,0.24994620435810794
14331,0,0.25211313870180974
14332,0,0.24946635343441698
14333,0,0.24922665872958907
14334,0,0.24898711792736358
14335,0,0.255996101422554
14336,0,0.3162489908710615
14337,0,0.2550216935323606
14338,0,0.2506671337938237
14339,0,0.25526506666350934
14340,0,0.2509077508875949
14341,0,0.24922665872958907
14342,0,0.24994620435810794
14343,0,0.2631332584904517
14344,0,0.24922665872958907
14345,0,0.24946635343441698
14346,0,0.25770718149734234
14347,0,0.25991808412788864
14348,0,0.25163052331092234
14349,0,0.25042667030774496
14350,0,0.2497062019934829
14351,0,0.24922665872958907
14352,0,0.24922665872958907
14353,0,0.2594257105377026
14354,0,0.28036229137605784
14355,0,0.24922665872958907
14356,0,0.25235467637528797
14357,0,0.24946635343441698
14358,0,0.2547784730557208
14359,0,0.24922665872958907
14360,0,0.25259636729801954
14361,0,0.24922665872958907
14362,0,0.2533223590354024
14363,0,0.24898711792736358
14364,0,0.24946635343441698
14365,0,0.25042667030774496
14366,0,0.24946635343441698
14367,0,0.25868828728672344
14368,0,0.2696398267140141
14369,0,0.24994620435810794
14370,0,0.2497062019934829
14371,0,0.25042667030774496
14372,0,0.2550216935323606
14373,0,0.24946635343441698
14374,0,0.25042667030774496
14375,0,0.24946635343441698
14376,0,0.24946635343441698
14377,0,0.25721754048940465
14378,0,0.255996101422554
14379,0,0.2623890303959627
14380,0,0.24946635343441698
14381,0,0.266373889635645
14382,0,0.25259636729801954
14383,0,0.24946635343441698
14384,0,0.25648422016617844
14385,0,0.25356466242722453
14386,0,0.3345171843312404
14387,0,0.25721754048940465
14388,0,0.25235467637528797
14389,0,0.2633816358831941
14390,0,0.25721754048940465
14391,0,0.25259636729801954
14392,0,0.25235467637528797
14393,0,0.25697294816461486
14394,0,0.25356466242722453
14395,0,0.24922665872958907
14396,0,0.2550216935323606
14397,0,0.25356466242722453
14398,0,0.24922665872958907
14399,0,0.254049728107903
14400,0,0.2533223590354024
14401,0,0.24922665872958907
14402,0,0.24994620435810794
14403,0,0.24922665872958907
14404,0,0.24922665872958907
14405,0,0.26288503173414757
14406,0,0.2497062019934829
14407,0,0.2497062019934829
14408,0,0.2506671337938237
14409,0,0.2506671337938237
14410,0,0.2497062019934829
14411,0,0.25356466242722453
14412,0,0.2594257105377026
14413,0,0.2711556734223759
14414,0,0.2509077508875949
14415,0,0.25018636047929826
14416,0,0.24946635343441698
14417,0,0.25042667030774496
14418,0,0.24994620435810794
14419,0,0.25259636729801954
14420,0,0.24898711792736358
14421,0,0.26288503173414757
14422,0,0.2509077508875949
14423,0,0.24922665872958907
14424,0,0.24922665872958907
14425,0,0.2509077508875949
14426,0,0.24994620435810794
14427,0,0.2506671337938237
14428,0,0.2497062019934829
14429,0,0.24994620435810794
14430,0,0.263630163845688
14431,0,0.24922665872958907
14432,0,0.25042667030774496
14433,0,0.2842542051761504
14434,0,0.24922665872958907
14435,0,0.24994620435810794
14436,0,0.24898711792736358
14437,0,0.255996101422554
14438,0,0.24922665872958907
14439,0,0.24898711792736358
14440,0,0.25211313870180974
14441,0,0.2668746982653022
14442,0,0.2557522706650723
14443,0,0.24946635343441698
14444,0,0.25018636047929826
14445,0,0.2497062019934829
14446,0,0.24946635343441698
14447,0,0.2589339433372941
14448,0,0.2497062019934829
14449,0,0.24898711792736358
14450,0,0.24922665872958907
14451,0,0.25042667030774496
14452,0,0.24946635343441698
14453,0,0.255996101422554
14454,0,0.24946635343441698
14455,0,0.3767379408195923
14456,0,0.25042667030774496
14457,0,0.24994620435810794
14458,0,0.24994620435810794
14459,0,0.25042667030774496
14460,0,0.24922665872958907
14461,0,0.24946635343441698
14462,0,0.2651244898096321
14463,0,0.3585796431222058
14464,0,0.25018636047929826
14465,0,0.24922665872958907
14466,0,0.2616461598103055
14467,0,0.25211313870180974
14468,0,0.25308020868102804
14469,0,0.25235467637528797
14470,0,0.24922665872958907
14471,0,0.24994620435810794
14472,0,0.24946635343441698
14473,0,0.24994620435810794
14474,0,0.25114852153880235
14475,0,0.24946635343441698
14476,0,0.25163052331092234
14477,0,0.24946635343441698
14478,0,0.2497062019934829
14479,0,0.25114852153880235
14480,0,0.2557522706650723
14481,0,0.24922665872958907
14482,0,0.2506671337938237
14483,0,0.2497062019934829
14484,0,0.24994620435810794
14485,0,0.24922665872958907
14486,0,0.25163052331092234
14487,0,0.24946635343441698
14488,0,0.24922665872958907
14489,0,0.28634315750066114
14490,0,0.24922665872958907
14491,0,0.27701574045909455
14492,0,0.25259636729801954
14493,0,0.24922665872958907
14494,0,0.2567285080374613
14495,0,0.24922665872958907
14496,0,0.25018636047929826
14497,0,0.25308020868102804
14498,0,0.3257384435087726
14499,0,0.2497062019934829
14500,0,0.2506671337938237
14501,0,0.2497062019934829
14502,0,0.2528382114175303
14503,0,0.25018636047929826
14504,0,0.26065778040836796
14505,0,0.25163052331092234
14506,0,0.2545354052892549
14507,0,0.25697294816461486
14508,0,0.25114852153880235
14509,0,0.24994620435810794
14510,0,0.2604110636122129
14511,0,0.24922665872958907
14512,0,0.25018636047929826
14513,0,0.25042667030774496
14514,0,0.29879914298233406
14515,0,0.254049728107903
14516,0,0.24994620435810794
14517,0,0.2518717543297415
14518,0,0.2626369556806408
14519,0,0.25018636047929826
14520,0,0.2513894456968743
14521,0,0.302298819338011
14522,0,0.2506671337938237
14523,0,0.24922665872958907
14524,0,0.2497062019934829
14525,0,0.24922665872958907
14526,0,0.2604110636122129
14527,0,0.2871288801297004
14528,0,0.25526506666350934
14529,0,0.25235467637528797
14530,0,0.26562379994597446
14531,0,0.24994620435810794
14532,0,0.25868828728672344
14533,0,0.2497062019934829
14534,0,0.24922665872958907
14535,0,0.24922665872958907
14536,0,0.2579522300624085
14537,0,0.25114852153880235
14538,0,0.24898711792736358
14539,0,0.2626369556806408
14540,0,0.2653740698655859
14541,0,0.25114852153880235
14542,0,0.24922665872958907
14543,0,0.24946635343441698
14544,0,0.2528382114175303
14545,0,0.2567285080374613
14546,0,0.25550859239318185
14547,0,0.24922665872958907
14548,0,0.2497062019934829
14549,0,0.24922665872958907
14550,0,0.24922665872958907
14551,0,0.24922665872958907
14552,0,0.24994620435810794
14553,0,0.24922665872958907
14554,0,0.24994620435810794
14555,0,0.2547784730557208
14556,0,0.2506671337938237
14557,0,0.2497062019934829
14558,0,0.24922665872958907
14559,0,0.24946635343441698
14560,0,0.2509077508875949
14561,0,0.24922665872958907
14562,0,0.2509077508875949
14563,0,0.27727229099787787
14564,0,0.24898711792736358
14565,0,0.25163052331092234
14566,0,0.24994620435810794
14567,0,0.24922665872958907
14568,0,0.24994620435810794
14569,0,0.2574622849532736
14570,0,0.25648422016617844
14571,0,0.2900208469104864
14572,0,0.24922665872958907
14573,0,0.2594257105377026
14574,0,0.2538071188027468
14575,0,0.24994620435810794
14576,0,0.2528382114175303
14577,0,0.2902846058695668
14578,0,0.24994620435810794
14579,0,0.25868828728672344
14580,0,0.2497062019934829
14581,0,0.2579522300624085
14582,0,0.24922665872958907
14583,0,0.2574622849532736
14584,0,0.25211313870180974
14585,0,0.2611516677931992
14586,0,0.25235467637528797
14587,0,0.25018636047929826
14588,0,0.25697294816461486
14589,0,0.24994620435810794
14590,0,0.24922665872958907
14591,0,0.24922665872958907
14592,0,0.24922665872958907
14593,0,0.24946635343441698
14594,0,0.2497062019934829
14595,0,0.25991808412788864
14596,0,0.24994620435810794
14597,0,0.2538071188027468
14598,0,0.24898711792736358
14599,0,0.24898711792736358
14600,0,0.24946635343441698
14601,0,0.24946635343441698
14602,0,0.24922665872958907
14603,0,0.2497062019934829
14604,0,0.25042667030774496
14605,0,0.2506671337938237
14606,0,0.2528382114175303
14607,0,0.24922665872958907
14608,0,0.24946635343441698
14609,0,0.26762703304198515
14610,0,0.24898711792736358
14611,0,0.2538071188027468
14612,0,0.25042667030774496
14613,0,0.2589339433372941
14614,0,0.2513894456968743
14615,0,0.25042667030774496
14616,0,0.2550216935323606
14617,0,0.3251761681504228
14618,0,0.24946635343441698
14619,0,0.25356466242722453
14620,0,0.2497062019934829
14621,0,0.26065778040836796
14622,0,0.2509077508875949
14623,0,0.24946635343441698
14624,0,0.26288503173414757
14625,0,0.2513894456968743
14626,0,0.2528382114175303
14627,0,0.2497062019934829
14628,0,0.25235467637528797
14629,0,0.25211313870180974
14630,0,0.264875059847429
14631,0,0.26387884231091896
14632,0,0.25819743058894706
14633,0,0.24922665872958907
14634,0,0.260164498164464
14635,0,0.25356466242722453
14636,0,0.26762703304198515
14637,0,0.2533223590354024
14638,0,0.277785831165439
14639,0,0.24994620435810794
14640,0,0.28844127474858583
14641,0,0.2591797511080016
14642,0,0.28295328585974155
14643,0,0.24922665872958907
14644,0,0.25308020868102804
14645,0,0.25018636047929826
14646,0,0.26462578004796306
14647,0,0.2557522706650723
14648,0,0.25526506666350934
14649,0,0.2518717543297415
14650,0,0.2574622849532736
14651,0,0.24922665872958907
14652,0,0.24946635343441698
14653,0,0.25114852153880235
14654,0,0.254049728107903
14655,0,0.25042667030774496
14656,0,0.25042667030774496
14657,0,0.24922665872958907
14658,0,0.24922665872958907
14659,0,0.27907223893697275
14660,0,0.24922665872958907
14661,0,0.3662731946879647
14662,0,0.2545354052892549
14663,0,0.24994620435810794
14664,0,0.2579522300624085
14665,0,0.25114852153880235
14666,0,0.24922665872958907
14667,0,0.2497062019934829
14668,0,0.24946635343441698
14669,0,0.24994620435810794
14670,0,0.2518717543297415
14671,0,0.29054850653841513
14672,0,0.25648422016617844
14673,0,0.2623890303959627
14674,0,0.24922665872958907
14675,0,0.25648422016617844
14676,0,0.2913410577785436
14677,0,0.24922665872958907
14678,0,0.25042667030774496
14679,0,0.25259636729801954
14680,0,0.24922665872958907
14681,0,0.2506671337938237
14682,0,0.24922665872958907
14683,0,0.25429249028830736
14684,0,0.2658736799811523
14685,0,0.25844278301710927
14686,0,0.24922665872958907
14687,0,0.25114852153880235
14688,0,0.2506671337938237
14689,0,0.25308020868102804
14690,0,0.25211313870180974
14691,0,0.24922665872958907
14692,0,0.24922665872958907
14693,0,0.24994620435810794
14694,0,0.24922665872958907
14695,0,0.2509077508875949
14696,0,0.24922665872958907
14697,0,0.24946635343441698
14698,0,0.24946635343441698
14699,0,0.25163052331092234
14700,0,0.25018636047929826
14701,0,0.25018636047929826
14702,0,0.25235467637528797
14703,0,0.2547784730557208
14704,0,0.2509077508875949
14705,0,0.26189363239558155
14706,0,0.2616461598103055
14707,0,0.254049728107903
14708,0,0.2497062019934829
14709,0,0.24946635343441698
14710,0,0.254049728107903
14711,0,0.3565204885158882
14712,0,0.2696398267140141
14713,0,0.2513894456968743
14714,0,0.25697294816461486
14715,0,0.2633816358831941
14716,0,0.24898711792736358
14717,0,0.24946635343441698
14718,0,0.24922665872958907
14719,0,0.25259636729801954
14720,0,0.25163052331092234
14721,0,0.2661237099011442
14722,0,0.27522399275420273
14723,0,0.26288503173414757
14724,0,0.24922665872958907
14725,0,0.2696398267140141
14726,0,0.2497062019934829
14727,0,0.2509077508875949
14728,0,0.2509077508875949
14729,0,0.24946635343441698
14730,0,0.24922665872958907
14731,0,0.25235467637528797
14732,0,0.25114852153880235
14733,0,0.24946635343441698
14734,0,0.2567285080374613
14735,0,0.25018636047929826
14736,0,0.2509077508875949
14737,0,0.266373889635645
14738,0,0.25114852153880235
14739,0,0.2668746982653022
14740,0,0.25967182156492913
14741,0,0.2533223590354024
14742,0,0.2958561188717079
14743,0,0.2506671337938237
14744,0,0.25042667030774496
14745,0,0.25018636047929826
14746,0,0.28503648514355484
14747,0,0.25648422016617844
14748,0,0.24922665872958907
14749,0,0.3074552336815857
14750,0,0.2579522300624085
14751,0,0.25356466242722453
14752,0,0.2506671337938237
14753,0,0.24922665872958907
14754,0,0.2658736799811523
14755,0,0.26762703304198515
14756,0,0.24946635343441698
14757,0,0.24946635343441698
14758,0,0.24946635343441698
14759,0,0.255996101422554
14760,0,0.24994620435810794
14761,0,0.24898711792736358
14762,0,0.24946635343441698
14763,0,0.2557522706650723
14764,0,0.25018636047929826
14765,0,0.25018636047929826
14766,0,0.24946635343441698
14767,0,0.24922665872958907
14768,0,0.24922665872958907
14769,0,0.2550216935323606
14770,0,0.26065778040836796
14771,0,0.24922665872958907
14772,0,0.2497062019934829
14773,0,0.254049728107903
14774,0,0.266373889635645
14775,0,0.24922665872958907
14776,0,0.24922665872958907
14777,0,0.25018636047929826
14778,0,0.25114852153880235
14779,0,0.26189363239558155
14780,0,0.2518717543297415
14781,0,0.587729966655682
14782,0,0.24898711792736358
14783,0,0.26288503173414757
14784,0,0.34543610327773616
14785,0,0.255996101422554
14786,0,0.24946635343441698
14787,0,0.264875059847429
14788,0,0.25308020868102804
14789,0,0.2533223590354024
14790,0,0.25042667030774496
14791,0,0.25042667030774496
14792,0,0.24946635343441698
14793,0,0.25042667030774496
14794,0,0.24946635343441698
14795,0,0.25308020868102804
14796,0,0.24922665872958907
14797,0,0.25211313870180974
14798,0,0.2533223590354024
14799,0,0.24922665872958907
14800,0,0.24922665872958907
14801,0,0.24898711792736358
14802,0,0.2550216935323606
14803,0,0.3162489908710615
14804,0,0.2574622849532736
14805,0,0.24994620435810794
14806,0,0.25042667030774496
14807,0,0.2509077508875949
14808,0,0.25308020868102804
14809,0,0.24994620435810794
14810,0,0.26387884231091896
14811,0,0.24946635343441698
14812,0,0.25211313870180974
14813,0,0.25114852153880235
14814,0,0.24922665872958907
14815,0,0.24922665872958907
14816,0,0.2509077508875949
14817,0,0.2673761053010772
14818,0,0.2643766504798919
14819,0,0.24994620435810794
14820,0,0.2709026610103361
14821,0,0.25844278301710927
14822,0,0.2557522706650723
14823,0,0.2506671337938237
14824,0,0.24922665872958907
14825,0,0.2528382114175303
14826,0,0.26090464848983624
14827,0,0.24922665872958907
14828,0,0.24946635343441698
14829,0,0.24946635343441698
14830,0,0.25163052331092234
14831,0,0.24922665872958907
14832,0,0.254049728107903
14833,0,0.25526506666350934
14834,0,0.24994620435810794
14835,0,0.25042667030774496
14836,0,0.2668746982653022
14837,0,0.24898711792736358
14838,0,0.26139883825471244
14839,0,0.25042667030774496
14840,0,0.2709026610103361
14841,0,0.24946635343441698
14842,0,0.26090464848983624
14843,0,0.24946635343441698
14844,0,0.24898711792736358
14845,0,0.254049728107903
14846,0,0.255996101422554
14847,0,0.26139883825471244
14848,0,0.2701445145750001
14849,0,0.24922665872958907
14850,0,0.24922665872958907
14851,0,0.24922665872958907
14852,0,0.24922665872958907
14853,0,0.24922665872958907
14854,0,0.24922665872958907
14855,0,0.24922665872958907
14856,0,0.24922665872958907
14857,0,0.25018636047929826
14858,0,0.2497062019934829
14859,0,0.26288503173414757
14860,0,0.25042667030774496
14861,0,0.2701445145750001
14862,0,0.2497062019934829
14863,0,0.24994620435810794
14864,0,0.25308020868102804
14865,0,0.2550216935323606
14866,0,0.26562379994597446
14867,0,0.2509077508875949
14868,0,0.24922665872958907
14869,0,0.25042667030774496
14870,0,0.24946635343441698
14871,0,0.25211313870180974
14872,0,0.28165597743633575
14873,0,0.263630163845688
14874,0,0.24922665872958907
14875,0,0.24922665872958907
14876,0,0.25259636729801954
14877,0,0.25042667030774496
14878,0,0.25868828728672344
14879,0,0.2990675224636584
14880,0,0.26762703304198515
14881,0,0.2887041813192554
14882,0,0.26139883825471244
14883,0,0.27675933639707834
14884,0,0.2509077508875949
14885,0,0.2497062019934829
14886,0,0.2513894456968743
14887,0,0.24922665872958907
14888,0,0.24994620435810794
14889,0,0.254049728107903
14890,0,0.25018636047929826
14891,0,0.24946635343441698
14892,0,0.34920997981721374
14893,0,0.3348023274740067
14894,0,0.3025689858311552
14895,0,0.2616461598103055
14896,0,0.24922665872958907
14897,0,0.24946635343441698
14898,0,0.2845148213222726
14899,0,0.25018636047929826
14900,0,0.25235467637528797
14901,0,0.25967182156492913
14902,0,0.30636561053296574
14903,0,0.2518717543297415
14904,0,0.25163052331092234
14905,0,0.24922665872958907
14906,0,0.2538071188027468
14907,0,0.2589339433372941
14908,0,0.27752898792843583
14909,0,0.2533223590354024
14910,0,0.28295328585974155
14911,0,0.24946635343441698
14912,0,0.2709026610103361
14913,0,0.2971917736049842
14914,0,0.25114852153880235
14915,0,0.2729309094433288
14916,0,0.24922665872958907
14917,0,0.2509077508875949
14918,0,0.24922665872958907
14919,0,0.2509077508875949
14920,0,0.26189363239558155
14921,0,0.2545354052892549
14922,0,0.2497062019934829
14923,0,0.24898711792736358
14924,0,0.24898711792736358
14925,0,0.24946635343441698
14926,0,0.25042667030774496
14927,0,0.2506671337938237
14928,0,0.25308020868102804
14929,0,0.26139883825471244
14930,0,0.25550859239318185
14931,0,0.3416815980345504
14932,0,0.273439451035263
14933,0,0.25429249028830736
14934,0,0.26065778040836796
14935,0,0.2892304213100352
14936,0,0.25308020868102804
14937,0,0.2506671337938237
14938,0,0.24994620435810794
14939,0,0.24922665872958907
14940,0,0.2594257105377026
14941,0,0.2497062019934829
14942,0,0.24922665872958907
14943,0,0.25211313870180974
14944,0,0.24946635343441698
14945,0,0.2509077508875949
14946,0,0.24946635343441698
14947,0,0.25042667030774496
14948,0,0.25114852153880235
14949,0,0.25526506666350934
14950,0,0.2744583051504298
14951,0,0.2744583051504298
14952,0,0.25770718149734234
14953,0,0.2562400846086791
14954,0,0.2518717543297415
14955,0,0.2518717543297415
14956,0,0.2518717543297415
14957,0,0.24994620435810794
14958,0,0.25114852153880235
14959,0,0.24994620435810794
14960,0,0.24922665872958907
14961,0,0.25042667030774496
14962,0,0.24994620435810794
14963,0,0.24922665872958907
14964,0,0.25721754048940465
14965,0,0.25042667030774496
14966,0,0.25042667030774496
14967,0,0.25042667030774496
14968,0,0.25114852153880235
14969,0,0.24922665872958907
14970,0,0.24922665872958907
14971,0,0.25042667030774496
14972,0,0.25114852153880235
14973,0,0.266373889635645
14974,0,0.2513894456968743
14975,0,0.2538071188027468
14976,0,0.25018636047929826
14977,0,0.24898711792736358
14978,0,0.24946635343441698
14979,0,0.24922665872958907
14980,0,0.2506671337938237
14981,0,0.25114852153880235
14982,0,0.25018636047929826
14983,0,0.25868828728672344
14984,0,0.25042667030774496
14985,0,0.25648422016617844
14986,0,0.25018636047929826
14987,0,0.25967182156492913
14988,0,0.25018636047929826
14989,0,0.25211313870180974
14990,0,0.24922665872958907
14991,0,0.26090464848983624
14992,0,0.25042667030774496
14993,0,0.24898711792736358
14994,0,0.2497062019934829
14995,0,0.28062073825562517
14996,0,0.25114852153880235
14997,0,0.25042667030774496
14998,0,0.25211313870180974
14999,0,0.25211313870180974
15000,0,0.25721754048940465
15001,0,0.24922665872958907
15002,0,0.25721754048940465
15003,0,0.24922665872958907
15004,0,0.25018636047929826
15005,0,0.2509077508875949
15006,0,0.24922665872958907
15007,0,0.25042667030774496
15008,0,0.24898711792736358
15009,0,0.2506671337938237
15010,0,0.24994620435810794
15011,0,0.24898711792736358
15012,0,0.2611516677931992
15013,0,0.2985309017661999
15014,0,0.24922665872958907
15015,0,0.25648422016617844
15016,0,0.2547784730557208
15017,0,0.25114852153880235
15018,0,0.24994620435810794
15019,0,0.24922665872958907
15020,0,0.24898711792736358
15021,0,0.25356466242722453
15022,0,0.2557522706650723
15023,0,0.27242295901463515
15024,0,0.2719156003820911
15025,0,0.2691357340346593
15026,0,0.2538071188027468
15027,0,0.24898711792736358
15028,0,0.3112858051290573
15029,0,0.2513894456968743
15030,0,0.2528382114175303
15031,0,0.2871288801297004
15032,0,0.2497062019934829
15033,0,0.2557522706650723
15034,0,0.25259636729801954
15035,0,0.24994620435810794
15036,0,0.25844278301710927
15037,0,0.24922665872958907
15038,0,0.24922665872958907
15039,0,0.24994620435810794
15040,0,0.2497062019934829
15041,0,0.2709026610103361
15042,0,0.25308020868102804
15043,0,0.24946635343441698
15044,0,0.24922665872958907
15045,0,0.24922665872958907
15046,0,0.24922665872958907
15047,0,0.25163052331092234
15048,0,0.24922665872958907
15049,0,0.25042667030774496
15050,0,0.24994620435810794
15051,0,0.24994620435810794
15052,0,0.2579522300624085
15053,0,0.24922665872958907
15054,0,0.25163052331092234
15055,0,0.25114852153880235
15056,0,0.25042667030774496
15057,0,0.26288503173414757
15058,0,0.25235467637528797
15059,0,0.2557522706650723
15060,0,0.25235467637528797
15061,0,0.38914386142769225
15062,0,0.2509077508875949
15063,0,0.25770718149734234
15064,0,0.40169501095895793
15065,0,0.25114852153880235
15066,0,0.264875059847429
15067,0,0.2497062019934829
15068,0,0.24922665872958907
15069,0,0.26090464848983624
15070,0,0.2538071188027468
15071,0,0.2589339433372941
15072,0,0.25235467637528797
15073,0,0.25042667030774496
15074,0,0.24922665872958907
15075,0,0.25259636729801954
15076,0,0.2497062019934829
15077,0,0.2509077508875949
15078,0,0.2497062019934829
15079,0,0.24922665872958907
15080,0,0.25042667030774496
15081,0,0.32181312596413103
15082,0,0.24994620435810794
15083,0,0.25648422016617844
15084,0,0.24922665872958907
15085,0,0.24922665872958907
15086,0,0.24946635343441698
15087,0,0.24946635343441698
15088,0,0.24994620435810794
15089,0,0.2579522300624085
15090,0,0.2594257105377026
15091,0,0.2579522300624085
15092,0,0.24898711792736358
15093,0,0.24946635343441698
15094,0,0.2589339433372941
15095,0,0.24946635343441698
15096,0,0.25259636729801954
15097,0,0.24922665872958907
15098,0,0.24946635343441698
15099,0,0.24922665872958907
15100,0,0.25697294816461486
15101,0,0.24994620435810794
15102,0,0.2921348807021201
15103,0,0.2509077508875949
15104,0,0.24922665872958907
15105,0,0.24922665872958907
15106,0,0.2509077508875949
15107,0,0.24922665872958907
15108,0,0.24946635343441698
15109,0,0.2793299582018235
15110,0,0.25163052331092234
15111,0,0.26090464848983624
15112,0,0.2591797511080016
15113,0,0.25991808412788864
15114,0,0.24946635343441698
15115,0,0.25770718149734234
15116,0,0.2497062019934829
15117,0,0.266373889635645
15118,0,0.2673761053010772
15119,0,0.26838071228833377
15120,0,0.25308020868102804
15121,0,0.24946635343441698
15122,0,0.24922665872958907
15123,0,0.2621412559458173
15124,0,0.2506671337938237
15125,0,0.2506671337938237
15126,0,0.2876534099336857
15127,0,0.25018636047929826
15128,0,0.25259636729801954
15129,0,0.2579522300624085
15130,0,0.2513894456968743
15131,0,0.2616461598103055
15132,0,0.2509077508875949
15133,0,0.25550859239318185
15134,0,0.24922665872958907
15135,0,0.24898711792736358
15136,0,0.24922665872958907
15137,0,0.2497062019934829
15138,0,0.24946635343441698
15139,0,0.25018636047929826
15140,0,0.25429249028830736
15141,0,0.2506671337938237
15142,0,0.24898711792736358
15143,0,0.27522399275420273
15144,0,0.24922665872958907
15145,0,0.2567285080374613
15146,0,0.2795878231663588
15147,0,0.2506671337938237
15148,0,0.2509077508875949
15149,0,0.25356466242722453
15150,0,0.2509077508875949
15151,0,0.3033803047239192
15152,0,0.25018636047929826
15153,0,0.2819151496959549
15154,0,0.24946635343441698
15155,0,0.25211313870180974
15156,0,0.2701445145750001
15157,0,0.25211313870180974
15158,0,0.25721754048940465
15159,0,0.3970872139940298
15160,0,0.24946635343441698
15161,0,0.2550216935323606
15162,0,0.24994620435810794
15163,0,0.2693877059391195
15164,0,0.27855723785676184
15165,0,0.24922665872958907
15166,0,0.2533223590354024
15167,0,0.24922665872958907
15168,0,0.2547784730557208
15169,0,0.26812933660839905
15170,0,0.2808793303913314
15171,0,0.25526506666350934
15172,0,0.26412767121154396
15173,0,0.24946635343441698
15174,0,0.2528382114175303
15175,0,0.24994620435810794
15176,0,0.25721754048940465
15177,0,0.25163052331092234
15178,0,0.25018636047929826
15179,0,0.25042667030774496
15180,0,0.24898711792736358
15181,0,0.2497062019934829
15182,0,0.25114852153880235
15183,0,0.24898711792736358
15184,0,0.33938092122318514
15185,0,0.2518717543297415
15186,0,0.25114852153880235
15187,0,0.25042667030774496
15188,0,0.24994620435810794
15189,0,0.2497062019934829
15190,0,0.25042667030774496
15191,0,0.2506671337938237
15192,0,0.25819743058894706
15193,0,0.25042667030774496
15194,0,0.2497062019934829
15195,0,0.2567285080374613
15196,0,0.25163052331092234
15197,0,0.24898711792736358
15198,0,0.25018636047929826
15199,0,0.2538071188027468
15200,0,0.25114852153880235
15201,0,0.24946635343441698
15202,0,0.255996101422554
15203,0,0.2545354052892549
15204,0,0.2497062019934829
15205,0,0.25042667030774496
15206,0,0.25042667030774496
15207,0,0.24946635343441698
15208,0,0.24898711792736358
15209,0,0.2518717543297415
15210,0,0.2731851063836568
15211,0,0.24994620435810794
15212,0,0.2729309094433288
15213,0,0.263630163845688
15214,0,0.24898711792736358
15215,0,0.24922665872958907
15216,0,0.2801039898420157
15217,0,0.25211313870180974
15218,0,0.26863223713515383
15219,0,0.24922665872958907
15220,0,0.2567285080374613
15221,0,0.25042667030774496
15222,0,0.2688839110752445
15223,0,0.24994620435810794
15224,0,0.24922665872958907
15225,0,0.2696398267140141
15226,0,0.25018636047929826
15227,0,0.24994620435810794
15228,0,0.255996101422554
15229,0,0.2506671337938237
15230,0,0.25550859239318185
15231,0,0.2506671337938237
15232,0,0.2567285080374613
15233,0,0.3894483187292676
15234,0,0.24946635343441698
15235,0,0.2506671337938237
15236,0,0.2547784730557208
15237,0,0.24946635343441698
15238,0,0.2538071188027468
15239,0,0.2673761053010772
15240,0,0.255996101422554
15241,0,0.25721754048940465
15242,0,0.26065778040836796
15243,0,0.25991808412788864
15244,0,0.24994620435810794
15245,0,0.2557522706650723
15246,0,0.2567285080374613
15247,0,0.24922665872958907
15248,0,0.24898711792736358
15249,0,0.25018636047929826
15250,0,0.2611516677931992
15251,0,0.2509077508875949
15252,0,0.24922665872958907
15253,0,0.2547784730557208
15254,0,0.24922665872958907
15255,0,0.24922665872958907
15256,0,0.3036510170977686
15257,0,0.24898711792736358
15258,0,0.24922665872958907
15259,0,0.2518717543297415
15260,0,0.3308213756046305
15261,0,0.254049728107903
15262,0,0.24922665872958907
15263,0,0.2721692056844967
15264,0,0.25697294816461486
15265,0,0.2955894059525401
15266,0,0.25042667030774496
15267,0,0.24922665872958907
15268,0,0.266373889635645
15269,0,0.24994620435810794
15270,0,0.24946635343441698
15271,0,0.2550216935323606
15272,0,0.25018636047929826
15273,0,0.25163052331092234
15274,0,0.2626369556806408
15275,0,0.2545354052892549
15276,0,0.2513894456968743
15277,0,0.25042667030774496
15278,0,0.24994620435810794
15279,0,0.24922665872958907
15280,0,0.2506671337938237
15281,0,0.2533223590354024
15282,0,0.2506671337938237
15283,0,0.25308020868102804
15284,0,0.24922665872958907
15285,0,0.25991808412788864
15286,0,0.2567285080374613
15287,0,0.24946635343441698
15288,0,0.2757351866047351
15289,0,0.30202878961032154
15290,0,0.2668746982653022
15291,0,0.31458986560779506
15292,0,0.24922665872958907
15293,0,0.25018636047929826
15294,0,0.26989209628439964
15295,0,0.2626369556806408
15296,0,0.2557522706650723
15297,0,0.29187013193560124
15298,0,0.34920997981721374
15299,0,0.2528382114175303
15300,0,0.24922665872958907
15301,0,0.26189363239558155
15302,0,0.24946635343441698
15303,0,0.2513894456968743
15304,0,0.25163052331092234
15305,0,0.3553461998906294
15306,0,0.2839937329991282
15307,0,0.2934607372289199
15308,0,0.26090464848983624
15309,0,0.25042667030774496
15310,0,0.24946635343441698
15311,0,0.24922665872958907
15312,0,0.24994620435810794
15313,0,0.24994620435810794
15314,0,0.24922665872958907
15315,0,0.25042667030774496
15316,0,0.2557522706650723
15317,0,0.25114852153880235
15318,0,0.24922665872958907
15319,0,0.24946635343441698
15320,0,0.25429249028830736
15321,0,0.2574622849532736
15322,0,0.24922665872958907
15323,0,0.2643766504798919
15324,0,0.24946635343441698
15325,0,0.2538071188027468
15326,0,0.24898711792736358
15327,0,0.24946635343441698
15328,0,0.25235467637528797
15329,0,0.2518717543297415
15330,0,0.2509077508875949
15331,0,0.2497062019934829
15332,0,0.24994620435810794
15333,0,0.2518717543297415
15334,0,0.24994620435810794
15335,0,0.267125327018197
15336,0,0.2497062019934829
15337,0,0.264875059847429
15338,0,0.25356466242722453
15339,0,0.26787811016863244
15340,0,0.24922665872958907
15341,0,0.25211313870180974
15342,0,0.2594257105377026
15343,0,0.3017588967655113
15344,0,0.24922665872958907
15345,0,0.25356466242722453
15346,0,0.2497062019934829
15347,0,0.24922665872958907
15348,0,0.24922665872958907
15349,0,0.25211313870180974
15350,0,0.24922665872958907
15351,0,0.2506671337938237
15352,0,0.24994620435810794
15353,0,0.25163052331092234
15354,0,0.24946635343441698
15355,0,0.2842542051761504
15356,0,0.2538071188027468
15357,0,0.24922665872958907
15358,0,0.24946635343441698
15359,0,0.25991808412788864
15360,0,0.2509077508875949
15361,0,0.24994620435810794
15362,0,0.25042667030774496
15363,0,0.2998734893640149
15364,0,0.2506671337938237
15365,0,0.24922665872958907
15366,0,0.24922665872958907
15367,0,0.24922665872958907
15368,0,0.26189363239558155
15369,0,0.24922665872958907
15370,0,0.25308020868102804
15371,0,0.25018636047929826
15372,0,0.24922665872958907
15373,0,0.2801039898420157
15374,0,0.25967182156492913
15375,0,0.32209268134427954
15376,0,0.24922665872958907
15377,0,0.27547951618964556
15378,0,0.2562400846086791
15379,0,0.255996101422554
15380,0,0.25526506666350934
15381,0,0.24946635343441698
15382,0,0.26090464848983624
15383,0,0.25114852153880235
15384,0,0.24922665872958907
15385,0,0.28817851059442723
15386,0,0.24922665872958907
15387,0,0.25042667030774496
15388,0,0.2518717543297415
15389,0,0.263630163845688
15390,0,0.2801039898420157
15391,0,0.2509077508875949
15392,0,0.2497062019934829
15393,0,0.24946635343441698
15394,0,0.2497062019934829
15395,0,0.2497062019934829
15396,0,0.25018636047929826
15397,0,0.24946635343441698
15398,0,0.2744583051504298
15399,0,0.264875059847429
15400,0,0.2538071188027468
15401,0,0.24922665872958907
15402,0,0.24898711792736358
15403,0,0.2604110636122129
15404,0,0.2626369556806408
15405,0,0.25018636047929826
15406,0,0.2497062019934829
15407,0,0.24922665872958907
15408,0,0.2757351866047351
15409,0,0.2509077508875949
15410,0,0.24922665872958907
15411,0,0.24922665872958907
15412,0,0.24922665872958907
15413,0,0.27522399275420273
15414,0,0.24922665872958907
15415,0,0.2550216935323606
15416,0,0.25042667030774496
15417,0,0.2497062019934829
15418,0,0.24922665872958907
15419,0,0.2497062019934829
15420,0,0.24946635343441698
15421,0,0.2506671337938237
15422,0,0.26387884231091896
15423,0,0.29692436434014696
15424,0,0.2518717543297415
15425,0,0.2513894456968743
15426,0,0.24922665872958907
15427,0,0.2518717543297415
15428,0,0.24898711792736358
15429,0,0.24994620435810794
15430,0,0.2518717543297415
15431,0,0.24922665872958907
15432,0,0.24922665872958907
15433,0,0.25018636047929826
15434,0,0.2742033704565688
15435,0,0.24922665872958907
15436,0,0.25356466242722453
15437,0,0.24946635343441698
15438,0,0.25042667030774496
15439,0,0.2562400846086791
15440,0,0.25114852153880235
15441,0,0.25018636047929826
15442,0,0.25018636047929826
15443,0,0.514048240388886
15444,0,0.24994620435810794
15445,0,0.24922665872958907
15446,0,0.25991808412788864
15447,0,0.26065778040836796
15448,0,0.2497062019934829
15449,0,0.25042667030774496
15450,0,0.2509077508875949
15451,0,0.25429249028830736
15452,0,0.28817851059442723
15453,0,0.24922665872958907
15454,0,0.24946635343441698
15455,0,0.37613674162314087
15456,0,0.24946635343441698
15457,0,0.2729309094433288
15458,0,0.24922665872958907
15459,0,0.24922665872958907
15460,0,0.24922665872958907
15461,0,0.24922665872958907
15462,0,0.2589339433372941
15463,0,0.24994620435810794
15464,0,0.25967182156492913
15465,0,0.2631332584904517
15466,0,0.26989209628439964
15467,0,0.24922665872958907
15468,0,0.25235467637528797
15469,0,0.2509077508875949
15470,0,0.2497062019934829
15471,0,0.24922665872958907
15472,0,0.24994620435810794
15473,0,0.24922665872958907
15474,0,0.25042667030774496
15475,0,0.25868828728672344
15476,0,0.24898711792736358
15477,0,0.24898711792736358
15478,0,0.24922665872958907
15479,0,0.2611516677931992
15480,0,0.24898711792736358
15481,0,0.2567285080374613
15482,0,0.24898711792736358
15483,0,0.24922665872958907
15484,0,0.26065778040836796
15485,0,0.24922665872958907
15486,0,0.25429249028830736
15487,0,0.2528382114175303
15488,0,0.2518717543297415
15489,0,0.2497062019934829
15490,0,0.27267686029389454
15491,0,0.2626369556806408
15492,0,0.2579522300624085
15493,0,0.27701574045909455
15494,0,0.25018636047929826
15495,0,0.24994620435810794
15496,0,0.24946635343441698
15497,0,0.24922665872958907
15498,0,0.2550216935323606
15499,0,0.24922665872958907
15500,0,0.25042667030774496
15501,0,0.2497062019934829
15502,0,0.2528382114175303
15503,0,0.25042667030774496
15504,0,0.25018636047929826
15505,0,0.2518717543297415
15506,0,0.25114852153880235
15507,0,0.25868828728672344
15508,0,0.2506671337938237
15509,0,0.24946635343441698
15510,0,0.2579522300624085
15511,0,0.2528382114175303
15512,0,0.2506671337938237
15513,0,0.2506671337938237
15514,0,0.2506671337938237
15515,0,0.2513894456968743
15516,0,0.24922665872958907
15517,0,0.25163052331092234
15518,0,0.24994620435810794
15519,0,0.24922665872958907
15520,0,0.2533223590354024
15521,0,0.25042667030774496
15522,0,0.2547784730557208
15523,0,0.2729309094433288
15524,0,0.25042667030774496
15525,0,0.2528382114175303
15526,0,0.24946635343441698
15527,0,0.24898711792736358
15528,0,0.24898711792736358
15529,0,0.25042667030774496
15530,0,0.25429249028830736
15531,0,0.26462578004796306
15532,0,0.2668746982653022
15533,0,0.263630163845688
15534,0,0.27267686029389454
15535,0,0.24946635343441698
15536,0,0.2594257105377026
15537,0,0.24898711792736358
15538,0,0.26863223713515383
15539,0,0.2506671337938237
15540,0,0.2977270088368268
15541,0,0.25211313870180974
15542,0,0.26387884231091896
15543,0,0.2509077508875949
15544,0,0.25211313870180974
15545,0,0.25042667030774496
15546,0,0.2513894456968743
15547,0,0.2509077508875949
15548,0,0.24898711792736358
15549,0,0.3946371094740813
15550,0,0.25042667030774496
15551,0,0.26989209628439964
15552,0,0.24922665872958907
15553,0,0.2509077508875949
15554,0,0.24922665872958907
15555,0,0.25042667030774496
15556,0,0.2611516677931992
15557,0,0.2780428206232203
15558,0,0.24922665872958907
15559,0,0.26139883825471244
15560,0,0.2518717543297415
15561,0,0.2506671337938237
15562,0,0.24922665872958907
15563,0,0.255996101422554
15564,0,0.25018636047929826
15565,0,0.25721754048940465
15566,0,0.24922665872958907
15567,0,0.25042667030774496
15568,0,0.2497062019934829
15569,0,0.2513894456968743
15570,0,0.2550216935323606
15571,0,0.27727229099787787
15572,0,0.24922665872958907
15573,0,0.24922665872958907
15574,0,0.254049728107903
15575,0,0.2509077508875949
15576,0,0.24994620435810794
15577,0,0.24922665872958907
15578,0,0.25259636729801954
15579,0,0.24898711792736358
15580,0,0.26762703304198515
15581,0,0.2611516677931992
15582,0,0.25868828728672344
15583,0,0.2538071188027468
15584,0,0.25042667030774496
15585,0,0.24922665872958907
15586,0,0.2533223590354024
15587,0,0.2701445145750001
15588,0,0.24994620435810794
15589,0,0.2518717543297415
15590,0,0.25211313870180974
15591,0,0.24946635343441698
15592,0,0.24922665872958907
15593,0,0.2518717543297415
15594,0,0.25042667030774496
15595,0,0.24922665872958907
15596,0,0.24946635343441698
15597,0,0.26863223713515383
15598,0,0.24922665872958907
15599,0,0.25114852153880235
15600,0,0.24922665872958907
15601,0,0.2538071188027468
15602,0,0.2497062019934829
15603,0,0.25356466242722453
15604,0,0.25697294816461486
15605,0,0.24994620435810794
15606,0,0.2513894456968743
15607,0,0.25042667030774496
15608,0,0.24994620435810794
15609,0,0.25042667030774496
15610,0,0.25042667030774496
15611,0,0.24946635343441698
15612,0,0.24898711792736358
15613,0,0.2538071188027468
15614,0,0.24994620435810794
15615,0,0.2668746982653022
15616,0,0.25018636047929826
15617,0,0.24898711792736358
15618,0,0.254049728107903
15619,0,0.24898711792736358
15620,0,0.24922665872958907
15621,0,0.2513894456968743
15622,0,0.24898711792736358
15623,0,0.24922665872958907
15624,0,0.27471338715246346
15625,0,0.24922665872958907
15626,0,0.24922665872958907
15627,0,0.25211313870180974
15628,0,0.25211313870180974
15629,0,0.25211313870180974
15630,0,0.25259636729801954
15631,0,0.2506671337938237
15632,0,0.2518717543297415
15633,0,0.254049728107903
15634,0,0.25308020868102804
15635,0,0.255996101422554
15636,0,0.24922665872958907
15637,0,0.24922665872958907
15638,0,0.26288503173414757
15639,0,0.24922665872958907
15640,0,0.24922665872958907
15641,0,0.24922665872958907
15642,0,0.24922665872958907
15643,0,0.2506671337938237
15644,0,0.2528382114175303
15645,0,0.2709026610103361
15646,0,0.35212590715745934
15647,0,0.2533223590354024
15648,0,0.3066378141835097
15649,0,0.24946635343441698
15650,0,0.2513894456968743
15651,0,0.24922665872958907
15652,0,0.25356466242722453
15653,0,0.2509077508875949
15654,0,0.2506671337938237
15655,0,0.25721754048940465
15656,0,0.2538071188027468
15657,0,0.24922665872958907
15658,0,0.24922665872958907
15659,0,0.24922665872958907
15660,0,0.24946635343441698
15661,0,0.24922665872958907
15662,0,0.25042667030774496
15663,0,0.2497062019934829
15664,0,0.24922665872958907
15665,0,0.24946635343441698
15666,0,0.2509077508875949
15667,0,0.24922665872958907
15668,0,0.2497062019934829
15669,0,0.25042667030774496
15670,0,0.24922665872958907
15671,0,0.25042667030774496
15672,0,0.2497062019934829
15673,0,0.2497062019934829
15674,0,0.24922665872958907
15675,0,0.2497062019934829
15676,0,0.24922665872958907
15677,0,0.24946635343441698
15678,0,0.24994620435810794
15679,0,0.28817851059442723
15680,0,0.24994620435810794
15681,0,0.25114852153880235
15682,0,0.24922665872958907
15683,0,0.24946635343441698
15684,0,0.24946635343441698
15685,0,0.2658736799811523
15686,0,0.2518717543297415
15687,0,0.25018636047929826
15688,0,0.2518717543297415
15689,0,0.2518717543297415
15690,0,0.24946635343441698
15691,0,0.24994620435810794
15692,0,0.277785831165439
15693,0,0.24898711792736358
15694,0,0.25526506666350934
15695,0,0.24994620435810794
15696,0,0.24994620435810794
15697,0,0.254049728107903
15698,0,0.25163052331092234
15699,0,0.24922665872958907
15700,0,0.25042667030774496
15701,0,0.25018636047929826
15702,0,0.25429249028830736
15703,0,0.28817851059442723
15704,0,0.24922665872958907
15705,0,0.24946635343441698
15706,0,0.24946635343441698
15707,0,0.24994620435810794
15708,0,0.2591797511080016
15709,0,0.24946635343441698
15710,0,0.25042667030774496
15711,0,0.2513894456968743
15712,0,0.24994620435810794
15713,0,0.254049728107903
15714,0,0.25429249028830736
15715,0,0.25042667030774496
15716,0,0.2616461598103055
15717,0,0.27471338715246346
15718,0,0.24922665872958907
15719,0,0.25042667030774496
15720,0,0.25042667030774496
15721,0,0.25042667030774496
15722,0,0.25235467637528797
15723,0,0.2513894456968743
15724,0,0.2538071188027468
15725,0,0.2545354052892549
15726,0,0.24898711792736358
15727,0,0.25163052331092234
15728,0,0.25114852153880235
15729,0,0.267125327018197
15730,0,0.25018636047929826
15731,0,0.24946635343441698
15732,0,0.2497062019934829
15733,0,0.2497062019934829
15734,0,0.25114852153880235
15735,0,0.25042667030774496
15736,0,0.24922665872958907
15737,0,0.25356466242722453
15738,0,0.24994620435810794
15739,0,0.2513894456968743
15740,0,0.2518717543297415
15741,0,0.25018636047929826
15742,0,0.25868828728672344
15743,0,0.24922665872958907
15744,0,0.27984583374254635
15745,0,0.28295328585974155
15746,0,0.2729309094433288
15747,0,0.27599100391649967
15748,0,0.25429249028830736
15749,0,0.24994620435810794
15750,0,0.24946635343441698
15751,0,0.273439451035263
15752,0,0.24994620435810794
15753,0,0.2832131812223632
15754,0,0.25163052331092234
15755,0,0.2506671337938237
15756,0,0.2513894456968743
15757,0,0.2533223590354024
15758,0,0.24994620435810794
15759,0,0.28295328585974155
15760,0,0.26189363239558155
15761,0,0.2509077508875949
15762,0,0.25356466242722453
15763,0,0.2506671337938237
15764,0,0.24898711792736358
15765,0,0.25018636047929826
15766,0,0.26838071228833377
15767,0,0.24946635343441698
15768,0,0.2538071188027468
15769,0,0.25114852153880235
15770,0,0.25018636047929826
15771,0,0.2509077508875949
15772,0,0.25042667030774496
15773,0,0.24922665872958907
15774,0,0.24922665872958907
15775,0,0.24946635343441698
15776,0,0.24946635343441698
15777,0,0.25429249028830736
15778,0,0.2518717543297415
15779,0,0.2509077508875949
15780,0,0.24946635343441698
15781,0,0.26065778040836796
15782,0,0.2533223590354024
15783,0,0.24922665872958907
15784,0,0.24922665872958907
15785,0,0.24922665872958907
15786,0,0.2513894456968743
15787,0,0.24946635343441698
15788,0,0.25042667030774496
15789,0,0.24922665872958907
15790,0,0.24898711792736358
15791,0,0.2513894456968743
15792,0,0.25042667030774496
15793,0,0.24946635343441698
15794,0,0.25235467637528797
15795,0,0.2509077508875949
15796,0,0.25235467637528797
15797,0,0.24922665872958907
15798,0,0.24946635343441698
15799,0,0.24994620435810794
15800,0,0.24946635343441698
15801,0,0.2497062019934829
15802,0,0.25114852153880235
15803,0,0.25697294816461486
15804,0,0.2562400846086791
15805,0,0.2506671337938237
15806,0,0.2497062019934829
15807,0,0.2497062019934829
15808,0,0.24994620435810794
15809,0,0.27752898792843583
15810,0,0.8103166098312337
15811,0,0.2497062019934829
15812,0,0.2547784730557208
15813,0,0.26065778040836796
15814,0,0.2651244898096321
15815,0,0.2621412559458173
15816,0,0.2497062019934829
15817,0,0.24922665872958907
15818,0,0.3888394905572277
15819,0,0.25259636729801954
15820,0,0.24898711792736358
15821,0,0.2562400846086791
15822,0,0.24922665872958907
15823,0,0.2497062019934829
15824,0,0.24922665872958907
15825,0,0.264875059847429
15826,0,0.25429249028830736
15827,0,0.2673761053010772
15828,0,0.255996101422554
15829,0,0.25114852153880235
15830,0,0.25356466242722453
15831,0,0.743950974469906
15832,0,0.24922665872958907
15833,0,0.2506671337938237
15834,0,0.2497062019934829
15835,0,0.2497062019934829
15836,0,0.24994620435810794
15837,0,0.24922665872958907
15838,0,0.24946635343441698
15839,0,0.24946635343441698
15840,0,0.2518717543297415
15841,0,0.24898711792736358
15842,0,0.24946635343441698
15843,0,0.25114852153880235
15844,0,0.25550859239318185
15845,0,0.24898711792736358
15846,0,0.25042667030774496
15847,0,0.25868828728672344
15848,0,0.26189363239558155
15849,0,0.2506671337938237
15850,0,0.25308020868102804
15851,0,0.2506671337938237
15852,0,0.2729309094433288
15853,0,0.25018636047929826
15854,0,0.24898711792736358
15855,0,0.24922665872958907
15856,0,0.24922665872958907
15857,0,0.26462578004796306
15858,0,0.2653740698655859
15859,0,0.24946635343441698
15860,0,0.24994620435810794
15861,0,0.2518717543297415
15862,0,0.2538071188027468
15863,0,0.2591797511080016
15864,0,0.2616461598103055
15865,0,0.2709026610103361
15866,0,0.2528382114175303
15867,0,0.2691357340346593
15868,0,0.27599100391649967
15869,0,0.2550216935323606
15870,0,0.24946635343441698
15871,0,0.24994620435810794
15872,0,0.24922665872958907
15873,0,0.24946635343441698
15874,0,0.24898711792736358
15875,0,0.27140883417325434
15876,0,0.2889672302064984
15877,0,0.24946635343441698
15878,0,0.2729309094433288
15879,0,0.2557522706650723
15880,0,0.2506671337938237
15881,0,0.30772797595108314
15882,0,0.2668746982653022
15883,0,0.25211313870180974
15884,0,0.2528382114175303
15885,0,0.24946635343441698
15886,0,0.2513894456968743
15887,0,0.2567285080374613
15888,0,0.2497062019934829
15889,0,0.2574622849532736
15890,0,0.43722834123660453
15891,0,0.32181312596413103
15892,0,0.3845874922519186
15893,0,0.24946635343441698
15894,0,0.24898711792736358
15895,0,0.24898711792736358
15896,0,0.30854700832994963
15897,0,0.2711556734223759
15898,0,0.3411057247302477
15899,0,0.277785831165439
15900,0,0.2506671337938237
15901,0,0.25550859239318185
15902,0,0.25308020868102804
15903,0,0.24922665872958907
15904,0,0.25042667030774496
15905,0,0.2518717543297415
15906,0,0.24922665872958907
15907,0,0.25018636047929826
15908,0,0.32181312596413103
15909,0,0.2497062019934829
15910,0,0.24946635343441698
15911,0,0.27599100391649967
15912,0,0.25018636047929826
15913,0,0.24922665872958907
15914,0,0.24898711792736358
15915,0,0.2533223590354024
15916,0,0.24922665872958907
15917,0,0.24898711792736358
15918,0,0.24922665872958907
15919,0,0.2538071188027468
15920,0,0.2506671337938237
15921,0,0.2497062019934829
15922,0,0.273439451035263
15923,0,0.24946635343441698
15924,0,0.25042667030774496
15925,0,0.25211313870180974
15926,0,0.2533223590354024
15927,0,0.2742033704565688
15928,0,0.2497062019934829
15929,0,0.24922665872958907
15930,0,0.2538071188027468
15931,0,0.2506671337938237
15932,0,0.24898711792736358
15933,0,0.24946635343441698
15934,0,0.25211313870180974
15935,0,0.24922665872958907
15936,0,0.24922665872958907
15937,0,0.24922665872958907
15938,0,0.2513894456968743
15939,0,0.2873910736252701
15940,0,0.255996101422554
15941,0,0.25967182156492913
15942,0,0.40508518541907595
15943,0,0.25018636047929826
15944,0,0.2910767325957481
15945,0,0.2937263303352282
15946,0,0.25356466242722453
15947,0,0.25163052331092234
15948,0,0.25114852153880235
15949,0,0.24922665872958907
15950,0,0.25163052331092234
15951,0,0.27369394331819674
15952,0,0.26762703304198515
15953,0,0.24922665872958907
15954,0,0.24946635343441698
15955,0,0.24946635343441698
15956,0,0.24922665872958907
15957,0,0.2971917736049842
15958,0,0.24922665872958907
15959,0,0.25356466242722453
15960,0,0.25018636047929826
15961,0,0.25429249028830736
15962,0,0.24994620435810794
15963,0,0.24922665872958907
15964,0,0.24946635343441698
15965,0,0.2550216935323606
15966,0,0.260164498164464
15967,0,0.255996101422554
15968,0,0.2497062019934829
15969,0,0.24922665872958907
15970,0,0.24898711792736358
15971,0,0.2547784730557208
15972,0,0.26189363239558155
15973,0,0.25018636047929826
15974,0,0.2547784730557208
15975,0,0.24922665872958907
15976,0,0.25429249028830736
15977,0,0.26989209628439964
15978,0,0.26762703304198515
15979,0,0.2591797511080016
15980,0,0.25042667030774496
15981,0,0.27471338715246346
15982,0,0.255996101422554
15983,0,0.25308020868102804
15984,0,0.24946635343441698
15985,0,0.2604110636122129
15986,0,0.2509077508875949
15987,0,0.2538071188027468
15988,0,0.25042667030774496
15989,0,0.2528382114175303
15990,0,0.2509077508875949
15991,0,0.24994620435810794
15992,0,0.25308020868102804
15993,0,0.25042667030774496
15994,0,0.2506671337938237
15995,0,0.24922665872958907
15996,0,0.24922665872958907
15997,0,0.2509077508875949
15998,0,0.24994620435810794
15999,0,0.25259636729801954
16000,0,0.2528382114175303
16001,0,0.2497062019934829
16002,0,0.24922665872958907
16003,0,0.2567285080374613
16004,0,0.2538071188027468
16005,0,0.25042667030774496
16006,0,0.25259636729801954
16007,0,0.24946635343441698
16008,0,0.2506671337938237
16009,0,0.25042667030774496
16010,0,0.24898711792736358
16011,0,0.2497062019934829
16012,0,0.28503648514355484
16013,0,0.2557522706650723
16014,0,0.24946635343441698
16015,0,0.24994620435810794
16016,0,0.2506671337938237
16017,0,0.24922665872958907
16018,0,0.24946635343441698
16019,0,0.24922665872958907
16020,0,0.24922665872958907
16021,0,0.24922665872958907
16022,0,0.24946635343441698
16023,0,0.24922665872958907
16024,0,0.25042667030774496
16025,0,0.24898711792736358
16026,0,0.24922665872958907
16027,0,0.2497062019934829
16028,0,0.25042667030774496
16029,0,0.2518717543297415
16030,0,0.2513894456968743
16031,0,0.2497062019934829
16032,0,0.25259636729801954
16033,0,0.25697294816461486
16034,0,0.42811257559601
16035,0,0.2547784730557208
16036,0,0.263630163845688
16037,0,0.2513894456968743
16038,0,0.2923997704548993
16039,0,0.25018636047929826
16040,0,0.2506671337938237
16041,0,0.24922665872958907
16042,0,0.331956352072942
16043,0,0.24922665872958907
16044,0,0.2497062019934829
16045,0,0.2557522706650723
16046,0,0.2892304213100352
16047,0,0.255996101422554
16048,0,0.24922665872958907
16049,0,0.25429249028830736
16050,0,0.25211313870180974
16051,0,0.25163052331092234
16052,0,0.26090464848983624
16053,0,0.25042667030774496
16054,0,0.24946635343441698
16055,0,0.25259636729801954
16056,0,0.255996101422554
16057,0,0.24994620435810794
16058,0,0.25235467637528797
16059,0,0.25721754048940465
16060,0,0.2509077508875949
16061,0,0.31763518032975163
16062,0,0.24922665872958907
16063,0,0.25429249028830736
16064,0,0.2589339433372941
16065,0,0.2579522300624085
16066,0,0.2518717543297415
16067,0,0.25018636047929826
16068,0,0.24946635343441698
16069,0,0.24898711792736358
16070,0,0.25042667030774496
16071,0,0.24922665872958907
16072,0,0.25042667030774496
16073,0,0.25211313870180974
16074,0,0.2826935349335198
16075,0,0.24922665872958907
16076,0,0.2845148213222726
16077,0,0.24946635343441698
16078,0,0.2545354052892549
16079,0,0.24922665872958907
16080,0,0.25042667030774496
16081,0,0.25042667030774496
16082,0,0.24946635343441698
16083,0,0.2533223590354024
16084,0,0.2497062019934829
16085,0,0.25235467637528797
16086,0,0.25211313870180974
16087,0,0.24922665872958907
16088,0,0.2497062019934829
16089,0,0.25211313870180974
16090,0,0.24994620435810794
16091,0,0.2567285080374613
16092,0,0.25018636047929826
16093,0,0.3689525508967107
16094,0,0.24922665872958907
16095,0,0.2742033704565688
16096,0,0.5233194051128451
16097,0,0.25550859239318185
16098,0,0.2562400846086791
16099,0,0.24922665872958907
16100,0,0.25042667030774496
16101,0,0.2497062019934829
16102,0,0.24922665872958907
16103,0,0.24898711792736358
16104,0,0.24946635343441698
16105,0,0.25042667030774496
16106,0,0.30636561053296574
16107,0,0.32405312851140805
16108,0,0.2902846058695668
16109,0,0.2518717543297415
16110,0,0.24946635343441698
16111,0,0.2506671337938237
16112,0,0.24898711792736358
16113,0,0.24922665872958907
16114,0,0.25868828728672344
16115,0,0.25697294816461486
16116,0,0.24994620435810794
16117,0,0.25114852153880235
16118,0,0.2518717543297415
16119,0,0.2616461598103055
16120,0,0.25648422016617844
16121,0,0.2513894456968743
16122,0,0.2594257105377026
16123,0,0.24922665872958907
16124,0,0.2509077508875949
16125,0,0.2518717543297415
16126,0,0.25235467637528797
16127,0,0.24898711792736358
16128,0,0.24994620435810794
16129,0,0.2604110636122129
16130,0,0.2688839110752445
16131,0,0.26462578004796306
16132,0,0.25042667030774496
16133,0,0.2513894456968743
16134,0,0.2506671337938237
16135,0,0.24898711792736358
16136,0,0.2589339433372941
16137,0,0.25211313870180974
16138,0,0.25259636729801954
16139,0,0.24994620435810794
16140,0,0.2506671337938237
16141,0,0.2497062019934829
16142,0,0.2550216935323606
16143,0,0.31541883997452197
16144,0,0.2497062019934829
16145,0,0.24922665872958907
16146,0,0.26387884231091896
16147,0,0.25114852153880235
16148,0,0.24922665872958907
16149,0,0.2547784730557208
16150,0,0.24922665872958907
16151,0,0.24946635343441698
16152,0,0.24922665872958907
16153,0,0.24922665872958907
16154,0,0.24922665872958907
16155,0,0.25042667030774496
16156,0,0.24946635343441698
16157,0,0.25018636047929826
16158,0,0.2533223590354024
16159,0,0.25308020868102804
16160,0,0.27369394331819674
16161,0,0.2651244898096321
16162,0,0.26989209628439964
16163,0,0.24922665872958907
16164,0,0.27166214318569587
16165,0,0.24922665872958907
16166,0,0.24946635343441698
16167,0,0.2711556734223759
16168,0,0.2513894456968743
16169,0,0.2518717543297415
16170,0,0.49772422285179785
16171,0,0.24922665872958907
16172,0,0.27242295901463515
16173,0,0.25211313870180974
16174,0,0.27650307889648434
16175,0,0.25868828728672344
16176,0,0.24994620435810794
16177,0,0.25235467637528797
16178,0,0.25770718149734234
16179,0,0.2538071188027468
16180,0,0.25308020868102804
16181,0,0.24946635343441698
16182,0,0.24994620435810794
16183,0,0.25018636047929826
16184,0,0.24946635343441698
16185,0,0.26189363239558155
16186,0,0.27522399275420273
16187,0,0.2497062019934829
16188,0,0.24922665872958907
16189,0,0.2518717543297415
16190,0,0.24946635343441698
16191,0,0.24922665872958907
16192,0,0.2509077508875949
16193,0,0.25211313870180974
16194,0,0.24898711792736358
16195,0,0.24946635343441698
16196,0,0.24898711792736358
16197,0,0.2497062019934829
16198,0,0.24922665872958907
16199,0,0.24898711792736358
16200,0,0.2497062019934829
16201,0,0.25356466242722453
16202,0,0.2497062019934829
16203,0,0.2719156003820911
16204,0,0.2497062019934829
16205,0,0.24922665872958907
16206,0,0.25114852153880235
16207,0,0.2533223590354024
16208,0,0.24946635343441698
16209,0,0.24946635343441698
16210,0,0.25042667030774496
16211,0,0.4193571392036424
16212,0,0.27039708151020647
16213,0,0.25211313870180974
16214,0,0.26139883825471244
16215,0,0.24922665872958907
16216,0,0.24922665872958907
16217,0,0.25356466242722453
16218,0,0.2706497970140768
16219,0,0.2506671337938237
16220,0,0.25550859239318185
16221,0,0.2533223590354024
16222,0,0.266373889635645
16223,0,0.25163052331092234
16224,0,0.25018636047929826
16225,0,0.24922665872958907
16226,0,0.24946635343441698
16227,0,0.2509077508875949
16228,0,0.2533223590354024
16229,0,0.24946635343441698
16230,0,0.2666242191140195
16231,0,0.2497062019934829
16232,0,0.24994620435810794
16233,0,0.24922665872958907
16234,0,0.24922665872958907
16235,0,0.25042667030774496
16236,0,0.2513894456968743
16237,0,0.2497062019934829
16238,0,0.25235467637528797
16239,0,0.254049728107903
16240,0,0.25868828728672344
16241,0,0.25042667030774496
16242,0,0.2550216935323606
16243,0,0.24946635343441698
16244,0,0.24946635343441698
16245,0,0.35828515666069416
16246,0,0.2497062019934829
16247,0,0.2562400846086791
16248,0,0.2509077508875949
16249,0,0.2528382114175303
16250,0,0.2961229712797522
16251,0,0.4221661301438003
16252,0,0.2832131812223632
16253,0,0.24994620435810794
16254,0,0.25163052331092234
16255,0,0.2513894456968743
16256,0,0.24922665872958907
16257,0,0.24922665872958907
16258,0,0.24946635343441698
16259,0,0.2518717543297415
16260,0,0.2721692056844967
16261,0,0.25042667030774496
16262,0,0.25114852153880235
16263,0,0.24946635343441698
16264,0,0.2666242191140195
16265,0,0.2497062019934829
16266,0,0.24946635343441698
16267,0,0.24946635343441698
16268,0,0.2513894456968743
16269,0,0.25211313870180974
16270,0,0.2506671337938237
16271,0,0.2497062019934829
16272,0,0.2567285080374613
16273,0,0.2977270088368268
16274,0,0.27855723785676184
16275,0,0.25018636047929826
16276,0,0.24946635343441698
16277,0,0.264875059847429
16278,0,0.26989209628439964
16279,0,0.2533223590354024
16280,0,0.2497062019934829
16281,0,0.24922665872958907
16282,0,0.2528382114175303
16283,0,0.2509077508875949
16284,0,0.26189363239558155
16285,0,0.2845148213222726
16286,0,0.2497062019934829
16287,0,0.24922665872958907
16288,0,0.24898711792736358
16289,0,0.24898711792736358
16290,0,0.2579522300624085
16291,0,0.25114852153880235
16292,0,0.25648422016617844
16293,0,0.2545354052892549
16294,0,0.24994620435810794
16295,0,0.2497062019934829
16296,0,0.24922665872958907
16297,0,0.24994620435810794
16298,0,0.2633816358831941
16299,0,0.24994620435810794
16300,0,0.2937263303352282
16301,0,0.3621217492956458
16302,0,0.24922665872958907
16303,0,0.25042667030774496
16304,0,0.25648422016617844
16305,0,0.25526506666350934
16306,0,0.3036510170977686
16307,0,0.3170803146645372
16308,0,0.2626369556806408
16309,0,0.25163052331092234
16310,0,0.24946635343441698
16311,0,0.24922665872958907
16312,0,0.24994620435810794
16313,0,0.25259636729801954
16314,0,0.2509077508875949
16315,0,0.24994620435810794
16316,0,0.25042667030774496
16317,0,0.25018636047929826
16318,0,0.2518717543297415
16319,0,0.25163052331092234
16320,0,0.24994620435810794
16321,0,0.2528382114175303
16322,0,0.24898711792736358
16323,0,0.25018636047929826
16324,0,0.24898711792736358
16325,0,0.24898711792736358
16326,0,0.24922665872958907
16327,0,0.2528382114175303
16328,0,0.25042667030774496
16329,0,0.24946635343441698
16330,0,0.2545354052892549
16331,0,0.25042667030774496
16332,0,0.24922665872958907
16333,0,0.24898711792736358
16334,0,0.9913537572570956
16335,0,0.2533223590354024
16336,0,0.2497062019934829
16337,0,0.2742033704565688
16338,0,0.24898711792736358
16339,0,0.267125327018197
16340,0,0.25018636047929826
16341,0,0.24898711792736358
16342,0,0.24922665872958907
16343,0,0.2497062019934829
16344,0,0.30718262588125106
16345,0,0.25163052331092234
16346,0,0.25429249028830736
16347,0,0.24994620435810794
16348,0,0.25018636047929826
16349,0,0.24946635343441698
16350,0,0.25211313870180974
16351,0,0.25042667030774496
16352,0,0.35300285098693396
16353,0,0.2509077508875949
16354,0,0.24898711792736358
16355,0,0.25018636047929826
16356,0,0.24898711792736358
16357,0,0.30909369997390423
16358,0,0.24898711792736358
16359,0,0.2744583051504298
16360,0,0.2497062019934829
16361,0,0.2513894456968743
16362,0,0.24922665872958907
16363,0,0.25211313870180974
16364,0,0.24994620435810794
16365,0,0.2538071188027468
16366,0,0.25042667030774496
16367,0,0.24946635343441698
16368,0,0.25868828728672344
16369,0,0.24946635343441698
16370,0,0.24898711792736358
16371,0,0.24898711792736358
16372,0,0.2497062019934829
16373,0,0.24922665872958907
16374,0,0.24922665872958907
16375,0,0.2693877059391195
16376,0,0.2547784730557208
16377,0,0.26462578004796306
16378,0,0.31293546085711266
16379,0,0.29505639901723113
16380,0,0.24922665872958907
16381,0,0.25042667030774496
16382,0,0.2497062019934829
16383,0,0.24922665872958907
16384,0,0.24922665872958907
16385,0,0.24922665872958907
16386,0,0.24922665872958907
16387,0,0.2545354052892549
16388,0,0.24898711792736358
16389,0,0.27599100391649967
16390,0,0.24922665872958907
16391,0,0.25967182156492913
16392,0,0.25114852153880235
16393,0,0.24922665872958907
16394,0,0.24946635343441698
16395,0,0.2557522706650723
16396,0,0.42091705670106205
16397,0,0.2506671337938237
16398,0,0.25114852153880235
16399,0,0.24898711792736358
16400,0,0.2567285080374613
16401,0,0.2497062019934829
16402,0,0.24946635343441698
16403,0,0.2528382114175303
16404,0,0.25211313870180974
16405,0,0.2562400846086791
16406,0,0.2506671337938237
16407,0,0.24994620435810794
16408,0,0.2497062019934829
16409,0,0.260164498164464
16410,0,0.24994620435810794
16411,0,0.24922665872958907
16412,0,0.24922665872958907
16413,0,0.2653740698655859
16414,0,0.2518717543297415
16415,0,0.24922665872958907
16416,0,0.25697294816461486
16417,0,0.2506671337938237
16418,0,0.2506671337938237
16419,0,0.2658736799811523
16420,0,0.24922665872958907
16421,0,0.24898711792736358
16422,0,0.2497062019934829
16423,0,0.26387884231091896
16424,0,0.273439451035263
16425,0,0.25235467637528797
16426,0,0.24994620435810794
16427,0,0.2513894456968743
16428,0,0.24946635343441698
16429,0,0.24922665872958907
16430,0,0.25018636047929826
16431,0,0.25356466242722453
16432,0,0.25844278301710927
16433,0,0.24994620435810794
16434,0,0.2533223590354024
16435,0,0.25259636729801954
16436,0,0.26812933660839905
16437,0,0.27496861638104225
16438,0,0.24922665872958907
16439,0,0.24946635343441698
16440,0,0.24946635343441698
16441,0,0.24994620435810794
16442,0,0.24994620435810794
16443,0,0.25042667030774496
16444,0,0.25211313870180974
16445,0,0.2533223590354024
16446,0,0.24898711792736358
16447,0,0.24994620435810794
16448,0,0.2706497970140768
16449,0,0.2996046957683178
16450,0,0.25868828728672344
16451,0,0.25648422016617844
16452,0,0.2550216935323606
16453,0,0.2506671337938237
16454,0,0.24898711792736358
16455,0,0.8899088831417391
16456,0,0.29692436434014696
16457,0,0.25018636047929826
16458,0,0.25211313870180974
16459,0,0.2513894456968743
16460,0,0.27907223893697275
16461,0,0.24922665872958907
16462,0,0.2518717543297415
16463,0,0.25211313870180974
16464,0,0.25308020868102804
16465,0,0.24898711792736358
16466,0,0.24946635343441698
16467,0,0.24922665872958907
16468,0,0.2985309017661999
16469,0,0.24922665872958907
16470,0,0.24922665872958907
16471,0,0.25114852153880235
16472,0,0.25042667030774496
16473,0,0.2509077508875949
16474,0,0.2506671337938237
16475,0,0.24922665872958907
16476,0,0.25648422016617844
16477,0,0.25550859239318185
16478,0,0.25018636047929826
16479,0,0.25114852153880235
16480,0,0.25163052331092234
16481,0,0.26812933660839905
16482,0,0.2497062019934829
16483,0,0.2513894456968743
16484,0,0.2611516677931992
16485,0,0.25018636047929826
16486,0,0.25018636047929826
16487,0,0.25648422016617844
16488,0,0.25042667030774496
16489,0,0.24946635343441698
16490,0,0.24922665872958907
16491,0,0.30202878961032154
16492,0,0.2518717543297415
16493,0,0.24946635343441698
16494,0,0.2497062019934829
16495,0,0.24898711792736358
16496,0,0.24898711792736358
16497,0,0.24946635343441698
16498,0,0.24898711792736358
16499,0,0.2506671337938237
16500,0,0.2616461598103055
16501,0,0.255996101422554
16502,0,0.24946635343441698
16503,0,0.24898711792736358
16504,0,0.24898711792736358
16505,0,0.25042667030774496
16506,0,0.24946635343441698
16507,0,0.24922665872958907
16508,0,0.24922665872958907
16509,0,0.24898711792736358
16510,0,0.2594257105377026
16511,0,0.24922665872958907
16512,0,0.264875059847429
16513,0,0.2497062019934829
16514,0,0.2611516677931992
16515,0,0.24922665872958907
16516,0,0.2562400846086791
16517,0,0.25308020868102804
16518,0,0.24898711792736358
16519,0,0.24922665872958907
16520,0,0.25356466242722453
16521,0,0.25259636729801954
16522,0,0.2497062019934829
16523,0,0.25526506666350934
16524,0,0.2506671337938237
16525,0,0.2497062019934829
16526,0,0.2545354052892549
16527,0,0.2506671337938237
16528,0,0.2509077508875949
16529,0,0.25697294816461486
16530,0,0.25721754048940465
16531,0,0.2506671337938237
16532,0,0.24994620435810794
16533,0,0.5092486097401436
16534,0,0.255996101422554
16535,0,0.26090464848983624
16536,0,0.27267686029389454
16537,0,0.24898711792736358
16538,0,0.2513894456968743
16539,0,0.24922665872958907
16540,0,0.24922665872958907
16541,0,0.24922665872958907
16542,0,0.24922665872958907
16543,0,0.24922665872958907
16544,0,0.24922665872958907
16545,0,0.25042667030774496
16546,0,0.24922665872958907
16547,0,0.24922665872958907
16548,0,0.2497062019934829
16549,0,0.2557522706650723
16550,0,0.2623890303959627
16551,0,0.26412767121154396
16552,0,0.25018636047929826
16553,0,0.2497062019934829
16554,0,0.2719156003820911
16555,0,0.2497062019934829
16556,0,0.24922665872958907
16557,0,0.25211313870180974
16558,0,0.267125327018197
16559,0,0.24994620435810794
16560,0,0.25697294816461486
16561,0,0.254049728107903
16562,0,0.25648422016617844
16563,0,0.2533223590354024
16564,0,0.263630163845688
16565,0,0.2557522706650723
16566,0,0.25429249028830736
16567,0,0.25356466242722453
16568,0,0.2668746982653022
16569,0,0.24922665872958907
16570,0,0.2497062019934829
16571,0,0.24898711792736358
16572,0,0.24922665872958907
16573,0,0.25042667030774496
16574,0,0.24922665872958907
16575,0,0.2497062019934829
16576,0,0.24922665872958907
16577,0,0.2497062019934829
16578,0,0.24946635343441698
16579,0,0.24922665872958907
16580,0,0.25648422016617844
16581,0,0.24922665872958907
16582,0,0.2688839110752445
16583,0,0.27166214318569587
16584,0,0.3093672464363144
16585,0,0.2550216935323606
16586,0,0.25526506666350934
16587,0,0.24922665872958907
16588,0,0.2744583051504298
16589,0,0.25018636047929826
16590,0,0.24994620435810794
16591,0,0.2509077508875949
16592,0,0.2545354052892549
16593,0,0.24922665872958907
16594,0,0.2528382114175303
16595,0,0.24922665872958907
16596,0,0.24946635343441698
16597,0,0.24994620435810794
16598,0,0.2497062019934829
16599,0,0.25042667030774496
16600,0,0.2497062019934829
16601,0,0.25042667030774496
16602,0,0.27599100391649967
16603,0,0.26189363239558155
16604,0,0.266373889635645
16605,0,0.25429249028830736
16606,0,0.24922665872958907
16607,0,0.2513894456968743
16608,0,0.25259636729801954
16609,0,0.25308020868102804
16610,0,0.2497062019934829
16611,0,0.24922665872958907
16612,0,0.25308020868102804
16613,0,0.3190246108348755
16614,0,0.24922665872958907
16615,0,0.24922665872958907
16616,0,0.24922665872958907
16617,0,0.2633816358831941
16618,0,0.2742033704565688
16619,0,0.26412767121154396
16620,0,0.3325245742864707
16621,0,0.27496861638104225
16622,0,0.25721754048940465
16623,0,0.2509077508875949
16624,0,0.25356466242722453
16625,0,0.25163052331092234
16626,0,0.25259636729801954
16627,0,0.26863223713515383
16628,0,0.2666242191140195
16629,0,0.2706497970140768
16630,0,0.25770718149734234
16631,0,0.25356466242722453
16632,0,0.24946635343441698
16633,0,0.24922665872958907
16634,0,0.25308020868102804
16635,0,0.24994620435810794
16636,0,0.25042667030774496
16637,0,0.24946635343441698
16638,0,0.2518717543297415
16639,0,0.24946635343441698
16640,0,0.2819151496959549
16641,0,0.25308020868102804
16642,0,0.28555872370304497
16643,0,0.24898711792736358
16644,0,0.25042667030774496
16645,0,0.24922665872958907
16646,0,0.24922665872958907
16647,0,0.25042667030774496
16648,0,0.25114852153880235
16649,0,0.24922665872958907
16650,0,0.25018636047929826
16651,0,0.24922665872958907
16652,0,0.24898711792736358
16653,0,0.2497062019934829
16654,0,0.24946635343441698
16655,0,0.24922665872958907
16656,0,0.24922665872958907
16657,0,0.2557522706650723
16658,0,0.2993360400968687
16659,0,0.264875059847429
16660,0,0.24922665872958907
16661,0,0.2513894456968743
16662,0,0.24922665872958907
16663,0,0.25429249028830736
16664,0,0.24946635343441698
16665,0,0.24946635343441698
16666,0,0.24922665872958907
16667,0,0.2497062019934829
16668,0,0.24922665872958907
16669,0,0.24994620435810794
16670,0,0.2591797511080016
16671,0,0.25868828728672344
16672,0,0.2604110636122129
16673,0,0.25018636047929826
16674,0,0.2509077508875949
16675,0,0.24922665872958907
16676,0,0.25356466242722453
16677,0,0.3165259686605351
16678,0,0.24994620435810794
16679,0,0.25235467637528797
16680,0,0.2509077508875949
16681,0,0.24898711792736358
16682,0,0.260164498164464
16683,0,0.24946635343441698
16684,0,0.25429249028830736
16685,0,0.24946635343441698
16686,0,0.25259636729801954
16687,0,0.25042667030774496
16688,0,0.2533223590354024
16689,0,0.25429249028830736
16690,0,0.25844278301710927
16691,0,0.25991808412788864
16692,0,0.25967182156492913
16693,0,0.25042667030774496
16694,0,0.27599100391649967
16695,0,0.42091705670106205
16696,0,0.24946635343441698
16697,0,0.24922665872958907
16698,0,0.25042667030774496
16699,0,0.2651244898096321
16700,0,0.25721754048940465
16701,0,0.2509077508875949
16702,0,0.24946635343441698
16703,0,0.2497062019934829
16704,0,0.2538071188027468
16705,0,0.2497062019934829
16706,0,0.2706497970140768
16707,0,0.3006806965515369
16708,0,0.25114852153880235
16709,0,0.25429249028830736
16710,0,0.2631332584904517
16711,0,0.25042667030774496
16712,0,0.26562379994597446
16713,0,0.2651244898096321
16714,0,0.2688839110752445
16715,0,0.25429249028830736
16716,0,0.26462578004796306
16717,0,0.2811380676934511
16718,0,0.2651244898096321
16719,0,0.25697294816461486
16720,0,0.24946635343441698
16721,0,0.25042667030774496
16722,0,0.255996101422554
16723,0,0.24994620435810794
16724,0,0.25356466242722453
16725,0,0.24922665872958907
16726,0,0.25114852153880235
16727,0,0.28555872370304497
16728,0,0.2497062019934829
16729,0,0.24994620435810794
16730,0,0.25308020868102804
16731,0,0.25042667030774496
16732,0,0.2497062019934829
16733,0,0.25042667030774496
16734,0,0.2513894456968743
16735,0,0.25308020868102804
16736,0,0.25429249028830736
16737,0,0.25308020868102804
16738,0,0.2550216935323606
16739,0,0.24922665872958907
16740,0,0.2547784730557208
16741,0,0.2533223590354024
16742,0,0.25114852153880235
16743,0,0.24922665872958907
16744,0,0.266373889635645
16745,0,0.2744583051504298
16746,0,0.25526506666350934
16747,0,0.25259636729801954
16748,0,0.25042667030774496
16749,0,0.27855723785676184
16750,0,0.24922665872958907
16751,0,0.25042667030774496
16752,0,0.24898711792736358
16753,0,0.24994620435810794
16754,0,0.2513894456968743
16755,0,0.2509077508875949
16756,0,0.25868828728672344
16757,0,0.26139883825471244
16758,0,0.2533223590354024
16759,0,0.2547784730557208
16760,0,0.25114852153880235
16761,0,0.25235467637528797
16762,0,0.2497062019934829
16763,0,0.25211313870180974
16764,0,0.24946635343441698
16765,0,0.24898711792736358
16766,0,0.2518717543297415
16767,0,0.25018636047929826
16768,0,0.24946635343441698
16769,0,0.2497062019934829
16770,0,0.2826935349335198
16771,0,0.24922665872958907
16772,0,0.2509077508875949
16773,0,0.2518717543297415
16774,0,0.25526506666350934
16775,0,0.24898711792736358
16776,0,0.2594257105377026
16777,0,0.254049728107903
16778,0,0.25819743058894706
16779,0,0.25844278301710927
16780,0,0.2661237099011442
16781,0,0.24922665872958907
16782,0,0.2497062019934829
16783,0,0.24946635343441698
16784,0,0.2793299582018235
16785,0,0.25770718149734234
16786,0,0.2528382114175303
16787,0,0.2518717543297415
16788,0,0.25259636729801954
16789,0,0.25042667030774496
16790,0,0.2533223590354024
16791,0,0.25042667030774496
16792,0,0.2506671337938237
16793,0,0.2513894456968743
16794,0,0.25042667030774496
16795,0,0.24922665872958907
16796,0,0.2719156003820911
16797,0,0.25356466242722453
16798,0,0.27369394331819674
16799,0,0.25018636047929826
16800,0,0.2506671337938237
16801,0,0.25018636047929826
16802,0,0.2719156003820911
16803,0,0.2887041813192554
16804,0,0.3248952191374682
16805,0,0.2506671337938237
16806,0,0.25308020868102804
16807,0,0.25429249028830736
16808,0,0.24898711792736358
16809,0,0.24946635343441698
16810,0,0.25018636047929826
16811,0,0.2594257105377026
16812,0,0.25211313870180974
16813,0,0.24922665872958907
16814,0,0.26562379994597446
16815,0,0.2900208469104864
16816,0,0.25356466242722453
16817,0,0.26065778040836796
16818,0,0.25163052331092234
16819,0,0.2739485831521723
16820,0,0.2528382114175303
16821,0,0.24922665872958907
16822,0,0.24922665872958907
16823,0,0.2538071188027468
16824,0,0.24922665872958907
16825,0,0.25042667030774496
16826,0,0.2562400846086791
16827,0,0.24898711792736358
16828,0,0.24994620435810794
16829,0,0.2719156003820911
16830,0,0.25844278301710927
16831,0,0.2497062019934829
16832,0,0.2567285080374613
16833,0,0.25018636047929826
16834,0,0.27039708151020647
16835,0,0.2567285080374613
16836,0,0.25114852153880235
16837,0,0.24922665872958907
16838,0,0.25163052331092234
16839,0,0.2742033704565688
16840,0,0.2579522300624085
16841,0,0.25356466242722453
16842,0,0.2497062019934829
16843,0,0.2651244898096321
16844,0,0.25114852153880235
16845,0,0.25429249028830736
16846,0,0.25018636047929826
16847,0,0.24922665872958907
16848,0,0.2623890303959627
16849,0,0.24922665872958907
16850,0,0.25163052331092234
16851,0,0.2497062019934829
16852,0,0.2518717543297415
16853,0,0.24946635343441698
16854,0,0.2506671337938237
16855,0,0.25721754048940465
16856,0,0.24898711792736358
16857,0,0.6110944774203215
16858,0,0.2719156003820911
16859,0,0.24946635343441698
16860,0,0.24994620435810794
16861,0,0.32349236655456054
16862,0,0.24922665872958907
16863,0,0.2497062019934829
16864,0,0.25163052331092234
16865,0,0.24946635343441698
16866,0,0.26189363239558155
16867,0,0.25308020868102804
16868,0,0.263630163845688
16869,0,0.2633816358831941
16870,0,0.24922665872958907
16871,0,0.25042667030774496
16872,0,0.9999773825531321
16873,0,0.25526506666350934
16874,0,0.2562400846086791
16875,0,0.26065778040836796
16876,0,0.2513894456968743
16877,0,0.2547784730557208
16878,0,0.24994620435810794
16879,0,0.2506671337938237
16880,0,0.25235467637528797
16881,0,0.24922665872958907
16882,0,0.24898711792736358
16883,0,0.27547951618964556
16884,0,0.24946635343441698
16885,0,0.24946635343441698
16886,0,0.25819743058894706
16887,0,0.2518717543297415
16888,0,0.24922665872958907
16889,0,0.25259636729801954
16890,0,0.24898711792736358
16891,0,0.25235467637528797
16892,0,0.24898711792736358
16893,0,0.24898711792736358
16894,0,0.2591797511080016
16895,0,0.24922665872958907
16896,0,0.2574622849532736
16897,0,0.2506671337938237
16898,0,0.2533223590354024
16899,0,0.24922665872958907
16900,0,0.24898711792736358
16901,0,0.26562379994597446
16902,0,0.30041148987047367
16903,0,0.24922665872958907
16904,0,0.2513894456968743
16905,0,0.24922665872958907
16906,0,0.24922665872958907
16907,0,0.25042667030774496
16908,0,0.24946635343441698
16909,0,0.2509077508875949
16910,0,0.24922665872958907
16911,0,0.24946635343441698
16912,0,0.24922665872958907
16913,0,0.2574622849532736
16914,0,0.2497062019934829
16915,0,0.25356466242722453
16916,0,0.26139883825471244
16917,0,0.24898711792736358
16918,0,0.24898711792736358
16919,0,0.2497062019934829
16920,0,0.24922665872958907
16921,0,0.24922665872958907
16922,0,0.24946635343441698
16923,0,0.26462578004796306
16924,0,0.24898711792736358
16925,0,0.2528382114175303
16926,0,0.24994620435810794
16927,0,0.2562400846086791
16928,0,0.2497062019934829
16929,0,0.24922665872958907
16930,0,0.267125327018197
16931,0,0.4400663138758353
16932,0,0.24946635343441698
16933,0,0.24994620435810794
16934,0,0.24922665872958907
16935,0,0.24994620435810794
16936,0,0.25235467637528797
16937,0,0.32658279768112414
16938,0,0.25018636047929826
16939,0,0.24922665872958907
16940,0,0.25526506666350934
16941,0,0.24922665872958907
16942,0,0.25042667030774496
16943,0,0.24946635343441698
16944,0,0.25042667030774496
16945,0,0.25550859239318185
16946,0,0.24898711792736358
16947,0,0.2611516677931992
16948,0,0.25114852153880235
16949,0,0.2533223590354024
16950,0,0.24946635343441698
16951,0,0.24898711792736358
16952,0,0.3359441051830034
16953,0,0.24922665872958907
16954,0,0.2497062019934829
16955,0,0.24898711792736358
16956,0,0.28165597743633575
16957,0,0.26462578004796306
16958,0,0.24922665872958907
16959,0,0.24898711792736358
16960,0,0.24946635343441698
16961,0,0.25429249028830736
16962,0,0.2623890303959627
16963,0,0.34456794611541847
16964,0,0.25163052331092234
16965,0,0.24922665872958907
16966,0,0.2533223590354024
16967,0,0.24898711792736358
16968,0,0.24898711792736358
16969,0,0.2633816358831941
16970,0,0.27140883417325434
16971,0,0.25868828728672344
16972,0,0.24922665872958907
16973,0,0.25042667030774496
16974,0,0.24922665872958907
16975,0,0.24898711792736358
16976,0,0.24922665872958907
16977,0,0.24994620435810794
16978,0,0.27675933639707834
16979,0,0.24994620435810794
16980,0,0.25356466242722453
16981,0,0.2538071188027468
16982,0,0.2604110636122129
16983,0,0.25018636047929826
16984,0,0.24922665872958907
16985,0,0.25429249028830736
16986,0,0.24922665872958907
16987,0,0.24946635343441698
16988,0,0.24922665872958907
16989,0,0.24994620435810794
16990,0,0.25308020868102804
16991,0,0.2513894456968743
16992,0,0.2509077508875949
16993,0,0.24946635343441698
16994,0,0.2887041813192554
16995,0,0.2550216935323606
16996,0,0.2497062019934829
16997,0,0.4026186866240561
16998,0,0.25163052331092234
16999,0,0.24922665872958907
17000,0,0.25721754048940465
17001,0,0.25018636047929826
17002,0,0.24946635343441698
17003,0,0.24946635343441698
17004,0,0.24922665872958907
17005,0,0.25308020868102804
17006,0,0.24922665872958907
17007,0,0.25819743058894706
17008,0,0.2497062019934829
17009,0,0.2497062019934829
17010,0,0.254049728107903
17011,0,0.24898711792736358
17012,0,0.2497062019934829
17013,0,0.2739485831521723
17014,0,0.24994620435810794
17015,0,0.25211313870180974
17016,0,0.25018636047929826
17017,0,0.24946635343441698
17018,0,0.2518717543297415
17019,0,0.2497062019934829
17020,0,0.24898711792736358
17021,0,0.25429249028830736
17022,0,0.24946635343441698
17023,0,0.24898711792736358
17024,0,0.2545354052892549
17025,0,0.24922665872958907
17026,0,0.24946635343441698
17027,0,0.25042667030774496
17028,0,0.2547784730557208
17029,0,0.25042667030774496
17030,0,0.24946635343441698
17031,0,0.24898711792736358
17032,0,0.25018636047929826
17033,0,0.24922665872958907
17034,0,0.24994620435810794
17035,0,0.24922665872958907
17036,0,0.25770718149734234
17037,0,0.27984583374254635
17038,0,0.27140883417325434
17039,0,0.25235467637528797
17040,0,0.24946635343441698
17041,0,0.24946635343441698
17042,0,0.30202878961032154
17043,0,0.2509077508875949
17044,0,0.24898711792736358
17045,0,0.2509077508875949
17046,0,0.25163052331092234
17047,0,0.31597214340369695
17048,0,0.2518717543297415
17049,0,0.24994620435810794
17050,0,0.2513894456968743
17051,0,0.2513894456968743
17052,0,0.27496861638104225
17053,0,0.24922665872958907
17054,0,0.25259636729801954
17055,0,0.24946635343441698
17056,0,0.2562400846086791
17057,0,0.25967182156492913
17058,0,0.3451466027039032
17059,0,0.24994620435810794
17060,0,0.24922665872958907
17061,0,0.24922665872958907
17062,0,0.2506671337938237
17063,0,0.2616461598103055
17064,0,0.2876534099336857
17065,0,0.2497062019934829
17066,0,0.25770718149734234
17067,0,0.2971917736049842
17068,0,0.24922665872958907
17069,0,0.2509077508875949
17070,0,0.25429249028830736
17071,0,0.24946635343441698
17072,0,0.2509077508875949
17073,0,0.2497062019934829
17074,0,0.24994620435810794
17075,0,0.24946635343441698
17076,0,0.24898711792736358
17077,0,0.25721754048940465
17078,0,0.2666242191140195
17079,0,0.24922665872958907
17080,0,0.2497062019934829
17081,0,0.24946635343441698
17082,0,0.25844278301710927
17083,0,0.2538071188027468
17084,0,0.24922665872958907
17085,0,0.25163052331092234
17086,0,0.2497062019934829
17087,0,0.24922665872958907
17088,0,0.2497062019934829
17089,0,0.25042667030774496
17090,0,0.5098886783514947
17091,0,0.2497062019934829
17092,0,0.2518717543297415
17093,0,0.25042667030774496
17094,0,0.24922665872958907
17095,0,0.2497062019934829
17096,0,0.3074552336815857
17097,0,0.3082738634000682
17098,0,0.24946635343441698
17099,0,0.25429249028830736
17100,0,0.25018636047929826
17101,0,0.2974593218076256
17102,0,0.24922665872958907
17103,0,0.26787811016863244
17104,0,0.25991808412788864
17105,0,0.25308020868102804
17106,0,0.2547784730557208
17107,0,0.25526506666350934
17108,0,0.2547784730557208
17109,0,0.2497062019934829
17110,0,0.27855723785676184
17111,0,0.28949375452924453
17112,0,0.27727229099787787
17113,0,0.26065778040836796
17114,0,0.25114852153880235
17115,0,0.25356466242722453
17116,0,0.24898711792736358
17117,0,0.24898711792736358
17118,0,0.2497062019934829
17119,0,0.2998734893640149
17120,0,0.24946635343441698
17121,0,0.24922665872958907
17122,0,0.264875059847429
17123,0,0.24922665872958907
17124,0,0.24898711792736358
17125,0,0.25114852153880235
17126,0,0.25770718149734234
17127,0,0.24922665872958907
17128,0,0.24946635343441698
17129,0,0.2509077508875949
17130,0,0.25042667030774496
17131,0,0.25697294816461486
17132,0,0.24922665872958907
17133,0,0.2497062019934829
17134,0,0.28165597743633575
17135,0,0.24994620435810794
17136,0,0.25042667030774496
17137,0,0.2557522706650723
17138,0,0.255996101422554
17139,0,0.2621412559458173
17140,0,0.2793299582018235
17141,0,0.24898711792736358
17142,0,0.2518717543297415
17143,0,0.24922665872958907
17144,0,0.24922665872958907
17145,0,0.25042667030774496
17146,0,0.2513894456968743
17147,0,0.2623890303959627
17148,0,0.2513894456968743
17149,0,0.24994620435810794
17150,0,0.25211313870180974
17151,0,0.2509077508875949
17152,0,0.2528382114175303
17153,0,0.25018636047929826
17154,0,0.24946635343441698
17155,0,0.2709026610103361
17156,0,0.2497062019934829
17157,0,0.26462578004796306
17158,0,0.2506671337938237
17159,0,0.2550216935323606
17160,0,0.2591797511080016
17161,0,0.4676751049639164
17162,0,0.2545354052892549
17163,0,0.25114852153880235
17164,0,0.2497062019934829
17165,0,0.2497062019934829
17166,0,0.2562400846086791
17167,0,0.24922665872958907
17168,0,0.24922665872958907
17169,0,0.24922665872958907
17170,0,0.24946635343441698
17171,0,0.2497062019934829
17172,0,0.24922665872958907
17173,0,0.24898711792736358
17174,0,0.24922665872958907
17175,0,0.2509077508875949
17176,0,0.2900208469104864
17177,0,0.24946635343441698
17178,0,0.24922665872958907
17179,0,0.2604110636122129
17180,0,0.2497062019934829
17181,0,0.24994620435810794
17182,0,0.2533223590354024
17183,0,0.25235467637528797
17184,0,0.25429249028830736
17185,0,0.25868828728672344
17186,0,0.24922665872958907
17187,0,0.2497062019934829
17188,0,0.25991808412788864
17189,0,0.25235467637528797
17190,0,0.24922665872958907
17191,0,0.24946635343441698
17192,0,0.2594257105377026
17193,0,0.24922665872958907
17194,0,0.25018636047929826
17195,0,0.26189363239558155
17196,0,0.26090464848983624
17197,0,0.2497062019934829
17198,0,0.25211313870180974
17199,0,0.25018636047929826
17200,0,0.24898711792736358
17201,0,0.25967182156492913
17202,0,0.25721754048940465
17203,0,0.24946635343441698
17204,0,0.24922665872958907
17205,0,0.2793299582018235
17206,0,0.24994620435810794
17207,0,0.2780428206232203
17208,0,0.25163052331092234
17209,0,0.2744583051504298
17210,0,0.2538071188027468
17211,0,0.24946635343441698
17212,0,0.25429249028830736
17213,0,0.2509077508875949
17214,0,0.264875059847429
17215,0,0.26863223713515383
17216,0,0.2719156003820911
17217,0,0.24946635343441698
17218,0,0.24946635343441698
17219,0,0.2497062019934829
17220,0,0.2557522706650723
17221,0,0.25018636047929826
17222,0,0.3633058099548073
17223,0,0.25844278301710927
17224,0,0.2506671337938237
17225,0,0.25235467637528797
17226,0,0.31156041676055796
17227,0,0.24994620435810794
17228,0,0.2557522706650723
17229,0,0.2518717543297415
17230,0,0.2673761053010772
17231,0,0.31763518032975163
17232,0,0.2506671337938237
17233,0,0.2533223590354024
17234,0,0.25018636047929826
17235,0,0.24922665872958907
17236,0,0.25018636047929826
17237,0,0.2651244898096321
17238,0,0.25844278301710927
17239,0,0.24898711792736358
17240,0,0.2497062019934829
17241,0,0.2604110636122129
17242,0,0.2887041813192554
17243,0,0.24898711792736358
17244,0,0.24922665872958907
17245,0,0.24898711792736358
17246,0,0.26139883825471244
17247,0,0.24922665872958907
17248,0,0.27855723785676184
17249,0,0.2506671337938237
17250,0,0.24994620435810794
17251,0,0.25721754048940465
17252,0,0.28949375452924453
17253,0,0.24922665872958907
17254,0,0.24922665872958907
17255,0,0.2509077508875949
17256,0,0.3547597069652418
17257,0,0.25526506666350934
17258,0,0.2497062019934829
17259,0,0.25211313870180974
17260,0,0.26412767121154396
17261,0,0.2653740698655859
17262,0,0.2579522300624085
17263,0,0.2497062019934829
17264,0,0.2545354052892549
17265,0,0.24922665872958907
17266,0,0.25648422016617844
17267,0,0.2633816358831941
17268,0,0.2506671337938237
17269,0,0.24922665872958907
17270,0,0.24922665872958907
17271,0,0.24922665872958907
17272,0,0.25308020868102804
17273,0,0.2506671337938237
17274,0,0.24898711792736358
17275,0,0.24946635343441698
17276,0,0.24994620435810794
17277,0,0.3416815980345504
17278,0,0.25211313870180974
17279,0,0.2509077508875949
17280,0,0.25844278301710927
17281,0,0.25235467637528797
17282,0,0.24922665872958907
17283,0,0.2633816358831941
17284,0,0.24922665872958907
17285,0,0.26838071228833377
17286,0,0.24922665872958907
17287,0,0.24994620435810794
17288,0,0.25114852153880235
17289,0,0.24922665872958907
17290,0,0.2574622849532736
17291,0,0.2509077508875949
17292,0,0.25211313870180974
17293,0,0.24922665872958907
17294,0,0.2518717543297415
17295,0,0.25770718149734234
17296,0,0.25356466242722453
17297,0,0.2497062019934829
17298,0,0.24922665872958907
17299,0,0.25356466242722453
17300,0,0.24922665872958907
17301,0,0.2518717543297415
17302,0,0.264875059847429
17303,0,0.2611516677931992
17304,0,0.24898711792736358
17305,0,0.25163052331092234
17306,0,0.2528382114175303
17307,0,0.2506671337938237
17308,0,0.2574622849532736
17309,0,0.2513894456968743
17310,0,0.24922665872958907
17311,0,0.25114852153880235
17312,0,0.2497062019934829
17313,0,0.25018636047929826
17314,0,0.2506671337938237
17315,0,0.25018636047929826
17316,0,0.2876534099336857
17317,0,0.25018636047929826
17318,0,0.2567285080374613
17319,0,0.26462578004796306
17320,0,0.263630163845688
17321,0,0.2528382114175303
17322,0,0.24922665872958907
17323,0,0.25114852153880235
17324,0,0.25042667030774496
17325,0,0.2497062019934829
17326,0,0.24922665872958907
17327,0,0.24946635343441698
17328,0,0.24922665872958907
17329,0,0.27166214318569587
17330,0,0.28555872370304497
17331,0,0.24898711792736358
17332,0,0.2533223590354024
17333,0,0.25235467637528797
17334,0,0.25114852153880235
17335,0,0.2497062019934829
17336,0,0.25163052331092234
17337,0,0.24922665872958907
17338,0,0.24922665872958907
17339,0,0.24946635343441698
17340,0,0.24946635343441698
17341,0,0.24922665872958907
17342,0,0.24946635343441698
17343,0,0.25429249028830736
17344,0,0.2550216935323606
17345,0,0.24922665872958907
17346,0,0.25770718149734234
17347,0,0.2557522706650723
17348,0,0.25042667030774496
17349,0,0.2832131812223632
17350,0,0.2538071188027468
17351,0,0.32349236655456054
17352,0,0.24946635343441698
17353,0,0.2497062019934829
17354,0,0.25018636047929826
17355,0,0.24922665872958907
17356,0,0.2574622849532736
17357,0,0.2668746982653022
17358,0,0.2538071188027468
17359,0,0.24922665872958907
17360,0,0.2545354052892549
17361,0,0.28555872370304497
17362,0,0.25114852153880235
17363,0,0.24994620435810794
17364,0,0.25114852153880235
17365,0,0.25967182156492913
17366,0,0.2731851063836568
17367,0,0.25042667030774496
17368,0,0.2497062019934829
17369,0,0.25429249028830736
17370,0,0.24922665872958907
17371,0,0.25991808412788864
17372,0,0.24946635343441698
17373,0,0.2633816358831941
17374,0,0.38489063087681974
17375,0,0.24898711792736358
17376,0,0.24922665872958907
17377,0,0.2497062019934829
17378,0,0.24994620435810794
17379,0,0.24922665872958907
17380,0,0.24922665872958907
17381,0,0.24898711792736358
17382,0,0.25991808412788864
17383,0,0.25868828728672344
17384,0,0.2788146654595003
17385,0,0.2533223590354024
17386,0,0.2574622849532736
17387,0,0.25550859239318185
17388,0,0.25356466242722453
17389,0,0.24946635343441698
17390,0,0.2513894456968743
17391,0,0.25721754048940465
17392,0,0.26090464848983624
17393,0,0.2497062019934829
17394,0,0.2557522706650723
17395,0,0.2497062019934829
17396,0,0.2506671337938237
17397,0,0.25235467637528797
17398,0,0.255996101422554
17399,0,0.255996101422554
17400,0,0.30909369997390423
17401,0,0.24946635343441698
17402,0,0.36360208486127005
17403,0,0.2661237099011442
17404,0,0.24994620435810794
17405,0,0.2509077508875949
17406,0,0.24922665872958907
17407,0,0.26462578004796306
17408,0,0.25114852153880235
17409,0,0.30882028722978166
17410,0,0.260164498164464
17411,0,0.2567285080374613
17412,0,0.25018636047929826
17413,0,0.2506671337938237
17414,0,0.24922665872958907
17415,0,0.2518717543297415
17416,0,0.24946635343441698
17417,0,0.24922665872958907
17418,0,0.24994620435810794
17419,0,0.24922665872958907
17420,0,0.2497062019934829
17421,0,0.24994620435810794
17422,0,0.24922665872958907
17423,0,0.2513894456968743
17424,0,0.24922665872958907
17425,0,0.30283928897198603
17426,0,0.24898711792736358
17427,0,0.24898711792736358
17428,0,0.2513894456968743
17429,0,0.24898711792736358
17430,0,0.24898711792736358
17431,0,0.24898711792736358
17432,0,0.25018636047929826
17433,0,0.25018636047929826
17434,0,0.24946635343441698
17435,0,0.2661237099011442
17436,0,0.25697294816461486
17437,0,0.24946635343441698
17438,0,0.2611516677931992
17439,0,0.4910019950694801
17440,0,0.2545354052892549
17441,0,0.24994620435810794
17442,0,0.25042667030774496
17443,0,0.2513894456968743
17444,0,0.25018636047929826
17445,0,0.255996101422554
17446,0,0.24922665872958907
17447,0,0.2533223590354024
17448,0,0.25042667030774496
17449,0,0.2661237099011442
17450,0,0.2509077508875949
17451,0,0.24994620435810794
17452,0,0.26139883825471244
17453,0,0.25018636047929826
17454,0,0.24946635343441698
17455,0,0.27907223893697275
17456,0,0.254049728107903
17457,0,0.25844278301710927
17458,0,0.25042667030774496
17459,0,0.24898711792736358
17460,0,0.254049728107903
17461,0,0.24946635343441698
17462,0,0.24898711792736358
17463,0,0.2497062019934829
17464,0,0.25770718149734234
17465,0,0.2547784730557208
17466,0,0.25018636047929826
17467,0,0.25114852153880235
17468,0,0.2509077508875949
17469,0,0.24946635343441698
17470,0,0.24922665872958907
17471,0,0.2589339433372941
17472,0,0.25018636047929826
17473,0,0.25868828728672344
17474,0,0.24994620435810794
17475,0,0.2506671337938237
17476,0,0.24898711792736358
17477,0,0.24946635343441698
17478,0,0.2832131812223632
17479,0,0.2509077508875949
17480,0,0.24946635343441698
17481,0,0.2567285080374613
17482,0,0.24922665872958907
17483,0,0.2545354052892549
17484,0,0.24922665872958907
17485,0,0.2739485831521723
17486,0,0.2557522706650723
17487,0,0.24946635343441698
17488,0,0.2562400846086791
17489,0,0.27727229099787787
17490,0,0.25042667030774496
17491,0,0.2631332584904517
17492,0,0.24946635343441698
17493,0,0.24922665872958907
17494,0,0.2579522300624085
17495,0,0.24994620435810794
17496,0,0.27855723785676184
17497,0,0.2506671337938237
17498,0,0.24922665872958907
17499,0,0.2589339433372941
17500,0,0.28347322092860466
17501,0,0.25868828728672344
17502,0,0.263630163845688
17503,0,0.3201384772398196
17504,0,0.25844278301710927
17505,0,0.25770718149734234
17506,0,0.24946635343441698
17507,0,0.25235467637528797
17508,0,0.2497062019934829
17509,0,0.25648422016617844
17510,0,0.25018636047929826
17511,0,0.25259636729801954
17512,0,0.2497062019934829
17513,0,0.24898711792736358
17514,0,0.25114852153880235
17515,0,0.25018636047929826
17516,0,0.2550216935323606
17517,0,0.25550859239318185
17518,0,0.2538071188027468
17519,0,0.2506671337938237
17520,0,0.254049728107903
17521,0,0.24922665872958907
17522,0,0.25991808412788864
17523,0,0.25018636047929826
17524,0,0.2497062019934829
17525,0,0.2801039898420157
17526,0,0.24994620435810794
17527,0,0.25114852153880235
17528,0,0.25114852153880235
17529,0,0.2658736799811523
17530,0,0.2509077508875949
17531,0,0.2719156003820911
17532,0,0.25042667030774496
17533,0,0.2616461598103055
17534,0,0.28217446675969593
17535,0,0.27267686029389454
17536,0,0.24994620435810794
17537,0,0.24922665872958907
17538,0,0.24898711792736358
17539,0,0.25018636047929826
17540,0,0.2497062019934829
17541,0,0.2889672302064984
17542,0,0.2611516677931992
17543,0,0.3201384772398196
17544,0,0.29879914298233406
17545,0,0.2562400846086791
17546,0,0.2509077508875949
17547,0,0.26090464848983624
17548,0,0.25114852153880235
17549,0,0.2497062019934829
17550,0,0.2513894456968743
17551,0,0.25018636047929826
17552,0,0.25114852153880235
17553,0,0.25114852153880235
17554,0,0.2719156003820911
17555,0,0.2497062019934829
17556,0,0.24946635343441698
17557,0,0.2506671337938237
17558,0,0.2518717543297415
17559,0,0.25042667030774496
17560,0,0.24898711792736358
17561,0,0.24946635343441698
17562,0,0.2506671337938237
17563,0,0.24922665872958907
17564,0,0.28477558134301445
17565,0,0.2719156003820911
17566,0,0.24922665872958907
17567,0,0.24922665872958907
17568,0,0.26288503173414757
17569,0,0.2509077508875949
17570,0,0.25550859239318185
17571,0,0.2506671337938237
17572,0,0.2513894456968743
17573,0,0.25042667030774496
17574,0,0.2497062019934829
17575,0,0.25018636047929826
17576,0,0.24898711792736358
17577,0,0.267125327018197
17578,0,0.2533223590354024
17579,0,0.24922665872958907
17580,0,0.255996101422554
17581,0,0.24946635343441698
17582,0,0.29187013193560124
17583,0,0.25042667030774496
17584,0,0.2497062019934829
17585,0,0.24946635343441698
17586,0,0.2509077508875949
17587,0,0.25042667030774496
17588,0,0.25429249028830736
17589,0,0.25308020868102804
17590,0,0.24922665872958907
17591,0,0.2673761053010772
17592,0,0.27522399275420273
17593,0,0.25163052331092234
17594,0,0.24922665872958907
17595,0,0.24946635343441698
17596,0,0.24922665872958907
17597,0,0.25259636729801954
17598,0,0.2513894456968743
17599,0,0.25042667030774496
17600,0,0.2547784730557208
17601,0,0.2506671337938237
17602,0,0.25042667030774496
17603,0,0.2509077508875949
17604,0,0.2538071188027468
17605,0,0.2538071188027468
17606,0,0.25163052331092234
17607,0,0.25844278301710927
17608,0,0.2547784730557208
17609,0,0.25259636729801954
17610,0,0.24922665872958907
17611,0,0.24922665872958907
17612,0,0.2509077508875949
17613,0,0.24994620435810794
17614,0,0.24922665872958907
17615,0,0.24898711792736358
17616,0,0.260164498164464
17617,0,0.2538071188027468
17618,0,0.2562400846086791
17619,0,0.2513894456968743
17620,0,0.24994620435810794
17621,0,0.24946635343441698
17622,0,0.2497062019934829
17623,0,0.25235467637528797
17624,0,0.2579522300624085
17625,0,0.25018636047929826
17626,0,0.26387884231091896
17627,0,0.24994620435810794
17628,0,0.2497062019934829
17629,0,0.24946635343441698
17630,0,0.25018636047929826
17631,0,0.2497062019934829
17632,0,0.3165259686605351
17633,0,0.24922665872958907
17634,0,0.24946635343441698
17635,0,0.24922665872958907
17636,0,0.25114852153880235
17637,0,0.2513894456968743
17638,0,0.24994620435810794
17639,0,0.2497062019934829
17640,0,0.25114852153880235
17641,0,0.24922665872958907
17642,0,0.2691357340346593
17643,0,0.2550216935323606
17644,0,0.25211313870180974
17645,0,0.24922665872958907
17646,0,0.2518717543297415
17647,0,0.2497062019934829
17648,0,0.24946635343441698
17649,0,0.25042667030774496
17650,0,0.24946635343441698
17651,0,0.2631332584904517
17652,0,0.31763518032975163
17653,0,0.27140883417325434
17654,0,0.25429249028830736
17655,0,0.24994620435810794
17656,0,0.2658736799811523
17657,0,0.25235467637528797
17658,0,0.25235467637528797
17659,0,0.25259636729801954
17660,0,0.25042667030774496
17661,0,0.2591797511080016
17662,0,0.2567285080374613
17663,0,0.25114852153880235
17664,0,0.24922665872958907
17665,0,0.28791588895637577
17666,0,0.24922665872958907
17667,0,0.25429249028830736
17668,0,0.24994620435810794
17669,0,0.264875059847429
17670,0,0.25018636047929826
17671,0,0.24922665872958907
17672,0,0.2643766504798919
17673,0,0.2579522300624085
17674,0,0.2631332584904517
17675,0,0.2668746982653022
17676,0,0.2547784730557208
17677,0,0.24922665872958907
17678,0,0.25550859239318185
17679,0,0.2547784730557208
17680,0,0.25259636729801954
17681,0,0.25042667030774496
17682,0,0.24922665872958907
17683,0,0.25042667030774496
17684,0,0.24922665872958907
17685,0,0.24898711792736358
17686,0,0.25114852153880235
17687,0,0.24946635343441698
17688,0,0.24922665872958907
17689,0,0.2497062019934829
17690,0,0.24922665872958907
17691,0,0.24946635343441698
17692,0,0.2538071188027468
17693,0,0.25648422016617844
17694,0,0.2547784730557208
17695,0,0.25163052331092234
17696,0,0.24898711792736358
17697,0,0.25697294816461486
17698,0,0.26989209628439964
17699,0,0.2557522706650723
17700,0,0.263630163845688
17701,0,0.25819743058894706
17702,0,0.25114852153880235
17703,0,0.24922665872958907
17704,0,0.24898711792736358
17705,0,0.24922665872958907
17706,0,0.2826935349335198
17707,0,0.3209752257070505
17708,0,0.25042667030774496
17709,0,0.24922665872958907
17710,0,0.24946635343441698
17711,0,0.24922665872958907
17712,0,0.24922665872958907
17713,0,0.25163052331092234
17714,0,0.25721754048940465
17715,0,0.25697294816461486
17716,0,0.2533223590354024
17717,0,0.316803076636885
17718,0,0.2545354052892549
17719,0,0.28555872370304497
17720,0,0.2538071188027468
17721,0,0.2497062019934829
17722,0,0.2497062019934829
17723,0,0.27650307889648434
17724,0,0.2506671337938237
17725,0,0.24922665872958907
17726,0,0.24922665872958907
17727,0,0.24994620435810794
17728,0,0.25967182156492913
17729,0,0.24898711792736358
17730,0,0.2518717543297415
17731,0,0.2513894456968743
17732,0,0.24922665872958907
17733,0,0.24922665872958907
17734,0,0.24898711792736358
17735,0,0.24922665872958907
17736,0,0.2518717543297415
17737,0,0.24946635343441698
17738,0,0.255996101422554
17739,0,0.2709026610103361
17740,0,0.26762703304198515
17741,0,0.24922665872958907
17742,0,0.25163052331092234
17743,0,0.25042667030774496
17744,0,0.2497062019934829
17745,0,0.25114852153880235
17746,0,0.24946635343441698
17747,0,0.24946635343441698
17748,0,0.24994620435810794
17749,0,0.27675933639707834
17750,0,0.24994620435810794
17751,0,0.2506671337938237
17752,0,0.2701445145750001
17753,0,0.2621412559458173
17754,0,0.24946635343441698
17755,0,0.24946635343441698
17756,0,0.24898711792736358
17757,0,0.2509077508875949
17758,0,0.25114852153880235
17759,0,0.24994620435810794
17760,0,0.24946635343441698
17761,0,0.2528382114175303
17762,0,0.2497062019934829
17763,0,0.25018636047929826
17764,0,0.34630529208619654
17765,0,0.24922665872958907
17766,0,0.24946635343441698
17767,0,0.24946635343441698
17768,0,0.25550859239318185
17769,0,0.2696398267140141
17770,0,0.24946635343441698
17771,0,0.2497062019934829
17772,0,0.24946635343441698
17773,0,0.255996101422554
17774,0,0.24898711792736358
17775,0,0.24922665872958907
17776,0,0.24994620435810794
17777,0,0.25429249028830736
17778,0,0.2518717543297415
17779,0,0.2757351866047351
17780,0,0.24922665872958907
17781,0,0.25550859239318185
17782,0,0.25721754048940465
17783,0,0.24922665872958907
17784,0,0.2509077508875949
17785,0,0.2567285080374613
17786,0,0.3294054200675441
17787,0,0.2497062019934829
17788,0,0.2985309017661999
17789,0,0.2497062019934829
17790,0,0.25429249028830736
17791,0,0.25429249028830736
17792,0,0.2528382114175303
17793,0,0.26412767121154396
17794,0,0.24922665872958907
17795,0,0.24922665872958907
17796,0,0.31985981769305644
17797,0,0.2497062019934829
17798,0,0.24922665872958907
17799,0,0.25042667030774496
17800,0,0.24898711792736358
17801,0,0.26189363239558155
17802,0,0.2557522706650723
17803,0,0.24922665872958907
17804,0,0.2518717543297415
17805,0,0.255996101422554
17806,0,0.24946635343441698
17807,0,0.24994620435810794
17808,0,0.2513894456968743
17809,0,0.26387884231091896
17810,0,0.26288503173414757
17811,0,0.24898711792736358
17812,0,0.24898711792736358
17813,0,0.25868828728672344
17814,0,0.31458986560779506
17815,0,0.2579522300624085
17816,0,0.25163052331092234
17817,0,0.27039708151020647
17818,0,0.24994620435810794
17819,0,0.2591797511080016
17820,0,0.2589339433372941
17821,0,0.2509077508875949
17822,0,0.25163052331092234
17823,0,0.24922665872958907
17824,0,0.24922665872958907
17825,0,0.2506671337938237
17826,0,0.2509077508875949
17827,0,0.24922665872958907
17828,0,0.26838071228833377
17829,0,0.2506671337938237
17830,0,0.24922665872958907
17831,0,0.2497062019934829
17832,0,0.25163052331092234
17833,0,0.2513894456968743
17834,0,0.2528382114175303
17835,0,0.24994620435810794
17836,0,0.24994620435810794
17837,0,0.24922665872958907
17838,0,0.2633816358831941
17839,0,0.25259636729801954
17840,0,0.27369394331819674
17841,0,0.26412767121154396
17842,0,0.2547784730557208
17843,0,0.24946635343441698
17844,0,0.2533223590354024
17845,0,0.25648422016617844
17846,0,0.2528382114175303
17847,0,0.2528382114175303
17848,0,0.2497062019934829
17849,0,0.264875059847429
17850,0,0.25114852153880235
17851,0,0.25114852153880235
17852,0,0.2594257105377026
17853,0,0.2497062019934829
17854,0,0.25163052331092234
17855,0,0.2688839110752445
17856,0,0.24994620435810794
17857,0,0.24922665872958907
17858,0,0.25114852153880235
17859,0,0.2518717543297415
17860,0,0.26139883825471244
17861,0,0.25114852153880235
17862,0,0.24922665872958907
17863,0,0.24946635343441698
17864,0,0.25648422016617844
17865,0,0.24922665872958907
17866,0,0.2691357340346593
17867,0,0.24946635343441698
17868,0,0.24922665872958907
17869,0,0.2547784730557208
17870,0,0.2497062019934829
17871,0,0.24922665872958907
17872,0,0.24922665872958907
17873,0,0.25844278301710927
17874,0,0.32237236413522435
17875,0,0.2550216935323606
17876,0,0.24922665872958907
17877,0,0.2497062019934829
17878,0,0.25967182156492913
17879,0,0.25018636047929826
17880,0,0.25114852153880235
17881,0,0.25429249028830736
17882,0,0.24946635343441698
17883,0,0.260164498164464
17884,0,0.24946635343441698
17885,0,0.3330932841756217
17886,0,0.25042667030774496
17887,0,0.2518717543297415
17888,0,0.2623890303959627
17889,0,0.24922665872958907
17890,0,0.25235467637528797
17891,0,0.2623890303959627
17892,0,0.2497062019934829
17893,0,0.25114852153880235
17894,0,0.24922665872958907
17895,0,0.2533223590354024
17896,0,0.25211313870180974
17897,0,0.24946635343441698
17898,0,0.2497062019934829
17899,0,0.2538071188027468
17900,0,0.2497062019934829
17901,0,0.25235467637528797
17902,0,0.25770718149734234
17903,0,0.2497062019934829
17904,0,0.24994620435810794
17905,0,0.24898711792736358
17906,0,0.24922665872958907
17907,0,0.2868668295452066
17908,0,0.2780428206232203
17909,0,0.2497062019934829
17910,0,0.25018636047929826
17911,0,0.27471338715246346
17912,0,0.2744583051504298
17913,0,0.2509077508875949
17914,0,0.24946635343441698
17915,0,0.2574622849532736
17916,0,0.25042667030774496
17917,0,0.25114852153880235
17918,0,0.4676751049639164
17919,0,0.25114852153880235
17920,0,0.2513894456968743
17921,0,0.25967182156492913
17922,0,0.24946635343441698
17923,0,0.24922665872958907
17924,0,0.24994620435810794
17925,0,0.25018636047929826
17926,0,0.2509077508875949
17927,0,0.2533223590354024
17928,0,0.25259636729801954
17929,0,0.25018636047929826
17930,0,0.25259636729801954
17931,0,0.24946635343441698
17932,0,0.24946635343441698
17933,0,0.2528382114175303
17934,0,0.2497062019934829
17935,0,0.24946635343441698
17936,0,0.24946635343441698
17937,0,0.3416815980345504
17938,0,0.24922665872958907
17939,0,0.25429249028830736
17940,0,0.2528382114175303
17941,0,0.25042667030774496
17942,0,0.24946635343441698
17943,0,0.2594257105377026
17944,0,0.2518717543297415
17945,0,0.26812933660839905
17946,0,0.2528382114175303
17947,0,0.25114852153880235
17948,0,0.2550216935323606
17949,0,0.25356466242722453
17950,0,0.25550859239318185
17951,0,0.2594257105377026
17952,0,0.2518717543297415
17953,0,0.24922665872958907
17954,0,0.24898711792736358
17955,0,0.24898711792736358
17956,0,0.2547784730557208
17957,0,0.25844278301710927
17958,0,0.2497062019934829
17959,0,0.25042667030774496
17960,0,0.2611516677931992
17961,0,0.2497062019934829
17962,0,0.24994620435810794
17963,0,0.24922665872958907
17964,0,0.24994620435810794
17965,0,0.24922665872958907
17966,0,0.25018636047929826
17967,0,0.2538071188027468
17968,0,0.254049728107903
17969,0,0.24898711792736358
17970,0,0.24922665872958907
17971,0,0.24994620435810794
17972,0,0.25844278301710927
17973,0,0.27522399275420273
17974,0,0.25259636729801954
17975,0,0.24922665872958907
17976,0,0.255996101422554
17977,0,0.26189363239558155
17978,0,0.27039708151020647
17979,0,0.24898711792736358
17980,0,0.2506671337938237
17981,0,0.2631332584904517
17982,0,0.24922665872958907
17983,0,0.2621412559458173
17984,0,0.2550216935323606
17985,0,0.25042667030774496
17986,0,0.2545354052892549
17987,0,0.25114852153880235
17988,0,0.25721754048940465
17989,0,0.25042667030774496
17990,0,0.2513894456968743
17991,0,0.26762703304198515
17992,0,0.27675933639707834
17993,0,0.24922665872958907
17994,0,0.2509077508875949
17995,0,0.2562400846086791
17996,0,0.25211313870180974
17997,0,0.24922665872958907
17998,0,0.24922665872958907
17999,0,0.2533223590354024
18000,0,0.2518717543297415
18001,0,0.39280299241428795
18002,0,0.24994620435810794
18003,0,0.27650307889648434
18004,0,0.29054850653841513
18005,0,0.25211313870180974
18006,0,0.2545354052892549
18007,0,0.25721754048940465
18008,0,0.25018636047929826
18009,0,0.25526506666350934
18010,0,0.24922665872958907
18011,0,0.2506671337938237
18012,0,0.25770718149734234
18013,0,0.25018636047929826
18014,0,0.25648422016617844
18015,0,0.25018636047929826
18016,0,0.2497062019934829
18017,0,0.24946635343441698
18018,0,0.25429249028830736
18019,0,0.24898711792736358
18020,0,0.2852975326287324
18021,0,0.2513894456968743
18022,0,0.32405312851140805
18023,0,0.2513894456968743
18024,0,0.2506671337938237
18025,0,0.25163052331092234
18026,0,0.2562400846086791
18027,0,0.26838071228833377
18028,0,0.25211313870180974
18029,0,0.24946635343441698
18030,0,0.24898711792736358
18031,0,0.24898711792736358
18032,0,0.2513894456968743
18033,0,0.24922665872958907
18034,0,0.24922665872958907
18035,0,0.2538071188027468
18036,0,0.2506671337938237
18037,0,0.2589339433372941
18038,0,0.2497062019934829
18039,0,0.27242295901463515
18040,0,0.26863223713515383
18041,0,0.25114852153880235
18042,0,0.2611516677931992
18043,0,0.2931952845818056
18044,0,0.2631332584904517
18045,0,0.25697294816461486
18046,0,0.24922665872958907
18047,0,0.25844278301710927
18048,0,0.2497062019934829
18049,0,0.24946635343441698
18050,0,0.43722834123660453
18051,0,0.2509077508875949
18052,0,0.24994620435810794
18053,0,0.24922665872958907
18054,0,0.34630529208619654
18055,0,0.24922665872958907
18056,0,0.4406975136265879
18057,0,0.25018636047929826
18058,0,0.2509077508875949
18059,0,0.24922665872958907
18060,0,0.25042667030774496
18061,0,0.25042667030774496
18062,0,0.25018636047929826
18063,0,0.24994620435810794
18064,0,0.25114852153880235
18065,0,0.2497062019934829
18066,0,0.2513894456968743
18067,0,0.2594257105377026
18068,0,0.264875059847429
18069,0,0.3132108659534551
18070,0,0.25819743058894706
18071,0,0.25770718149734234
18072,0,0.25429249028830736
18073,0,0.26065778040836796
18074,0,0.24994620435810794
18075,0,0.2547784730557208
18076,0,0.24946635343441698
18077,0,0.25235467637528797
18078,0,0.24922665872958907
18079,0,0.25429249028830736
18080,0,0.2513894456968743
18081,0,0.25018636047929826
18082,0,0.25042667030774496
18083,0,0.2673761053010772
18084,0,0.24994620435810794
18085,0,0.24946635343441698
18086,0,0.2567285080374613
18087,0,0.24922665872958907
18088,0,0.24946635343441698
18089,0,0.25042667030774496
18090,0,0.2673761053010772
18091,0,0.24994620435810794
18092,0,0.25868828728672344
18093,0,0.25042667030774496
18094,0,0.30202878961032154
18095,0,0.2621412559458173
18096,0,0.24946635343441698
18097,0,0.24946635343441698
18098,0,0.24922665872958907
18099,0,0.24898711792736358
18100,0,0.24946635343441698
18101,0,0.24922665872958907
18102,0,0.2977270088368268
18103,0,0.2706497970140768
18104,0,0.25648422016617844
18105,0,0.2567285080374613
18106,0,0.25429249028830736
18107,0,0.2528382114175303
18108,0,0.2545354052892549
18109,0,0.25721754048940465
18110,0,0.2518717543297415
18111,0,0.25844278301710927
18112,0,0.25308020868102804
18113,0,0.2691357340346593
18114,0,0.24946635343441698
18115,0,0.2509077508875949
18116,0,0.24922665872958907
18117,0,0.25114852153880235
18118,0,0.2594257105377026
18119,0,0.25042667030774496
18120,0,0.25042667030774496
18121,0,0.2513894456968743
18122,0,0.2506671337938237
18123,0,0.2547784730557208
18124,0,0.24922665872958907
18125,0,0.2497062019934829
18126,0,0.24898711792736358
18127,0,0.24898711792736358
18128,0,0.2711556734223759
18129,0,0.24922665872958907
18130,0,0.2506671337938237
18131,0,0.254049728107903
18132,0,0.25163052331092234
18133,0,0.24922665872958907
18134,0,0.4400663138758353
18135,0,0.2739485831521723
18136,0,0.26090464848983624
18137,0,0.24994620435810794
18138,0,0.2497062019934829
18139,0,0.25308020868102804
18140,0,0.2506671337938237
18141,0,0.25114852153880235
18142,0,0.24922665872958907
18143,0,0.25211313870180974
18144,0,0.26462578004796306
18145,0,0.24922665872958907
18146,0,0.263630163845688
18147,0,0.24922665872958907
18148,0,0.25770718149734234
18149,0,0.2497062019934829
18150,0,0.2513894456968743
18151,0,0.2518717543297415
18152,0,0.24922665872958907
18153,0,0.31541883997452197
18154,0,0.2795878231663588
18155,0,0.24994620435810794
18156,0,0.25042667030774496
18157,0,0.2693877059391195
18158,0,0.24922665872958907
18159,0,0.24946635343441698
18160,0,0.24946635343441698
18161,0,0.26189363239558155
18162,0,0.24922665872958907
18163,0,0.254049728107903
18164,0,0.2518717543297415
18165,0,0.25163052331092234
18166,0,0.24922665872958907
18167,0,0.25042667030774496
18168,0,0.24994620435810794
18169,0,0.24922665872958907
18170,0,0.25308020868102804
18171,0,0.25163052331092234
18172,0,0.264875059847429
18173,0,0.27675933639707834
18174,0,0.25211313870180974
18175,0,0.26065778040836796
18176,0,0.2518717543297415
18177,0,0.28373340488534626
18178,0,0.25163052331092234
18179,0,0.25018636047929826
18180,0,0.2528382114175303
18181,0,0.24922665872958907
18182,0,0.25844278301710927
18183,0,0.24922665872958907
18184,0,0.24898711792736358
18185,0,0.25235467637528797
18186,0,0.34630529208619654
18187,0,0.24922665872958907
18188,0,0.2497062019934829
18189,0,0.2545354052892549
18190,0,0.2547784730557208
18191,0,0.25042667030774496
18192,0,0.25770718149734234
18193,0,0.25018636047929826
18194,0,0.25042667030774496
18195,0,0.2513894456968743
18196,0,0.2513894456968743
18197,0,0.2538071188027468
18198,0,0.25114852153880235
18199,0,0.24922665872958907
18200,0,0.24946635343441698
18201,0,0.26787811016863244
18202,0,0.24946635343441698
18203,0,0.24994620435810794
18204,0,0.24922665872958907
18205,0,0.28949375452924453
18206,0,0.25042667030774496
18207,0,0.2506671337938237
18208,0,0.3112858051290573
18209,0,0.2547784730557208
18210,0,0.24946635343441698
18211,0,0.24994620435810794
18212,0,0.2550216935323606
18213,0,0.2513894456968743
18214,0,0.25770718149734234
18215,0,0.24946635343441698
18216,0,0.25770718149734234
18217,0,0.24994620435810794
18218,0,0.25526506666350934
18219,0,0.26065778040836796
18220,0,0.24922665872958907
18221,0,0.26989209628439964
18222,0,0.24922665872958907
18223,0,0.24994620435810794
18224,0,0.2506671337938237
18225,0,0.28062073825562517
18226,0,0.2557522706650723
18227,0,0.25211313870180974
18228,0,0.26838071228833377
18229,0,0.25967182156492913
18230,0,0.25042667030774496
18231,0,0.24922665872958907
18232,0,0.2528382114175303
18233,0,0.24946635343441698
18234,0,0.25042667030774496
18235,0,0.264875059847429
18236,0,0.25429249028830736
18237,0,0.2538071188027468
18238,0,0.25356466242722453
18239,0,0.2545354052892549
18240,0,0.24922665872958907
18241,0,0.24946635343441698
18242,0,0.25018636047929826
18243,0,0.25550859239318185
18244,0,0.25018636047929826
18245,0,0.2688839110752445
18246,0,0.254049728107903
18247,0,0.24946635343441698
18248,0,0.2611516677931992
18249,0,0.24922665872958907
18250,0,0.25259636729801954
18251,0,0.25163052331092234
18252,0,0.24946635343441698
18253,0,0.2538071188027468
18254,0,0.2594257105377026
18255,0,0.2533223590354024
18256,0,0.27984583374254635
18257,0,0.24946635343441698
18258,0,0.2509077508875949
18259,0,0.2497062019934829
18260,0,0.24922665872958907
18261,0,0.24946635343441698
18262,0,0.27984583374254635
18263,0,0.26863223713515383
18264,0,0.24946635343441698
18265,0,0.24946635343441698
18266,0,0.25259636729801954
18267,0,0.2513894456968743
18268,0,0.24922665872958907
18269,0,0.25308020868102804
18270,0,0.25018636047929826
18271,0,0.2509077508875949
18272,0,0.25163052331092234
18273,0,0.24922665872958907
18274,0,0.24994620435810794
18275,0,0.24922665872958907
18276,0,0.24946635343441698
18277,0,0.2506671337938237
18278,0,0.260164498164464
18279,0,0.25819743058894706
18280,0,0.24994620435810794
18281,0,0.2533223590354024
18282,0,0.2509077508875949
18283,0,0.2533223590354024
18284,0,0.2513894456968743
18285,0,0.2538071188027468
18286,0,0.24946635343441698
18287,0,0.2589339433372941
18288,0,0.2579522300624085
18289,0,0.2538071188027468
18290,0,0.26412767121154396
18291,0,0.24922665872958907
18292,0,0.25114852153880235
18293,0,0.255996101422554
18294,0,0.2533223590354024
18295,0,0.37014598618143724
18296,0,0.2545354052892549
18297,0,0.30283928897198603
18298,0,0.2795878231663588
18299,0,0.24922665872958907
18300,0,0.24922665872958907
18301,0,0.25114852153880235
18302,0,0.2545354052892549
18303,0,0.24994620435810794
18304,0,0.24922665872958907
18305,0,0.26065778040836796
18306,0,0.25018636047929826
18307,0,0.24922665872958907
18308,0,0.25356466242722453
18309,0,0.25648422016617844
18310,0,0.27984583374254635
18311,0,0.260164498164464
18312,0,0.2497062019934829
18313,0,0.2557522706650723
18314,0,0.28608153623536337
18315,0,0.2509077508875949
18316,0,0.2528382114175303
18317,0,0.2518717543297415
18318,0,0.24946635343441698
18319,0,0.25018636047929826
18320,0,0.25163052331092234
18321,0,0.2594257105377026
18322,0,0.24946635343441698
18323,0,0.2623890303959627
18324,0,0.25308020868102804
18325,0,0.25018636047929826
18326,0,0.24994620435810794
18327,0,0.3137620713761268
18328,0,0.2545354052892549
18329,0,0.2538071188027468
18330,0,0.24994620435810794
18331,0,0.2497062019934829
18332,0,0.24922665872958907
18333,0,0.25114852153880235
18334,0,0.300142420769626
18335,0,0.24922665872958907
18336,0,0.2518717543297415
18337,0,0.2550216935323606
18338,0,0.25721754048940465
18339,0,0.277785831165439
18340,0,0.2538071188027468
18341,0,0.24922665872958907
18342,0,0.28660492196967774
18343,0,0.27752898792843583
18344,0,0.24922665872958907
18345,0,0.26462578004796306
18346,0,0.2506671337938237
18347,0,0.2545354052892549
18348,0,0.24922665872958907
18349,0,0.25429249028830736
18350,0,0.2591797511080016
18351,0,0.25235467637528797
18352,0,0.2513894456968743
18353,0,0.25648422016617844
18354,0,0.24946635343441698
18355,0,0.24946635343441698
18356,0,0.24946635343441698
18357,0,0.2506671337938237
18358,0,0.24922665872958907
18359,0,0.24898711792736358
18360,0,0.26387884231091896
18361,0,0.25163052331092234
18362,0,0.27496861638104225
18363,0,0.2497062019934829
18364,0,0.24922665872958907
18365,0,0.3246143960964323
18366,0,0.25042667030774496
18367,0,0.24922665872958907
18368,0,0.24922665872958907
18369,0,0.2497062019934829
18370,0,0.25550859239318185
18371,0,0.24946635343441698
18372,0,0.24946635343441698
18373,0,0.25163052331092234
18374,0,0.2845148213222726
18375,0,0.2506671337938237
18376,0,0.25308020868102804
18377,0,0.31569542639333337
18378,0,0.2545354052892549
18379,0,0.24994620435810794
18380,0,0.24898711792736358
18381,0,0.24922665872958907
18382,0,0.25042667030774496
18383,0,0.2550216935323606
18384,0,0.25356466242722453
18385,0,0.28949375452924453
18386,0,0.24922665872958907
18387,0,0.25114852153880235
18388,0,0.2497062019934829
18389,0,0.25042667030774496
18390,0,0.36716540405913567
18391,0,0.25648422016617844
18392,0,0.2533223590354024
18393,0,0.24946635343441698
18394,0,0.2497062019934829
18395,0,0.2497062019934829
18396,0,0.2509077508875949
18397,0,0.25259636729801954
18398,0,0.24922665872958907
18399,0,0.24946635343441698
18400,0,0.2562400846086791
18401,0,0.24922665872958907
18402,0,0.2497062019934829
18403,0,0.24922665872958907
18404,0,0.25042667030774496
18405,0,0.2497062019934829
18406,0,0.24946635343441698
18407,0,0.2579522300624085
18408,0,0.2513894456968743
18409,0,0.2808793303913314
18410,0,0.2518717543297415
18411,0,0.24994620435810794
18412,0,0.24898711792736358
18413,0,0.24922665872958907
18414,0,0.25211313870180974
18415,0,0.24922665872958907
18416,0,0.2506671337938237
18417,0,0.25308020868102804
18418,0,0.24946635343441698
18419,0,0.25819743058894706
18420,0,0.2611516677931992
18421,0,0.25721754048940465
18422,0,0.25235467637528797
18423,0,0.24994620435810794
18424,0,0.2518717543297415
18425,0,0.26065778040836796
18426,0,0.2497062019934829
18427,0,0.2506671337938237
18428,0,0.24994620435810794
18429,0,0.24946635343441698
18430,0,0.25042667030774496
18431,0,0.24946635343441698
18432,0,0.25235467637528797
18433,0,0.2533223590354024
18434,0,0.24946635343441698
18435,0,0.24946635343441698
18436,0,0.2557522706650723
18437,0,0.24946635343441698
18438,0,0.24994620435810794
18439,0,0.2513894456968743
18440,0,0.24898711792736358
18441,0,0.24922665872958907
18442,0,0.24898711792736358
18443,0,0.2497062019934829
18444,0,0.24922665872958907
18445,0,0.24994620435810794
18446,0,0.2497062019934829
18447,0,0.2538071188027468
18448,0,0.25163052331092234
18449,0,0.24922665872958907
18450,0,0.26139883825471244
18451,0,0.25114852153880235
18452,0,0.25235467637528797
18453,0,0.24922665872958907
18454,0,0.24946635343441698
18455,0,0.25042667030774496
18456,0,0.25163052331092234
18457,0,0.2801039898420157
18458,0,0.24994620435810794
18459,0,0.2589339433372941
18460,0,0.25042667030774496
18461,0,0.25550859239318185
18462,0,0.24946635343441698
18463,0,0.24994620435810794
18464,0,0.24922665872958907
18465,0,0.25114852153880235
18466,0,0.27727229099787787
18467,0,0.2497062019934829
18468,0,0.24946635343441698
18469,0,0.24922665872958907
18470,0,0.2589339433372941
18471,0,0.26562379994597446
18472,0,0.2497062019934829
18473,0,0.2739485831521723
18474,0,0.2616461598103055
18475,0,0.24922665872958907
18476,0,0.25114852153880235
18477,0,0.25259636729801954
18478,0,0.2579522300624085
18479,0,0.24946635343441698
18480,0,0.24946635343441698
18481,0,0.25648422016617844
18482,0,0.255996101422554
18483,0,0.25819743058894706
18484,0,0.24922665872958907
18485,0,0.25042667030774496
18486,0,0.24922665872958907
18487,0,0.24898711792736358
18488,0,0.24922665872958907
18489,0,0.2513894456968743
18490,0,0.25114852153880235
18491,0,0.2497062019934829
18492,0,0.24922665872958907
18493,0,0.24946635343441698
18494,0,0.2497062019934829
18495,0,0.24922665872958907
18496,0,0.24922665872958907
18497,0,0.24994620435810794
18498,0,0.25211313870180974
18499,0,0.2589339433372941
18500,0,0.24922665872958907
18501,0,0.2513894456968743
18502,0,0.24922665872958907
18503,0,0.2589339433372941
18504,0,0.24922665872958907
18505,0,0.2589339433372941
18506,0,0.25042667030774496
18507,0,0.2696398267140141
18508,0,0.24922665872958907
18509,0,0.25042667030774496
18510,0,0.2497062019934829
18511,0,0.24946635343441698
18512,0,0.25967182156492913
18513,0,0.25356466242722453
18514,0,0.24922665872958907
18515,0,0.24898711792736358
18516,0,0.24994620435810794
18517,0,0.24946635343441698
18518,0,0.24922665872958907
18519,0,0.2819151496959549
18520,0,0.25308020868102804
18521,0,0.25114852153880235
18522,0,0.2513894456968743
18523,0,0.27039708151020647
18524,0,0.24922665872958907
18525,0,0.2589339433372941
18526,0,0.24898711792736358
18527,0,0.24994620435810794
18528,0,0.25163052331092234
18529,0,0.2506671337938237
18530,0,0.2533223590354024
18531,0,0.25114852153880235
18532,0,0.2509077508875949
18533,0,0.255996101422554
18534,0,0.24946635343441698
18535,0,0.34196970997217135
18536,0,0.24898711792736358
18537,0,0.25114852153880235
18538,0,0.24946635343441698
18539,0,0.2506671337938237
18540,0,0.25429249028830736
18541,0,0.24922665872958907
18542,0,0.24946635343441698
18543,0,0.24946635343441698
18544,0,0.2497062019934829
18545,0,0.24922665872958907
18546,0,0.2533223590354024
18547,0,0.25211313870180974
18548,0,0.2579522300624085
18549,0,0.2497062019934829
18550,0,0.25308020868102804
18551,0,0.2579522300624085
18552,0,0.26189363239558155
18553,0,0.2623890303959627
18554,0,0.2545354052892549
18555,0,0.24946635343441698
18556,0,0.2497062019934829
18557,0,0.25018636047929826
18558,0,0.24922665872958907
18559,0,0.25114852153880235
18560,0,0.24946635343441698
18561,0,0.25018636047929826
18562,0,0.25042667030774496
18563,0,0.24946635343441698
18564,0,0.25042667030774496
18565,0,0.2509077508875949
18566,0,0.2506671337938237
18567,0,0.25018636047929826
18568,0,0.25356466242722453
18569,0,0.263630163845688
18570,0,0.2801039898420157
18571,0,0.2545354052892549
18572,0,0.2518717543297415
18573,0,0.2545354052892549
18574,0,0.2509077508875949
18575,0,0.24922665872958907
18576,0,0.25429249028830736
18577,0,0.24922665872958907
18578,0,0.2518717543297415
18579,0,0.2513894456968743
18580,0,0.2533223590354024
18581,0,0.24922665872958907
18582,0,0.24922665872958907
18583,0,0.24898711792736358
18584,0,0.27675933639707834
18585,0,0.24946635343441698
18586,0,0.25235467637528797
18587,0,0.2589339433372941
18588,0,0.2506671337938237
18589,0,0.25259636729801954
18590,0,0.2506671337938237
18591,0,0.25235467637528797
18592,0,0.24922665872958907
18593,0,0.2497062019934829
18594,0,0.2711556734223759
18595,0,0.2509077508875949
18596,0,0.24946635343441698
18597,0,0.2921348807021201
18598,0,0.2497062019934829
18599,0,0.25114852153880235
18600,0,0.24922665872958907
18601,0,0.24922665872958907
18602,0,0.25526506666350934
18603,0,0.25235467637528797
18604,0,0.25211313870180974
18605,0,0.2518717543297415
18606,0,0.2497062019934829
18607,0,0.2693877059391195
18608,0,0.24922665872958907
18609,0,0.2658736799811523
18610,0,0.25429249028830736
18611,0,0.2497062019934829
18612,0,0.25235467637528797
18613,0,0.2513894456968743
18614,0,0.2579522300624085
18615,0,0.2631332584904517
18616,0,0.25235467637528797
18617,0,0.25235467637528797
18618,0,0.25211313870180974
18619,0,0.24994620435810794
18620,0,0.3422579385464576
18621,0,0.25211313870180974
18622,0,0.24994620435810794
18623,0,0.25526506666350934
18624,0,0.24946635343441698
18625,0,0.24922665872958907
18626,0,0.24994620435810794
18627,0,0.2513894456968743
18628,0,0.24898711792736358
18629,0,0.25114852153880235
18630,0,0.2651244898096321
18631,0,0.24994620435810794
18632,0,0.24922665872958907
18633,0,0.24922665872958907
18634,0,0.25114852153880235
18635,0,0.24994620435810794
18636,0,0.25042667030774496
18637,0,0.2513894456968743
18638,0,0.24994620435810794
18639,0,0.24946635343441698
18640,0,0.2509077508875949
18641,0,0.25163052331092234
18642,0,0.24898711792736358
18643,0,0.25211313870180974
18644,0,0.2497062019934829
18645,0,0.24946635343441698
18646,0,0.25356466242722453
18647,0,0.2594257105377026
18648,0,0.25114852153880235
18649,0,0.25018636047929826
18650,0,0.24994620435810794
18651,0,0.29665709412401464
18652,0,0.25550859239318185
18653,0,0.25163052331092234
18654,0,0.2813969500719204
18655,0,0.25018636047929826
18656,0,0.25308020868102804
18657,0,0.25018636047929826
18658,0,0.2550216935323606
18659,0,0.24898711792736358
18660,0,0.24922665872958907
18661,0,0.25018636047929826
18662,0,0.25770718149734234
18663,0,0.2528382114175303
18664,0,0.27267686029389454
18665,0,0.2547784730557208
18666,0,0.2611516677931992
18667,0,0.25259636729801954
18668,0,0.24946635343441698
18669,0,0.2509077508875949
18670,0,0.25018636047929826
18671,0,0.24922665872958907
18672,0,0.25163052331092234
18673,0,0.2506671337938237
18674,0,0.25697294816461486
18675,0,0.2589339433372941
18676,0,0.24946635343441698
18677,0,0.24922665872958907
18678,0,0.24922665872958907
18679,0,0.2661237099011442
18680,0,0.2497062019934829
18681,0,0.25356466242722453
18682,0,0.25042667030774496
18683,0,0.25697294816461486
18684,0,0.25163052331092234
18685,0,0.25114852153880235
18686,0,0.2506671337938237
18687,0,0.2528382114175303
18688,0,0.25819743058894706
18689,0,0.266373889635645
18690,0,0.25042667030774496
18691,0,0.25018636047929826
18692,0,0.25697294816461486
18693,0,0.25770718149734234
18694,0,0.25819743058894706
18695,0,0.24946635343441698
18696,0,0.24922665872958907
18697,0,0.25114852153880235
18698,0,0.2533223590354024
18699,0,0.2497062019934829
18700,0,0.25042667030774496
18701,0,0.24946635343441698
18702,0,0.2550216935323606
18703,0,0.24946635343441698
18704,0,0.24922665872958907
18705,0,0.24946635343441698
18706,0,0.2562400846086791
18707,0,0.2497062019934829
18708,0,0.2545354052892549
18709,0,0.24922665872958907
18710,0,0.25018636047929826
18711,0,0.2793299582018235
18712,0,0.25721754048940465
18713,0,0.24994620435810794
18714,0,0.2562400846086791
18715,0,0.24922665872958907
18716,0,0.24994620435810794
18717,0,0.2497062019934829
18718,0,0.255996101422554
18719,0,0.25235467637528797
18720,0,0.25356466242722453
18721,0,0.24946635343441698
18722,0,0.24922665872958907
18723,0,0.2506671337938237
18724,0,0.25018636047929826
18725,0,0.2693877059391195
18726,0,0.24994620435810794
18727,0,0.25211313870180974
18728,0,0.2721692056844967
18729,0,0.26412767121154396
18730,0,0.24994620435810794
18731,0,0.2611516677931992
18732,0,0.25042667030774496
18733,0,0.24898711792736358
18734,0,0.24946635343441698
18735,0,0.25235467637528797
18736,0,0.2594257105377026
18737,0,0.24946635343441698
18738,0,0.25770718149734234
18739,0,0.24898711792736358
18740,0,0.26139883825471244
18741,0,0.2711556734223759
18742,0,0.24898711792736358
18743,0,0.25235467637528797
18744,0,0.2497062019934829
18745,0,0.260164498164464
18746,0,0.24922665872958907
18747,0,0.25042667030774496
18748,0,0.2528382114175303
18749,0,0.2653740698655859
18750,0,0.24946635343441698
18751,0,0.24946635343441698
18752,0,0.28634315750066114
18753,0,0.28660492196967774
18754,0,0.24994620435810794
18755,0,0.24922665872958907
18756,0,0.25429249028830736
18757,0,0.25259636729801954
18758,0,0.2666242191140195
18759,0,0.2842542051761504
18760,0,0.3411057247302477
18761,0,0.264875059847429
18762,0,0.27984583374254635
18763,0,0.24946635343441698
18764,0,0.2547784730557208
18765,0,0.25018636047929826
18766,0,0.24994620435810794
18767,0,0.273439451035263
18768,0,0.25114852153880235
18769,0,0.2579522300624085
18770,0,0.25042667030774496
18771,0,0.24994620435810794
18772,0,0.25211313870180974
18773,0,0.2506671337938237
18774,0,0.25114852153880235
18775,0,0.2506671337938237
18776,0,0.2506671337938237
18777,0,0.31458986560779506
18778,0,0.3428347449421308
18779,0,0.25042667030774496
18780,0,0.25308020868102804
18781,0,0.25844278301710927
18782,0,0.2547784730557208
18783,0,0.2693877059391195
18784,0,0.2579522300624085
18785,0,0.24922665872958907
18786,0,0.2688839110752445
18787,0,0.24898711792736358
18788,0,0.2497062019934829
18789,0,0.24922665872958907
18790,0,0.2842542051761504
18791,0,0.2688839110752445
18792,0,0.27650307889648434
18793,0,0.26462578004796306
18794,0,0.2497062019934829
18795,0,0.2497062019934829
18796,0,0.2533223590354024
18797,0,0.255996101422554
18798,0,0.24922665872958907
18799,0,0.2509077508875949
18800,0,0.255996101422554
18801,0,0.3058216082431148
18802,0,0.25697294816461486
18803,0,0.25018636047929826
18804,0,0.24994620435810794
18805,0,0.2562400846086791
18806,0,0.25018636047929826
18807,0,0.25114852153880235
18808,0,0.3137620713761268
18809,0,0.2518717543297415
18810,0,0.2509077508875949
18811,0,0.24922665872958907
18812,0,0.24922665872958907
18813,0,0.2506671337938237
18814,0,0.25235467637528797
18815,0,0.28844127474858583
18816,0,0.24922665872958907
18817,0,0.24922665872958907
18818,0,0.2533223590354024
18819,0,0.24922665872958907
18820,0,0.25018636047929826
18821,0,0.24898711792736358
18822,0,0.25114852153880235
18823,0,0.2497062019934829
18824,0,0.24922665872958907
18825,0,0.25114852153880235
18826,0,0.25042667030774496
18827,0,0.2497062019934829
18828,0,0.24922665872958907
18829,0,0.2513894456968743
18830,0,0.24994620435810794
18831,0,0.24922665872958907
18832,0,0.2579522300624085
18833,0,0.2574622849532736
18834,0,0.25308020868102804
18835,0,0.25429249028830736
18836,0,0.2513894456968743
18837,0,0.25235467637528797
18838,0,0.2538071188027468
18839,0,0.2668746982653022
18840,0,0.2626369556806408
18841,0,0.24922665872958907
18842,0,0.26288503173414757
18843,0,0.25042667030774496
18844,0,0.26288503173414757
18845,0,0.2982627989282162
18846,0,0.25211313870180974
18847,0,0.26989209628439964
18848,0,0.2633816358831941
18849,0,0.25967182156492913
18850,0,0.24946635343441698
18851,0,0.24922665872958907
18852,0,0.25550859239318185
18853,0,0.2547784730557208
18854,0,0.24994620435810794
18855,0,0.24946635343441698
18856,0,0.24922665872958907
18857,0,0.24922665872958907
18858,0,0.24898711792736358
18859,0,0.24946635343441698
18860,0,0.25018636047929826
18861,0,0.24922665872958907
18862,0,0.24898711792736358
18863,0,0.28062073825562517
18864,0,0.25114852153880235
18865,0,0.2497062019934829
18866,0,0.25721754048940465
18867,0,0.24922665872958907
18868,0,0.25259636729801954
18869,0,0.2506671337938237
18870,0,0.24994620435810794
18871,0,0.25259636729801954
18872,0,0.25211313870180974
18873,0,0.27166214318569587
18874,0,0.26462578004796306
18875,0,0.25018636047929826
18876,0,0.2868668295452066
18877,0,0.25114852153880235
18878,0,0.25868828728672344
18879,0,0.2533223590354024
18880,0,0.24922665872958907
18881,0,0.24922665872958907
18882,0,0.2666242191140195
18883,0,0.24922665872958907
18884,0,0.24922665872958907
18885,0,0.2611516677931992
18886,0,0.25356466242722453
18887,0,0.2757351866047351
18888,0,0.2926648010892107
18889,0,0.24922665872958907
18890,0,0.25235467637528797
18891,0,0.2497062019934829
18892,0,0.25042667030774496
18893,0,0.24922665872958907
18894,0,0.24946635343441698
18895,0,0.24922665872958907
18896,0,0.24946635343441698
18897,0,0.25042667030774496
18898,0,0.24946635343441698
18899,0,0.25721754048940465
18900,0,0.25235467637528797
18901,0,0.24994620435810794
18902,0,0.2811380676934511
18903,0,0.25721754048940465
18904,0,0.25259636729801954
18905,0,0.2513894456968743
18906,0,0.25526506666350934
18907,0,0.24922665872958907
18908,0,0.25648422016617844
18909,0,0.2509077508875949
18910,0,0.24946635343441698
18911,0,0.24946635343441698
18912,0,0.34746580735044524
18913,0,0.25356466242722453
18914,0,0.25259636729801954
18915,0,0.30446397078012155
18916,0,0.2497062019934829
18917,0,0.2528382114175303
18918,0,0.2591797511080016
18919,0,0.24922665872958907
18920,0,0.263630163845688
18921,0,0.24922665872958907
18922,0,0.24922665872958907
18923,0,0.24898711792736358
18924,0,0.2538071188027468
18925,0,0.28295328585974155
18926,0,0.2567285080374613
18927,0,0.25844278301710927
18928,0,0.2528382114175303
18929,0,0.25042667030774496
18930,0,0.25114852153880235
18931,0,0.25770718149734234
18932,0,0.24898711792736358
18933,0,0.28165597743633575
18934,0,0.24922665872958907
18935,0,0.24946635343441698
18936,0,0.25163052331092234
18937,0,0.32209268134427954
18938,0,0.25211313870180974
18939,0,0.2497062019934829
18940,0,0.311835160960907
18941,0,0.3134864028369528
18942,0,0.2550216935323606
18943,0,0.2497062019934829
18944,0,0.24946635343441698
18945,0,0.2545354052892549
18946,0,0.2533223590354024
18947,0,0.26787811016863244
18948,0,0.24898711792736358
18949,0,0.255996101422554
18950,0,0.26787811016863244
18951,0,0.2506671337938237
18952,0,0.24946635343441698
18953,0,0.2497062019934829
18954,0,0.24946635343441698
18955,0,0.2533223590354024
18956,0,0.2497062019934829
18957,0,0.264875059847429
18958,0,0.2509077508875949
18959,0,0.25550859239318185
18960,0,0.2876534099336857
18961,0,0.2567285080374613
18962,0,0.2497062019934829
18963,0,0.2506671337938237
18964,0,0.25042667030774496
18965,0,0.24922665872958907
18966,0,0.28036229137605784
18967,0,0.24898711792736358
18968,0,0.2545354052892549
18969,0,0.25429249028830736
18970,0,0.25648422016617844
18971,0,0.2497062019934829
18972,0,0.2506671337938237
18973,0,0.24922665872958907
18974,0,0.25018636047929826
18975,0,0.2506671337938237
18976,0,0.2506671337938237
18977,0,0.255996101422554
18978,0,0.24946635343441698
18979,0,0.24922665872958907
18980,0,0.2616461598103055
18981,0,0.2623890303959627
18982,0,0.24994620435810794
18983,0,0.24898711792736358
18984,0,0.2567285080374613
18985,0,0.9706808933433583
18986,0,0.25235467637528797
18987,0,0.25018636047929826
18988,0,0.24922665872958907
18989,0,0.25042667030774496
18990,0,0.24922665872958907
18991,0,0.24922665872958907
18992,0,0.24922665872958907
18993,0,0.24922665872958907
18994,0,0.25211313870180974
18995,0,0.25526506666350934
18996,0,0.26412767121154396
18997,0,0.25967182156492913
18998,0,0.24922665872958907
18999,0,0.24994620435810794
19000,0,0.25308020868102804
19001,0,0.25356466242722453
19002,0,0.27166214318569587
19003,0,0.25550859239318185
19004,0,0.2506671337938237
19005,0,0.25018636047929826
19006,0,0.25356466242722453
19007,0,0.25163052331092234
19008,0,0.24922665872958907
19009,0,0.24922665872958907
19010,0,0.25114852153880235
19011,0,0.24922665872958907
19012,0,0.2868668295452066
19013,0,0.2545354052892549
19014,0,0.2518717543297415
19015,0,0.2509077508875949
19016,0,0.24922665872958907
19017,0,0.24994620435810794
19018,0,0.25550859239318185
19019,0,0.24922665872958907
19020,0,0.2518717543297415
19021,0,0.24922665872958907
19022,0,0.2497062019934829
19023,0,0.24994620435810794
19024,0,0.25235467637528797
19025,0,0.24922665872958907
19026,0,0.24922665872958907
19027,0,0.26189363239558155
19028,0,0.25308020868102804
19029,0,0.24922665872958907
19030,0,0.24946635343441698
19031,0,0.25991808412788864
19032,0,0.260164498164464
19033,0,0.25991808412788864
19034,0,0.24922665872958907
19035,0,0.277785831165439
19036,0,0.25163052331092234
19037,0,0.254049728107903
19038,0,0.2497062019934829
19039,0,0.25967182156492913
19040,0,0.26412767121154396
19041,0,0.2513894456968743
19042,0,0.25844278301710927
19043,0,0.24922665872958907
19044,0,0.2497062019934829
19045,0,0.6387010845174165
19046,0,0.4524072013145645
19047,0,0.25770718149734234
19048,0,0.2631332584904517
19049,0,0.26065778040836796
19050,0,0.2509077508875949
19051,0,0.25211313870180974
19052,0,0.24946635343441698
19053,0,0.24946635343441698
19054,0,0.2562400846086791
19055,0,0.2509077508875949
19056,0,0.24946635343441698
19057,0,0.24922665872958907
19058,0,0.25114852153880235
19059,0,0.27140883417325434
19060,0,0.25114852153880235
19061,0,0.2528382114175303
19062,0,0.2506671337938237
19063,0,0.24922665872958907
19064,0,0.2506671337938237
19065,0,0.2497062019934829
19066,0,0.24922665872958907
19067,0,0.25967182156492913
19068,0,0.31569542639333337
19069,0,0.26838071228833377
19070,0,0.24946635343441698
19071,0,0.2706497970140768
19072,0,0.2673761053010772
19073,0,0.24946635343441698
19074,0,0.25114852153880235
19075,0,0.24922665872958907
19076,0,0.254049728107903
19077,0,0.2557522706650723
19078,0,0.24994620435810794
19079,0,0.26787811016863244
19080,0,0.25042667030774496
19081,0,0.24898711792736358
19082,0,0.24922665872958907
19083,0,0.2497062019934829
19084,0,0.25697294816461486
19085,0,0.2658736799811523
19086,0,0.25018636047929826
19087,0,0.27140883417325434
19088,0,0.3638984632876872
19089,0,0.30991474001027347
19090,0,0.2497062019934829
19091,0,0.24946635343441698
19092,0,0.2506671337938237
19093,0,0.254049728107903
19094,0,0.260164498164464
19095,0,0.2557522706650723
19096,0,0.24922665872958907
19097,0,0.2497062019934829
19098,0,0.2509077508875949
19099,0,0.25967182156492913
19100,0,0.24922665872958907
19101,0,0.2589339433372941
19102,0,0.25114852153880235
19103,0,0.25042667030774496
19104,0,0.25259636729801954
19105,0,0.2538071188027468
19106,0,0.25648422016617844
19107,0,0.2579522300624085
19108,0,0.2742033704565688
19109,0,0.25648422016617844
19110,0,0.24994620435810794
19111,0,0.2497062019934829
19112,0,0.24946635343441698
19113,0,0.2513894456968743
19114,0,0.2509077508875949
19115,0,0.24898711792736358
19116,0,0.25042667030774496
19117,0,0.25211313870180974
19118,0,0.24922665872958907
19119,0,0.25114852153880235
19120,0,0.40693821677339487
19121,0,0.24946635343441698
19122,0,0.25235467637528797
19123,0,0.27984583374254635
19124,0,0.2497062019934829
19125,0,0.24946635343441698
19126,0,0.24946635343441698
19127,0,0.2528382114175303
19128,0,0.2497062019934829
19129,0,0.25211313870180974
19130,0,0.2506671337938237
19131,0,0.25211313870180974
19132,0,0.28347322092860466
19133,0,0.24922665872958907
19134,0,0.25114852153880235
19135,0,0.2579522300624085
19136,0,0.260164498164464
19137,0,0.2513894456968743
19138,0,0.25526506666350934
19139,0,0.24946635343441698
19140,0,0.260164498164464
19141,0,0.30991474001027347
19142,0,0.25259636729801954
19143,0,0.2594257105377026
19144,0,0.2497062019934829
19145,0,0.2742033704565688
19146,0,0.24898711792736358
19147,0,0.2616461598103055
19148,0,0.27369394331819674
19149,0,0.25356466242722453
19150,0,0.25042667030774496
19151,0,0.254049728107903
19152,0,0.24922665872958907
19153,0,0.28791588895637577
19154,0,0.24922665872958907
19155,0,0.255996101422554
19156,0,0.24946635343441698
19157,0,0.24898711792736358
19158,0,0.2497062019934829
19159,0,0.24922665872958907
19160,0,0.2557522706650723
19161,0,0.264875059847429
19162,0,0.24922665872958907
19163,0,0.24994620435810794
19164,0,0.25211313870180974
19165,0,0.2892304213100352
19166,0,0.24898711792736358
19167,0,0.2594257105377026
19168,0,0.2567285080374613
19169,0,0.26090464848983624
19170,0,0.2518717543297415
19171,0,0.25308020868102804
19172,0,0.2653740698655859
19173,0,0.2497062019934829
19174,0,0.2633816358831941
19175,0,0.2739485831521723
19176,0,0.2506671337938237
19177,0,0.25770718149734234
19178,0,0.24946635343441698
19179,0,0.26065778040836796
19180,0,0.25356466242722453
19181,0,0.24922665872958907
19182,0,0.24922665872958907
19183,0,0.24922665872958907
19184,0,0.25235467637528797
19185,0,0.2591797511080016
19186,0,0.25211313870180974
19187,0,0.25042667030774496
19188,0,0.3093672464363144
19189,0,0.24946635343441698
19190,0,0.2538071188027468
19191,0,0.24898711792736358
19192,0,0.24946635343441698
19193,0,0.28295328585974155
19194,0,0.24922665872958907
19195,0,0.2562400846086791
19196,0,0.24922665872958907
19197,0,0.2528382114175303
19198,0,0.24922665872958907
19199,0,0.24922665872958907
19200,0,0.2711556734223759
19201,0,0.25526506666350934
19202,0,0.26562379994597446
19203,0,0.2509077508875949
19204,0,0.24922665872958907
19205,0,0.25042667030774496
19206,0,0.27140883417325434
19207,0,0.24994620435810794
19208,0,0.24994620435810794
19209,0,0.24946635343441698
19210,0,0.25721754048940465
19211,0,0.25550859239318185
19212,0,0.2497062019934829
19213,0,0.24922665872958907
19214,0,0.2594257105377026
19215,0,0.2513894456968743
19216,0,0.2621412559458173
19217,0,0.26288503173414757
19218,0,0.24898711792736358
19219,0,0.2693877059391195
19220,0,0.2616461598103055
19221,0,0.2509077508875949
19222,0,0.25235467637528797
19223,0,0.25018636047929826
19224,0,0.2567285080374613
19225,0,0.24922665872958907
19226,0,0.25114852153880235
19227,0,0.2533223590354024
19228,0,0.24994620435810794
19229,0,0.24946635343441698
19230,0,0.24946635343441698
19231,0,0.2547784730557208
19232,0,0.25721754048940465
19233,0,0.25308020868102804
19234,0,0.24922665872958907
19235,0,0.25308020868102804
19236,0,0.24946635343441698
19237,0,0.2589339433372941
19238,0,0.25018636047929826
19239,0,0.25429249028830736
19240,0,0.26787811016863244
19241,0,0.28503648514355484
19242,0,0.24922665872958907
19243,0,0.2808793303913314
19244,0,0.2547784730557208
19245,0,0.2513894456968743
19246,0,0.2518717543297415
19247,0,0.2528382114175303
19248,0,0.24994620435810794
19249,0,0.24922665872958907
19250,0,0.28347322092860466
19251,0,0.24994620435810794
19252,0,0.24946635343441698
19253,0,0.25770718149734234
19254,0,0.25114852153880235
19255,0,0.25018636047929826
19256,0,0.27267686029389454
19257,0,0.2513894456968743
19258,0,0.2509077508875949
19259,0,0.2518717543297415
19260,0,0.25648422016617844
19261,0,0.2533223590354024
19262,0,0.24946635343441698
19263,0,0.24922665872958907
19264,0,0.2497062019934829
19265,0,0.24922665872958907
19266,0,0.3674630099060623
19267,0,0.2871288801297004
19268,0,0.25308020868102804
19269,0,0.25114852153880235
19270,0,0.24946635343441698
19271,0,0.24922665872958907
19272,0,0.25042667030774496
19273,0,0.2506671337938237
19274,0,0.2497062019934829
19275,0,0.24922665872958907
19276,0,0.24922665872958907
19277,0,0.24946635343441698
19278,0,0.24922665872958907
19279,0,0.2579522300624085
19280,0,0.26387884231091896
19281,0,0.3165259686605351
19282,0,0.24922665872958907
19283,0,0.24922665872958907
19284,0,0.24898711792736358
19285,0,0.24946635343441698
19286,0,0.24898711792736358
19287,0,0.2497062019934829
19288,0,0.24898711792736358
19289,0,0.24922665872958907
19290,0,0.24922665872958907
19291,0,0.25648422016617844
19292,0,0.254049728107903
19293,0,0.25308020868102804
19294,0,0.24922665872958907
19295,0,0.2616461598103055
19296,0,0.2497062019934829
19297,0,0.24922665872958907
19298,0,0.24994620435810794
19299,0,0.25114852153880235
19300,0,0.263630163845688
19301,0,0.2579522300624085
19302,0,0.2719156003820911
19303,0,0.24898711792736358
19304,0,0.26838071228833377
19305,0,0.2513894456968743
19306,0,0.24922665872958907
19307,0,0.2871288801297004
19308,0,0.2668746982653022
19309,0,0.263630163845688
19310,0,0.2509077508875949
19311,0,0.25526506666350934
19312,0,0.2518717543297415
19313,0,0.24994620435810794
19314,0,0.2509077508875949
19315,0,0.24922665872958907
19316,0,0.25356466242722453
19317,0,0.27140883417325434
19318,0,0.25819743058894706
19319,0,0.24946635343441698
19320,0,0.25308020868102804
19321,0,0.24994620435810794
19322,0,0.2729309094433288
19323,0,0.24946635343441698
19324,0,0.25042667030774496
19325,0,0.2688839110752445
19326,0,0.24946635343441698
19327,0,0.254049728107903
19328,0,0.25844278301710927
19329,0,0.24922665872958907
19330,0,0.2533223590354024
19331,0,0.2567285080374613
19332,0,0.2497062019934829
19333,0,0.25211313870180974
19334,0,0.254049728107903
19335,0,0.2626369556806408
19336,0,0.25042667030774496
19337,0,0.24946635343441698
19338,0,0.2518717543297415
19339,0,0.25114852153880235
19340,0,0.2538071188027468
19341,0,0.24994620435810794
19342,0,0.2574622849532736
19343,0,0.25991808412788864
19344,0,0.2701445145750001
19345,0,0.24922665872958907
19346,0,0.24922665872958907
19347,0,0.25018636047929826
19348,0,0.25018636047929826
19349,0,0.24946635343441698
19350,0,0.25259636729801954
19351,0,0.24922665872958907
19352,0,0.2545354052892549
19353,0,0.24922665872958907
19354,0,0.25114852153880235
19355,0,0.27752898792843583
19356,0,0.2666242191140195
19357,0,0.24994620435810794
19358,0,0.267125327018197
19359,0,0.25042667030774496
19360,0,0.24922665872958907
19361,0,0.24922665872958907
19362,0,0.25114852153880235
19363,0,0.2513894456968743
19364,0,0.25114852153880235
19365,0,0.24946635343441698
19366,0,0.2497062019934829
19367,0,0.2533223590354024
19368,0,0.25163052331092234
19369,0,0.24922665872958907
19370,0,0.2744583051504298
19371,0,0.2497062019934829
19372,0,0.2509077508875949
19373,0,0.26090464848983624
19374,0,0.25259636729801954
19375,0,0.2550216935323606
19376,0,0.2533223590354024
19377,0,0.2509077508875949
19378,0,0.260164498164464
19379,0,0.2528382114175303
19380,0,0.2509077508875949
19381,0,0.25018636047929826
19382,0,0.25259636729801954
19383,0,0.2826935349335198
19384,0,0.267125327018197
19385,0,0.24946635343441698
19386,0,0.2721692056844967
19387,0,0.25648422016617844
19388,0,0.25163052331092234
19389,0,0.2562400846086791
19390,0,0.2518717543297415
19391,0,0.25018636047929826
19392,0,0.300142420769626
19393,0,0.26065778040836796
19394,0,0.2744583051504298
19395,0,0.2528382114175303
19396,0,0.25770718149734234
19397,0,0.24994620435810794
19398,0,0.25114852153880235
19399,0,0.25018636047929826
19400,0,0.24994620435810794
19401,0,0.24994620435810794
19402,0,0.25356466242722453
19403,0,0.24994620435810794
19404,0,0.24922665872958907
19405,0,0.25018636047929826
19406,0,0.2497062019934829
19407,0,0.6291918761510519
19408,0,0.24994620435810794
19409,0,0.2839937329991282
19410,0,0.24922665872958907
19411,0,0.24946635343441698
19412,0,0.2604110636122129
19413,0,0.2913410577785436
19414,0,0.2509077508875949
19415,0,0.2518717543297415
19416,0,0.24994620435810794
19417,0,0.2666242191140195
19418,0,0.24922665872958907
19419,0,0.24994620435810794
19420,0,0.25163052331092234
19421,0,0.24922665872958907
19422,0,0.25429249028830736
19423,0,0.3009500406974517
19424,0,0.24994620435810794
19425,0,0.2513894456968743
19426,0,0.3952491446114043
19427,0,0.24922665872958907
19428,0,0.25114852153880235
19429,0,0.24922665872958907
19430,0,0.2509077508875949
19431,0,0.25429249028830736
19432,0,0.2668746982653022
19433,0,0.2518717543297415
19434,0,0.24994620435810794
19435,0,0.25308020868102804
19436,0,0.2594257105377026
19437,0,0.24946635343441698
19438,0,0.264875059847429
19439,0,0.4271722354131711
19440,0,0.25235467637528797
19441,0,0.26562379994597446
19442,0,0.2545354052892549
19443,0,0.24994620435810794
19444,0,0.25211313870180974
19445,0,0.2497062019934829
19446,0,0.24922665872958907
19447,0,0.26762703304198515
19448,0,0.24922665872958907
19449,0,0.24994620435810794
19450,0,0.25018636047929826
19451,0,0.3101886868681034
19452,0,0.25114852153880235
19453,0,0.25018636047929826
19454,0,0.24922665872958907
19455,0,0.2876534099336857
19456,0,0.2701445145750001
19457,0,0.24946635343441698
19458,0,0.24922665872958907
19459,0,0.25163052331092234
19460,0,0.24922665872958907
19461,0,0.267125327018197
19462,0,0.24946635343441698
19463,0,0.2594257105377026
19464,0,0.25429249028830736
19465,0,0.25163052331092234
19466,0,0.25018636047929826
19467,0,0.26189363239558155
19468,0,0.2673761053010772
19469,0,0.2509077508875949
19470,0,0.24994620435810794
19471,0,0.24946635343441698
19472,0,0.2528382114175303
19473,0,0.2947901052184309
19474,0,0.25042667030774496
19475,0,0.24946635343441698
19476,0,0.25163052331092234
19477,0,0.24922665872958907
19478,0,0.25235467637528797
19479,0,0.353588031082237
19480,0,0.26812933660839905
19481,0,0.25308020868102804
19482,0,0.25697294816461486
19483,0,0.24898711792736358
19484,0,0.24922665872958907
19485,0,0.24946635343441698
19486,0,0.24994620435810794
19487,0,0.2497062019934829
19488,0,0.487481972356415
19489,0,0.26387884231091896
19490,0,0.25114852153880235
19491,0,0.24922665872958907
19492,0,0.24994620435810794
19493,0,0.24994620435810794
19494,0,0.24994620435810794
19495,0,0.24994620435810794
19496,0,0.24994620435810794
19497,0,0.24994620435810794
19498,0,0.25018636047929826
19499,0,0.2550216935323606
19500,0,0.25114852153880235
19501,0,0.25648422016617844
19502,0,0.24994620435810794
19503,0,0.27496861638104225
19504,0,0.24946635343441698
19505,0,0.2547784730557208
19506,0,0.25114852153880235
19507,0,0.24946635343441698
19508,0,0.24922665872958907
19509,0,0.24922665872958907
19510,0,0.24898711792736358
19511,0,0.24898711792736358
19512,0,0.2528382114175303
19513,0,0.25042667030774496
19514,0,0.25018636047929826
19515,0,0.26462578004796306
19516,0,0.2528382114175303
19517,0,0.25042667030774496
19518,0,0.2497062019934829
19519,0,0.2604110636122129
19520,0,0.24946635343441698
19521,0,0.25018636047929826
19522,0,0.2513894456968743
19523,0,0.25868828728672344
19524,0,0.2533223590354024
19525,0,0.2574622849532736
19526,0,0.25018636047929826
19527,0,0.2793299582018235
19528,0,0.24922665872958907
19529,0,0.25114852153880235
19530,0,0.26412767121154396
19531,0,0.24898711792736358
19532,0,0.25018636047929826
19533,0,0.24994620435810794
19534,0,0.25114852153880235
19535,0,0.2852975326287324
19536,0,0.24994620435810794
19537,0,0.2550216935323606
19538,0,0.2533223590354024
19539,0,0.2506671337938237
19540,0,0.25235467637528797
19541,0,0.2518717543297415
19542,0,0.26838071228833377
19543,0,0.25114852153880235
19544,0,0.25018636047929826
19545,0,0.25648422016617844
19546,0,0.24922665872958907
19547,0,0.3014891409206616
19548,0,0.2631332584904517
19549,0,0.24946635343441698
19550,0,0.2497062019934829
19551,0,0.24898711792736358
19552,0,0.24994620435810794
19553,0,0.2518717543297415
19554,0,0.24898711792736358
19555,0,0.26863223713515383
19556,0,0.24994620435810794
19557,0,0.2497062019934829
19558,0,0.2651244898096321
19559,0,0.263630163845688
19560,0,0.2513894456968743
19561,0,0.25235467637528797
19562,0,0.25114852153880235
19563,0,0.25042667030774496
19564,0,0.24922665872958907
19565,0,0.24946635343441698
19566,0,0.2497062019934829
19567,0,0.24922665872958907
19568,0,0.2506671337938237
19569,0,0.24994620435810794
19570,0,0.2518717543297415
19571,0,0.24922665872958907
19572,0,0.2547784730557208
19573,0,0.24922665872958907
19574,0,0.24946635343441698
19575,0,0.4429082099156677
19576,0,0.24922665872958907
19577,0,0.2626369556806408
19578,0,0.25114852153880235
19579,0,0.24946635343441698
19580,0,0.25526506666350934
19581,0,0.24898711792736358
19582,0,0.25042667030774496
19583,0,0.24946635343441698
19584,0,0.24946635343441698
19585,0,0.24922665872958907
19586,0,0.25356466242722453
19587,0,0.25308020868102804
19588,0,0.24922665872958907
19589,0,0.277785831165439
19590,0,0.2497062019934829
19591,0,0.2842542051761504
19592,0,0.31735768260757774
19593,0,0.26762703304198515
19594,0,0.25648422016617844
19595,0,0.25114852153880235
19596,0,0.24922665872958907
19597,0,0.25211313870180974
19598,0,0.24994620435810794
19599,0,0.40508518541907595
19600,0,0.2509077508875949
19601,0,0.3553461998906294
19602,0,0.2506671337938237
19603,0,0.24946635343441698
19604,0,0.25721754048940465
19605,0,0.2795878231663588
19606,0,0.24922665872958907
19607,0,0.25114852153880235
19608,0,0.2497062019934829
19609,0,0.24946635343441698
19610,0,0.24922665872958907
19611,0,0.2518717543297415
19612,0,0.2651244898096321
19613,0,0.24922665872958907
19614,0,0.31735768260757774
19615,0,0.24994620435810794
19616,0,0.25114852153880235
19617,0,0.27675933639707834
19618,0,0.2497062019934829
19619,0,0.2567285080374613
19620,0,0.2651244898096321
19621,0,0.25114852153880235
19622,0,0.2550216935323606
19623,0,0.26090464848983624
19624,0,0.2497062019934829
19625,0,0.32153369813680693
19626,0,0.24946635343441698
19627,0,0.2497062019934829
19628,0,0.25721754048940465
19629,0,0.24994620435810794
19630,0,0.24922665872958907
19631,0,0.24922665872958907
19632,0,0.24922665872958907
19633,0,0.24922665872958907
19634,0,0.24922665872958907
19635,0,0.24922665872958907
19636,0,0.24922665872958907
19637,0,0.24922665872958907
19638,0,0.24922665872958907
19639,0,0.24922665872958907
19640,0,0.24922665872958907
19641,0,0.2668746982653022
19642,0,0.2497062019934829
19643,0,0.24922665872958907
19644,0,0.24922665872958907
19645,0,0.24898711792736358
19646,0,0.27752898792843583
19647,0,0.2693877059391195
19648,0,0.2982627989282162
19649,0,0.24994620435810794
19650,0,0.25042667030774496
19651,0,0.25308020868102804
19652,0,0.25042667030774496
19653,0,0.24994620435810794
19654,0,0.2782999562157753
19655,0,0.2509077508875949
19656,0,0.26139883825471244
19657,0,0.24898711792736358
19658,0,0.2518717543297415
19659,0,0.25114852153880235
19660,0,0.3066378141835097
19661,0,0.24898711792736358
19662,0,0.24922665872958907
19663,0,0.24946635343441698
19664,0,0.24994620435810794
19665,0,0.24994620435810794
19666,0,0.25042667030774496
19667,0,0.24994620435810794
19668,0,0.2528382114175303
19669,0,0.27701574045909455
19670,0,0.25163052331092234
19671,0,0.24922665872958907
19672,0,0.2533223590354024
19673,0,0.26189363239558155
19674,0,0.26090464848983624
19675,0,0.2604110636122129
19676,0,0.2538071188027468
19677,0,0.24898711792736358
19678,0,0.24946635343441698
19679,0,0.25697294816461486
19680,0,0.25163052331092234
19681,0,0.254049728107903
19682,0,0.24946635343441698
19683,0,0.24946635343441698
19684,0,0.25114852153880235
19685,0,0.24994620435810794
19686,0,0.2497062019934829
19687,0,0.25018636047929826
19688,0,0.24922665872958907
19689,0,0.2506671337938237
19690,0,0.24922665872958907
19691,0,0.24946635343441698
19692,0,0.24946635343441698
19693,0,0.24922665872958907
19694,0,0.24946635343441698
19695,0,0.24922665872958907
19696,0,0.25018636047929826
19697,0,0.2513894456968743
19698,0,0.24994620435810794
19699,0,0.24922665872958907
19700,0,0.25211313870180974
19701,0,0.2545354052892549
19702,0,0.264875059847429
19703,0,0.25235467637528797
19704,0,0.25114852153880235
19705,0,0.25211313870180974
19706,0,0.2528382114175303
19707,0,0.24946635343441698
19708,0,0.24946635343441698
19709,0,0.2693877059391195
19710,0,0.2633816358831941
19711,0,0.2538071188027468
19712,0,0.2579522300624085
19713,0,0.24922665872958907
19714,0,0.2497062019934829
19715,0,0.26838071228833377
19716,0,0.24946635343441698
19717,0,0.2497062019934829
19718,0,0.25018636047929826
19719,0,0.2621412559458173
19720,0,0.24946635343441698
19721,0,0.26787811016863244
19722,0,0.24994620435810794
19723,0,0.2653740698655859
19724,0,0.255996101422554
19725,0,0.2557522706650723
19726,0,0.2594257105377026
19727,0,0.2518717543297415
19728,0,0.25259636729801954
19729,0,0.24946635343441698
19730,0,0.266373889635645
19731,0,0.2513894456968743
19732,0,0.24946635343441698
19733,0,0.3248952191374682
19734,0,0.2509077508875949
19735,0,0.2497062019934829
19736,0,0.24922665872958907
19737,0,0.25018636047929826
19738,0,0.25018636047929826
19739,0,0.25163052331092234
19740,0,0.24922665872958907
19741,0,0.2497062019934829
19742,0,0.24898711792736358
19743,0,0.2557522706650723
19744,0,0.2528382114175303
19745,0,0.2509077508875949
19746,0,0.2579522300624085
19747,0,0.24922665872958907
19748,0,0.25018636047929826
19749,0,0.24946635343441698
19750,0,0.25526506666350934
19751,0,0.26412767121154396
19752,0,0.267125327018197
19753,0,0.2509077508875949
19754,0,0.2497062019934829
19755,0,0.2497062019934829
19756,0,0.2604110636122129
19757,0,0.2497062019934829
19758,0,0.24946635343441698
19759,0,0.26065778040836796
19760,0,0.2528382114175303
19761,0,0.27140883417325434
19762,0,0.2550216935323606
19763,0,0.25429249028830736
19764,0,0.24922665872958907
19765,0,0.29692436434014696
19766,0,0.25042667030774496
19767,0,0.28062073825562517
19768,0,0.24994620435810794
19769,0,0.24922665872958907
19770,0,0.2550216935323606
19771,0,0.26462578004796306
19772,0,0.2658736799811523
19773,0,0.2739485831521723
19774,0,0.30772797595108314
19775,0,0.2562400846086791
19776,0,0.25211313870180974
19777,0,0.266373889635645
19778,0,0.25114852153880235
19779,0,0.25114852153880235
19780,0,0.2567285080374613
19781,0,0.25211313870180974
19782,0,0.26462578004796306
19783,0,0.2589339433372941
19784,0,0.25526506666350934
19785,0,0.25259636729801954
19786,0,0.2506671337938237
19787,0,0.2506671337938237
19788,0,0.25163052331092234
19789,0,0.25018636047929826
19790,0,0.25259636729801954
19791,0,0.2574622849532736
19792,0,0.25356466242722453
19793,0,0.26838071228833377
19794,0,0.2562400846086791
19795,0,0.25721754048940465
19796,0,0.28477558134301445
19797,0,0.26090464848983624
19798,0,0.3797496001908604
19799,0,0.25211313870180974
19800,0,0.2497062019934829
19801,0,0.2509077508875949
19802,0,0.2497062019934829
19803,0,0.24946635343441698
19804,0,0.2533223590354024
19805,0,0.24946635343441698
19806,0,0.254049728107903
19807,0,0.24946635343441698
19808,0,0.25018636047929826
19809,0,0.273439451035263
19810,0,0.266373889635645
19811,0,0.2528382114175303
19812,0,0.26139883825471244
19813,0,0.24922665872958907
19814,0,0.25114852153880235
19815,0,0.24898711792736358
19816,0,0.2506671337938237
19817,0,0.26090464848983624
19818,0,0.25235467637528797
19819,0,0.2506671337938237
19820,0,0.25042667030774496
19821,0,0.25042667030774496
19822,0,0.25163052331092234
19823,0,0.24946635343441698
19824,0,0.24994620435810794
19825,0,0.26387884231091896
19826,0,0.2509077508875949
19827,0,0.26462578004796306
19828,0,0.33938092122318514
19829,0,0.25429249028830736
19830,0,0.2729309094433288
19831,0,0.2623890303959627
19832,0,0.2696398267140141
19833,0,0.25819743058894706
19834,0,0.2876534099336857
19835,0,0.2513894456968743
19836,0,0.27547951618964556
19837,0,0.2579522300624085
19838,0,0.2550216935323606
19839,0,0.26762703304198515
19840,0,0.25018636047929826
19841,0,0.25163052331092234
19842,0,0.24994620435810794
19843,0,0.25114852153880235
19844,0,0.2811380676934511
19845,0,0.2721692056844967
19846,0,0.24922665872958907
19847,0,0.24922665872958907
19848,0,0.24994620435810794
19849,0,0.24994620435810794
19850,0,0.26762703304198515
19851,0,0.2518717543297415
19852,0,0.255996101422554
19853,0,0.25356466242722453
19854,0,0.26090464848983624
19855,0,0.25114852153880235
19856,0,0.25114852153880235
19857,0,0.25018636047929826
19858,0,0.2594257105377026
19859,0,0.24994620435810794
19860,0,0.2719156003820911
19861,0,0.24922665872958907
19862,0,0.25018636047929826
19863,0,0.24994620435810794
19864,0,0.2506671337938237
19865,0,0.24994620435810794
19866,0,0.24922665872958907
19867,0,0.27701574045909455
19868,0,0.2739485831521723
19869,0,0.27369394331819674
19870,0,0.34139360289891196
19871,0,0.300142420769626
19872,0,0.3041928502455261
19873,0,0.24994620435810794
19874,0,0.25018636047929826
19875,0,0.2623890303959627
19876,0,0.2876534099336857
19877,0,0.2937263303352282
19878,0,0.24922665872958907
19879,0,0.24946635343441698
19880,0,0.2547784730557208
19881,0,0.2497062019934829
19882,0,0.25114852153880235
19883,0,0.3033803047239192
19884,0,0.3066378141835097
19885,0,0.24922665872958907
19886,0,0.2643766504798919
19887,0,0.3851938588860897
19888,0,0.25114852153880235
19889,0,0.24898711792736358
19890,0,0.24994620435810794
19891,0,0.2528382114175303
19892,0,0.25211313870180974
19893,0,0.2509077508875949
19894,0,0.25163052331092234
19895,0,0.26812933660839905
19896,0,0.2509077508875949
19897,0,0.24922665872958907
19898,0,0.25114852153880235
19899,0,0.25819743058894706
19900,0,0.24922665872958907
19901,0,0.24994620435810794
19902,0,0.2729309094433288
19903,0,0.2557522706650723
19904,0,0.2497062019934829
19905,0,0.25018636047929826
19906,0,0.2518717543297415
19907,0,0.24922665872958907
19908,0,0.34456794611541847
19909,0,0.35916893591517035
19910,0,0.2547784730557208
19911,0,0.25819743058894706
19912,0,0.25042667030774496
19913,0,0.24922665872958907
19914,0,0.24922665872958907
19915,0,0.2518717543297415
19916,0,0.24946635343441698
19917,0,0.25211313870180974
19918,0,0.2513894456968743
19919,0,0.2729309094433288
19920,0,0.25259636729801954
19921,0,0.3041928502455261
19922,0,0.2528382114175303
19923,0,0.24922665872958907
19924,0,0.24922665872958907
19925,0,0.2513894456968743
19926,0,0.2611516677931992
19927,0,0.24922665872958907
19928,0,0.24922665872958907
19929,0,0.25235467637528797
19930,0,0.2688839110752445
19931,0,0.25770718149734234
19932,0,0.25356466242722453
19933,0,0.24898711792736358
19934,0,0.25114852153880235
19935,0,0.24946635343441698
19936,0,0.2497062019934829
19937,0,0.2547784730557208
19938,0,0.24898711792736358
19939,0,0.24946635343441698
19940,0,0.25042667030774496
19941,0,0.2518717543297415
19942,0,0.27752898792843583
19943,0,0.24946635343441698
19944,0,0.2782999562157753
19945,0,0.25163052331092234
19946,0,0.24898711792736358
19947,0,0.24922665872958907
19948,0,0.24994620435810794
19949,0,0.25235467637528797
19950,0,0.25018636047929826
19951,0,0.24922665872958907
19952,0,0.2589339433372941
19953,0,0.24994620435810794
19954,0,0.2509077508875949
19955,0,0.2513894456968743
19956,0,0.25042667030774496
19957,0,0.25114852153880235
19958,0,0.2696398267140141
19959,0,0.24994620435810794
19960,0,0.25235467637528797
19961,0,0.2497062019934829
19962,0,0.24898711792736358
19963,0,0.2688839110752445
19964,0,0.24922665872958907
19965,0,0.254049728107903
19966,0,0.24946635343441698
19967,0,0.28608153623536337
19968,0,0.2518717543297415
19969,0,0.2616461598103055
19970,0,0.24946635343441698
19971,0,0.2533223590354024
19972,0,0.27039708151020647
19973,0,0.2506671337938237
19974,0,0.25163052331092234
19975,0,0.24898711792736358
19976,0,0.24922665872958907
19977,0,0.24946635343441698
19978,0,0.25018636047929826
19979,0,0.24922665872958907
19980,0,0.2623890303959627
19981,0,0.24922665872958907
19982,0,0.29081254881470003
19983,0,0.24922665872958907
19984,0,0.2513894456968743
19985,0,0.2858200582706499
19986,0,0.2506671337938237
19987,0,0.24922665872958907
19988,0,0.24946635343441698
19989,0,0.2509077508875949
19990,0,0.24922665872958907
19991,0,0.2643766504798919
19992,0,0.24946635343441698
19993,0,0.24922665872958907
19994,0,0.24946635343441698
19995,0,0.24922665872958907
19996,0,0.2589339433372941
19997,0,0.24922665872958907
19998,0,0.266373889635645
19999,0,0.24922665872958907
20000,0,0.24994620435810794
20001,0,0.26090464848983624
20002,0,0.25211313870180974
20003,0,0.25114852153880235
20004,0,0.25259636729801954
20005,0,0.264875059847429
20006,0,0.25163052331092234
20007,0,0.25018636047929826
20008,0,0.25259636729801954
20009,0,0.25211313870180974
20010,0,0.25163052331092234
20011,0,0.25018636047929826
20012,0,0.2633816358831941
20013,0,0.2497062019934829
20014,0,0.25114852153880235
20015,0,0.25211313870180974
20016,0,0.28844127474858583
20017,0,0.2497062019934829
20018,0,0.2661237099011442
20019,0,0.24922665872958907
20020,0,0.24994620435810794
20021,0,0.26412767121154396
20022,0,0.2693877059391195
20023,0,0.3647882177963048
20024,0,0.24898711792736358
20025,0,0.25235467637528797
20026,0,0.260164498164464
20027,0,0.24922665872958907
20028,0,0.24898711792736358
20029,0,0.24946635343441698
20030,0,0.2711556734223759
20031,0,0.24946635343441698
20032,0,0.2961229712797522
20033,0,0.25844278301710927
20034,0,0.26288503173414757
20035,0,0.25114852153880235
20036,0,0.29425793749931844
20037,0,0.27039708151020647
20038,0,0.2497062019934829
20039,0,0.24922665872958907
20040,0,0.25018636047929826
20041,0,0.25018636047929826
20042,0,0.24898711792736358
20043,0,0.24994620435810794
20044,0,0.24946635343441698
20045,0,0.2497062019934829
20046,0,0.2497062019934829
20047,0,0.25114852153880235
20048,0,0.25868828728672344
20049,0,0.26387884231091896
20050,0,0.25819743058894706
20051,0,0.24946635343441698
20052,0,0.2567285080374613
20053,0,0.27522399275420273
20054,0,0.255996101422554
20055,0,0.2742033704565688
20056,0,0.25018636047929826
20057,0,0.2528382114175303
20058,0,0.25018636047929826
20059,0,0.25114852153880235
20060,0,0.2506671337938237
20061,0,0.24922665872958907
20062,0,0.25114852153880235
20063,0,0.24898711792736358
20064,0,0.2623890303959627
20065,0,0.5902100787114971
20066,0,0.27522399275420273
20067,0,0.2916055242597281
20068,0,0.2509077508875949
20069,0,0.24922665872958907
20070,0,0.263630163845688
20071,0,0.25526506666350934
20072,0,0.25163052331092234
20073,0,0.25308020868102804
20074,0,0.25697294816461486
20075,0,0.2706497970140768
20076,0,0.25819743058894706
20077,0,0.24898711792736358
20078,0,0.25163052331092234
20079,0,0.24946635343441698
20080,0,0.3373740270096054
20081,0,0.24922665872958907
20082,0,0.24922665872958907
20083,0,0.24898711792736358
20084,0,0.24922665872958907
20085,0,0.24922665872958907
20086,0,0.2633816358831941
20087,0,0.24922665872958907
20088,0,0.25211313870180974
20089,0,0.2497062019934829
20090,0,0.25991808412788864
20091,0,0.2513894456968743
20092,0,0.267125327018197
20093,0,0.24994620435810794
20094,0,0.24946635343441698
20095,0,0.25042667030774496
20096,0,0.26412767121154396
20097,0,0.2661237099011442
20098,0,0.25429249028830736
20099,0,0.2518717543297415
20100,0,0.2513894456968743
20101,0,0.24946635343441698
20102,0,0.29054850653841513
20103,0,0.2509077508875949
20104,0,0.24922665872958907
20105,0,0.5595496334676816
20106,0,0.24922665872958907
20107,0,0.25308020868102804
20108,0,0.24922665872958907
20109,0,0.2497062019934829
20110,0,0.25770718149734234
20111,0,0.24922665872958907
20112,0,0.24898711792736358
20113,0,0.24922665872958907
20114,0,0.2579522300624085
20115,0,0.24898711792736358
20116,0,0.25018636047929826
20117,0,0.2497062019934829
20118,0,0.24946635343441698
20119,0,0.25114852153880235
20120,0,0.27907223893697275
20121,0,0.30991474001027347
20122,0,0.25868828728672344
20123,0,0.25114852153880235
20124,0,0.24898711792736358
20125,0,0.2513894456968743
20126,0,0.2693877059391195
20127,0,0.2509077508875949
20128,0,0.24922665872958907
20129,0,0.2518717543297415
20130,0,0.2506671337938237
20131,0,0.25721754048940465
20132,0,0.25308020868102804
20133,0,0.24898711792736358
20134,0,0.25844278301710927
20135,0,0.24922665872958907
20136,0,0.25868828728672344
20137,0,0.2579522300624085
20138,0,0.24946635343441698
20139,0,0.24922665872958907
20140,0,0.24994620435810794
20141,0,0.24922665872958907
20142,0,0.24946635343441698
20143,0,0.24994620435810794
20144,0,0.2497062019934829
20145,0,0.25819743058894706
20146,0,0.24922665872958907
20147,0,0.24898711792736358
20148,0,0.24922665872958907
20149,0,0.24946635343441698
20150,0,0.24946635343441698
20151,0,0.2528382114175303
20152,0,0.25356466242722453
20153,0,0.2506671337938237
20154,0,0.2513894456968743
20155,0,0.24922665872958907
20156,0,0.24946635343441698
20157,0,0.25042667030774496
20158,0,0.25844278301710927
20159,0,0.2509077508875949
20160,0,0.2506671337938237
20161,0,0.24946635343441698
20162,0,0.25235467637528797
20163,0,0.24946635343441698
20164,0,0.2497062019934829
20165,0,0.2550216935323606
20166,0,0.24922665872958907
20167,0,0.26139883825471244
20168,0,0.24922665872958907
20169,0,0.2693877059391195
20170,0,0.26090464848983624
20171,0,0.24922665872958907
20172,0,0.2574622849532736
20173,0,0.2719156003820911
20174,0,0.25163052331092234
20175,0,0.24946635343441698
20176,0,0.2668746982653022
20177,0,0.2858200582706499
20178,0,0.24994620435810794
20179,0,0.26562379994597446
20180,0,0.25697294816461486
20181,0,0.24946635343441698
20182,0,0.26139883825471244
20183,0,0.24946635343441698
20184,0,0.2839937329991282
20185,0,0.2497062019934829
20186,0,0.24898711792736358
20187,0,0.24898711792736358
20188,0,0.24898711792736358
20189,0,0.24922665872958907
20190,0,0.24994620435810794
20191,0,0.24898711792736358
20192,0,0.24922665872958907
20193,0,0.24922665872958907
20194,0,0.24946635343441698
20195,0,0.25018636047929826
20196,0,0.2513894456968743
20197,0,0.2550216935323606
20198,0,0.24922665872958907
20199,0,0.24946635343441698
20200,0,0.25429249028830736
20201,0,0.24946635343441698
20202,0,0.24994620435810794
20203,0,0.24946635343441698
20204,0,0.2497062019934829
20205,0,0.2651244898096321
20206,0,0.24946635343441698
20207,0,0.24922665872958907
20208,0,0.25042667030774496
20209,0,0.2873910736252701
20210,0,0.2579522300624085
20211,0,0.2631332584904517
20212,0,0.24946635343441698
20213,0,0.25114852153880235
20214,0,0.25308020868102804
20215,0,0.24898711792736358
20216,0,0.2506671337938237
20217,0,0.24922665872958907
20218,0,0.24922665872958907
20219,0,0.2506671337938237
20220,0,0.24946635343441698
20221,0,0.25018636047929826
20222,0,0.2589339433372941
20223,0,0.25429249028830736
20224,0,0.2513894456968743
20225,0,0.24946635343441698
20226,0,0.25114852153880235
20227,0,0.24922665872958907
20228,0,0.2538071188027468
20229,0,0.27599100391649967
20230,0,0.2668746982653022
20231,0,0.24898711792736358
20232,0,0.2506671337938237
20233,0,0.255996101422554
20234,0,0.2497062019934829
20235,0,0.28062073825562517
20236,0,0.263630163845688
20237,0,0.2506671337938237
20238,0,0.2557522706650723
20239,0,0.2509077508875949
20240,0,0.25967182156492913
20241,0,0.26412767121154396
20242,0,0.27242295901463515
20243,0,0.24994620435810794
20244,0,0.25114852153880235
20245,0,0.24994620435810794
20246,0,0.24946635343441698
20247,0,0.25018636047929826
20248,0,0.24922665872958907
20249,0,0.24922665872958907
20250,0,0.24946635343441698
20251,0,0.25429249028830736
20252,0,0.24922665872958907
20253,0,0.26989209628439964
20254,0,0.24922665872958907
20255,0,0.2497062019934829
20256,0,0.25844278301710927
20257,0,0.27369394331819674
20258,0,0.24898711792736358
20259,0,0.25235467637528797
20260,0,0.25721754048940465
20261,0,0.2497062019934829
20262,0,0.2497062019934829
20263,0,0.2562400846086791
20264,0,0.25042667030774496
20265,0,0.24946635343441698
20266,0,0.25018636047929826
20267,0,0.899667884471262
20268,0,0.2518717543297415
20269,0,0.25308020868102804
20270,0,0.24946635343441698
20271,0,0.351833813606883
20272,0,0.2550216935323606
20273,0,0.25114852153880235
20274,0,0.2545354052892549
20275,0,0.25308020868102804
20276,0,0.25819743058894706
20277,0,0.254049728107903
20278,0,0.260164498164464
20279,0,0.27166214318569587
20280,0,0.27369394331819674
20281,0,0.2497062019934829
20282,0,0.25114852153880235
20283,0,0.25819743058894706
20284,0,0.24922665872958907
20285,0,0.2497062019934829
20286,0,0.25819743058894706
20287,0,0.24946635343441698
20288,0,0.2506671337938237
20289,0,0.25114852153880235
20290,0,0.25114852153880235
20291,0,0.2506671337938237
20292,0,0.24922665872958907
20293,0,0.24898711792736358
20294,0,0.24994620435810794
20295,0,0.24946635343441698
20296,0,0.24946635343441698
20297,0,0.24994620435810794
20298,0,0.2621412559458173
20299,0,0.24898711792736358
20300,0,0.24922665872958907
20301,0,0.24922665872958907
20302,0,0.2513894456968743
20303,0,0.2666242191140195
20304,0,0.2506671337938237
20305,0,0.2709026610103361
20306,0,0.25114852153880235
20307,0,0.24922665872958907
20308,0,0.25259636729801954
20309,0,0.24898711792736358
20310,0,0.24946635343441698
20311,0,0.24994620435810794
20312,0,0.25967182156492913
20313,0,0.25018636047929826
20314,0,0.24922665872958907
20315,0,0.2547784730557208
20316,0,0.25018636047929826
20317,0,0.24898711792736358
20318,0,0.263630163845688
20319,0,0.2701445145750001
20320,0,0.26762703304198515
20321,0,0.254049728107903
20322,0,0.25042667030774496
20323,0,0.2562400846086791
20324,0,0.26812933660839905
20325,0,0.2594257105377026
20326,0,0.2497062019934829
20327,0,0.27242295901463515
20328,0,0.2513894456968743
20329,0,0.260164498164464
20330,0,0.2497062019934829
20331,0,0.24994620435810794
20332,0,0.24922665872958907
20333,0,0.24946635343441698
20334,0,0.26412767121154396
20335,0,0.2518717543297415
20336,0,0.24922665872958907
20337,0,0.26462578004796306
20338,0,0.24946635343441698
20339,0,0.25259636729801954
20340,0,0.24922665872958907
20341,0,0.28062073825562517
20342,0,0.24922665872958907
20343,0,0.260164498164464
20344,0,0.2497062019934829
20345,0,0.25308020868102804
20346,0,0.27166214318569587
20347,0,0.2509077508875949
20348,0,0.25114852153880235
20349,0,0.25163052331092234
20350,0,0.24946635343441698
20351,0,0.2557522706650723
20352,0,0.25356466242722453
20353,0,0.24946635343441698
20354,0,0.25235467637528797
20355,0,0.2643766504798919
20356,0,0.25114852153880235
20357,0,0.2616461598103055
20358,0,0.25550859239318185
20359,0,0.28791588895637577
20360,0,0.254049728107903
20361,0,0.25114852153880235
20362,0,0.26288503173414757
20363,0,0.25259636729801954
20364,0,0.24946635343441698
20365,0,0.2497062019934829
20366,0,0.25308020868102804
20367,0,0.27140883417325434
20368,0,0.2513894456968743
20369,0,0.26838071228833377
20370,0,0.26412767121154396
20371,0,0.2567285080374613
20372,0,0.255996101422554
20373,0,0.2604110636122129
20374,0,0.26139883825471244
20375,0,0.25042667030774496
20376,0,0.26989209628439964
20377,0,0.24922665872958907
20378,0,0.26387884231091896
20379,0,0.24898711792736358
20380,0,0.25259636729801954
20381,0,0.2795878231663588
20382,0,0.25042667030774496
20383,0,0.25042667030774496
20384,0,0.2513894456968743
20385,0,0.2497062019934829
20386,0,0.2545354052892549
20387,0,0.2509077508875949
20388,0,0.24922665872958907
20389,0,0.24994620435810794
20390,0,0.24946635343441698
20391,0,0.25163052331092234
20392,0,0.24946635343441698
20393,0,0.2513894456968743
20394,0,0.2868668295452066
20395,0,0.24946635343441698
20396,0,0.2538071188027468
20397,0,0.2547784730557208
20398,0,0.260164498164464
20399,0,0.2506671337938237
20400,0,0.25526506666350934
20401,0,0.24946635343441698
20402,0,0.2497062019934829
20403,0,0.264875059847429
20404,0,0.24994620435810794
20405,0,0.25042667030774496
20406,0,0.25526506666350934
20407,0,0.24922665872958907
20408,0,0.25114852153880235
20409,0,0.24946635343441698
20410,0,0.2506671337938237
20411,0,0.2506671337938237
20412,0,0.2497062019934829
20413,0,0.24994620435810794
20414,0,0.24922665872958907
20415,0,0.24898711792736358
20416,0,0.24922665872958907
20417,0,0.26989209628439964
20418,0,0.25018636047929826
20419,0,0.2719156003820911
20420,0,0.24922665872958907
20421,0,0.24946635343441698
20422,0,0.25018636047929826
20423,0,0.2528382114175303
20424,0,0.25259636729801954
20425,0,0.24922665872958907
20426,0,0.24946635343441698
20427,0,0.25114852153880235
20428,0,0.255996101422554
20429,0,0.26288503173414757
20430,0,0.2506671337938237
20431,0,0.25308020868102804
20432,0,0.25550859239318185
20433,0,0.24922665872958907
20434,0,0.3017588967655113
20435,0,0.2562400846086791
20436,0,0.27166214318569587
20437,0,0.2497062019934829
20438,0,0.24946635343441698
20439,0,0.24898711792736358
20440,0,0.24898711792736358
20441,0,0.25235467637528797
20442,0,0.24946635343441698
20443,0,0.24922665872958907
20444,0,0.260164498164464
20445,0,0.2506671337938237
20446,0,0.24898711792736358
20447,0,0.25042667030774496
20448,0,0.25163052331092234
20449,0,0.25018636047929826
20450,0,0.25163052331092234
20451,0,0.2651244898096321
20452,0,0.24946635343441698
20453,0,0.255996101422554
20454,0,0.24922665872958907
20455,0,0.26412767121154396
20456,0,0.2506671337938237
20457,0,0.25163052331092234
20458,0,0.24898711792736358
20459,0,0.2731851063836568
20460,0,0.24946635343441698
20461,0,0.25356466242722453
20462,0,0.26065778040836796
20463,0,0.2589339433372941
20464,0,0.2589339433372941
20465,0,0.24946635343441698
20466,0,0.26139883825471244
20467,0,0.2545354052892549
20468,0,0.24898711792736358
20469,0,0.24922665872958907
20470,0,0.2931952845818056
20471,0,0.2579522300624085
20472,0,0.2567285080374613
20473,0,0.28347322092860466
20474,0,0.2506671337938237
20475,0,0.24922665872958907
20476,0,0.254049728107903
20477,0,0.25042667030774496
20478,0,0.2509077508875949
20479,0,0.2562400846086791
20480,0,0.26812933660839905
20481,0,0.24922665872958907
20482,0,0.24922665872958907
20483,0,0.25018636047929826
20484,0,0.24922665872958907
20485,0,0.24922665872958907
20486,0,0.25114852153880235
20487,0,0.2668746982653022
20488,0,0.26065778040836796
20489,0,0.2509077508875949
20490,0,0.2547784730557208
20491,0,0.2547784730557208
20492,0,0.24922665872958907
20493,0,0.2528382114175303
20494,0,0.24946635343441698
20495,0,0.2616461598103055
20496,0,0.2513894456968743
20497,0,0.24946635343441698
20498,0,0.24922665872958907
20499,0,0.24922665872958907
20500,0,0.24994620435810794
20501,0,0.24922665872958907
20502,0,0.25235467637528797
20503,0,0.2506671337938237
20504,0,0.25721754048940465
20505,0,0.25308020868102804
20506,0,0.25526506666350934
20507,0,0.2696398267140141
20508,0,0.2579522300624085
20509,0,0.24922665872958907
20510,0,0.2868668295452066
20511,0,0.25042667030774496
20512,0,0.2545354052892549
20513,0,0.25356466242722453
20514,0,0.255996101422554
20515,0,0.25042667030774496
20516,0,0.24898711792736358
20517,0,0.25042667030774496
20518,0,0.2533223590354024
20519,0,0.2528382114175303
20520,0,0.2982627989282162
20521,0,0.25163052331092234
20522,0,0.9999833244561134
20523,0,0.25356466242722453
20524,0,0.2562400846086791
20525,0,0.2633816358831941
20526,0,0.2673761053010772
20527,0,0.24898711792736358
20528,0,0.3209752257070505
20529,0,0.27140883417325434
20530,0,0.25042667030774496
20531,0,0.24994620435810794
20532,0,0.2497062019934829
20533,0,0.24994620435810794
20534,0,0.24922665872958907
20535,0,0.25163052331092234
20536,0,0.25235467637528797
20537,0,0.29425793749931844
20538,0,0.24922665872958907
20539,0,0.2506671337938237
20540,0,0.24922665872958907
20541,0,0.25042667030774496
20542,0,0.2547784730557208
20543,0,0.24946635343441698
20544,0,0.24946635343441698
20545,0,0.2497062019934829
20546,0,0.255996101422554
20547,0,0.24922665872958907
20548,0,0.25114852153880235
20549,0,0.25526506666350934
20550,0,0.25114852153880235
20551,0,0.24922665872958907
20552,0,0.255996101422554
20553,0,0.2688839110752445
20554,0,0.25018636047929826
20555,0,0.2528382114175303
20556,0,0.2509077508875949
20557,0,0.24994620435810794
20558,0,0.25042667030774496
20559,0,0.24898711792736358
20560,0,0.25042667030774496
20561,0,0.24922665872958907
20562,0,0.24994620435810794
20563,0,0.24946635343441698
20564,0,0.24946635343441698
20565,0,0.2611516677931992
20566,0,0.25697294816461486
20567,0,0.24946635343441698
20568,0,0.254049728107903
20569,0,0.24946635343441698
20570,0,0.24946635343441698
20571,0,0.2594257105377026
20572,0,0.24994620435810794
20573,0,0.2538071188027468
20574,0,0.24922665872958907
20575,0,0.24946635343441698
20576,0,0.2518717543297415
20577,0,0.25042667030774496
20578,0,0.24946635343441698
20579,0,0.25114852153880235
20580,0,0.25114852153880235
20581,0,0.25770718149734234
20582,0,0.25042667030774496
20583,0,0.2518717543297415
20584,0,0.2691357340346593
20585,0,0.24994620435810794
20586,0,0.24922665872958907
20587,0,0.24922665872958907
20588,0,0.24922665872958907
20589,0,0.2509077508875949
20590,0,0.28634315750066114
20591,0,0.2528382114175303
20592,0,0.2509077508875949
20593,0,0.24946635343441698
20594,0,0.2518717543297415
20595,0,0.24922665872958907
20596,0,0.37553592375457095
20597,0,0.24994620435810794
20598,0,0.24922665872958907
20599,0,0.24946635343441698
20600,0,0.24922665872958907
20601,0,0.25018636047929826
20602,0,0.254049728107903
20603,0,0.2513894456968743
20604,0,0.25163052331092234
20605,0,0.2497062019934829
20606,0,0.25868828728672344
20607,0,0.24946635343441698
20608,0,0.24922665872958907
20609,0,0.24994620435810794
20610,0,0.2643766504798919
20611,0,0.25163052331092234
20612,0,0.24994620435810794
20613,0,0.2528382114175303
20614,0,0.2497062019934829
20615,0,0.24922665872958907
20616,0,0.2506671337938237
20617,0,0.24994620435810794
20618,0,0.2547784730557208
20619,0,0.26562379994597446
20620,0,0.26139883825471244
20621,0,0.25018636047929826
20622,0,0.27267686029389454
20623,0,0.2661237099011442
20624,0,0.24994620435810794
20625,0,0.26065778040836796
20626,0,0.2513894456968743
20627,0,0.2528382114175303
20628,0,0.2545354052892549
20629,0,0.24922665872958907
20630,0,0.2545354052892549
20631,0,0.25018636047929826
20632,0,0.2562400846086791
20633,0,0.24946635343441698
20634,0,0.24922665872958907
20635,0,0.2819151496959549
20636,0,0.24922665872958907
20637,0,0.2497062019934829
20638,0,0.24922665872958907
20639,0,0.2626369556806408
20640,0,0.24994620435810794
20641,0,0.24922665872958907
20642,0,0.2518717543297415
20643,0,0.25018636047929826
20644,0,0.2506671337938237
20645,0,0.25114852153880235
20646,0,0.254049728107903
20647,0,0.24922665872958907
20648,0,0.24922665872958907
20649,0,0.43062267171024576
20650,0,0.24922665872958907
20651,0,0.24946635343441698
20652,0,0.25235467637528797
20653,0,0.24898711792736358
20654,0,0.25042667030774496
20655,0,0.25697294816461486
20656,0,0.24922665872958907
20657,0,0.27039708151020647
20658,0,0.25967182156492913
20659,0,0.2506671337938237
20660,0,0.2591797511080016
20661,0,0.2550216935323606
20662,0,0.2509077508875949
20663,0,0.24898711792736358
20664,0,0.2497062019934829
20665,0,0.25235467637528797
20666,0,0.2673761053010772
20667,0,0.2513894456968743
20668,0,0.2788146654595003
20669,0,0.2963899630671449
20670,0,0.27140883417325434
20671,0,0.25042667030774496
20672,0,0.25018636047929826
20673,0,0.2513894456968743
20674,0,0.25235467637528797
20675,0,0.24922665872958907
20676,0,0.25235467637528797
20677,0,0.31985981769305644
20678,0,0.3033803047239192
20679,0,0.24898711792736358
20680,0,0.25163052331092234
20681,0,0.2547784730557208
20682,0,0.2731851063836568
20683,0,0.24922665872958907
20684,0,0.2693877059391195
20685,0,0.24994620435810794
20686,0,0.24898711792736358
20687,0,0.2497062019934829
20688,0,0.2547784730557208
20689,0,0.2547784730557208
20690,0,0.255996101422554
20691,0,0.24922665872958907
20692,0,0.24946635343441698
20693,0,0.25042667030774496
20694,0,0.2616461598103055
20695,0,0.2509077508875949
20696,0,0.25018636047929826
20697,0,0.24922665872958907
20698,0,0.2579522300624085
20699,0,0.24946635343441698
20700,0,0.2528382114175303
20701,0,0.24922665872958907
20702,0,0.24922665872958907
20703,0,0.24922665872958907
20704,0,0.25868828728672344
20705,0,0.2538071188027468
20706,0,0.2513894456968743
20707,0,0.2579522300624085
20708,0,0.2643766504798919
20709,0,0.27471338715246346
20710,0,0.25868828728672344
20711,0,0.24946635343441698
20712,0,0.2528382114175303
20713,0,0.24898711792736358
20714,0,0.2550216935323606
20715,0,0.2506671337938237
20716,0,0.25429249028830736
20717,0,0.25018636047929826
20718,0,0.2497062019934829
20719,0,0.41003247122487585
20720,0,0.25018636047929826
20721,0,0.26863223713515383
20722,0,0.24922665872958907
20723,0,0.264875059847429
20724,0,0.2557522706650723
20725,0,0.24898711792736358
20726,0,0.2497062019934829
20727,0,0.24922665872958907
20728,0,0.2547784730557208
20729,0,0.24994620435810794
20730,0,0.24898711792736358
20731,0,0.2509077508875949
20732,0,0.25042667030774496
20733,0,0.2858200582706499
20734,0,0.24922665872958907
20735,0,0.24994620435810794
20736,0,0.2509077508875949
20737,0,0.2567285080374613
20738,0,0.2545354052892549
20739,0,0.25018636047929826
20740,0,0.3055498098486121
20741,0,0.24922665872958907
20742,0,0.2497062019934829
20743,0,0.24922665872958907
20744,0,0.24922665872958907
20745,0,0.26562379994597446
20746,0,0.24922665872958907
20747,0,0.25308020868102804
20748,0,0.2929299724999839
20749,0,0.2589339433372941
20750,0,0.2889672302064984
20751,0,0.25042667030774496
20752,0,0.2509077508875949
20753,0,0.26562379994597446
20754,0,0.24922665872958907
20755,0,0.254049728107903
20756,0,0.24994620435810794
20757,0,0.24946635343441698
20758,0,0.25308020868102804
20759,0,0.2739485831521723
20760,0,0.24922665872958907
20761,0,0.2513894456968743
20762,0,0.25526506666350934
20763,0,0.2506671337938237
20764,0,0.24898711792736358
20765,0,0.2509077508875949
20766,0,0.25211313870180974
20767,0,0.25770718149734234
20768,0,0.2550216935323606
20769,0,0.2533223590354024
20770,0,0.24922665872958907
20771,0,0.24898711792736358
20772,0,0.24946635343441698
20773,0,0.2528382114175303
20774,0,0.27242295901463515
20775,0,0.24946635343441698
20776,0,0.27166214318569587
20777,0,0.25018636047929826
20778,0,0.24922665872958907
20779,0,0.25114852153880235
20780,0,0.2653740698655859
20781,0,0.2651244898096321
20782,0,0.25211313870180974
20783,0,0.2506671337938237
20784,0,0.24922665872958907
20785,0,0.24946635343441698
20786,0,0.25429249028830736
20787,0,0.24994620435810794
20788,0,0.24946635343441698
20789,0,0.25114852153880235
20790,0,0.24922665872958907
20791,0,0.25114852153880235
20792,0,0.2643766504798919
20793,0,0.25042667030774496
20794,0,0.24922665872958907
20795,0,0.254049728107903
20796,0,0.24922665872958907
20797,0,0.25163052331092234
20798,0,0.2513894456968743
20799,0,0.255996101422554
20800,0,0.2721692056844967
20801,0,0.24898711792736358
20802,0,0.255996101422554
20803,0,0.25163052331092234
20804,0,0.25526506666350934
20805,0,0.24994620435810794
20806,0,0.24922665872958907
20807,0,0.24994620435810794
20808,0,0.24946635343441698
20809,0,0.25018636047929826
20810,0,0.25308020868102804
20811,0,0.2518717543297415
20812,0,0.2506671337938237
20813,0,0.2497062019934829
20814,0,0.2506671337938237
20815,0,0.25967182156492913
20816,0,0.2497062019934829
20817,0,0.24994620435810794
20818,0,0.2509077508875949
20819,0,0.27267686029389454
20820,0,0.24922665872958907
20821,0,0.24922665872958907
20822,0,0.24922665872958907
20823,0,0.26065778040836796
20824,0,0.2509077508875949
20825,0,0.2589339433372941
20826,0,0.2631332584904517
20827,0,0.2497062019934829
20828,0,0.26288503173414757
20829,0,0.24922665872958907
20830,0,0.24946635343441698
20831,0,0.26989209628439964
20832,0,0.24994620435810794
20833,0,0.24922665872958907
20834,0,0.25526506666350934
20835,0,0.26412767121154396
20836,0,0.25163052331092234
20837,0,0.2937263303352282
20838,0,0.2533223590354024
20839,0,0.24922665872958907
20840,0,0.2934607372289199
20841,0,0.24946635343441698
20842,0,0.28062073825562517
20843,0,0.2982627989282162
20844,0,0.2506671337938237
20845,0,0.25770718149734234
20846,0,0.2506671337938237
20847,0,0.29452395134318904
20848,0,0.25235467637528797
20849,0,0.24946635343441698
20850,0,0.255996101422554
20851,0,0.24922665872958907
20852,0,0.24922665872958907
20853,0,0.2497062019934829
20854,0,0.24922665872958907
20855,0,0.25114852153880235
20856,0,0.2506671337938237
20857,0,0.2509077508875949
20858,0,0.2550216935323606
20859,0,0.25259636729801954
20860,0,0.2513894456968743
20861,0,0.2591797511080016
20862,0,0.24946635343441698
20863,0,0.24922665872958907
20864,0,0.2567285080374613
20865,0,0.24898711792736358
20866,0,0.25018636047929826
20867,0,0.26762703304198515
20868,0,0.24898711792736358
20869,0,0.24922665872958907
20870,0,0.2547784730557208
20871,0,0.25526506666350934
20872,0,0.2631332584904517
20873,0,0.24898711792736358
20874,0,0.2497062019934829
20875,0,0.24922665872958907
20876,0,0.24898711792736358
20877,0,0.25429249028830736
20878,0,0.24922665872958907
20879,0,0.25819743058894706
20880,0,0.2528382114175303
20881,0,0.24922665872958907
20882,0,0.2506671337938237
20883,0,0.25042667030774496
20884,0,0.2545354052892549
20885,0,0.2631332584904517
20886,0,0.25235467637528797
20887,0,0.2497062019934829
20888,0,0.24922665872958907
20889,0,0.25018636047929826
20890,0,0.2513894456968743
20891,0,0.25308020868102804
20892,0,0.25018636047929826
20893,0,0.24946635343441698
20894,0,0.2533223590354024
20895,0,0.24922665872958907
20896,0,0.2506671337938237
20897,0,0.27039708151020647
20898,0,0.2557522706650723
20899,0,0.24946635343441698
20900,0,0.35563960947070067
20901,0,0.24946635343441698
20902,0,0.26189363239558155
20903,0,0.25042667030774496
20904,0,0.25018636047929826
20905,0,0.25259636729801954
20906,0,0.24922665872958907
20907,0,0.24898711792736358
20908,0,0.27496861638104225
20909,0,0.2497062019934829
20910,0,0.2518717543297415
20911,0,0.24922665872958907
20912,0,0.24898711792736358
20913,0,0.25721754048940465
20914,0,0.2497062019934829
20915,0,0.273439451035263
20916,0,0.25211313870180974
20917,0,0.25526506666350934
20918,0,0.2506671337938237
20919,0,0.3212543980039966
20920,0,0.25042667030774496
20921,0,0.24946635343441698
20922,0,0.25967182156492913
20923,0,0.2497062019934829
20924,0,0.24946635343441698
20925,0,0.2497062019934829
20926,0,0.24922665872958907
20927,0,0.27039708151020647
20928,0,0.26787811016863244
20929,0,0.2719156003820911
20930,0,0.25235467637528797
20931,0,0.29187013193560124
20932,0,0.2545354052892549
20933,0,0.24946635343441698
20934,0,0.24946635343441698
20935,0,0.2579522300624085
20936,0,0.2497062019934829
20937,0,0.2509077508875949
20938,0,0.24922665872958907
20939,0,0.24922665872958907
20940,0,0.2506671337938237
20941,0,0.27242295901463515
20942,0,0.26189363239558155
20943,0,0.2591797511080016
20944,0,0.24922665872958907
20945,0,0.2497062019934829
20946,0,0.24946635343441698
20947,0,0.25770718149734234
20948,0,0.2691357340346593
20949,0,0.2589339433372941
20950,0,0.24946635343441698
20951,0,0.25163052331092234
20952,0,0.27242295901463515
20953,0,0.2528382114175303
20954,0,0.25259636729801954
20955,0,0.25042667030774496
20956,0,0.2545354052892549
20957,0,0.24946635343441698
20958,0,0.36716540405913567
20959,0,0.2497062019934829
20960,0,0.24994620435810794
20961,0,0.26562379994597446
20962,0,0.25211313870180974
20963,0,0.2509077508875949
20964,0,0.25042667030774496
20965,0,0.2497062019934829
20966,0,0.24922665872958907
20967,0,0.24922665872958907
20968,0,0.25429249028830736
20969,0,0.2509077508875949
20970,0,0.2506671337938237
20971,0,0.25018636047929826
20972,0,0.2547784730557208
20973,0,0.25114852153880235
20974,0,0.2513894456968743
20975,0,0.24946635343441698
20976,0,0.25211313870180974
20977,0,0.2513894456968743
20978,0,0.2731851063836568
20979,0,0.2528382114175303
20980,0,0.25356466242722453
20981,0,0.263630163845688
20982,0,0.2509077508875949
20983,0,0.2611516677931992
20984,0,0.26189363239558155
20985,0,0.2721692056844967
20986,0,0.2497062019934829
20987,0,0.24946635343441698
20988,0,0.2947901052184309
20989,0,0.26189363239558155
20990,0,0.24922665872958907
20991,0,0.2711556734223759
20992,0,0.26189363239558155
20993,0,0.24946635343441698
20994,0,0.25211313870180974
20995,0,0.2550216935323606
20996,0,0.24922665872958907
20997,0,0.2528382114175303
20998,0,0.24922665872958907
20999,0,0.24994620435810794
21000,0,0.24922665872958907
21001,0,0.25770718149734234
21002,0,0.2528382114175303
21003,0,0.24946635343441698
21004,0,0.2589339433372941
21005,0,0.24922665872958907
21006,0,0.2497062019934829
21007,0,0.24922665872958907
21008,0,0.24994620435810794
21009,0,0.24994620435810794
21010,0,0.24994620435810794
21011,0,0.25429249028830736
21012,0,0.2643766504798919
21013,0,0.24994620435810794
21014,0,0.2845148213222726
21015,0,0.24898711792736358
21016,0,0.24922665872958907
21017,0,0.24994620435810794
21018,0,0.24898711792736358
21019,0,0.24898711792736358
21020,0,0.24898711792736358
21021,0,0.24946635343441698
21022,0,0.2528382114175303
21023,0,0.2513894456968743
21024,0,0.2547784730557208
21025,0,0.2643766504798919
21026,0,0.24922665872958907
21027,0,0.24922665872958907
21028,0,0.2497062019934829
21029,0,0.2506671337938237
21030,0,0.24946635343441698
21031,0,0.25721754048940465
21032,0,0.2567285080374613
21033,0,0.2579522300624085
21034,0,0.2497062019934829
21035,0,0.2509077508875949
21036,0,0.25868828728672344
21037,0,0.25356466242722453
21038,0,0.26863223713515383
21039,0,0.2497062019934829
21040,0,0.24994620435810794
21041,0,0.2616461598103055
21042,0,0.2506671337938237
21043,0,0.24922665872958907
21044,0,0.2509077508875949
21045,0,0.24898711792736358
21046,0,0.2513894456968743
21047,0,0.24946635343441698
21048,0,0.24922665872958907
21049,0,0.24922665872958907
21050,0,0.24922665872958907
21051,0,0.24922665872958907
21052,0,0.24922665872958907
21053,0,0.24922665872958907
21054,0,0.25018636047929826
21055,0,0.2567285080374613
21056,0,0.25018636047929826
21057,0,0.24994620435810794
21058,0,0.999981143093383
21059,0,0.266373889635645
21060,0,0.25235467637528797
21061,0,0.2633816358831941
21062,0,0.25235467637528797
21063,0,0.2910767325957481
21064,0,0.2742033704565688
21065,0,0.30800085256545445
21066,0,0.2589339433372941
21067,0,0.2513894456968743
21068,0,0.25356466242722453
21069,0,0.32293211137969835
21070,0,0.2509077508875949
21071,0,0.25770718149734234
21072,0,0.25042667030774496
21073,0,0.2513894456968743
21074,0,0.5730731164419235
21075,0,0.2506671337938237
21076,0,0.27039708151020647
21077,0,0.24922665872958907
21078,0,0.24922665872958907
21079,0,0.2780428206232203
21080,0,0.24922665872958907
21081,0,0.24922665872958907
21082,0,0.24922665872958907
21083,0,0.24922665872958907
21084,0,0.2719156003820911
21085,0,0.24922665872958907
21086,0,0.2594257105377026
21087,0,0.24946635343441698
21088,0,0.2513894456968743
21089,0,0.25721754048940465
21090,0,0.25697294816461486
21091,0,0.24922665872958907
21092,0,0.263630163845688
21093,0,0.24922665872958907
21094,0,0.2506671337938237
21095,0,0.24898711792736358
21096,0,0.254049728107903
21097,0,0.24946635343441698
21098,0,0.24946635343441698
21099,0,0.2509077508875949
21100,0,0.266373889635645
21101,0,0.24922665872958907
21102,0,0.24922665872958907
21103,0,0.24994620435810794
21104,0,0.2497062019934829
21105,0,0.24922665872958907
21106,0,0.2506671337938237
21107,0,0.2509077508875949
21108,0,0.2497062019934829
21109,0,0.2497062019934829
21110,0,0.25550859239318185
21111,0,0.2594257105377026
21112,0,0.2518717543297415
21113,0,0.24994620435810794
21114,0,0.25721754048940465
21115,0,0.24922665872958907
21116,0,0.25042667030774496
21117,0,0.2506671337938237
21118,0,0.24946635343441698
21119,0,0.24994620435810794
21120,0,0.2651244898096321
21121,0,0.2691357340346593
21122,0,0.25721754048940465
21123,0,0.25018636047929826
21124,0,0.24994620435810794
21125,0,0.267125327018197
21126,0,0.25991808412788864
21127,0,0.260164498164464
21128,0,0.24922665872958907
21129,0,0.2509077508875949
21130,0,0.2782999562157753
21131,0,0.24946635343441698
21132,0,0.25429249028830736
21133,0,0.263630163845688
21134,0,0.24946635343441698
21135,0,0.24946635343441698
21136,0,0.26387884231091896
21137,0,0.2497062019934829
21138,0,0.2533223590354024
21139,0,0.24922665872958907
21140,0,0.2591797511080016
21141,0,0.2506671337938237
21142,0,0.24922665872958907
21143,0,0.24946635343441698
21144,0,0.24994620435810794
21145,0,0.25550859239318185
21146,0,0.25526506666350934
21147,0,0.2562400846086791
21148,0,0.24946635343441698
21149,0,0.31735768260757774
21150,0,0.2497062019934829
21151,0,0.24922665872958907
21152,0,0.2574622849532736
21153,0,0.24994620435810794
21154,0,0.25114852153880235
21155,0,0.3952491446114043
21156,0,0.25018636047929826
21157,0,0.26989209628439964
21158,0,0.24922665872958907
21159,0,0.24922665872958907
21160,0,0.24922665872958907
21161,0,0.24898711792736358
21162,0,0.26189363239558155
21163,0,0.26787811016863244
21164,0,0.2538071188027468
21165,0,0.254049728107903
21166,0,0.25259636729801954
21167,0,0.24922665872958907
21168,0,0.2509077508875949
21169,0,0.24946635343441698
21170,0,0.25844278301710927
21171,0,0.24922665872958907
21172,0,0.24922665872958907
21173,0,0.24898711792736358
21174,0,0.27701574045909455
21175,0,0.25042667030774496
21176,0,0.25235467637528797
21177,0,0.2509077508875949
21178,0,0.24994620435810794
21179,0,0.24922665872958907
21180,0,0.24946635343441698
21181,0,0.24946635343441698
21182,0,0.24898711792736358
21183,0,0.27166214318569587
21184,0,0.24922665872958907
21185,0,0.25114852153880235
21186,0,0.24922665872958907
21187,0,0.2611516677931992
21188,0,0.3271463261698411
21189,0,0.24922665872958907
21190,0,0.24946635343441698
21191,0,0.3179128076944637
21192,0,0.2509077508875949
21193,0,0.25259636729801954
21194,0,0.25018636047929826
21195,0,0.2661237099011442
21196,0,0.24898711792736358
21197,0,0.24994620435810794
21198,0,0.24994620435810794
21199,0,0.24946635343441698
21200,0,0.24898711792736358
21201,0,0.2567285080374613
21202,0,0.2550216935323606
21203,0,0.24922665872958907
21204,0,0.24922665872958907
21205,0,0.24922665872958907
21206,0,0.24898711792736358
21207,0,0.2513894456968743
21208,0,0.24946635343441698
21209,0,0.2873910736252701
21210,0,0.25114852153880235
21211,0,0.2533223590354024
21212,0,0.25018636047929826
21213,0,0.24922665872958907
21214,0,0.2506671337938237
21215,0,0.25356466242722453
21216,0,0.25042667030774496
21217,0,0.25356466242722453
21218,0,0.2643766504798919
21219,0,0.2557522706650723
21220,0,0.25868828728672344
21221,0,0.2497062019934829
21222,0,0.2757351866047351
21223,0,0.2509077508875949
21224,0,0.2509077508875949
21225,0,0.24994620435810794
21226,0,0.2589339433372941
21227,0,0.2579522300624085
21228,0,0.2518717543297415
21229,0,0.25042667030774496
21230,0,0.26189363239558155
21231,0,0.254049728107903
21232,0,0.25114852153880235
21233,0,0.2518717543297415
21234,0,0.264875059847429
21235,0,0.24922665872958907
21236,0,0.24922665872958907
21237,0,0.24994620435810794
21238,0,0.2567285080374613
21239,0,0.24994620435810794
21240,0,0.2497062019934829
21241,0,0.24922665872958907
21242,0,0.24946635343441698
21243,0,0.24898711792736358
21244,0,0.26989209628439964
21245,0,0.24898711792736358
21246,0,0.25259636729801954
21247,0,0.24946635343441698
21248,0,0.24946635343441698
21249,0,0.2538071188027468
21250,0,0.2589339433372941
21251,0,0.24946635343441698
21252,0,0.26139883825471244
21253,0,0.25042667030774496
21254,0,0.24946635343441698
21255,0,0.28062073825562517
21256,0,0.351833813606883
21257,0,0.24922665872958907
21258,0,0.26288503173414757
21259,0,0.25235467637528797
21260,0,0.260164498164464
21261,0,0.2497062019934829
21262,0,0.25114852153880235
21263,0,0.24946635343441698
21264,0,0.2562400846086791
21265,0,0.24922665872958907
21266,0,0.2497062019934829
21267,0,0.24898711792736358
21268,0,0.25308020868102804
21269,0,0.27752898792843583
21270,0,0.25721754048940465
21271,0,0.26065778040836796
21272,0,0.25550859239318185
21273,0,0.2643766504798919
21274,0,0.26387884231091896
21275,0,0.25018636047929826
21276,0,0.3830731471963654
21277,0,0.24946635343441698
21278,0,0.24898711792736358
21279,0,0.25526506666350934
21280,0,0.25721754048940465
21281,0,0.34804674627209947
21282,0,0.2509077508875949
21283,0,0.2509077508875949
21284,0,0.2497062019934829
21285,0,0.24994620435810794
21286,0,0.25042667030774496
21287,0,0.24946635343441698
21288,0,0.2497062019934829
21289,0,0.25259636729801954
21290,0,0.2497062019934829
21291,0,0.2497062019934829
21292,0,0.25211313870180974
21293,0,0.25018636047929826
21294,0,0.24922665872958907
21295,0,0.25844278301710927
21296,0,0.24946635343441698
21297,0,0.24922665872958907
21298,0,0.24946635343441698
21299,0,0.25235467637528797
21300,0,0.31763518032975163
21301,0,0.25819743058894706
21302,0,0.26288503173414757
21303,0,0.2550216935323606
21304,0,0.24922665872958907
21305,0,0.25259636729801954
21306,0,0.2538071188027468
21307,0,0.2509077508875949
21308,0,0.2497062019934829
21309,0,0.25042667030774496
21310,0,0.24922665872958907
21311,0,0.24946635343441698
21312,0,0.27267686029389454
21313,0,0.25550859239318185
21314,0,0.25429249028830736
21315,0,0.25721754048940465
21316,0,0.24922665872958907
21317,0,0.24994620435810794
21318,0,0.25018636047929826
21319,0,0.24922665872958907
21320,0,0.24922665872958907
21321,0,0.2562400846086791
21322,0,0.25018636047929826
21323,0,0.24922665872958907
21324,0,0.25697294816461486
21325,0,0.26139883825471244
21326,0,0.2579522300624085
21327,0,0.2545354052892549
21328,0,0.24922665872958907
21329,0,0.24946635343441698
21330,0,0.24946635343441698
21331,0,0.24946635343441698
21332,0,0.24946635343441698
21333,0,0.24922665872958907
21334,0,0.2497062019934829
21335,0,0.24994620435810794
21336,0,0.24922665872958907
21337,0,0.24922665872958907
21338,0,0.24922665872958907
21339,0,0.2509077508875949
21340,0,0.2562400846086791
21341,0,0.24922665872958907
21342,0,0.2497062019934829
21343,0,0.24922665872958907
21344,0,0.24922665872958907
21345,0,0.24922665872958907
21346,0,0.2509077508875949
21347,0,0.24898711792736358
21348,0,0.2506671337938237
21349,0,0.25114852153880235
21350,0,0.24946635343441698
21351,0,0.24922665872958907
21352,0,0.24946635343441698
21353,0,0.25018636047929826
21354,0,0.2509077508875949
21355,0,0.25163052331092234
21356,0,0.24946635343441698
21357,0,0.25308020868102804
21358,0,0.25991808412788864
21359,0,0.24946635343441698
21360,0,0.24946635343441698
21361,0,0.40693821677339487
21362,0,0.26838071228833377
21363,0,0.2509077508875949
21364,0,0.25163052331092234
21365,0,0.24922665872958907
21366,0,0.25042667030774496
21367,0,0.2562400846086791
21368,0,0.24922665872958907
21369,0,0.25308020868102804
21370,0,0.24898711792736358
21371,0,0.25018636047929826
21372,0,0.25042667030774496
21373,0,0.2621412559458173
21374,0,0.2497062019934829
21375,0,0.2623890303959627
21376,0,0.254049728107903
21377,0,0.24994620435810794
21378,0,0.2509077508875949
21379,0,0.24946635343441698
21380,0,0.2509077508875949
21381,0,0.24994620435810794
21382,0,0.24946635343441698
21383,0,0.25259636729801954
21384,0,0.24898711792736358
21385,0,0.2509077508875949
21386,0,0.24922665872958907
21387,0,0.2819151496959549
21388,0,0.2509077508875949
21389,0,0.24946635343441698
21390,0,0.27039708151020647
21391,0,0.26139883825471244
21392,0,0.24946635343441698
21393,0,0.25648422016617844
21394,0,0.24922665872958907
21395,0,0.266373889635645
21396,0,0.25235467637528797
21397,0,0.24994620435810794
21398,0,0.2616461598103055
21399,0,0.24922665872958907
21400,0,0.25211313870180974
21401,0,0.25018636047929826
21402,0,0.24946635343441698
21403,0,0.2497062019934829
21404,0,0.24922665872958907
21405,0,0.2528382114175303
21406,0,0.24994620435810794
21407,0,0.25018636047929826
21408,0,0.3140378714391569
21409,0,0.25259636729801954
21410,0,0.2528382114175303
21411,0,0.24922665872958907
21412,0,0.24922665872958907
21413,0,0.2513894456968743
21414,0,0.25211313870180974
21415,0,0.26288503173414757
21416,0,0.2688839110752445
21417,0,0.2497062019934829
21418,0,0.2506671337938237
21419,0,0.24922665872958907
21420,0,0.2506671337938237
21421,0,0.25429249028830736
21422,0,0.24922665872958907
21423,0,0.25018636047929826
21424,0,0.24946635343441698
21425,0,0.2513894456968743
21426,0,0.25429249028830736
21427,0,0.24946635343441698
21428,0,0.24898711792736358
21429,0,0.24946635343441698
21430,0,0.25114852153880235
21431,0,0.24922665872958907
21432,0,0.24898711792736358
21433,0,0.2533223590354024
21434,0,0.25018636047929826
21435,0,0.2506671337938237
21436,0,0.2604110636122129
21437,0,0.2547784730557208
21438,0,0.24922665872958907
21439,0,0.25114852153880235
21440,0,0.24946635343441698
21441,0,0.24922665872958907
21442,0,0.2533223590354024
21443,0,0.2668746982653022
21444,0,0.24922665872958907
21445,0,0.2533223590354024
21446,0,0.24946635343441698
21447,0,0.2497062019934829
21448,0,0.25235467637528797
21449,0,0.25018636047929826
21450,0,0.24898711792736358
21451,0,0.24922665872958907
21452,0,0.24946635343441698
21453,0,0.25648422016617844
21454,0,0.2721692056844967
21455,0,0.2497062019934829
21456,0,0.25042667030774496
21457,0,0.2550216935323606
21458,0,0.25429249028830736
21459,0,0.24898711792736358
21460,0,0.2739485831521723
21461,0,0.24922665872958907
21462,0,0.3873189401058333
21463,0,0.2506671337938237
21464,0,0.2538071188027468
21465,0,0.24922665872958907
21466,0,0.25429249028830736
21467,0,0.24922665872958907
21468,0,0.2562400846086791
21469,0,0.25211313870180974
21470,0,0.2509077508875949
21471,0,0.27140883417325434
21472,0,0.24898711792736358
21473,0,0.2574622849532736
21474,0,0.27166214318569587
21475,0,0.2528382114175303
21476,0,0.32433369917272215
21477,0,0.25356466242722453
21478,0,0.24946635343441698
21479,0,0.2509077508875949
21480,0,0.25868828728672344
21481,0,0.2801039898420157
21482,0,0.2497062019934829
21483,0,0.2506671337938237
21484,0,0.2631332584904517
21485,0,0.24922665872958907
21486,0,0.2497062019934829
21487,0,0.24946635343441698
21488,0,0.24994620435810794
21489,0,0.2506671337938237
21490,0,0.2497062019934829
21491,0,0.2651244898096321
21492,0,0.2538071188027468
21493,0,0.27166214318569587
21494,0,0.25967182156492913
21495,0,0.2589339433372941
21496,0,0.24922665872958907
21497,0,0.3574023392159004
21498,0,0.24946635343441698
21499,0,0.24922665872958907
21500,0,0.25356466242722453
21501,0,0.2509077508875949
21502,0,0.25042667030774496
21503,0,0.25308020868102804
21504,0,0.2621412559458173
21505,0,0.25018636047929826
21506,0,0.25991808412788864
21507,0,0.25163052331092234
21508,0,0.24922665872958907
21509,0,0.2528382114175303
21510,0,0.2509077508875949
21511,0,0.24946635343441698
21512,0,0.2497062019934829
21513,0,0.26412767121154396
21514,0,0.24946635343441698
21515,0,0.2509077508875949
21516,0,0.4565346383460869
21517,0,0.25042667030774496
21518,0,0.25356466242722453
21519,0,0.33110493584301887
21520,0,0.25018636047929826
21521,0,0.2497062019934829
21522,0,0.24922665872958907
21523,0,0.37283700523392416
21524,0,0.30446397078012155
21525,0,0.24898711792736358
21526,0,0.267125327018197
21527,0,0.24994620435810794
21528,0,0.2547784730557208
21529,0,0.25429249028830736
21530,0,0.2721692056844967
21531,0,0.25042667030774496
21532,0,0.3248952191374682
21533,0,0.24922665872958907
21534,0,0.2509077508875949
21535,0,0.264875059847429
21536,0,0.264875059847429
21537,0,0.24922665872958907
21538,0,0.2729309094433288
21539,0,0.2729309094433288
21540,0,0.25042667030774496
21541,0,0.24922665872958907
21542,0,0.2661237099011442
21543,0,0.2513894456968743
21544,0,0.2591797511080016
21545,0,0.24922665872958907
21546,0,0.27039708151020647
21547,0,0.25235467637528797
21548,0,0.2506671337938237
21549,0,0.2509077508875949
21550,0,0.254049728107903
21551,0,0.24922665872958907
21552,0,0.25018636047929826
21553,0,0.2567285080374613
21554,0,0.2691357340346593
21555,0,0.2513894456968743
21556,0,0.2528382114175303
21557,0,0.2509077508875949
21558,0,0.24994620435810794
21559,0,0.2509077508875949
21560,0,0.25042667030774496
21561,0,0.25967182156492913
21562,0,0.2506671337938237
21563,0,0.25163052331092234
21564,0,0.25114852153880235
21565,0,0.24922665872958907
21566,0,0.3803530533740223
21567,0,0.2497062019934829
21568,0,0.2506671337938237
21569,0,0.2506671337938237
21570,0,0.25235467637528797
21571,0,0.2958561188717079
21572,0,0.2513894456968743
21573,0,0.25018636047929826
21574,0,0.2567285080374613
21575,0,0.25163052331092234
21576,0,0.24946635343441698
21577,0,0.2497062019934829
21578,0,0.24922665872958907
21579,0,0.2513894456968743
21580,0,0.29505639901723113
21581,0,0.24922665872958907
21582,0,0.2513894456968743
21583,0,0.24922665872958907
21584,0,0.26787811016863244
21585,0,0.24898711792736358
21586,0,0.24922665872958907
21587,0,0.2509077508875949
21588,0,0.26065778040836796
21589,0,0.24946635343441698
21590,0,0.30882028722978166
21591,0,0.2509077508875949
21592,0,0.24946635343441698
21593,0,0.24946635343441698
21594,0,0.25163052331092234
21595,0,0.25114852153880235
21596,0,0.24946635343441698
21597,0,0.24946635343441698
21598,0,0.24946635343441698
21599,0,0.24946635343441698
21600,0,0.25770718149734234
21601,0,0.2497062019934829
21602,0,0.25526506666350934
21603,0,0.24922665872958907
21604,0,0.25721754048940465
21605,0,0.254049728107903
21606,0,0.25819743058894706
21607,0,0.25526506666350934
21608,0,0.26412767121154396
21609,0,0.2709026610103361
21610,0,0.2819151496959549
21611,0,0.25844278301710927
21612,0,0.24922665872958907
21613,0,0.2538071188027468
21614,0,0.2497062019934829
21615,0,0.2533223590354024
21616,0,0.24922665872958907
21617,0,0.25844278301710927
21618,0,0.2567285080374613
21619,0,0.24994620435810794
21620,0,0.2528382114175303
21621,0,0.2506671337938237
21622,0,0.2550216935323606
21623,0,0.25163052331092234
21624,0,0.26762703304198515
21625,0,0.2513894456968743
21626,0,0.24946635343441698
21627,0,0.25819743058894706
21628,0,0.25550859239318185
21629,0,0.2506671337938237
21630,0,0.2497062019934829
21631,0,0.24922665872958907
21632,0,0.2550216935323606
21633,0,0.24922665872958907
21634,0,0.24946635343441698
21635,0,0.2513894456968743
21636,0,0.26090464848983624
21637,0,0.2533223590354024
21638,0,0.2528382114175303
21639,0,0.2651244898096321
21640,0,0.2533223590354024
21641,0,0.25018636047929826
21642,0,0.25042667030774496
21643,0,0.2497062019934829
21644,0,0.24946635343441698
21645,0,0.24922665872958907
21646,0,0.24922665872958907
21647,0,0.26462578004796306
21648,0,0.24898711792736358
21649,0,0.396167812696102
21650,0,0.26838071228833377
21651,0,0.2547784730557208
21652,0,0.24946635343441698
21653,0,0.2545354052892549
21654,0,0.2509077508875949
21655,0,0.25211313870180974
21656,0,0.2518717543297415
21657,0,0.24922665872958907
21658,0,0.2643766504798919
21659,0,0.25648422016617844
21660,0,0.2506671337938237
21661,0,0.26787811016863244
21662,0,0.25259636729801954
21663,0,0.24946635343441698
21664,0,0.266373889635645
21665,0,0.24922665872958907
21666,0,0.2706497970140768
21667,0,0.25648422016617844
21668,0,0.2497062019934829
21669,0,0.2509077508875949
21670,0,0.25018636047929826
21671,0,0.2545354052892549
21672,0,0.24946635343441698
21673,0,0.24922665872958907
21674,0,0.2557522706650723
21675,0,0.2706497970140768
21676,0,0.24898711792736358
21677,0,0.26562379994597446
21678,0,0.2557522706650723
21679,0,0.25042667030774496
21680,0,0.24898711792736358
21681,0,0.25018636047929826
21682,0,0.25018636047929826
21683,0,0.25042667030774496
21684,0,0.24922665872958907
21685,0,0.25042667030774496
21686,0,0.2497062019934829
21687,0,0.28949375452924453
21688,0,0.24922665872958907
21689,0,0.25114852153880235
21690,0,0.2711556734223759
21691,0,0.24946635343441698
21692,0,0.24946635343441698
21693,0,0.24946635343441698
21694,0,0.24946635343441698
21695,0,0.24922665872958907
21696,0,0.2550216935323606
21697,0,0.25163052331092234
21698,0,0.24922665872958907
21699,0,0.2509077508875949
21700,0,0.25526506666350934
21701,0,0.24898711792736358
21702,0,0.2528382114175303
21703,0,0.2509077508875949
21704,0,0.25114852153880235
21705,0,0.25356466242722453
21706,0,0.24994620435810794
21707,0,0.24922665872958907
21708,0,0.25018636047929826
21709,0,0.24922665872958907
21710,0,0.24922665872958907
21711,0,0.27650307889648434
21712,0,0.24922665872958907
21713,0,0.25429249028830736
21714,0,0.2533223590354024
21715,0,0.24922665872958907
21716,0,0.25429249028830736
21717,0,0.24946635343441698
21718,0,0.24898711792736358
21719,0,0.24994620435810794
21720,0,0.2533223590354024
21721,0,0.2842542051761504
21722,0,0.2547784730557208
21723,0,0.24922665872958907
21724,0,0.25018636047929826
21725,0,0.25018636047929826
21726,0,0.24994620435810794
21727,0,0.24922665872958907
21728,0,0.24922665872958907
21729,0,0.25721754048940465
21730,0,0.24922665872958907
21731,0,0.254049728107903
21732,0,0.24946635343441698
21733,0,0.2497062019934829
21734,0,0.24922665872958907
21735,0,0.24922665872958907
21736,0,0.24898711792736358
21737,0,0.2594257105377026
21738,0,0.3031097286423923
21739,0,0.2518717543297415
21740,0,0.25211313870180974
21741,0,0.24922665872958907
21742,0,0.7779180524402403
21743,0,0.2497062019934829
21744,0,0.25018636047929826
21745,0,0.29081254881470003
21746,0,0.2545354052892549
21747,0,0.25429249028830736
21748,0,0.2506671337938237
21749,0,0.2858200582706499
21750,0,0.2658736799811523
21751,0,0.24922665872958907
21752,0,0.24922665872958907
21753,0,0.24946635343441698
21754,0,0.24922665872958907
21755,0,0.25211313870180974
21756,0,0.2591797511080016
21757,0,0.25114852153880235
21758,0,0.2545354052892549
21759,0,0.24946635343441698
21760,0,0.24922665872958907
21761,0,0.2497062019934829
21762,0,0.24994620435810794
21763,0,0.26387884231091896
21764,0,0.2661237099011442
21765,0,0.29425793749931844
21766,0,0.2547784730557208
21767,0,0.25018636047929826
21768,0,0.24922665872958907
21769,0,0.2506671337938237
21770,0,0.25018636047929826
21771,0,0.2653740698655859
21772,0,0.2528382114175303
21773,0,0.25259636729801954
21774,0,0.24922665872958907
21775,0,0.25018636047929826
21776,0,0.24994620435810794
21777,0,0.2547784730557208
21778,0,0.2545354052892549
21779,0,0.24922665872958907
21780,0,0.25042667030774496
21781,0,0.2533223590354024
21782,0,0.26090464848983624
21783,0,0.2518717543297415
21784,0,0.2497062019934829
21785,0,0.25648422016617844
21786,0,0.2497062019934829
21787,0,0.25018636047929826
21788,0,0.2509077508875949
21789,0,0.24922665872958907
21790,0,0.25018636047929826
21791,0,0.2497062019934829
21792,0,0.25211313870180974
21793,0,0.2509077508875949
21794,0,0.24922665872958907
21795,0,0.25259636729801954
21796,0,0.24994620435810794
21797,0,0.2509077508875949
21798,0,0.26090464848983624
21799,0,0.34053031995218
21800,0,0.24922665872958907
21801,0,0.24946635343441698
21802,0,0.2547784730557208
21803,0,0.25819743058894706
21804,0,0.24922665872958907
21805,0,0.2509077508875949
21806,0,0.2845148213222726
21807,0,0.2845148213222726
21808,0,0.24922665872958907
21809,0,0.24922665872958907
21810,0,0.24922665872958907
21811,0,0.27675933639707834
21812,0,0.27140883417325434
21813,0,0.25429249028830736
21814,0,0.266373889635645
21815,0,0.2626369556806408
21816,0,0.25235467637528797
21817,0,0.2513894456968743
21818,0,0.2557522706650723
21819,0,0.24946635343441698
21820,0,0.25259636729801954
21821,0,0.25018636047929826
21822,0,0.25018636047929826
21823,0,0.24922665872958907
21824,0,0.26387884231091896
21825,0,0.25235467637528797
21826,0,0.2509077508875949
21827,0,0.255996101422554
21828,0,0.24946635343441698
21829,0,0.25550859239318185
21830,0,0.2506671337938237
21831,0,0.2497062019934829
21832,0,0.2533223590354024
21833,0,0.2574622849532736
21834,0,0.260164498164464
21835,0,0.24946635343441698
21836,0,0.24922665872958907
21837,0,0.25770718149734234
21838,0,0.25721754048940465
21839,0,0.24922665872958907
21840,0,0.26762703304198515
21841,0,0.25819743058894706
21842,0,0.28555872370304497
21843,0,0.2653740698655859
21844,0,0.24922665872958907
21845,0,0.24946635343441698
21846,0,0.24898711792736358
21847,0,0.24898711792736358
21848,0,0.24922665872958907
21849,0,0.25042667030774496
21850,0,0.24898711792736358
21851,0,0.25211313870180974
21852,0,0.254049728107903
21853,0,0.25259636729801954
21854,0,0.2591797511080016
21855,0,0.26189363239558155
21856,0,0.41189246487947756
21857,0,0.2993360400968687
21858,0,0.2533223590354024
21859,0,0.24922665872958907
21860,0,0.24898711792736358
21861,0,0.25042667030774496
21862,0,0.29665709412401464
21863,0,0.24922665872958907
21864,0,0.2509077508875949
21865,0,0.25648422016617844
21866,0,0.24922665872958907
21867,0,0.24946635343441698
21868,0,0.2497062019934829
21869,0,0.25042667030774496
21870,0,0.2533223590354024
21871,0,0.24898711792736358
21872,0,0.2538071188027468
21873,0,0.2616461598103055
21874,0,0.25259636729801954
21875,0,0.2533223590354024
21876,0,0.2673761053010772
21877,0,0.25356466242722453
21878,0,0.25356466242722453
21879,0,0.2594257105377026
21880,0,0.2579522300624085
21881,0,0.2513894456968743
21882,0,0.2611516677931992
21883,0,0.25991808412788864
21884,0,0.25770718149734234
21885,0,0.2528382114175303
21886,0,0.25163052331092234
21887,0,0.2955894059525401
21888,0,0.25018636047929826
21889,0,0.25163052331092234
21890,0,0.25211313870180974
21891,0,0.2497062019934829
21892,0,0.25018636047929826
21893,0,0.2509077508875949
21894,0,0.2626369556806408
21895,0,0.25648422016617844
21896,0,0.263630163845688
21897,0,0.2506671337938237
21898,0,0.32883990199009755
21899,0,0.264875059847429
21900,0,0.29081254881470003
21901,0,0.2497062019934829
21902,0,0.24922665872958907
21903,0,0.28347322092860466
21904,0,0.2626369556806408
21905,0,0.2545354052892549
21906,0,0.24922665872958907
21907,0,0.255996101422554
21908,0,0.24994620435810794
21909,0,0.2547784730557208
21910,0,0.25429249028830736
21911,0,0.25114852153880235
21912,0,0.26139883825471244
21913,0,0.2528382114175303
21914,0,0.2567285080374613
21915,0,0.27140883417325434
21916,0,0.24946635343441698
21917,0,0.25648422016617844
21918,0,0.24946635343441698
21919,0,0.2538071188027468
21920,0,0.2509077508875949
21921,0,0.24946635343441698
21922,0,0.25235467637528797
21923,0,0.25721754048940465
21924,0,0.25526506666350934
21925,0,0.24898711792736358
21926,0,0.24922665872958907
21927,0,0.2673761053010772
21928,0,0.25018636047929826
21929,0,0.24946635343441698
21930,0,0.2594257105377026
21931,0,0.25356466242722453
21932,0,0.254049728107903
21933,0,0.24946635343441698
21934,0,0.24922665872958907
21935,0,0.25967182156492913
21936,0,0.24946635343441698
21937,0,0.24922665872958907
21938,0,0.24922665872958907
21939,0,0.25114852153880235
21940,0,0.2589339433372941
21941,0,0.24922665872958907
21942,0,0.24922665872958907
21943,0,0.2668746982653022
21944,0,0.2633816358831941
21945,0,0.2567285080374613
21946,0,0.24994620435810794
21947,0,0.25259636729801954
21948,0,0.25018636047929826
21949,0,0.24994620435810794
21950,0,0.24922665872958907
21951,0,0.254049728107903
21952,0,0.2550216935323606
21953,0,0.25844278301710927
21954,0,0.25042667030774496
21955,0,0.2509077508875949
21956,0,0.2497062019934829
21957,0,0.264875059847429
21958,0,0.24946635343441698
21959,0,0.24946635343441698
21960,0,0.24994620435810794
21961,0,0.25211313870180974
21962,0,0.3107369800885985
21963,0,0.24946635343441698
21964,0,0.25042667030774496
21965,0,0.2782999562157753
21966,0,0.24922665872958907
21967,0,0.2509077508875949
21968,0,0.24922665872958907
21969,0,0.254049728107903
21970,0,0.24922665872958907
21971,0,0.30473522712841405
21972,0,0.28477558134301445
21973,0,0.24994620435810794
21974,0,0.4199809146393636
21975,0,0.29799483458100057
21976,0,0.2538071188027468
21977,0,0.2545354052892549
21978,0,0.2651244898096321
21979,0,0.2497062019934829
21980,0,0.2509077508875949
21981,0,0.24922665872958907
21982,0,0.2497062019934829
21983,0,0.24922665872958907
21984,0,0.2509077508875949
21985,0,0.25356466242722453
21986,0,0.24922665872958907
21987,0,0.25018636047929826
21988,0,0.24946635343441698
21989,0,0.25114852153880235
21990,0,0.24922665872958907
21991,0,0.24946635343441698
21992,0,0.25163052331092234
21993,0,0.26387884231091896
21994,0,0.263630163845688
21995,0,0.35563960947070067
21996,0,0.24922665872958907
21997,0,0.2579522300624085
21998,0,0.2811380676934511
21999,0,0.24946635343441698
22000,0,0.2651244898096321
22001,0,0.2513894456968743
22002,0,0.8163434211642141
22003,0,0.24946635343441698
22004,0,0.25042667030774496
22005,0,0.2497062019934829
22006,0,0.2550216935323606
22007,0,0.2506671337938237
22008,0,0.25018636047929826
22009,0,0.25721754048940465
22010,0,0.24946635343441698
22011,0,0.24898711792736358
22012,0,0.25042667030774496
22013,0,0.2589339433372941
22014,0,0.25235467637528797
22015,0,0.24946635343441698
22016,0,0.3342321620169823
22017,0,0.25042667030774496
22018,0,0.2958561188717079
22019,0,0.2937263303352282
22020,0,0.2497062019934829
22021,0,0.25042667030774496
22022,0,0.2509077508875949
22023,0,0.2513894456968743
22024,0,0.3299714325432588
22025,0,0.25114852153880235
22026,0,0.25211313870180974
22027,0,0.24922665872958907
22028,0,0.2538071188027468
22029,0,0.2533223590354024
22030,0,0.24922665872958907
22031,0,0.42310358994639746
22032,0,0.2509077508875949
22033,0,0.2513894456968743
22034,0,0.2497062019934829
22035,0,0.25308020868102804
22036,0,0.2513894456968743
22037,0,0.26065778040836796
22038,0,0.2497062019934829
22039,0,0.25819743058894706
22040,0,0.24922665872958907
22041,0,0.24946635343441698
22042,0,0.2533223590354024
22043,0,0.3830731471963654
22044,0,0.2497062019934829
22045,0,0.25042667030774496
22046,0,0.24922665872958907
22047,0,0.2550216935323606
22048,0,0.25042667030774496
22049,0,0.2497062019934829
22050,0,0.2497062019934829
22051,0,0.2497062019934829
22052,0,0.2533223590354024
22053,0,0.25648422016617844
22054,0,0.277785831165439
22055,0,0.25211313870180974
22056,0,0.26562379994597446
22057,0,0.2547784730557208
22058,0,0.2545354052892549
22059,0,0.24898711792736358
22060,0,0.2693877059391195
22061,0,0.2533223590354024
22062,0,0.27140883417325434
22063,0,0.25967182156492913
22064,0,0.24922665872958907
22065,0,0.24922665872958907
22066,0,0.2509077508875949
22067,0,0.24898711792736358
22068,0,0.31763518032975163
22069,0,0.24922665872958907
22070,0,0.24946635343441698
22071,0,0.24946635343441698
22072,0,0.24922665872958907
22073,0,0.24922665872958907
22074,0,0.25308020868102804
22075,0,0.25697294816461486
22076,0,0.2653740698655859
22077,0,0.25770718149734234
22078,0,0.25868828728672344
22079,0,0.255996101422554
22080,0,0.2621412559458173
22081,0,0.25429249028830736
22082,0,0.25114852153880235
22083,0,0.26065778040836796
22084,0,0.2528382114175303
22085,0,0.24922665872958907
22086,0,0.2811380676934511
22087,0,0.25429249028830736
22088,0,0.25042667030774496
22089,0,0.2497062019934829
22090,0,0.26090464848983624
22091,0,0.24898711792736358
22092,0,0.254049728107903
22093,0,0.25018636047929826
22094,0,0.24922665872958907
22095,0,0.2958561188717079
22096,0,0.26139883825471244
22097,0,0.2506671337938237
22098,0,0.27599100391649967
22099,0,0.25114852153880235
22100,0,0.30041148987047367
22101,0,0.24922665872958907
22102,0,0.24922665872958907
22103,0,0.24922665872958907
22104,0,0.260164498164464
22105,0,0.24922665872958907
22106,0,0.25018636047929826
22107,0,0.2538071188027468
22108,0,0.254049728107903
22109,0,0.255996101422554
22110,0,0.2509077508875949
22111,0,0.2513894456968743
22112,0,0.24922665872958907
22113,0,0.3165259686605351
22114,0,0.25991808412788864
22115,0,0.24946635343441698
22116,0,0.25429249028830736
22117,0,0.25967182156492913
22118,0,0.2668746982653022
22119,0,0.24922665872958907
22120,0,0.24922665872958907
22121,0,0.25991808412788864
22122,0,0.26065778040836796
22123,0,0.24994620435810794
22124,0,0.25211313870180974
22125,0,0.24946635343441698
22126,0,0.25235467637528797
22127,0,0.2633816358831941
22128,0,0.26139883825471244
22129,0,0.24898711792736358
22130,0,0.24994620435810794
22131,0,0.24994620435810794
22132,0,0.2506671337938237
22133,0,0.24898711792736358
22134,0,0.2497062019934829
22135,0,0.2623890303959627
22136,0,0.25721754048940465
22137,0,0.25163052331092234
22138,0,0.2871288801297004
22139,0,0.25356466242722453
22140,0,0.25018636047929826
22141,0,0.2591797511080016
22142,0,0.2801039898420157
22143,0,0.24922665872958907
22144,0,0.25018636047929826
22145,0,0.25356466242722453
22146,0,0.2497062019934829
22147,0,0.2538071188027468
22148,0,0.2611516677931992
22149,0,0.2604110636122129
22150,0,0.2497062019934829
22151,0,0.25721754048940465
22152,0,0.2547784730557208
22153,0,0.2668746982653022
22154,0,0.2550216935323606
22155,0,0.25356466242722453
22156,0,0.25042667030774496
22157,0,0.24994620435810794
22158,0,0.2547784730557208
22159,0,0.2729309094433288
22160,0,0.24994620435810794
22161,0,0.2518717543297415
22162,0,0.25018636047929826
22163,0,0.32237236413522435
22164,0,0.24946635343441698
22165,0,0.2506671337938237
22166,0,0.26787811016863244
22167,0,0.25526506666350934
22168,0,0.24946635343441698
22169,0,0.2547784730557208
22170,0,0.2631332584904517
22171,0,0.24946635343441698
22172,0,0.24994620435810794
22173,0,0.2533223590354024
22174,0,0.24922665872958907
22175,0,0.25429249028830736
22176,0,0.24922665872958907
22177,0,0.2673761053010772
22178,0,0.25114852153880235
22179,0,0.2506671337938237
22180,0,0.25211313870180974
22181,0,0.34139360289891196
22182,0,0.25526506666350934
22183,0,0.2701445145750001
22184,0,0.2533223590354024
22185,0,0.26812933660839905
22186,0,0.2643766504798919
22187,0,0.25163052331092234
22188,0,0.25042667030774496
22189,0,0.25991808412788864
22190,0,0.25018636047929826
22191,0,0.26412767121154396
22192,0,0.24922665872958907
22193,0,0.26189363239558155
22194,0,0.2711556734223759
22195,0,0.2509077508875949
22196,0,0.24946635343441698
22197,0,0.2497062019934829
22198,0,0.26562379994597446
22199,0,0.2518717543297415
22200,0,0.2509077508875949
22201,0,0.25991808412788864
22202,0,0.25526506666350934
22203,0,0.2513894456968743
22204,0,0.302298819338011
22205,0,0.2547784730557208
22206,0,0.254049728107903
22207,0,0.24922665872958907
22208,0,0.24922665872958907
22209,0,0.25114852153880235
22210,0,0.25042667030774496
22211,0,0.26189363239558155
22212,0,0.24922665872958907
22213,0,0.24946635343441698
22214,0,0.26989209628439964
22215,0,0.25042667030774496
22216,0,0.26065778040836796
22217,0,0.25042667030774496
22218,0,0.24922665872958907
22219,0,0.24994620435810794
22220,0,0.25114852153880235
22221,0,0.24946635343441698
22222,0,0.2497062019934829
22223,0,0.25844278301710927
22224,0,0.24946635343441698
22225,0,0.25163052331092234
22226,0,0.25550859239318185
22227,0,0.2929299724999839
22228,0,0.25429249028830736
22229,0,0.2604110636122129
22230,0,0.25356466242722453
22231,0,0.2696398267140141
22232,0,0.25429249028830736
22233,0,0.2509077508875949
22234,0,0.2518717543297415
22235,0,0.24898711792736358
22236,0,0.2832131812223632
22237,0,0.25235467637528797
22238,0,0.3112858051290573
22239,0,0.2621412559458173
22240,0,0.25042667030774496
22241,0,0.24946635343441698
22242,0,0.25819743058894706
22243,0,0.24946635343441698
22244,0,0.2497062019934829
22245,0,0.30882028722978166
22246,0,0.24922665872958907
22247,0,0.25018636047929826
22248,0,0.24946635343441698
22249,0,0.3025689858311552
22250,0,0.25211313870180974
22251,0,0.24946635343441698
22252,0,0.2497062019934829
22253,0,0.25211313870180974
22254,0,0.24922665872958907
22255,0,0.24946635343441698
22256,0,0.2497062019934829
22257,0,0.24946635343441698
22258,0,0.25429249028830736
22259,0,0.2550216935323606
22260,0,0.24922665872958907
22261,0,0.25018636047929826
22262,0,0.25114852153880235
22263,0,0.24922665872958907
22264,0,0.24922665872958907
22265,0,0.24994620435810794
22266,0,0.2506671337938237
22267,0,0.2977270088368268
22268,0,0.24994620435810794
22269,0,0.25163052331092234
22270,0,0.24994620435810794
22271,0,0.26090464848983624
22272,0,0.2721692056844967
22273,0,0.27267686029389454
22274,0,0.24946635343441698
22275,0,0.2550216935323606
22276,0,0.2509077508875949
22277,0,0.2661237099011442
22278,0,0.2739485831521723
22279,0,0.25163052331092234
22280,0,0.26139883825471244
22281,0,0.24946635343441698
22282,0,0.25018636047929826
22283,0,0.2562400846086791
22284,0,0.25042667030774496
22285,0,0.2518717543297415
22286,0,0.25163052331092234
22287,0,0.25114852153880235
22288,0,0.24994620435810794
22289,0,0.2518717543297415
22290,0,0.24946635343441698
22291,0,0.26288503173414757
22292,0,0.24946635343441698
22293,0,0.24922665872958907
22294,0,0.24922665872958907
22295,0,0.2782999562157753
22296,0,0.24922665872958907
22297,0,0.24922665872958907
22298,0,0.24922665872958907
22299,0,0.25429249028830736
22300,0,0.25163052331092234
22301,0,0.2538071188027468
22302,0,0.2509077508875949
22303,0,0.24922665872958907
22304,0,0.2611516677931992
22305,0,0.2616461598103055
22306,0,0.2509077508875949
22307,0,0.6736376959145779
22308,0,0.24922665872958907
22309,0,0.2721692056844967
22310,0,0.2621412559458173
22311,0,0.24946635343441698
22312,0,0.24922665872958907
22313,0,0.24946635343441698
22314,0,0.25308020868102804
22315,0,0.27369394331819674
22316,0,0.25042667030774496
22317,0,0.2506671337938237
22318,0,0.25721754048940465
22319,0,0.3025689858311552
22320,0,0.2509077508875949
22321,0,0.24922665872958907
22322,0,0.2562400846086791
22323,0,0.25308020868102804
22324,0,0.2621412559458173
22325,0,0.25259636729801954
22326,0,0.24922665872958907
22327,0,0.24922665872958907
22328,0,0.25114852153880235
22329,0,0.24922665872958907
22330,0,0.26387884231091896
22331,0,0.24994620435810794
22332,0,0.2497062019934829
22333,0,0.26562379994597446
22334,0,0.25042667030774496
22335,0,0.25991808412788864
22336,0,0.24922665872958907
22337,0,0.25018636047929826
22338,0,0.24922665872958907
22339,0,0.24922665872958907
22340,0,0.4990048148520275
22341,0,0.24946635343441698
22342,0,0.25018636047929826
22343,0,0.24946635343441698
22344,0,0.2545354052892549
22345,0,0.4558992449668039
22346,0,0.24994620435810794
22347,0,0.260164498164464
22348,0,0.25163052331092234
22349,0,0.24922665872958907
22350,0,0.24946635343441698
22351,0,0.2545354052892549
22352,0,0.24994620435810794
22353,0,0.24898711792736358
22354,0,0.24922665872958907
22355,0,0.2538071188027468
22356,0,0.24994620435810794
22357,0,0.2509077508875949
22358,0,0.25308020868102804
22359,0,0.25721754048940465
22360,0,0.24922665872958907
22361,0,0.25042667030774496
22362,0,0.24922665872958907
22363,0,0.24922665872958907
22364,0,0.2623890303959627
22365,0,0.25356466242722453
22366,0,0.25235467637528797
22367,0,0.24994620435810794
22368,0,0.24946635343441698
22369,0,0.25042667030774496
22370,0,0.2706497970140768
22371,0,0.25356466242722453
22372,0,0.2528382114175303
22373,0,0.24946635343441698
22374,0,0.24946635343441698
22375,0,0.25163052331092234
22376,0,0.2497062019934829
22377,0,0.24922665872958907
22378,0,0.2631332584904517
22379,0,0.2497062019934829
22380,0,0.2589339433372941
22381,0,0.25211313870180974
22382,0,0.25018636047929826
22383,0,0.2497062019934829
22384,0,0.2528382114175303
22385,0,0.26412767121154396
22386,0,0.25018636047929826
22387,0,0.2757351866047351
22388,0,0.25526506666350934
22389,0,0.26387884231091896
22390,0,0.24922665872958907
22391,0,0.255996101422554
22392,0,0.24922665872958907
22393,0,0.2589339433372941
22394,0,0.2506671337938237
22395,0,0.24922665872958907
22396,0,0.24922665872958907
22397,0,0.2668746982653022
22398,0,0.2518717543297415
22399,0,0.2506671337938237
22400,0,0.2591797511080016
22401,0,0.2518717543297415
22402,0,0.25770718149734234
22403,0,0.25259636729801954
22404,0,0.2497062019934829
22405,0,0.2497062019934829
22406,0,0.24922665872958907
22407,0,0.26562379994597446
22408,0,0.2591797511080016
22409,0,0.2509077508875949
22410,0,0.2721692056844967
22411,0,0.24922665872958907
22412,0,0.24922665872958907
22413,0,0.24922665872958907
22414,0,0.37104210592807574
22415,0,0.25721754048940465
22416,0,0.24922665872958907
22417,0,0.26090464848983624
22418,0,0.25018636047929826
22419,0,0.2574622849532736
22420,0,0.27650307889648434
22421,0,0.9999999998936251
22422,0,0.2513894456968743
22423,0,0.2513894456968743
22424,0,0.24898711792736358
22425,0,0.24922665872958907
22426,0,0.2497062019934829
22427,0,0.2876534099336857
22428,0,0.2518717543297415
22429,0,0.25018636047929826
22430,0,0.2729309094433288
22431,0,0.2497062019934829
22432,0,0.2497062019934829
22433,0,0.25868828728672344
22434,0,0.24994620435810794
22435,0,0.25648422016617844
22436,0,0.24922665872958907
22437,0,0.5522783671029003
22438,0,0.24994620435810794
22439,0,0.24922665872958907
22440,0,0.3209752257070505
22441,0,0.2513894456968743
22442,0,0.2497062019934829
22443,0,0.24946635343441698
22444,0,0.24922665872958907
22445,0,0.24946635343441698
22446,0,0.2643766504798919
22447,0,0.24946635343441698
22448,0,0.3906670079840842
22449,0,0.2782999562157753
22450,0,0.25429249028830736
22451,0,0.25042667030774496
22452,0,0.2589339433372941
22453,0,0.24946635343441698
22454,0,0.26065778040836796
22455,0,0.25042667030774496
22456,0,0.25550859239318185
22457,0,0.2497062019934829
22458,0,0.27701574045909455
22459,0,0.28295328585974155
22460,0,0.25308020868102804
22461,0,0.2509077508875949
22462,0,0.24922665872958907
22463,0,0.25163052331092234
22464,0,0.24922665872958907
22465,0,0.24922665872958907
22466,0,0.2497062019934829
22467,0,0.24946635343441698
22468,0,0.2518717543297415
22469,0,0.25429249028830736
22470,0,0.30854700832994963
22471,0,0.25042667030774496
22472,0,0.25868828728672344
22473,0,0.24898711792736358
22474,0,0.2547784730557208
22475,0,0.31763518032975163
22476,0,0.24994620435810794
22477,0,0.24922665872958907
22478,0,0.25018636047929826
22479,0,0.2497062019934829
22480,0,0.25042667030774496
22481,0,0.24946635343441698
22482,0,0.24922665872958907
22483,0,0.2693877059391195
22484,0,0.2545354052892549
22485,0,0.2661237099011442
22486,0,0.24922665872958907
22487,0,0.26787811016863244
22488,0,0.25042667030774496
22489,0,0.24922665872958907
22490,0,0.2497062019934829
22491,0,0.32405312851140805
22492,0,0.28660492196967774
22493,0,0.25429249028830736
22494,0,0.25163052331092234
22495,0,0.24946635343441698
22496,0,0.254049728107903
22497,0,0.2513894456968743
22498,0,0.2538071188027468
22499,0,0.26863223713515383
22500,0,0.2497062019934829
22501,0,0.27496861638104225
22502,0,0.24994620435810794
22503,0,0.30909369997390423
22504,0,0.24946635343441698
22505,0,0.2916055242597281
22506,0,0.2518717543297415
22507,0,0.24898711792736358
22508,0,0.2513894456968743
22509,0,0.25356466242722453
22510,0,0.2513894456968743
22511,0,0.25429249028830736
22512,0,0.25163052331092234
22513,0,0.2509077508875949
22514,0,0.25018636047929826
22515,0,0.2497062019934829
22516,0,0.25042667030774496
22517,0,0.24946635343441698
22518,0,0.25114852153880235
22519,0,0.2567285080374613
22520,0,0.5752648610741611
22521,0,0.2518717543297415
22522,0,0.3650850084106747
22523,0,0.28608153623536337
22524,0,0.25259636729801954
22525,0,0.25163052331092234
22526,0,0.2513894456968743
22527,0,0.24922665872958907
22528,0,0.24922665872958907
22529,0,0.25163052331092234
22530,0,0.25550859239318185
22531,0,0.24922665872958907
22532,0,0.24898711792736358
22533,0,0.24922665872958907
22534,0,0.24922665872958907
22535,0,0.25211313870180974
22536,0,0.2506671337938237
22537,0,0.24922665872958907
22538,0,0.2538071188027468
22539,0,0.3411057247302477
22540,0,0.27675933639707834
22541,0,0.2513894456968743
22542,0,0.3066378141835097
22543,0,0.30636561053296574
22544,0,0.25648422016617844
22545,0,0.25211313870180974
22546,0,0.25721754048940465
22547,0,0.26787811016863244
22548,0,0.2562400846086791
22549,0,0.24898711792736358
22550,0,0.2631332584904517
22551,0,0.26787811016863244
22552,0,0.27267686029389454
22553,0,0.26090464848983624
22554,0,0.2574622849532736
22555,0,0.2533223590354024
22556,0,0.2533223590354024
22557,0,0.24946635343441698
22558,0,0.2528382114175303
22559,0,0.26562379994597446
22560,0,0.25648422016617844
22561,0,0.2497062019934829
22562,0,0.4325075938418238
22563,0,0.24946635343441698
22564,0,0.2506671337938237
22565,0,0.363009638756883
22566,0,0.25259636729801954
22567,0,0.34746580735044524
22568,0,0.24922665872958907
22569,0,0.25042667030774496
22570,0,0.25526506666350934
22571,0,0.24946635343441698
22572,0,0.2731851063836568
22573,0,0.24922665872958907
22574,0,0.3486281375545441
22575,0,0.2562400846086791
22576,0,0.24994620435810794
22577,0,0.2509077508875949
22578,0,0.3638984632876872
22579,0,0.24922665872958907
22580,0,0.25648422016617844
22581,0,0.25991808412788864
22582,0,0.27984583374254635
22583,0,0.24994620435810794
22584,0,0.24922665872958907
22585,0,0.25114852153880235
22586,0,0.24922665872958907
22587,0,0.24922665872958907
22588,0,0.24946635343441698
22589,0,0.2497062019934829
22590,0,0.24922665872958907
22591,0,0.24946635343441698
22592,0,0.2550216935323606
22593,0,0.25259636729801954
22594,0,0.25211313870180974
22595,0,0.27166214318569587
22596,0,0.25697294816461486
22597,0,0.25042667030774496
22598,0,0.2550216935323606
22599,0,0.24898711792736358
22600,0,0.2497062019934829
22601,0,0.2947901052184309
22602,0,0.2497062019934829
22603,0,0.24922665872958907
22604,0,0.2509077508875949
22605,0,0.2509077508875949
22606,0,0.24922665872958907
22607,0,0.2509077508875949
22608,0,0.24898711792736358
22609,0,0.24922665872958907
22610,0,0.25163052331092234
22611,0,0.24946635343441698
22612,0,0.24898711792736358
22613,0,0.2953228326314339
22614,0,0.25308020868102804
22615,0,0.24946635343441698
22616,0,0.2528382114175303
22617,0,0.24922665872958907
22618,0,0.24898711792736358
22619,0,0.24946635343441698
22620,0,0.24994620435810794
22621,0,0.633364984770951
22622,0,0.24946635343441698
22623,0,0.27471338715246346
22624,0,0.3983142127189515
22625,0,0.25042667030774496
22626,0,0.24946635343441698
22627,0,0.24946635343441698
22628,0,0.24922665872958907
22629,0,0.24922665872958907
22630,0,0.25550859239318185
22631,0,0.254049728107903
22632,0,0.28503648514355484
22633,0,0.24946635343441698
22634,0,0.24898711792736358
22635,0,0.2497062019934829
22636,0,0.27650307889648434
22637,0,0.25042667030774496
22638,0,0.2591797511080016
22639,0,0.26562379994597446
22640,0,0.25721754048940465
22641,0,0.2721692056844967
22642,0,0.2497062019934829
22643,0,0.25308020868102804
22644,0,0.2824339285361378
22645,0,0.24922665872958907
22646,0,0.2661237099011442
22647,0,0.2518717543297415
22648,0,0.3624176082394743
22649,0,0.25042667030774496
22650,0,0.24946635343441698
22651,0,0.2497062019934829
22652,0,0.2513894456968743
22653,0,0.2513894456968743
22654,0,0.2518717543297415
22655,0,0.25259636729801954
22656,0,0.2547784730557208
22657,0,0.24922665872958907
22658,0,0.24922665872958907
22659,0,0.25844278301710927
22660,0,0.24994620435810794
22661,0,0.2497062019934829
22662,0,0.2562400846086791
22663,0,0.2497062019934829
22664,0,0.25721754048940465
22665,0,0.2547784730557208
22666,0,0.2673761053010772
22667,0,0.25114852153880235
22668,0,0.2550216935323606
22669,0,0.25356466242722453
22670,0,0.28634315750066114
22671,0,0.2509077508875949
22672,0,0.25114852153880235
22673,0,0.3385201117883143
22674,0,0.24898711792736358
22675,0,0.25042667030774496
22676,0,0.2497062019934829
22677,0,0.24922665872958907
22678,0,0.24922665872958907
22679,0,0.24922665872958907
22680,0,0.26762703304198515
22681,0,0.26065778040836796
22682,0,0.24946635343441698
22683,0,0.27547951618964556
22684,0,0.24946635343441698
22685,0,0.25235467637528797
22686,0,0.2931952845818056
22687,0,0.2497062019934829
22688,0,0.25235467637528797
22689,0,0.25967182156492913
22690,0,0.25163052331092234
22691,0,0.2497062019934829
22692,0,0.2506671337938237
22693,0,0.25550859239318185
22694,0,0.24922665872958907
22695,0,0.24994620435810794
22696,0,0.25211313870180974
22697,0,0.2509077508875949
22698,0,0.30718262588125106
22699,0,0.2594257105377026
22700,0,0.2513894456968743
22701,0,0.24922665872958907
22702,0,0.2631332584904517
22703,0,0.2567285080374613
22704,0,0.25211313870180974
22705,0,0.24922665872958907
22706,0,0.26139883825471244
22707,0,0.25042667030774496
22708,0,0.2921348807021201
22709,0,0.266373889635645
22710,0,0.2506671337938237
22711,0,0.24994620435810794
22712,0,0.25114852153880235
22713,0,0.24946635343441698
22714,0,0.2579522300624085
22715,0,0.25308020868102804
22716,0,0.2574622849532736
22717,0,0.28036229137605784
22718,0,0.24922665872958907
22719,0,0.25721754048940465
22720,0,0.24922665872958907
22721,0,0.25770718149734234
22722,0,0.2557522706650723
22723,0,0.26288503173414757
22724,0,0.2497062019934829
22725,0,0.2509077508875949
22726,0,0.254049728107903
22727,0,0.2696398267140141
22728,0,0.25163052331092234
22729,0,0.2626369556806408
22730,0,0.24898711792736358
22731,0,0.24922665872958907
22732,0,0.25042667030774496
22733,0,0.3291225991536038
22734,0,0.25211313870180974
22735,0,0.2509077508875949
22736,0,0.24922665872958907
22737,0,0.25868828728672344
22738,0,0.2557522706650723
22739,0,0.2509077508875949
22740,0,0.2545354052892549
22741,0,0.4094130419517958
22742,0,0.2509077508875949
22743,0,0.27650307889648434
22744,0,0.25042667030774496
22745,0,0.25235467637528797
22746,0,0.27727229099787787
22747,0,0.25018636047929826
22748,0,0.2533223590354024
22749,0,0.25550859239318185
22750,0,0.2579522300624085
22751,0,0.2497062019934829
22752,0,0.25042667030774496
22753,0,0.24994620435810794
22754,0,0.255996101422554
22755,0,0.24922665872958907
22756,0,0.2604110636122129
22757,0,0.25868828728672344
22758,0,0.24994620435810794
22759,0,0.24922665872958907
22760,0,0.25018636047929826
22761,0,0.24922665872958907
22762,0,0.24922665872958907
22763,0,0.24922665872958907
22764,0,0.24922665872958907
22765,0,0.24922665872958907
22766,0,0.24922665872958907
22767,0,0.24922665872958907
22768,0,0.24946635343441698
22769,0,0.24922665872958907
22770,0,0.24922665872958907
22771,0,0.2509077508875949
22772,0,0.24898711792736358
22773,0,0.25308020868102804
22774,0,0.26762703304198515
22775,0,0.24922665872958907
22776,0,0.2509077508875949
22777,0,0.24922665872958907
22778,0,0.2533223590354024
22779,0,0.2509077508875949
22780,0,0.25114852153880235
22781,0,0.24922665872958907
22782,0,0.3066378141835097
22783,0,0.25235467637528797
22784,0,0.2691357340346593
22785,0,0.24946635343441698
22786,0,0.24922665872958907
22787,0,0.24994620435810794
22788,0,0.25648422016617844
22789,0,0.2562400846086791
22790,0,0.27267686029389454
22791,0,0.33366248050077163
22792,0,0.25259636729801954
22793,0,0.24898711792736358
22794,0,0.24922665872958907
22795,0,0.2497062019934829
22796,0,0.25211313870180974
22797,0,0.25042667030774496
22798,0,0.24946635343441698
22799,0,0.25648422016617844
22800,0,0.25163052331092234
22801,0,0.24946635343441698
22802,0,0.2497062019934829
22803,0,0.2557522706650723
22804,0,0.25308020868102804
22805,0,0.2567285080374613
22806,0,0.25550859239318185
22807,0,0.25429249028830736
22808,0,0.24922665872958907
22809,0,0.25042667030774496
22810,0,0.2990675224636584
22811,0,0.2688839110752445
22812,0,0.2533223590354024
22813,0,0.24922665872958907
22814,0,0.24922665872958907
22815,0,0.24922665872958907
22816,0,0.2509077508875949
22817,0,0.25018636047929826
22818,0,0.3052781467836887
22819,0,0.24922665872958907
22820,0,0.24922665872958907
22821,0,0.2631332584904517
22822,0,0.2706497970140768
22823,0,0.2513894456968743
22824,0,0.24922665872958907
22825,0,0.31458986560779506
22826,0,0.24898711792736358
22827,0,0.30121952219251025
22828,0,0.26090464848983624
22829,0,0.24898711792736358
22830,0,0.24922665872958907
22831,0,0.2509077508875949
22832,0,0.25042667030774496
22833,0,0.25991808412788864
22834,0,0.2567285080374613
22835,0,0.2538071188027468
22836,0,0.25235467637528797
22837,0,0.260164498164464
22838,0,0.25844278301710927
22839,0,0.255996101422554
22840,0,0.2661237099011442
22841,0,0.26065778040836796
22842,0,0.2795878231663588
22843,0,0.24946635343441698
22844,0,0.2513894456968743
22845,0,0.26387884231091896
22846,0,0.25648422016617844
22847,0,0.24922665872958907
22848,0,0.2538071188027468
22849,0,0.24994620435810794
22850,0,0.24994620435810794
22851,0,0.25018636047929826
22852,0,0.2509077508875949
22853,0,0.24994620435810794
22854,0,0.2574622849532736
22855,0,0.2557522706650723
22856,0,0.24898711792736358
22857,0,0.25967182156492913
22858,0,0.2506671337938237
22859,0,0.24994620435810794
22860,0,0.24922665872958907
22861,0,0.24922665872958907
22862,0,0.24922665872958907
22863,0,0.2497062019934829
22864,0,0.26387884231091896
22865,0,0.24946635343441698
22866,0,0.25042667030774496
22867,0,0.2497062019934829
22868,0,0.25042667030774496
22869,0,0.27547951618964556
22870,0,0.24946635343441698
22871,0,0.24946635343441698
22872,0,0.25114852153880235
22873,0,0.260164498164464
22874,0,0.24922665872958907
22875,0,0.2533223590354024
22876,0,0.2497062019934829
22877,0,0.24946635343441698
22878,0,0.24922665872958907
22879,0,0.3348023274740067
22880,0,0.3797496001908604
22881,0,0.25308020868102804
22882,0,0.24994620435810794
22883,0,0.25211313870180974
22884,0,0.25042667030774496
22885,0,0.2661237099011442
22886,0,0.2497062019934829
22887,0,0.25018636047929826
22888,0,0.30446397078012155
22889,0,0.34139360289891196
22890,0,0.24898711792736358
22891,0,0.2621412559458173
22892,0,0.25308020868102804
22893,0,0.25211313870180974
22894,0,0.25018636047929826
22895,0,0.2668746982653022
22896,0,0.24946635343441698
22897,0,0.24922665872958907
22898,0,0.24922665872958907
22899,0,0.24922665872958907
22900,0,0.24946635343441698
22901,0,0.25648422016617844
22902,0,0.24922665872958907
22903,0,0.2509077508875949
22904,0,0.2574622849532736
22905,0,0.24946635343441698
22906,0,0.2643766504798919
22907,0,0.25697294816461486
22908,0,0.25042667030774496
22909,0,0.25356466242722453
22910,0,0.27242295901463515
22911,0,0.2547784730557208
22912,0,0.24946635343441698
22913,0,0.24946635343441698
22914,0,0.2513894456968743
22915,0,0.2937263303352282
22916,0,0.2497062019934829
22917,0,0.25770718149734234
22918,0,0.2518717543297415
22919,0,0.2591797511080016
22920,0,0.24922665872958907
22921,0,0.25018636047929826
22922,0,0.2538071188027468
22923,0,0.24898711792736358
22924,0,0.2509077508875949
22925,0,0.25114852153880235
22926,0,0.30772797595108314
22927,0,0.2550216935323606
22928,0,0.2873910736252701
22929,0,0.2518717543297415
22930,0,0.24946635343441698
22931,0,0.2509077508875949
22932,0,0.2509077508875949
22933,0,0.25308020868102804
22934,0,0.2509077508875949
22935,0,0.25526506666350934
22936,0,0.25259636729801954
22937,0,0.24946635343441698
22938,0,0.25114852153880235
22939,0,0.2889672302064984
22940,0,0.2528382114175303
22941,0,0.26863223713515383
22942,0,0.2579522300624085
22943,0,0.25114852153880235
22944,0,0.25308020868102804
22945,0,0.2518717543297415
22946,0,0.24994620435810794
22947,0,0.25770718149734234
22948,0,0.2506671337938237
22949,0,0.2921348807021201
22950,0,0.24922665872958907
22951,0,0.2721692056844967
22952,0,0.25550859239318185
22953,0,0.25967182156492913
22954,0,0.2509077508875949
22955,0,0.24922665872958907
22956,0,0.260164498164464
22957,0,0.2621412559458173
22958,0,0.25042667030774496
22959,0,0.2574622849532736
22960,0,0.2506671337938237
22961,0,0.2509077508875949
22962,0,0.24994620435810794
22963,0,0.27650307889648434
22964,0,0.25042667030774496
22965,0,0.24946635343441698
22966,0,0.24922665872958907
22967,0,0.2589339433372941
22968,0,0.2497062019934829
22969,0,0.24922665872958907
22970,0,0.25018636047929826
22971,0,0.2533223590354024
22972,0,0.24946635343441698
22973,0,0.2550216935323606
22974,0,0.2513894456968743
22975,0,0.24994620435810794
22976,0,0.25018636047929826
22977,0,0.24922665872958907
22978,0,0.24922665872958907
22979,0,0.2550216935323606
22980,0,0.24994620435810794
22981,0,0.28608153623536337
22982,0,0.24922665872958907
22983,0,0.24946635343441698
22984,0,0.25018636047929826
22985,0,0.7615817579047875
22986,0,0.267125327018197
22987,0,0.25163052331092234
22988,0,0.2731851063836568
22989,0,0.2604110636122129
22990,0,0.2509077508875949
22991,0,0.25042667030774496
22992,0,0.2538071188027468
22993,0,0.2509077508875949
22994,0,0.264875059847429
22995,0,0.260164498164464
22996,0,0.25550859239318185
22997,0,0.25550859239318185
22998,0,0.2538071188027468
22999,0,0.25042667030774496
23000,0,0.31293546085711266
23001,0,0.255996101422554
23002,0,0.24922665872958907
23003,0,0.24922665872958907
23004,0,0.2616461598103055
23005,0,0.2513894456968743
23006,0,0.3052781467836887
23007,0,0.25018636047929826
23008,0,0.2673761053010772
23009,0,0.26189363239558155
23010,0,0.2871288801297004
23011,0,0.255996101422554
23012,0,0.2497062019934829
23013,0,0.24994620435810794
23014,0,0.24922665872958907
23015,0,0.2739485831521723
23016,0,0.29505639901723113
23017,0,0.24994620435810794
23018,0,0.25991808412788864
23019,0,0.24946635343441698
23020,0,0.25114852153880235
23021,0,0.24898711792736358
23022,0,0.2497062019934829
23023,0,0.25114852153880235
23024,0,0.24922665872958907
23025,0,0.24946635343441698
23026,0,0.24922665872958907
23027,0,0.28373340488534626
23028,0,0.24946635343441698
23029,0,0.27907223893697275
23030,0,0.24922665872958907
23031,0,0.25235467637528797
23032,0,0.26090464848983624
23033,0,0.2757351866047351
23034,0,0.2921348807021201
23035,0,0.24946635343441698
23036,0,0.24922665872958907
23037,0,0.24922665872958907
23038,0,0.25967182156492913
23039,0,0.25550859239318185
23040,0,0.2518717543297415
23041,0,0.25211313870180974
23042,0,0.2509077508875949
23043,0,0.2611516677931992
23044,0,0.2513894456968743
23045,0,0.25042667030774496
23046,0,0.2509077508875949
23047,0,0.2528382114175303
23048,0,0.25018636047929826
23049,0,0.2518717543297415
23050,0,0.31874646627277015
23051,0,0.24994620435810794
23052,0,0.9997010884349784
23053,0,0.25042667030774496
23054,0,0.2497062019934829
23055,0,0.8577286761019098
23056,0,0.24922665872958907
23057,0,0.25018636047929826
23058,0,0.2506671337938237
23059,0,0.24922665872958907
23060,0,0.26189363239558155
23061,0,0.2509077508875949
23062,0,0.2506671337938237
23063,0,0.25114852153880235
23064,0,0.25526506666350934
23065,0,0.24946635343441698
23066,0,0.25550859239318185
23067,0,0.2497062019934829
23068,0,0.25018636047929826
23069,0,0.24922665872958907
23070,0,0.25526506666350934
23071,0,0.26288503173414757
23072,0,0.24946635343441698
23073,0,0.24946635343441698
23074,0,0.2513894456968743
23075,0,0.25308020868102804
23076,0,0.2567285080374613
23077,0,0.24994620435810794
23078,0,0.24922665872958907
23079,0,0.2509077508875949
23080,0,0.25648422016617844
23081,0,0.27752898792843583
23082,0,0.2693877059391195
23083,0,0.24922665872958907
23084,0,0.2709026610103361
23085,0,0.25211313870180974
23086,0,0.2574622849532736
23087,0,0.2509077508875949
23088,0,0.25308020868102804
23089,0,0.25235467637528797
23090,0,0.25163052331092234
23091,0,0.2497062019934829
23092,0,0.2497062019934829
23093,0,0.25648422016617844
23094,0,0.24946635343441698
23095,0,0.24946635343441698
23096,0,0.2550216935323606
23097,0,0.24922665872958907
23098,0,0.24922665872958907
23099,0,0.24922665872958907
23100,0,0.2518717543297415
23101,0,0.24898711792736358
23102,0,0.26189363239558155
23103,0,0.24922665872958907
23104,0,0.2947901052184309
23105,0,0.2721692056844967
23106,0,0.2506671337938237
23107,0,0.2509077508875949
23108,0,0.24946635343441698
23109,0,0.24922665872958907
23110,0,0.25648422016617844
23111,0,0.2547784730557208
23112,0,0.2633816358831941
23113,0,0.25356466242722453
23114,0,0.25308020868102804
23115,0,0.26387884231091896
23116,0,0.25967182156492913
23117,0,0.2547784730557208
23118,0,0.24946635343441698
23119,0,0.25235467637528797
23120,0,0.25042667030774496
23121,0,0.2509077508875949
23122,0,0.255996101422554
23123,0,0.25018636047929826
23124,0,0.2528382114175303
23125,0,0.24898711792736358
23126,0,0.25042667030774496
23127,0,0.25308020868102804
23128,0,0.24946635343441698
23129,0,0.2509077508875949
23130,0,0.2497062019934829
23131,0,0.2643766504798919
23132,0,0.2506671337938237
23133,0,0.25259636729801954
23134,0,0.28062073825562517
23135,0,0.28791588895637577
23136,0,0.2658736799811523
23137,0,0.24922665872958907
23138,0,0.2509077508875949
23139,0,0.2513894456968743
23140,0,0.26989209628439964
23141,0,0.24946635343441698
23142,0,0.25868828728672344
23143,0,0.26387884231091896
23144,0,0.2780428206232203
23145,0,0.2623890303959627
23146,0,0.2550216935323606
23147,0,0.25018636047929826
23148,0,0.2497062019934829
23149,0,0.2589339433372941
23150,0,0.24898711792736358
23151,0,0.24922665872958907
23152,0,0.25042667030774496
23153,0,0.24922665872958907
23154,0,0.24946635343441698
23155,0,0.25114852153880235
23156,0,0.2497062019934829
23157,0,0.2506671337938237
23158,0,0.25163052331092234
23159,0,0.2506671337938237
23160,0,0.24922665872958907
23161,0,0.2528382114175303
23162,0,0.255996101422554
23163,0,0.2547784730557208
23164,0,0.24922665872958907
23165,0,0.25770718149734234
23166,0,0.25356466242722453
23167,0,0.27039708151020647
23168,0,0.25697294816461486
23169,0,0.2497062019934829
23170,0,0.24898711792736358
23171,0,0.2538071188027468
23172,0,0.25114852153880235
23173,0,0.2497062019934829
23174,0,0.25235467637528797
23175,0,0.2621412559458173
23176,0,0.2538071188027468
23177,0,0.2509077508875949
23178,0,0.25526506666350934
23179,0,0.2497062019934829
23180,0,0.2509077508875949
23181,0,0.25114852153880235
23182,0,0.24898711792736358
23183,0,0.25042667030774496
23184,0,0.24946635343441698
23185,0,0.24922665872958907
23186,0,0.25018636047929826
23187,0,0.24946635343441698
23188,0,0.24994620435810794
23189,0,0.2509077508875949
23190,0,0.24922665872958907
23191,0,0.24922665872958907
23192,0,0.24922665872958907
23193,0,0.24922665872958907
23194,0,0.24922665872958907
23195,0,0.24922665872958907
23196,0,0.24922665872958907
23197,0,0.24922665872958907
23198,0,0.24922665872958907
23199,0,0.24922665872958907
23200,0,0.24922665872958907
23201,0,0.24922665872958907
23202,0,0.25114852153880235
23203,0,0.2497062019934829
23204,0,0.2801039898420157
23205,0,0.2533223590354024
23206,0,0.25259636729801954
23207,0,0.24946635343441698
23208,0,0.2709026610103361
23209,0,0.26812933660839905
23210,0,0.25721754048940465
23211,0,0.2497062019934829
23212,0,0.2579522300624085
23213,0,0.25042667030774496
23214,0,0.2604110636122129
23215,0,0.2574622849532736
23216,0,0.2506671337938237
23217,0,0.2497062019934829
23218,0,0.25042667030774496
23219,0,0.25042667030774496
23220,0,0.2497062019934829
23221,0,0.2509077508875949
23222,0,0.2533223590354024
23223,0,0.28036229137605784
23224,0,0.2506671337938237
23225,0,0.2626369556806408
23226,0,0.24946635343441698
23227,0,0.2497062019934829
23228,0,0.24922665872958907
23229,0,0.24946635343441698
23230,0,0.2509077508875949
23231,0,0.2594257105377026
23232,0,0.2497062019934829
23233,0,0.2513894456968743
23234,0,0.24946635343441698
23235,0,0.25163052331092234
23236,0,0.2497062019934829
23237,0,0.2589339433372941
23238,0,0.24922665872958907
23239,0,0.263630163845688
23240,0,0.24922665872958907
23241,0,0.25356466242722453
23242,0,0.25967182156492913
23243,0,0.2591797511080016
23244,0,0.24922665872958907
23245,0,0.24922665872958907
23246,0,0.2711556734223759
23247,0,0.25991808412788864
23248,0,0.24898711792736358
23249,0,0.25018636047929826
23250,0,0.24922665872958907
23251,0,0.24922665872958907
23252,0,0.25114852153880235
23253,0,0.2579522300624085
23254,0,0.2509077508875949
23255,0,0.25114852153880235
23256,0,0.2509077508875949
23257,0,0.2518717543297415
23258,0,0.24922665872958907
23259,0,0.24922665872958907
23260,0,0.24946635343441698
23261,0,0.25526506666350934
23262,0,0.26462578004796306
23263,0,0.26989209628439964
23264,0,0.2668746982653022
23265,0,0.2509077508875949
23266,0,0.24922665872958907
23267,0,0.24922665872958907
23268,0,0.2509077508875949
23269,0,0.25042667030774496
23270,0,0.2506671337938237
23271,0,0.2509077508875949
23272,0,0.254049728107903
23273,0,0.25235467637528797
23274,0,0.2497062019934829
23275,0,0.24922665872958907
23276,0,0.2688839110752445
23277,0,0.2513894456968743
23278,0,0.25648422016617844
23279,0,0.2509077508875949
23280,0,0.25042667030774496
23281,0,0.25018636047929826
23282,0,0.2550216935323606
23283,0,0.24922665872958907
23284,0,0.25114852153880235
23285,0,0.25211313870180974
23286,0,0.24922665872958907
23287,0,0.24922665872958907
23288,0,0.25770718149734234
23289,0,0.2547784730557208
23290,0,0.2497062019934829
23291,0,0.25018636047929826
23292,0,0.24946635343441698
23293,0,0.26462578004796306
23294,0,0.24946635343441698
23295,0,0.2518717543297415
23296,0,0.24898711792736358
23297,0,0.24922665872958907
23298,0,0.2518717543297415
23299,0,0.2688839110752445
23300,0,0.2497062019934829
23301,0,0.25550859239318185
23302,0,0.25648422016617844
23303,0,0.25844278301710927
23304,0,0.24922665872958907
23305,0,0.2550216935323606
23306,0,0.25844278301710927
23307,0,0.25114852153880235
23308,0,0.2497062019934829
23309,0,0.2497062019934829
23310,0,0.24994620435810794
23311,0,0.24922665872958907
23312,0,0.2509077508875949
23313,0,0.2518717543297415
23314,0,0.24994620435810794
23315,0,0.24946635343441698
23316,0,0.2509077508875949
23317,0,0.24922665872958907
23318,0,0.24922665872958907
23319,0,0.2497062019934829
23320,0,0.2506671337938237
23321,0,0.27166214318569587
23322,0,0.3416815980345504
23323,0,0.24922665872958907
23324,0,0.25114852153880235
23325,0,0.2611516677931992
23326,0,0.25429249028830736
23327,0,0.25018636047929826
23328,0,0.2509077508875949
23329,0,0.3009500406974517
23330,0,0.24898711792736358
23331,0,0.25042667030774496
23332,0,0.2871288801297004
23333,0,0.24994620435810794
23334,0,0.2839937329991282
23335,0,0.2509077508875949
23336,0,0.25114852153880235
23337,0,0.25697294816461486
23338,0,0.24922665872958907
23339,0,0.25018636047929826
23340,0,0.2497062019934829
23341,0,0.24922665872958907
23342,0,0.25042667030774496
23343,0,0.24922665872958907
23344,0,0.24922665872958907
23345,0,0.24946635343441698
23346,0,0.27650307889648434
23347,0,0.24898711792736358
23348,0,0.2509077508875949
23349,0,0.2591797511080016
23350,0,0.24994620435810794
23351,0,0.24922665872958907
23352,0,0.2528382114175303
23353,0,0.2604110636122129
23354,0,0.267125327018197
23355,0,0.25114852153880235
23356,0,0.24922665872958907
23357,0,0.2528382114175303
23358,0,0.2567285080374613
23359,0,0.37193911404818614
23360,0,0.2506671337938237
23361,0,0.2513894456968743
23362,0,0.25819743058894706
23363,0,0.2545354052892549
23364,0,0.24994620435810794
23365,0,0.24946635343441698
23366,0,0.24898711792736358
23367,0,0.2589339433372941
23368,0,0.2673761053010772
23369,0,0.27701574045909455
23370,0,0.2533223590354024
23371,0,0.25042667030774496
23372,0,0.2538071188027468
23373,0,0.24994620435810794
23374,0,0.24994620435810794
23375,0,0.2497062019934829
23376,0,0.25235467637528797
23377,0,0.25308020868102804
23378,0,0.24922665872958907
23379,0,0.3052781467836887
23380,0,0.24946635343441698
23381,0,0.2533223590354024
23382,0,0.25235467637528797
23383,0,0.24898711792736358
23384,0,0.26065778040836796
23385,0,0.24898711792736358
23386,0,0.24898711792736358
23387,0,0.24898711792736358
23388,0,0.2497062019934829
23389,0,0.25042667030774496
23390,0,0.25018636047929826
23391,0,0.2518717543297415
23392,0,0.24922665872958907
23393,0,0.24922665872958907
23394,0,0.2626369556806408
23395,0,0.25114852153880235
23396,0,0.24922665872958907
23397,0,0.2497062019934829
23398,0,0.24994620435810794
23399,0,0.2518717543297415
23400,0,0.2545354052892549
23401,0,0.24946635343441698
23402,0,0.2591797511080016
23403,0,0.25259636729801954
23404,0,0.2974593218076256
23405,0,0.255996101422554
23406,0,0.24946635343441698
23407,0,0.25042667030774496
23408,0,0.2506671337938237
23409,0,0.24994620435810794
23410,0,0.24994620435810794
23411,0,0.2701445145750001
23412,0,0.24922665872958907
23413,0,0.24922665872958907
23414,0,0.27855723785676184
23415,0,0.2594257105377026
23416,0,0.2533223590354024
23417,0,0.2658736799811523
23418,0,0.25042667030774496
23419,0,0.24922665872958907
23420,0,0.2509077508875949
23421,0,0.2506671337938237
23422,0,0.24994620435810794
23423,0,0.2506671337938237
23424,0,0.2497062019934829
23425,0,0.25211313870180974
23426,0,0.25819743058894706
23427,0,0.24946635343441698
23428,0,0.2706497970140768
23429,0,0.25042667030774496
23430,0,0.2616461598103055
23431,0,0.24946635343441698
23432,0,0.25308020868102804
23433,0,0.255996101422554
23434,0,0.2506671337938237
23435,0,0.2673761053010772
23436,0,0.25697294816461486
23437,0,0.25042667030774496
23438,0,0.2528382114175303
23439,0,0.24946635343441698
23440,0,0.25114852153880235
23441,0,0.25163052331092234
23442,0,0.2574622849532736
23443,0,0.25526506666350934
23444,0,0.2591797511080016
23445,0,0.2793299582018235
23446,0,0.2562400846086791
23447,0,0.2623890303959627
23448,0,0.25018636047929826
23449,0,0.2688839110752445
23450,0,0.24946635343441698
23451,0,0.25042667030774496
23452,0,0.25163052331092234
23453,0,0.24946635343441698
23454,0,0.24898711792736358
23455,0,0.24946635343441698
23456,0,0.24922665872958907
23457,0,0.2513894456968743
23458,0,0.24922665872958907
23459,0,0.27242295901463515
23460,0,0.25211313870180974
23461,0,0.2528382114175303
23462,0,0.25356466242722453
23463,0,0.24946635343441698
23464,0,0.24922665872958907
23465,0,0.266373889635645
23466,0,0.2497062019934829
23467,0,0.24898711792736358
23468,0,0.26065778040836796
23469,0,0.25235467637528797
23470,0,0.2604110636122129
23471,0,0.24946635343441698
23472,0,0.24922665872958907
23473,0,0.24946635343441698
23474,0,0.24994620435810794
23475,0,0.24922665872958907
23476,0,0.24922665872958907
23477,0,0.24922665872958907
23478,0,0.25235467637528797
23479,0,0.266373889635645
23480,0,0.2509077508875949
23481,0,0.26838071228833377
23482,0,0.2506671337938237
23483,0,0.2545354052892549
23484,0,0.25308020868102804
23485,0,0.26838071228833377
23486,0,0.25018636047929826
23487,0,0.25259636729801954
23488,0,0.25211313870180974
23489,0,0.25550859239318185
23490,0,0.254049728107903
23491,0,0.24922665872958907
23492,0,0.29081254881470003
23493,0,0.2782999562157753
23494,0,0.24898711792736358
23495,0,0.24946635343441698
23496,0,0.24946635343441698
23497,0,0.25721754048940465
23498,0,0.24922665872958907
23499,0,0.25114852153880235
23500,0,0.24898711792736358
23501,0,0.25163052331092234
23502,0,0.2626369556806408
23503,0,0.24922665872958907
23504,0,0.2518717543297415
23505,0,0.24946635343441698
23506,0,0.24922665872958907
23507,0,0.24898711792736358
23508,0,0.25163052331092234
23509,0,0.25429249028830736
23510,0,0.24898711792736358
23511,0,0.28634315750066114
23512,0,0.24946635343441698
23513,0,0.26139883825471244
23514,0,0.25429249028830736
23515,0,0.25235467637528797
23516,0,0.26863223713515383
23517,0,0.25721754048940465
23518,0,0.24898711792736358
23519,0,0.41251302524255906
23520,0,0.2623890303959627
23521,0,0.2533223590354024
23522,0,0.24946635343441698
23523,0,0.2509077508875949
23524,0,0.24922665872958907
23525,0,0.2513894456968743
23526,0,0.25018636047929826
23527,0,0.24922665872958907
23528,0,0.24994620435810794
23529,0,0.24898711792736358
23530,0,0.24922665872958907
23531,0,0.2497062019934829
23532,0,0.24922665872958907
23533,0,0.2567285080374613
23534,0,0.28634315750066114
23535,0,0.2513894456968743
23536,0,0.24922665872958907
23537,0,0.24922665872958907
23538,0,0.2545354052892549
23539,0,0.25018636047929826
23540,0,0.25429249028830736
23541,0,0.2497062019934829
23542,0,0.25868828728672344
23543,0,0.24922665872958907
23544,0,0.2688839110752445
23545,0,0.25211313870180974
23546,0,0.25018636047929826
23547,0,0.24922665872958907
23548,0,0.24994620435810794
23549,0,0.24922665872958907
23550,0,0.2550216935323606
23551,0,0.2509077508875949
23552,0,0.2666242191140195
23553,0,0.2533223590354024
23554,0,0.2611516677931992
23555,0,0.24946635343441698
23556,0,0.25429249028830736
23557,0,0.25042667030774496
23558,0,0.254049728107903
23559,0,0.3074552336815857
23560,0,0.25308020868102804
23561,0,0.24922665872958907
23562,0,0.25991808412788864
23563,0,0.28817851059442723
23564,0,0.25018636047929826
23565,0,0.25967182156492913
23566,0,0.24994620435810794
23567,0,0.2611516677931992
23568,0,0.24922665872958907
23569,0,0.2623890303959627
23570,0,0.25356466242722453
23571,0,0.27752898792843583
23572,0,0.24946635343441698
23573,0,0.2528382114175303
23574,0,0.2626369556806408
23575,0,0.25018636047929826
23576,0,0.3313886187693371
23577,0,0.2497062019934829
23578,0,0.24898711792736358
23579,0,0.264875059847429
23580,0,0.24898711792736358
23581,0,0.26562379994597446
23582,0,0.24946635343441698
23583,0,0.24946635343441698
23584,0,0.24946635343441698
23585,0,0.25042667030774496
23586,0,0.24922665872958907
23587,0,0.24922665872958907
23588,0,0.2509077508875949
23589,0,0.25550859239318185
23590,0,0.2538071188027468
23591,0,0.25770718149734234
23592,0,0.24994620435810794
23593,0,0.255996101422554
23594,0,0.24946635343441698
23595,0,0.24922665872958907
23596,0,0.255996101422554
23597,0,0.24994620435810794
23598,0,0.2666242191140195
23599,0,0.24994620435810794
23600,0,0.25308020868102804
23601,0,0.2509077508875949
23602,0,0.2506671337938237
23603,0,0.2506671337938237
23604,0,0.24922665872958907
23605,0,0.24994620435810794
23606,0,0.24922665872958907
23607,0,0.24922665872958907
23608,0,0.24922665872958907
23609,0,0.2518717543297415
23610,0,0.2513894456968743
23611,0,0.25235467637528797
23612,0,0.25259636729801954
23613,0,0.24898711792736358
23614,0,0.25648422016617844
23615,0,0.3362298501050542
23616,0,0.2562400846086791
23617,0,0.27242295901463515
23618,0,0.24922665872958907
23619,0,0.24922665872958907
23620,0,0.24922665872958907
23621,0,0.24922665872958907
23622,0,0.24922665872958907
23623,0,0.24922665872958907
23624,0,0.24922665872958907
23625,0,0.24922665872958907
23626,0,0.24922665872958907
23627,0,0.24922665872958907
23628,0,0.24922665872958907
23629,0,0.25429249028830736
23630,0,0.24922665872958907
23631,0,0.2616461598103055
23632,0,0.2626369556806408
23633,0,0.29425793749931844
23634,0,0.24922665872958907
23635,0,0.260164498164464
23636,0,0.24946635343441698
23637,0,0.27727229099787787
23638,0,0.2513894456968743
23639,0,0.25235467637528797
23640,0,0.24922665872958907
23641,0,0.24922665872958907
23642,0,0.25018636047929826
23643,0,0.24946635343441698
23644,0,0.24994620435810794
23645,0,0.24922665872958907
23646,0,0.2651244898096321
23647,0,0.24922665872958907
23648,0,0.24922665872958907
23649,0,0.2509077508875949
23650,0,0.2497062019934829
23651,0,0.24946635343441698
23652,0,0.2509077508875949
23653,0,0.24994620435810794
23654,0,0.24946635343441698
23655,0,0.24946635343441698
23656,0,0.255996101422554
23657,0,0.25259636729801954
23658,0,0.24898711792736358
23659,0,0.24946635343441698
23660,0,0.25721754048940465
23661,0,0.3041928502455261
23662,0,0.25018636047929826
23663,0,0.24994620435810794
23664,0,0.2497062019934829
23665,0,0.25235467637528797
23666,0,0.2545354052892549
23667,0,0.24898711792736358
23668,0,0.2528382114175303
23669,0,0.24922665872958907
23670,0,0.25356466242722453
23671,0,0.24922665872958907
23672,0,0.24922665872958907
23673,0,0.25991808412788864
23674,0,0.3179128076944637
23675,0,0.25114852153880235
23676,0,0.2497062019934829
23677,0,0.2509077508875949
23678,0,0.25429249028830736
23679,0,0.2497062019934829
23680,0,0.25018636047929826
23681,0,0.24898711792736358
23682,0,0.27369394331819674
23683,0,0.24922665872958907
23684,0,0.25211313870180974
23685,0,0.2513894456968743
23686,0,0.25114852153880235
23687,0,0.2819151496959549
23688,0,0.3316724242304632
23689,0,0.24922665872958907
23690,0,0.25163052331092234
23691,0,0.2497062019934829
23692,0,0.24946635343441698
23693,0,0.25235467637528797
23694,0,0.24922665872958907
23695,0,0.24922665872958907
23696,0,0.24946635343441698
23697,0,0.24994620435810794
23698,0,0.2594257105377026
23699,0,0.2547784730557208
23700,0,0.24946635343441698
23701,0,0.24922665872958907
23702,0,0.2497062019934829
23703,0,0.24946635343441698
23704,0,0.24922665872958907
23705,0,0.24994620435810794
23706,0,0.2509077508875949
23707,0,0.2533223590354024
23708,0,0.2509077508875949
23709,0,0.25042667030774496
23710,0,0.25114852153880235
23711,0,0.2788146654595003
23712,0,0.2509077508875949
23713,0,0.24946635343441698
23714,0,0.24922665872958907
23715,0,0.260164498164464
23716,0,0.25550859239318185
23717,0,0.24922665872958907
23718,0,0.24922665872958907
23719,0,0.24946635343441698
23720,0,0.2567285080374613
23721,0,0.24922665872958907
23722,0,0.25018636047929826
23723,0,0.24922665872958907
23724,0,0.25018636047929826
23725,0,0.25018636047929826
23726,0,0.24946635343441698
23727,0,0.24922665872958907
23728,0,0.2513894456968743
23729,0,0.24922665872958907
23730,0,0.25308020868102804
23731,0,0.2497062019934829
23732,0,0.26090464848983624
23733,0,0.9999789207366024
23734,0,0.2518717543297415
23735,0,0.2528382114175303
23736,0,0.24994620435810794
23737,0,0.25356466242722453
23738,0,0.2547784730557208
23739,0,0.2538071188027468
23740,0,0.2513894456968743
23741,0,0.2513894456968743
23742,0,0.2518717543297415
23743,0,0.24946635343441698
23744,0,0.24922665872958907
23745,0,0.27547951618964556
23746,0,0.24922665872958907
23747,0,0.24922665872958907
23748,0,0.2889672302064984
23749,0,0.2497062019934829
23750,0,0.25235467637528797
23751,0,0.34196970997217135
23752,0,0.2696398267140141
23753,0,0.24946635343441698
23754,0,0.24994620435810794
23755,0,0.25163052331092234
23756,0,0.24922665872958907
23757,0,0.2509077508875949
23758,0,0.2497062019934829
23759,0,0.24922665872958907
23760,0,0.25356466242722453
23761,0,0.24994620435810794
23762,0,0.2721692056844967
23763,0,0.24922665872958907
23764,0,0.24946635343441698
23765,0,0.24946635343441698
23766,0,0.24994620435810794
23767,0,0.2623890303959627
23768,0,0.24922665872958907
23769,0,0.25042667030774496
23770,0,0.25042667030774496
23771,0,0.2538071188027468
23772,0,0.25429249028830736
23773,0,0.2579522300624085
23774,0,0.2688839110752445
23775,0,0.31819056456477807
23776,0,0.24946635343441698
23777,0,0.260164498164464
23778,0,0.25308020868102804
23779,0,0.25526506666350934
23780,0,0.2518717543297415
23781,0,0.2518717543297415
23782,0,0.24922665872958907
23783,0,0.27547951618964556
23784,0,0.24946635343441698
23785,0,0.2574622849532736
23786,0,0.2661237099011442
23787,0,0.2557522706650723
23788,0,0.2811380676934511
23789,0,0.2813969500719204
23790,0,0.24922665872958907
23791,0,0.25018636047929826
23792,0,0.24898711792736358
23793,0,0.25163052331092234
23794,0,0.2506671337938237
23795,0,0.25259636729801954
23796,0,0.25042667030774496
23797,0,0.25550859239318185
23798,0,0.2509077508875949
23799,0,0.24994620435810794
23800,0,0.2528382114175303
23801,0,0.24994620435810794
23802,0,0.28165597743633575
23803,0,0.2696398267140141
23804,0,0.2594257105377026
23805,0,0.2594257105377026
23806,0,0.24994620435810794
23807,0,0.24946635343441698
23808,0,0.25163052331092234
23809,0,0.25550859239318185
23810,0,0.25550859239318185
23811,0,0.255996101422554
23812,0,0.2528382114175303
23813,0,0.254049728107903
23814,0,0.2528382114175303
23815,0,0.2533223590354024
23816,0,0.25211313870180974
23817,0,0.2509077508875949
23818,0,0.25211313870180974
23819,0,0.24946635343441698
23820,0,0.24922665872958907
23821,0,0.2506671337938237
23822,0,0.25356466242722453
23823,0,0.2824339285361378
23824,0,0.2623890303959627
23825,0,0.24898711792736358
23826,0,0.2589339433372941
23827,0,0.2709026610103361
23828,0,0.2497062019934829
23829,0,0.2497062019934829
23830,0,0.24946635343441698
23831,0,0.24946635343441698
23832,0,0.25042667030774496
23833,0,0.2916055242597281
23834,0,0.25844278301710927
23835,0,0.2538071188027468
23836,0,0.32265217419459896
23837,0,0.2528382114175303
23838,0,0.2545354052892549
23839,0,0.2621412559458173
23840,0,0.24994620435810794
23841,0,0.2623890303959627
23842,0,0.2513894456968743
23843,0,0.24946635343441698
23844,0,0.24994620435810794
23845,0,0.25259636729801954
23846,0,0.24946635343441698
23847,0,0.24922665872958907
23848,0,0.25018636047929826
23849,0,0.24946635343441698
23850,0,0.24946635343441698
23851,0,0.24922665872958907
23852,0,0.24946635343441698
23853,0,0.24946635343441698
23854,0,0.2528382114175303
23855,0,0.24922665872958907
23856,0,0.2497062019934829
23857,0,0.24922665872958907
23858,0,0.25770718149734234
23859,0,0.2513894456968743
23860,0,0.2497062019934829
23861,0,0.25114852153880235
23862,0,0.25163052331092234
23863,0,0.24898711792736358
23864,0,0.24922665872958907
23865,0,0.25018636047929826
23866,0,0.24994620435810794
23867,0,0.24994620435810794
23868,0,0.266373889635645
23869,0,0.25697294816461486
23870,0,0.2509077508875949
23871,0,0.25042667030774496
23872,0,0.24994620435810794
23873,0,0.25042667030774496
23874,0,0.26065778040836796
23875,0,0.24898711792736358
23876,0,0.24898711792736358
23877,0,0.24946635343441698
23878,0,0.25308020868102804
23879,0,0.25114852153880235
23880,0,0.2550216935323606
23881,0,0.25235467637528797
23882,0,0.25042667030774496
23883,0,0.25844278301710927
23884,0,0.2673761053010772
23885,0,0.29799483458100057
23886,0,0.25648422016617844
23887,0,0.25235467637528797
23888,0,0.2497062019934829
23889,0,0.27039708151020647
23890,0,0.2518717543297415
23891,0,0.25308020868102804
23892,0,0.2574622849532736
23893,0,0.2538071188027468
23894,0,0.25211313870180974
23895,0,0.25259636729801954
23896,0,0.2497062019934829
23897,0,0.26762703304198515
23898,0,0.264875059847429
23899,0,0.2509077508875949
23900,0,0.25018636047929826
23901,0,0.2631332584904517
23902,0,0.24946635343441698
23903,0,0.28817851059442723
23904,0,0.35329538606544686
23905,0,0.4359683265361395
23906,0,0.25018636047929826
23907,0,0.2528382114175303
23908,0,0.2538071188027468
23909,0,0.2518717543297415
23910,0,0.25356466242722453
23911,0,0.2509077508875949
23912,0,0.27039708151020647
23913,0,0.24994620435810794
23914,0,0.2497062019934829
23915,0,0.3448572169268371
23916,0,0.24922665872958907
23917,0,0.24922665872958907
23918,0,0.26189363239558155
23919,0,0.2518717543297415
23920,0,0.2518717543297415
23921,0,0.25163052331092234
23922,0,0.24946635343441698
23923,0,0.2513894456968743
23924,0,0.24922665872958907
23925,0,0.2742033704565688
23926,0,0.2513894456968743
23927,0,0.32153369813680693
23928,0,0.25042667030774496
23929,0,0.25550859239318185
23930,0,0.24994620435810794
23931,0,0.24946635343441698
23932,0,0.24922665872958907
23933,0,0.24994620435810794
23934,0,0.25114852153880235
23935,0,0.25235467637528797
23936,0,0.24922665872958907
23937,0,0.25356466242722453
23938,0,0.27675933639707834
23939,0,0.3345171843312404
23940,0,0.264875059847429
23941,0,0.26387884231091896
23942,0,0.24946635343441698
23943,0,0.24898711792736358
23944,0,0.26139883825471244
23945,0,0.2509077508875949
23946,0,0.24946635343441698
23947,0,0.24946635343441698
23948,0,0.24922665872958907
23949,0,0.27984583374254635
23950,0,0.2719156003820911
23951,0,0.2611516677931992
23952,0,0.2801039898420157
23953,0,0.24922665872958907
23954,0,0.24946635343441698
23955,0,0.2782999562157753
23956,0,0.24946635343441698
23957,0,0.2497062019934829
23958,0,0.25114852153880235
23959,0,0.24946635343441698
23960,0,0.27907223893697275
23961,0,0.2506671337938237
23962,0,0.24922665872958907
23963,0,0.2506671337938237
23964,0,0.2509077508875949
23965,0,0.24922665872958907
23966,0,0.24946635343441698
23967,0,0.25114852153880235
23968,0,0.27471338715246346
23969,0,0.24922665872958907
23970,0,0.25018636047929826
23971,0,0.25308020868102804
23972,0,0.2533223590354024
23973,0,0.24946635343441698
23974,0,0.2513894456968743
23975,0,0.2591797511080016
23976,0,0.24922665872958907
23977,0,0.2780428206232203
23978,0,0.25163052331092234
23979,0,0.25042667030774496
23980,0,0.2506671337938237
23981,0,0.2509077508875949
23982,0,0.2506671337938237
23983,0,0.24946635343441698
23984,0,0.2545354052892549
23985,0,0.24898711792736358
23986,0,0.25721754048940465
23987,0,0.25868828728672344
23988,0,0.24946635343441698
23989,0,0.24946635343441698
23990,0,0.24946635343441698
23991,0,0.2528382114175303
23992,0,0.2497062019934829
23993,0,0.24946635343441698
23994,0,0.6800797324339858
23995,0,0.25356466242722453
23996,0,0.24994620435810794
23997,0,0.24994620435810794
23998,0,0.25018636047929826
23999,0,0.24994620435810794
24000,0,0.24898711792736358
24001,0,0.26462578004796306
24002,0,0.2876534099336857
24003,0,0.24922665872958907
24004,0,0.24898711792736358
24005,0,0.26065778040836796
24006,0,0.25018636047929826
24007,0,0.2696398267140141
24008,0,0.24922665872958907
24009,0,0.2497062019934829
24010,0,0.24946635343441698
24011,0,0.2633816358831941
24012,0,0.27039708151020647
24013,0,0.25550859239318185
24014,0,0.2528382114175303
24015,0,0.2497062019934829
24016,0,0.25018636047929826
24017,0,0.25526506666350934
24018,0,0.2589339433372941
24019,0,0.24922665872958907
24020,0,0.25967182156492913
24021,0,0.25018636047929826
24022,0,0.24946635343441698
24023,0,0.24922665872958907
24024,0,0.2533223590354024
24025,0,0.26562379994597446
24026,0,0.25018636047929826
24027,0,0.25114852153880235
24028,0,0.24922665872958907
24029,0,0.2509077508875949
24030,0,0.2547784730557208
24031,0,0.25770718149734234
24032,0,0.24946635343441698
24033,0,0.2509077508875949
24034,0,0.24922665872958907
24035,0,0.25259636729801954
24036,0,0.24994620435810794
24037,0,0.25018636047929826
24038,0,0.2547784730557208
24039,0,0.27752898792843583
24040,0,0.25114852153880235
24041,0,0.24922665872958907
24042,0,0.25259636729801954
24043,0,0.2533223590354024
24044,0,0.25018636047929826
24045,0,0.24994620435810794
24046,0,0.2509077508875949
24047,0,0.25018636047929826
24048,0,0.2795878231663588
24049,0,0.24898711792736358
24050,0,0.2509077508875949
24051,0,0.26762703304198515
24052,0,0.24922665872958907
24053,0,0.2513894456968743
24054,0,0.2513894456968743
24055,0,0.2567285080374613
24056,0,0.29187013193560124
24057,0,0.2509077508875949
24058,0,0.24946635343441698
24059,0,0.24946635343441698
24060,0,0.255996101422554
24061,0,0.24922665872958907
24062,0,0.25018636047929826
24063,0,0.24946635343441698
24064,0,0.2513894456968743
24065,0,0.2506671337938237
24066,0,0.24994620435810794
24067,0,0.24946635343441698
24068,0,0.8664057857469143
24069,0,0.24922665872958907
24070,0,0.2643766504798919
24071,0,0.9936835180266826
24072,0,0.24946635343441698
24073,0,0.26387884231091896
24074,0,0.24994620435810794
24075,0,0.2533223590354024
24076,0,0.25429249028830736
24077,0,0.25235467637528797
24078,0,0.28477558134301445
24079,0,0.3036510170977686
24080,0,0.25648422016617844
24081,0,0.25042667030774496
24082,0,0.2819151496959549
24083,0,0.2547784730557208
24084,0,0.28660492196967774
24085,0,0.24922665872958907
24086,0,0.2509077508875949
24087,0,0.24922665872958907
24088,0,0.24946635343441698
24089,0,0.27984583374254635
24090,0,0.27701574045909455
24091,0,0.25967182156492913
24092,0,0.2506671337938237
24093,0,0.24922665872958907
24094,0,0.2567285080374613
24095,0,0.27907223893697275
24096,0,0.24922665872958907
24097,0,0.2506671337938237
24098,0,0.25042667030774496
24099,0,0.2547784730557208
24100,0,0.25114852153880235
24101,0,0.25235467637528797
24102,0,0.25042667030774496
24103,0,0.28660492196967774
24104,0,0.27166214318569587
24105,0,0.24946635343441698
24106,0,0.24898711792736358
24107,0,0.25163052331092234
24108,0,0.2538071188027468
24109,0,0.2623890303959627
24110,0,0.25235467637528797
24111,0,0.2513894456968743
24112,0,0.2876534099336857
24113,0,0.24946635343441698
24114,0,0.26065778040836796
24115,0,0.25018636047929826
24116,0,0.24922665872958907
24117,0,0.2506671337938237
24118,0,0.24922665872958907
24119,0,0.26288503173414757
24120,0,0.25235467637528797
24121,0,0.25163052331092234
24122,0,0.25018636047929826
24123,0,0.2513894456968743
24124,0,0.24922665872958907
24125,0,0.25697294816461486
24126,0,0.25018636047929826
24127,0,0.2594257105377026
24128,0,0.2518717543297415
24129,0,0.25356466242722453
24130,0,0.24946635343441698
24131,0,0.24946635343441698
24132,0,0.24922665872958907
24133,0,0.26065778040836796
24134,0,0.25018636047929826
24135,0,0.24946635343441698
24136,0,0.25259636729801954
24137,0,0.24922665872958907
24138,0,0.25163052331092234
24139,0,0.2513894456968743
24140,0,0.25211313870180974
24141,0,0.2633816358831941
24142,0,0.2594257105377026
24143,0,0.24922665872958907
24144,0,0.25819743058894706
24145,0,0.24946635343441698
24146,0,0.2653740698655859
24147,0,0.25211313870180974
24148,0,0.25235467637528797
24149,0,0.2509077508875949
24150,0,0.2538071188027468
24151,0,0.25018636047929826
24152,0,0.25163052331092234
24153,0,0.24994620435810794
24154,0,0.25211313870180974
24155,0,0.24946635343441698
24156,0,0.25163052331092234
24157,0,0.24922665872958907
24158,0,0.25211313870180974
24159,0,0.2626369556806408
24160,0,0.24898711792736358
24161,0,0.2513894456968743
24162,0,0.25308020868102804
24163,0,0.24994620435810794
24164,0,0.2604110636122129
24165,0,0.24922665872958907
24166,0,0.24922665872958907
24167,0,0.25018636047929826
24168,0,0.25018636047929826
24169,0,0.2509077508875949
24170,0,0.26787811016863244
24171,0,0.24922665872958907
24172,0,0.2509077508875949
24173,0,0.2868668295452066
24174,0,0.25770718149734234
24175,0,0.2666242191140195
24176,0,0.2795878231663588
24177,0,0.25042667030774496
24178,0,0.2528382114175303
24179,0,0.2567285080374613
24180,0,0.24946635343441698
24181,0,0.4565346383460869
24182,0,0.24898711792736358
24183,0,0.2795878231663588
24184,0,0.26139883825471244
24185,0,0.29665709412401464
24186,0,0.24898711792736358
24187,0,0.2497062019934829
24188,0,0.27496861638104225
24189,0,0.2509077508875949
24190,0,0.25211313870180974
24191,0,0.2839937329991282
24192,0,0.24922665872958907
24193,0,0.2594257105377026
24194,0,0.25235467637528797
24195,0,0.24946635343441698
24196,0,0.25356466242722453
24197,0,0.24946635343441698
24198,0,0.25967182156492913
24199,0,0.24898711792736358
24200,0,0.24922665872958907
24201,0,0.24946635343441698
24202,0,0.24994620435810794
24203,0,0.24922665872958907
24204,0,0.25018636047929826
24205,0,0.2631332584904517
24206,0,0.2621412559458173
24207,0,0.24898711792736358
24208,0,0.24922665872958907
24209,0,0.24898711792736358
24210,0,0.24994620435810794
24211,0,0.25042667030774496
24212,0,0.2497062019934829
24213,0,0.2506671337938237
24214,0,0.25259636729801954
24215,0,0.2518717543297415
24216,0,0.3104627669367837
24217,0,0.25235467637528797
24218,0,0.25211313870180974
24219,0,0.254049728107903
24220,0,0.2509077508875949
24221,0,0.25042667030774496
24222,0,0.24922665872958907
24223,0,0.24946635343441698
24224,0,0.24994620435810794
24225,0,0.24946635343441698
24226,0,0.24922665872958907
24227,0,0.2509077508875949
24228,0,0.24994620435810794
24229,0,0.2528382114175303
24230,0,0.24898711792736358
24231,0,0.24994620435810794
24232,0,0.24946635343441698
24233,0,0.24898711792736358
24234,0,0.25235467637528797
24235,0,0.25042667030774496
24236,0,0.26462578004796306
24237,0,0.24922665872958907
24238,0,0.2506671337938237
24239,0,0.255996101422554
24240,0,0.26812933660839905
24241,0,0.2513894456968743
24242,0,0.2693877059391195
24243,0,0.24946635343441698
24244,0,0.24994620435810794
24245,0,0.24922665872958907
24246,0,0.2688839110752445
24247,0,0.2691357340346593
24248,0,0.25042667030774496
24249,0,0.26189363239558155
24250,0,0.2591797511080016
24251,0,0.25018636047929826
24252,0,0.25550859239318185
24253,0,0.24922665872958907
24254,0,0.24898711792736358
24255,0,0.2666242191140195
24256,0,0.24922665872958907
24257,0,0.2528382114175303
24258,0,0.25042667030774496
24259,0,0.24898711792736358
24260,0,0.8178744241269089
24261,0,0.24922665872958907
24262,0,0.2506671337938237
24263,0,0.2557522706650723
24264,0,0.26189363239558155
24265,0,0.2719156003820911
24266,0,0.27855723785676184
24267,0,0.2604110636122129
24268,0,0.25526506666350934
24269,0,0.25526506666350934
24270,0,0.2547784730557208
24271,0,0.26863223713515383
24272,0,0.25868828728672344
24273,0,0.25163052331092234
24274,0,0.2497062019934829
24275,0,0.2513894456968743
24276,0,0.25163052331092234
24277,0,0.2497062019934829
24278,0,0.2547784730557208
24279,0,0.25114852153880235
24280,0,0.24946635343441698
24281,0,0.2506671337938237
24282,0,0.26065778040836796
24283,0,0.25018636047929826
24284,0,0.25526506666350934
24285,0,0.2533223590354024
24286,0,0.25967182156492913
24287,0,0.24946635343441698
24288,0,0.25042667030774496
24289,0,0.2497062019934829
24290,0,0.2518717543297415
24291,0,0.25018636047929826
24292,0,0.2513894456968743
24293,0,0.25991808412788864
24294,0,0.24946635343441698
24295,0,0.2513894456968743
24296,0,0.267125327018197
24297,0,0.27242295901463515
24298,0,0.2533223590354024
24299,0,0.26090464848983624
24300,0,0.24946635343441698
24301,0,0.2497062019934829
24302,0,0.2497062019934829
24303,0,0.2533223590354024
24304,0,0.2782999562157753
24305,0,0.24994620435810794
24306,0,0.25018636047929826
24307,0,0.25967182156492913
24308,0,0.24946635343441698
24309,0,0.2788146654595003
24310,0,0.25991808412788864
24311,0,0.2562400846086791
24312,0,0.2509077508875949
24313,0,0.24922665872958907
24314,0,0.24922665872958907
24315,0,0.24994620435810794
24316,0,0.2509077508875949
24317,0,0.25042667030774496
24318,0,0.24898711792736358
24319,0,0.25259636729801954
24320,0,0.2538071188027468
24321,0,0.25356466242722453
24322,0,0.24922665872958907
24323,0,0.24946635343441698
24324,0,0.2528382114175303
24325,0,0.26838071228833377
24326,0,0.24898711792736358
24327,0,0.2661237099011442
24328,0,0.24922665872958907
24329,0,0.24922665872958907
24330,0,0.2562400846086791
24331,0,0.300142420769626
24332,0,0.25721754048940465
24333,0,0.2653740698655859
24334,0,0.2626369556806408
24335,0,0.25042667030774496
24336,0,0.266373889635645
24337,0,0.25259636729801954
24338,0,0.2579522300624085
24339,0,0.25163052331092234
24340,0,0.24922665872958907
24341,0,0.2788146654595003
24342,0,0.8037357722685988
24343,0,0.24922665872958907
24344,0,0.25550859239318185
24345,0,0.24922665872958907
24346,0,0.2509077508875949
24347,0,0.254049728107903
24348,0,0.2633816358831941
24349,0,0.2721692056844967
24350,0,0.25163052331092234
24351,0,0.24994620435810794
24352,0,0.2497062019934829
24353,0,0.2811380676934511
24354,0,0.24922665872958907
24355,0,0.24994620435810794
24356,0,0.25259636729801954
24357,0,0.2509077508875949
24358,0,0.24946635343441698
24359,0,0.25356466242722453
24360,0,0.25018636047929826
24361,0,0.25770718149734234
24362,0,0.263630163845688
24363,0,0.2528382114175303
24364,0,0.25868828728672344
24365,0,0.24898711792736358
24366,0,0.25526506666350934
24367,0,0.24922665872958907
24368,0,0.2545354052892549
24369,0,0.25991808412788864
24370,0,0.24946635343441698
24371,0,0.255996101422554
24372,0,0.29692436434014696
24373,0,0.2557522706650723
24374,0,0.6902996754983558
24375,0,0.2574622849532736
24376,0,0.24946635343441698
24377,0,0.24922665872958907
24378,0,0.24994620435810794
24379,0,0.2711556734223759
24380,0,0.24946635343441698
24381,0,0.2497062019934829
24382,0,0.2509077508875949
24383,0,0.25721754048940465
24384,0,0.2547784730557208
24385,0,0.24922665872958907
24386,0,0.25042667030774496
24387,0,0.25042667030774496
24388,0,0.24922665872958907
24389,0,0.263630163845688
24390,0,0.2509077508875949
24391,0,0.25967182156492913
24392,0,0.24922665872958907
24393,0,0.24922665872958907
24394,0,0.24922665872958907
24395,0,0.2533223590354024
24396,0,0.2589339433372941
24397,0,0.25429249028830736
24398,0,0.25259636729801954
24399,0,0.25042667030774496
24400,0,0.25018636047929826
24401,0,0.2509077508875949
24402,0,0.2731851063836568
24403,0,0.28503648514355484
24404,0,0.25235467637528797
24405,0,0.9999999998936251
24406,0,0.2643766504798919
24407,0,0.25697294816461486
24408,0,0.24946635343441698
24409,0,0.2497062019934829
24410,0,0.276246968041631
24411,0,0.24898711792736358
24412,0,0.2509077508875949
24413,0,0.24898711792736358
24414,0,0.24922665872958907
24415,0,0.2509077508875949
24416,0,0.25550859239318185
24417,0,0.2616461598103055
24418,0,0.27166214318569587
24419,0,0.25018636047929826
24420,0,0.24922665872958907
24421,0,0.24922665872958907
24422,0,0.2832131812223632
24423,0,0.25042667030774496
24424,0,0.25114852153880235
24425,0,0.2757351866047351
24426,0,0.25308020868102804
24427,0,0.24922665872958907
24428,0,0.25042667030774496
24429,0,0.26090464848983624
24430,0,0.24946635343441698
24431,0,0.2506671337938237
24432,0,0.25018636047929826
24433,0,0.2633816358831941
24434,0,0.27140883417325434
24435,0,0.25967182156492913
24436,0,0.24994620435810794
24437,0,0.2579522300624085
24438,0,0.2892304213100352
24439,0,0.2497062019934829
24440,0,0.2739485831521723
24441,0,0.2497062019934829
24442,0,0.2513894456968743
24443,0,0.24898711792736358
24444,0,0.24922665872958907
24445,0,0.24922665872958907
24446,0,0.24946635343441698
24447,0,0.24922665872958907
24448,0,0.2497062019934829
24449,0,0.24898711792736358
24450,0,0.2589339433372941
24451,0,0.25259636729801954
24452,0,0.24922665872958907
24453,0,0.24922665872958907
24454,0,0.24922665872958907
24455,0,0.24946635343441698
24456,0,0.27166214318569587
24457,0,0.2631332584904517
24458,0,0.37613674162314087
24459,0,0.26387884231091896
24460,0,0.2567285080374613
24461,0,0.25042667030774496
24462,0,0.25163052331092234
24463,0,0.25018636047929826
24464,0,0.35710828132348865
24465,0,0.25721754048940465
24466,0,0.25018636047929826
24467,0,0.2574622849532736
24468,0,0.24898711792736358
24469,0,0.25018636047929826
24470,0,0.25042667030774496
24471,0,0.2513894456968743
24472,0,0.27855723785676184
24473,0,0.2513894456968743
24474,0,0.3031097286423923
24475,0,0.2497062019934829
24476,0,0.2668746982653022
24477,0,0.3785438102475956
24478,0,0.24922665872958907
24479,0,0.26462578004796306
24480,0,0.24946635343441698
24481,0,0.2506671337938237
24482,0,0.2604110636122129
24483,0,0.24922665872958907
24484,0,0.24922665872958907
24485,0,0.24946635343441698
24486,0,0.2509077508875949
24487,0,0.24946635343441698
24488,0,0.25163052331092234
24489,0,0.2921348807021201
24490,0,0.24946635343441698
24491,0,0.2871288801297004
24492,0,0.2658736799811523
24493,0,0.24994620435810794
24494,0,0.25721754048940465
24495,0,0.25770718149734234
24496,0,0.25356466242722453
24497,0,0.2996046957683178
24498,0,0.2518717543297415
24499,0,0.2693877059391195
24500,0,0.2633816358831941
24501,0,0.28949375452924453
24502,0,0.24922665872958907
24503,0,0.26288503173414757
24504,0,0.2497062019934829
24505,0,0.25235467637528797
24506,0,0.25259636729801954
24507,0,0.2545354052892549
24508,0,0.24898711792736358
24509,0,0.24922665872958907
24510,0,0.2651244898096321
24511,0,0.24946635343441698
24512,0,0.24922665872958907
24513,0,0.2518717543297415
24514,0,0.25042667030774496
24515,0,0.25042667030774496
24516,0,0.3350875912881718
24517,0,0.2545354052892549
24518,0,0.25114852153880235
24519,0,0.255996101422554
24520,0,0.2545354052892549
24521,0,0.25042667030774496
24522,0,0.2594257105377026
24523,0,0.24922665872958907
24524,0,0.2518717543297415
24525,0,0.3066378141835097
24526,0,0.28477558134301445
24527,0,0.2518717543297415
24528,0,0.24922665872958907
24529,0,0.260164498164464
24530,0,0.24898711792736358
24531,0,0.2509077508875949
24532,0,0.264875059847429
24533,0,0.25163052331092234
24534,0,0.26387884231091896
24535,0,0.25163052331092234
24536,0,0.3606440252110867
24537,0,0.24994620435810794
24538,0,0.25163052331092234
24539,0,0.24994620435810794
24540,0,0.24946635343441698
24541,0,0.24898711792736358
24542,0,0.25235467637528797
24543,0,0.24922665872958907
24544,0,0.3126601876790624
24545,0,0.25211313870180974
24546,0,0.25018636047929826
24547,0,0.28036229137605784
24548,0,0.24922665872958907
24549,0,0.3248952191374682
24550,0,0.273439451035263
24551,0,0.2929299724999839
24552,0,0.24946635343441698
24553,0,0.2688839110752445
24554,0,0.24994620435810794
24555,0,0.24922665872958907
24556,0,0.2545354052892549
24557,0,0.24898711792736358
24558,0,0.25018636047929826
24559,0,0.24946635343441698
24560,0,0.25114852153880235
24561,0,0.2693877059391195
24562,0,0.2567285080374613
24563,0,0.26762703304198515
24564,0,0.24898711792736358
24565,0,0.24898711792736358
24566,0,0.25308020868102804
24567,0,0.2509077508875949
24568,0,0.2538071188027468
24569,0,0.24922665872958907
24570,0,0.2591797511080016
24571,0,0.24922665872958907
24572,0,0.2509077508875949
24573,0,0.24898711792736358
24574,0,0.24898711792736358
24575,0,0.24922665872958907
24576,0,0.254049728107903
24577,0,0.2518717543297415
24578,0,0.2497062019934829
24579,0,0.24946635343441698
24580,0,0.2621412559458173
24581,0,0.24946635343441698
24582,0,0.264875059847429
24583,0,0.2497062019934829
24584,0,0.27855723785676184
24585,0,0.24946635343441698
24586,0,0.31431380289388083
24587,0,0.24898711792736358
24588,0,0.24922665872958907
24589,0,0.2688839110752445
24590,0,0.25211313870180974
24591,0,0.2509077508875949
24592,0,0.25018636047929826
24593,0,0.24922665872958907
24594,0,0.2533223590354024
24595,0,0.2688839110752445
24596,0,0.24922665872958907
24597,0,0.24922665872958907
24598,0,0.27369394331819674
24599,0,0.24994620435810794
24600,0,0.2528382114175303
24601,0,0.25259636729801954
24602,0,0.25868828728672344
24603,0,0.2533223590354024
24604,0,0.255996101422554
24605,0,0.2589339433372941
24606,0,0.24898711792736358
24607,0,0.2545354052892549
24608,0,0.24922665872958907
24609,0,0.24922665872958907
24610,0,0.24994620435810794
24611,0,0.2611516677931992
24612,0,0.24946635343441698
24613,0,0.2509077508875949
24614,0,0.255996101422554
24615,0,0.25042667030774496
24616,0,0.24922665872958907
24617,0,0.26189363239558155
24618,0,0.25018636047929826
24619,0,0.24994620435810794
24620,0,0.2591797511080016
24621,0,0.27984583374254635
24622,0,0.25163052331092234
24623,0,0.2497062019934829
24624,0,0.25356466242722453
24625,0,0.24898711792736358
24626,0,0.2497062019934829
24627,0,0.2509077508875949
24628,0,0.26139883825471244
24629,0,0.26387884231091896
24630,0,0.25211313870180974
24631,0,0.2509077508875949
24632,0,0.4565346383460869
24633,0,0.2562400846086791
24634,0,0.25259636729801954
24635,0,0.2591797511080016
24636,0,0.25235467637528797
24637,0,0.2497062019934829
24638,0,0.24946635343441698
24639,0,0.24922665872958907
24640,0,0.24922665872958907
24641,0,0.2845148213222726
24642,0,0.25114852153880235
24643,0,0.24922665872958907
24644,0,0.24922665872958907
24645,0,0.2497062019934829
24646,0,0.2497062019934829
24647,0,0.24946635343441698
24648,0,0.24898711792736358
24649,0,0.2528382114175303
24650,0,0.27140883417325434
24651,0,0.25114852153880235
24652,0,0.2557522706650723
24653,0,0.2616461598103055
24654,0,0.30121952219251025
24655,0,0.2719156003820911
24656,0,0.263630163845688
24657,0,0.25211313870180974
24658,0,0.2616461598103055
24659,0,0.2497062019934829
24660,0,0.24898711792736358
24661,0,0.24922665872958907
24662,0,0.2971917736049842
24663,0,0.25308020868102804
24664,0,0.27242295901463515
24665,0,0.2497062019934829
24666,0,0.25868828728672344
24667,0,0.2744583051504298
24668,0,0.2497062019934829
24669,0,0.2528382114175303
24670,0,0.29452395134318904
24671,0,0.27984583374254635
24672,0,0.27752898792843583
24673,0,0.2562400846086791
24674,0,0.25114852153880235
24675,0,0.2518717543297415
24676,0,0.25235467637528797
24677,0,0.27855723785676184
24678,0,0.2538071188027468
24679,0,0.27984583374254635
24680,0,0.2793299582018235
24681,0,0.2528382114175303
24682,0,0.24946635343441698
24683,0,0.2528382114175303
24684,0,0.24922665872958907
24685,0,0.254049728107903
24686,0,0.24946635343441698
24687,0,0.25163052331092234
24688,0,0.25259636729801954
24689,0,0.24922665872958907
24690,0,0.2538071188027468
24691,0,0.25018636047929826
24692,0,0.3958615082415526
24693,0,0.2574622849532736
24694,0,0.25868828728672344
24695,0,0.273439451035263
24696,0,0.2509077508875949
24697,0,0.25018636047929826
24698,0,0.24994620435810794
24699,0,0.2509077508875949
24700,0,0.24922665872958907
24701,0,0.24922665872958907
24702,0,0.24994620435810794
24703,0,0.2701445145750001
24704,0,0.2550216935323606
24705,0,0.24922665872958907
24706,0,0.254049728107903
24707,0,0.25114852153880235
24708,0,0.2497062019934829
24709,0,0.255996101422554
24710,0,0.2739485831521723
24711,0,0.2518717543297415
24712,0,0.3574023392159004
24713,0,0.25163052331092234
24714,0,0.25991808412788864
24715,0,0.2757351866047351
24716,0,0.2518717543297415
24717,0,0.24922665872958907
24718,0,0.29054850653841513
24719,0,0.2518717543297415
24720,0,0.24922665872958907
24721,0,0.2701445145750001
24722,0,0.24994620435810794
24723,0,0.25356466242722453
24724,0,0.25259636729801954
24725,0,0.24898711792736358
24726,0,0.24898711792736358
24727,0,0.2589339433372941
24728,0,0.24922665872958907
24729,0,0.2506671337938237
24730,0,0.25042667030774496
24731,0,0.4695884517516025
24732,0,0.24922665872958907
24733,0,0.25018636047929826
24734,0,0.2506671337938237
24735,0,0.24922665872958907
24736,0,0.2868668295452066
24737,0,0.2538071188027468
24738,0,0.25550859239318185
24739,0,0.2623890303959627
24740,0,0.24946635343441698
24741,0,0.2744583051504298
24742,0,0.24946635343441698
24743,0,0.24946635343441698
24744,0,0.2528382114175303
24745,0,0.24922665872958907
24746,0,0.25018636047929826
24747,0,0.25042667030774496
24748,0,0.24994620435810794
24749,0,0.2589339433372941
24750,0,0.27701574045909455
24751,0,0.25018636047929826
24752,0,0.267125327018197
24753,0,0.2497062019934829
24754,0,0.2533223590354024
24755,0,0.24922665872958907
24756,0,0.2621412559458173
24757,0,0.2611516677931992
24758,0,0.24994620435810794
24759,0,0.260164498164464
24760,0,0.24898711792736358
24761,0,0.2574622849532736
24762,0,0.24994620435810794
24763,0,0.25770718149734234
24764,0,0.30636561053296574
24765,0,0.24994620435810794
24766,0,0.25721754048940465
24767,0,0.25308020868102804
24768,0,0.24922665872958907
24769,0,0.2497062019934829
24770,0,0.26189363239558155
24771,0,0.2961229712797522
24772,0,0.24922665872958907
24773,0,0.25550859239318185
24774,0,0.2611516677931992
24775,0,0.25163052331092234
24776,0,0.24922665872958907
24777,0,0.24994620435810794
24778,0,0.24922665872958907
24779,0,0.2550216935323606
24780,0,0.28634315750066114
24781,0,0.24946635343441698
24782,0,0.28503648514355484
24783,0,0.24922665872958907
24784,0,0.2509077508875949
24785,0,0.2876534099336857
24786,0,0.25819743058894706
24787,0,0.4622593006510626
24788,0,0.24994620435810794
24789,0,0.24994620435810794
24790,0,0.24946635343441698
24791,0,0.24922665872958907
24792,0,0.24994620435810794
24793,0,0.25211313870180974
24794,0,0.27166214318569587
24795,0,0.25042667030774496
24796,0,0.25429249028830736
24797,0,0.24922665872958907
24798,0,0.2916055242597281
24799,0,0.24922665872958907
24800,0,0.24946635343441698
24801,0,0.25429249028830736
24802,0,0.25356466242722453
24803,0,0.24922665872958907
24804,0,0.24994620435810794
24805,0,0.25356466242722453
24806,0,0.2497062019934829
24807,0,0.25163052331092234
24808,0,0.24922665872958907
24809,0,0.2509077508875949
24810,0,0.2518717543297415
24811,0,0.26387884231091896
24812,0,0.2528382114175303
24813,0,0.24922665872958907
24814,0,0.28503648514355484
24815,0,0.2873910736252701
24816,0,0.24946635343441698
24817,0,0.2782999562157753
24818,0,0.27650307889648434
24819,0,0.2518717543297415
24820,0,0.2509077508875949
24821,0,0.2547784730557208
24822,0,0.25114852153880235
24823,0,0.25648422016617844
24824,0,0.29452395134318904
24825,0,0.25259636729801954
24826,0,0.2591797511080016
24827,0,0.24946635343441698
24828,0,0.24922665872958907
24829,0,0.2701445145750001
24830,0,0.2557522706650723
24831,0,0.25721754048940465
24832,0,0.2731851063836568
24833,0,0.2497062019934829
24834,0,0.2509077508875949
24835,0,0.25042667030774496
24836,0,0.24922665872958907
24837,0,0.2538071188027468
24838,0,0.25308020868102804
24839,0,0.24898711792736358
24840,0,0.24922665872958907
24841,0,0.2509077508875949
24842,0,0.24994620435810794
24843,0,0.3294054200675441
24844,0,0.24922665872958907
24845,0,0.24922665872958907
24846,0,0.2547784730557208
24847,0,0.24994620435810794
24848,0,0.24922665872958907
24849,0,0.24946635343441698
24850,0,0.2611516677931992
24851,0,0.2589339433372941
24852,0,0.24922665872958907
24853,0,0.4328219391183884
24854,0,0.2719156003820911
24855,0,0.27599100391649967
24856,0,0.24922665872958907
24857,0,0.2589339433372941
24858,0,0.25163052331092234
24859,0,0.2506671337938237
24860,0,0.25042667030774496
24861,0,0.24898711792736358
24862,0,0.24994620435810794
24863,0,0.2961229712797522
24864,0,0.24946635343441698
24865,0,0.30041148987047367
24866,0,0.27752898792843583
24867,0,0.24922665872958907
24868,0,0.25163052331092234
24869,0,0.2497062019934829
24870,0,0.25211313870180974
24871,0,0.2509077508875949
24872,0,0.2693877059391195
24873,0,0.25259636729801954
24874,0,0.24922665872958907
24875,0,0.24922665872958907
24876,0,0.25042667030774496
24877,0,0.2538071188027468
24878,0,0.28555872370304497
24879,0,0.2509077508875949
24880,0,0.24946635343441698
24881,0,0.25042667030774496
24882,0,0.24922665872958907
24883,0,0.2509077508875949
24884,0,0.24946635343441698
24885,0,0.2497062019934829
24886,0,0.27599100391649967
24887,0,0.24946635343441698
24888,0,0.24898711792736358
24889,0,0.2497062019934829
24890,0,0.27522399275420273
24891,0,0.25235467637528797
24892,0,0.2518717543297415
24893,0,0.24922665872958907
24894,0,0.24922665872958907
24895,0,0.24922665872958907
24896,0,0.24898711792736358
24897,0,0.25018636047929826
24898,0,0.3025689858311552
24899,0,0.2996046957683178
24900,0,0.24946635343441698
24901,0,0.25018636047929826
24902,0,0.25648422016617844
24903,0,0.24994620435810794
24904,0,0.26189363239558155
24905,0,0.2547784730557208
24906,0,0.25018636047929826
24907,0,0.24946635343441698
24908,0,0.24898711792736358
24909,0,0.2604110636122129
24910,0,0.2547784730557208
24911,0,0.2706497970140768
24912,0,0.24922665872958907
24913,0,0.2497062019934829
24914,0,0.26288503173414757
24915,0,0.2547784730557208
24916,0,0.28949375452924453
24917,0,0.2631332584904517
24918,0,0.2506671337938237
24919,0,0.27267686029389454
24920,0,0.260164498164464
24921,0,0.44227634765645824
24922,0,0.24922665872958907
24923,0,0.2506671337938237
24924,0,0.24898711792736358
24925,0,0.24922665872958907
24926,0,0.2579522300624085
24927,0,0.25042667030774496
24928,0,0.2497062019934829
24929,0,0.28503648514355484
24930,0,0.24994620435810794
24931,0,0.24994620435810794
24932,0,0.2497062019934829
24933,0,0.2533223590354024
24934,0,0.25211313870180974
24935,0,0.25429249028830736
24936,0,0.2506671337938237
24937,0,0.24994620435810794
24938,0,0.25868828728672344
24939,0,0.24994620435810794
24940,0,0.2509077508875949
24941,0,0.2506671337938237
24942,0,0.24922665872958907
24943,0,0.25018636047929826
24944,0,0.273439451035263
24945,0,0.24994620435810794
24946,0,0.24946635343441698
24947,0,0.2513894456968743
24948,0,0.24994620435810794
24949,0,0.24994620435810794
24950,0,0.24922665872958907
24951,0,0.24922665872958907
24952,0,0.2506671337938237
24953,0,0.24922665872958907
24954,0,0.30718262588125106
24955,0,0.2594257105377026
24956,0,0.2719156003820911
24957,0,0.2497062019934829
24958,0,0.2643766504798919
24959,0,0.25042667030774496
24960,0,0.25356466242722453
24961,0,0.2497062019934829
24962,0,0.2631332584904517
24963,0,0.26065778040836796
24964,0,0.24922665872958907
24965,0,0.2567285080374613
24966,0,0.25235467637528797
24967,0,0.25526506666350934
24968,0,0.24922665872958907
24969,0,0.25163052331092234
24970,0,0.25042667030774496
24971,0,0.24922665872958907
24972,0,0.25967182156492913
24973,0,0.24922665872958907
24974,0,0.27752898792843583
24975,0,0.25235467637528797
24976,0,0.2518717543297415
24977,0,0.2688839110752445
24978,0,0.24922665872958907
24979,0,0.2509077508875949
24980,0,0.24994620435810794
24981,0,0.2513894456968743
24982,0,0.24994620435810794
24983,0,0.2547784730557208
24984,0,0.2594257105377026
24985,0,0.25163052331092234
24986,0,0.24898711792736358
24987,0,0.28949375452924453
24988,0,0.24922665872958907
24989,0,0.27039708151020647
24990,0,0.25114852153880235
24991,0,0.24922665872958907
24992,0,0.24994620435810794
24993,0,0.2579522300624085
24994,0,0.25018636047929826
24995,0,0.24922665872958907
24996,0,0.2528382114175303
24997,0,0.26762703304198515
24998,0,0.25163052331092234
24999,0,0.25211313870180974
25000,0,0.25550859239318185
25001,0,0.24946635343441698
25002,0,0.25356466242722453
25003,0,0.2528382114175303
25004,0,0.2506671337938237
25005,0,0.2509077508875949
25006,0,0.28844127474858583
25007,0,0.24898711792736358
25008,0,0.24946635343441698
25009,0,0.2591797511080016
25010,0,0.24922665872958907
25011,0,0.2509077508875949
25012,0,0.26762703304198515
25013,0,0.24922665872958907
25014,0,0.25018636047929826
25015,0,0.25308020868102804
25016,0,0.24946635343441698
25017,0,0.25163052331092234
25018,0,0.29054850653841513
25019,0,0.2497062019934829
25020,0,0.2497062019934829
25021,0,0.2643766504798919
25022,0,0.30202878961032154
25023,0,0.24946635343441698
25024,0,0.24922665872958907
25025,0,0.2506671337938237
25026,0,0.2557522706650723
25027,0,0.24898711792736358
25028,0,0.24922665872958907
25029,0,0.31763518032975163
25030,0,0.2579522300624085
25031,0,0.254049728107903
25032,0,0.24994620435810794
25033,0,0.24922665872958907
25034,0,0.26139883825471244
25035,0,0.24946635343441698
25036,0,0.25042667030774496
25037,0,0.2513894456968743
25038,0,0.24922665872958907
25039,0,0.2509077508875949
25040,0,0.25042667030774496
25041,0,0.8968593340250732
25042,0,0.25018636047929826
25043,0,0.27140883417325434
25044,0,0.2744583051504298
25045,0,0.2658736799811523
25046,0,0.25697294816461486
25047,0,0.24898711792736358
25048,0,0.25163052331092234
25049,0,0.25114852153880235
25050,0,0.255996101422554
25051,0,0.2497062019934829
25052,0,0.24946635343441698
25053,0,0.24898711792736358
25054,0,0.2506671337938237
25055,0,0.24922665872958907
25056,0,0.28844127474858583
25057,0,0.25721754048940465
25058,0,0.2506671337938237
25059,0,0.25018636047929826
25060,0,0.24922665872958907
25061,0,0.2594257105377026
25062,0,0.2497062019934829
25063,0,0.24922665872958907
25064,0,0.25697294816461486
25065,0,0.24946635343441698
25066,0,0.24994620435810794
25067,0,0.25259636729801954
25068,0,0.24946635343441698
25069,0,0.25721754048940465
25070,0,0.2528382114175303
25071,0,0.2509077508875949
25072,0,0.24922665872958907
25073,0,0.25429249028830736
25074,0,0.24994620435810794
25075,0,0.2557522706650723
25076,0,0.2706497970140768
25077,0,0.25018636047929826
25078,0,0.24946635343441698
25079,0,0.24898711792736358
25080,0,0.2538071188027468
25081,0,0.27140883417325434
25082,0,0.2518717543297415
25083,0,0.25114852153880235
25084,0,0.25259636729801954
25085,0,0.24898711792736358
25086,0,0.2506671337938237
25087,0,0.2528382114175303
25088,0,0.2887041813192554
25089,0,0.2567285080374613
25090,0,0.24922665872958907
25091,0,0.2497062019934829
25092,0,0.2509077508875949
25093,0,0.2497062019934829
25094,0,0.2497062019934829
25095,0,0.25235467637528797
25096,0,0.24946635343441698
25097,0,0.25356466242722453
25098,0,0.25308020868102804
25099,0,0.24994620435810794
25100,0,0.2528382114175303
25101,0,0.2547784730557208
25102,0,0.25235467637528797
25103,0,0.24946635343441698
25104,0,0.24922665872958907
25105,0,0.24994620435810794
25106,0,0.24922665872958907
25107,0,0.24898711792736358
25108,0,0.2528382114175303
25109,0,0.2604110636122129
25110,0,0.25042667030774496
25111,0,0.24898711792736358
25112,0,0.25356466242722453
25113,0,0.2589339433372941
25114,0,0.24922665872958907
25115,0,0.2567285080374613
25116,0,0.24922665872958907
25117,0,0.24994620435810794
25118,0,0.2509077508875949
25119,0,0.25356466242722453
25120,0,0.25550859239318185
25121,0,0.25042667030774496
25122,0,0.25770718149734234
25123,0,0.25770718149734234
25124,0,0.24946635343441698
25125,0,0.25308020868102804
25126,0,0.266373889635645
25127,0,0.2497062019934829
25128,0,0.24922665872958907
25129,0,0.2533223590354024
25130,0,0.24922665872958907
25131,0,0.2497062019934829
25132,0,0.2497062019934829
25133,0,0.2513894456968743
25134,0,0.25018636047929826
25135,0,0.25018636047929826
25136,0,0.25697294816461486
25137,0,0.25042667030774496
25138,0,0.24922665872958907
25139,0,0.2739485831521723
25140,0,0.254049728107903
25141,0,0.26462578004796306
25142,0,0.26562379994597446
25143,0,0.24922665872958907
25144,0,0.24946635343441698
25145,0,0.24922665872958907
25146,0,0.25163052331092234
25147,0,0.2616461598103055
25148,0,0.24946635343441698
25149,0,0.24946635343441698
25150,0,0.28373340488534626
25151,0,0.260164498164464
25152,0,0.25648422016617844
25153,0,0.25697294816461486
25154,0,0.2589339433372941
25155,0,0.2626369556806408
25156,0,0.2513894456968743
25157,0,0.2688839110752445
25158,0,0.25356466242722453
25159,0,0.2873910736252701
25160,0,0.25844278301710927
25161,0,0.2701445145750001
25162,0,0.2518717543297415
25163,0,0.2513894456968743
25164,0,0.2509077508875949
25165,0,0.2658736799811523
25166,0,0.2621412559458173
25167,0,0.2533223590354024
25168,0,0.24922665872958907
25169,0,0.24994620435810794
25170,0,0.2533223590354024
25171,0,0.277785831165439
25172,0,0.25163052331092234
25173,0,0.25018636047929826
25174,0,0.24946635343441698
25175,0,0.24922665872958907
25176,0,0.260164498164464
25177,0,0.2929299724999839
25178,0,0.2621412559458173
25179,0,0.24898711792736358
25180,0,0.25042667030774496
25181,0,0.24946635343441698
25182,0,0.24922665872958907
25183,0,0.24946635343441698
25184,0,0.26139883825471244
25185,0,0.25163052331092234
25186,0,0.27675933639707834
25187,0,0.25042667030774496
25188,0,0.2497062019934829
25189,0,0.25308020868102804
25190,0,0.24994620435810794
25191,0,0.24922665872958907
25192,0,0.2579522300624085
25193,0,0.2557522706650723
25194,0,0.24946635343441698
25195,0,0.25114852153880235
25196,0,0.2604110636122129
25197,0,0.2547784730557208
25198,0,0.2557522706650723
25199,0,0.26189363239558155
25200,0,0.25042667030774496
25201,0,0.24946635343441698
25202,0,0.25114852153880235
25203,0,0.25721754048940465
25204,0,0.25429249028830736
25205,0,0.25018636047929826
25206,0,0.25259636729801954
25207,0,0.2611516677931992
25208,0,0.2990675224636584
25209,0,0.25114852153880235
25210,0,0.24898711792736358
25211,0,0.24946635343441698
25212,0,0.25526506666350934
25213,0,0.25356466242722453
25214,0,0.24922665872958907
25215,0,0.26065778040836796
25216,0,0.25042667030774496
25217,0,0.25429249028830736
25218,0,0.2497062019934829
25219,0,0.25114852153880235
25220,0,0.25259636729801954
25221,0,0.254049728107903
25222,0,0.24922665872958907
25223,0,0.2533223590354024
25224,0,0.2621412559458173
25225,0,0.24922665872958907
25226,0,0.24922665872958907
25227,0,0.24994620435810794
25228,0,0.24898711792736358
25229,0,0.24994620435810794
25230,0,0.25429249028830736
25231,0,0.25259636729801954
25232,0,0.24922665872958907
25233,0,0.25163052331092234
25234,0,0.25114852153880235
25235,0,0.26863223713515383
25236,0,0.2518717543297415
25237,0,0.24898711792736358
25238,0,0.2621412559458173
25239,0,0.2538071188027468
25240,0,0.25163052331092234
25241,0,0.25770718149734234
25242,0,0.25308020868102804
25243,0,0.24994620435810794
25244,0,0.25163052331092234
25245,0,0.24946635343441698
25246,0,0.30283928897198603
25247,0,0.25018636047929826
25248,0,0.2497062019934829
25249,0,0.24994620435810794
25250,0,0.2509077508875949
25251,0,0.24922665872958907
25252,0,0.25308020868102804
25253,0,0.26462578004796306
25254,0,0.24922665872958907
25255,0,0.2594257105377026
25256,0,0.2497062019934829
25257,0,0.2509077508875949
25258,0,0.25042667030774496
25259,0,0.25967182156492913
25260,0,0.24994620435810794
25261,0,0.24994620435810794
25262,0,0.25114852153880235
25263,0,0.24898711792736358
25264,0,0.2557522706650723
25265,0,0.24898711792736358
25266,0,0.25163052331092234
25267,0,0.26090464848983624
25268,0,0.24994620435810794
25269,0,0.25235467637528797
25270,0,0.24922665872958907
25271,0,0.24946635343441698
25272,0,0.24922665872958907
25273,0,0.2509077508875949
25274,0,0.25018636047929826
25275,0,0.25042667030774496
25276,0,0.24922665872958907
25277,0,0.2591797511080016
25278,0,0.2509077508875949
25279,0,0.24922665872958907
25280,0,0.24922665872958907
25281,0,0.25042667030774496
25282,0,0.2509077508875949
25283,0,0.2591797511080016
25284,0,0.28503648514355484
25285,0,0.2977270088368268
25286,0,0.2497062019934829
25287,0,0.25042667030774496
25288,0,0.2533223590354024
25289,0,0.25819743058894706
25290,0,0.25211313870180974
25291,0,0.2513894456968743
25292,0,0.24922665872958907
25293,0,0.2562400846086791
25294,0,0.24922665872958907
25295,0,0.2506671337938237
25296,0,0.2589339433372941
25297,0,0.2528382114175303
25298,0,0.2666242191140195
25299,0,0.2506671337938237
25300,0,0.24898711792736358
25301,0,0.24994620435810794
25302,0,0.24922665872958907
25303,0,0.2509077508875949
25304,0,0.2497062019934829
25305,0,0.2497062019934829
25306,0,0.24946635343441698
25307,0,0.25114852153880235
25308,0,0.24994620435810794
25309,0,0.2658736799811523
25310,0,0.2497062019934829
25311,0,0.25259636729801954
25312,0,0.24946635343441698
25313,0,0.24994620435810794
25314,0,0.24994620435810794
25315,0,0.25042667030774496
25316,0,0.27471338715246346
25317,0,0.25018636047929826
25318,0,0.2509077508875949
25319,0,0.2594257105377026
25320,0,0.24946635343441698
25321,0,0.2528382114175303
25322,0,0.25114852153880235
25323,0,0.25042667030774496
25324,0,0.2506671337938237
25325,0,0.254049728107903
25326,0,0.24946635343441698
25327,0,0.2497062019934829
25328,0,0.2633816358831941
25329,0,0.25042667030774496
25330,0,0.24994620435810794
25331,0,0.2497062019934829
25332,0,0.25308020868102804
25333,0,0.24946635343441698
25334,0,0.24922665872958907
25335,0,0.2574622849532736
25336,0,0.260164498164464
25337,0,0.24898711792736358
25338,0,0.25259636729801954
25339,0,0.25429249028830736
25340,0,0.25868828728672344
25341,0,0.2721692056844967
25342,0,0.25308020868102804
25343,0,0.2513894456968743
25344,0,0.2589339433372941
25345,0,0.24946635343441698
25346,0,0.2562400846086791
25347,0,0.24994620435810794
25348,0,0.32827487951584666
25349,0,0.25018636047929826
25350,0,0.24898711792736358
25351,0,0.264875059847429
25352,0,0.254049728107903
25353,0,0.25356466242722453
25354,0,0.25550859239318185
25355,0,0.24898711792736358
25356,0,0.26412767121154396
25357,0,0.25163052331092234
25358,0,0.25429249028830736
25359,0,0.2594257105377026
25360,0,0.2626369556806408
25361,0,0.2538071188027468
25362,0,0.255996101422554
25363,0,0.25018636047929826
25364,0,0.2509077508875949
25365,0,0.2557522706650723
25366,0,0.29692436434014696
25367,0,0.2497062019934829
25368,0,0.2497062019934829
25369,0,0.2661237099011442
25370,0,0.25114852153880235
25371,0,0.2557522706650723
25372,0,0.2819151496959549
25373,0,0.24898711792736358
25374,0,0.2497062019934829
25375,0,0.2631332584904517
25376,0,0.24922665872958907
25377,0,0.2538071188027468
25378,0,0.24922665872958907
25379,0,0.24898711792736358
25380,0,0.2545354052892549
25381,0,0.24922665872958907
25382,0,0.2547784730557208
25383,0,0.2538071188027468
25384,0,0.24922665872958907
25385,0,0.25844278301710927
25386,0,0.24994620435810794
25387,0,0.2509077508875949
25388,0,0.2509077508875949
25389,0,0.24994620435810794
25390,0,0.24922665872958907
25391,0,0.24922665872958907
25392,0,0.2513894456968743
25393,0,0.24994620435810794
25394,0,0.26462578004796306
25395,0,0.24994620435810794
25396,0,0.24946635343441698
25397,0,0.2653740698655859
25398,0,0.24994620435810794
25399,0,0.25526506666350934
25400,0,0.24922665872958907
25401,0,0.2696398267140141
25402,0,0.2538071188027468
25403,0,0.273439451035263
25404,0,0.24946635343441698
25405,0,0.277785831165439
25406,0,0.2497062019934829
25407,0,0.24898711792736358
25408,0,0.24946635343441698
25409,0,0.24994620435810794
25410,0,0.25211313870180974
25411,0,0.260164498164464
25412,0,0.2589339433372941
25413,0,0.24922665872958907
25414,0,0.25868828728672344
25415,0,0.2497062019934829
25416,0,0.24994620435810794
25417,0,0.24922665872958907
25418,0,0.2574622849532736
25419,0,0.25819743058894706
25420,0,0.25526506666350934
25421,0,0.24946635343441698
25422,0,0.24922665872958907
25423,0,0.25042667030774496
25424,0,0.2693877059391195
25425,0,0.25042667030774496
25426,0,0.24946635343441698
25427,0,0.24994620435810794
25428,0,0.24922665872958907
25429,0,0.24994620435810794
25430,0,0.24922665872958907
25431,0,0.27496861638104225
25432,0,0.25259636729801954
25433,0,0.24922665872958907
25434,0,0.2518717543297415
25435,0,0.24922665872958907
25436,0,0.2545354052892549
25437,0,0.263630163845688
25438,0,0.24922665872958907
25439,0,0.24946635343441698
25440,0,0.24922665872958907
25441,0,0.24946635343441698
25442,0,0.2808793303913314
25443,0,0.2661237099011442
25444,0,0.25844278301710927
25445,0,0.26065778040836796
25446,0,0.24946635343441698
25447,0,0.2506671337938237
25448,0,0.2658736799811523
25449,0,0.25018636047929826
25450,0,0.2788146654595003
25451,0,0.2497062019934829
25452,0,0.24922665872958907
25453,0,0.2788146654595003
25454,0,0.2509077508875949
25455,0,0.25042667030774496
25456,0,0.24922665872958907
25457,0,0.2533223590354024
25458,0,0.24922665872958907
25459,0,0.25235467637528797
25460,0,0.24922665872958907
25461,0,0.2545354052892549
25462,0,0.24922665872958907
25463,0,0.2509077508875949
25464,0,0.25308020868102804
25465,0,0.24922665872958907
25466,0,0.24922665872958907
25467,0,0.25991808412788864
25468,0,0.2533223590354024
25469,0,0.254049728107903
25470,0,0.2497062019934829
25471,0,0.25042667030774496
25472,0,0.24922665872958907
25473,0,0.24922665872958907
25474,0,0.24922665872958907
25475,0,0.24922665872958907
25476,0,0.24922665872958907
25477,0,0.24922665872958907
25478,0,0.24922665872958907
25479,0,0.25163052331092234
25480,0,0.2550216935323606
25481,0,0.2513894456968743
25482,0,0.24922665872958907
25483,0,0.2497062019934829
25484,0,0.25648422016617844
25485,0,0.25163052331092234
25486,0,0.25648422016617844
25487,0,0.255996101422554
25488,0,0.2509077508875949
25489,0,0.25308020868102804
25490,0,0.24946635343441698
25491,0,0.2513894456968743
25492,0,0.267125327018197
25493,0,0.24922665872958907
25494,0,0.25042667030774496
25495,0,0.2589339433372941
25496,0,0.24994620435810794
25497,0,0.24922665872958907
25498,0,0.24946635343441698
25499,0,0.2497062019934829
25500,0,0.27267686029389454
25501,0,0.24946635343441698
25502,0,0.25163052331092234
25503,0,0.29692436434014696
25504,0,0.2557522706650723
25505,0,0.24946635343441698
25506,0,0.2621412559458173
25507,0,0.2782999562157753
25508,0,0.2547784730557208
25509,0,0.24922665872958907
25510,0,0.24922665872958907
25511,0,0.24946635343441698
25512,0,0.2497062019934829
25513,0,0.2567285080374613
25514,0,0.30909369997390423
25515,0,0.2497062019934829
25516,0,0.24994620435810794
25517,0,0.24946635343441698
25518,0,0.26387884231091896
25519,0,0.2528382114175303
25520,0,0.2513894456968743
25521,0,0.2497062019934829
25522,0,0.3465952501518482
25523,0,0.24994620435810794
25524,0,0.25356466242722453
25525,0,0.24922665872958907
25526,0,0.24898711792736358
25527,0,0.25550859239318185
25528,0,0.2557522706650723
25529,0,0.25042667030774496
25530,0,0.24946635343441698
25531,0,0.26812933660839905
25532,0,0.2497062019934829
25533,0,0.2533223590354024
25534,0,0.2574622849532736
25535,0,0.24994620435810794
25536,0,0.2497062019934829
25537,0,0.2497062019934829
25538,0,0.2506671337938237
25539,0,0.2594257105377026
25540,0,0.25235467637528797
25541,0,0.24898711792736358
25542,0,0.24946635343441698
25543,0,0.2557522706650723
25544,0,0.2550216935323606
25545,0,0.24922665872958907
25546,0,0.25211313870180974
25547,0,0.2528382114175303
25548,0,0.25356466242722453
25549,0,0.28165597743633575
25550,0,0.24922665872958907
25551,0,0.25163052331092234
25552,0,0.2497062019934829
25553,0,0.24922665872958907
25554,0,0.24994620435810794
25555,0,0.24922665872958907
25556,0,0.254049728107903
25557,0,0.24922665872958907
25558,0,0.2506671337938237
25559,0,0.2518717543297415
25560,0,0.25648422016617844
25561,0,0.25018636047929826
25562,0,0.2497062019934829
25563,0,0.2579522300624085
25564,0,0.25770718149734234
25565,0,0.2528382114175303
25566,0,0.2616461598103055
25567,0,0.25114852153880235
25568,0,0.25235467637528797
25569,0,0.24922665872958907
25570,0,0.24898711792736358
25571,0,0.24922665872958907
25572,0,0.24922665872958907
25573,0,0.2497062019934829
25574,0,0.2631332584904517
25575,0,0.3052781467836887
25576,0,0.25211313870180974
25577,0,0.24922665872958907
25578,0,0.2557522706650723
25579,0,0.2497062019934829
25580,0,0.2509077508875949
25581,0,0.25844278301710927
25582,0,0.24922665872958907
25583,0,0.30473522712841405
25584,0,0.2545354052892549
25585,0,0.2693877059391195
25586,0,0.24994620435810794
25587,0,0.2497062019934829
25588,0,0.24922665872958907
25589,0,0.25042667030774496
25590,0,0.25114852153880235
25591,0,0.24994620435810794
25592,0,0.2497062019934829
25593,0,0.25235467637528797
25594,0,0.2509077508875949
25595,0,0.24922665872958907
25596,0,0.24922665872958907
25597,0,0.2579522300624085
25598,0,0.2591797511080016
25599,0,0.24922665872958907
25600,0,0.2528382114175303
25601,0,0.2547784730557208
25602,0,0.24994620435810794
25603,0,0.2958561188717079
25604,0,0.25259636729801954
25605,0,0.24946635343441698
25606,0,0.25819743058894706
25607,0,0.2513894456968743
25608,0,0.2497062019934829
25609,0,0.24898711792736358
25610,0,0.24922665872958907
25611,0,0.25526506666350934
25612,0,0.28608153623536337
25613,0,0.2742033704565688
25614,0,0.25259636729801954
25615,0,0.24946635343441698
25616,0,0.2497062019934829
25617,0,0.24946635343441698
25618,0,0.25844278301710927
25619,0,0.24922665872958907
25620,0,0.25042667030774496
25621,0,0.24946635343441698
25622,0,0.24922665872958907
25623,0,0.25042667030774496
25624,0,0.2497062019934829
25625,0,0.24922665872958907
25626,0,0.24922665872958907
25627,0,0.24922665872958907
25628,0,0.24922665872958907
25629,0,0.2538071188027468
25630,0,0.24994620435810794
25631,0,0.24922665872958907
25632,0,0.2579522300624085
25633,0,0.24922665872958907
25634,0,0.28062073825562517
25635,0,0.25648422016617844
25636,0,0.25868828728672344
25637,0,0.2621412559458173
25638,0,0.24922665872958907
25639,0,0.25163052331092234
25640,0,0.24922665872958907
25641,0,0.3212543980039966
25642,0,0.24922665872958907
25643,0,0.33366248050077163
25644,0,0.25967182156492913
25645,0,0.25042667030774496
25646,0,0.25770718149734234
25647,0,0.25211313870180974
25648,0,0.267125327018197
25649,0,0.2497062019934829
25650,0,0.25967182156492913
25651,0,0.2589339433372941
25652,0,0.24922665872958907
25653,0,0.24922665872958907
25654,0,0.2538071188027468
25655,0,0.3082738634000682
25656,0,0.24898711792736358
25657,0,0.254049728107903
25658,0,0.25018636047929826
25659,0,0.2528382114175303
25660,0,0.2594257105377026
25661,0,0.24946635343441698
25662,0,0.24922665872958907
25663,0,0.24922665872958907
25664,0,0.24922665872958907
25665,0,0.24922665872958907
25666,0,0.24922665872958907
25667,0,0.24922665872958907
25668,0,0.24922665872958907
25669,0,0.24922665872958907
25670,0,0.24922665872958907
25671,0,0.24922665872958907
25672,0,0.24922665872958907
25673,0,0.24922665872958907
25674,0,0.25721754048940465
25675,0,0.24898711792736358
25676,0,0.24946635343441698
25677,0,0.24946635343441698
25678,0,0.24994620435810794
25679,0,0.24922665872958907
25680,0,0.2513894456968743
25681,0,0.25356466242722453
25682,0,0.2509077508875949
25683,0,0.25114852153880235
25684,0,0.2897572297631633
25685,0,0.2506671337938237
25686,0,0.24922665872958907
25687,0,0.255996101422554
25688,0,0.25114852153880235
25689,0,0.25211313870180974
25690,0,0.2545354052892549
25691,0,0.2528382114175303
25692,0,0.27242295901463515
25693,0,0.24946635343441698
25694,0,0.2497062019934829
25695,0,0.25042667030774496
25696,0,0.2701445145750001
25697,0,0.24922665872958907
25698,0,0.2506671337938237
25699,0,0.25018636047929826
25700,0,0.2497062019934829
25701,0,0.24922665872958907
25702,0,0.24946635343441698
25703,0,0.267125327018197
25704,0,0.24922665872958907
25705,0,0.24946635343441698
25706,0,0.28817851059442723
25707,0,0.25211313870180974
25708,0,0.25259636729801954
25709,0,0.25042667030774496
25710,0,0.2506671337938237
25711,0,0.2497062019934829
25712,0,0.25042667030774496
25713,0,0.25721754048940465
25714,0,0.24922665872958907
25715,0,0.24922665872958907
25716,0,0.2567285080374613
25717,0,0.2567285080374613
25718,0,0.24946635343441698
25719,0,0.25770718149734234
25720,0,0.255996101422554
25721,0,0.24922665872958907
25722,0,0.2509077508875949
25723,0,0.25042667030774496
25724,0,0.24922665872958907
25725,0,0.24922665872958907
25726,0,0.25550859239318185
25727,0,0.24994620435810794
25728,0,0.25018636047929826
25729,0,0.24922665872958907
25730,0,0.25163052331092234
25731,0,0.25042667030774496
25732,0,0.2533223590354024
25733,0,0.26090464848983624
25734,0,0.25697294816461486
25735,0,0.2545354052892549
25736,0,0.2497062019934829
25737,0,0.5079683836424319
25738,0,0.25114852153880235
25739,0,0.27907223893697275
25740,0,0.24994620435810794
25741,0,0.24922665872958907
25742,0,0.2506671337938237
25743,0,0.24898711792736358
25744,0,0.2547784730557208
25745,0,0.25042667030774496
25746,0,0.25114852153880235
25747,0,0.27496861638104225
25748,0,0.24922665872958907
25749,0,0.2533223590354024
25750,0,0.24946635343441698
25751,0,0.26462578004796306
25752,0,0.24994620435810794
25753,0,0.2533223590354024
25754,0,0.2557522706650723
25755,0,0.2538071188027468
25756,0,0.2557522706650723
25757,0,0.25018636047929826
25758,0,0.25042667030774496
25759,0,0.24946635343441698
25760,0,0.24922665872958907
25761,0,0.45526399510839877
25762,0,0.2547784730557208
25763,0,0.24946635343441698
25764,0,0.24922665872958907
25765,0,0.24922665872958907
25766,0,0.25211313870180974
25767,0,0.24946635343441698
25768,0,0.2518717543297415
25769,0,0.30446397078012155
25770,0,0.25163052331092234
25771,0,0.2661237099011442
25772,0,0.2557522706650723
25773,0,0.25018636047929826
25774,0,0.25114852153880235
25775,0,0.24946635343441698
25776,0,0.24946635343441698
25777,0,0.2509077508875949
25778,0,0.24922665872958907
25779,0,0.9989942836394217
25780,0,0.24922665872958907
25781,0,0.2497062019934829
25782,0,0.24946635343441698
25783,0,0.25042667030774496
25784,0,0.25770718149734234
25785,0,0.25018636047929826
25786,0,0.2509077508875949
25787,0,0.24994620435810794
25788,0,0.2731851063836568
25789,0,0.25018636047929826
25790,0,0.24946635343441698
25791,0,0.2509077508875949
25792,0,0.2513894456968743
25793,0,0.25648422016617844
25794,0,0.25018636047929826
25795,0,0.25018636047929826
25796,0,0.277785831165439
25797,0,0.2506671337938237
25798,0,0.2518717543297415
25799,0,0.25042667030774496
25800,0,0.24922665872958907
25801,0,0.24922665872958907
25802,0,0.24922665872958907
25803,0,0.2658736799811523
25804,0,0.25018636047929826
25805,0,0.2557522706650723
25806,0,0.27471338715246346
25807,0,0.24946635343441698
25808,0,0.24922665872958907
25809,0,0.2509077508875949
25810,0,0.2506671337938237
25811,0,0.25429249028830736
25812,0,0.25018636047929826
25813,0,0.254049728107903
25814,0,0.24946635343441698
25815,0,0.27752898792843583
25816,0,0.2528382114175303
25817,0,0.25991808412788864
25818,0,0.24994620435810794
25819,0,0.24922665872958907
25820,0,0.24922665872958907
25821,0,0.25550859239318185
25822,0,0.25018636047929826
25823,0,0.24946635343441698
25824,0,0.25018636047929826
25825,0,0.25235467637528797
25826,0,0.25211313870180974
25827,0,0.24922665872958907
25828,0,0.25259636729801954
25829,0,0.2557522706650723
25830,0,0.24946635343441698
25831,0,0.25868828728672344
25832,0,0.25235467637528797
25833,0,0.25308020868102804
25834,0,0.2506671337938237
25835,0,0.24922665872958907
25836,0,0.2538071188027468
25837,0,0.25259636729801954
25838,0,0.24922665872958907
25839,0,0.2506671337938237
25840,0,0.25211313870180974
25841,0,0.255996101422554
25842,0,0.24922665872958907
25843,0,0.24898711792736358
25844,0,0.2528382114175303
25845,0,0.24898711792736358
25846,0,0.24994620435810794
25847,0,0.24922665872958907
25848,0,0.25018636047929826
25849,0,0.2497062019934829
25850,0,0.2545354052892549
25851,0,0.25259636729801954
25852,0,0.25042667030774496
25853,0,0.24946635343441698
25854,0,0.2506671337938237
25855,0,0.2528382114175303
25856,0,0.25042667030774496
25857,0,0.2538071188027468
25858,0,0.24922665872958907
25859,0,0.2839937329991282
25860,0,0.24946635343441698
25861,0,0.977579167857972
25862,0,0.25868828728672344
25863,0,0.25114852153880235
25864,0,0.24994620435810794
25865,0,0.24922665872958907
25866,0,0.24922665872958907
25867,0,0.24946635343441698
25868,0,0.2497062019934829
25869,0,0.25235467637528797
25870,0,0.24946635343441698
25871,0,0.25259636729801954
25872,0,0.2497062019934829
25873,0,0.27267686029389454
25874,0,0.24994620435810794
25875,0,0.2545354052892549
25876,0,0.25163052331092234
25877,0,0.24994620435810794
25878,0,0.24994620435810794
25879,0,0.25429249028830736
25880,0,0.24922665872958907
25881,0,0.254049728107903
25882,0,0.25356466242722453
25883,0,0.25308020868102804
25884,0,0.2506671337938237
25885,0,0.24994620435810794
25886,0,0.24898711792736358
25887,0,0.2509077508875949
25888,0,0.3257384435087726
25889,0,0.24946635343441698
25890,0,0.28660492196967774
25891,0,0.2574622849532736
25892,0,0.2562400846086791
25893,0,0.2497062019934829
25894,0,0.25259636729801954
25895,0,0.24898711792736358
25896,0,0.24994620435810794
25897,0,0.24922665872958907
25898,0,0.24922665872958907
25899,0,0.2506671337938237
25900,0,0.24946635343441698
25901,0,0.33224040214298495
25902,0,0.2721692056844967
25903,0,0.2528382114175303
25904,0,0.2506671337938237
25905,0,0.24922665872958907
25906,0,0.3033803047239192
25907,0,0.24922665872958907
25908,0,0.25018636047929826
25909,0,0.24922665872958907
25910,0,0.24922665872958907
25911,0,0.24946635343441698
25912,0,0.24994620435810794
25913,0,0.2651244898096321
25914,0,0.24922665872958907
25915,0,0.2518717543297415
25916,0,0.25721754048940465
25917,0,0.25259636729801954
25918,0,0.2545354052892549
25919,0,0.2497062019934829
25920,0,0.24922665872958907
25921,0,0.3096409264906668
25922,0,0.24922665872958907
25923,0,0.263630163845688
25924,0,0.255996101422554
25925,0,0.2513894456968743
25926,0,0.24922665872958907
25927,0,0.25235467637528797
25928,0,0.24922665872958907
25929,0,0.25550859239318185
25930,0,0.24922665872958907
25931,0,0.2497062019934829
25932,0,0.25868828728672344
25933,0,0.24994620435810794
25934,0,0.2547784730557208
25935,0,0.2557522706650723
25936,0,0.2513894456968743
25937,0,0.24922665872958907
25938,0,0.25018636047929826
25939,0,0.2528382114175303
25940,0,0.2688839110752445
25941,0,0.266373889635645
25942,0,0.2621412559458173
25943,0,0.35710828132348865
25944,0,0.25042667030774496
25945,0,0.25018636047929826
25946,0,0.2623890303959627
25947,0,0.2562400846086791
25948,0,0.24946635343441698
25949,0,0.28503648514355484
25950,0,0.26812933660839905
25951,0,0.25259636729801954
25952,0,0.2513894456968743
25953,0,0.25114852153880235
25954,0,0.2782999562157753
25955,0,0.26762703304198515
25956,0,0.24922665872958907
25957,0,0.2506671337938237
25958,0,0.2518717543297415
25959,0,0.2497062019934829
25960,0,0.25429249028830736
25961,0,0.2509077508875949
25962,0,0.2691357340346593
25963,0,0.25308020868102804
25964,0,0.25018636047929826
25965,0,0.26462578004796306
25966,0,0.24922665872958907
25967,0,0.24922665872958907
25968,0,0.24922665872958907
25969,0,0.2742033704565688
25970,0,0.24946635343441698
25971,0,0.24922665872958907
25972,0,0.25018636047929826
25973,0,0.2611516677931992
25974,0,0.2562400846086791
25975,0,0.24922665872958907
25976,0,0.24898711792736358
25977,0,0.2643766504798919
25978,0,0.24994620435810794
25979,0,0.24994620435810794
25980,0,0.2513894456968743
25981,0,0.25429249028830736
25982,0,0.25114852153880235
25983,0,0.25648422016617844
25984,0,0.27140883417325434
25985,0,0.2961229712797522
25986,0,0.24994620435810794
25987,0,0.25429249028830736
25988,0,0.25163052331092234
25989,0,0.254049728107903
25990,0,0.25018636047929826
25991,0,0.25356466242722453
25992,0,0.2506671337938237
25993,0,0.25042667030774496
25994,0,0.2506671337938237
25995,0,0.25042667030774496
25996,0,0.2691357340346593
25997,0,0.25235467637528797
25998,0,0.25721754048940465
25999,0,0.25770718149734234
26000,0,0.2518717543297415
26001,0,0.2538071188027468
26002,0,0.26412767121154396
26003,0,0.27675933639707834
26004,0,0.2611516677931992
26005,0,0.25235467637528797
26006,0,0.28608153623536337
26007,0,0.25550859239318185
26008,0,0.25721754048940465
26009,0,0.2562400846086791
26010,0,0.25114852153880235
26011,0,0.24922665872958907
26012,0,0.2497062019934829
26013,0,0.24946635343441698
26014,0,0.24994620435810794
26015,0,0.2545354052892549
26016,0,0.25550859239318185
26017,0,0.2591797511080016
26018,0,0.26288503173414757
26019,0,0.25308020868102804
26020,0,0.2545354052892549
26021,0,0.25018636047929826
26022,0,0.24898711792736358
26023,0,0.2518717543297415
26024,0,0.25018636047929826
26025,0,0.25526506666350934
26026,0,0.254049728107903
26027,0,0.24922665872958907
26028,0,0.25550859239318185
26029,0,0.2506671337938237
26030,0,0.2509077508875949
26031,0,0.24922665872958907
26032,0,0.24922665872958907
26033,0,0.2550216935323606
26034,0,0.26412767121154396
26035,0,0.2509077508875949
26036,0,0.26387884231091896
26037,0,0.2528382114175303
26038,0,0.2497062019934829
26039,0,0.2594257105377026
26040,0,0.27039708151020647
26041,0,0.3425462835917665
26042,0,0.2557522706650723
26043,0,0.2497062019934829
26044,0,0.24994620435810794
26045,0,0.2509077508875949
26046,0,0.25429249028830736
26047,0,0.2509077508875949
26048,0,0.267125327018197
26049,0,0.25526506666350934
26050,0,0.27701574045909455
26051,0,0.25211313870180974
26052,0,0.24994620435810794
26053,0,0.24922665872958907
26054,0,0.2574622849532736
26055,0,0.24994620435810794
26056,0,0.24922665872958907
26057,0,0.24922665872958907
26058,0,0.2858200582706499
26059,0,0.25163052331092234
26060,0,0.25042667030774496
26061,0,0.2497062019934829
26062,0,0.25042667030774496
26063,0,0.2658736799811523
26064,0,0.24946635343441698
26065,0,0.24922665872958907
26066,0,0.25429249028830736
26067,0,0.2621412559458173
26068,0,0.2661237099011442
26069,0,0.25114852153880235
26070,0,0.2562400846086791
26071,0,0.3107369800885985
26072,0,0.2497062019934829
26073,0,0.25163052331092234
26074,0,0.24898711792736358
26075,0,0.25114852153880235
26076,0,0.24898711792736358
26077,0,0.24994620435810794
26078,0,0.24994620435810794
26079,0,0.24922665872958907
26080,0,0.24922665872958907
26081,0,0.24994620435810794
26082,0,0.25042667030774496
26083,0,0.26090464848983624
26084,0,0.260164498164464
26085,0,0.25697294816461486
26086,0,0.277785831165439
26087,0,0.25259636729801954
26088,0,0.2931952845818056
26089,0,0.25429249028830736
26090,0,0.27039708151020647
26091,0,0.24898711792736358
26092,0,0.254049728107903
26093,0,0.25163052331092234
26094,0,0.24922665872958907
26095,0,0.25259636729801954
26096,0,0.25114852153880235
26097,0,0.2653740698655859
26098,0,0.2497062019934829
26099,0,0.2579522300624085
26100,0,0.24922665872958907
26101,0,0.25429249028830736
26102,0,0.24946635343441698
26103,0,0.25235467637528797
26104,0,0.24898711792736358
26105,0,0.2533223590354024
26106,0,0.2509077508875949
26107,0,0.24946635343441698
26108,0,0.24898711792736358
26109,0,0.25526506666350934
26110,0,0.24898711792736358
26111,0,0.25018636047929826
26112,0,0.24922665872958907
26113,0,0.25648422016617844
26114,0,0.26139883825471244
26115,0,0.25259636729801954
26116,0,0.2604110636122129
26117,0,0.24994620435810794
26118,0,0.2497062019934829
26119,0,0.25356466242722453
26120,0,0.2506671337938237
26121,0,0.24946635343441698
26122,0,0.2528382114175303
26123,0,0.254049728107903
26124,0,0.26462578004796306
26125,0,0.2643766504798919
26126,0,0.25042667030774496
26127,0,0.25114852153880235
26128,0,0.28844127474858583
26129,0,0.2528382114175303
26130,0,0.25770718149734234
26131,0,0.26090464848983624
26132,0,0.3006806965515369
26133,0,0.2509077508875949
26134,0,0.24922665872958907
26135,0,0.24922665872958907
26136,0,0.2696398267140141
26137,0,0.24922665872958907
26138,0,0.2826935349335198
26139,0,0.2513894456968743
26140,0,0.25991808412788864
26141,0,0.24922665872958907
26142,0,0.24922665872958907
26143,0,0.25429249028830736
26144,0,0.24922665872958907
26145,0,0.25308020868102804
26146,0,0.2547784730557208
26147,0,0.24922665872958907
26148,0,0.25550859239318185
26149,0,0.2509077508875949
26150,0,0.25042667030774496
26151,0,0.25550859239318185
26152,0,0.2509077508875949
26153,0,0.25042667030774496
26154,0,0.25163052331092234
26155,0,0.25018636047929826
26156,0,0.24922665872958907
26157,0,0.24994620435810794
26158,0,0.2518717543297415
26159,0,0.24922665872958907
26160,0,0.24922665872958907
26161,0,0.24922665872958907
26162,0,0.24946635343441698
26163,0,0.6839678000535937
26164,0,0.2793299582018235
26165,0,0.33880692988340916
26166,0,0.24922665872958907
26167,0,0.2506671337938237
26168,0,0.25018636047929826
26169,0,0.2513894456968743
26170,0,0.25018636047929826
26171,0,0.24922665872958907
26172,0,0.24922665872958907
26173,0,0.2562400846086791
26174,0,0.25429249028830736
26175,0,0.24946635343441698
26176,0,0.3506665494063898
26177,0,0.2616461598103055
26178,0,0.2616461598103055
26179,0,0.24922665872958907
26180,0,0.24922665872958907
26181,0,0.24946635343441698
26182,0,0.25042667030774496
26183,0,0.25042667030774496
26184,0,0.25163052331092234
26185,0,0.2506671337938237
26186,0,0.2497062019934829
26187,0,0.24922665872958907
26188,0,0.254049728107903
26189,0,0.25042667030774496
26190,0,0.24898711792736358
26191,0,0.2509077508875949
26192,0,0.24898711792736358
26193,0,0.2497062019934829
26194,0,0.2633816358831941
26195,0,0.2545354052892549
26196,0,0.2562400846086791
26197,0,0.25018636047929826
26198,0,0.2497062019934829
26199,0,0.26189363239558155
26200,0,0.2533223590354024
26201,0,0.3112858051290573
26202,0,0.25042667030774496
26203,0,0.24994620435810794
26204,0,0.24946635343441698
26205,0,0.24922665872958907
26206,0,0.24994620435810794
26207,0,0.24922665872958907
26208,0,0.28477558134301445
26209,0,0.2626369556806408
26210,0,0.2497062019934829
26211,0,0.25163052331092234
26212,0,0.24994620435810794
26213,0,0.25163052331092234
26214,0,0.2497062019934829
26215,0,0.24994620435810794
26216,0,0.24994620435810794
26217,0,0.24922665872958907
26218,0,0.24898711792736358
26219,0,0.24922665872958907
26220,0,0.25259636729801954
26221,0,0.2518717543297415
26222,0,0.25868828728672344
26223,0,0.2506671337938237
26224,0,0.2497062019934829
26225,0,0.24994620435810794
26226,0,0.25042667030774496
26227,0,0.24922665872958907
26228,0,0.25114852153880235
26229,0,0.24922665872958907
26230,0,0.24946635343441698
26231,0,0.24922665872958907
26232,0,0.2497062019934829
26233,0,0.25429249028830736
26234,0,0.24922665872958907
26235,0,0.2497062019934829
26236,0,0.24946635343441698
26237,0,0.24994620435810794
26238,0,0.24922665872958907
26239,0,0.24922665872958907
26240,0,0.24922665872958907
26241,0,0.24922665872958907
26242,0,0.24922665872958907
26243,0,0.2497062019934829
26244,0,0.24922665872958907
26245,0,0.2513894456968743
26246,0,0.24994620435810794
26247,0,0.24922665872958907
26248,0,0.2509077508875949
26249,0,0.25114852153880235
26250,0,0.2897572297631633
26251,0,0.2547784730557208
26252,0,0.25042667030774496
26253,0,0.24922665872958907
26254,0,0.2497062019934829
26255,0,0.25356466242722453
26256,0,0.24922665872958907
26257,0,0.2497062019934829
26258,0,0.2506671337938237
26259,0,0.25211313870180974
26260,0,0.3325245742864707
26261,0,0.3291225991536038
26262,0,0.24994620435810794
26263,0,0.25163052331092234
26264,0,0.2538071188027468
26265,0,0.24922665872958907
26266,0,0.24922665872958907
26267,0,0.2497062019934829
26268,0,0.254049728107903
26269,0,0.24922665872958907
26270,0,0.24922665872958907
26271,0,0.2557522706650723
26272,0,0.2547784730557208
26273,0,0.25163052331092234
26274,0,0.24922665872958907
26275,0,0.24922665872958907
26276,0,0.2497062019934829
26277,0,0.24898711792736358
26278,0,0.24946635343441698
26279,0,0.26989209628439964
26280,0,0.24922665872958907
26281,0,0.2509077508875949
26282,0,0.24922665872958907
26283,0,0.2631332584904517
26284,0,0.25018636047929826
26285,0,0.2550216935323606
26286,0,0.25259636729801954
26287,0,0.24922665872958907
26288,0,0.24994620435810794
26289,0,0.2547784730557208
26290,0,0.24922665872958907
26291,0,0.25114852153880235
26292,0,0.25018636047929826
26293,0,0.25550859239318185
26294,0,0.2545354052892549
26295,0,0.2509077508875949
26296,0,0.25018636047929826
26297,0,0.24922665872958907
26298,0,0.2550216935323606
26299,0,0.24922665872958907
26300,0,0.24922665872958907
26301,0,0.2547784730557208
26302,0,0.24946635343441698
26303,0,0.24922665872958907
26304,0,0.2497062019934829
26305,0,0.2506671337938237
26306,0,0.25868828728672344
26307,0,0.25018636047929826
26308,0,0.42091705670106205
26309,0,0.276246968041631
26310,0,0.24922665872958907
26311,0,0.2497062019934829
26312,0,0.25211313870180974
26313,0,0.25042667030774496
26314,0,0.25429249028830736
26315,0,0.2497062019934829
26316,0,0.2668746982653022
26317,0,0.24946635343441698
26318,0,0.25163052331092234
26319,0,0.24922665872958907
26320,0,0.24994620435810794
26321,0,0.25042667030774496
26322,0,0.25308020868102804
26323,0,0.24922665872958907
26324,0,0.24922665872958907
26325,0,0.25770718149734234
26326,0,0.24898711792736358
26327,0,0.26838071228833377
26328,0,0.2579522300624085
26329,0,0.2562400846086791
26330,0,0.24898711792736358
26331,0,0.2513894456968743
26332,0,0.26065778040836796
26333,0,0.25211313870180974
26334,0,0.24898711792736358
26335,0,0.2533223590354024
26336,0,0.25308020868102804
26337,0,0.24922665872958907
26338,0,0.25308020868102804
26339,0,0.2557522706650723
26340,0,0.24898711792736358
26341,0,0.28165597743633575
26342,0,0.24994620435810794
26343,0,0.2651244898096321
26344,0,0.2589339433372941
26345,0,0.26065778040836796
26346,0,0.25211313870180974
26347,0,0.25356466242722453
26348,0,0.24946635343441698
26349,0,0.24898711792736358
26350,0,0.24898711792736358
26351,0,0.24922665872958907
26352,0,0.25819743058894706
26353,0,0.24946635343441698
26354,0,0.2673761053010772
26355,0,0.266373889635645
26356,0,0.25042667030774496
26357,0,0.25697294816461486
26358,0,0.2562400846086791
26359,0,0.2621412559458173
26360,0,0.260164498164464
26361,0,0.25308020868102804
26362,0,0.24946635343441698
26363,0,0.25697294816461486
26364,0,0.2550216935323606
26365,0,0.24946635343441698
26366,0,0.25018636047929826
26367,0,0.2538071188027468
26368,0,0.24994620435810794
26369,0,0.25235467637528797
26370,0,0.27166214318569587
26371,0,0.24946635343441698
26372,0,0.25114852153880235
26373,0,0.25235467637528797
26374,0,0.2643766504798919
26375,0,0.2509077508875949
26376,0,0.25844278301710927
26377,0,0.2658736799811523
26378,0,0.25114852153880235
26379,0,0.25259636729801954
26380,0,0.28949375452924453
26381,0,0.24922665872958907
26382,0,0.2538071188027468
26383,0,0.2567285080374613
26384,0,0.24898711792736358
26385,0,0.24994620435810794
26386,0,0.24922665872958907
26387,0,0.25042667030774496
26388,0,0.25308020868102804
26389,0,0.2721692056844967
26390,0,0.24946635343441698
26391,0,0.24922665872958907
26392,0,0.2550216935323606
26393,0,0.25042667030774496
26394,0,0.24946635343441698
26395,0,0.26989209628439964
26396,0,0.26288503173414757
26397,0,0.2547784730557208
26398,0,0.2497062019934829
26399,0,0.2547784730557208
26400,0,0.24922665872958907
26401,0,0.24946635343441698
26402,0,0.24946635343441698
26403,0,0.24922665872958907
26404,0,0.3495010696333106
26405,0,0.24922665872958907
26406,0,0.2518717543297415
26407,0,0.24922665872958907
26408,0,0.25211313870180974
26409,0,0.25018636047929826
26410,0,0.25967182156492913
26411,0,0.2506671337938237
26412,0,0.24922665872958907
26413,0,0.999986791291897
26414,0,0.2497062019934829
26415,0,0.25721754048940465
26416,0,0.24946635343441698
26417,0,0.24898711792736358
26418,0,0.2497062019934829
26419,0,0.2513894456968743
26420,0,0.24994620435810794
26421,0,0.2509077508875949
26422,0,0.2826935349335198
26423,0,0.2513894456968743
26424,0,0.25526506666350934
26425,0,0.2513894456968743
26426,0,0.2547784730557208
26427,0,0.24922665872958907
26428,0,0.2497062019934829
26429,0,0.2513894456968743
26430,0,0.24946635343441698
26431,0,0.2631332584904517
26432,0,0.2513894456968743
26433,0,0.2533223590354024
26434,0,0.25018636047929826
26435,0,0.2497062019934829
26436,0,0.24994620435810794
26437,0,0.2528382114175303
26438,0,0.2528382114175303
26439,0,0.27039708151020647
26440,0,0.25721754048940465
26441,0,0.26863223713515383
26442,0,0.24922665872958907
26443,0,0.2550216935323606
26444,0,0.25211313870180974
26445,0,0.24922665872958907
26446,0,0.25844278301710927
26447,0,0.2497062019934829
26448,0,0.2533223590354024
26449,0,0.24922665872958907
26450,0,0.24922665872958907
26451,0,0.25163052331092234
26452,0,0.24994620435810794
26453,0,0.25114852153880235
26454,0,0.24922665872958907
26455,0,0.24898711792736358
26456,0,0.2513894456968743
26457,0,0.2557522706650723
26458,0,0.24946635343441698
26459,0,0.24946635343441698
26460,0,0.24898711792736358
26461,0,0.2497062019934829
26462,0,0.24994620435810794
26463,0,0.24922665872958907
26464,0,0.27496861638104225
26465,0,0.31211003760067735
26466,0,0.24922665872958907
26467,0,0.24898711792736358
26468,0,0.37824259653949044
26469,0,0.25211313870180974
26470,0,0.2506671337938237
26471,0,0.2518717543297415
26472,0,0.2538071188027468
26473,0,0.25211313870180974
26474,0,0.2706497970140768
26475,0,0.28844127474858583
26476,0,0.24922665872958907
26477,0,0.24994620435810794
26478,0,0.24898711792736358
26479,0,0.254049728107903
26480,0,0.2574622849532736
26481,0,0.263630163845688
26482,0,0.24898711792736358
26483,0,0.2824339285361378
26484,0,0.25259636729801954
26485,0,0.266373889635645
26486,0,0.2591797511080016
26487,0,0.25991808412788864
26488,0,0.25042667030774496
26489,0,0.25308020868102804
26490,0,0.24922665872958907
26491,0,0.2701445145750001
26492,0,0.2666242191140195
26493,0,0.2513894456968743
26494,0,0.25991808412788864
26495,0,0.2513894456968743
26496,0,0.24922665872958907
26497,0,0.26090464848983624
26498,0,0.2591797511080016
26499,0,0.2497062019934829
26500,0,0.25018636047929826
26501,0,0.24922665872958907
26502,0,0.24946635343441698
26503,0,0.25308020868102804
26504,0,0.24946635343441698
26505,0,0.28660492196967774
26506,0,0.28817851059442723
26507,0,0.2589339433372941
26508,0,0.2811380676934511
26509,0,0.25235467637528797
26510,0,0.25844278301710927
26511,0,0.26139883825471244
26512,0,0.2604110636122129
26513,0,0.2567285080374613
26514,0,0.24946635343441698
26515,0,0.24994620435810794
26516,0,0.24994620435810794
26517,0,0.263630163845688
26518,0,0.25819743058894706
26519,0,0.26090464848983624
26520,0,0.2506671337938237
26521,0,0.25042667030774496
26522,0,0.26189363239558155
26523,0,0.2513894456968743
26524,0,0.2497062019934829
26525,0,0.2513894456968743
26526,0,0.24898711792736358
26527,0,0.24946635343441698
26528,0,0.254049728107903
26529,0,0.25042667030774496
26530,0,0.276246968041631
26531,0,0.2509077508875949
26532,0,0.2506671337938237
26533,0,0.2518717543297415
26534,0,0.24994620435810794
26535,0,0.2497062019934829
26536,0,0.25211313870180974
26537,0,0.2550216935323606
26538,0,0.2497062019934829
26539,0,0.24922665872958907
26540,0,0.25018636047929826
26541,0,0.254049728107903
26542,0,0.25697294816461486
26543,0,0.24898711792736358
26544,0,0.5204435670958776
26545,0,0.24946635343441698
26546,0,0.25259636729801954
26547,0,0.3206961813869805
26548,0,0.2518717543297415
26549,0,0.24922665872958907
26550,0,0.2518717543297415
26551,0,0.25018636047929826
26552,0,0.25429249028830736
26553,0,0.27727229099787787
26554,0,0.24898711792736358
26555,0,0.25114852153880235
26556,0,0.2497062019934829
26557,0,0.28503648514355484
26558,0,0.25042667030774496
26559,0,0.27039708151020647
26560,0,0.2518717543297415
26561,0,0.2971917736049842
26562,0,0.26065778040836796
26563,0,0.2509077508875949
26564,0,0.25114852153880235
26565,0,0.2513894456968743
26566,0,0.27650307889648434
26567,0,0.25018636047929826
26568,0,0.2538071188027468
26569,0,0.2594257105377026
26570,0,0.2545354052892549
26571,0,0.2497062019934829
26572,0,0.24946635343441698
26573,0,0.25163052331092234
26574,0,0.26412767121154396
26575,0,0.24922665872958907
26576,0,0.24922665872958907
26577,0,0.24922665872958907
26578,0,0.25429249028830736
26579,0,0.2497062019934829
26580,0,0.2506671337938237
26581,0,0.2528382114175303
26582,0,0.2509077508875949
26583,0,0.24922665872958907
26584,0,0.2643766504798919
26585,0,0.2845148213222726
26586,0,0.2497062019934829
26587,0,0.2819151496959549
26588,0,0.25991808412788864
26589,0,0.26189363239558155
26590,0,0.24994620435810794
26591,0,0.26462578004796306
26592,0,0.6847976442133639
26593,0,0.2673761053010772
26594,0,0.2506671337938237
26595,0,0.2506671337938237
26596,0,0.26462578004796306
26597,0,0.24922665872958907
26598,0,0.2651244898096321
26599,0,0.25259636729801954
26600,0,0.25163052331092234
26601,0,0.25211313870180974
26602,0,0.2538071188027468
26603,0,0.2567285080374613
26604,0,0.260164498164464
26605,0,0.2547784730557208
26606,0,0.2506671337938237
26607,0,0.254049728107903
26608,0,0.25356466242722453
26609,0,0.25018636047929826
26610,0,0.24994620435810794
26611,0,0.2528382114175303
26612,0,0.2557522706650723
26613,0,0.2643766504798919
26614,0,0.24922665872958907
26615,0,0.24922665872958907
26616,0,0.2497062019934829
26617,0,0.25356466242722453
26618,0,0.25163052331092234
26619,0,0.29187013193560124
26620,0,0.24922665872958907
26621,0,0.260164498164464
26622,0,0.24994620435810794
26623,0,0.24922665872958907
26624,0,0.2616461598103055
26625,0,0.2939920637942891
26626,0,0.2538071188027468
26627,0,0.2658736799811523
26628,0,0.24922665872958907
26629,0,0.24922665872958907
26630,0,0.255996101422554
26631,0,0.25991808412788864
26632,0,0.2506671337938237
26633,0,0.24994620435810794
26634,0,0.24922665872958907
26635,0,0.25042667030774496
26636,0,0.25114852153880235
26637,0,0.24994620435810794
26638,0,0.25721754048940465
26639,0,0.260164498164464
26640,0,0.25042667030774496
26641,0,0.25163052331092234
26642,0,0.24922665872958907
26643,0,0.24946635343441698
26644,0,0.24898711792736358
26645,0,0.24922665872958907
26646,0,0.25259636729801954
26647,0,0.28817851059442723
26648,0,0.24946635343441698
26649,0,0.25042667030774496
26650,0,0.24946635343441698
26651,0,0.24922665872958907
26652,0,0.2497062019934829
26653,0,0.2626369556806408
26654,0,0.2545354052892549
26655,0,0.4290534353251567
26656,0,0.25018636047929826
26657,0,0.25042667030774496
26658,0,0.25868828728672344
26659,0,0.2509077508875949
26660,0,0.24922665872958907
26661,0,0.24898711792736358
26662,0,0.2497062019934829
26663,0,0.26838071228833377
26664,0,0.25429249028830736
26665,0,0.2900208469104864
26666,0,0.2538071188027468
26667,0,0.26139883825471244
26668,0,0.24946635343441698
26669,0,0.277785831165439
26670,0,0.28949375452924453
26671,0,0.24994620435810794
26672,0,0.2513894456968743
26673,0,0.24994620435810794
26674,0,0.24994620435810794
26675,0,0.25211313870180974
26676,0,0.25648422016617844
26677,0,0.25114852153880235
26678,0,0.25259636729801954
26679,0,0.24922665872958907
26680,0,0.24946635343441698
26681,0,0.2887041813192554
26682,0,0.2567285080374613
26683,0,0.25235467637528797
26684,0,0.25114852153880235
26685,0,0.2497062019934829
26686,0,0.2550216935323606
26687,0,0.25429249028830736
26688,0,0.25697294816461486
26689,0,0.24922665872958907
26690,0,0.25526506666350934
26691,0,0.25259636729801954
26692,0,0.25721754048940465
26693,0,0.24922665872958907
26694,0,0.24922665872958907
26695,0,0.25526506666350934
26696,0,0.24922665872958907
26697,0,0.254049728107903
26698,0,0.24922665872958907
26699,0,0.25018636047929826
26700,0,0.2497062019934829
26701,0,0.263630163845688
26702,0,0.24922665872958907
26703,0,0.2497062019934829
26704,0,0.24994620435810794
26705,0,0.25308020868102804
26706,0,0.24946635343441698
26707,0,0.2547784730557208
26708,0,0.25042667030774496
26709,0,0.2788146654595003
26710,0,0.27140883417325434
26711,0,0.24898711792736358
26712,0,0.2518717543297415
26713,0,0.27166214318569587
26714,0,0.25259636729801954
26715,0,0.2550216935323606
26716,0,0.25526506666350934
26717,0,0.2497062019934829
26718,0,0.25235467637528797
26719,0,0.26139883825471244
26720,0,0.2550216935323606
26721,0,0.26090464848983624
26722,0,0.25429249028830736
26723,0,0.25042667030774496
26724,0,0.24922665872958907
26725,0,0.25114852153880235
26726,0,0.25697294816461486
26727,0,0.2528382114175303
26728,0,0.24922665872958907
26729,0,0.25259636729801954
26730,0,0.25697294816461486
26731,0,0.24922665872958907
26732,0,0.24946635343441698
26733,0,0.2567285080374613
26734,0,0.24946635343441698
26735,0,0.24946635343441698
26736,0,0.3313886187693371
26737,0,0.24946635343441698
26738,0,0.25235467637528797
26739,0,0.2509077508875949
26740,0,0.25235467637528797
26741,0,0.24994620435810794
26742,0,0.2897572297631633
26743,0,0.25042667030774496
26744,0,0.2545354052892549
26745,0,0.27166214318569587
26746,0,0.25018636047929826
26747,0,0.255996101422554
26748,0,0.2701445145750001
26749,0,0.3527104260244956
26750,0,0.24922665872958907
26751,0,0.24946635343441698
26752,0,0.25042667030774496
26753,0,0.24946635343441698
26754,0,0.2509077508875949
26755,0,0.24946635343441698
26756,0,0.2538071188027468
26757,0,0.24994620435810794
26758,0,0.34804674627209947
26759,0,0.24922665872958907
26760,0,0.24922665872958907
26761,0,0.24898711792736358
26762,0,0.28817851059442723
26763,0,0.24994620435810794
26764,0,0.6668449900362187
26765,0,0.24994620435810794
26766,0,0.2591797511080016
26767,0,0.263630163845688
26768,0,0.2591797511080016
26769,0,0.2651244898096321
26770,0,0.25018636047929826
26771,0,0.2623890303959627
26772,0,0.2497062019934829
26773,0,0.254049728107903
26774,0,0.2643766504798919
26775,0,0.5655372593672899
26776,0,0.25770718149734234
26777,0,0.28844127474858583
26778,0,0.2985309017661999
26779,0,0.24898711792736358
26780,0,0.24922665872958907
26781,0,0.2594257105377026
26782,0,0.2990675224636584
26783,0,0.2604110636122129
26784,0,0.276246968041631
26785,0,0.24946635343441698
26786,0,0.2719156003820911
26787,0,0.25868828728672344
26788,0,0.2545354052892549
26789,0,0.24946635343441698
26790,0,0.24922665872958907
26791,0,0.27471338715246346
26792,0,0.25018636047929826
26793,0,0.25259636729801954
26794,0,0.2497062019934829
26795,0,0.2509077508875949
26796,0,0.24946635343441698
26797,0,0.25018636047929826
26798,0,0.2547784730557208
26799,0,0.25550859239318185
26800,0,0.24922665872958907
26801,0,0.25042667030774496
26802,0,0.25235467637528797
26803,0,0.25163052331092234
26804,0,0.260164498164464
26805,0,0.2497062019934829
26806,0,0.2623890303959627
26807,0,0.28036229137605784
26808,0,0.25018636047929826
26809,0,0.24922665872958907
26810,0,0.264875059847429
26811,0,0.24946635343441698
26812,0,0.24922665872958907
26813,0,0.26288503173414757
26814,0,0.24922665872958907
26815,0,0.2518717543297415
26816,0,0.25770718149734234
26817,0,0.24922665872958907
26818,0,0.25211313870180974
26819,0,0.24994620435810794
26820,0,0.25018636047929826
26821,0,0.2538071188027468
26822,0,0.25114852153880235
26823,0,0.2497062019934829
26824,0,0.2497062019934829
26825,0,0.2518717543297415
26826,0,0.24994620435810794
26827,0,0.2506671337938237
26828,0,0.25163052331092234
26829,0,0.2513894456968743
26830,0,0.24922665872958907
26831,0,0.24994620435810794
26832,0,0.24994620435810794
26833,0,0.2788146654595003
26834,0,0.2509077508875949
26835,0,0.24994620435810794
26836,0,0.2567285080374613
26837,0,0.24946635343441698
26838,0,0.25550859239318185
26839,0,0.24994620435810794
26840,0,0.2562400846086791
26841,0,0.24922665872958907
26842,0,0.2538071188027468
26843,0,0.2574622849532736
26844,0,0.24946635343441698
26845,0,0.4505044009139673
26846,0,0.24994620435810794
26847,0,0.25429249028830736
26848,0,0.24946635343441698
26849,0,0.2616461598103055
26850,0,0.2506671337938237
26851,0,0.5360795813555892
26852,0,0.2550216935323606
26853,0,0.24898711792736358
26854,0,0.3017588967655113
26855,0,0.24922665872958907
26856,0,0.25211313870180974
26857,0,0.24922665872958907
26858,0,0.24946635343441698
26859,0,0.2538071188027468
26860,0,0.24946635343441698
26861,0,0.2497062019934829
26862,0,0.3195812866838245
26863,0,0.25211313870180974
26864,0,0.25114852153880235
26865,0,0.25235467637528797
26866,0,0.2688839110752445
26867,0,0.2533223590354024
26868,0,0.24922665872958907
26869,0,0.2538071188027468
26870,0,0.2538071188027468
26871,0,0.24922665872958907
26872,0,0.2626369556806408
26873,0,0.2538071188027468
26874,0,0.45812373633180037
26875,0,0.27522399275420273
26876,0,0.24922665872958907
26877,0,0.24922665872958907
26878,0,0.2497062019934829
26879,0,0.25259636729801954
26880,0,0.24922665872958907
26881,0,0.24898711792736358
26882,0,0.24898711792736358
26883,0,0.25259636729801954
26884,0,0.2626369556806408
26885,0,0.25235467637528797
26886,0,0.2513894456968743
26887,0,0.28844127474858583
26888,0,0.2538071188027468
26889,0,0.2547784730557208
26890,0,0.26288503173414757
26891,0,0.25770718149734234
26892,0,0.25211313870180974
26893,0,0.24994620435810794
26894,0,0.24922665872958907
26895,0,0.25042667030774496
26896,0,0.25235467637528797
26897,0,0.2513894456968743
26898,0,0.2591797511080016
26899,0,0.24922665872958907
26900,0,0.25526506666350934
26901,0,0.24922665872958907
26902,0,0.25042667030774496
26903,0,0.25018636047929826
26904,0,0.25018636047929826
26905,0,0.2550216935323606
26906,0,0.25991808412788864
26907,0,0.24922665872958907
26908,0,0.26762703304198515
26909,0,0.25819743058894706
26910,0,0.25868828728672344
26911,0,0.24994620435810794
26912,0,0.25211313870180974
26913,0,0.32771035384435987
26914,0,0.25018636047929826
26915,0,0.24922665872958907
26916,0,0.24922665872958907
26917,0,0.25114852153880235
26918,0,0.2819151496959549
26919,0,0.2509077508875949
26920,0,0.24946635343441698
26921,0,0.24922665872958907
26922,0,0.25018636047929826
26923,0,0.2819151496959549
26924,0,0.254049728107903
26925,0,0.2533223590354024
26926,0,0.5348054103008598
26927,0,0.25550859239318185
26928,0,0.24922665872958907
26929,0,0.2533223590354024
26930,0,0.2497062019934829
26931,0,0.24922665872958907
26932,0,0.25356466242722453
26933,0,0.25163052331092234
26934,0,0.2562400846086791
26935,0,0.24922665872958907
26936,0,0.2653740698655859
26937,0,0.2666242191140195
26938,0,0.2709026610103361
26939,0,0.26989209628439964
26940,0,0.26812933660839905
26941,0,0.25042667030774496
26942,0,0.25308020868102804
26943,0,0.24922665872958907
26944,0,0.24922665872958907
26945,0,0.26838071228833377
26946,0,0.24922665872958907
26947,0,0.27496861638104225
26948,0,0.2506671337938237
26949,0,0.24922665872958907
26950,0,0.254049728107903
26951,0,0.24994620435810794
26952,0,0.24946635343441698
26953,0,0.24994620435810794
26954,0,0.2538071188027468
26955,0,0.2497062019934829
26956,0,0.2497062019934829
26957,0,0.255996101422554
26958,0,0.255996101422554
26959,0,0.2579522300624085
26960,0,0.24994620435810794
26961,0,0.2497062019934829
26962,0,0.26065778040836796
26963,0,0.24922665872958907
26964,0,0.25114852153880235
26965,0,0.2497062019934829
26966,0,0.2579522300624085
26967,0,0.25235467637528797
26968,0,0.2621412559458173
26969,0,0.25308020868102804
26970,0,0.25114852153880235
26971,0,0.24922665872958907
26972,0,0.24922665872958907
26973,0,0.24898711792736358
26974,0,0.25042667030774496
26975,0,0.24994620435810794
26976,0,0.30446397078012155
26977,0,0.24898711792736358
26978,0,0.2528382114175303
26979,0,0.26139883825471244
26980,0,0.25429249028830736
26981,0,0.24922665872958907
26982,0,0.24994620435810794
26983,0,0.25018636047929826
26984,0,0.25721754048940465
26985,0,0.2506671337938237
26986,0,0.24994620435810794
26987,0,0.24922665872958907
26988,0,0.2528382114175303
26989,0,0.24922665872958907
26990,0,0.25163052331092234
26991,0,0.25018636047929826
26992,0,0.26562379994597446
26993,0,0.25868828728672344
26994,0,0.24898711792736358
26995,0,0.24946635343441698
26996,0,0.3074552336815857
26997,0,0.25259636729801954
26998,0,0.24946635343441698
26999,0,0.2913410577785436
27000,0,0.2528382114175303
27001,0,0.2518717543297415
27002,0,0.25114852153880235
27003,0,0.302298819338011
27004,0,0.25259636729801954
27005,0,0.26812933660839905
27006,0,0.25967182156492913
27007,0,0.24922665872958907
27008,0,0.26139883825471244
27009,0,0.24922665872958907
27010,0,0.25042667030774496
27011,0,0.24946635343441698
27012,0,0.24946635343441698
27013,0,0.2497062019934829
27014,0,0.25429249028830736
27015,0,0.25042667030774496
27016,0,0.2579522300624085
27017,0,0.24922665872958907
27018,0,0.24922665872958907
27019,0,0.26090464848983624
27020,0,0.24994620435810794
27021,0,0.24922665872958907
27022,0,0.2709026610103361
27023,0,0.2506671337938237
27024,0,0.25163052331092234
27025,0,0.2661237099011442
27026,0,0.2982627989282162
27027,0,0.2819151496959549
27028,0,0.24922665872958907
27029,0,0.24946635343441698
27030,0,0.2574622849532736
27031,0,0.2574622849532736
27032,0,0.25018636047929826
27033,0,0.24922665872958907
27034,0,0.25114852153880235
27035,0,0.24922665872958907
27036,0,0.25235467637528797
27037,0,0.24922665872958907
27038,0,0.24898711792736358
27039,0,0.25042667030774496
27040,0,0.24898711792736358
27041,0,0.24898711792736358
27042,0,0.2845148213222726
27043,0,0.25163052331092234
27044,0,0.3009500406974517
27045,0,0.2513894456968743
27046,0,0.2513894456968743
27047,0,0.2506671337938237
27048,0,0.24922665872958907
27049,0,0.24994620435810794
27050,0,0.2547784730557208
27051,0,0.264875059847429
27052,0,0.2497062019934829
27053,0,0.25844278301710927
27054,0,0.2832131812223632
27055,0,0.25235467637528797
27056,0,0.25991808412788864
27057,0,0.25235467637528797
27058,0,0.25114852153880235
27059,0,0.24922665872958907
27060,0,0.24922665872958907
27061,0,0.2594257105377026
27062,0,0.24922665872958907
27063,0,0.25770718149734234
27064,0,0.24922665872958907
27065,0,0.24922665872958907
27066,0,0.24922665872958907
27067,0,0.2497062019934829
27068,0,0.25042667030774496
27069,0,0.24922665872958907
27070,0,0.25770718149734234
27071,0,0.28791588895637577
27072,0,0.24946635343441698
27073,0,0.2513894456968743
27074,0,0.2518717543297415
27075,0,0.2604110636122129
27076,0,0.2567285080374613
27077,0,0.24946635343441698
27078,0,0.2567285080374613
27079,0,0.26288503173414757
27080,0,0.24922665872958907
27081,0,0.24922665872958907
27082,0,0.2653740698655859
27083,0,0.2626369556806408
27084,0,0.25114852153880235
27085,0,0.25018636047929826
27086,0,0.2506671337938237
27087,0,0.24946635343441698
27088,0,0.26462578004796306
27089,0,0.24994620435810794
27090,0,0.24922665872958907
27091,0,0.2509077508875949
27092,0,0.25770718149734234
27093,0,0.24922665872958907
27094,0,0.25429249028830736
27095,0,0.25721754048940465
27096,0,0.27039708151020647
27097,0,0.25770718149734234
27098,0,0.25429249028830736
27099,0,0.260164498164464
27100,0,0.2696398267140141
27101,0,0.26139883825471244
27102,0,0.25114852153880235
27103,0,0.2696398267140141
27104,0,0.25018636047929826
27105,0,0.25018636047929826
27106,0,0.25018636047929826
27107,0,0.25018636047929826
27108,0,0.25114852153880235
27109,0,0.2589339433372941
27110,0,0.2626369556806408
27111,0,0.24922665872958907
27112,0,0.24922665872958907
27113,0,0.2793299582018235
27114,0,0.24922665872958907
27115,0,0.2497062019934829
27116,0,0.2538071188027468
27117,0,0.24922665872958907
27118,0,0.2497062019934829
27119,0,0.2547784730557208
27120,0,0.2497062019934829
27121,0,0.25018636047929826
27122,0,0.24922665872958907
27123,0,0.25259636729801954
27124,0,0.25550859239318185
27125,0,0.2506671337938237
27126,0,0.2538071188027468
27127,0,0.25526506666350934
27128,0,0.25163052331092234
27129,0,0.2509077508875949
27130,0,0.25550859239318185
27131,0,0.2579522300624085
27132,0,0.25163052331092234
27133,0,0.25844278301710927
27134,0,0.25259636729801954
27135,0,0.7008742289728908
27136,0,0.24994620435810794
27137,0,0.25018636047929826
27138,0,0.2547784730557208
27139,0,0.24922665872958907
27140,0,0.2509077508875949
27141,0,0.25429249028830736
27142,0,0.26787811016863244
27143,0,0.24946635343441698
27144,0,0.2550216935323606
27145,0,0.25697294816461486
27146,0,0.254049728107903
27147,0,0.24994620435810794
27148,0,0.24922665872958907
27149,0,0.25114852153880235
27150,0,0.24922665872958907
27151,0,0.2506671337938237
27152,0,0.25259636729801954
27153,0,0.24922665872958907
27154,0,0.254049728107903
27155,0,0.25042667030774496
27156,0,0.2497062019934829
27157,0,0.24946635343441698
27158,0,0.2562400846086791
27159,0,0.24994620435810794
27160,0,0.24922665872958907
27161,0,0.24922665872958907
27162,0,0.25114852153880235
27163,0,0.24994620435810794
27164,0,0.25042667030774496
27165,0,0.25211313870180974
27166,0,0.24922665872958907
27167,0,0.2643766504798919
27168,0,0.2497062019934829
27169,0,0.2497062019934829
27170,0,0.24922665872958907
27171,0,0.25042667030774496
27172,0,0.25018636047929826
27173,0,0.24898711792736358
27174,0,0.24922665872958907
27175,0,0.24994620435810794
27176,0,0.33337782161138085
27177,0,0.24922665872958907
27178,0,0.29425793749931844
27179,0,0.25259636729801954
27180,0,0.264875059847429
27181,0,0.2506671337938237
27182,0,0.2633816358831941
27183,0,0.28477558134301445
27184,0,0.25042667030774496
27185,0,0.24946635343441698
27186,0,0.24922665872958907
27187,0,0.2497062019934829
27188,0,0.25042667030774496
27189,0,0.2497062019934829
27190,0,0.25163052331092234
27191,0,0.25648422016617844
27192,0,0.25526506666350934
27193,0,0.24922665872958907
27194,0,0.2633816358831941
27195,0,0.25648422016617844
27196,0,0.24922665872958907
27197,0,0.2497062019934829
27198,0,0.25259636729801954
27199,0,0.2497062019934829
27200,0,0.24922665872958907
27201,0,0.25114852153880235
27202,0,0.2497062019934829
27203,0,0.24946635343441698
27204,0,0.2913410577785436
27205,0,0.24898711792736358
27206,0,0.26139883825471244
27207,0,0.25526506666350934
27208,0,0.24994620435810794
27209,0,0.24922665872958907
27210,0,0.24946635343441698
27211,0,0.48108535430305926
27212,0,0.2509077508875949
27213,0,0.2509077508875949
27214,0,0.2533223590354024
27215,0,0.263630163845688
27216,0,0.2497062019934829
27217,0,0.24994620435810794
27218,0,0.2562400846086791
27219,0,0.25114852153880235
27220,0,0.24898711792736358
27221,0,0.24994620435810794
27222,0,0.24922665872958907
27223,0,0.24946635343441698
27224,0,0.28347322092860466
27225,0,0.2902846058695668
27226,0,0.2513894456968743
27227,0,0.25042667030774496
27228,0,0.24946635343441698
27229,0,0.25114852153880235
27230,0,0.24922665872958907
27231,0,0.24922665872958907
27232,0,0.26065778040836796
27233,0,0.2826935349335198
27234,0,0.27039708151020647
27235,0,0.24922665872958907
27236,0,0.24898711792736358
27237,0,0.26090464848983624
27238,0,0.25042667030774496
27239,0,0.2509077508875949
27240,0,0.2545354052892549
27241,0,0.24922665872958907
27242,0,0.25770718149734234
27243,0,0.25721754048940465
27244,0,0.24922665872958907
27245,0,0.24898711792736358
27246,0,0.24946635343441698
27247,0,0.2557522706650723
27248,0,0.25526506666350934
27249,0,0.24898711792736358
27250,0,0.267125327018197
27251,0,0.2509077508875949
27252,0,0.2528382114175303
27253,0,0.24922665872958907
27254,0,0.260164498164464
27255,0,0.2616461598103055
27256,0,0.25259636729801954
27257,0,0.2547784730557208
27258,0,0.2731851063836568
27259,0,0.264875059847429
27260,0,0.2562400846086791
27261,0,0.267125327018197
27262,0,0.24946635343441698
27263,0,0.25018636047929826
27264,0,0.24922665872958907
27265,0,0.25163052331092234
27266,0,0.24922665872958907
27267,0,0.25526506666350934
27268,0,0.24922665872958907
27269,0,0.25235467637528797
27270,0,0.2497062019934829
27271,0,0.2557522706650723
27272,0,0.25235467637528797
27273,0,0.25259636729801954
27274,0,0.2545354052892549
27275,0,0.25211313870180974
27276,0,0.2974593218076256
27277,0,0.2506671337938237
27278,0,0.2497062019934829
27279,0,0.2673761053010772
27280,0,0.24946635343441698
27281,0,0.24994620435810794
27282,0,0.24994620435810794
27283,0,0.25018636047929826
27284,0,0.25042667030774496
27285,0,0.25259636729801954
27286,0,0.25259636729801954
27287,0,0.3190246108348755
27288,0,0.25114852153880235
27289,0,0.25844278301710927
27290,0,0.2497062019934829
27291,0,0.25697294816461486
27292,0,0.2594257105377026
27293,0,0.2731851063836568
27294,0,0.24922665872958907
27295,0,0.2709026610103361
27296,0,0.2661237099011442
27297,0,0.25550859239318185
27298,0,0.2506671337938237
27299,0,0.24922665872958907
27300,0,0.24994620435810794
27301,0,0.24922665872958907
27302,0,0.2513894456968743
27303,0,0.24898711792736358
27304,0,0.2528382114175303
27305,0,0.2528382114175303
27306,0,0.25648422016617844
27307,0,0.24946635343441698
27308,0,0.2538071188027468
27309,0,0.2824339285361378
27310,0,0.25844278301710927
27311,0,0.25356466242722453
27312,0,0.2513894456968743
27313,0,0.2506671337938237
27314,0,0.2623890303959627
27315,0,0.24994620435810794
27316,0,0.24922665872958907
27317,0,0.25259636729801954
27318,0,0.24946635343441698
27319,0,0.25018636047929826
27320,0,0.2506671337938237
27321,0,0.24946635343441698
27322,0,0.2547784730557208
27323,0,0.24946635343441698
27324,0,0.273439451035263
27325,0,0.25697294816461486
27326,0,0.2709026610103361
27327,0,0.255996101422554
27328,0,0.26863223713515383
27329,0,0.24898711792736358
27330,0,0.2513894456968743
27331,0,0.2506671337938237
27332,0,0.24922665872958907
27333,0,0.2528382114175303
27334,0,0.24946635343441698
27335,0,0.2562400846086791
27336,0,0.24898711792736358
27337,0,0.2497062019934829
27338,0,0.255996101422554
27339,0,0.2497062019934829
27340,0,0.24946635343441698
27341,0,0.26562379994597446
27342,0,0.24994620435810794
27343,0,0.24922665872958907
27344,0,0.25211313870180974
27345,0,0.25648422016617844
27346,0,0.25211313870180974
27347,0,0.24946635343441698
27348,0,0.24946635343441698
27349,0,0.24922665872958907
27350,0,0.24994620435810794
27351,0,0.24898711792736358
27352,0,0.2509077508875949
27353,0,0.27471338715246346
27354,0,0.24898711792736358
27355,0,0.2497062019934829
27356,0,0.3107369800885985
27357,0,0.2626369556806408
27358,0,0.2643766504798919
27359,0,0.2742033704565688
27360,0,0.2513894456968743
27361,0,0.24994620435810794
27362,0,0.24994620435810794
27363,0,0.24922665872958907
27364,0,0.25042667030774496
27365,0,0.25550859239318185
27366,0,0.2528382114175303
27367,0,0.277785831165439
27368,0,0.25235467637528797
27369,0,0.24946635343441698
27370,0,0.24922665872958907
27371,0,0.2550216935323606
27372,0,0.2819151496959549
27373,0,0.24994620435810794
27374,0,0.25429249028830736
27375,0,0.2691357340346593
27376,0,0.24946635343441698
27377,0,0.2528382114175303
27378,0,0.27166214318569587
27379,0,0.25259636729801954
27380,0,0.25770718149734234
27381,0,0.2562400846086791
27382,0,0.25259636729801954
27383,0,0.25042667030774496
27384,0,0.305006619169889
27385,0,0.2513894456968743
27386,0,0.24946635343441698
27387,0,0.2545354052892549
27388,0,0.24994620435810794
27389,0,0.263630163845688
27390,0,0.2626369556806408
27391,0,0.24946635343441698
27392,0,0.24922665872958907
27393,0,0.2518717543297415
27394,0,0.273439451035263
27395,0,0.24994620435810794
27396,0,0.25550859239318185
27397,0,0.255996101422554
27398,0,0.2528382114175303
27399,0,0.24922665872958907
27400,0,0.25429249028830736
27401,0,0.25429249028830736
27402,0,0.2509077508875949
27403,0,0.24994620435810794
27404,0,0.28791588895637577
27405,0,0.2668746982653022
27406,0,0.273439451035263
27407,0,0.2509077508875949
27408,0,0.25042667030774496
27409,0,0.2509077508875949
27410,0,0.25114852153880235
27411,0,0.2547784730557208
27412,0,0.24946635343441698
27413,0,0.255996101422554
27414,0,0.2506671337938237
27415,0,0.25018636047929826
27416,0,0.25550859239318185
27417,0,0.24922665872958907
27418,0,0.24946635343441698
27419,0,0.24922665872958907
27420,0,0.24946635343441698
27421,0,0.2506671337938237
27422,0,0.2673761053010772
27423,0,0.2506671337938237
27424,0,0.24922665872958907
27425,0,0.24922665872958907
27426,0,0.2673761053010772
27427,0,0.263630163845688
27428,0,0.2513894456968743
27429,0,0.2691357340346593
27430,0,0.2658736799811523
27431,0,0.2506671337938237
27432,0,0.2633816358831941
27433,0,0.2506671337938237
27434,0,0.25163052331092234
27435,0,0.24922665872958907
27436,0,0.27675933639707834
27437,0,0.24922665872958907
27438,0,0.255996101422554
27439,0,0.2550216935323606
27440,0,0.2513894456968743
27441,0,0.24946635343441698
27442,0,0.24898711792736358
27443,0,0.24994620435810794
27444,0,0.24922665872958907
27445,0,0.26462578004796306
27446,0,0.25819743058894706
27447,0,0.2528382114175303
27448,0,0.2528382114175303
27449,0,0.24922665872958907
27450,0,0.2518717543297415
27451,0,0.25163052331092234
27452,0,0.24922665872958907
27453,0,0.24922665872958907
27454,0,0.30041148987047367
27455,0,0.24922665872958907
27456,0,0.24922665872958907
27457,0,0.24922665872958907
27458,0,0.25018636047929826
27459,0,0.254049728107903
27460,0,0.24994620435810794
27461,0,0.2658736799811523
27462,0,0.24946635343441698
27463,0,0.25042667030774496
27464,0,0.2497062019934829
27465,0,0.24994620435810794
27466,0,0.2518717543297415
27467,0,0.24922665872958907
27468,0,0.25163052331092234
27469,0,0.2594257105377026
27470,0,0.24898711792736358
27471,0,0.3345171843312404
27472,0,0.2706497970140768
27473,0,0.2497062019934829
27474,0,0.24946635343441698
27475,0,0.24922665872958907
27476,0,0.24922665872958907
27477,0,0.27369394331819674
27478,0,0.24922665872958907
27479,0,0.2506671337938237
27480,0,0.25042667030774496
27481,0,0.2666242191140195
27482,0,0.25308020868102804
27483,0,0.26090464848983624
27484,0,0.25967182156492913
27485,0,0.2518717543297415
27486,0,0.24946635343441698
27487,0,0.2538071188027468
27488,0,0.26189363239558155
27489,0,0.2706497970140768
27490,0,0.24922665872958907
27491,0,0.2550216935323606
27492,0,0.260164498164464
27493,0,0.25042667030774496
27494,0,0.2538071188027468
27495,0,0.3500835857665972
27496,0,0.3328088683489452
27497,0,0.2929299724999839
27498,0,0.25356466242722453
27499,0,0.24946635343441698
27500,0,0.24898711792736358
27501,0,0.25018636047929826
27502,0,0.2604110636122129
27503,0,0.2902846058695668
27504,0,0.25259636729801954
27505,0,0.25429249028830736
27506,0,0.3698474779295583
27507,0,0.26189363239558155
27508,0,0.2550216935323606
27509,0,0.24898711792736358
27510,0,0.2721692056844967
27511,0,0.25042667030774496
27512,0,0.24946635343441698
27513,0,0.2506671337938237
27514,0,0.25042667030774496
27515,0,0.2509077508875949
27516,0,0.26863223713515383
27517,0,0.2506671337938237
27518,0,0.25770718149734234
27519,0,0.25163052331092234
27520,0,0.2509077508875949
27521,0,0.2497062019934829
27522,0,0.24898711792736358
27523,0,0.24922665872958907
27524,0,0.24994620435810794
27525,0,0.25967182156492913
27526,0,0.24922665872958907
27527,0,0.25259636729801954
27528,0,0.2701445145750001
27529,0,0.25018636047929826
27530,0,0.2589339433372941
27531,0,0.2623890303959627
27532,0,0.24946635343441698
27533,0,0.2871288801297004
27534,0,0.25211313870180974
27535,0,0.2706497970140768
27536,0,0.25114852153880235
27537,0,0.26387884231091896
27538,0,0.2538071188027468
27539,0,0.2651244898096321
27540,0,0.25163052331092234
27541,0,0.2616461598103055
27542,0,0.3014891409206616
27543,0,0.25721754048940465
27544,0,0.24922665872958907
27545,0,0.24922665872958907
27546,0,0.24922665872958907
27547,0,0.25259636729801954
27548,0,0.24922665872958907
27549,0,0.24946635343441698
27550,0,0.2852975326287324
27551,0,0.24922665872958907
27552,0,0.24946635343441698
27553,0,0.24946635343441698
27554,0,0.707542737788287
27555,0,0.25991808412788864
27556,0,0.2497062019934829
27557,0,0.260164498164464
27558,0,0.2513894456968743
27559,0,0.2528382114175303
27560,0,0.27701574045909455
27561,0,0.25697294816461486
27562,0,0.24946635343441698
27563,0,0.2579522300624085
27564,0,0.25114852153880235
27565,0,0.2562400846086791
27566,0,0.255996101422554
27567,0,0.24946635343441698
27568,0,0.25356466242722453
27569,0,0.24946635343441698
27570,0,0.2757351866047351
27571,0,0.25042667030774496
27572,0,0.24922665872958907
27573,0,0.2497062019934829
27574,0,0.24922665872958907
27575,0,0.24922665872958907
27576,0,0.24946635343441698
27577,0,0.2497062019934829
27578,0,0.2567285080374613
27579,0,0.24946635343441698
27580,0,0.2528382114175303
27581,0,0.3359441051830034
27582,0,0.26065778040836796
27583,0,0.24946635343441698
27584,0,0.2528382114175303
27585,0,0.24994620435810794
27586,0,0.24994620435810794
27587,0,0.27496861638104225
27588,0,0.2528382114175303
27589,0,0.2550216935323606
27590,0,0.25721754048940465
27591,0,0.2693877059391195
27592,0,0.2691357340346593
27593,0,0.2621412559458173
27594,0,0.2497062019934829
27595,0,0.2653740698655859
27596,0,0.24946635343441698
27597,0,0.24994620435810794
27598,0,0.25018636047929826
27599,0,0.2589339433372941
27600,0,0.2852975326287324
27601,0,0.2538071188027468
27602,0,0.24946635343441698
27603,0,0.24922665872958907
27604,0,0.25042667030774496
27605,0,0.2721692056844967
27606,0,0.2497062019934829
27607,0,0.25042667030774496
27608,0,0.24946635343441698
27609,0,0.25163052331092234
27610,0,0.32237236413522435
27611,0,0.24922665872958907
27612,0,0.24922665872958907
27613,0,0.29879914298233406
27614,0,0.2528382114175303
27615,0,0.24898711792736358
27616,0,0.24994620435810794
27617,0,0.25721754048940465
27618,0,0.2513894456968743
27619,0,0.2533223590354024
27620,0,0.25967182156492913
27621,0,0.28165597743633575
27622,0,0.25526506666350934
27623,0,0.2497062019934829
27624,0,0.3036510170977686
27625,0,0.2509077508875949
27626,0,0.24922665872958907
27627,0,0.25163052331092234
27628,0,0.267125327018197
27629,0,0.2666242191140195
27630,0,0.2550216935323606
27631,0,0.24946635343441698
27632,0,0.25308020868102804
27633,0,0.24994620435810794
27634,0,0.2509077508875949
27635,0,0.2579522300624085
27636,0,0.2562400846086791
27637,0,0.25018636047929826
27638,0,0.24994620435810794
27639,0,0.2742033704565688
27640,0,0.2780428206232203
27641,0,0.2545354052892549
27642,0,0.24922665872958907
27643,0,0.2673761053010772
27644,0,0.24922665872958907
27645,0,0.25042667030774496
27646,0,0.25356466242722453
27647,0,0.24922665872958907
27648,0,0.26838071228833377
27649,0,0.2538071188027468
27650,0,0.2591797511080016
27651,0,0.267125327018197
27652,0,0.2616461598103055
27653,0,0.25308020868102804
27654,0,0.24946635343441698
27655,0,0.25526506666350934
27656,0,0.24946635343441698
27657,0,0.26838071228833377
27658,0,0.24922665872958907
27659,0,0.2506671337938237
27660,0,0.2528382114175303
27661,0,0.26189363239558155
27662,0,0.24922665872958907
27663,0,0.24922665872958907
27664,0,0.24922665872958907
27665,0,0.24946635343441698
27666,0,0.2497062019934829
27667,0,0.267125327018197
27668,0,0.2795878231663588
27669,0,0.24898711792736358
27670,0,0.25721754048940465
27671,0,0.25235467637528797
27672,0,0.25356466242722453
27673,0,0.2509077508875949
27674,0,0.25770718149734234
27675,0,0.25868828728672344
27676,0,0.2985309017661999
27677,0,0.2633816358831941
27678,0,0.25648422016617844
27679,0,0.24922665872958907
27680,0,0.24946635343441698
27681,0,0.24946635343441698
27682,0,0.2926648010892107
27683,0,0.2497062019934829
27684,0,0.25259636729801954
27685,0,0.24922665872958907
27686,0,0.24922665872958907
27687,0,0.24898711792736358
27688,0,0.2780428206232203
27689,0,0.25018636047929826
27690,0,0.32181312596413103
27691,0,0.24922665872958907
27692,0,0.2579522300624085
27693,0,0.24994620435810794
27694,0,0.24922665872958907
27695,0,0.24922665872958907
27696,0,0.24946635343441698
27697,0,0.25042667030774496
27698,0,0.2509077508875949
27699,0,0.254049728107903
27700,0,0.24922665872958907
27701,0,0.24898711792736358
27702,0,0.2739485831521723
27703,0,0.2579522300624085
27704,0,0.25235467637528797
27705,0,0.2506671337938237
27706,0,0.25018636047929826
27707,0,0.24922665872958907
27708,0,0.2506671337938237
27709,0,0.24994620435810794
27710,0,0.25018636047929826
27711,0,0.2594257105377026
27712,0,0.2538071188027468
27713,0,0.25308020868102804
27714,0,0.25211313870180974
27715,0,0.2550216935323606
27716,0,0.2506671337938237
27717,0,0.24994620435810794
27718,0,0.2497062019934829
27719,0,0.24922665872958907
27720,0,0.2545354052892549
27721,0,0.25308020868102804
27722,0,0.24946635343441698
27723,0,0.24994620435810794
27724,0,0.2668746982653022
27725,0,0.24922665872958907
27726,0,0.25018636047929826
27727,0,0.25018636047929826
27728,0,0.2688839110752445
27729,0,0.2506671337938237
27730,0,0.26762703304198515
27731,0,0.24994620435810794
27732,0,0.263630163845688
27733,0,0.24922665872958907
27734,0,0.24922665872958907
27735,0,0.403543053680634
27736,0,0.24922665872958907
27737,0,0.2550216935323606
27738,0,0.2509077508875949
27739,0,0.2528382114175303
27740,0,0.24898711792736358
27741,0,0.25018636047929826
27742,0,0.25308020868102804
27743,0,0.2528382114175303
27744,0,0.24922665872958907
27745,0,0.24922665872958907
27746,0,0.24898711792736358
27747,0,0.2538071188027468
27748,0,0.260164498164464
27749,0,0.2497062019934829
27750,0,0.254049728107903
27751,0,0.2497062019934829
27752,0,0.25163052331092234
27753,0,0.25018636047929826
27754,0,0.25259636729801954
27755,0,0.25114852153880235
27756,0,0.24994620435810794
27757,0,0.24922665872958907
27758,0,0.24922665872958907
27759,0,0.25429249028830736
27760,0,0.2518717543297415
27761,0,0.24922665872958907
27762,0,0.24922665872958907
27763,0,0.24994620435810794
27764,0,0.25114852153880235
27765,0,0.2947901052184309
27766,0,0.25018636047929826
27767,0,0.2509077508875949
27768,0,0.25018636047929826
27769,0,0.24922665872958907
27770,0,0.24946635343441698
27771,0,0.24898711792736358
27772,0,0.24946635343441698
27773,0,0.24946635343441698
27774,0,0.25991808412788864
27775,0,0.2497062019934829
27776,0,0.2621412559458173
27777,0,0.25114852153880235
27778,0,0.2497062019934829
27779,0,0.24922665872958907
27780,0,0.254049728107903
27781,0,0.24922665872958907
27782,0,0.25163052331092234
27783,0,0.2518717543297415
27784,0,0.24922665872958907
27785,0,0.26462578004796306
27786,0,0.25356466242722453
27787,0,0.28634315750066114
27788,0,0.25018636047929826
27789,0,0.2591797511080016
27790,0,0.25235467637528797
27791,0,0.2691357340346593
27792,0,0.2974593218076256
27793,0,0.25042667030774496
27794,0,0.2579522300624085
27795,0,0.24946635343441698
27796,0,0.2518717543297415
27797,0,0.41034229305018116
27798,0,0.2509077508875949
27799,0,0.2497062019934829
27800,0,0.2547784730557208
27801,0,0.2513894456968743
27802,0,0.25018636047929826
27803,0,0.25163052331092234
27804,0,0.24898711792736358
27805,0,0.25042667030774496
27806,0,0.25235467637528797
27807,0,0.2574622849532736
27808,0,0.24994620435810794
27809,0,0.25235467637528797
27810,0,0.24898711792736358
27811,0,0.25550859239318185
27812,0,0.25018636047929826
27813,0,0.24922665872958907
27814,0,0.2604110636122129
27815,0,0.25844278301710927
27816,0,0.24922665872958907
27817,0,0.2845148213222726
27818,0,0.25697294816461486
27819,0,0.2673761053010772
27820,0,0.2513894456968743
27821,0,0.2518717543297415
27822,0,0.24946635343441698
27823,0,0.2562400846086791
27824,0,0.24898711792736358
27825,0,0.25259636729801954
27826,0,0.24946635343441698
27827,0,0.24994620435810794
27828,0,0.24922665872958907
27829,0,0.2538071188027468
27830,0,0.2497062019934829
27831,0,0.24922665872958907
27832,0,0.25429249028830736
27833,0,0.24994620435810794
27834,0,0.24922665872958907
27835,0,0.25844278301710927
27836,0,0.24994620435810794
27837,0,0.24922665872958907
27838,0,0.24922665872958907
27839,0,0.3140378714391569
27840,0,0.2506671337938237
27841,0,0.2506671337938237
27842,0,0.24946635343441698
27843,0,0.24946635343441698
27844,0,0.25721754048940465
27845,0,0.24922665872958907
27846,0,0.24922665872958907
27847,0,0.25042667030774496
27848,0,0.24922665872958907
27849,0,0.25114852153880235
27850,0,0.25042667030774496
27851,0,0.25235467637528797
27852,0,0.267125327018197
27853,0,0.25018636047929826
27854,0,0.25163052331092234
27855,0,0.2567285080374613
27856,0,0.2538071188027468
27857,0,0.2579522300624085
27858,0,0.2547784730557208
27859,0,0.26065778040836796
27860,0,0.25042667030774496
27861,0,0.2696398267140141
27862,0,0.28791588895637577
27863,0,0.2506671337938237
27864,0,0.2506671337938237
27865,0,0.24922665872958907
27866,0,0.2557522706650723
27867,0,0.24946635343441698
27868,0,0.24994620435810794
27869,0,0.25844278301710927
27870,0,0.24922665872958907
27871,0,0.2518717543297415
27872,0,0.2506671337938237
27873,0,0.2513894456968743
27874,0,0.31597214340369695
27875,0,0.2497062019934829
27876,0,0.24922665872958907
27877,0,0.24994620435810794
27878,0,0.24922665872958907
27879,0,0.24922665872958907
27880,0,0.24922665872958907
27881,0,0.25163052331092234
27882,0,0.25163052331092234
27883,0,0.24898711792736358
27884,0,0.25235467637528797
27885,0,0.24922665872958907
27886,0,0.25235467637528797
27887,0,0.2509077508875949
27888,0,0.24922665872958907
27889,0,0.24922665872958907
27890,0,0.24922665872958907
27891,0,0.25844278301710927
27892,0,0.25235467637528797
27893,0,0.254049728107903
27894,0,0.2509077508875949
27895,0,0.2497062019934829
27896,0,0.2509077508875949
27897,0,0.24898711792736358
27898,0,0.2497062019934829
27899,0,0.24946635343441698
27900,0,0.29505639901723113
27901,0,0.2497062019934829
27902,0,0.2921348807021201
27903,0,0.25018636047929826
27904,0,0.2533223590354024
27905,0,0.254049728107903
27906,0,0.2604110636122129
27907,0,0.25235467637528797
27908,0,0.2497062019934829
27909,0,0.2518717543297415
27910,0,0.4331363384850015
27911,0,0.24922665872958907
27912,0,0.24922665872958907
27913,0,0.24946635343441698
27914,0,0.26065778040836796
27915,0,0.24922665872958907
27916,0,0.24922665872958907
27917,0,0.24922665872958907
27918,0,0.24994620435810794
27919,0,0.24922665872958907
27920,0,0.24922665872958907
27921,0,0.2996046957683178
27922,0,0.28217446675969593
27923,0,0.2813969500719204
27924,0,0.24922665872958907
27925,0,0.2506671337938237
27926,0,0.24922665872958907
27927,0,0.24946635343441698
27928,0,0.2497062019934829
27929,0,0.29879914298233406
27930,0,0.24922665872958907
27931,0,0.2621412559458173
27932,0,0.2673761053010772
27933,0,0.27650307889648434
27934,0,0.2538071188027468
27935,0,0.24946635343441698
27936,0,0.25308020868102804
27937,0,0.2653740698655859
27938,0,0.25356466242722453
27939,0,0.2709026610103361
27940,0,0.24922665872958907
27941,0,0.24922665872958907
27942,0,0.25868828728672344
27943,0,0.25042667030774496
27944,0,0.2528382114175303
27945,0,0.25018636047929826
27946,0,0.24922665872958907
27947,0,0.24898711792736358
27948,0,0.3232121755474794
27949,0,0.2545354052892549
27950,0,0.25648422016617844
27951,0,0.2845148213222726
27952,0,0.25259636729801954
27953,0,0.24922665872958907
27954,0,0.25114852153880235
27955,0,0.25042667030774496
27956,0,0.24922665872958907
27957,0,0.2513894456968743
27958,0,0.25819743058894706
27959,0,0.24946635343441698
27960,0,0.2538071188027468
27961,0,0.26139883825471244
27962,0,0.25308020868102804
27963,0,0.25967182156492913
27964,0,0.2506671337938237
27965,0,0.24922665872958907
27966,0,0.27267686029389454
27967,0,0.24994620435810794
27968,0,0.255996101422554
27969,0,0.25163052331092234
27970,0,0.2579522300624085
27971,0,0.24922665872958907
27972,0,0.24922665872958907
27973,0,0.24922665872958907
27974,0,0.24922665872958907
27975,0,0.26838071228833377
27976,0,0.27599100391649967
27977,0,0.25211313870180974
27978,0,0.24922665872958907
27979,0,0.2518717543297415
27980,0,0.2497062019934829
27981,0,0.24898711792736358
27982,0,0.2513894456968743
27983,0,0.24922665872958907
27984,0,0.2497062019934829
27985,0,0.24922665872958907
27986,0,0.2509077508875949
27987,0,0.2506671337938237
27988,0,0.26288503173414757
27989,0,0.24922665872958907
27990,0,0.2594257105377026
27991,0,0.5762032802388111
27992,0,0.24922665872958907
27993,0,0.24946635343441698
27994,0,0.2533223590354024
27995,0,0.2497062019934829
27996,0,0.2497062019934829
27997,0,0.260164498164464
27998,0,0.2513894456968743
27999,0,0.27267686029389454
28000,0,0.2506671337938237
28001,0,0.25770718149734234
28002,0,0.25042667030774496
28003,0,0.24922665872958907
28004,0,0.24922665872958907
28005,0,0.24922665872958907
28006,0,0.2621412559458173
28007,0,0.25991808412788864
28008,0,0.30473522712841405
28009,0,0.26189363239558155
28010,0,0.27727229099787787
28011,0,0.2757351866047351
28012,0,0.3451466027039032
28013,0,0.254049728107903
28014,0,0.25770718149734234
28015,0,0.24922665872958907
28016,0,0.24922665872958907
28017,0,0.25163052331092234
28018,0,0.24946635343441698
28019,0,0.2497062019934829
28020,0,0.25114852153880235
28021,0,0.2616461598103055
28022,0,0.24994620435810794
28023,0,0.24898711792736358
28024,0,0.25018636047929826
28025,0,0.24922665872958907
28026,0,0.277785831165439
28027,0,0.2513894456968743
28028,0,0.24922665872958907
28029,0,0.2497062019934829
28030,0,0.24898711792736358
28031,0,0.24922665872958907
28032,0,0.2538071188027468
28033,0,0.25211313870180974
28034,0,0.25429249028830736
28035,0,0.24946635343441698
28036,0,0.2506671337938237
28037,0,0.266373889635645
28038,0,0.24922665872958907
28039,0,0.24922665872958907
28040,0,0.2696398267140141
28041,0,0.25967182156492913
28042,0,0.24922665872958907
28043,0,0.25235467637528797
28044,0,0.25114852153880235
28045,0,0.2528382114175303
28046,0,0.260164498164464
28047,0,0.2658736799811523
28048,0,0.24922665872958907
28049,0,0.25114852153880235
28050,0,0.2589339433372941
28051,0,0.999994826856848
28052,0,0.24922665872958907
28053,0,0.2579522300624085
28054,0,0.2506671337938237
28055,0,0.2506671337938237
28056,0,0.25042667030774496
28057,0,0.24994620435810794
28058,0,0.24922665872958907
28059,0,0.25114852153880235
28060,0,0.2513894456968743
28061,0,0.2506671337938237
28062,0,0.24898711792736358
28063,0,0.2518717543297415
28064,0,0.24922665872958907
28065,0,0.2673761053010772
28066,0,0.2518717543297415
28067,0,0.25114852153880235
28068,0,0.27522399275420273
28069,0,0.25235467637528797
28070,0,0.25042667030774496
28071,0,0.24898711792736358
28072,0,0.25018636047929826
28073,0,0.2611516677931992
28074,0,0.2661237099011442
28075,0,0.25648422016617844
28076,0,0.2538071188027468
28077,0,0.2513894456968743
28078,0,0.2538071188027468
28079,0,0.2533223590354024
28080,0,0.3212543980039966
28081,0,0.24946635343441698
28082,0,0.24946635343441698
28083,0,0.24922665872958907
28084,0,0.2497062019934829
28085,0,0.2668746982653022
28086,0,0.24994620435810794
28087,0,0.2963899630671449
28088,0,0.24898711792736358
28089,0,0.2506671337938237
28090,0,0.2506671337938237
28091,0,0.2506671337938237
28092,0,0.2589339433372941
28093,0,0.2589339433372941
28094,0,0.24922665872958907
28095,0,0.255996101422554
28096,0,0.2876534099336857
28097,0,0.25308020868102804
28098,0,0.277785831165439
28099,0,0.24994620435810794
28100,0,0.2509077508875949
28101,0,0.24994620435810794
28102,0,0.24922665872958907
28103,0,0.25114852153880235
28104,0,0.2518717543297415
28105,0,0.26989209628439964
28106,0,0.24946635343441698
28107,0,0.25721754048940465
28108,0,0.24922665872958907
28109,0,0.2533223590354024
28110,0,0.24922665872958907
28111,0,0.25163052331092234
28112,0,0.2509077508875949
28113,0,0.2497062019934829
28114,0,0.2574622849532736
28115,0,0.35799077706713056
28116,0,0.25967182156492913
28117,0,0.25018636047929826
28118,0,0.49644366070815515
28119,0,0.25211313870180974
28120,0,0.2926648010892107
28121,0,0.2533223590354024
28122,0,0.25163052331092234
28123,0,0.24994620435810794
28124,0,0.302298819338011
28125,0,0.2509077508875949
28126,0,0.24922665872958907
28127,0,0.2533223590354024
28128,0,0.2518717543297415
28129,0,0.2506671337938237
28130,0,0.2497062019934829
28131,0,0.260164498164464
28132,0,0.25259636729801954
28133,0,0.2604110636122129
28134,0,0.24994620435810794
28135,0,0.24946635343441698
28136,0,0.25550859239318185
28137,0,0.24922665872958907
28138,0,0.2696398267140141
28139,0,0.260164498164464
28140,0,0.25114852153880235
28141,0,0.24946635343441698
28142,0,0.2497062019934829
28143,0,0.24898711792736358
28144,0,0.24898711792736358
28145,0,0.28217446675969593
28146,0,0.2497062019934829
28147,0,0.25648422016617844
28148,0,0.2528382114175303
28149,0,0.2533223590354024
28150,0,0.267125327018197
28151,0,0.264875059847429
28152,0,0.25018636047929826
28153,0,0.24922665872958907
28154,0,0.24994620435810794
28155,0,0.24922665872958907
28156,0,0.24922665872958907
28157,0,0.2513894456968743
28158,0,0.24898711792736358
28159,0,0.2497062019934829
28160,0,0.24922665872958907
28161,0,0.2611516677931992
28162,0,0.27727229099787787
28163,0,0.2513894456968743
28164,0,0.24922665872958907
28165,0,0.366570496258058
28166,0,0.2550216935323606
28167,0,0.25114852153880235
28168,0,0.2711556734223759
28169,0,0.24994620435810794
28170,0,0.24922665872958907
28171,0,0.24922665872958907
28172,0,0.24922665872958907
28173,0,0.2547784730557208
28174,0,0.25042667030774496
28175,0,0.2780428206232203
28176,0,0.25259636729801954
28177,0,0.267125327018197
28178,0,0.25018636047929826
28179,0,0.25018636047929826
28180,0,0.2658736799811523
28181,0,0.24994620435810794
28182,0,0.25211313870180974
28183,0,0.2871288801297004
28184,0,0.26762703304198515
28185,0,0.25308020868102804
28186,0,0.2497062019934829
28187,0,0.25356466242722453
28188,0,0.24922665872958907
28189,0,0.2589339433372941
28190,0,0.24946635343441698
28191,0,0.2550216935323606
28192,0,0.2509077508875949
28193,0,0.24946635343441698
28194,0,0.2533223590354024
28195,0,0.24922665872958907
28196,0,0.2497062019934829
28197,0,0.25356466242722453
28198,0,0.25042667030774496
28199,0,0.25211313870180974
28200,0,0.25114852153880235
28201,0,0.24946635343441698
28202,0,0.25259636729801954
28203,0,0.24922665872958907
28204,0,0.2550216935323606
28205,0,0.24922665872958907
28206,0,0.2604110636122129
28207,0,0.25018636047929826
28208,0,0.24922665872958907
28209,0,0.24922665872958907
28210,0,0.25042667030774496
28211,0,0.2533223590354024
28212,0,0.2579522300624085
28213,0,0.2513894456968743
28214,0,0.24922665872958907
28215,0,0.24922665872958907
28216,0,0.2497062019934829
28217,0,0.24898711792736358
28218,0,0.24922665872958907
28219,0,0.24946635343441698
28220,0,0.24922665872958907
28221,0,0.24922665872958907
28222,0,0.24922665872958907
28223,0,0.24946635343441698
28224,0,0.39739384300785985
28225,0,0.25259636729801954
28226,0,0.25259636729801954
28227,0,0.25819743058894706
28228,0,0.24922665872958907
28229,0,0.2550216935323606
28230,0,0.24922665872958907
28231,0,0.2550216935323606
28232,0,0.24922665872958907
28233,0,0.24922665872958907
28234,0,0.24946635343441698
28235,0,0.24922665872958907
28236,0,0.24946635343441698
28237,0,0.543396422431006
28238,0,0.2574622849532736
28239,0,0.25356466242722453
28240,0,0.25259636729801954
28241,0,0.24994620435810794
28242,0,0.24946635343441698
28243,0,0.24946635343441698
28244,0,0.25163052331092234
28245,0,0.2921348807021201
28246,0,0.25114852153880235
28247,0,0.25819743058894706
28248,0,0.24946635343441698
28249,0,0.24946635343441698
28250,0,0.2547784730557208
28251,0,0.3074552336815857
28252,0,0.2497062019934829
28253,0,0.25042667030774496
28254,0,0.25163052331092234
28255,0,0.25991808412788864
28256,0,0.25163052331092234
28257,0,0.2567285080374613
28258,0,0.2509077508875949
28259,0,0.25042667030774496
28260,0,0.2658736799811523
28261,0,0.2550216935323606
28262,0,0.25526506666350934
28263,0,0.25259636729801954
28264,0,0.24922665872958907
28265,0,0.25991808412788864
28266,0,0.24922665872958907
28267,0,0.25356466242722453
28268,0,0.2497062019934829
28269,0,0.25042667030774496
28270,0,0.25259636729801954
28271,0,0.24922665872958907
28272,0,0.2538071188027468
28273,0,0.24922665872958907
28274,0,0.24922665872958907
28275,0,0.25042667030774496
28276,0,0.25042667030774496
28277,0,0.25429249028830736
28278,0,0.24946635343441698
28279,0,0.28791588895637577
28280,0,0.24898711792736358
28281,0,0.24922665872958907
28282,0,0.263630163845688
28283,0,0.2826935349335198
28284,0,0.2923997704548993
28285,0,0.2562400846086791
28286,0,0.25163052331092234
28287,0,0.24922665872958907
28288,0,0.25042667030774496
28289,0,0.25211313870180974
28290,0,0.2497062019934829
28291,0,0.2513894456968743
28292,0,0.2513894456968743
28293,0,0.2509077508875949
28294,0,0.2518717543297415
28295,0,0.2513894456968743
28296,0,0.2497062019934829
28297,0,0.2744583051504298
28298,0,0.25114852153880235
28299,0,0.2604110636122129
28300,0,0.24994620435810794
28301,0,0.26090464848983624
28302,0,0.25967182156492913
28303,0,0.24994620435810794
28304,0,0.2506671337938237
28305,0,0.24946635343441698
28306,0,0.2497062019934829
28307,0,0.5746389463148073
28308,0,0.35946374187890234
28309,0,0.2842542051761504
28310,0,0.24922665872958907
28311,0,0.2550216935323606
28312,0,0.24922665872958907
28313,0,0.24922665872958907
28314,0,0.24994620435810794
28315,0,0.24922665872958907
28316,0,0.276246968041631
28317,0,0.25844278301710927
28318,0,0.24922665872958907
28319,0,0.25259636729801954
28320,0,0.25526506666350934
28321,0,0.24994620435810794
28322,0,0.24922665872958907
28323,0,0.2626369556806408
28324,0,0.24946635343441698
28325,0,0.24922665872958907
28326,0,0.24922665872958907
28327,0,0.25163052331092234
28328,0,0.24946635343441698
28329,0,0.24922665872958907
28330,0,0.24922665872958907
28331,0,0.24994620435810794
28332,0,0.26139883825471244
28333,0,0.25163052331092234
28334,0,0.25211313870180974
28335,0,0.2666242191140195
28336,0,0.2509077508875949
28337,0,0.2567285080374613
28338,0,0.2550216935323606
28339,0,0.25114852153880235
28340,0,0.2604110636122129
28341,0,0.2533223590354024
28342,0,0.25163052331092234
28343,0,0.24922665872958907
28344,0,0.28062073825562517
28345,0,0.2497062019934829
28346,0,0.24898711792736358
28347,0,0.24922665872958907
28348,0,0.25550859239318185
28349,0,0.24898711792736358
28350,0,0.27522399275420273
28351,0,0.2633816358831941
28352,0,0.24922665872958907
28353,0,0.2579522300624085
28354,0,0.24922665872958907
28355,0,0.24898711792736358
28356,0,0.25018636047929826
28357,0,0.24922665872958907
28358,0,0.25018636047929826
28359,0,0.2497062019934829
28360,0,0.25526506666350934
28361,0,0.2497062019934829
28362,0,0.24922665872958907
28363,0,0.2518717543297415
28364,0,0.25042667030774496
28365,0,0.25967182156492913
28366,0,0.2497062019934829
28367,0,0.25114852153880235
28368,0,0.24946635343441698
28369,0,0.2497062019934829
28370,0,0.2497062019934829
28371,0,0.24946635343441698
28372,0,0.25163052331092234
28373,0,0.24946635343441698
28374,0,0.24922665872958907
28375,0,0.2706497970140768
28376,0,0.26139883825471244
28377,0,0.24898711792736358
28378,0,0.2513894456968743
28379,0,0.24922665872958907
28380,0,0.30882028722978166
28381,0,0.24922665872958907
28382,0,0.2509077508875949
28383,0,0.2506671337938237
28384,0,0.2506671337938237
28385,0,0.2497062019934829
28386,0,0.2497062019934829
28387,0,0.24946635343441698
28388,0,0.2497062019934829
28389,0,0.24946635343441698
28390,0,0.2497062019934829
28391,0,0.24946635343441698
28392,0,0.24922665872958907
28393,0,0.25042667030774496
28394,0,0.2497062019934829
28395,0,0.24946635343441698
28396,0,0.24898711792736358
28397,0,0.24994620435810794
28398,0,0.25697294816461486
28399,0,0.2567285080374613
28400,0,0.254049728107903
28401,0,0.25211313870180974
28402,0,0.25163052331092234
28403,0,0.24946635343441698
28404,0,0.255996101422554
28405,0,0.2937263303352282
28406,0,0.2545354052892549
28407,0,0.26065778040836796
28408,0,0.28062073825562517
28409,0,0.25163052331092234
28410,0,0.24994620435810794
28411,0,0.25042667030774496
28412,0,0.24946635343441698
28413,0,0.24898711792736358
28414,0,0.2497062019934829
28415,0,0.24946635343441698
28416,0,0.24922665872958907
28417,0,0.25114852153880235
28418,0,0.24898711792736358
28419,0,0.2528382114175303
28420,0,0.24922665872958907
28421,0,0.2547784730557208
28422,0,0.2545354052892549
28423,0,0.24898711792736358
28424,0,0.2579522300624085
28425,0,0.25429249028830736
28426,0,0.24898711792736358
28427,0,0.25018636047929826
28428,0,0.2497062019934829
28429,0,0.2506671337938237
28430,0,0.24922665872958907
28431,0,0.2621412559458173
28432,0,0.24922665872958907
28433,0,0.25042667030774496
28434,0,0.25211313870180974
28435,0,0.2497062019934829
28436,0,0.25235467637528797
28437,0,0.25235467637528797
28438,0,0.24922665872958907
28439,0,0.254049728107903
28440,0,0.24922665872958907
28441,0,0.24946635343441698
28442,0,0.6288930491658173
28443,0,0.2953228326314339
28444,0,0.2731851063836568
28445,0,0.24946635343441698
28446,0,0.24946635343441698
28447,0,0.26787811016863244
28448,0,0.24922665872958907
28449,0,0.2547784730557208
28450,0,0.24946635343441698
28451,0,0.2509077508875949
28452,0,0.2497062019934829
28453,0,0.25967182156492913
28454,0,0.2594257105377026
28455,0,0.28817851059442723
28456,0,0.27907223893697275
28457,0,0.25967182156492913
28458,0,0.24994620435810794
28459,0,0.2497062019934829
28460,0,0.2557522706650723
28461,0,0.25259636729801954
28462,0,0.25648422016617844
28463,0,0.2868668295452066
28464,0,0.260164498164464
28465,0,0.3017588967655113
28466,0,0.25526506666350934
28467,0,0.2506671337938237
28468,0,0.31763518032975163
28469,0,0.25042667030774496
28470,0,0.24946635343441698
28471,0,0.26387884231091896
28472,0,0.24898711792736358
28473,0,0.24922665872958907
28474,0,0.25114852153880235
28475,0,0.25042667030774496
28476,0,0.2545354052892549
28477,0,0.26863223713515383
28478,0,0.24898711792736358
28479,0,0.27471338715246346
28480,0,0.25308020868102804
28481,0,0.2739485831521723
28482,0,0.2562400846086791
28483,0,0.2579522300624085
28484,0,0.2621412559458173
28485,0,0.25235467637528797
28486,0,0.24922665872958907
28487,0,0.24946635343441698
28488,0,0.24922665872958907
28489,0,0.24994620435810794
28490,0,0.25259636729801954
28491,0,0.25042667030774496
28492,0,0.2533223590354024
28493,0,0.255996101422554
28494,0,0.2711556734223759
28495,0,0.2545354052892549
28496,0,0.2591797511080016
28497,0,0.2538071188027468
28498,0,0.2719156003820911
28499,0,0.24898711792736358
28500,0,0.25991808412788864
28501,0,0.26812933660839905
28502,0,0.2509077508875949
28503,0,0.24922665872958907
28504,0,0.24922665872958907
28505,0,0.25235467637528797
28506,0,0.2696398267140141
28507,0,0.2509077508875949
28508,0,0.24946635343441698
28509,0,0.25114852153880235
28510,0,0.2567285080374613
28511,0,0.25042667030774496
28512,0,0.2509077508875949
28513,0,0.2594257105377026
28514,0,0.9982614250931733
28515,0,0.24922665872958907
28516,0,0.2518717543297415
28517,0,0.24946635343441698
28518,0,0.25114852153880235
28519,0,0.2518717543297415
28520,0,0.2497062019934829
28521,0,0.24922665872958907
28522,0,0.24946635343441698
28523,0,0.260164498164464
28524,0,0.2513894456968743
28525,0,0.9969380626154287
28526,0,0.25042667030774496
28527,0,0.24946635343441698
28528,0,0.2621412559458173
28529,0,0.26989209628439964
28530,0,0.24922665872958907
28531,0,0.24922665872958907
28532,0,0.24946635343441698
28533,0,0.5242776837235937
28534,0,0.25868828728672344
28535,0,0.2550216935323606
28536,0,0.2550216935323606
28537,0,0.267125327018197
28538,0,0.2497062019934829
28539,0,0.2497062019934829
28540,0,0.2643766504798919
28541,0,0.24922665872958907
28542,0,0.27675933639707834
28543,0,0.2547784730557208
28544,0,0.2538071188027468
28545,0,0.2547784730557208
28546,0,0.24994620435810794
28547,0,0.2509077508875949
28548,0,0.24922665872958907
28549,0,0.2497062019934829
28550,0,0.24898711792736358
28551,0,0.24994620435810794
28552,0,0.24994620435810794
28553,0,0.24946635343441698
28554,0,0.24898711792736358
28555,0,0.24922665872958907
28556,0,0.24922665872958907
28557,0,0.24994620435810794
28558,0,0.24946635343441698
28559,0,0.24946635343441698
28560,0,0.2808793303913314
28561,0,0.24946635343441698
28562,0,0.24946635343441698
28563,0,0.24946635343441698
28564,0,0.24994620435810794
28565,0,0.2518717543297415
28566,0,0.3148660594480544
28567,0,0.24946635343441698
28568,0,0.24994620435810794
28569,0,0.260164498164464
28570,0,0.25114852153880235
28571,0,0.24922665872958907
28572,0,0.24922665872958907
28573,0,0.24898711792736358
28574,0,0.25770718149734234
28575,0,0.24898711792736358
28576,0,0.2506671337938237
28577,0,0.2533223590354024
28578,0,0.24922665872958907
28579,0,0.25018636047929826
28580,0,0.24898711792736358
28581,0,0.24898711792736358
28582,0,0.2631332584904517
28583,0,0.24994620435810794
28584,0,0.2497062019934829
28585,0,0.24922665872958907
28586,0,0.2497062019934829
28587,0,0.29692436434014696
28588,0,0.24994620435810794
28589,0,0.25259636729801954
28590,0,0.24946635343441698
28591,0,0.24898711792736358
28592,0,0.263630163845688
28593,0,0.24994620435810794
28594,0,0.3550528989954802
28595,0,0.2611516677931992
28596,0,0.24898711792736358
28597,0,0.2497062019934829
28598,0,0.24898711792736358
28599,0,0.25429249028830736
28600,0,0.24922665872958907
28601,0,0.24922665872958907
28602,0,0.24922665872958907
28603,0,0.2545354052892549
28604,0,0.2513894456968743
28605,0,0.2719156003820911
28606,0,0.24922665872958907
28607,0,0.25429249028830736
28608,0,0.25308020868102804
28609,0,0.2497062019934829
28610,0,0.26065778040836796
28611,0,0.25648422016617844
28612,0,0.2509077508875949
28613,0,0.2604110636122129
28614,0,0.24922665872958907
28615,0,0.4641698106049933
28616,0,0.2653740698655859
28617,0,0.27471338715246346
28618,0,0.2506671337938237
28619,0,0.3201384772398196
28620,0,0.24994620435810794
28621,0,0.24946635343441698
28622,0,0.25819743058894706
28623,0,0.9999916486427258
28624,0,0.24898711792736358
28625,0,0.24946635343441698
28626,0,0.2579522300624085
28627,0,0.24994620435810794
28628,0,0.24994620435810794
28629,0,0.2497062019934829
28630,0,0.2557522706650723
28631,0,0.2547784730557208
28632,0,0.2557522706650723
28633,0,0.25018636047929826
28634,0,0.2497062019934829
28635,0,0.24898711792736358
28636,0,0.25018636047929826
28637,0,0.24922665872958907
28638,0,0.2633816358831941
28639,0,0.2497062019934829
28640,0,0.25356466242722453
28641,0,0.28477558134301445
28642,0,0.26139883825471244
28643,0,0.2497062019934829
28644,0,0.25819743058894706
28645,0,0.4495535398351442
28646,0,0.24922665872958907
28647,0,0.2643766504798919
28648,0,0.25308020868102804
28649,0,0.24922665872958907
28650,0,0.25308020868102804
28651,0,0.2589339433372941
28652,0,0.24922665872958907
28653,0,0.2871288801297004
28654,0,0.255996101422554
28655,0,0.2509077508875949
28656,0,0.2509077508875949
28657,0,0.24922665872958907
28658,0,0.25163052331092234
28659,0,0.2557522706650723
28660,0,0.24922665872958907
28661,0,0.24946635343441698
28662,0,0.25235467637528797
28663,0,0.24922665872958907
28664,0,0.25018636047929826
28665,0,0.24946635343441698
28666,0,0.2623890303959627
28667,0,0.26412767121154396
28668,0,0.24922665872958907
28669,0,0.2567285080374613
28670,0,0.24922665872958907
28671,0,0.24994620435810794
28672,0,0.2562400846086791
28673,0,0.24922665872958907
28674,0,0.2902846058695668
28675,0,0.25235467637528797
28676,0,0.24922665872958907
28677,0,0.2497062019934829
28678,0,0.25356466242722453
28679,0,0.255996101422554
28680,0,0.25018636047929826
28681,0,0.2538071188027468
28682,0,0.2509077508875949
28683,0,0.2626369556806408
28684,0,0.2513894456968743
28685,0,0.25114852153880235
28686,0,0.25211313870180974
28687,0,0.25042667030774496
28688,0,0.24994620435810794
28689,0,0.2528382114175303
28690,0,0.24922665872958907
28691,0,0.24946635343441698
28692,0,0.25018636047929826
28693,0,0.2985309017661999
28694,0,0.24922665872958907
28695,0,0.2623890303959627
28696,0,0.24994620435810794
28697,0,0.2509077508875949
28698,0,0.24922665872958907
28699,0,0.24994620435810794
28700,0,0.24922665872958907
28701,0,0.24922665872958907
28702,0,0.27369394331819674
28703,0,0.24922665872958907
28704,0,0.25114852153880235
28705,0,0.24922665872958907
28706,0,0.25018636047929826
28707,0,0.2497062019934829
28708,0,0.25114852153880235
28709,0,0.25235467637528797
28710,0,0.25042667030774496
28711,0,0.24922665872958907
28712,0,0.2518717543297415
28713,0,0.24946635343441698
28714,0,0.2497062019934829
28715,0,0.25163052331092234
28716,0,0.24898711792736358
28717,0,0.2513894456968743
28718,0,0.2497062019934829
28719,0,0.24922665872958907
28720,0,0.3515418308804235
28721,0,0.25868828728672344
28722,0,0.31211003760067735
28723,0,0.3206961813869805
28724,0,0.24946635343441698
28725,0,0.24946635343441698
28726,0,0.7303054509716586
28727,0,0.3107369800885985
28728,0,0.25429249028830736
28729,0,0.353588031082237
28730,0,0.2509077508875949
28731,0,0.24922665872958907
28732,0,0.24946635343441698
28733,0,0.24922665872958907
28734,0,0.25235467637528797
28735,0,0.2513894456968743
28736,0,0.26288503173414757
28737,0,0.2811380676934511
28738,0,0.25114852153880235
28739,0,0.24898711792736358
28740,0,0.24922665872958907
28741,0,0.24922665872958907
28742,0,0.4290534353251567
28743,0,0.25114852153880235
28744,0,0.25550859239318185
28745,0,0.446386702404118
28746,0,0.25114852153880235
28747,0,0.25114852153880235
28748,0,0.25991808412788864
28749,0,0.25235467637528797
28750,0,0.25211313870180974
28751,0,0.24898711792736358
28752,0,0.42466725100742886
28753,0,0.25042667030774496
28754,0,0.2538071188027468
28755,0,0.25018636047929826
28756,0,0.25042667030774496
28757,0,0.25018636047929826
28758,0,0.24898711792736358
28759,0,0.24898711792736358
28760,0,0.25429249028830736
28761,0,0.24898711792736358
28762,0,0.24946635343441698
28763,0,0.24922665872958907
28764,0,0.25163052331092234
28765,0,0.24922665872958907
28766,0,0.2509077508875949
28767,0,0.26065778040836796
28768,0,0.2518717543297415
28769,0,0.26189363239558155
28770,0,0.2643766504798919
28771,0,0.2518717543297415
28772,0,0.29505639901723113
28773,0,0.24946635343441698
28774,0,0.25163052331092234
28775,0,0.2513894456968743
28776,0,0.25018636047929826
28777,0,0.2574622849532736
28778,0,0.2589339433372941
28779,0,0.2497062019934829
28780,0,0.2545354052892549
28781,0,0.2545354052892549
28782,0,0.2506671337938237
28783,0,0.2567285080374613
28784,0,0.25550859239318185
28785,0,0.2509077508875949
28786,0,0.25697294816461486
28787,0,0.27471338715246346
28788,0,0.24898711792736358
28789,0,0.24898711792736358
28790,0,0.24922665872958907
28791,0,0.25042667030774496
28792,0,0.2739485831521723
28793,0,0.2497062019934829
28794,0,0.24922665872958907
28795,0,0.24922665872958907
28796,0,0.2782999562157753
28797,0,0.24922665872958907
28798,0,0.24922665872958907
28799,0,0.24994620435810794
28800,0,0.24898711792736358
28801,0,0.25526506666350934
28802,0,0.24946635343441698
28803,0,0.2518717543297415
28804,0,0.25356466242722453
28805,0,0.2788146654595003
28806,0,0.25018636047929826
28807,0,0.25308020868102804
28808,0,0.2497062019934829
28809,0,0.25042667030774496
28810,0,0.24922665872958907
28811,0,0.254049728107903
28812,0,0.24898711792736358
28813,0,0.24898711792736358
28814,0,0.25114852153880235
28815,0,0.24946635343441698
28816,0,0.24946635343441698
28817,0,0.25550859239318185
28818,0,0.24922665872958907
28819,0,0.25018636047929826
28820,0,0.25042667030774496
28821,0,0.24922665872958907
28822,0,0.255996101422554
28823,0,0.24922665872958907
28824,0,0.2651244898096321
28825,0,0.25042667030774496
28826,0,0.24994620435810794
28827,0,0.24922665872958907
28828,0,0.24898711792736358
28829,0,0.2497062019934829
28830,0,0.2808793303913314
28831,0,0.24922665872958907
28832,0,0.26462578004796306
28833,0,0.2506671337938237
28834,0,0.26288503173414757
28835,0,0.2550216935323606
28836,0,0.255996101422554
28837,0,0.24922665872958907
28838,0,0.2547784730557208
28839,0,0.25259636729801954
28840,0,0.24946635343441698
28841,0,0.24994620435810794
28842,0,0.2633816358831941
28843,0,0.24922665872958907
28844,0,0.25235467637528797
28845,0,0.24898711792736358
28846,0,0.3140378714391569
28847,0,0.25163052331092234
28848,0,0.24994620435810794
28849,0,0.2528382114175303
28850,0,0.24946635343441698
28851,0,0.2506671337938237
28852,0,0.24994620435810794
28853,0,0.2497062019934829
28854,0,0.24922665872958907
28855,0,0.25259636729801954
28856,0,0.24922665872958907
28857,0,0.25018636047929826
28858,0,0.24994620435810794
28859,0,0.25308020868102804
28860,0,0.2518717543297415
28861,0,0.25114852153880235
28862,0,0.2518717543297415
28863,0,0.26838071228833377
28864,0,0.24994620435810794
28865,0,0.24898711792736358
28866,0,0.24898711792736358
28867,0,0.24922665872958907
28868,0,0.25697294816461486
28869,0,0.24994620435810794
28870,0,0.24922665872958907
28871,0,0.24994620435810794
28872,0,0.25211313870180974
28873,0,0.24922665872958907
28874,0,0.273439451035263
28875,0,0.25819743058894706
28876,0,0.2513894456968743
28877,0,0.2744583051504298
28878,0,0.25018636047929826
28879,0,0.24922665872958907
28880,0,0.24922665872958907
28881,0,0.2497062019934829
28882,0,0.255996101422554
28883,0,0.25697294816461486
28884,0,0.311835160960907
28885,0,0.2497062019934829
28886,0,0.24922665872958907
28887,0,0.24922665872958907
28888,0,0.26412767121154396
28889,0,0.27039708151020647
28890,0,0.2497062019934829
28891,0,0.2506671337938237
28892,0,0.25018636047929826
28893,0,0.24946635343441698
28894,0,0.25259636729801954
28895,0,0.2513894456968743
28896,0,0.25648422016617844
28897,0,0.2996046957683178
28898,0,0.2497062019934829
28899,0,0.24922665872958907
28900,0,0.24994620435810794
28901,0,0.25018636047929826
28902,0,0.25018636047929826
28903,0,0.24922665872958907
28904,0,0.2506671337938237
28905,0,0.25697294816461486
28906,0,0.24946635343441698
28907,0,0.25114852153880235
28908,0,0.260164498164464
28909,0,0.2873910736252701
28910,0,0.25018636047929826
28911,0,0.24922665872958907
28912,0,0.30283928897198603
28913,0,0.2696398267140141
28914,0,0.25114852153880235
28915,0,0.2557522706650723
28916,0,0.3112858051290573
28917,0,0.2719156003820911
28918,0,0.24898711792736358
28919,0,0.2518717543297415
28920,0,0.25114852153880235
28921,0,0.2547784730557208
28922,0,0.2538071188027468
28923,0,0.2611516677931992
28924,0,0.24922665872958907
28925,0,0.24898711792736358
28926,0,0.24922665872958907
28927,0,0.2518717543297415
28928,0,0.25211313870180974
28929,0,0.2497062019934829
28930,0,0.25018636047929826
28931,0,0.25018636047929826
28932,0,0.25429249028830736
28933,0,0.24922665872958907
28934,0,0.2497062019934829
28935,0,0.25550859239318185
28936,0,0.24946635343441698
28937,0,0.25211313870180974
28938,0,0.24922665872958907
28939,0,0.24946635343441698
28940,0,0.25163052331092234
28941,0,0.3036510170977686
28942,0,0.25114852153880235
28943,0,0.2550216935323606
28944,0,0.24946635343441698
28945,0,0.24946635343441698
28946,0,0.25114852153880235
28947,0,0.24994620435810794
28948,0,0.25114852153880235
28949,0,0.25235467637528797
28950,0,0.25429249028830736
28951,0,0.25163052331092234
28952,0,0.24922665872958907
28953,0,0.24946635343441698
28954,0,0.24922665872958907
28955,0,0.2631332584904517
28956,0,0.2819151496959549
28957,0,0.2497062019934829
28958,0,0.25235467637528797
28959,0,0.2813969500719204
28960,0,0.24994620435810794
28961,0,0.2509077508875949
28962,0,0.25042667030774496
28963,0,0.24922665872958907
28964,0,0.24922665872958907
28965,0,0.24922665872958907
28966,0,0.24946635343441698
28967,0,0.25648422016617844
28968,0,0.25042667030774496
28969,0,0.24922665872958907
28970,0,0.25042667030774496
28971,0,0.2616461598103055
28972,0,0.2550216935323606
28973,0,0.277785831165439
28974,0,0.2616461598103055
28975,0,0.2513894456968743
28976,0,0.25018636047929826
28977,0,0.24922665872958907
28978,0,0.24922665872958907
28979,0,0.25018636047929826
28980,0,0.24898711792736358
28981,0,0.2550216935323606
28982,0,0.25526506666350934
28983,0,0.24898711792736358
28984,0,0.254049728107903
28985,0,0.25018636047929826
28986,0,0.25018636047929826
28987,0,0.2497062019934829
28988,0,0.24946635343441698
28989,0,0.2497062019934829
28990,0,0.24946635343441698
28991,0,0.24898711792736358
28992,0,0.25163052331092234
28993,0,0.24922665872958907
28994,0,0.24922665872958907
28995,0,0.24922665872958907
28996,0,0.2788146654595003
28997,0,0.2518717543297415
28998,0,0.25526506666350934
28999,0,0.2631332584904517
29000,0,0.24922665872958907
29001,0,0.2513894456968743
29002,0,0.2658736799811523
29003,0,0.24922665872958907
29004,0,0.255996101422554
29005,0,0.25114852153880235
29006,0,0.2506671337938237
29007,0,0.2497062019934829
29008,0,0.25356466242722453
29009,0,0.25114852153880235
29010,0,0.25526506666350934
29011,0,0.24922665872958907
29012,0,0.25018636047929826
29013,0,0.24922665872958907
29014,0,0.25308020868102804
29015,0,0.2497062019934829
29016,0,0.25526506666350934
29017,0,0.2562400846086791
29018,0,0.5664809742751415
29019,0,0.24994620435810794
29020,0,0.25211313870180974
29021,0,0.25114852153880235
29022,0,0.26462578004796306
29023,0,0.2688839110752445
29024,0,0.24994620435810794
29025,0,0.25042667030774496
29026,0,0.24922665872958907
29027,0,0.2711556734223759
29028,0,0.25235467637528797
29029,0,0.2562400846086791
29030,0,0.24946635343441698
29031,0,0.24898711792736358
29032,0,0.25018636047929826
29033,0,0.2497062019934829
29034,0,0.2513894456968743
29035,0,0.24946635343441698
29036,0,0.2538071188027468
29037,0,0.25259636729801954
29038,0,0.24898711792736358
29039,0,0.26139883825471244
29040,0,0.30909369997390423
29041,0,0.24922665872958907
29042,0,0.24946635343441698
29043,0,0.2557522706650723
29044,0,0.30473522712841405
29045,0,0.25114852153880235
29046,0,0.25550859239318185
29047,0,0.2513894456968743
29048,0,0.24946635343441698
29049,0,0.24922665872958907
29050,0,0.25018636047929826
29051,0,0.2567285080374613
29052,0,0.24922665872958907
29053,0,0.24922665872958907
29054,0,0.25042667030774496
29055,0,0.25114852153880235
29056,0,0.24922665872958907
29057,0,0.2623890303959627
29058,0,0.2509077508875949
29059,0,0.25721754048940465
29060,0,0.24922665872958907
29061,0,0.24922665872958907
29062,0,0.24946635343441698
29063,0,0.24994620435810794
29064,0,0.24898711792736358
29065,0,0.24922665872958907
29066,0,0.2653740698655859
29067,0,0.25042667030774496
29068,0,0.25114852153880235
29069,0,0.2497062019934829
29070,0,0.30283928897198603
29071,0,0.26787811016863244
29072,0,0.25018636047929826
29073,0,0.25042667030774496
29074,0,0.24946635343441698
29075,0,0.25721754048940465
29076,0,0.25114852153880235
29077,0,0.2547784730557208
29078,0,0.2497062019934829
29079,0,0.26065778040836796
29080,0,0.25429249028830736
29081,0,0.24898711792736358
29082,0,0.24922665872958907
29083,0,0.25235467637528797
29084,0,0.2832131812223632
29085,0,0.2506671337938237
29086,0,0.254049728107903
29087,0,0.24898711792736358
29088,0,0.24898711792736358
29089,0,0.24994620435810794
29090,0,0.24922665872958907
29091,0,0.2497062019934829
29092,0,0.2826935349335198
29093,0,0.24994620435810794
29094,0,0.24994620435810794
29095,0,0.2589339433372941
29096,0,0.26090464848983624
29097,0,0.25018636047929826
29098,0,0.25697294816461486
29099,0,0.2550216935323606
29100,0,0.2633816358831941
29101,0,0.25211313870180974
29102,0,0.24922665872958907
29103,0,0.24922665872958907
29104,0,0.24922665872958907
29105,0,0.24994620435810794
29106,0,0.24922665872958907
29107,0,0.2513894456968743
29108,0,0.25042667030774496
29109,0,0.24946635343441698
29110,0,0.25114852153880235
29111,0,0.2513894456968743
29112,0,0.24922665872958907
29113,0,0.26863223713515383
29114,0,0.24946635343441698
29115,0,0.24898711792736358
29116,0,0.2550216935323606
29117,0,0.27547951618964556
29118,0,0.25018636047929826
29119,0,0.2497062019934829
29120,0,0.24922665872958907
29121,0,0.25868828728672344
29122,0,0.26288503173414757
29123,0,0.25018636047929826
29124,0,0.2509077508875949
29125,0,0.2626369556806408
29126,0,0.24922665872958907
29127,0,0.24922665872958907
29128,0,0.24994620435810794
29129,0,0.24994620435810794
29130,0,0.2497062019934829
29131,0,0.25844278301710927
29132,0,0.2506671337938237
29133,0,0.24994620435810794
29134,0,0.2506671337938237
29135,0,0.2567285080374613
29136,0,0.2509077508875949
29137,0,0.24922665872958907
29138,0,0.24922665872958907
29139,0,0.2567285080374613
29140,0,0.2497062019934829
29141,0,0.25259636729801954
29142,0,0.2658736799811523
29143,0,0.254049728107903
29144,0,0.24922665872958907
29145,0,0.2497062019934829
29146,0,0.266373889635645
29147,0,0.2668746982653022
29148,0,0.2688839110752445
29149,0,0.2497062019934829
29150,0,0.25550859239318185
29151,0,0.24922665872958907
29152,0,0.2711556734223759
29153,0,0.3014891409206616
29154,0,0.24946635343441698
29155,0,0.24922665872958907
29156,0,0.2562400846086791
29157,0,0.24922665872958907
29158,0,0.255996101422554
29159,0,0.24922665872958907
29160,0,0.3627135714557788
29161,0,0.2509077508875949
29162,0,0.25042667030774496
29163,0,0.25042667030774496
29164,0,0.263630163845688
29165,0,0.2497062019934829
29166,0,0.24922665872958907
29167,0,0.2509077508875949
29168,0,0.2509077508875949
29169,0,0.24922665872958907
29170,0,0.24922665872958907
29171,0,0.2673761053010772
29172,0,0.26863223713515383
29173,0,0.25163052331092234
29174,0,0.24922665872958907
29175,0,0.25308020868102804
29176,0,0.24946635343441698
29177,0,0.254049728107903
29178,0,0.2545354052892549
29179,0,0.2509077508875949
29180,0,0.25042667030774496
29181,0,0.25235467637528797
29182,0,0.2808793303913314
29183,0,0.2497062019934829
29184,0,0.24946635343441698
29185,0,0.24946635343441698
29186,0,0.254049728107903
29187,0,0.24946635343441698
29188,0,0.2780428206232203
29189,0,0.24898711792736358
29190,0,0.24922665872958907
29191,0,0.2557522706650723
29192,0,0.25235467637528797
29193,0,0.26288503173414757
29194,0,0.2545354052892549
29195,0,0.24994620435810794
29196,0,0.24922665872958907
29197,0,0.24922665872958907
29198,0,0.2538071188027468
29199,0,0.2591797511080016
29200,0,0.24946635343441698
29201,0,0.24946635343441698
29202,0,0.24922665872958907
29203,0,0.24922665872958907
29204,0,0.2509077508875949
29205,0,0.24922665872958907
29206,0,0.254049728107903
29207,0,0.2574622849532736
29208,0,0.2497062019934829
29209,0,0.2506671337938237
29210,0,0.2497062019934829
29211,0,0.25042667030774496
29212,0,0.25042667030774496
29213,0,0.25114852153880235
29214,0,0.2550216935323606
29215,0,0.2528382114175303
29216,0,0.24994620435810794
29217,0,0.8477619235729502
29218,0,0.25235467637528797
29219,0,0.25235467637528797
29220,0,0.25770718149734234
29221,0,0.2513894456968743
29222,0,0.24994620435810794
29223,0,0.24922665872958907
29224,0,0.2497062019934829
29225,0,0.2506671337938237
29226,0,0.24922665872958907
29227,0,0.254049728107903
29228,0,0.25042667030774496
29229,0,0.26812933660839905
29230,0,0.25018636047929826
29231,0,0.2509077508875949
29232,0,0.2538071188027468
29233,0,0.24922665872958907
29234,0,0.2497062019934829
29235,0,0.25042667030774496
29236,0,0.25018636047929826
29237,0,0.25429249028830736
29238,0,0.2497062019934829
29239,0,0.25308020868102804
29240,0,0.2509077508875949
29241,0,0.2977270088368268
29242,0,0.2518717543297415
29243,0,0.24994620435810794
29244,0,0.24922665872958907
29245,0,0.27140883417325434
29246,0,0.2567285080374613
29247,0,0.30800085256545445
29248,0,0.24922665872958907
29249,0,0.38005128043510156
29250,0,0.27907223893697275
29251,0,0.24994620435810794
29252,0,0.2528382114175303
29253,0,0.24946635343441698
29254,0,0.2533223590354024
29255,0,0.24922665872958907
29256,0,0.25770718149734234
29257,0,0.24922665872958907
29258,0,0.2545354052892549
29259,0,0.24946635343441698
29260,0,0.24946635343441698
29261,0,0.24994620435810794
29262,0,0.24946635343441698
29263,0,0.26762703304198515
29264,0,0.25163052331092234
29265,0,0.2653740698655859
29266,0,0.25114852153880235
29267,0,0.24994620435810794
29268,0,0.24922665872958907
29269,0,0.2513894456968743
29270,0,0.24946635343441698
29271,0,0.25259636729801954
29272,0,0.24922665872958907
29273,0,0.25429249028830736
29274,0,0.2547784730557208
29275,0,0.25356466242722453
29276,0,0.24922665872958907
29277,0,0.25308020868102804
29278,0,0.2506671337938237
29279,0,0.24922665872958907
29280,0,0.24922665872958907
29281,0,0.24922665872958907
29282,0,0.24922665872958907
29283,0,0.2528382114175303
29284,0,0.2497062019934829
29285,0,0.26189363239558155
29286,0,0.24994620435810794
29287,0,0.2513894456968743
29288,0,0.25042667030774496
29289,0,0.24922665872958907
29290,0,0.2497062019934829
29291,0,0.29452395134318904
29292,0,0.24922665872958907
29293,0,0.24922665872958907
29294,0,0.25429249028830736
29295,0,0.25356466242722453
29296,0,0.2579522300624085
29297,0,0.2902846058695668
29298,0,0.2497062019934829
29299,0,0.27752898792843583
29300,0,0.25163052331092234
29301,0,0.2621412559458173
29302,0,0.3052781467836887
29303,0,0.2693877059391195
29304,0,0.2509077508875949
29305,0,0.2562400846086791
29306,0,0.27752898792843583
29307,0,0.25770718149734234
29308,0,0.2557522706650723
29309,0,0.2985309017661999
29310,0,0.24922665872958907
29311,0,0.2528382114175303
29312,0,0.25308020868102804
29313,0,0.24898711792736358
29314,0,0.2497062019934829
29315,0,0.2506671337938237
29316,0,0.26387884231091896
29317,0,0.2793299582018235
29318,0,0.2509077508875949
29319,0,0.255996101422554
29320,0,0.2513894456968743
29321,0,0.25868828728672344
29322,0,0.25042667030774496
29323,0,0.2513894456968743
29324,0,0.2579522300624085
29325,0,0.2611516677931992
29326,0,0.26412767121154396
29327,0,0.25844278301710927
29328,0,0.2497062019934829
29329,0,0.276246968041631
29330,0,0.24922665872958907
29331,0,0.2509077508875949
29332,0,0.25042667030774496
29333,0,0.24946635343441698
29334,0,0.2953228326314339
29335,0,0.24946635343441698
29336,0,0.24946635343441698
29337,0,0.24922665872958907
29338,0,0.25163052331092234
29339,0,0.25042667030774496
29340,0,0.24898711792736358
29341,0,0.25042667030774496
29342,0,0.2626369556806408
29343,0,0.24994620435810794
29344,0,0.24922665872958907
29345,0,0.2497062019934829
29346,0,0.2513894456968743
29347,0,0.2604110636122129
29348,0,0.25356466242722453
29349,0,0.24994620435810794
29350,0,0.2528382114175303
29351,0,0.2653740698655859
29352,0,0.267125327018197
29353,0,0.2506671337938237
29354,0,0.2633816358831941
29355,0,0.49932496554842
29356,0,0.25114852153880235
29357,0,0.24994620435810794
29358,0,0.31735768260757774
29359,0,0.2594257105377026
29360,0,0.24898711792736358
29361,0,0.2509077508875949
29362,0,0.2497062019934829
29363,0,0.24946635343441698
29364,0,0.24922665872958907
29365,0,0.24922665872958907
29366,0,0.25235467637528797
29367,0,0.24922665872958907
29368,0,0.2545354052892549
29369,0,0.25042667030774496
29370,0,0.24922665872958907
29371,0,0.264875059847429
29372,0,0.2621412559458173
29373,0,0.24922665872958907
29374,0,0.2696398267140141
29375,0,0.24922665872958907
29376,0,0.2719156003820911
29377,0,0.24922665872958907
29378,0,0.24922665872958907
29379,0,0.2513894456968743
29380,0,0.2547784730557208
29381,0,0.24922665872958907
29382,0,0.2557522706650723
29383,0,0.2506671337938237
29384,0,0.2506671337938237
29385,0,0.24898711792736358
29386,0,0.2574622849532736
29387,0,0.28373340488534626
29388,0,0.25042667030774496
29389,0,0.25018636047929826
29390,0,0.25550859239318185
29391,0,0.25259636729801954
29392,0,0.25697294816461486
29393,0,0.27727229099787787
29394,0,0.26090464848983624
29395,0,0.24922665872958907
29396,0,0.25114852153880235
29397,0,0.2497062019934829
29398,0,0.25042667030774496
29399,0,0.2688839110752445
29400,0,0.2661237099011442
29401,0,0.24922665872958907
29402,0,0.2497062019934829
29403,0,0.24922665872958907
29404,0,0.25018636047929826
29405,0,0.24922665872958907
29406,0,0.2780428206232203
29407,0,0.24946635343441698
29408,0,0.24898711792736358
29409,0,0.25042667030774496
29410,0,0.2643766504798919
29411,0,0.24922665872958907
29412,0,0.25648422016617844
29413,0,0.25967182156492913
29414,0,0.25018636047929826
29415,0,0.2506671337938237
29416,0,0.24946635343441698
29417,0,0.25042667030774496
29418,0,0.25967182156492913
29419,0,0.26838071228833377
29420,0,0.2701445145750001
29421,0,0.24922665872958907
29422,0,0.2497062019934829
29423,0,0.24922665872958907
29424,0,0.2557522706650723
29425,0,0.2509077508875949
29426,0,0.2557522706650723
29427,0,0.25868828728672344
29428,0,0.25308020868102804
29429,0,0.2497062019934829
29430,0,0.3342321620169823
29431,0,0.2497062019934829
29432,0,0.24994620435810794
29433,0,0.24946635343441698
29434,0,0.2538071188027468
29435,0,0.24922665872958907
29436,0,0.25308020868102804
29437,0,0.2513894456968743
29438,0,0.2509077508875949
29439,0,0.25042667030774496
29440,0,0.2557522706650723
29441,0,0.2658736799811523
29442,0,0.26090464848983624
29443,0,0.2557522706650723
29444,0,0.2842542051761504
29445,0,0.2916055242597281
29446,0,0.24922665872958907
29447,0,0.24922665872958907
29448,0,0.2506671337938237
29449,0,0.2589339433372941
29450,0,0.2497062019934829
29451,0,0.24946635343441698
29452,0,0.2604110636122129
29453,0,0.2706497970140768
29454,0,0.25042667030774496
29455,0,0.25967182156492913
29456,0,0.2513894456968743
29457,0,0.24994620435810794
29458,0,0.25819743058894706
29459,0,0.2518717543297415
29460,0,0.24922665872958907
29461,0,0.2509077508875949
29462,0,0.24946635343441698
29463,0,0.2497062019934829
29464,0,0.2589339433372941
29465,0,0.255996101422554
29466,0,0.2533223590354024
29467,0,0.25114852153880235
29468,0,0.3055498098486121
29469,0,0.25770718149734234
29470,0,0.25526506666350934
29471,0,0.25042667030774496
29472,0,0.2513894456968743
29473,0,0.28844127474858583
29474,0,0.25018636047929826
29475,0,0.27547951618964556
29476,0,0.2497062019934829
29477,0,0.25018636047929826
29478,0,0.2651244898096321
29479,0,0.25114852153880235
29480,0,0.25114852153880235
29481,0,0.24946635343441698
29482,0,0.24946635343441698
29483,0,0.254049728107903
29484,0,0.25042667030774496
29485,0,0.2513894456968743
29486,0,0.2533223590354024
29487,0,0.25550859239318185
29488,0,0.28036229137605784
29489,0,0.2497062019934829
29490,0,0.2528382114175303
29491,0,0.2604110636122129
29492,0,0.25991808412788864
29493,0,0.2616461598103055
29494,0,0.24922665872958907
29495,0,0.25770718149734234
29496,0,0.2623890303959627
29497,0,0.2518717543297415
29498,0,0.2545354052892549
29499,0,0.24922665872958907
29500,0,0.2506671337938237
29501,0,0.24946635343441698
29502,0,0.25211313870180974
29503,0,0.2518717543297415
29504,0,0.2547784730557208
29505,0,0.2513894456968743
29506,0,0.2550216935323606
29507,0,0.24922665872958907
29508,0,0.2719156003820911
29509,0,0.25550859239318185
29510,0,0.25042667030774496
29511,0,0.24922665872958907
29512,0,0.24922665872958907
29513,0,0.24922665872958907
29514,0,0.2513894456968743
29515,0,0.25018636047929826
29516,0,0.254049728107903
29517,0,0.25018636047929826
29518,0,0.2518717543297415
29519,0,0.2545354052892549
29520,0,0.2506671337938237
29521,0,0.24922665872958907
29522,0,0.2513894456968743
29523,0,0.25211313870180974
29524,0,0.25429249028830736
29525,0,0.24898711792736358
29526,0,0.2497062019934829
29527,0,0.25114852153880235
29528,0,0.273439451035263
29529,0,0.24922665872958907
29530,0,0.25235467637528797
29531,0,0.2623890303959627
29532,0,0.24922665872958907
29533,0,0.25868828728672344
29534,0,0.25211313870180974
29535,0,0.25526506666350934
29536,0,0.2497062019934829
29537,0,0.25114852153880235
29538,0,0.2547784730557208
29539,0,0.24922665872958907
29540,0,0.24922665872958907
29541,0,0.29879914298233406
29542,0,0.2557522706650723
29543,0,0.254049728107903
29544,0,0.2604110636122129
29545,0,0.255996101422554
29546,0,0.2513894456968743
29547,0,0.25114852153880235
29548,0,0.2623890303959627
29549,0,0.24946635343441698
29550,0,0.24922665872958907
29551,0,0.2653740698655859
29552,0,0.25235467637528797
29553,0,0.255996101422554
29554,0,0.24946635343441698
29555,0,0.24922665872958907
29556,0,0.24922665872958907
29557,0,0.2557522706650723
29558,0,0.2497062019934829
29559,0,0.2666242191140195
29560,0,0.24946635343441698
29561,0,0.25308020868102804
29562,0,0.2547784730557208
29563,0,0.25114852153880235
29564,0,0.24922665872958907
29565,0,0.2497062019934829
29566,0,0.3644915299445417
29567,0,0.2528382114175303
29568,0,0.24922665872958907
29569,0,0.24946635343441698
29570,0,0.260164498164464
29571,0,0.24922665872958907
29572,0,0.2513894456968743
29573,0,0.2591797511080016
29574,0,0.24898711792736358
29575,0,0.25042667030774496
29576,0,0.24946635343441698
29577,0,0.25042667030774496
29578,0,0.25868828728672344
29579,0,0.26189363239558155
29580,0,0.25235467637528797
29581,0,0.24946635343441698
29582,0,0.3066378141835097
29583,0,0.2506671337938237
29584,0,0.2497062019934829
29585,0,0.3867113323662232
29586,0,0.2497062019934829
29587,0,0.25211313870180974
29588,0,0.2533223590354024
29589,0,0.2533223590354024
29590,0,0.27471338715246346
29591,0,0.2518717543297415
29592,0,0.24922665872958907
29593,0,0.24922665872958907
29594,0,0.24922665872958907
29595,0,0.24946635343441698
29596,0,0.25042667030774496
29597,0,0.2721692056844967
29598,0,0.24994620435810794
29599,0,0.25770718149734234
29600,0,0.27039708151020647
29601,0,0.25770718149734234
29602,0,0.2497062019934829
29603,0,0.25163052331092234
29604,0,0.2509077508875949
29605,0,0.25550859239318185
29606,0,0.2574622849532736
29607,0,0.25550859239318185
29608,0,0.26838071228833377
29609,0,0.24898711792736358
29610,0,0.24922665872958907
29611,0,0.25211313870180974
29612,0,0.2643766504798919
29613,0,0.24898711792736358
29614,0,0.24922665872958907
29615,0,0.24946635343441698
29616,0,0.24946635343441698
29617,0,0.25042667030774496
29618,0,0.2497062019934829
29619,0,0.2506671337938237
29620,0,0.25042667030774496
29621,0,0.24922665872958907
29622,0,0.2497062019934829
29623,0,0.25042667030774496
29624,0,0.25526506666350934
29625,0,0.24922665872958907
29626,0,0.25018636047929826
29627,0,0.2509077508875949
29628,0,0.2506671337938237
29629,0,0.25550859239318185
29630,0,0.27166214318569587
29631,0,0.25211313870180974
29632,0,0.3140378714391569
29633,0,0.24946635343441698
29634,0,0.32237236413522435
29635,0,0.24922665872958907
29636,0,0.2506671337938237
29637,0,0.25235467637528797
29638,0,0.25259636729801954
29639,0,0.26812933660839905
29640,0,0.2513894456968743
29641,0,0.9999999998936251
29642,0,0.2497062019934829
29643,0,0.2739485831521723
29644,0,0.2497062019934829
29645,0,0.24994620435810794
29646,0,0.25042667030774496
29647,0,0.26189363239558155
29648,0,0.2497062019934829
29649,0,0.24922665872958907
29650,0,0.2623890303959627
29651,0,0.254049728107903
29652,0,0.25018636047929826
29653,0,0.24922665872958907
29654,0,0.2518717543297415
29655,0,0.2497062019934829
29656,0,0.24922665872958907
29657,0,0.2528382114175303
29658,0,0.24922665872958907
29659,0,0.24922665872958907
29660,0,0.24922665872958907
29661,0,0.2518717543297415
29662,0,0.2509077508875949
29663,0,0.2910767325957481
29664,0,0.25259636729801954
29665,0,0.2497062019934829
29666,0,0.24922665872958907
29667,0,0.24922665872958907
29668,0,0.2591797511080016
29669,0,0.24946635343441698
29670,0,0.266373889635645
29671,0,0.25163052331092234
29672,0,0.2567285080374613
29673,0,0.3006806965515369
29674,0,0.25163052331092234
29675,0,0.2497062019934829
29676,0,0.24898711792736358
29677,0,0.2538071188027468
29678,0,0.25042667030774496
29679,0,0.24922665872958907
29680,0,0.25042667030774496
29681,0,0.25550859239318185
29682,0,0.24994620435810794
29683,0,0.24922665872958907
29684,0,0.24922665872958907
29685,0,0.25018636047929826
29686,0,0.8563164151699455
29687,0,0.25114852153880235
29688,0,0.31211003760067735
29689,0,0.24922665872958907
29690,0,0.24922665872958907
29691,0,0.24946635343441698
29692,0,0.24946635343441698
29693,0,0.25259636729801954
29694,0,0.24994620435810794
29695,0,0.24922665872958907
29696,0,0.24922665872958907
29697,0,0.24922665872958907
29698,0,0.24922665872958907
29699,0,0.25042667030774496
29700,0,0.24946635343441698
29701,0,0.24922665872958907
29702,0,0.26863223713515383
29703,0,0.2594257105377026
29704,0,0.25429249028830736
29705,0,0.24946635343441698
29706,0,0.2795878231663588
29707,0,0.25770718149734234
29708,0,0.24994620435810794
29709,0,0.24994620435810794
29710,0,0.254049728107903
29711,0,0.24922665872958907
29712,0,0.25042667030774496
29713,0,0.2621412559458173
29714,0,0.24922665872958907
29715,0,0.2594257105377026
29716,0,0.24994620435810794
29717,0,0.24994620435810794
29718,0,0.2497062019934829
29719,0,0.24946635343441698
29720,0,0.25114852153880235
29721,0,0.24922665872958907
29722,0,0.24922665872958907
29723,0,0.2668746982653022
29724,0,0.25235467637528797
29725,0,0.25018636047929826
29726,0,0.24922665872958907
29727,0,0.25042667030774496
29728,0,0.24922665872958907
29729,0,0.24946635343441698
29730,0,0.2744583051504298
29731,0,0.25211313870180974
29732,0,0.25114852153880235
29733,0,0.24922665872958907
29734,0,0.25018636047929826
29735,0,0.25114852153880235
29736,0,0.24922665872958907
29737,0,0.2509077508875949
29738,0,0.25235467637528797
29739,0,0.24994620435810794
29740,0,0.2567285080374613
29741,0,0.24922665872958907
29742,0,0.24994620435810794
29743,0,0.2589339433372941
29744,0,0.2506671337938237
29745,0,0.264875059847429
29746,0,0.24922665872958907
29747,0,0.2574622849532736
29748,0,0.2550216935323606
29749,0,0.24946635343441698
29750,0,0.24922665872958907
29751,0,0.24922665872958907
29752,0,0.24898711792736358
29753,0,0.27675933639707834
29754,0,0.24994620435810794
29755,0,0.25259636729801954
29756,0,0.24922665872958907
29757,0,0.24946635343441698
29758,0,0.2506671337938237
29759,0,0.2497062019934829
29760,0,0.24994620435810794
29761,0,0.2533223590354024
29762,0,0.24946635343441698
29763,0,0.2518717543297415
29764,0,0.3126601876790624
29765,0,0.25211313870180974
29766,0,0.2533223590354024
29767,0,0.25259636729801954
29768,0,0.2506671337938237
29769,0,0.26288503173414757
29770,0,0.24922665872958907
29771,0,0.2538071188027468
29772,0,0.2513894456968743
29773,0,0.24946635343441698
29774,0,0.2589339433372941
29775,0,0.25042667030774496
29776,0,0.2547784730557208
29777,0,0.24898711792736358
29778,0,0.24922665872958907
29779,0,0.277785831165439
29780,0,0.2518717543297415
29781,0,0.9999819926813948
29782,0,0.25018636047929826
29783,0,0.2557522706650723
29784,0,0.24898711792736358
29785,0,0.25018636047929826
29786,0,0.24922665872958907
29787,0,0.25235467637528797
29788,0,0.2497062019934829
29789,0,0.25211313870180974
29790,0,0.25868828728672344
29791,0,0.277785831165439
29792,0,0.2547784730557208
29793,0,0.24994620435810794
29794,0,0.24946635343441698
29795,0,0.25211313870180974
29796,0,0.24994620435810794
29797,0,0.2513894456968743
29798,0,0.2509077508875949
29799,0,0.24994620435810794
29800,0,0.25259636729801954
29801,0,0.2509077508875949
29802,0,0.24994620435810794
29803,0,0.2545354052892549
29804,0,0.24922665872958907
29805,0,0.3376603697418983
29806,0,0.25429249028830736
29807,0,0.254049728107903
29808,0,0.2873910736252701
29809,0,0.25042667030774496
29810,0,0.24946635343441698
29811,0,0.26090464848983624
29812,0,0.24922665872958907
29813,0,0.24922665872958907
29814,0,0.2547784730557208
29815,0,0.2497062019934829
29816,0,0.25526506666350934
29817,0,0.2528382114175303
29818,0,0.2633816358831941
29819,0,0.2839937329991282
29820,0,0.25114852153880235
29821,0,0.25042667030774496
29822,0,0.24946635343441698
29823,0,0.25163052331092234
29824,0,0.24922665872958907
29825,0,0.24946635343441698
29826,0,0.25042667030774496
29827,0,0.2528382114175303
29828,0,0.24946635343441698
29829,0,0.254049728107903
29830,0,0.26762703304198515
29831,0,0.2757351866047351
29832,0,0.24994620435810794
29833,0,0.2533223590354024
29834,0,0.26462578004796306
29835,0,0.2497062019934829
29836,0,0.26989209628439964
29837,0,0.24994620435810794
29838,0,0.25018636047929826
29839,0,0.25356466242722453
29840,0,0.24946635343441698
29841,0,0.2513894456968743
29842,0,0.2653740698655859
29843,0,0.2497062019934829
29844,0,0.25018636047929826
29845,0,0.25429249028830736
29846,0,0.2729309094433288
29847,0,0.25114852153880235
29848,0,0.25163052331092234
29849,0,0.2528382114175303
29850,0,0.2533223590354024
29851,0,0.2557522706650723
29852,0,0.24922665872958907
29853,0,0.2998734893640149
29854,0,0.25721754048940465
29855,0,0.25042667030774496
29856,0,0.24922665872958907
29857,0,0.2538071188027468
29858,0,0.254049728107903
29859,0,0.25042667030774496
29860,0,0.24922665872958907
29861,0,0.254049728107903
29862,0,0.24946635343441698
29863,0,0.2688839110752445
29864,0,0.24922665872958907
29865,0,0.24922665872958907
29866,0,0.24994620435810794
29867,0,0.2497062019934829
29868,0,0.25042667030774496
29869,0,0.25018636047929826
29870,0,0.2506671337938237
29871,0,0.24922665872958907
29872,0,0.25308020868102804
29873,0,0.25018636047929826
29874,0,0.2506671337938237
29875,0,0.24946635343441698
29876,0,0.2509077508875949
29877,0,0.2591797511080016
29878,0,0.5491097724174253
29879,0,0.3348023274740067
29880,0,0.25042667030774496
29881,0,0.24922665872958907
29882,0,0.2547784730557208
29883,0,0.25163052331092234
29884,0,0.254049728107903
29885,0,0.24922665872958907
29886,0,0.24898711792736358
29887,0,0.24922665872958907
29888,0,0.25697294816461486
29889,0,0.26288503173414757
29890,0,0.24922665872958907
29891,0,0.24922665872958907
29892,0,0.24922665872958907
29893,0,0.25526506666350934
29894,0,0.25018636047929826
29895,0,0.25308020868102804
29896,0,0.2533223590354024
29897,0,0.25697294816461486
29898,0,0.24922665872958907
29899,0,0.2579522300624085
29900,0,0.24898711792736358
29901,0,0.25114852153880235
29902,0,0.2611516677931992
29903,0,0.25018636047929826
29904,0,0.2545354052892549
29905,0,0.2567285080374613
29906,0,0.24898711792736358
29907,0,0.260164498164464
29908,0,0.2574622849532736
29909,0,0.2696398267140141
29910,0,0.2509077508875949
29911,0,0.2533223590354024
29912,0,0.2550216935323606
29913,0,0.24994620435810794
29914,0,0.28036229137605784
29915,0,0.24946635343441698
29916,0,0.26462578004796306
29917,0,0.254049728107903
29918,0,0.2653740698655859
29919,0,0.24994620435810794
29920,0,0.267125327018197
29921,0,0.2782999562157753
29922,0,0.24922665872958907
29923,0,0.25429249028830736
29924,0,0.25259636729801954
29925,0,0.2497062019934829
29926,0,0.24922665872958907
29927,0,0.24946635343441698
29928,0,0.25042667030774496
29929,0,0.25018636047929826
29930,0,0.24898711792736358
29931,0,0.2528382114175303
29932,0,0.24898711792736358
29933,0,0.2545354052892549
29934,0,0.25235467637528797
29935,0,0.25042667030774496
29936,0,0.25211313870180974
29937,0,0.2626369556806408
29938,0,0.2562400846086791
29939,0,0.2658736799811523
29940,0,0.2811380676934511
29941,0,0.25042667030774496
29942,0,0.2497062019934829
29943,0,0.25550859239318185
29944,0,0.2506671337938237
29945,0,0.2562400846086791
29946,0,0.2518717543297415
29947,0,0.24922665872958907
29948,0,0.24994620435810794
29949,0,0.25114852153880235
29950,0,0.25844278301710927
29951,0,0.25235467637528797
29952,0,0.24922665872958907
29953,0,0.24922665872958907
29954,0,0.2509077508875949
29955,0,0.2538071188027468
29956,0,0.2528382114175303
29957,0,0.254049728107903
29958,0,0.24922665872958907
29959,0,0.2533223590354024
29960,0,0.27984583374254635
29961,0,0.2533223590354024
29962,0,0.2547784730557208
29963,0,0.25844278301710927
29964,0,0.600390848493008
29965,0,0.264875059847429
29966,0,0.2574622849532736
29967,0,0.25163052331092234
29968,0,0.2567285080374613
29969,0,0.2562400846086791
29970,0,0.2497062019934829
29971,0,0.24946635343441698
29972,0,0.25356466242722453
29973,0,0.25018636047929826
29974,0,0.24946635343441698
29975,0,0.24922665872958907
29976,0,0.24994620435810794
29977,0,0.24922665872958907
29978,0,0.25042667030774496
29979,0,0.2579522300624085
29980,0,0.27369394331819674
29981,0,0.24946635343441698
29982,0,0.24898711792736358
29983,0,0.2533223590354024
29984,0,0.24922665872958907
29985,0,0.24946635343441698
29986,0,0.2497062019934829
29987,0,0.2509077508875949
29988,0,0.24922665872958907
29989,0,0.25235467637528797
29990,0,0.24946635343441698
29991,0,0.2497062019934829
29992,0,0.26139883825471244
29993,0,0.2497062019934829
29994,0,0.24994620435810794
29995,0,0.24922665872958907
29996,0,0.2562400846086791
29997,0,0.25018636047929826
29998,0,0.24922665872958907
29999,0,0.25042667030774496
30000,0,0.24922665872958907
30001,0,0.25163052331092234
30002,0,0.25163052331092234
30003,0,0.24898711792736358
30004,0,0.24946635343441698
30005,0,0.25211313870180974
30006,0,0.2506671337938237
30007,0,0.24898711792736358
30008,0,0.266373889635645
30009,0,0.24994620435810794
30010,0,0.24946635343441698
30011,0,0.24994620435810794
30012,0,0.25042667030774496
30013,0,0.2518717543297415
30014,0,0.2497062019934829
30015,0,0.2594257105377026
30016,0,0.24994620435810794
30017,0,0.2509077508875949
30018,0,0.2579522300624085
30019,0,0.25235467637528797
30020,0,0.264875059847429
30021,0,0.31541883997452197
30022,0,0.2658736799811523
30023,0,0.2626369556806408
30024,0,0.25721754048940465
30025,0,0.2497062019934829
30026,0,0.2696398267140141
30027,0,0.267125327018197
30028,0,0.2497062019934829
30029,0,0.24922665872958907
30030,0,0.25114852153880235
30031,0,0.26387884231091896
30032,0,0.263630163845688
30033,0,0.260164498164464
30034,0,0.33823341229215537
30035,0,0.25018636047929826
30036,0,0.25211313870180974
30037,0,0.24994620435810794
30038,0,0.3576965045246055
30039,0,0.26065778040836796
30040,0,0.25356466242722453
30041,0,0.24922665872958907
30042,0,0.24922665872958907
30043,0,0.25429249028830736
30044,0,0.2506671337938237
30045,0,0.24898711792736358
30046,0,0.24898711792736358
30047,0,0.24994620435810794
30048,0,0.24922665872958907
30049,0,0.25018636047929826
30050,0,0.2513894456968743
30051,0,0.2673761053010772
30052,0,0.25235467637528797
30053,0,0.25211313870180974
30054,0,0.24922665872958907
30055,0,0.24946635343441698
30056,0,0.24994620435810794
30057,0,0.24946635343441698
30058,0,0.27547951618964556
30059,0,0.2643766504798919
30060,0,0.2643766504798919
30061,0,0.2506671337938237
30062,0,0.25163052331092234
30063,0,0.24922665872958907
30064,0,0.25018636047929826
30065,0,0.2497062019934829
30066,0,0.2497062019934829
30067,0,0.24898711792736358
30068,0,0.25018636047929826
30069,0,0.24922665872958907
30070,0,0.24922665872958907
30071,0,0.25163052331092234
30072,0,0.24898711792736358
30073,0,0.2518717543297415
30074,0,0.24922665872958907
30075,0,0.25042667030774496
30076,0,0.25235467637528797
30077,0,0.26189363239558155
30078,0,0.25308020868102804
30079,0,0.25018636047929826
30080,0,0.254049728107903
30081,0,0.24946635343441698
30082,0,0.27039708151020647
30083,0,0.25018636047929826
30084,0,0.27599100391649967
30085,0,0.25042667030774496
30086,0,0.25042667030774496
30087,0,0.28634315750066114
30088,0,0.276246968041631
30089,0,0.2497062019934829
30090,0,0.2621412559458173
30091,0,0.24946635343441698
30092,0,0.24994620435810794
30093,0,0.24922665872958907
30094,0,0.2497062019934829
30095,0,0.25235467637528797
30096,0,0.2623890303959627
30097,0,0.2506671337938237
30098,0,0.2852975326287324
30099,0,0.2668746982653022
30100,0,0.25235467637528797
30101,0,0.24946635343441698
30102,0,0.2506671337938237
30103,0,0.25526506666350934
30104,0,0.2706497970140768
30105,0,0.26139883825471244
30106,0,0.2497062019934829
30107,0,0.2545354052892549
30108,0,0.24994620435810794
30109,0,0.26562379994597446
30110,0,0.2509077508875949
30111,0,0.2509077508875949
30112,0,0.25018636047929826
30113,0,0.24994620435810794
30114,0,0.28062073825562517
30115,0,0.35887423626826676
30116,0,0.37253761038222144
30117,0,0.24922665872958907
30118,0,0.28062073825562517
30119,0,0.2518717543297415
30120,0,0.2497062019934829
30121,0,0.2497062019934829
30122,0,0.24922665872958907
30123,0,0.24946635343441698
30124,0,0.36716540405913567
30125,0,0.2497062019934829
30126,0,0.24946635343441698
30127,0,0.24946635343441698
30128,0,0.25211313870180974
30129,0,0.25235467637528797
30130,0,0.25114852153880235
30131,0,0.25308020868102804
30132,0,0.24922665872958907
30133,0,0.25042667030774496
30134,0,0.2550216935323606
30135,0,0.2533223590354024
30136,0,0.2497062019934829
30137,0,0.24922665872958907
30138,0,0.24898711792736358
30139,0,0.2562400846086791
30140,0,0.2562400846086791
30141,0,0.25550859239318185
30142,0,0.9836003510758936
30143,0,0.25356466242722453
30144,0,0.3818633013100138
30145,0,0.25721754048940465
30146,0,0.24922665872958907
30147,0,0.25018636047929826
30148,0,0.24922665872958907
30149,0,0.25235467637528797
30150,0,0.25697294816461486
30151,0,0.28062073825562517
30152,0,0.2589339433372941
30153,0,0.24946635343441698
30154,0,0.24994620435810794
30155,0,0.2518717543297415
30156,0,0.24922665872958907
30157,0,0.24922665872958907
30158,0,0.2631332584904517
30159,0,0.2591797511080016
30160,0,0.24898711792736358
30161,0,0.25042667030774496
30162,0,0.2538071188027468
30163,0,0.2562400846086791
30164,0,0.24946635343441698
30165,0,0.24922665872958907
30166,0,0.24922665872958907
30167,0,0.26090464848983624
30168,0,0.25042667030774496
30169,0,0.25018636047929826
30170,0,0.24898711792736358
30171,0,0.2513894456968743
30172,0,0.25114852153880235
30173,0,0.24898711792736358
30174,0,0.2533223590354024
30175,0,0.24946635343441698
30176,0,0.25235467637528797
30177,0,0.25042667030774496
30178,0,0.24946635343441698
30179,0,0.24922665872958907
30180,0,0.25163052331092234
30181,0,0.2528382114175303
30182,0,0.25235467637528797
30183,0,0.254049728107903
30184,0,0.2528382114175303
30185,0,0.24946635343441698
30186,0,0.2506671337938237
30187,0,0.2497062019934829
30188,0,0.24994620435810794
30189,0,0.24946635343441698
30190,0,0.2506671337938237
30191,0,0.2506671337938237
30192,0,0.25042667030774496
30193,0,0.2673761053010772
30194,0,0.255996101422554
30195,0,0.24994620435810794
30196,0,0.24922665872958907
30197,0,0.2661237099011442
30198,0,0.254049728107903
30199,0,0.25721754048940465
30200,0,0.24946635343441698
30201,0,0.2497062019934829
30202,0,0.25211313870180974
30203,0,0.2538071188027468
30204,0,0.24994620435810794
30205,0,0.2509077508875949
30206,0,0.25163052331092234
30207,0,0.25235467637528797
30208,0,0.254049728107903
30209,0,0.25770718149734234
30210,0,0.2509077508875949
30211,0,0.24946635343441698
30212,0,0.2795878231663588
30213,0,0.2506671337938237
30214,0,0.2611516677931992
30215,0,0.24922665872958907
30216,0,0.25163052331092234
30217,0,0.25042667030774496
30218,0,0.24922665872958907
30219,0,0.2509077508875949
30220,0,0.24946635343441698
30221,0,0.2513894456968743
30222,0,0.25042667030774496
30223,0,0.2626369556806408
30224,0,0.24922665872958907
30225,0,0.2706497970140768
30226,0,0.25042667030774496
30227,0,0.25163052331092234
30228,0,0.24922665872958907
30229,0,0.2719156003820911
30230,0,0.2591797511080016
30231,0,0.2631332584904517
30232,0,0.25967182156492913
30233,0,0.2513894456968743
30234,0,0.25114852153880235
30235,0,0.2538071188027468
30236,0,0.2538071188027468
30237,0,0.24946635343441698
30238,0,0.25042667030774496
30239,0,0.2497062019934829
30240,0,0.25018636047929826
30241,0,0.25429249028830736
30242,0,0.24946635343441698
30243,0,0.25721754048940465
30244,0,0.25018636047929826
30245,0,0.3165259686605351
30246,0,0.2509077508875949
30247,0,0.25429249028830736
30248,0,0.24994620435810794
30249,0,0.25429249028830736
30250,0,0.24922665872958907
30251,0,0.2528382114175303
30252,0,0.254049728107903
30253,0,0.2518717543297415
30254,0,0.25211313870180974
30255,0,0.254049728107903
30256,0,0.25235467637528797
30257,0,0.2562400846086791
30258,0,0.254049728107903
30259,0,0.25429249028830736
30260,0,0.2518717543297415
30261,0,0.33708780351985873
30262,0,0.2506671337938237
30263,0,0.24922665872958907
30264,0,0.24922665872958907
30265,0,0.25550859239318185
30266,0,0.25550859239318185
30267,0,0.24994620435810794
30268,0,0.25550859239318185
30269,0,0.25721754048940465
30270,0,0.27039708151020647
30271,0,0.24946635343441698
30272,0,0.25697294816461486
30273,0,0.24946635343441698
30274,0,0.25114852153880235
30275,0,0.2506671337938237
30276,0,0.24946635343441698
30277,0,0.2611516677931992
30278,0,0.24922665872958907
30279,0,0.2545354052892549
30280,0,0.25235467637528797
30281,0,0.24946635343441698
30282,0,0.25308020868102804
30283,0,0.2616461598103055
30284,0,0.25163052331092234
30285,0,0.2518717543297415
30286,0,0.2910767325957481
30287,0,0.24922665872958907
30288,0,0.24922665872958907
30289,0,0.24994620435810794
30290,0,0.2998734893640149
30291,0,0.24946635343441698
30292,0,0.24946635343441698
30293,0,0.25429249028830736
30294,0,0.24922665872958907
30295,0,0.25114852153880235
30296,0,0.25211313870180974
30297,0,0.25868828728672344
30298,0,0.2513894456968743
30299,0,0.2497062019934829
30300,0,0.25721754048940465
30301,0,0.7040859939826112
30302,0,0.2813969500719204
30303,0,0.24922665872958907
30304,0,0.24994620435810794
30305,0,0.255996101422554
30306,0,0.24946635343441698
30307,0,0.24922665872958907
30308,0,0.2547784730557208
30309,0,0.25018636047929826
30310,0,0.24946635343441698
30311,0,0.24946635343441698
30312,0,0.25018636047929826
30313,0,0.24946635343441698
30314,0,0.2518717543297415
30315,0,0.24994620435810794
30316,0,0.2533223590354024
30317,0,0.263630163845688
30318,0,0.25163052331092234
30319,0,0.2497062019934829
30320,0,0.2497062019934829
30321,0,0.2567285080374613
30322,0,0.24946635343441698
30323,0,0.24922665872958907
30324,0,0.24922665872958907
30325,0,0.27242295901463515
30326,0,0.24994620435810794
30327,0,0.25163052331092234
30328,0,0.25163052331092234
30329,0,0.26412767121154396
30330,0,0.25308020868102804
30331,0,0.24922665872958907
30332,0,0.2506671337938237
30333,0,0.25042667030774496
30334,0,0.24898711792736358
30335,0,0.24922665872958907
30336,0,0.24946635343441698
30337,0,0.24994620435810794
30338,0,0.2706497970140768
30339,0,0.24898711792736358
30340,0,0.25114852153880235
30341,0,0.24946635343441698
30342,0,0.24946635343441698
30343,0,0.24922665872958907
30344,0,0.2506671337938237
30345,0,0.2497062019934829
30346,0,0.2562400846086791
30347,0,0.24922665872958907
30348,0,0.24922665872958907
30349,0,0.27140883417325434
30350,0,0.24922665872958907
30351,0,0.2506671337938237
30352,0,0.2497062019934829
30353,0,0.2513894456968743
30354,0,0.25163052331092234
30355,0,0.24922665872958907
30356,0,0.25163052331092234
30357,0,0.24922665872958907
30358,0,0.24922665872958907
30359,0,0.25042667030774496
30360,0,0.25018636047929826
30361,0,0.9997747507814104
30362,0,0.25042667030774496
30363,0,0.24922665872958907
30364,0,0.30991474001027347
30365,0,0.24922665872958907
30366,0,0.25042667030774496
30367,0,0.25042667030774496
30368,0,0.24922665872958907
30369,0,0.24898711792736358
30370,0,0.25042667030774496
30371,0,0.30609354184530957
30372,0,0.24946635343441698
30373,0,0.2497062019934829
30374,0,0.24922665872958907
30375,0,0.2513894456968743
30376,0,0.27471338715246346
30377,0,0.2706497970140768
30378,0,0.254049728107903
30379,0,0.24922665872958907
30380,0,0.24922665872958907
30381,0,0.30909369997390423
30382,0,0.24922665872958907
30383,0,0.24922665872958907
30384,0,0.24898711792736358
30385,0,0.2793299582018235
30386,0,0.24994620435810794
30387,0,0.2533223590354024
30388,0,0.24898711792736358
30389,0,0.25042667030774496
30390,0,0.2497062019934829
30391,0,0.2616461598103055
30392,0,0.24994620435810794
30393,0,0.25235467637528797
30394,0,0.24994620435810794
30395,0,0.2528382114175303
30396,0,0.24946635343441698
30397,0,0.25114852153880235
30398,0,0.24946635343441698
30399,0,0.4072473144824918
30400,0,0.3031097286423923
30401,0,0.37104210592807574
30402,0,0.2497062019934829
30403,0,0.24946635343441698
30404,0,0.2497062019934829
30405,0,0.2497062019934829
30406,0,0.24922665872958907
30407,0,0.24946635343441698
30408,0,0.2513894456968743
30409,0,0.2506671337938237
30410,0,0.24946635343441698
30411,0,0.24922665872958907
30412,0,0.24946635343441698
30413,0,0.25235467637528797
30414,0,0.2497062019934829
30415,0,0.33337782161138085
30416,0,0.2782999562157753
30417,0,0.2557522706650723
30418,0,0.266373889635645
30419,0,0.24946635343441698
30420,0,0.25868828728672344
30421,0,0.24946635343441698
30422,0,0.24922665872958907
30423,0,0.2506671337938237
30424,0,0.24994620435810794
30425,0,0.24922665872958907
30426,0,0.24922665872958907
30427,0,0.24946635343441698
30428,0,0.2923997704548993
30429,0,0.25967182156492913
30430,0,0.24922665872958907
30431,0,0.2631332584904517
30432,0,0.24946635343441698
30433,0,0.2562400846086791
30434,0,0.24922665872958907
30435,0,0.27984583374254635
30436,0,0.2780428206232203
30437,0,0.2910767325957481
30438,0,0.2497062019934829
30439,0,0.24922665872958907
30440,0,0.24922665872958907
30441,0,0.25308020868102804
30442,0,0.24922665872958907
30443,0,0.2673761053010772
30444,0,0.2626369556806408
30445,0,0.24946635343441698
30446,0,0.24922665872958907
30447,0,0.3209752257070505
30448,0,0.3385201117883143
30449,0,0.24946635343441698
30450,0,0.25526506666350934
30451,0,0.24922665872958907
30452,0,0.26787811016863244
30453,0,0.24898711792736358
30454,0,0.2506671337938237
30455,0,0.25259636729801954
30456,0,0.2550216935323606
30457,0,0.24898711792736358
30458,0,0.24922665872958907
30459,0,0.24946635343441698
30460,0,0.2518717543297415
30461,0,0.2497062019934829
30462,0,0.24946635343441698
30463,0,0.3680585245303191
30464,0,0.24922665872958907
30465,0,0.2497062019934829
30466,0,0.2729309094433288
30467,0,0.2506671337938237
30468,0,0.24922665872958907
30469,0,0.24946635343441698
30470,0,0.25163052331092234
30471,0,0.24898711792736358
30472,0,0.24898711792736358
30473,0,0.24946635343441698
30474,0,0.24946635343441698
30475,0,0.24898711792736358
30476,0,0.24922665872958907
30477,0,0.24946635343441698
30478,0,0.24922665872958907
30479,0,0.24994620435810794
30480,0,0.2497062019934829
30481,0,0.25211313870180974
30482,0,0.25211313870180974
30483,0,0.24946635343441698
30484,0,0.2691357340346593
30485,0,0.2533223590354024
30486,0,0.24922665872958907
30487,0,0.302298819338011
30488,0,0.24922665872958907
30489,0,0.2506671337938237
30490,0,0.29665709412401464
30491,0,0.2591797511080016
30492,0,0.2658736799811523
30493,0,0.2506671337938237
30494,0,0.2557522706650723
30495,0,0.2653740698655859
30496,0,0.24946635343441698
30497,0,0.25429249028830736
30498,0,0.25844278301710927
30499,0,0.2666242191140195
30500,0,0.24922665872958907
30501,0,0.24922665872958907
30502,0,0.2497062019934829
30503,0,0.2509077508875949
30504,0,0.24922665872958907
30505,0,0.2497062019934829
30506,0,0.24922665872958907
30507,0,0.24898711792736358
30508,0,0.25018636047929826
30509,0,0.25163052331092234
30510,0,0.24946635343441698
30511,0,0.24922665872958907
30512,0,0.24922665872958907
30513,0,0.2538071188027468
30514,0,0.26787811016863244
30515,0,0.2533223590354024
30516,0,0.2506671337938237
30517,0,0.5994687582836548
30518,0,0.25042667030774496
30519,0,0.25526506666350934
30520,0,0.3132108659534551
30521,0,0.24946635343441698
30522,0,0.24922665872958907
30523,0,0.24922665872958907
30524,0,0.24946635343441698
30525,0,0.2497062019934829
30526,0,0.25042667030774496
30527,0,0.24922665872958907
30528,0,0.24922665872958907
30529,0,0.24898711792736358
30530,0,0.24898711792736358
30531,0,0.2557522706650723
30532,0,0.25163052331092234
30533,0,0.2497062019934829
30534,0,0.24946635343441698
30535,0,0.2513894456968743
30536,0,0.2497062019934829
30537,0,0.24994620435810794
30538,0,0.28373340488534626
30539,0,0.254049728107903
30540,0,0.2509077508875949
30541,0,0.24994620435810794
30542,0,0.24922665872958907
30543,0,0.24922665872958907
30544,0,0.24898711792736358
30545,0,0.24922665872958907
30546,0,0.2633816358831941
30547,0,0.25211313870180974
30548,0,0.25018636047929826
30549,0,0.25114852153880235
30550,0,0.24922665872958907
30551,0,0.24922665872958907
30552,0,0.24922665872958907
30553,0,0.24922665872958907
30554,0,0.25018636047929826
30555,0,0.2518717543297415
30556,0,0.24946635343441698
30557,0,0.31211003760067735
30558,0,0.2506671337938237
30559,0,0.24994620435810794
30560,0,0.25868828728672344
30561,0,0.2589339433372941
30562,0,0.25042667030774496
30563,0,0.24922665872958907
30564,0,0.24994620435810794
30565,0,0.25018636047929826
30566,0,0.24946635343441698
30567,0,0.2782999562157753
30568,0,0.25042667030774496
30569,0,0.2567285080374613
30570,0,0.25018636047929826
30571,0,0.24922665872958907
30572,0,0.2538071188027468
30573,0,0.2538071188027468
30574,0,0.25967182156492913
30575,0,0.24922665872958907
30576,0,0.25018636047929826
30577,0,0.2497062019934829
30578,0,0.25018636047929826
30579,0,0.24946635343441698
30580,0,0.24946635343441698
30581,0,0.25211313870180974
30582,0,0.2506671337938237
30583,0,0.24922665872958907
30584,0,0.24946635343441698
30585,0,0.2497062019934829
30586,0,0.2579522300624085
30587,0,0.2626369556806408
30588,0,0.24922665872958907
30589,0,0.2574622849532736
30590,0,0.25018636047929826
30591,0,0.2709026610103361
30592,0,0.2497062019934829
30593,0,0.2518717543297415
30594,0,0.255996101422554
30595,0,0.2538071188027468
30596,0,0.2497062019934829
30597,0,0.25042667030774496
30598,0,0.2497062019934829
30599,0,0.26139883825471244
30600,0,0.25770718149734234
30601,0,0.24946635343441698
30602,0,0.24994620435810794
30603,0,0.24922665872958907
30604,0,0.2567285080374613
30605,0,0.24922665872958907
30606,0,0.2574622849532736
30607,0,0.24946635343441698
30608,0,0.25018636047929826
30609,0,0.24922665872958907
30610,0,0.25114852153880235
30611,0,0.2819151496959549
30612,0,0.2513894456968743
30613,0,0.2513894456968743
30614,0,0.24922665872958907
30615,0,0.2900208469104864
30616,0,0.25308020868102804
30617,0,0.24898711792736358
30618,0,0.26989209628439964
30619,0,0.2497062019934829
30620,0,0.24922665872958907
30621,0,0.2589339433372941
30622,0,0.2691357340346593
30623,0,0.24922665872958907
30624,0,0.25163052331092234
30625,0,0.25721754048940465
30626,0,0.2497062019934829
30627,0,0.25018636047929826
30628,0,0.25429249028830736
30629,0,0.2780428206232203
30630,0,0.2497062019934829
30631,0,0.2562400846086791
30632,0,0.24922665872958907
30633,0,0.2528382114175303
30634,0,0.2545354052892549
30635,0,0.24922665872958907
30636,0,0.24922665872958907
30637,0,0.25114852153880235
30638,0,0.24922665872958907
30639,0,0.24922665872958907
30640,0,0.2506671337938237
30641,0,0.26762703304198515
30642,0,0.24922665872958907
30643,0,0.25235467637528797
30644,0,0.2528382114175303
30645,0,0.273439451035263
30646,0,0.2528382114175303
30647,0,0.2506671337938237
30648,0,0.25042667030774496
30649,0,0.24994620435810794
30650,0,0.24946635343441698
30651,0,0.24946635343441698
30652,0,0.2506671337938237
30653,0,0.24946635343441698
30654,0,0.25114852153880235
30655,0,0.24946635343441698
30656,0,0.2513894456968743
30657,0,0.28555872370304497
30658,0,0.25308020868102804
30659,0,0.2513894456968743
30660,0,0.25018636047929826
30661,0,0.24994620435810794
30662,0,0.24922665872958907
30663,0,0.24922665872958907
30664,0,0.25429249028830736
30665,0,0.2497062019934829
30666,0,0.2653740698655859
30667,0,0.24946635343441698
30668,0,0.2518717543297415
30669,0,0.2518717543297415
30670,0,0.24946635343441698
30671,0,0.2497062019934829
30672,0,0.24922665872958907
30673,0,0.24922665872958907
30674,0,0.25018636047929826
30675,0,0.2533223590354024
30676,0,0.24946635343441698
30677,0,0.24994620435810794
30678,0,0.27907223893697275
30679,0,0.35916893591517035
30680,0,0.2731851063836568
30681,0,0.25819743058894706
30682,0,0.25018636047929826
30683,0,0.24946635343441698
30684,0,0.24922665872958907
30685,0,0.24946635343441698
30686,0,0.2651244898096321
30687,0,0.2513894456968743
30688,0,0.2528382114175303
30689,0,0.24898711792736358
30690,0,0.2497062019934829
30691,0,0.24922665872958907
30692,0,0.25868828728672344
30693,0,0.24922665872958907
30694,0,0.2887041813192554
30695,0,0.2497062019934829
30696,0,0.24922665872958907
30697,0,0.267125327018197
30698,0,0.25042667030774496
30699,0,0.24922665872958907
30700,0,0.2513894456968743
30701,0,0.24994620435810794
30702,0,0.25356466242722453
30703,0,0.25721754048940465
30704,0,0.24994620435810794
30705,0,0.25042667030774496
30706,0,0.2513894456968743
30707,0,0.2793299582018235
30708,0,0.26989209628439964
30709,0,0.25211313870180974
30710,0,0.24922665872958907
30711,0,0.2621412559458173
30712,0,0.25235467637528797
30713,0,0.9909034539747955
30714,0,0.24898711792736358
30715,0,0.2550216935323606
30716,0,0.2497062019934829
30717,0,0.2782999562157753
30718,0,0.24898711792736358
30719,0,0.24994620435810794
30720,0,0.24922665872958907
30721,0,0.2643766504798919
30722,0,0.27984583374254635
30723,0,0.2545354052892549
30724,0,0.2892304213100352
30725,0,0.28634315750066114
30726,0,0.24922665872958907
30727,0,0.24946635343441698
30728,0,0.24946635343441698
30729,0,0.2509077508875949
30730,0,0.25163052331092234
30731,0,0.2897572297631633
30732,0,0.24898711792736358
30733,0,0.24946635343441698
30734,0,0.26762703304198515
30735,0,0.24922665872958907
30736,0,0.24922665872958907
30737,0,0.24922665872958907
30738,0,0.24922665872958907
30739,0,0.24922665872958907
30740,0,0.2497062019934829
30741,0,0.24946635343441698
30742,0,0.24922665872958907
30743,0,0.2506671337938237
30744,0,0.25211313870180974
30745,0,0.2509077508875949
30746,0,0.25991808412788864
30747,0,0.2691357340346593
30748,0,0.24922665872958907
30749,0,0.3565204885158882
30750,0,0.2557522706650723
30751,0,0.26812933660839905
30752,0,0.25114852153880235
30753,0,0.25163052331092234
30754,0,0.25163052331092234
30755,0,0.2497062019934829
30756,0,0.24922665872958907
30757,0,0.2562400846086791
30758,0,0.24946635343441698
30759,0,0.24922665872958907
30760,0,0.24898711792736358
30761,0,0.24898711792736358
30762,0,0.24922665872958907
30763,0,0.24922665872958907
30764,0,0.24898711792736358
30765,0,0.263630163845688
30766,0,0.28608153623536337
30767,0,0.2673761053010772
30768,0,0.2567285080374613
30769,0,0.24898711792736358
30770,0,0.26288503173414757
30771,0,0.2631332584904517
30772,0,0.2518717543297415
30773,0,0.2497062019934829
30774,0,0.24898711792736358
30775,0,0.2518717543297415
30776,0,0.25163052331092234
30777,0,0.2668746982653022
30778,0,0.2782999562157753
30779,0,0.2589339433372941
30780,0,0.24922665872958907
30781,0,0.24922665872958907
30782,0,0.26989209628439964
30783,0,0.25550859239318185
30784,0,0.266373889635645
30785,0,0.26562379994597446
30786,0,0.24898711792736358
30787,0,0.25163052331092234
30788,0,0.24946635343441698
30789,0,0.25018636047929826
30790,0,0.2497062019934829
30791,0,0.2538071188027468
30792,0,0.24898711792736358
30793,0,0.24946635343441698
30794,0,0.24994620435810794
30795,0,0.25235467637528797
30796,0,0.26989209628439964
30797,0,0.2913410577785436
30798,0,0.2557522706650723
30799,0,0.2506671337938237
30800,0,0.2579522300624085
30801,0,0.25042667030774496
30802,0,0.24922665872958907
30803,0,0.25114852153880235
30804,0,0.24898711792736358
30805,0,0.25211313870180974
30806,0,0.25235467637528797
30807,0,0.25697294816461486
30808,0,0.25356466242722453
30809,0,0.25163052331092234
30810,0,0.24922665872958907
30811,0,0.7925977957535033
30812,0,0.254049728107903
30813,0,0.25114852153880235
30814,0,0.24922665872958907
30815,0,0.2528382114175303
30816,0,0.24946635343441698
30817,0,0.25991808412788864
30818,0,0.26189363239558155
30819,0,0.25308020868102804
30820,0,0.266373889635645
30821,0,0.25550859239318185
30822,0,0.3041928502455261
30823,0,0.2545354052892549
30824,0,0.24898711792736358
30825,0,0.2497062019934829
30826,0,0.24898711792736358
30827,0,0.2506671337938237
30828,0,0.25042667030774496
30829,0,0.2574622849532736
30830,0,0.24946635343441698
30831,0,0.2497062019934829
30832,0,0.2545354052892549
30833,0,0.25356466242722453
30834,0,0.260164498164464
30835,0,0.24946635343441698
30836,0,0.25211313870180974
30837,0,0.24922665872958907
30838,0,0.25042667030774496
30839,0,0.29425793749931844
30840,0,0.24898711792736358
30841,0,0.25042667030774496
30842,0,0.2506671337938237
30843,0,0.24898711792736358
30844,0,0.25163052331092234
30845,0,0.24898711792736358
30846,0,0.24898711792736358
30847,0,0.266373889635645
30848,0,0.2611516677931992
30849,0,0.24922665872958907
30850,0,0.25211313870180974
30851,0,0.25042667030774496
30852,0,0.24922665872958907
30853,0,0.25042667030774496
30854,0,0.24922665872958907
30855,0,0.24922665872958907
30856,0,0.25018636047929826
30857,0,0.24946635343441698
30858,0,0.25042667030774496
30859,0,0.24946635343441698
30860,0,0.264875059847429
30861,0,0.2497062019934829
30862,0,0.25042667030774496
30863,0,0.24946635343441698
30864,0,0.24994620435810794
30865,0,0.25235467637528797
30866,0,0.2528382114175303
30867,0,0.24994620435810794
30868,0,0.25259636729801954
30869,0,0.24994620435810794
30870,0,0.25042667030774496
30871,0,0.25018636047929826
30872,0,0.24946635343441698
30873,0,0.24922665872958907
30874,0,0.25114852153880235
30875,0,0.2631332584904517
30876,0,0.28373340488534626
30877,0,0.2550216935323606
30878,0,0.316803076636885
30879,0,0.24946635343441698
30880,0,0.25308020868102804
30881,0,0.26812933660839905
30882,0,0.2574622849532736
30883,0,0.2545354052892549
30884,0,0.254049728107903
30885,0,0.2513894456968743
30886,0,0.24946635343441698
30887,0,0.25114852153880235
30888,0,0.25819743058894706
30889,0,0.25235467637528797
30890,0,0.25163052331092234
30891,0,0.2731851063836568
30892,0,0.2538071188027468
30893,0,0.2513894456968743
30894,0,0.24922665872958907
30895,0,0.24994620435810794
30896,0,0.24994620435810794
30897,0,0.25259636729801954
30898,0,0.24922665872958907
30899,0,0.24922665872958907
30900,0,0.24922665872958907
30901,0,0.24922665872958907
30902,0,0.2506671337938237
30903,0,0.2562400846086791
30904,0,0.2509077508875949
30905,0,0.2533223590354024
30906,0,0.24946635343441698
30907,0,0.24922665872958907
30908,0,0.2497062019934829
30909,0,0.24898711792736358
30910,0,0.2533223590354024
30911,0,0.2591797511080016
30912,0,0.24994620435810794
30913,0,0.24922665872958907
30914,0,0.2550216935323606
30915,0,0.24922665872958907
30916,0,0.3653819015975629
30917,0,0.2533223590354024
30918,0,0.2567285080374613
30919,0,0.24946635343441698
30920,0,0.24922665872958907
30921,0,0.24994620435810794
30922,0,0.2579522300624085
30923,0,0.25163052331092234
30924,0,0.26412767121154396
30925,0,0.24946635343441698
30926,0,0.34081796369322376
30927,0,0.2528382114175303
30928,0,0.24898711792736358
30929,0,0.2693877059391195
30930,0,0.27752898792843583
30931,0,0.2545354052892549
30932,0,0.2567285080374613
30933,0,0.26412767121154396
30934,0,0.2673761053010772
30935,0,0.34456794611541847
30936,0,0.255996101422554
30937,0,0.2574622849532736
30938,0,0.24946635343441698
30939,0,0.24922665872958907
30940,0,0.24922665872958907
30941,0,0.24994620435810794
30942,0,0.26562379994597446
30943,0,0.2497062019934829
30944,0,0.2533223590354024
30945,0,0.2513894456968743
30946,0,0.2528382114175303
30947,0,0.25018636047929826
30948,0,0.25018636047929826
30949,0,0.25018636047929826
30950,0,0.2506671337938237
30951,0,0.2506671337938237
30952,0,0.24994620435810794
30953,0,0.24994620435810794
30954,0,0.24922665872958907
30955,0,0.24994620435810794
30956,0,0.2513894456968743
30957,0,0.2631332584904517
30958,0,0.41282340985100135
30959,0,0.24922665872958907
30960,0,0.2533223590354024
30961,0,0.2506671337938237
30962,0,0.3165259686605351
30963,0,0.26139883825471244
30964,0,0.25018636047929826
30965,0,0.24946635343441698
30966,0,0.25018636047929826
30967,0,0.2538071188027468
30968,0,0.24946635343441698
30969,0,0.2497062019934829
30970,0,0.2497062019934829
30971,0,0.2497062019934829
30972,0,0.254049728107903
30973,0,0.2567285080374613
30974,0,0.25429249028830736
30975,0,0.2513894456968743
30976,0,0.24946635343441698
30977,0,0.2497062019934829
30978,0,0.2518717543297415
30979,0,0.2633816358831941
30980,0,0.24922665872958907
30981,0,0.42185376777674033
30982,0,0.24922665872958907
30983,0,0.2611516677931992
30984,0,0.25356466242722453
30985,0,0.24946635343441698
30986,0,0.25648422016617844
30987,0,0.2518717543297415
30988,0,0.24922665872958907
30989,0,0.25018636047929826
30990,0,0.2545354052892549
30991,0,0.25114852153880235
30992,0,0.2929299724999839
30993,0,0.24922665872958907
30994,0,0.24922665872958907
30995,0,0.25163052331092234
30996,0,0.24922665872958907
30997,0,0.28165597743633575
30998,0,0.26863223713515383
30999,0,0.2545354052892549
31000,0,0.2744583051504298
31001,0,0.2518717543297415
31002,0,0.2509077508875949
31003,0,0.24922665872958907
31004,0,0.24922665872958907
31005,0,0.27599100391649967
31006,0,0.24946635343441698
31007,0,0.24922665872958907
31008,0,0.24922665872958907
31009,0,0.24994620435810794
31010,0,0.24922665872958907
31011,0,0.24922665872958907
31012,0,0.24922665872958907
31013,0,0.2497062019934829
31014,0,0.24946635343441698
31015,0,0.3737357741539437
31016,0,0.2673761053010772
31017,0,0.2518717543297415
31018,0,0.24922665872958907
31019,0,0.25211313870180974
31020,0,0.24946635343441698
31021,0,0.24898711792736358
31022,0,0.24922665872958907
31023,0,0.2533223590354024
31024,0,0.2651244898096321
31025,0,0.24994620435810794
31026,0,0.2497062019934829
31027,0,0.25235467637528797
31028,0,0.24922665872958907
31029,0,0.2658736799811523
31030,0,0.25042667030774496
31031,0,0.2497062019934829
31032,0,0.27855723785676184
31033,0,0.2513894456968743
31034,0,0.2701445145750001
31035,0,0.2518717543297415
31036,0,0.24922665872958907
31037,0,0.25018636047929826
31038,0,0.25211313870180974
31039,0,0.25211313870180974
31040,0,0.2497062019934829
31041,0,0.25018636047929826
31042,0,0.24922665872958907
31043,0,0.25018636047929826
31044,0,0.24898711792736358
31045,0,0.2513894456968743
31046,0,0.25819743058894706
31047,0,0.25356466242722453
31048,0,0.26562379994597446
31049,0,0.26762703304198515
31050,0,0.2506671337938237
31051,0,0.26562379994597446
31052,0,0.25114852153880235
31053,0,0.25770718149734234
31054,0,0.2528382114175303
31055,0,0.25042667030774496
31056,0,0.2506671337938237
31057,0,0.2528382114175303
31058,0,0.25018636047929826
31059,0,0.24922665872958907
31060,0,0.24922665872958907
31061,0,0.25235467637528797
31062,0,0.2513894456968743
31063,0,0.28608153623536337
31064,0,0.31985981769305644
31065,0,0.25356466242722453
31066,0,0.25163052331092234
31067,0,0.2813969500719204
31068,0,0.24946635343441698
31069,0,0.2591797511080016
31070,0,0.2574622849532736
31071,0,0.30772797595108314
31072,0,0.3126601876790624
31073,0,0.2562400846086791
31074,0,0.25308020868102804
31075,0,0.2509077508875949
31076,0,0.25235467637528797
31077,0,0.2497062019934829
31078,0,0.25429249028830736
31079,0,0.255996101422554
31080,0,0.2513894456968743
31081,0,0.25042667030774496
31082,0,0.24922665872958907
31083,0,0.24946635343441698
31084,0,0.24994620435810794
31085,0,0.2497062019934829
31086,0,0.2528382114175303
31087,0,0.2533223590354024
31088,0,0.25042667030774496
31089,0,0.24994620435810794
31090,0,0.24994620435810794
31091,0,0.2497062019934829
31092,0,0.2591797511080016
31093,0,0.254049728107903
31094,0,0.24994620435810794
31095,0,0.25042667030774496
31096,0,0.2518717543297415
31097,0,0.2780428206232203
31098,0,0.25042667030774496
31099,0,0.24922665872958907
31100,0,0.3506665494063898
31101,0,0.2509077508875949
31102,0,0.24946635343441698
31103,0,0.999983766923526
31104,0,0.25429249028830736
31105,0,0.25018636047929826
31106,0,0.2506671337938237
31107,0,0.25308020868102804
31108,0,0.24994620435810794
31109,0,0.2497062019934829
31110,0,0.27496861638104225
31111,0,0.24922665872958907
31112,0,0.24898711792736358
31113,0,0.25042667030774496
31114,0,0.2616461598103055
31115,0,0.25770718149734234
31116,0,0.28217446675969593
31117,0,0.25235467637528797
31118,0,0.25163052331092234
31119,0,0.24898711792736358
31120,0,0.24898711792736358
31121,0,0.2497062019934829
31122,0,0.2557522706650723
31123,0,0.2591797511080016
31124,0,0.25018636047929826
31125,0,0.25114852153880235
31126,0,0.25356466242722453
31127,0,0.25042667030774496
31128,0,0.24898711792736358
31129,0,0.2793299582018235
31130,0,0.2497062019934829
31131,0,0.2497062019934829
31132,0,0.24946635343441698
31133,0,0.25211313870180974
31134,0,0.2497062019934829
31135,0,0.25308020868102804
31136,0,0.2923997704548993
31137,0,0.316803076636885
31138,0,0.2591797511080016
31139,0,0.2518717543297415
31140,0,0.24898711792736358
31141,0,0.25042667030774496
31142,0,0.24922665872958907
31143,0,0.2506671337938237
31144,0,0.25042667030774496
31145,0,0.27547951618964556
31146,0,0.2497062019934829
31147,0,0.2604110636122129
31148,0,0.25018636047929826
31149,0,0.27496861638104225
31150,0,0.25844278301710927
31151,0,0.24898711792736358
31152,0,0.2518717543297415
31153,0,0.2547784730557208
31154,0,0.2591797511080016
31155,0,0.24946635343441698
31156,0,0.25967182156492913
31157,0,0.24946635343441698
31158,0,0.27984583374254635
31159,0,0.24922665872958907
31160,0,0.24922665872958907
31161,0,0.2643766504798919
31162,0,0.2533223590354024
31163,0,0.27907223893697275
31164,0,0.24946635343441698
31165,0,0.2550216935323606
31166,0,0.2497062019934829
31167,0,0.25163052331092234
31168,0,0.2509077508875949
31169,0,0.24946635343441698
31170,0,0.2574622849532736
31171,0,0.24922665872958907
31172,0,0.5711921881863016
31173,0,0.2506671337938237
31174,0,0.2497062019934829
31175,0,0.2616461598103055
31176,0,0.24994620435810794
31177,0,0.25356466242722453
31178,0,0.2497062019934829
31179,0,0.2832131812223632
31180,0,0.25042667030774496
31181,0,0.24994620435810794
31182,0,0.25550859239318185
31183,0,0.2887041813192554
31184,0,0.2594257105377026
31185,0,0.2509077508875949
31186,0,0.24922665872958907
31187,0,0.26863223713515383
31188,0,0.24994620435810794
31189,0,0.24898711792736358
31190,0,0.28555872370304497
31191,0,0.24922665872958907
31192,0,0.24922665872958907
31193,0,0.32686449945316515
31194,0,0.4268589052647861
31195,0,0.25429249028830736
31196,0,0.25163052331092234
31197,0,0.2497062019934829
31198,0,0.24922665872958907
31199,0,0.25018636047929826
31200,0,0.24994620435810794
31201,0,0.24922665872958907
31202,0,0.2691357340346593
31203,0,0.24922665872958907
31204,0,0.24898711792736358
31205,0,0.35212590715745934
31206,0,0.2528382114175303
31207,0,0.24946635343441698
31208,0,0.254049728107903
31209,0,0.24898711792736358
31210,0,0.25526506666350934
31211,0,0.25042667030774496
31212,0,0.2497062019934829
31213,0,0.24994620435810794
31214,0,0.27242295901463515
31215,0,0.25356466242722453
31216,0,0.24922665872958907
31217,0,0.24922665872958907
31218,0,0.24922665872958907
31219,0,0.24922665872958907
31220,0,0.24922665872958907
31221,0,0.24922665872958907
31222,0,0.2497062019934829
31223,0,0.2528382114175303
31224,0,0.24922665872958907
31225,0,0.254049728107903
31226,0,0.25550859239318185
31227,0,0.25163052331092234
31228,0,0.25770718149734234
31229,0,0.2693877059391195
31230,0,0.3237726842572225
31231,0,0.25721754048940465
31232,0,0.2795878231663588
31233,0,0.25259636729801954
31234,0,0.277785831165439
31235,0,0.25042667030774496
31236,0,0.24994620435810794
31237,0,0.24946635343441698
31238,0,0.2528382114175303
31239,0,0.24922665872958907
31240,0,0.24922665872958907
31241,0,0.25356466242722453
31242,0,0.254049728107903
31243,0,0.24946635343441698
31244,0,0.2623890303959627
31245,0,0.2509077508875949
31246,0,0.2533223590354024
31247,0,0.25308020868102804
31248,0,0.2509077508875949
31249,0,0.25967182156492913
31250,0,0.26387884231091896
31251,0,0.24922665872958907
31252,0,0.2550216935323606
31253,0,0.2497062019934829
31254,0,0.24946635343441698
31255,0,0.2513894456968743
31256,0,0.2545354052892549
31257,0,0.25163052331092234
31258,0,0.25163052331092234
31259,0,0.24946635343441698
31260,0,0.255996101422554
31261,0,0.2742033704565688
31262,0,0.2594257105377026
31263,0,0.25770718149734234
31264,0,0.25114852153880235
31265,0,0.25235467637528797
31266,0,0.3839814839907122
31267,0,0.3308213756046305
31268,0,0.2550216935323606
31269,0,0.25163052331092234
31270,0,0.2579522300624085
31271,0,0.2547784730557208
31272,0,0.2506671337938237
31273,0,0.24946635343441698
31274,0,0.2509077508875949
31275,0,0.4296809605630888
31276,0,0.24946635343441698
31277,0,0.27547951618964556
31278,0,0.2513894456968743
31279,0,0.2497062019934829
31280,0,0.24922665872958907
31281,0,0.267125327018197
31282,0,0.24922665872958907
31283,0,0.24922665872958907
31284,0,0.2673761053010772
31285,0,0.24922665872958907
31286,0,0.2616461598103055
31287,0,0.2824339285361378
31288,0,0.26090464848983624
31289,0,0.25308020868102804
31290,0,0.24922665872958907
31291,0,0.3431233224312583
31292,0,0.24898711792736358
31293,0,0.24898711792736358
31294,0,0.2604110636122129
31295,0,0.24898711792736358
31296,0,0.2497062019934829
31297,0,0.2497062019934829
31298,0,0.24922665872958907
31299,0,0.24946635343441698
31300,0,0.25114852153880235
31301,0,0.24922665872958907
31302,0,0.25356466242722453
31303,0,0.24922665872958907
31304,0,0.24922665872958907
31305,0,0.24922665872958907
31306,0,0.24922665872958907
31307,0,0.2813969500719204
31308,0,0.25356466242722453
31309,0,0.24994620435810794
31310,0,0.2591797511080016
31311,0,0.30283928897198603
31312,0,0.2653740698655859
31313,0,0.2826935349335198
31314,0,0.254049728107903
31315,0,0.2631332584904517
31316,0,0.25163052331092234
31317,0,0.24994620435810794
31318,0,0.2721692056844967
31319,0,0.25868828728672344
31320,0,0.2996046957683178
31321,0,0.25211313870180974
31322,0,0.2589339433372941
31323,0,0.24946635343441698
31324,0,0.2497062019934829
31325,0,0.26812933660839905
31326,0,0.2623890303959627
31327,0,0.24946635343441698
31328,0,0.2811380676934511
31329,0,0.3600536720192595
31330,0,0.24922665872958907
31331,0,0.38005128043510156
31332,0,0.25042667030774496
31333,0,0.28217446675969593
31334,0,0.24946635343441698
31335,0,0.25550859239318185
31336,0,0.2567285080374613
31337,0,0.254049728107903
31338,0,0.2604110636122129
31339,0,0.25018636047929826
31340,0,0.2538071188027468
31341,0,0.26065778040836796
31342,0,0.27140883417325434
31343,0,0.2528382114175303
31344,0,0.2982627989282162
31345,0,0.3066378141835097
31346,0,0.25259636729801954
31347,0,0.25163052331092234
31348,0,0.27907223893697275
31349,0,0.24994620435810794
31350,0,0.25042667030774496
31351,0,0.2808793303913314
31352,0,0.254049728107903
31353,0,0.3612347999712344
31354,0,0.2547784730557208
31355,0,0.24946635343441698
31356,0,0.25235467637528797
31357,0,0.25308020868102804
31358,0,0.24922665872958907
31359,0,0.24922665872958907
31360,0,0.24898711792736358
31361,0,0.2557522706650723
31362,0,0.25844278301710927
31363,0,0.25235467637528797
31364,0,0.25018636047929826
31365,0,0.24994620435810794
31366,0,0.2574622849532736
31367,0,0.8116906151990706
31368,0,0.263630163845688
31369,0,0.24946635343441698
31370,0,0.25042667030774496
31371,0,0.3263012210014824
31372,0,0.24898711792736358
31373,0,0.2528382114175303
31374,0,0.264875059847429
31375,0,0.24946635343441698
31376,0,0.2729309094433288
31377,0,0.2497062019934829
31378,0,0.2506671337938237
31379,0,0.2998734893640149
31380,0,0.25042667030774496
31381,0,0.2604110636122129
31382,0,0.25721754048940465
31383,0,0.26189363239558155
31384,0,0.25042667030774496
31385,0,0.25308020868102804
31386,0,0.24922665872958907
31387,0,0.24922665872958907
31388,0,0.26863223713515383
31389,0,0.25259636729801954
31390,0,0.24922665872958907
31391,0,0.25648422016617844
31392,0,0.28036229137605784
31393,0,0.9999896440218127
31394,0,0.255996101422554
31395,0,0.3033803047239192
31396,0,0.25844278301710927
31397,0,0.25308020868102804
31398,0,0.2506671337938237
31399,0,0.25211313870180974
31400,0,0.24994620435810794
31401,0,0.25697294816461486
31402,0,0.25819743058894706
31403,0,0.2547784730557208
31404,0,0.26090464848983624
31405,0,0.25018636047929826
31406,0,0.2509077508875949
31407,0,0.2506671337938237
31408,0,0.2506671337938237
31409,0,0.2533223590354024
31410,0,0.2509077508875949
31411,0,0.25018636047929826
31412,0,0.339955385013762
31413,0,0.3101886868681034
31414,0,0.24922665872958907
31415,0,0.25844278301710927
31416,0,0.273439451035263
31417,0,0.2533223590354024
31418,0,0.2721692056844967
31419,0,0.27675933639707834
31420,0,0.26387884231091896
31421,0,0.255996101422554
31422,0,0.3009500406974517
31423,0,0.24922665872958907
31424,0,0.2533223590354024
31425,0,0.24946635343441698
31426,0,0.25770718149734234
31427,0,0.2513894456968743
31428,0,0.2533223590354024
31429,0,0.2513894456968743
31430,0,0.2633816358831941
31431,0,0.25042667030774496
31432,0,0.25042667030774496
31433,0,0.25042667030774496
31434,0,0.25042667030774496
31435,0,0.2533223590354024
31436,0,0.2533223590354024
31437,0,0.25042667030774496
31438,0,0.25042667030774496
31439,0,0.2528382114175303
31440,0,0.24898711792736358
31441,0,0.24946635343441698
31442,0,0.25550859239318185
31443,0,0.29425793749931844
31444,0,0.28844127474858583
31445,0,0.2739485831521723
31446,0,0.2594257105377026
31447,0,0.2923997704548993
31448,0,0.27855723785676184
31449,0,0.28844127474858583
31450,0,0.2579522300624085
31451,0,0.2509077508875949
31452,0,0.2562400846086791
31453,0,0.2509077508875949
31454,0,0.24922665872958907
31455,0,0.25308020868102804
31456,0,0.24922665872958907
31457,0,0.25114852153880235
31458,0,0.2538071188027468
31459,0,0.25114852153880235
31460,0,0.2550216935323606
31461,0,0.24922665872958907
31462,0,0.26139883825471244
31463,0,0.2594257105377026
31464,0,0.25042667030774496
31465,0,0.2567285080374613
31466,0,0.3112858051290573
31467,0,0.25648422016617844
31468,0,0.24922665872958907
31469,0,0.25235467637528797
31470,0,0.24922665872958907
31471,0,0.24922665872958907
31472,0,0.24922665872958907
31473,0,0.24946635343441698
31474,0,0.2579522300624085
31475,0,0.27242295901463515
31476,0,0.28062073825562517
31477,0,0.2709026610103361
31478,0,0.2557522706650723
31479,0,0.2589339433372941
31480,0,0.24922665872958907
31481,0,0.2550216935323606
31482,0,0.3009500406974517
31483,0,0.2921348807021201
31484,0,0.24994620435810794
31485,0,0.24922665872958907
31486,0,0.2497062019934829
31487,0,0.24946635343441698
31488,0,0.25991808412788864
31489,0,0.24946635343441698
31490,0,0.24922665872958907
31491,0,0.24946635343441698
31492,0,0.2497062019934829
31493,0,0.24946635343441698
31494,0,0.24922665872958907
31495,0,0.538308237746762
31496,0,0.25018636047929826
31497,0,0.25211313870180974
31498,0,0.273439451035263
31499,0,0.24898711792736358
31500,0,0.2788146654595003
31501,0,0.26065778040836796
31502,0,0.25018636047929826
31503,0,0.2506671337938237
31504,0,0.2497062019934829
31505,0,0.24994620435810794
31506,0,0.24898711792736358
31507,0,0.24922665872958907
31508,0,0.3302546238024626
31509,0,0.24946635343441698
31510,0,0.2574622849532736
31511,0,0.2731851063836568
31512,0,0.24946635343441698
31513,0,0.25042667030774496
31514,0,0.2547784730557208
31515,0,0.2533223590354024
31516,0,0.25211313870180974
31517,0,0.2506671337938237
31518,0,0.24994620435810794
31519,0,0.25211313870180974
31520,0,0.24922665872958907
31521,0,0.24946635343441698
31522,0,0.24922665872958907
31523,0,0.24922665872958907
31524,0,0.24922665872958907
31525,0,0.24922665872958907
31526,0,0.24922665872958907
31527,0,0.2688839110752445
31528,0,0.24922665872958907
31529,0,0.24922665872958907
31530,0,0.25429249028830736
31531,0,0.25550859239318185
31532,0,0.3201384772398196
31533,0,0.2616461598103055
31534,0,0.2594257105377026
31535,0,0.2497062019934829
31536,0,0.25163052331092234
31537,0,0.2509077508875949
31538,0,0.31735768260757774
31539,0,0.2547784730557208
31540,0,0.24898711792736358
31541,0,0.277785831165439
31542,0,0.24898711792736358
31543,0,0.2509077508875949
31544,0,0.27701574045909455
31545,0,0.27727229099787787
31546,0,0.2567285080374613
31547,0,0.2497062019934829
31548,0,0.24922665872958907
31549,0,0.25042667030774496
31550,0,0.24922665872958907
31551,0,0.24922665872958907
31552,0,0.24922665872958907
31553,0,0.24922665872958907
31554,0,0.25114852153880235
31555,0,0.24922665872958907
31556,0,0.24922665872958907
31557,0,0.25211313870180974
31558,0,0.25211313870180974
31559,0,0.24922665872958907
31560,0,0.24946635343441698
31561,0,0.2621412559458173
31562,0,0.25163052331092234
31563,0,0.24898711792736358
31564,0,0.2518717543297415
31565,0,0.24994620435810794
31566,0,0.25844278301710927
31567,0,0.2528382114175303
31568,0,0.2497062019934829
31569,0,0.24922665872958907
31570,0,0.2513894456968743
31571,0,0.2550216935323606
31572,0,0.2538071188027468
31573,0,0.24922665872958907
31574,0,0.25114852153880235
31575,0,0.24922665872958907
31576,0,0.277785831165439
31577,0,0.538308237746762
31578,0,0.24922665872958907
31579,0,0.2589339433372941
31580,0,0.2518717543297415
31581,0,0.25235467637528797
31582,0,0.2528382114175303
31583,0,0.26065778040836796
31584,0,0.25042667030774496
31585,0,0.24922665872958907
31586,0,0.2623890303959627
31587,0,0.24898711792736358
31588,0,0.2557522706650723
31589,0,0.3055498098486121
31590,0,0.25819743058894706
31591,0,0.25356466242722453
31592,0,0.2509077508875949
31593,0,0.2550216935323606
31594,0,0.2509077508875949
31595,0,0.24922665872958907
31596,0,0.24922665872958907
31597,0,0.2611516677931992
31598,0,0.24898711792736358
31599,0,0.25018636047929826
31600,0,0.2533223590354024
31601,0,0.24922665872958907
31602,0,0.24898711792736358
31603,0,0.2509077508875949
31604,0,0.24946635343441698
31605,0,0.24922665872958907
31606,0,0.2497062019934829
31607,0,0.2506671337938237
31608,0,0.2506671337938237
31609,0,0.24922665872958907
31610,0,0.25697294816461486
31611,0,0.25235467637528797
31612,0,0.2731851063836568
31613,0,0.28949375452924453
31614,0,0.25967182156492913
31615,0,0.2506671337938237
31616,0,0.25211313870180974
31617,0,0.2562400846086791
31618,0,0.25697294816461486
31619,0,0.24922665872958907
31620,0,0.24922665872958907
31621,0,0.30882028722978166
31622,0,0.36865444177516116
31623,0,0.26288503173414757
31624,0,0.25967182156492913
31625,0,0.2839937329991282
31626,0,0.27984583374254635
31627,0,0.2550216935323606
31628,0,0.24922665872958907
31629,0,0.24922665872958907
31630,0,0.24922665872958907
31631,0,0.2545354052892549
31632,0,0.25018636047929826
31633,0,0.25042667030774496
31634,0,0.26462578004796306
31635,0,0.254049728107903
31636,0,0.28949375452924453
31637,0,0.2497062019934829
31638,0,0.24946635343441698
31639,0,0.24922665872958907
31640,0,0.2545354052892549
31641,0,0.26288503173414757
31642,0,0.25259636729801954
31643,0,0.2497062019934829
31644,0,0.25114852153880235
31645,0,0.30909369997390423
31646,0,0.24946635343441698
31647,0,0.24946635343441698
31648,0,0.2506671337938237
31649,0,0.25114852153880235
31650,0,0.24946635343441698
31651,0,0.254049728107903
31652,0,0.26189363239558155
31653,0,0.24946635343441698
31654,0,0.25259636729801954
31655,0,0.2518717543297415
31656,0,0.254049728107903
31657,0,0.24994620435810794
31658,0,0.2528382114175303
31659,0,0.3876228756359491
31660,0,0.2518717543297415
31661,0,0.25259636729801954
31662,0,0.2666242191140195
31663,0,0.2497062019934829
31664,0,0.24922665872958907
31665,0,0.24946635343441698
31666,0,0.24946635343441698
31667,0,0.2963899630671449
31668,0,0.26065778040836796
31669,0,0.2506671337938237
31670,0,0.24922665872958907
31671,0,0.24922665872958907
31672,0,0.24922665872958907
31673,0,0.24922665872958907
31674,0,0.25211313870180974
31675,0,0.2538071188027468
31676,0,0.24946635343441698
31677,0,0.2939920637942891
31678,0,0.24946635343441698
31679,0,0.24922665872958907
31680,0,0.2594257105377026
31681,0,0.24946635343441698
31682,0,0.2533223590354024
31683,0,0.30473522712841405
31684,0,0.24994620435810794
31685,0,0.2497062019934829
31686,0,0.24922665872958907
31687,0,0.2538071188027468
31688,0,0.2509077508875949
31689,0,0.24922665872958907
31690,0,0.24922665872958907
31691,0,0.2589339433372941
31692,0,0.25211313870180974
31693,0,0.2926648010892107
31694,0,0.26462578004796306
31695,0,0.30473522712841405
31696,0,0.2939920637942891
31697,0,0.24922665872958907
31698,0,0.25259636729801954
31699,0,0.2611516677931992
31700,0,0.24946635343441698
31701,0,0.25163052331092234
31702,0,0.24922665872958907
31703,0,0.25211313870180974
31704,0,0.24922665872958907
31705,0,0.2497062019934829
31706,0,0.2651244898096321
31707,0,0.25770718149734234
31708,0,0.25697294816461486
31709,0,0.27650307889648434
31710,0,0.3644915299445417
31711,0,0.25018636047929826
31712,0,0.25259636729801954
31713,0,0.24922665872958907
31714,0,0.24898711792736358
31715,0,0.25018636047929826
31716,0,0.24922665872958907
31717,0,0.24922665872958907
31718,0,0.24898711792736358
31719,0,0.2497062019934829
31720,0,0.24922665872958907
31721,0,0.2497062019934829
31722,0,0.2497062019934829
31723,0,0.25429249028830736
31724,0,0.24922665872958907
31725,0,0.28062073825562517
31726,0,0.24946635343441698
31727,0,0.25042667030774496
31728,0,0.25042667030774496
31729,0,0.24946635343441698
31730,0,0.2668746982653022
31731,0,0.2658736799811523
31732,0,0.24946635343441698
31733,0,0.24994620435810794
31734,0,0.25259636729801954
31735,0,0.27242295901463515
31736,0,0.2589339433372941
31737,0,0.2711556734223759
31738,0,0.24994620435810794
31739,0,0.25042667030774496
31740,0,0.2567285080374613
31741,0,0.25648422016617844
31742,0,0.25042667030774496
31743,0,0.2845148213222726
31744,0,0.24922665872958907
31745,0,0.2550216935323606
31746,0,0.2497062019934829
31747,0,0.27166214318569587
31748,0,0.24922665872958907
31749,0,0.29665709412401464
31750,0,0.3179128076944637
31751,0,0.28817851059442723
31752,0,0.2701445145750001
31753,0,0.2497062019934829
31754,0,0.24922665872958907
31755,0,0.26863223713515383
31756,0,0.2497062019934829
31757,0,0.24922665872958907
31758,0,0.24922665872958907
31759,0,0.2513894456968743
31760,0,0.25163052331092234
31761,0,0.2506671337938237
31762,0,0.2533223590354024
31763,0,0.32293211137969835
31764,0,0.25163052331092234
31765,0,0.25018636047929826
31766,0,0.25211313870180974
31767,0,0.25042667030774496
31768,0,0.24946635343441698
31769,0,0.2990675224636584
31770,0,0.24994620435810794
31771,0,0.260164498164464
31772,0,0.25308020868102804
31773,0,0.25018636047929826
31774,0,0.3055498098486121
31775,0,0.25259636729801954
31776,0,0.24898711792736358
31777,0,0.2506671337938237
31778,0,0.2497062019934829
31779,0,0.24922665872958907
31780,0,0.24946635343441698
31781,0,0.25550859239318185
31782,0,0.25526506666350934
31783,0,0.2506671337938237
31784,0,0.24946635343441698
31785,0,0.25042667030774496
31786,0,0.24898711792736358
31787,0,0.24898711792736358
31788,0,0.24898711792736358
31789,0,0.2518717543297415
31790,0,0.24922665872958907
31791,0,0.25259636729801954
31792,0,0.25308020868102804
31793,0,0.24922665872958907
31794,0,0.24922665872958907
31795,0,0.2744583051504298
31796,0,0.25235467637528797
31797,0,0.2528382114175303
31798,0,0.26838071228833377
31799,0,0.25018636047929826
31800,0,0.2513894456968743
31801,0,0.24946635343441698
31802,0,0.27471338715246346
31803,0,0.27039708151020647
31804,0,0.25356466242722453
31805,0,0.2497062019934829
31806,0,0.25526506666350934
31807,0,0.25868828728672344
31808,0,0.25429249028830736
31809,0,0.2729309094433288
31810,0,0.2509077508875949
31811,0,0.2509077508875949
31812,0,0.255996101422554
31813,0,0.24946635343441698
31814,0,0.2961229712797522
31815,0,0.24946635343441698
31816,0,0.255996101422554
31817,0,0.35916893591517035
31818,0,0.24946635343441698
31819,0,0.24946635343441698
31820,0,0.2518717543297415
31821,0,0.2621412559458173
31822,0,0.24922665872958907
31823,0,0.25550859239318185
31824,0,0.24922665872958907
31825,0,0.2513894456968743
31826,0,0.24946635343441698
31827,0,0.2518717543297415
31828,0,0.254049728107903
31829,0,0.24946635343441698
31830,0,0.24922665872958907
31831,0,0.25163052331092234
31832,0,0.26288503173414757
31833,0,0.2873910736252701
31834,0,0.24946635343441698
31835,0,0.24898711792736358
31836,0,0.24946635343441698
31837,0,0.25018636047929826
31838,0,0.25018636047929826
31839,0,0.2579522300624085
31840,0,0.2528382114175303
31841,0,0.25550859239318185
31842,0,0.2845148213222726
31843,0,0.24922665872958907
31844,0,0.33366248050077163
31845,0,0.255996101422554
31846,0,0.24922665872958907
31847,0,0.25042667030774496
31848,0,0.25018636047929826
31849,0,0.24994620435810794
31850,0,0.25114852153880235
31851,0,0.25163052331092234
31852,0,0.24922665872958907
31853,0,0.25042667030774496
31854,0,0.2506671337938237
31855,0,0.2518717543297415
31856,0,0.25211313870180974
31857,0,0.24922665872958907
31858,0,0.25042667030774496
31859,0,0.2506671337938237
31860,0,0.25819743058894706
31861,0,0.3411057247302477
31862,0,0.2497062019934829
31863,0,0.24946635343441698
31864,0,0.25211313870180974
31865,0,0.2518717543297415
31866,0,0.2701445145750001
31867,0,0.2550216935323606
31868,0,0.2528382114175303
31869,0,0.2533223590354024
31870,0,0.24898711792736358
31871,0,0.24946635343441698
31872,0,0.25018636047929826
31873,0,0.25356466242722453
31874,0,0.24922665872958907
31875,0,0.24898711792736358
31876,0,0.25868828728672344
31877,0,0.25211313870180974
31878,0,0.2497062019934829
31879,0,0.24922665872958907
31880,0,0.24898711792736358
31881,0,0.24946635343441698
31882,0,0.2557522706650723
31883,0,0.24922665872958907
31884,0,0.2497062019934829
31885,0,0.25211313870180974
31886,0,0.2518717543297415
31887,0,0.24922665872958907
31888,0,0.24994620435810794
31889,0,0.2623890303959627
31890,0,0.25526506666350934
31891,0,0.24922665872958907
31892,0,0.2506671337938237
31893,0,0.2550216935323606
31894,0,0.24922665872958907
31895,0,0.24994620435810794
31896,0,0.2897572297631633
31897,0,0.25114852153880235
31898,0,0.25967182156492913
31899,0,0.25018636047929826
31900,0,0.2513894456968743
31901,0,0.24922665872958907
31902,0,0.24922665872958907
31903,0,0.24946635343441698
31904,0,0.2497062019934829
31905,0,0.25018636047929826
31906,0,0.24994620435810794
31907,0,0.24922665872958907
31908,0,0.24922665872958907
31909,0,0.24922665872958907
31910,0,0.2557522706650723
31911,0,0.267125327018197
31912,0,0.24922665872958907
31913,0,0.28817851059442723
31914,0,0.25042667030774496
31915,0,0.2604110636122129
31916,0,0.2947901052184309
31917,0,0.2876534099336857
31918,0,0.2626369556806408
31919,0,0.32601976956166795
31920,0,0.3107369800885985
31921,0,0.25770718149734234
31922,0,0.25308020868102804
31923,0,0.24922665872958907
31924,0,0.2538071188027468
31925,0,0.24898711792736358
31926,0,0.24898711792736358
31927,0,0.25114852153880235
31928,0,0.24946635343441698
31929,0,0.24946635343441698
31930,0,0.2666242191140195
31931,0,0.2533223590354024
31932,0,0.7608834787676937
31933,0,0.25235467637528797
31934,0,0.28503648514355484
31935,0,0.24946635343441698
31936,0,0.24922665872958907
31937,0,0.25042667030774496
31938,0,0.2497062019934829
31939,0,0.2567285080374613
31940,0,0.28555872370304497
31941,0,0.24946635343441698
31942,0,0.2497062019934829
31943,0,0.25042667030774496
31944,0,0.24946635343441698
31945,0,0.3650850084106747
31946,0,0.25259636729801954
31947,0,0.2780428206232203
31948,0,0.25018636047929826
31949,0,0.24946635343441698
31950,0,0.26090464848983624
31951,0,0.26090464848983624
31952,0,0.263630163845688
31953,0,0.2651244898096321
31954,0,0.24898711792736358
31955,0,0.2513894456968743
31956,0,0.2533223590354024
31957,0,0.2813969500719204
31958,0,0.24898711792736358
31959,0,0.24994620435810794
31960,0,0.26090464848983624
31961,0,0.25235467637528797
31962,0,0.2801039898420157
31963,0,0.263630163845688
31964,0,0.24898711792736358
31965,0,0.25114852153880235
31966,0,0.25526506666350934
31967,0,0.24994620435810794
31968,0,0.25042667030774496
31969,0,0.28036229137605784
31970,0,0.24898711792736358
31971,0,0.24922665872958907
31972,0,0.25114852153880235
31973,0,0.25114852153880235
31974,0,0.2518717543297415
31975,0,0.24994620435810794
31976,0,0.2497062019934829
31977,0,0.25770718149734234
31978,0,0.2557522706650723
31979,0,0.26412767121154396
31980,0,0.24922665872958907
31981,0,0.24922665872958907
31982,0,0.24922665872958907
31983,0,0.26462578004796306
31984,0,0.26562379994597446
31985,0,0.2691357340346593
31986,0,0.2591797511080016
31987,0,0.2567285080374613
31988,0,0.25018636047929826
31989,0,0.2691357340346593
31990,0,0.3058216082431148
31991,0,0.25042667030774496
31992,0,0.24922665872958907
31993,0,0.25697294816461486
31994,0,0.26787811016863244
31995,0,0.2518717543297415
31996,0,0.26090464848983624
31997,0,0.2701445145750001
31998,0,0.25721754048940465
31999,0,0.25114852153880235
32000,0,0.24898711792736358
32001,0,0.25211313870180974
32002,0,0.24922665872958907
32003,0,0.2567285080374613
32004,0,0.24922665872958907
32005,0,0.3695490691683034
32006,0,0.2497062019934829
32007,0,0.2509077508875949
32008,0,0.2497062019934829
32009,0,0.24898711792736358
32010,0,0.2509077508875949
32011,0,0.27140883417325434
32012,0,0.2506671337938237
32013,0,0.24994620435810794
32014,0,0.24922665872958907
32015,0,0.24946635343441698
32016,0,0.25163052331092234
32017,0,0.24922665872958907
32018,0,0.25042667030774496
32019,0,0.24922665872958907
32020,0,0.24898711792736358
32021,0,0.26762703304198515
32022,0,0.24922665872958907
32023,0,0.25042667030774496
32024,0,0.24946635343441698
32025,0,0.2688839110752445
32026,0,0.24922665872958907
32027,0,0.24994620435810794
32028,0,0.25114852153880235
32029,0,0.24898711792736358
32030,0,0.2547784730557208
32031,0,0.2533223590354024
32032,0,0.27547951618964556
32033,0,0.2497062019934829
32034,0,0.40169501095895793
32035,0,0.24898711792736358
32036,0,0.2497062019934829
32037,0,0.24994620435810794
32038,0,0.2621412559458173
32039,0,0.26139883825471244
32040,0,0.25819743058894706
32041,0,0.2562400846086791
32042,0,0.2497062019934829
32043,0,0.28062073825562517
32044,0,0.26288503173414757
32045,0,0.2506671337938237
32046,0,0.2518717543297415
32047,0,0.2497062019934829
32048,0,0.2506671337938237
32049,0,0.25991808412788864
32050,0,0.2658736799811523
32051,0,0.2574622849532736
32052,0,0.24898711792736358
32053,0,0.28347322092860466
32054,0,0.27496861638104225
32055,0,0.25018636047929826
32056,0,0.26412767121154396
32057,0,0.2567285080374613
32058,0,0.25235467637528797
32059,0,0.24922665872958907
32060,0,0.25235467637528797
32061,0,0.2934607372289199
32062,0,0.2934607372289199
32063,0,0.2497062019934829
32064,0,0.25991808412788864
32065,0,0.25042667030774496
32066,0,0.24922665872958907
32067,0,0.2509077508875949
32068,0,0.2509077508875949
32069,0,0.24922665872958907
32070,0,0.25114852153880235
32071,0,0.24922665872958907
32072,0,0.2509077508875949
32073,0,0.25429249028830736
32074,0,0.254049728107903
32075,0,0.25235467637528797
32076,0,0.25211313870180974
32077,0,0.25356466242722453
32078,0,0.25114852153880235
32079,0,0.24994620435810794
32080,0,0.24946635343441698
32081,0,0.2528382114175303
32082,0,0.24994620435810794
32083,0,0.2538071188027468
32084,0,0.24994620435810794
32085,0,0.24898711792736358
32086,0,0.2696398267140141
32087,0,0.25042667030774496
32088,0,0.25163052331092234
32089,0,0.24946635343441698
32090,0,0.264875059847429
32091,0,0.2729309094433288
32092,0,0.25259636729801954
32093,0,0.36925076009250707
32094,0,0.24946635343441698
32095,0,0.2611516677931992
32096,0,0.2545354052892549
32097,0,0.24922665872958907
32098,0,0.2594257105377026
32099,0,0.2557522706650723
32100,0,0.25042667030774496
32101,0,0.24922665872958907
32102,0,0.25018636047929826
32103,0,0.2579522300624085
32104,0,0.24922665872958907
32105,0,0.24922665872958907
32106,0,0.24922665872958907
32107,0,0.2518717543297415
32108,0,0.24946635343441698
32109,0,0.24922665872958907
32110,0,0.24922665872958907
32111,0,0.24922665872958907
32112,0,0.25018636047929826
32113,0,0.2509077508875949
32114,0,0.25550859239318185
32115,0,0.2506671337938237
32116,0,0.24994620435810794
32117,0,0.2497062019934829
32118,0,0.25114852153880235
32119,0,0.24922665872958907
32120,0,0.24922665872958907
32121,0,0.24922665872958907
32122,0,0.2509077508875949
32123,0,0.24922665872958907
32124,0,0.24898711792736358
32125,0,0.24898711792736358
32126,0,0.2497062019934829
32127,0,0.24898711792736358
32128,0,0.2518717543297415
32129,0,0.2567285080374613
32130,0,0.25259636729801954
32131,0,0.26412767121154396
32132,0,0.24922665872958907
32133,0,0.25163052331092234
32134,0,0.2506671337938237
32135,0,0.25429249028830736
32136,0,0.264875059847429
32137,0,0.24898711792736358
32138,0,0.24922665872958907
32139,0,0.2513894456968743
32140,0,0.2518717543297415
32141,0,0.254049728107903
32142,0,0.24922665872958907
32143,0,0.2497062019934829
32144,0,0.24922665872958907
32145,0,0.24922665872958907
32146,0,0.2497062019934829
32147,0,0.2518717543297415
32148,0,0.2497062019934829
32149,0,0.24922665872958907
32150,0,0.24922665872958907
32151,0,0.25550859239318185
32152,0,0.2513894456968743
32153,0,0.2497062019934829
32154,0,0.25018636047929826
32155,0,0.24898711792736358
32156,0,0.25042667030774496
32157,0,0.24994620435810794
32158,0,0.2497062019934829
32159,0,0.2506671337938237
32160,0,0.2701445145750001
32161,0,0.25967182156492913
32162,0,0.24898711792736358
32163,0,0.25844278301710927
32164,0,0.25235467637528797
32165,0,0.25235467637528797
32166,0,0.2623890303959627
32167,0,0.2545354052892549
32168,0,0.26288503173414757
32169,0,0.24922665872958907
32170,0,0.2538071188027468
32171,0,0.26090464848983624
32172,0,0.2711556734223759
32173,0,0.2509077508875949
32174,0,0.3824680421567502
32175,0,0.2509077508875949
32176,0,0.2497062019934829
32177,0,0.24922665872958907
32178,0,0.25042667030774496
32179,0,0.2739485831521723
32180,0,0.24994620435810794
32181,0,0.24994620435810794
32182,0,0.24946635343441698
32183,0,0.24946635343441698
32184,0,0.24946635343441698
32185,0,0.2826935349335198
32186,0,0.24946635343441698
32187,0,0.24922665872958907
32188,0,0.25721754048940465
32189,0,0.2547784730557208
32190,0,0.2509077508875949
32191,0,0.26387884231091896
32192,0,0.3140378714391569
32193,0,0.2591797511080016
32194,0,0.25114852153880235
32195,0,0.25042667030774496
32196,0,0.2509077508875949
32197,0,0.2518717543297415
32198,0,0.24946635343441698
32199,0,0.254049728107903
32200,0,0.25844278301710927
32201,0,0.25721754048940465
32202,0,0.2545354052892549
32203,0,0.24994620435810794
32204,0,0.2506671337938237
32205,0,0.2497062019934829
32206,0,0.3359441051830034
32207,0,0.24922665872958907
32208,0,0.2518717543297415
32209,0,0.24898711792736358
32210,0,0.2528382114175303
32211,0,0.25163052331092234
32212,0,0.25018636047929826
32213,0,0.24922665872958907
32214,0,0.2497062019934829
32215,0,0.24922665872958907
32216,0,0.25550859239318185
32217,0,0.24922665872958907
32218,0,0.24922665872958907
32219,0,0.2497062019934829
32220,0,0.27496861638104225
32221,0,0.24922665872958907
32222,0,0.24994620435810794
32223,0,0.2990675224636584
32224,0,0.2506671337938237
32225,0,0.24922665872958907
32226,0,0.24946635343441698
32227,0,0.2574622849532736
32228,0,0.24946635343441698
32229,0,0.24994620435810794
32230,0,0.27039708151020647
32231,0,0.25018636047929826
32232,0,0.24922665872958907
32233,0,0.24898711792736358
32234,0,0.24922665872958907
32235,0,0.24898711792736358
32236,0,0.2611516677931992
32237,0,0.24898711792736358
32238,0,0.25018636047929826
32239,0,0.24946635343441698
32240,0,0.2513894456968743
32241,0,0.25308020868102804
32242,0,0.24922665872958907
32243,0,0.25259636729801954
32244,0,0.24946635343441698
32245,0,0.24898711792736358
32246,0,0.2513894456968743
32247,0,0.25526506666350934
32248,0,0.2518717543297415
32249,0,0.2538071188027468
32250,0,0.24946635343441698
32251,0,0.24922665872958907
32252,0,0.24922665872958907
32253,0,0.24898711792736358
32254,0,0.2513894456968743
32255,0,0.2782999562157753
32256,0,0.2557522706650723
32257,0,0.2497062019934829
32258,0,0.24994620435810794
32259,0,0.25042667030774496
32260,0,0.2506671337938237
32261,0,0.2934607372289199
32262,0,0.25308020868102804
32263,0,0.28347322092860466
32264,0,0.26189363239558155
32265,0,0.25042667030774496
32266,0,0.24898711792736358
32267,0,0.24946635343441698
32268,0,0.24922665872958907
32269,0,0.26090464848983624
32270,0,0.24922665872958907
32271,0,0.2497062019934829
32272,0,0.26787811016863244
32273,0,0.24922665872958907
32274,0,0.2497062019934829
32275,0,0.25018636047929826
32276,0,0.2538071188027468
32277,0,0.24994620435810794
32278,0,0.25550859239318185
32279,0,0.24898711792736358
32280,0,0.25648422016617844
32281,0,0.2513894456968743
32282,0,0.25356466242722453
32283,0,0.24922665872958907
32284,0,0.25211313870180974
32285,0,0.25235467637528797
32286,0,0.2509077508875949
32287,0,0.2509077508875949
32288,0,0.2513894456968743
32289,0,0.2509077508875949
32290,0,0.25018636047929826
32291,0,0.24922665872958907
32292,0,0.24922665872958907
32293,0,0.2562400846086791
32294,0,0.24994620435810794
32295,0,0.2497062019934829
32296,0,0.2528382114175303
32297,0,0.25550859239318185
32298,0,0.2497062019934829
32299,0,0.2506671337938237
32300,0,0.24922665872958907
32301,0,0.24994620435810794
32302,0,0.24946635343441698
32303,0,0.2528382114175303
32304,0,0.24898711792736358
32305,0,0.28165597743633575
32306,0,0.2497062019934829
32307,0,0.24922665872958907
32308,0,0.2506671337938237
32309,0,0.24922665872958907
32310,0,0.24946635343441698
32311,0,0.24898711792736358
32312,0,0.25018636047929826
32313,0,0.24898711792736358
32314,0,0.2550216935323606
32315,0,0.2509077508875949
32316,0,0.24898711792736358
32317,0,0.24898711792736358
32318,0,0.25114852153880235
32319,0,0.2497062019934829
32320,0,0.2533223590354024
32321,0,0.25042667030774496
32322,0,0.2497062019934829
32323,0,0.2631332584904517
32324,0,0.2604110636122129
32325,0,0.2528382114175303
32326,0,0.2545354052892549
32327,0,0.2506671337938237
32328,0,0.25770718149734234
32329,0,0.24922665872958907
32330,0,0.2513894456968743
32331,0,0.24994620435810794
32332,0,0.2506671337938237
32333,0,0.24994620435810794
32334,0,0.2497062019934829
32335,0,0.26387884231091896
32336,0,0.24898711792736358
32337,0,0.24922665872958907
32338,0,0.2538071188027468
32339,0,0.2497062019934829
32340,0,0.2513894456968743
32341,0,0.24922665872958907
32342,0,0.2497062019934829
32343,0,0.2509077508875949
32344,0,0.2533223590354024
32345,0,0.25042667030774496
32346,0,0.254049728107903
32347,0,0.24946635343441698
32348,0,0.25114852153880235
32349,0,0.2506671337938237
32350,0,0.24898711792736358
32351,0,0.24898711792736358
32352,0,0.24922665872958907
32353,0,0.2611516677931992
32354,0,0.26863223713515383
32355,0,0.25211313870180974
32356,0,0.24922665872958907
32357,0,0.2518717543297415
32358,0,0.26989209628439964
32359,0,0.25211313870180974
32360,0,0.25042667030774496
32361,0,0.24922665872958907
32362,0,0.2497062019934829
32363,0,0.25042667030774496
32364,0,0.25770718149734234
32365,0,0.2497062019934829
32366,0,0.25211313870180974
32367,0,0.25259636729801954
32368,0,0.2557522706650723
32369,0,0.24946635343441698
32370,0,0.25308020868102804
32371,0,0.2497062019934829
32372,0,0.276246968041631
32373,0,0.25770718149734234
32374,0,0.24946635343441698
32375,0,0.24898711792736358
32376,0,0.25042667030774496
32377,0,0.2509077508875949
32378,0,0.27907223893697275
32379,0,0.24898711792736358
32380,0,0.24946635343441698
32381,0,0.24898711792736358
32382,0,0.2621412559458173
32383,0,0.24922665872958907
32384,0,0.24922665872958907
32385,0,0.26065778040836796
32386,0,0.25163052331092234
32387,0,0.24946635343441698
32388,0,0.24922665872958907
32389,0,0.24922665872958907
32390,0,0.2513894456968743
32391,0,0.25308020868102804
32392,0,0.25429249028830736
32393,0,0.24898711792736358
32394,0,0.24898711792736358
32395,0,0.24898711792736358
32396,0,0.25114852153880235
32397,0,0.24898711792736358
32398,0,0.24898711792736358
32399,0,0.24898711792736358
32400,0,0.24898711792736358
32401,0,0.25550859239318185
32402,0,0.2623890303959627
32403,0,0.24898711792736358
32404,0,0.2497062019934829
32405,0,0.2506671337938237
32406,0,0.2518717543297415
32407,0,0.24946635343441698
32408,0,0.2528382114175303
32409,0,0.48396319082677003
32410,0,0.2757351866047351
32411,0,0.29054850653841513
32412,0,0.2497062019934829
32413,0,0.27039708151020647
32414,0,0.25018636047929826
32415,0,0.30718262588125106
32416,0,0.25868828728672344
32417,0,0.2509077508875949
32418,0,0.2497062019934829
32419,0,0.2509077508875949
32420,0,0.25018636047929826
32421,0,0.24922665872958907
32422,0,0.2533223590354024
32423,0,0.24946635343441698
32424,0,0.24922665872958907
32425,0,0.25235467637528797
32426,0,0.2562400846086791
32427,0,0.40169501095895793
32428,0,0.24946635343441698
32429,0,0.24946635343441698
32430,0,0.24898711792736358
32431,0,0.24994620435810794
32432,0,0.9791245148825705
32433,0,0.24946635343441698
32434,0,0.24946635343441698
32435,0,0.2497062019934829
32436,0,0.25356466242722453
32437,0,0.24922665872958907
32438,0,0.2688839110752445
32439,0,0.25308020868102804
32440,0,0.25550859239318185
32441,0,0.24922665872958907
32442,0,0.2533223590354024
32443,0,0.24946635343441698
32444,0,0.24946635343441698
32445,0,0.263630163845688
32446,0,0.24922665872958907
32447,0,0.9998519950400705
32448,0,0.24922665872958907
32449,0,0.2518717543297415
32450,0,0.25163052331092234
32451,0,0.27675933639707834
32452,0,0.2528382114175303
32453,0,0.25259636729801954
32454,0,0.24922665872958907
32455,0,0.25721754048940465
32456,0,0.25042667030774496
32457,0,0.5367164913296466
32458,0,0.45208996976088534
32459,0,0.2813969500719204
32460,0,0.25697294816461486
32461,0,0.24898711792736358
32462,0,0.2757351866047351
32463,0,0.24922665872958907
32464,0,0.24922665872958907
32465,0,0.25042667030774496
32466,0,0.25819743058894706
32467,0,0.25114852153880235
32468,0,0.24994620435810794
32469,0,0.2518717543297415
32470,0,0.2839937329991282
32471,0,0.24922665872958907
32472,0,0.24922665872958907
32473,0,0.24922665872958907


==> original_data/LApredict/LApredict_calibrated_platt_scaling/openstack/raw_data_test_dataset_openstack_threshold_0.5.csv <==
Index,Input,True_Label,Predicted_probability,Predicted_Label
1,[-0.273505],1,0.23582825239157945,0
2,[-0.17042667],0,0.24840693016099238,0
3,[-0.3324069],0,0.22884101791139883,0
4,[-0.22196583],0,0.24206198406482732,0
5,[-0.36922059],0,0.22454854625878515,0
6,[-0.28086773],0,0.2349468388807336,0
7,[-0.30295595],0,0.23231631628571797,0
8,[-0.37658332],0,0.22369694989768038,0
9,[0.02836724],1,0.27390487835820143,0
10,[-0.36922059],0,0.22454854625878515,0
11,[-0.36922059],0,0.22454854625878515,0
12,[-0.34713237],0,0.2271171353657484,0
13,[0.03572998],0,0.2748799326796514,0
14,[-0.17042667],0,0.24840693016099238,0
15,[0.30078853],0,0.31137462141273475,0
16,[0.60266077],0,0.3559669809170413,0
17,[-0.2146031],0,0.24296161340346434,0
18,[-0.24405405],0,0.2393767242048681,0
19,[-0.02317192],0,0.26714013627120475,0
20,[0.11672009],0,0.2857465304987717,0
21,[-0.00108371],1,0.2700262741968981,0
22,[-0.34713237],0,0.2271171353657484,0
23,[-0.33976963],0,0.22797792838922726,0
24,[0.65419994],0,0.36386427089820306,0
25,[-0.06734835],0,0.26142700628551535,0
26,[-0.36185785],0,0.22540244326425163,0
27,[-0.30295595],1,0.23231631628571797,0
28,[0.02836724],0,0.27390487835820143,0
29,[-0.35449511],0,0.22625863996855017,0
30,[-0.25877952],1,0.2375979283448524,0
31,[0.40386686],1,0.3262624163870565,0
32,[-0.273505],0,0.23582825239157945,0
33,[-0.36185785],0,0.22540244326425163,0
34,[-0.38394606],0,0.22284765506635082,0
35,[-0.19251488],0,0.2456740987026466,0
36,[0.45540602],0,0.3338423024949095,0
37,[0.34496496],1,0.31770974510716204,0
38,[-0.05998561],0,0.2623736923129206,0
39,[-0.38394606],0,0.22284765506635082,0
40,[0.40386686],0,0.3262624163870565,0
41,[-0.34713237],0,0.2271171353657484,0
42,[-0.00108371],0,0.2700262741968981,0
43,[-0.00108371],0,0.2700262741968981,0
44,[2.04575733],0,0.5907231312296337,1
45,[0.99288586],0,0.4174242839310404,0
46,[-0.12625025],0,0.25393335224834906,0
47,[-0.36185785],1,0.22540244326425163,0
48,[0.20507294],0,0.29789009651391046,0
49,[-0.35449511],0,0.22625863996855017,0
50,[-0.38394606],0,0.22284765506635082,0
51,[-0.29559321],0,0.23319086923413684,0
52,[0.06518093],0,0.2788016265593577,0
53,[-0.36922059],0,0.22454854625878515,0
54,[-0.22196583],0,0.24206198406482732,0
55,[-0.35449511],0,0.22625863996855017,0
56,[-0.37658332],0,0.22369694989768038,0
57,[-0.37658332],0,0.22369694989768038,0
58,[0.21979842],0,0.2999426926527902,0
59,[-0.38394606],0,0.22284765506635082,0
60,[-0.36922059],0,0.22454854625878515,0
61,[-0.28823047],1,0.2340677106198393,0
62,[0.88980754],1,0.4008516167254628,0
63,[-0.14833846],0,0.2511600393090374,0
64,[-0.20724036],0,0.24386351048078023,0
65,[-0.36922059],0,0.22454854625878515,0
66,[0.25661211],0,0.3051093306402093,0
67,[-0.36922059],0,0.22454854625878515,0
68,[-0.12625025],1,0.25393335224834906,0
69,[-0.17042667],0,0.24840693016099238,0
70,[-0.26614226],0,0.2367119494637261,0
71,[0.42595507],1,0.32950011534685175,0
72,[0.43331781],0,0.33058297318759833,0
73,[-0.03053466],0,0.26618245831901666,0
74,[-0.33976963],0,0.22797792838922726,0
75,[0.24924937],0,0.30407201231911246,0
76,[-0.28086773],0,0.2349468388807336,0
77,[0.06518093],0,0.2788016265593577,0
78,[-0.34713237],0,0.2271171353657484,0
79,[-0.36185785],0,0.22540244326425163,0
80,[0.05781819],0,0.27781799098985505,0
81,[-0.17042667],0,0.24840693016099238,0
82,[-0.28086773],0,0.2349468388807336,0
83,[-0.28086773],0,0.2349468388807336,0
84,[-0.20724036],1,0.24386351048078023,0
85,[-0.2146031],1,0.24296161340346434,0
86,[-0.37658332],0,0.22369694989768038,0
87,[-0.36185785],1,0.22540244326425163,0
88,[-0.36922059],0,0.22454854625878515,0
89,[0.49958245],1,0.34040857775223,0
90,[0.01364177],0,0.27196124480164185,0
91,[-0.14833846],0,0.2511600393090374,0
92,[-0.37658332],1,0.22369694989768038,0
93,[-0.35449511],0,0.22625863996855017,0
94,[2.89247215],1,0.717104332403463,1
95,[-0.06734835],0,0.26142700628551535,0
96,[0.05045546],0,0.27683649365421736,0
97,[-0.29559321],0,0.23319086923413684,0
98,[0.73519005],0,0.376422489993353,0
99,[-0.11152477],0,0.25579341289694296,0
100,[1.61135582],0,0.5194940716268929,1
101,[1.02969955],0,0.4233906875516212,0
102,[-0.36185785],0,0.22540244326425163,0
103,[-0.36922059],0,0.22454854625878515,0
104,[1.33157179],0,0.4730060363172619,0
105,[-0.35449511],0,0.22625863996855017,0
106,[-0.37658332],0,0.22369694989768038,0
107,[-0.37658332],0,0.22369694989768038,0
108,[-0.37658332],0,0.22369694989768038,0
109,[-0.37658332],0,0.22369694989768038,0
110,[-0.36922059],0,0.22454854625878515,0
111,[-0.35449511],0,0.22625863996855017,0
112,[-0.0967993],0,0.2576623929586024,0
113,[0.63947446],0,0.3616001882001903,0
114,[-0.17778941],0,0.24749372977250944,0
115,[-0.38394606],0,0.22284765506635082,0
116,[0.21243568],0,0.29891538391947065,0
117,[-0.16306393],0,0.2493223836707938,0
118,[-0.38394606],0,0.22284765506635082,0
119,[-0.37658332],0,0.22369694989768038,0
120,[-0.38394606],0,0.22284765506635082,0
121,[0.10199462],1,0.2837517060182298,0
122,[-0.0967993],0,0.2576623929586024,0
123,[-0.17778941],0,0.24749372977250944,0
124,[-0.38394606],0,0.22284765506635082,0
125,[0.08726914],1,0.2817653139196773,0
126,[-0.24405405],0,0.2393767242048681,0
127,[-0.37658332],0,0.22369694989768038,0
128,[-0.14833846],1,0.2511600393090374,0
129,[-0.36922059],0,0.22454854625878515,0
130,[0.45540602],0,0.3338423024949095,0
131,[1.05178776],0,0.42698140084905845,0
132,[-0.38394606],0,0.22284765506635082,0
133,[-0.32504416],0,0.22970640274342624,0
134,[0.12408283],1,0.2867470916514032,0
135,[-0.25141678],0,0.23848618721871007,0
136,[1.00761134],0,0.4198080479514087,0
137,[0.32287675],1,0.3145335522989429,0
138,[-0.35449511],0,0.22625863996855017,0
139,[-0.273505],1,0.23582825239157945,0
140,[-0.12625025],0,0.25393335224834906,0
141,[-0.273505],0,0.23582825239157945,0
142,[-0.38394606],0,0.22284765506635082,0
143,[-0.36922059],0,0.22454854625878515,0
144,[-0.12625025],0,0.25393335224834906,0
145,[0.67628815],0,0.3672717043232125,0
146,[0.22716116],0,0.3009720163417227,0
147,[-0.33976963],0,0.22797792838922726,0
148,[-0.37658332],0,0.22369694989768038,0
149,[0.27133758],1,0.3071899064495546,0
150,[-0.17042667],0,0.24840693016099238,0
151,[-0.36922059],0,0.22454854625878515,0
152,[-0.16306393],0,0.2493223836707938,0
153,[-0.36922059],0,0.22454854625878515,0
154,[-0.36922059],0,0.22454854625878515,0
155,[-0.31031868],0,0.23144405327379064,0
156,[0.07254367],1,0.27978739552374243,0
157,[0.28606306],0,0.30927835536336645,0
158,[0.10935736],0,0.2847480668387268,0
159,[-0.37658332],0,0.22369694989768038,0
160,[0.05781819],0,0.27781799098985505,0
161,[0.25661211],0,0.3051093306402093,0
162,[-0.25877952],1,0.2375979283448524,0
163,[-0.22932857],0,0.24116462466994137,0
164,[-0.35449511],0,0.22625863996855017,0
165,[-0.12625025],0,0.25393335224834906,0
166,[-0.37658332],0,0.22369694989768038,0
167,[-0.37658332],1,0.22369694989768038,0
168,[-0.37658332],0,0.22369694989768038,0
169,[-0.31031868],0,0.23144405327379064,0
170,[-0.28823047],0,0.2340677106198393,0
171,[0.45540602],0,0.3338423024949095,0
172,[-0.05262287],0,0.2633225842644037,0
173,[0.37441591],0,0.3219711677997134,0
174,[-0.17042667],0,0.24840693016099238,0
175,[-0.38394606],0,0.22284765506635082,0
176,[-0.30295595],1,0.23231631628571797,0
177,[-0.00844644],0,0.2690620482972062,0
178,[-0.37658332],0,0.22369694989768038,0
179,[-0.17778941],1,0.24749372977250944,0
180,[-0.22932857],0,0.24116462466994137,0
181,[-0.14833846],1,0.2511600393090374,0
182,[0.07990641],1,0.2807752929717365,0
183,[0.55848435],0,0.3492595055432242,0
184,[0.31551401],0,0.3134786474562791,0
185,[2.18564935],1,0.6130151139320699,1
186,[-0.00844644],0,0.2690620482972062,0
187,[-0.33976963],0,0.22797792838922726,0
188,[-0.36185785],0,0.22540244326425163,0
189,[-0.35449511],0,0.22625863996855017,0
190,[-0.3324069],0,0.22884101791139883,0
191,[-0.37658332],0,0.22369694989768038,0
192,[0.04309272],0,0.27585713931924244,0
193,[-0.22932857],0,0.24116462466994137,0
194,[-0.37658332],0,0.22369694989768038,0
195,[0.74255279],1,0.3775727163225567,0
196,[-0.28823047],0,0.2340677106198393,0
197,[-0.28823047],0,0.2340677106198393,0
198,[0.55112161],0,0.3481472874169195,0
199,[-0.25877952],0,0.2375979283448524,0
200,[-0.31768142],0,0.23057408163494575,0
201,[-0.24405405],0,0.2393767242048681,0
202,[0.40386686],0,0.3262624163870565,0
203,[-0.03789739],0,0.26522697107207766,0
204,[-0.273505],0,0.23582825239157945,0
205,[0.19034747],1,0.29584561080749944,0
206,[0.27870032],0,0.3082331502389644,0
207,[-0.16306393],0,0.2493223836707938,0
208,[-0.35449511],0,0.22625863996855017,0
209,[0.55112161],0,0.3481472874169195,0
210,[-0.31768142],0,0.23057408163494575,0
211,[-0.08943656],0,0.25860021969285557,0
212,[-0.31031868],0,0.23144405327379064,0
213,[-0.26614226],1,0.2367119494637261,0
214,[-0.0967993],0,0.2576623929586024,0
215,[-0.26614226],0,0.2367119494637261,0
216,[-0.01580918],0,0.26810000094780256,0
217,[-0.11152477],1,0.25579341289694296,0
218,[-0.28823047],0,0.2340677106198393,0
219,[-0.02317192],0,0.26714013627120475,0
220,[1.14014061],1,0.4414177138644539,0
221,[-0.12625025],1,0.25393335224834906,0
222,[-0.12625025],1,0.25393335224834906,0
223,[-0.38394606],0,0.22284765506635082,0
224,[0.16089652],1,0.2917811675530666,0
225,[0.74991552],0,0.37872432273843964,0
226,[0.24924937],1,0.30407201231911246,0
227,[-0.1557012],0,0.2502400876323967,0
228,[-0.38394606],0,0.22284765506635082,0
229,[9.34223026],0,0.9946226279576045,1
230,[-0.2146031],0,0.24296161340346434,0
231,[-0.28086773],0,0.2349468388807336,0
232,[-0.03053466],0,0.26618245831901666,0
233,[-0.34713237],0,0.2271171353657484,0
234,[0.86035659],1,0.3961561719795824,0
235,[-0.17778941],0,0.24749372977250944,0
236,[0.12408283],1,0.2867470916514032,0
237,[0.00627903],1,0.27099267445330216,0
238,[2.36235505],1,0.6405008785093519,1
239,[2.30345315],1,0.6314309437321971,1
240,[-0.37658332],0,0.22369694989768038,0
241,[0.15353378],0,0.29077020169569817,0
242,[1.34629727],1,0.47544816723058025,0
243,[-0.1557012],1,0.2502400876323967,0
244,[-0.14097572],0,0.2520822358964902,0
245,[-0.273505],1,0.23582825239157945,0
246,[-0.31768142],0,0.23057408163494575,0
247,[1.93531627],0,0.5728518714283614,1
248,[-0.31031868],0,0.23144405327379064,0
249,[0.02836724],0,0.27390487835820143,0
250,[-0.37658332],0,0.22369694989768038,0
251,[-0.32504416],0,0.22970640274342624,0
252,[0.04309272],1,0.27585713931924244,0
253,[-0.37658332],0,0.22369694989768038,0
254,[-0.37658332],0,0.22369694989768038,0
255,[-0.17778941],0,0.24749372977250944,0
256,[-0.37658332],0,0.22369694989768038,0
257,[-0.01580918],1,0.26810000094780256,0
258,[-0.37658332],0,0.22369694989768038,0
259,[-0.36922059],1,0.22454854625878515,0
260,[-0.28823047],0,0.2340677106198393,0
261,[-0.0967993],0,0.2576623929586024,0
262,[-0.22932857],0,0.24116462466994137,0
263,[-0.36922059],0,0.22454854625878515,0
264,[0.55112161],0,0.3481472874169195,0
265,[-0.17042667],0,0.24840693016099238,0
266,[0.94870944],0,0.41029652610350453,0
267,[-0.273505],1,0.23582825239157945,0
268,[-0.35449511],1,0.22625863996855017,0
269,[-0.17778941],0,0.24749372977250944,0
270,[0.95607218],1,0.41148195836132306,0
271,[0.45540602],0,0.3338423024949095,0
272,[-0.38394606],0,0.22284765506635082,0
273,[-0.36185785],0,0.22540244326425163,0
274,[-0.37658332],0,0.22369694989768038,0
275,[1.08860145],0,0.4329828812910998,0
276,[-0.29559321],0,0.23319086923413684,0
277,[-0.32504416],0,0.22970640274342624,0
278,[-0.37658332],0,0.22369694989768038,0
279,[-0.31031868],0,0.23144405327379064,0
280,[-0.18515215],0,0.2465827851078336,0
281,[-0.31031868],0,0.23144405327379064,0
282,[-0.37658332],0,0.22369694989768038,0
283,[-0.37658332],0,0.22369694989768038,0
284,[-0.26614226],0,0.2367119494637261,0
285,[-0.38394606],0,0.22284765506635082,0
286,[-0.30295595],0,0.23231631628571797,0
287,[-0.32504416],0,0.22970640274342624,0
288,[-0.26614226],0,0.2367119494637261,0
289,[-0.23669131],0,0.24026953735846168,0
290,[-0.02317192],0,0.26714013627120475,0
291,[-0.35449511],0,0.22625863996855017,0
292,[-0.17042667],0,0.24840693016099238,0
293,[-0.28823047],1,0.2340677106198393,0
294,[-0.34713237],0,0.2271171353657484,0
295,[-0.33976963],0,0.22797792838922726,0
296,[-0.31768142],1,0.23057408163494575,0
297,[0.95607218],0,0.41148195836132306,0
298,[-0.26614226],0,0.2367119494637261,0
299,[0.54375887],0,0.3470367222951902,0
300,[-0.22196583],0,0.24206198406482732,0
301,[-0.32504416],0,0.22970640274342624,0
302,[1.88377711],0,0.5644433916897617,1
303,[1.50827749],1,0.5023634479368095,1
304,[-0.36922059],0,0.22454854625878515,0
305,[0.19771021],0,0.29686683673482267,0
306,[0.04309272],1,0.27585713931924244,0
307,[-0.36922059],0,0.22454854625878515,0
308,[0.41859233],1,0.3284190643367141,0
309,[-0.3324069],0,0.22884101791139883,0
310,[-0.29559321],0,0.23319086923413684,0
311,[-0.19251488],0,0.2456740987026466,0
312,[-0.35449511],0,0.22625863996855017,0
313,[-0.38394606],0,0.22284765506635082,0
314,[0.93398396],1,0.40792879760896106,0
315,[-0.16306393],1,0.2493223836707938,0
316,[-0.38394606],0,0.22284765506635082,0
317,[-0.23669131],0,0.24026953735846168,0
318,[-0.35449511],0,0.22625863996855017,0
319,[-0.273505],0,0.23582825239157945,0
320,[0.30078853],0,0.31137462141273475,0
321,[-0.06734835],0,0.26142700628551535,0
322,[1.14014061],1,0.4414177138644539,0
323,[-0.06734835],0,0.26142700628551535,0
324,[0.43331781],1,0.33058297318759833,0
325,[-0.32504416],0,0.22970640274342624,0
326,[1.55981666],1,0.5109319693925006,1
327,[-0.20724036],0,0.24386351048078023,0
328,[-0.20724036],0,0.24386351048078023,0
329,[-0.38394606],0,0.22284765506635082,0
330,[-0.22196583],0,0.24206198406482732,0
331,[1.37574822],0,0.4803358370694869,0
332,[-0.38394606],0,0.22284765506635082,0
333,[-0.37658332],0,0.22369694989768038,0
334,[-0.24405405],1,0.2393767242048681,0
335,[0.16825926],0,0.2927941972881215,0
336,[-0.05262287],1,0.2633225842644037,0
337,[-0.36922059],0,0.22454854625878515,0
338,[0.34496496],1,0.31770974510716204,0
339,[0.02836724],0,0.27390487835820143,0
340,[0.28606306],0,0.30927835536336645,0
341,[-0.33976963],0,0.22797792838922726,0
342,[-0.33976963],0,0.22797792838922726,0
343,[-0.18515215],0,0.2465827851078336,0
344,[-0.18515215],0,0.2465827851078336,0
345,[-0.18515215],1,0.2465827851078336,0
346,[1.55981666],0,0.5109319693925006,1
347,[1.14014061],1,0.4414177138644539,0
348,[-0.34713237],0,0.2271171353657484,0
349,[-0.07471108],1,0.26048252981157455,0
350,[-0.31031868],1,0.23144405327379064,0
351,[-0.14833846],0,0.2511600393090374,0
352,[-0.36185785],0,0.22540244326425163,0
353,[-0.37658332],0,0.22369694989768038,0
354,[-0.38394606],0,0.22284765506635082,0
355,[-0.36185785],0,0.22540244326425163,0
356,[-0.16306393],0,0.2493223836707938,0
357,[-0.31768142],0,0.23057408163494575,0
358,[-0.34713237],0,0.2271171353657484,0
359,[-0.3324069],0,0.22884101791139883,0
360,[0.16089652],0,0.2917811675530666,0
361,[-0.37658332],0,0.22369694989768038,0
362,[-0.32504416],1,0.22970640274342624,0
363,[-0.23669131],0,0.24026953735846168,0
364,[-0.19987762],0,0.24476767302604735,0
365,[-0.26614226],0,0.2367119494637261,0
366,[-0.36185785],0,0.22540244326425163,0
367,[-0.32504416],0,0.22970640274342624,0
368,[0.2934258],0,0.3103255147899781,0
369,[-0.30295595],0,0.23231631628571797,0
370,[-0.33976963],0,0.22797792838922726,0
371,[-0.29559321],0,0.23319086923413684,0
372,[-0.36185785],0,0.22540244326425163,0
373,[-0.31031868],0,0.23144405327379064,0
374,[-0.30295595],0,0.23231631628571797,0
375,[-0.11888751],0,0.2548622660650996,0
376,[-0.3324069],0,0.22884101791139883,0
377,[-0.24405405],0,0.2393767242048681,0
378,[-0.33976963],0,0.22797792838922726,0
379,[-0.25141678],1,0.23848618721871007,0
380,[-0.34713237],0,0.2271171353657484,0
381,[-0.26614226],0,0.2367119494637261,0
382,[-0.34713237],0,0.2271171353657484,0
383,[-0.37658332],0,0.22369694989768038,0
384,[1.0591505],1,0.4281800370520547,0
385,[-0.19987762],0,0.24476767302604735,0
386,[-0.17042667],0,0.24840693016099238,0
387,[-0.07471108],1,0.26048252981157455,0
388,[1.42728738],0,0.4888977607981181,0
389,[1.61871856],0,0.5207164123288983,1
390,[0.34496496],0,0.31770974510716204,0
391,[-0.273505],0,0.23582825239157945,0
392,[-0.07471108],1,0.26048252981157455,0
393,[-0.07471108],1,0.26048252981157455,0
394,[-0.3324069],0,0.22884101791139883,0
395,[0.38177865],0,0.3230412036749235,0
396,[0.07990641],0,0.2807752929717365,0
397,[0.55112161],1,0.3481472874169195,0
398,[0.15353378],0,0.29077020169569817,0
399,[-0.32504416],0,0.22970640274342624,0
400,[-0.36922059],0,0.22454854625878515,0
401,[0.09463188],0,0.2827574533114169,0
402,[1.44201285],0,0.49134544191829765,0
403,[-0.23669131],0,0.24026953735846168,0
404,[-0.2146031],0,0.24296161340346434,0
405,[-0.31031868],0,0.23144405327379064,0
406,[-0.10416203],1,0.2567267895992245,0
407,[-0.3324069],0,0.22884101791139883,0
408,[0.93398396],1,0.40792879760896106,0
409,[-0.29559321],0,0.23319086923413684,0
410,[-0.36185785],0,0.22540244326425163,0
411,[-0.28823047],0,0.2340677106198393,0
412,[0.96343491],0,0.4126684188277283,0
413,[-0.28823047],0,0.2340677106198393,0
414,[-0.29559321],0,0.23319086923413684,0
415,[-0.36185785],0,0.22540244326425163,0
416,[-0.36185785],0,0.22540244326425163,0
417,[-0.28823047],1,0.2340677106198393,0
418,[-0.3324069],0,0.22884101791139883,0
419,[0.31551401],0,0.3134786474562791,0
420,[-0.19251488],0,0.2456740987026466,0
421,[-0.36922059],0,0.22454854625878515,0
422,[-0.19987762],0,0.24476767302604735,0
423,[1.21376799],0,0.45352516960815104,0
424,[0.93398396],1,0.40792879760896106,0
425,[-0.19251488],0,0.2456740987026466,0
426,[-0.33976963],0,0.22797792838922726,0
427,[0.16825926],0,0.2927941972881215,0
428,[-0.35449511],0,0.22625863996855017,0
429,[-0.36185785],0,0.22540244326425163,0
430,[-0.35449511],0,0.22625863996855017,0
431,[-0.23669131],0,0.24026953735846168,0
432,[1.05178776],1,0.42698140084905845,0
433,[0.18298473],0,0.2948264248838292,0
434,[-0.36922059],0,0.22454854625878515,0
435,[0.18298473],0,0.2948264248838292,0
436,[-0.37658332],0,0.22369694989768038,0
437,[-0.22196583],0,0.24206198406482732,0
438,[-0.13361298],0,0.25300667452285514,0
439,[-0.23669131],1,0.24026953735846168,0
440,[-0.01580918],0,0.26810000094780256,0
441,[-0.37658332],0,0.22369694989768038,0
442,[-0.28823047],0,0.2340677106198393,0
443,[-0.12625025],0,0.25393335224834906,0
444,[-0.38394606],0,0.22284765506635082,0
445,[0.61002351],0,0.3570904954162717,0
446,[-0.37658332],0,0.22369694989768038,0
447,[1.99421817],0,0.5824100005968214,1
448,[1.89850258],0,0.5668498189702894,1
449,[-0.36922059],0,0.22454854625878515,0
450,[0.60266077],0,0.3559669809170413,0
451,[-0.32504416],0,0.22970640274342624,0
452,[-0.273505],0,0.23582825239157945,0
453,[-0.38394606],0,0.22284765506635082,0
454,[-0.37658332],0,0.22369694989768038,0
455,[-0.38394606],0,0.22284765506635082,0
456,[-0.29559321],0,0.23319086923413684,0
457,[-0.33976963],0,0.22797792838922726,0
458,[-0.33976963],0,0.22797792838922726,0
459,[-0.30295595],0,0.23231631628571797,0
460,[-0.37658332],0,0.22369694989768038,0
461,[0.94870944],0,0.41029652610350453,0
462,[-0.273505],0,0.23582825239157945,0
463,[-0.34713237],0,0.2271171353657484,0
464,[-0.08943656],0,0.25860021969285557,0
465,[-0.02317192],0,0.26714013627120475,0
466,[-0.36185785],0,0.22540244326425163,0
467,[-0.36185785],0,0.22540244326425163,0
468,[-0.31768142],1,0.23057408163494575,0
469,[-0.36185785],0,0.22540244326425163,0
470,[-0.25877952],0,0.2375979283448524,0
471,[-0.33976963],0,0.22797792838922726,0
472,[-0.38394606],0,0.22284765506635082,0
473,[-0.35449511],1,0.22625863996855017,0
474,[0.13144557],0,0.2877497448767616,0
475,[-0.1557012],0,0.2502400876323967,0
476,[-0.23669131],0,0.24026953735846168,0
477,[-0.35449511],0,0.22625863996855017,0
478,[-0.35449511],0,0.22625863996855017,0
479,[-0.28823047],0,0.2340677106198393,0
480,[0.10199462],0,0.2837517060182298,0
481,[-0.36185785],0,0.22540244326425163,0
482,[-0.36185785],0,0.22540244326425163,0
483,[-0.18515215],0,0.2465827851078336,0
484,[-0.22196583],0,0.24206198406482732,0
485,[1.16222883],0,0.44504331110298934,0
486,[0.26397485],0,0.30614863095459965,0
487,[0.34496496],0,0.31770974510716204,0
488,[1.47882654],0,0.4974662036321435,0
489,[0.45540602],0,0.3338423024949095,0
490,[-0.11888751],0,0.2548622660650996,0
491,[0.03572998],0,0.2748799326796514,0
492,[-0.28086773],1,0.2349468388807336,0
493,[0.14617104],0,0.2897613055013155,0
494,[-0.25877952],0,0.2375979283448524,0
495,[-0.08943656],0,0.25860021969285557,0
496,[-0.36185785],0,0.22540244326425163,0
497,[-0.36922059],1,0.22454854625878515,0
498,[-0.37658332],0,0.22369694989768038,0
499,[-0.25141678],0,0.23848618721871007,0
500,[-0.38394606],0,0.22284765506635082,0
501,[-0.38394606],0,0.22284765506635082,0
502,[-0.28823047],1,0.2340677106198393,0
503,[-0.37658332],0,0.22369694989768038,0
504,[-0.37658332],0,0.22369694989768038,0
505,[-0.28823047],1,0.2340677106198393,0
506,[-0.11888751],1,0.2548622660650996,0
507,[-0.16306393],1,0.2493223836707938,0
508,[-0.16306393],0,0.2493223836707938,0
509,[-0.31768142],0,0.23057408163494575,0
510,[-0.36922059],0,0.22454854625878515,0
511,[-0.36185785],0,0.22540244326425163,0
512,[-0.28086773],0,0.2349468388807336,0
513,[0.06518093],1,0.2788016265593577,0
514,[0.43331781],0,0.33058297318759833,0
515,[-0.35449511],0,0.22625863996855017,0
516,[-0.28823047],0,0.2340677106198393,0
517,[-0.3324069],0,0.22884101791139883,0
518,[-0.06734835],0,0.26142700628551535,0
519,[-0.35449511],0,0.22625863996855017,0
520,[-0.04526013],1,0.2642736784406156,0
521,[-0.34713237],0,0.2271171353657484,0
522,[-0.37658332],0,0.22369694989768038,0
523,[-0.17778941],0,0.24749372977250944,0
524,[-0.29559321],0,0.23319086923413684,0
525,[-0.16306393],1,0.2493223836707938,0
526,[-0.22196583],0,0.24206198406482732,0
527,[0.04309272],1,0.27585713931924244,0
528,[-0.1557012],1,0.2502400876323967,0
529,[-0.25877952],0,0.2375979283448524,0
530,[-0.36922059],0,0.22454854625878515,0
531,[-0.25141678],0,0.23848618721871007,0
532,[-0.04526013],0,0.2642736784406156,0
533,[-0.38394606],0,0.22284765506635082,0
534,[-0.24405405],0,0.2393767242048681,0
535,[-0.32504416],0,0.22970640274342624,0
536,[-0.31768142],0,0.23057408163494575,0
537,[0.80881742],0,0.38798548281843387,0
538,[0.05045546],0,0.27683649365421736,0
539,[0.58057256],1,0.352605980872199,0
540,[0.44804328],0,0.33275407535282986,0
541,[-0.37658332],0,0.22369694989768038,0
542,[0.02836724],0,0.27390487835820143,0
543,[-0.22932857],1,0.24116462466994137,0
544,[-0.24405405],0,0.2393767242048681,0
545,[0.16825926],0,0.2927941972881215,0
546,[-0.02317192],0,0.26714013627120475,0
547,[0.07990641],0,0.2807752929717365,0
548,[-0.19987762],0,0.24476767302604735,0
549,[-0.19987762],0,0.24476767302604735,0
550,[-0.19251488],0,0.2456740987026466,0
551,[-0.22196583],1,0.24206198406482732,0
552,[-0.16306393],0,0.2493223836707938,0
553,[-0.03053466],0,0.26618245831901666,0
554,[-0.36185785],0,0.22540244326425163,0
555,[-0.37658332],0,0.22369694989768038,0
556,[-0.30295595],0,0.23231631628571797,0
557,[-0.34713237],0,0.2271171353657484,0
558,[0.15353378],0,0.29077020169569817,0
559,[-0.19987762],1,0.24476767302604735,0
560,[-0.18515215],1,0.2465827851078336,0
561,[0.45540602],1,0.3338423024949095,0
562,[0.84563111],0,0.39381554966545695,0
563,[-0.28823047],0,0.2340677106198393,0
564,[-0.03053466],0,0.26618245831901666,0
565,[5.1160189],0,0.9175203243975927,1
566,[0.63947446],0,0.3616001882001903,0
567,[-0.22196583],0,0.24206198406482732,0
568,[-0.36922059],0,0.22454854625878515,0
569,[-0.22932857],0,0.24116462466994137,0
570,[0.49958245],1,0.34040857775223,0
571,[-0.29559321],1,0.23319086923413684,0
572,[-0.38394606],0,0.22284765506635082,0
573,[3.07654059],0,0.7412691146915248,1
574,[-0.0967993],1,0.2576623929586024,0
575,[-0.273505],0,0.23582825239157945,0
576,[0.16825926],0,0.2927941972881215,0
577,[-0.36922059],0,0.22454854625878515,0
578,[0.10935736],0,0.2847480668387268,0
579,[1.62608129],1,0.521938505033495,1
580,[0.41859233],0,0.3284190643367141,0
581,[0.7057391],1,0.37183561040959695,0
582,[0.13144557],0,0.2877497448767616,0
583,[-0.37658332],0,0.22369694989768038,0
584,[0.41859233],0,0.3284190643367141,0
585,[-0.36185785],0,0.22540244326425163,0
586,[-0.05262287],0,0.2633225842644037,0
587,[1.60399308],0,0.5182714975142332,1
588,[0.11672009],0,0.2857465304987717,0
589,[-0.31031868],0,0.23144405327379064,0
590,[-0.31768142],1,0.23057408163494575,0
591,[-0.1557012],1,0.2502400876323967,0
592,[-0.18515215],0,0.2465827851078336,0
593,[-0.19251488],0,0.2456740987026466,0
594,[-0.02317192],0,0.26714013627120475,0
595,[-0.38394606],0,0.22284765506635082,0
596,[-0.29559321],0,0.23319086923413684,0
597,[-0.18515215],0,0.2465827851078336,0
598,[0.59529804],1,0.35484505028549396,0
599,[-0.14833846],1,0.2511600393090374,0
600,[-0.33976963],0,0.22797792838922726,0
601,[0.4112296],1,0.3273398285698057,0
602,[0.33760222],0,0.3166491086325779,0
603,[0.95607218],0,0.41148195836132306,0
604,[-0.3324069],0,0.22884101791139883,0
605,[-0.17042667],0,0.24840693016099238,0
606,[-0.26614226],0,0.2367119494637261,0
607,[-0.26614226],1,0.2367119494637261,0
608,[-0.23669131],0,0.24026953735846168,0
609,[-0.32504416],0,0.22970640274342624,0
610,[0.02100451],0,0.27293198090580323,0
611,[-0.05262287],0,0.2633225842644037,0
612,[-0.31031868],0,0.23144405327379064,0
613,[-0.1557012],1,0.2502400876323967,0
614,[-0.24405405],0,0.2393767242048681,0
615,[-0.17042667],0,0.24840693016099238,0
616,[-0.17042667],0,0.24840693016099238,0
617,[-0.34713237],0,0.2271171353657484,0
618,[-0.38394606],0,0.22284765506635082,0
619,[-0.36922059],0,0.22454854625878515,0
620,[0.32287675],0,0.3145335522989429,0
621,[-0.36185785],0,0.22540244326425163,0
622,[-0.0967993],1,0.2576623929586024,0
623,[-0.34713237],0,0.2271171353657484,0
624,[-0.0967993],1,0.2576623929586024,0
625,[-0.38394606],0,0.22284765506635082,0
626,[-0.0967993],0,0.2576623929586024,0
627,[-0.33976963],0,0.22797792838922726,0
628,[-0.32504416],0,0.22970640274342624,0
629,[0.15353378],0,0.29077020169569817,0
630,[-0.34713237],0,0.2271171353657484,0
631,[1.37574822],0,0.4803358370694869,0
632,[-0.37658332],0,0.22369694989768038,0
633,[-0.29559321],0,0.23319086923413684,0
634,[-0.32504416],0,0.22970640274342624,0
635,[-0.20724036],0,0.24386351048078023,0
636,[-0.08207382],0,0.25954026645069433,0
637,[-0.12625025],0,0.25393335224834906,0
638,[-0.37658332],0,0.22369694989768038,0
639,[-0.14833846],1,0.2511600393090374,0
640,[5.83756718],0,0.9473028075918654,1
641,[0.09463188],0,0.2827574533114169,0
642,[-0.05998561],0,0.2623736923129206,0
643,[-0.34713237],0,0.2271171353657484,0
644,[0.16825926],0,0.2927941972881215,0
645,[0.13144557],0,0.2877497448767616,0
646,[-0.14097572],0,0.2520822358964902,0
647,[-0.37658332],0,0.22369694989768038,0
648,[-0.29559321],0,0.23319086923413684,0
649,[-0.36185785],1,0.22540244326425163,0
650,[0.33023948],0,0.3155903751816163,0
651,[-0.36185785],0,0.22540244326425163,0
652,[0.28606306],0,0.30927835536336645,0
653,[-0.34713237],1,0.2271171353657484,0
654,[-0.34713237],0,0.2271171353657484,0
655,[0.84563111],0,0.39381554966545695,0
656,[-0.05998561],1,0.2623736923129206,0
657,[0.24188663],1,0.3030366827306348,0
658,[0.06518093],1,0.2788016265593577,0
659,[0.18298473],0,0.2948264248838292,0
660,[-0.31768142],0,0.23057408163494575,0
661,[-0.22196583],1,0.24206198406482732,0
662,[1.61871856],1,0.5207164123288983,1
663,[1.12541514],0,0.4390040900908424,0
664,[0.49958245],1,0.34040857775223,0
665,[-0.36185785],0,0.22540244326425163,0
666,[3.76863792],0,0.8194935367332993,1
667,[0.84563111],0,0.39381554966545695,0
668,[-0.28823047],0,0.2340677106198393,0
669,[-0.17778941],0,0.24749372977250944,0
670,[0.66156267],1,0.3649985847250999,0
671,[-0.37658332],0,0.22369694989768038,0
672,[1.55981666],1,0.5109319693925006,1
673,[-0.01580918],0,0.26810000094780256,0
674,[-0.273505],1,0.23582825239157945,0
675,[0.26397485],1,0.30614863095459965,0
676,[-0.33976963],0,0.22797792838922726,0
677,[-0.273505],0,0.23582825239157945,0
678,[0.61738625],0,0.3582155836382844,0
679,[-0.29559321],0,0.23319086923413684,0
680,[0.61002351],0,0.3570904954162717,0
681,[-0.11152477],0,0.25579341289694296,0
682,[-0.35449511],0,0.22625863996855017,0
683,[-0.24405405],0,0.2393767242048681,0
684,[-0.34713237],0,0.2271171353657484,0
685,[-0.31768142],0,0.23057408163494575,0
686,[-0.25141678],0,0.23848618721871007,0
687,[0.764641],1,0.38103163037383475,0
688,[-0.32504416],0,0.22970640274342624,0
689,[-0.31768142],0,0.23057408163494575,0
690,[-0.37658332],0,0.22369694989768038,0
691,[-0.30295595],0,0.23231631628571797,0
692,[-0.02317192],0,0.26714013627120475,0
693,[-0.37658332],0,0.22369694989768038,0
694,[-0.34713237],0,0.2271171353657484,0
695,[-0.36185785],0,0.22540244326425163,0
696,[-0.17042667],0,0.24840693016099238,0
697,[-0.36922059],0,0.22454854625878515,0
698,[-0.26614226],0,0.2367119494637261,0
699,[-0.36185785],0,0.22540244326425163,0
700,[-0.273505],0,0.23582825239157945,0
701,[-0.17778941],0,0.24749372977250944,0
702,[0.93398396],1,0.40792879760896106,0
703,[-0.22932857],0,0.24116462466994137,0
704,[-0.17778941],1,0.24749372977250944,0
705,[-0.26614226],1,0.2367119494637261,0
706,[1.84696342],0,0.5584142654371401,1
707,[0.21979842],0,0.2999426926527902,0
708,[-0.35449511],1,0.22625863996855017,0
709,[-0.3324069],0,0.22884101791139883,0
710,[-0.05998561],1,0.2623736923129206,0
711,[0.24188663],0,0.3030366827306348,0
712,[1.50827749],1,0.5023634479368095,1
713,[1.06651324],0,0.4293795167252196,0
714,[-0.22932857],0,0.24116462466994137,0
715,[-0.29559321],0,0.23319086923413684,0
716,[-0.3324069],0,0.22884101791139883,0
717,[0.83090564],1,0.3914797908925041,0
718,[0.71310184],1,0.3729802041112559,0
719,[-0.36185785],1,0.22540244326425163,0
720,[-0.24405405],0,0.2393767242048681,0
721,[-0.38394606],0,0.22284765506635082,0
722,[-0.33976963],0,0.22797792838922726,0
723,[-0.02317192],0,0.26714013627120475,0
724,[0.88980754],0,0.4008516167254628,0
725,[-0.32504416],0,0.22970640274342624,0
726,[-0.36922059],0,0.22454854625878515,0
727,[-0.01580918],0,0.26810000094780256,0
728,[1.40519917],1,0.4852272737382009,0
729,[1.97212996],0,0.5788325491851659,1
730,[-0.35449511],0,0.22625863996855017,0
731,[0.11672009],0,0.2857465304987717,0
732,[-0.20724036],0,0.24386351048078023,0
733,[-0.38394606],0,0.22284765506635082,0
734,[0.60266077],1,0.3559669809170413,0
735,[-0.13361298],1,0.25300667452285514,0
736,[-0.37658332],0,0.22369694989768038,0
737,[0.15353378],0,0.29077020169569817,0
738,[0.06518093],1,0.2788016265593577,0
739,[-0.22932857],0,0.24116462466994137,0
740,[-0.35449511],0,0.22625863996855017,0
741,[-0.37658332],0,0.22369694989768038,0
742,[-0.28086773],0,0.2349468388807336,0
743,[-0.36185785],0,0.22540244326425163,0
744,[-0.18515215],0,0.2465827851078336,0
745,[-0.36922059],0,0.22454854625878515,0
746,[-0.38394606],0,0.22284765506635082,0
747,[-0.38394606],0,0.22284765506635082,0
748,[-0.38394606],0,0.22284765506635082,0
749,[-0.38394606],0,0.22284765506635082,0
750,[-0.38394606],0,0.22284765506635082,0
751,[1.25794442],0,0.4608170620393085,0
752,[-0.28823047],0,0.2340677106198393,0
753,[8.04638845],1,0.987360915653396,1
754,[-0.31031868],0,0.23144405327379064,0
755,[-0.36185785],0,0.22540244326425163,0
756,[-0.03053466],1,0.26618245831901666,0
757,[-0.36922059],0,0.22454854625878515,0
758,[-0.1557012],1,0.2502400876323967,0
759,[-0.24405405],0,0.2393767242048681,0
760,[-0.20724036],0,0.24386351048078023,0
761,[-0.36185785],1,0.22540244326425163,0
762,[0.10935736],0,0.2847480668387268,0
763,[1.78069878],0,0.5475194866373151,1
764,[-0.37658332],0,0.22369694989768038,0
765,[0.91189575],0,0.4043852363939563,0
766,[0.77936647],0,0.38334432139047164,0
767,[-0.30295595],0,0.23231631628571797,0
768,[-0.19251488],1,0.2456740987026466,0
769,[0.75727826],1,0.3798772978918647,0
770,[-0.07471108],0,0.26048252981157455,0
771,[-0.38394606],0,0.22284765506635082,0
772,[0.26397485],0,0.30614863095459965,0
773,[-0.38394606],0,0.22284765506635082,0
774,[-0.36922059],0,0.22454854625878515,0
775,[-0.02317192],0,0.26714013627120475,0
776,[-0.36185785],1,0.22540244326425163,0
777,[-0.38394606],0,0.22284765506635082,0
778,[-0.37658332],0,0.22369694989768038,0
779,[1.99421817],0,0.5824100005968214,1
780,[-0.22932857],0,0.24116462466994137,0
781,[-0.31768142],0,0.23057408163494575,0
782,[-0.02317192],0,0.26714013627120475,0
783,[0.7057391],0,0.37183561040959695,0
784,[0.40386686],0,0.3262624163870565,0
785,[4.79205844],1,0.899677136957118,1
786,[1.59663034],1,0.517048704588844,1
787,[-0.29559321],0,0.23319086923413684,0
788,[-0.33976963],1,0.22797792838922726,0
789,[-0.25141678],1,0.23848618721871007,0
790,[-0.37658332],0,0.22369694989768038,0
791,[-0.37658332],0,0.22369694989768038,0
792,[-0.31031868],0,0.23144405327379064,0
793,[-0.35449511],0,0.22625863996855017,0
794,[-0.36922059],0,0.22454854625878515,0
795,[1.36102274],0,0.4778914729578104,0
796,[-0.32504416],0,0.22970640274342624,0
797,[-0.06734835],0,0.26142700628551535,0
798,[-0.22932857],0,0.24116462466994137,0
799,[-0.25141678],0,0.23848618721871007,0
800,[-0.24405405],0,0.2393767242048681,0
801,[-0.23669131],0,0.24026953735846168,0
802,[-0.37658332],0,0.22369694989768038,0
803,[-0.36185785],0,0.22540244326425163,0
804,[-0.35449511],0,0.22625863996855017,0
805,[-0.22932857],0,0.24116462466994137,0
806,[0.5290334],1,0.34482058941853067,0
807,[-0.37658332],0,0.22369694989768038,0
808,[-0.28823047],0,0.2340677106198393,0
809,[-0.36185785],0,0.22540244326425163,0
810,[-0.08207382],0,0.25954026645069433,0
811,[1.9794927],1,0.580025972444294,1
812,[-0.26614226],1,0.2367119494637261,0
813,[-0.34713237],0,0.2271171353657484,0
814,[-0.37658332],0,0.22369694989768038,0
815,[-0.16306393],0,0.2493223836707938,0
816,[-0.25877952],0,0.2375979283448524,0
817,[-0.19251488],1,0.2456740987026466,0
818,[-0.38394606],0,0.22284765506635082,0
819,[-0.2146031],1,0.24296161340346434,0
820,[-0.01580918],0,0.26810000094780256,0
821,[-0.0967993],0,0.2576623929586024,0
822,[0.38914138],0,0.3241130957785026,0
823,[-0.38394606],0,0.22284765506635082,0
824,[-0.36922059],0,0.22454854625878515,0
825,[0.83090564],1,0.3914797908925041,0
826,[-0.25141678],0,0.23848618721871007,0
827,[-0.29559321],0,0.23319086923413684,0
828,[-0.34713237],0,0.2271171353657484,0
829,[-0.38394606],0,0.22284765506635082,0
830,[-0.1557012],0,0.2502400876323967,0
831,[-0.36185785],0,0.22540244326425163,0
832,[-0.35449511],0,0.22625863996855017,0
833,[-0.38394606],0,0.22284765506635082,0
834,[0.74991552],0,0.37872432273843964,0
835,[0.01364177],0,0.27196124480164185,0
836,[-0.35449511],0,0.22625863996855017,0
837,[-0.28823047],0,0.2340677106198393,0
838,[-0.273505],0,0.23582825239157945,0
839,[-0.273505],0,0.23582825239157945,0
840,[-0.36922059],0,0.22454854625878515,0
841,[-0.19251488],0,0.2456740987026466,0
842,[-0.24405405],1,0.2393767242048681,0
843,[-0.28086773],1,0.2349468388807336,0
844,[1.55245392],0,0.5097081706849056,1
845,[-0.37658332],0,0.22369694989768038,0
846,[0.49221971],0,0.3393098487591731,0
847,[-0.11888751],0,0.2548622660650996,0
848,[1.88377711],0,0.5644433916897617,1
849,[0.13144557],1,0.2877497448767616,0
850,[-0.30295595],0,0.23231631628571797,0
851,[-0.06734835],0,0.26142700628551535,0
852,[-0.36185785],0,0.22540244326425163,0
853,[-0.25877952],0,0.2375979283448524,0
854,[-0.3324069],0,0.22884101791139883,0
855,[1.4125619],0,0.48645061194546285,0
856,[-0.3324069],0,0.22884101791139883,0
857,[-0.26614226],0,0.2367119494637261,0
858,[-0.28823047],0,0.2340677106198393,0
859,[-0.1557012],0,0.2502400876323967,0
860,[-0.37658332],0,0.22369694989768038,0
861,[-0.23669131],0,0.24026953735846168,0
862,[-0.38394606],0,0.22284765506635082,0
863,[0.18298473],0,0.2948264248838292,0
864,[-0.33976963],0,0.22797792838922726,0
865,[-0.37658332],0,0.22369694989768038,0
866,[-0.08207382],0,0.25954026645069433,0
867,[-0.3324069],0,0.22884101791139883,0
868,[-0.28086773],0,0.2349468388807336,0
869,[-0.37658332],0,0.22369694989768038,0
870,[-0.12625025],0,0.25393335224834906,0
871,[0.44804328],0,0.33275407535282986,0
872,[-0.25141678],0,0.23848618721871007,0
873,[-0.31768142],0,0.23057408163494575,0
874,[-0.33976963],0,0.22797792838922726,0
875,[-0.38394606],0,0.22284765506635082,0
876,[0.33760222],0,0.3166491086325779,0
877,[-0.37658332],0,0.22369694989768038,0
878,[-0.31768142],1,0.23057408163494575,0
879,[-0.35449511],0,0.22625863996855017,0
880,[-0.35449511],0,0.22625863996855017,0
881,[-0.35449511],0,0.22625863996855017,0
882,[-0.36185785],0,0.22540244326425163,0
883,[-0.36185785],0,0.22540244326425163,0
884,[-0.38394606],0,0.22284765506635082,0
885,[-0.31768142],0,0.23057408163494575,0
886,[-0.05998561],0,0.2623736923129206,0
887,[-0.1557012],0,0.2502400876323967,0
888,[-0.19987762],1,0.24476767302604735,0
889,[0.24188663],0,0.3030366827306348,0
890,[-0.24405405],0,0.2393767242048681,0
891,[-0.38394606],0,0.22284765506635082,0
892,[-0.36185785],0,0.22540244326425163,0
893,[-0.33976963],0,0.22797792838922726,0
894,[-0.36922059],1,0.22454854625878515,0
895,[-0.2146031],0,0.24296161340346434,0
896,[-0.2146031],0,0.24296161340346434,0
897,[1.16959157],1,0.44625316424206957,0
898,[-0.14097572],0,0.2520822358964902,0
899,[-0.37658332],0,0.22369694989768038,0
900,[-0.1557012],0,0.2502400876323967,0
901,[-0.3324069],0,0.22884101791139883,0
902,[-0.34713237],0,0.2271171353657484,0
903,[-0.36185785],0,0.22540244326425163,0
904,[-0.32504416],0,0.22970640274342624,0
905,[-0.33976963],0,0.22797792838922726,0
906,[0.09463188],0,0.2827574533114169,0
907,[-0.19987762],0,0.24476767302604735,0
908,[-0.35449511],0,0.22625863996855017,0
909,[-0.35449511],0,0.22625863996855017,0
910,[-0.35449511],0,0.22625863996855017,0
911,[-0.35449511],0,0.22625863996855017,0
912,[-0.35449511],0,0.22625863996855017,0
913,[-0.35449511],0,0.22625863996855017,0
914,[-0.32504416],0,0.22970640274342624,0
915,[-0.25877952],0,0.2375979283448524,0
916,[-0.12625025],0,0.25393335224834906,0
917,[-0.36185785],0,0.22540244326425163,0
918,[-0.23669131],0,0.24026953735846168,0
919,[-0.37658332],1,0.22369694989768038,0
920,[-0.37658332],0,0.22369694989768038,0
921,[-0.38394606],0,0.22284765506635082,0
922,[-0.33976963],0,0.22797792838922726,0
923,[-0.36185785],0,0.22540244326425163,0
924,[-0.30295595],0,0.23231631628571797,0
925,[-0.31031868],0,0.23144405327379064,0
926,[-0.17042667],0,0.24840693016099238,0
927,[-0.28086773],0,0.2349468388807336,0
928,[-0.25877952],1,0.2375979283448524,0
929,[-0.30295595],0,0.23231631628571797,0
930,[1.88377711],0,0.5644433916897617,1
931,[-0.19251488],1,0.2456740987026466,0
932,[-0.11152477],0,0.25579341289694296,0
933,[0.68365089],1,0.3684104886976842,0
934,[0.38914138],0,0.3241130957785026,0
935,[-0.35449511],0,0.22625863996855017,0
936,[-0.30295595],0,0.23231631628571797,0
937,[-0.08943656],1,0.25860021969285557,0
938,[0.57320982],1,0.35148886204658253,0
939,[-0.3324069],0,0.22884101791139883,0
940,[-0.17778941],0,0.24749372977250944,0
941,[-0.36922059],0,0.22454854625878515,0
942,[0.07254367],0,0.27978739552374243,0
943,[-0.1557012],0,0.2502400876323967,0
944,[-0.35449511],0,0.22625863996855017,0
945,[-0.22196583],0,0.24206198406482732,0
946,[0.54375887],0,0.3470367222951902,0
947,[2.52433528],1,0.6649158949251754,1
948,[-0.22196583],0,0.24206198406482732,0
949,[-0.22196583],0,0.24206198406482732,0
950,[1.20640525],1,0.4523117050101979,0
951,[-0.34713237],0,0.2271171353657484,0
952,[-0.3324069],0,0.22884101791139883,0
953,[3.23852082],1,0.7613900394883091,1
954,[-0.0967993],1,0.2576623929586024,0
955,[0.54375887],0,0.3470367222951902,0
956,[-0.08943656],1,0.25860021969285557,0
957,[-0.28086773],0,0.2349468388807336,0
958,[-0.36185785],0,0.22540244326425163,0
959,[-0.35449511],0,0.22625863996855017,0
960,[-0.35449511],0,0.22625863996855017,0
961,[-0.36922059],0,0.22454854625878515,0
962,[-0.37658332],0,0.22369694989768038,0
963,[-0.31768142],0,0.23057408163494575,0
964,[-0.11152477],0,0.25579341289694296,0
965,[-0.08943656],0,0.25860021969285557,0
966,[-0.14097572],0,0.2520822358964902,0
967,[0.47749423],1,0.3371175835715641,0
968,[0.20507294],1,0.29789009651391046,0
969,[-0.37658332],0,0.22369694989768038,0
970,[-0.37658332],0,0.22369694989768038,0
971,[-0.1557012],0,0.2502400876323967,0
972,[-0.32504416],0,0.22970640274342624,0
973,[-0.28823047],0,0.2340677106198393,0
974,[-0.36922059],0,0.22454854625878515,0
975,[1.33893453],1,0.47422694765385454,0
976,[-0.22196583],1,0.24206198406482732,0
977,[1.70707141],0,0.5353609984040358,1
978,[0.05045546],0,0.27683649365421736,0
979,[-0.36922059],0,0.22454854625878515,0
980,[-0.34713237],0,0.2271171353657484,0
981,[0.764641],0,0.38103163037383475,0
982,[2.42125695],0,0.6494715201693323,1
983,[-0.3324069],0,0.22884101791139883,0
984,[-0.26614226],0,0.2367119494637261,0
985,[-0.38394606],0,0.22284765506635082,0
986,[-0.19987762],1,0.24476767302604735,0
987,[0.13880831],0,0.2887544846820191,0
988,[-0.3324069],0,0.22884101791139883,0
989,[-0.35449511],0,0.22625863996855017,0
990,[-0.34713237],0,0.2271171353657484,0
991,[0.91189575],1,0.4043852363939563,0
992,[-0.11888751],0,0.2548622660650996,0
993,[0.69101362],0,0.36955074175194375,0
994,[-0.35449511],1,0.22625863996855017,0
995,[-0.36185785],0,0.22540244326425163,0
996,[-0.31768142],0,0.23057408163494575,0
997,[0.47749423],1,0.3371175835715641,0
998,[0.92662123],0,0.40674652695057006,0
999,[0.12408283],0,0.2867470916514032,0
1000,[0.04309272],1,0.27585713931924244,0
1001,[-0.19251488],0,0.2456740987026466,0
1002,[-0.29559321],1,0.23319086923413684,0
1003,[5.61668505],1,0.9394678011222329,1
1004,[-0.3324069],0,0.22884101791139883,0
1005,[-0.13361298],0,0.25300667452285514,0
1006,[-0.37658332],0,0.22369694989768038,0
1007,[-0.17778941],0,0.24749372977250944,0
1008,[-0.04526013],0,0.2642736784406156,0
1009,[-0.30295595],0,0.23231631628571797,0
1010,[-0.31031868],0,0.23144405327379064,0
1011,[-0.36922059],0,0.22454854625878515,0
1012,[0.6468372],1,0.362731468543927,0
1013,[0.91189575],1,0.4043852363939563,0
1014,[-0.14097572],0,0.2520822358964902,0
1015,[-0.3324069],0,0.22884101791139883,0
1016,[-0.08207382],0,0.25954026645069433,0
1017,[-0.36922059],0,0.22454854625878515,0
1018,[0.17562199],0,0.293809285042319,0
1019,[-0.22932857],1,0.24116462466994137,0
1020,[-0.23669131],0,0.24026953735846168,0
1021,[-0.03789739],1,0.26522697107207766,0
1022,[0.01364177],0,0.27196124480164185,0
1023,[0.01364177],0,0.27196124480164185,0
1024,[-0.05262287],0,0.2633225842644037,0
1025,[0.00627903],0,0.27099267445330216,0
1026,[-0.31031868],0,0.23144405327379064,0
1027,[-0.36922059],0,0.22454854625878515,0
1028,[-0.13361298],0,0.25300667452285514,0
1029,[-0.37658332],0,0.22369694989768038,0
1030,[-0.3324069],0,0.22884101791139883,0
1031,[-0.3324069],0,0.22884101791139883,0
1032,[-0.36922059],1,0.22454854625878515,0
1033,[0.39650412],0,0.3251868360575717,0
1034,[0.09463188],1,0.2827574533114169,0
1035,[-0.37658332],0,0.22369694989768038,0
1036,[-0.3324069],0,0.22884101791139883,0
1037,[-0.38394606],0,0.22284765506635082,0
1038,[-0.36922059],1,0.22454854625878515,0
1039,[0.19771021],0,0.29686683673482267,0
1040,[0.52167066],1,0.3437150406685233,0
1041,[0.49221971],0,0.3393098487591731,0
1042,[-0.37658332],0,0.22369694989768038,0
1043,[0.34496496],1,0.31770974510716204,0
1044,[-0.32504416],0,0.22970640274342624,0
1045,[-0.10416203],0,0.2567267895992245,0
1046,[-0.29559321],0,0.23319086923413684,0
1047,[0.17562199],0,0.293809285042319,0
1048,[-0.11888751],0,0.2548622660650996,0
1049,[-0.34713237],0,0.2271171353657484,0
1050,[-0.11888751],0,0.2548622660650996,0
1051,[-0.11888751],0,0.2548622660650996,0
1052,[-0.19987762],0,0.24476767302604735,0
1053,[-0.19987762],0,0.24476767302604735,0
1054,[-0.19987762],0,0.24476767302604735,0
1055,[-0.12625025],0,0.25393335224834906,0
1056,[-0.25141678],0,0.23848618721871007,0
1057,[-0.1557012],1,0.2502400876323967,0
1058,[-0.16306393],0,0.2493223836707938,0
1059,[-0.33976963],0,0.22797792838922726,0
1060,[-0.22932857],0,0.24116462466994137,0
1061,[-0.22932857],0,0.24116462466994137,0
1062,[0.91189575],0,0.4043852363939563,0
1063,[2.49488433],1,0.6605373769110714,1
1064,[-0.12625025],1,0.25393335224834906,0
1065,[-0.17778941],0,0.24749372977250944,0
1066,[0.09463188],1,0.2827574533114169,0
1067,[-0.29559321],1,0.23319086923413684,0
1068,[-0.273505],0,0.23582825239157945,0
1069,[-0.28086773],0,0.2349468388807336,0
1070,[0.38177865],0,0.3230412036749235,0
1071,[1.08123871],0,0.4317809524105874,0
1072,[-0.36185785],0,0.22540244326425163,0
1073,[-0.22196583],0,0.24206198406482732,0
1074,[0.3523277],1,0.31877227698783417,0
1075,[-0.36922059],0,0.22454854625878515,0
1076,[-0.37658332],0,0.22369694989768038,0
1077,[-0.10416203],1,0.2567267895992245,0
1078,[0.19034747],0,0.29584561080749944,0
1079,[-0.14833846],1,0.2511600393090374,0
1080,[-0.25877952],0,0.2375979283448524,0
1081,[-0.36185785],1,0.22540244326425163,0
1082,[-0.32504416],0,0.22970640274342624,0
1083,[-0.36185785],0,0.22540244326425163,0
1084,[-0.37658332],0,0.22369694989768038,0
1085,[1.56717939],0,0.5121556370704613,1
1086,[-0.26614226],0,0.2367119494637261,0
1087,[-0.35449511],0,0.22625863996855017,0
1088,[1.56717939],0,0.5121556370704613,1
1089,[0.53639613],0,0.34592781978344295,0
1090,[-0.32504416],0,0.22970640274342624,0
1091,[0.86771933],0,0.3973282765567123,0
1092,[-0.36185785],0,0.22540244326425163,0
1093,[-0.28823047],0,0.2340677106198393,0
1094,[0.02836724],0,0.27390487835820143,0
1095,[-0.02317192],0,0.26714013627120475,0
1096,[0.24924937],0,0.30407201231911246,0
1097,[-0.16306393],1,0.2493223836707938,0
1098,[0.16089652],0,0.2917811675530666,0
1099,[0.63211172],0,0.3604704403401596,0
1100,[0.02836724],1,0.27390487835820143,0
1101,[0.31551401],0,0.3134786474562791,0
1102,[0.15353378],1,0.29077020169569817,0
1103,[-0.14833846],0,0.2511600393090374,0
1104,[0.07990641],0,0.2807752929717365,0
1105,[-0.2146031],0,0.24296161340346434,0
1106,[-0.35449511],0,0.22625863996855017,0
1107,[-0.00844644],0,0.2690620482972062,0
1108,[-0.14833846],1,0.2511600393090374,0
1109,[-0.14833846],1,0.2511600393090374,0
1110,[0.23452389],0,0.3020033485406811,0
1111,[-0.14833846],0,0.2511600393090374,0
1112,[0.63211172],0,0.3604704403401596,0
1113,[0.57320982],0,0.35148886204658253,0
1114,[0.44804328],0,0.33275407535282986,0
1115,[-0.36185785],0,0.22540244326425163,0
1116,[-0.13361298],0,0.25300667452285514,0
1117,[-0.33976963],0,0.22797792838922726,0
1118,[0.30815127],0,0.312425668052333,0
1119,[-0.11888751],1,0.2548622660650996,0
1120,[-0.35449511],0,0.22625863996855017,0
1121,[-0.32504416],0,0.22970640274342624,0
1122,[1.39783643],0,0.48400411252559505,0
1123,[0.23452389],0,0.3020033485406811,0
1124,[-0.14833846],1,0.2511600393090374,0
1125,[-0.273505],0,0.23582825239157945,0
1126,[-0.33976963],0,0.22797792838922726,0
1127,[0.00627903],1,0.27099267445330216,0
1128,[-0.35449511],0,0.22625863996855017,0
1129,[0.72046457],1,0.3741262226899324,0
1130,[-0.28823047],0,0.2340677106198393,0
1131,[-0.32504416],0,0.22970640274342624,0
1132,[7.60462419],1,0.9831167301642085,1
1133,[-0.36922059],0,0.22454854625878515,0
1134,[-0.37658332],0,0.22369694989768038,0
1135,[-0.20724036],1,0.24386351048078023,0
1136,[-0.37658332],0,0.22369694989768038,0
1137,[-0.33976963],0,0.22797792838922726,0
1138,[-0.35449511],0,0.22625863996855017,0
1139,[-0.35449511],0,0.22625863996855017,0
1140,[-0.32504416],0,0.22970640274342624,0
1141,[0.02836724],0,0.27390487835820143,0
1142,[-0.29559321],1,0.23319086923413684,0
1143,[-0.13361298],0,0.25300667452285514,0
1144,[-0.37658332],0,0.22369694989768038,0
1145,[1.78069878],0,0.5475194866373151,1
1146,[-0.17042667],0,0.24840693016099238,0
1147,[-0.26614226],0,0.2367119494637261,0
1148,[-0.3324069],0,0.22884101791139883,0
1149,[-0.37658332],0,0.22369694989768038,0
1150,[0.28606306],0,0.30927835536336645,0
1151,[-0.2146031],1,0.24296161340346434,0
1152,[-0.35449511],1,0.22625863996855017,0
1153,[-0.18515215],1,0.2465827851078336,0
1154,[-0.36922059],0,0.22454854625878515,0
1155,[1.72915962],1,0.5390136270991176,1
1156,[-0.2146031],0,0.24296161340346434,0
1157,[-0.25141678],0,0.23848618721871007,0
1158,[-0.28823047],0,0.2340677106198393,0
1159,[-0.22932857],0,0.24116462466994137,0
1160,[1.50091476],0,0.5011391426693137,1
1161,[-0.37658332],0,0.22369694989768038,0
1162,[0.21979842],0,0.2999426926527902,0
1163,[-0.31031868],0,0.23144405327379064,0
1164,[0.10935736],0,0.2847480668387268,0
1165,[-0.37658332],0,0.22369694989768038,0
1166,[10.18894508],1,0.996931065594789,1
1167,[-0.32504416],0,0.22970640274342624,0
1168,[-0.36185785],0,0.22540244326425163,0
1169,[-0.10416203],1,0.2567267895992245,0
1170,[-0.32504416],0,0.22970640274342624,0
1171,[-0.37658332],0,0.22369694989768038,0
1172,[0.72782731],1,0.3752736550397219,0
1173,[-0.25877952],1,0.2375979283448524,0
1174,[-0.25877952],0,0.2375979283448524,0
1175,[-0.19987762],0,0.24476767302604735,0
1176,[-0.36185785],0,0.22540244326425163,0
1177,[0.13144557],0,0.2877497448767616,0
1178,[-0.31768142],0,0.23057408163494575,0
1179,[0.61738625],0,0.3582155836382844,0
1180,[4.61535274],1,0.8885591776208431,1
1181,[5.7050379],1,0.9427247366939082,1
1182,[-0.38394606],0,0.22284765506635082,0
1183,[-0.34713237],0,0.2271171353657484,0
1184,[-0.33976963],0,0.22797792838922726,0
1185,[-0.02317192],1,0.26714013627120475,0
1186,[36.90095695],1,0.9999999999408353,1
1187,[9.43794585],1,0.9949526324320402,1
1188,[9.56311238],1,0.9953539551404267,1
1189,[8.51760365],1,0.9907300843228372,1
1190,[-0.25141678],0,0.23848618721871007,0
1191,[-0.32504416],0,0.22970640274342624,0
1192,[-0.32504416],0,0.22970640274342624,0
1193,[-0.20724036],0,0.24386351048078023,0
1194,[-0.273505],0,0.23582825239157945,0
1195,[-0.04526013],0,0.2642736784406156,0
1196,[0.02836724],0,0.27390487835820143,0
1197,[0.10199462],1,0.2837517060182298,0
1198,[-0.273505],0,0.23582825239157945,0
1199,[0.18298473],1,0.2948264248838292,0
1200,[0.81618016],1,0.38914899220339744,0
1201,[-0.25141678],0,0.23848618721871007,0
1202,[-0.06734835],0,0.26142700628551535,0
1203,[0.55848435],1,0.3492595055432242,0
1204,[-0.31768142],0,0.23057408163494575,0
1205,[-0.31768142],0,0.23057408163494575,0
1206,[-0.00108371],0,0.2700262741968981,0
1207,[-0.37658332],0,0.22369694989768038,0
1208,[-0.18515215],1,0.2465827851078336,0
1209,[-0.18515215],0,0.2465827851078336,0
1210,[-0.273505],0,0.23582825239157945,0
1211,[-0.36185785],1,0.22540244326425163,0
1212,[-0.36185785],0,0.22540244326425163,0
1213,[-0.07471108],1,0.26048252981157455,0
1214,[0.28606306],1,0.30927835536336645,0
1215,[1.49355202],1,0.499914823741694,0
1216,[0.11672009],0,0.2857465304987717,0
1217,[-0.03053466],1,0.26618245831901666,0
1218,[-0.38394606],0,0.22284765506635082,0
1219,[-0.24405405],0,0.2393767242048681,0
1220,[-0.24405405],0,0.2393767242048681,0
1221,[-0.24405405],0,0.2393767242048681,0
1222,[-0.35449511],0,0.22625863996855017,0
1223,[-0.36922059],0,0.22454854625878515,0
1224,[0.40386686],0,0.3262624163870565,0
1225,[-0.06734835],0,0.26142700628551535,0
1226,[-0.36185785],0,0.22540244326425163,0
1227,[0.02836724],0,0.27390487835820143,0
1228,[0.3523277],0,0.31877227698783417,0
1229,[0.3523277],0,0.31877227698783417,0
1230,[-0.36185785],0,0.22540244326425163,0
1231,[0.71310184],0,0.3729802041112559,0
1232,[-0.14833846],0,0.2511600393090374,0
1233,[-0.37658332],0,0.22369694989768038,0
1234,[-0.35449511],0,0.22625863996855017,0
1235,[-0.34713237],0,0.2271171353657484,0
1236,[-0.19251488],0,0.2456740987026466,0
1237,[-0.25141678],0,0.23848618721871007,0
1238,[-0.33976963],0,0.22797792838922726,0
1239,[0.40386686],0,0.3262624163870565,0
1240,[-0.3324069],0,0.22884101791139883,0
1241,[-0.34713237],0,0.2271171353657484,0
1242,[-0.17042667],0,0.24840693016099238,0
1243,[-0.36922059],0,0.22454854625878515,0
1244,[-0.36185785],0,0.22540244326425163,0
1245,[1.77333605],0,0.5463059443161046,1
1246,[2.51697254],0,0.663823886917116,1
1247,[-0.37658332],0,0.22369694989768038,0
1248,[0.69837636],0,0.3706924526291305,0
1249,[-0.36922059],0,0.22454854625878515,0
1250,[-0.36185785],0,0.22540244326425163,0
1251,[-0.13361298],1,0.25300667452285514,0
1252,[-0.25141678],0,0.23848618721871007,0
1253,[-0.33976963],0,0.22797792838922726,0
1254,[-0.17042667],1,0.24840693016099238,0
1255,[-0.36922059],0,0.22454854625878515,0
1256,[0.93398396],0,0.40792879760896106,0
1257,[-0.31768142],0,0.23057408163494575,0
1258,[-0.37658332],0,0.22369694989768038,0
1259,[0.28606306],0,0.30927835536336645,0
1260,[-0.34713237],0,0.2271171353657484,0
1261,[-0.00108371],1,0.2700262741968981,0
1262,[-0.3324069],1,0.22884101791139883,0
1263,[0.08726914],1,0.2817653139196773,0
1264,[-0.36185785],0,0.22540244326425163,0
1265,[-0.36185785],0,0.22540244326425163,0
1266,[-0.31768142],0,0.23057408163494575,0
1267,[-0.31768142],0,0.23057408163494575,0
1268,[-0.37658332],0,0.22369694989768038,0
1269,[-0.37658332],0,0.22369694989768038,0
1270,[1.32420905],1,0.47178544773922165,0
1271,[-0.07471108],0,0.26048252981157455,0
1272,[2.46543338],1,0.6561312338815113,1
1273,[-0.3324069],0,0.22884101791139883,0
1274,[-0.36185785],0,0.22540244326425163,0
1275,[-0.38394606],0,0.22284765506635082,0
1276,[-0.34713237],0,0.2271171353657484,0
1277,[0.16825926],0,0.2927941972881215,0
1278,[-0.18515215],0,0.2465827851078336,0
1279,[-0.25877952],0,0.2375979283448524,0
1280,[-0.37658332],0,0.22369694989768038,0
1281,[-0.37658332],0,0.22369694989768038,0
1282,[-0.36922059],0,0.22454854625878515,0
1283,[-0.26614226],1,0.2367119494637261,0
1284,[-0.38394606],0,0.22284765506635082,0
1285,[-0.36922059],0,0.22454854625878515,0
1286,[0.92662123],1,0.40674652695057006,0
1287,[-0.29559321],0,0.23319086923413684,0
1288,[0.15353378],0,0.29077020169569817,0
1289,[-0.25877952],0,0.2375979283448524,0
1290,[-0.25877952],0,0.2375979283448524,0
1291,[-0.37658332],0,0.22369694989768038,0
1292,[0.6468372],1,0.362731468543927,0
1293,[-0.37658332],0,0.22369694989768038,0
1294,[-0.36922059],0,0.22454854625878515,0
1295,[-0.29559321],0,0.23319086923413684,0
1296,[0.02836724],1,0.27390487835820143,0
1297,[-0.3324069],0,0.22884101791139883,0
1298,[-0.273505],0,0.23582825239157945,0
1299,[-0.28823047],0,0.2340677106198393,0
1300,[-0.34713237],0,0.2271171353657484,0
1301,[-0.35449511],0,0.22625863996855017,0
1302,[-0.32504416],0,0.22970640274342624,0
1303,[0.07990641],0,0.2807752929717365,0
1304,[1.60399308],1,0.5182714975142332,1
1305,[-0.16306393],0,0.2493223836707938,0
1306,[-0.35449511],0,0.22625863996855017,0
1307,[1.64080677],0,0.5243818881634614,1
1308,[0.32287675],0,0.3145335522989429,0
1309,[-0.37658332],0,0.22369694989768038,0
1310,[-0.33976963],0,0.22797792838922726,0
1311,[-0.36185785],0,0.22540244326425163,0
1312,[1.54509118],0,0.5084842556042586,1
1313,[-0.36185785],1,0.22540244326425163,0
1314,[-0.38394606],0,0.22284765506635082,0
1315,[-0.30295595],0,0.23231631628571797,0
1316,[-0.26614226],1,0.2367119494637261,0
1317,[-0.37658332],0,0.22369694989768038,0
1318,[-0.273505],1,0.23582825239157945,0
1319,[-0.20724036],0,0.24386351048078023,0
1320,[-0.30295595],0,0.23231631628571797,0
1321,[-0.30295595],0,0.23231631628571797,0
1322,[-0.273505],0,0.23582825239157945,0
1323,[-0.17042667],0,0.24840693016099238,0
1324,[-0.14833846],0,0.2511600393090374,0
1325,[-0.36185785],0,0.22540244326425163,0
1326,[-0.36185785],0,0.22540244326425163,0
1327,[0.43331781],1,0.33058297318759833,0
1328,[-0.33976963],0,0.22797792838922726,0
1329,[-0.31031868],0,0.23144405327379064,0
1330,[-0.37658332],0,0.22369694989768038,0
1331,[0.27870032],0,0.3082331502389644,0
1332,[-0.34713237],0,0.2271171353657484,0
1333,[-0.31031868],0,0.23144405327379064,0
1334,[-0.23669131],0,0.24026953735846168,0
1335,[-0.37658332],0,0.22369694989768038,0
1336,[-0.31031868],0,0.23144405327379064,0
1337,[-0.38394606],0,0.22284765506635082,0
1338,[-0.28086773],0,0.2349468388807336,0
1339,[-0.37658332],0,0.22369694989768038,0
1340,[-0.11152477],0,0.25579341289694296,0
1341,[-0.30295595],0,0.23231631628571797,0
1342,[-0.35449511],0,0.22625863996855017,0
1343,[-0.36922059],0,0.22454854625878515,0
1344,[-0.3324069],0,0.22884101791139883,0
1345,[4.42392157],1,0.8753133522125347,1
1346,[-0.25141678],0,0.23848618721871007,0
1347,[-0.32504416],0,0.22970640274342624,0
1348,[-0.11888751],1,0.2548622660650996,0
1349,[-0.2146031],1,0.24296161340346434,0
1350,[-0.36922059],0,0.22454854625878515,0
1351,[0.11672009],0,0.2857465304987717,0
1352,[0.10935736],0,0.2847480668387268,0
1353,[0.91189575],1,0.4043852363939563,0
1354,[-0.37658332],0,0.22369694989768038,0
1355,[-0.30295595],0,0.23231631628571797,0
1356,[-0.03789739],0,0.26522697107207766,0
1357,[0.19771021],1,0.29686683673482267,0
1358,[0.25661211],1,0.3051093306402093,0
1359,[-0.03053466],1,0.26618245831901666,0
1360,[0.25661211],1,0.3051093306402093,0
1361,[-0.03053466],1,0.26618245831901666,0
1362,[-0.35449511],0,0.22625863996855017,0
1363,[-0.37658332],0,0.22369694989768038,0
1364,[0.09463188],0,0.2827574533114169,0
1365,[-0.01580918],0,0.26810000094780256,0
1366,[0.52167066],1,0.3437150406685233,0
1367,[-0.33976963],0,0.22797792838922726,0
1368,[0.39650412],1,0.3251868360575717,0
1369,[-0.32504416],0,0.22970640274342624,0
1370,[-0.32504416],0,0.22970640274342624,0
1371,[-0.35449511],0,0.22625863996855017,0
1372,[-0.28823047],0,0.2340677106198393,0
1373,[0.38177865],0,0.3230412036749235,0
1374,[-0.36922059],0,0.22454854625878515,0
1375,[0.45540602],0,0.3338423024949095,0
1376,[0.02100451],0,0.27293198090580323,0
1377,[-0.32504416],0,0.22970640274342624,0
1378,[-0.37658332],0,0.22369694989768038,0
1379,[-0.37658332],0,0.22369694989768038,0
1380,[-0.17778941],0,0.24749372977250944,0
1381,[-0.17778941],0,0.24749372977250944,0
1382,[-0.17778941],0,0.24749372977250944,0
1383,[-0.37658332],0,0.22369694989768038,0
1384,[-0.37658332],0,0.22369694989768038,0
1385,[-0.33976963],0,0.22797792838922726,0
1386,[-0.3324069],1,0.22884101791139883,0
1387,[-0.3324069],1,0.22884101791139883,0
1388,[-0.28823047],0,0.2340677106198393,0
1389,[-0.12625025],1,0.25393335224834906,0
1390,[-0.273505],0,0.23582825239157945,0
1391,[-0.36922059],0,0.22454854625878515,0
1392,[0.04309272],0,0.27585713931924244,0
1393,[0.07990641],0,0.2807752929717365,0
1394,[0.25661211],0,0.3051093306402093,0
1395,[-0.22932857],0,0.24116462466994137,0
1396,[0.03572998],0,0.2748799326796514,0
1397,[-0.12625025],0,0.25393335224834906,0
1398,[-0.11152477],0,0.25579341289694296,0
1399,[-0.19987762],0,0.24476767302604735,0
1400,[-0.19987762],0,0.24476767302604735,0
1401,[-0.19987762],0,0.24476767302604735,0
1402,[-0.3324069],0,0.22884101791139883,0
1403,[4.03369648],1,0.8441218358160111,1
1404,[-0.3324069],0,0.22884101791139883,0
1405,[-0.3324069],0,0.22884101791139883,0
1406,[-0.26614226],1,0.2367119494637261,0
1407,[-0.24405405],0,0.2393767242048681,0
1408,[-0.36185785],0,0.22540244326425163,0
1409,[-0.31768142],0,0.23057408163494575,0
1410,[-0.30295595],1,0.23231631628571797,0
1411,[-0.3324069],0,0.22884101791139883,0
1412,[0.39650412],1,0.3251868360575717,0
1413,[0.11672009],0,0.2857465304987717,0
1414,[-0.38394606],0,0.22284765506635082,0
1415,[-0.36185785],0,0.22540244326425163,0
1416,[-0.29559321],0,0.23319086923413684,0
1417,[-0.36185785],0,0.22540244326425163,0
1418,[-0.37658332],0,0.22369694989768038,0
1419,[0.39650412],1,0.3251868360575717,0
1420,[-0.37658332],0,0.22369694989768038,0
1421,[-0.26614226],0,0.2367119494637261,0
1422,[-0.23669131],0,0.24026953735846168,0
1423,[-0.37658332],0,0.22369694989768038,0
1424,[-0.37658332],0,0.22369694989768038,0
1425,[-0.37658332],0,0.22369694989768038,0
1426,[-0.37658332],0,0.22369694989768038,0
1427,[-0.35449511],0,0.22625863996855017,0
1428,[0.00627903],0,0.27099267445330216,0
1429,[-0.02317192],0,0.26714013627120475,0
1430,[-0.33976963],0,0.22797792838922726,0
1431,[-0.31768142],0,0.23057408163494575,0
1432,[-0.31768142],0,0.23057408163494575,0
1433,[-0.24405405],0,0.2393767242048681,0
1434,[-0.31768142],0,0.23057408163494575,0
1435,[0.17562199],1,0.293809285042319,0
1436,[-0.33976963],0,0.22797792838922726,0
1437,[-0.35449511],0,0.22625863996855017,0
1438,[-0.28086773],0,0.2349468388807336,0
1439,[0.25661211],0,0.3051093306402093,0
1440,[-0.19987762],1,0.24476767302604735,0
1441,[-0.37658332],0,0.22369694989768038,0
1442,[0.30815127],0,0.312425668052333,0
1443,[-0.33976963],0,0.22797792838922726,0
1444,[-0.36922059],0,0.22454854625878515,0
1445,[-0.31768142],0,0.23057408163494575,0
1446,[-0.30295595],0,0.23231631628571797,0
1447,[-0.31768142],0,0.23057408163494575,0
1448,[-0.36185785],0,0.22540244326425163,0
1449,[0.26397485],0,0.30614863095459965,0
1450,[1.30212084],1,0.46812576350528967,0
1451,[1.20640525],0,0.4523117050101979,0
1452,[-0.36185785],0,0.22540244326425163,0
1453,[-0.36185785],0,0.22540244326425163,0
1454,[-0.36185785],0,0.22540244326425163,0
1455,[0.21243568],0,0.29891538391947065,0
1456,[-0.00108371],1,0.2700262741968981,0
1457,[-0.36922059],0,0.22454854625878515,0
1458,[0.05781819],0,0.27781799098985505,0
1459,[-0.18515215],1,0.2465827851078336,0
1460,[-0.25141678],0,0.23848618721871007,0
1461,[-0.37658332],0,0.22369694989768038,0
1462,[0.17562199],1,0.293809285042319,0
1463,[-0.32504416],0,0.22970640274342624,0
1464,[-0.273505],0,0.23582825239157945,0
1465,[-0.37658332],0,0.22369694989768038,0
1466,[2.54642349],1,0.6681813090762226,1
1467,[-0.17778941],0,0.24749372977250944,0
1468,[-0.34713237],0,0.2271171353657484,0
1469,[-0.36922059],0,0.22454854625878515,0
1470,[-0.22932857],0,0.24116462466994137,0
1471,[-0.30295595],0,0.23231631628571797,0
1472,[-0.36922059],0,0.22454854625878515,0
1473,[-0.29559321],0,0.23319086923413684,0
1474,[-0.35449511],1,0.22625863996855017,0
1475,[-0.34713237],0,0.2271171353657484,0
1476,[-0.33976963],0,0.22797792838922726,0
1477,[-0.36922059],0,0.22454854625878515,0
1478,[-0.36922059],0,0.22454854625878515,0
1479,[-0.36922059],0,0.22454854625878515,0
1480,[0.8235429],1,0.39031376553793273,0
1481,[1.30212084],1,0.46812576350528967,0
1482,[-0.37658332],0,0.22369694989768038,0
1483,[-0.04526013],0,0.2642736784406156,0
1484,[-0.30295595],0,0.23231631628571797,0
1485,[-0.37658332],0,0.22369694989768038,0
1486,[-0.25141678],1,0.23848618721871007,0
1487,[-0.34713237],0,0.2271171353657484,0
1488,[-0.11888751],0,0.2548622660650996,0
1489,[-0.12625025],0,0.25393335224834906,0
1490,[-0.37658332],0,0.22369694989768038,0
1491,[-0.37658332],0,0.22369694989768038,0
1492,[-0.36185785],1,0.22540244326425163,0
1493,[-0.25141678],0,0.23848618721871007,0
1494,[-0.36922059],0,0.22454854625878515,0
1495,[0.83090564],0,0.3914797908925041,0
1496,[-0.02317192],0,0.26714013627120475,0
1497,[0.8235429],1,0.39031376553793273,0
1498,[0.03572998],0,0.2748799326796514,0
1499,[0.21979842],1,0.2999426926527902,0
1500,[-0.28086773],0,0.2349468388807336,0
1501,[-0.25877952],1,0.2375979283448524,0
1502,[-0.36922059],0,0.22454854625878515,0
1503,[0.10199462],0,0.2837517060182298,0
1504,[-0.37658332],0,0.22369694989768038,0
1505,[0.46276876],0,0.33493230210309455,0
1506,[0.36705317],1,0.3209029961334436,0
1507,[-0.36185785],0,0.22540244326425163,0
1508,[-0.37658332],0,0.22369694989768038,0
1509,[-0.37658332],0,0.22369694989768038,0
1510,[-0.34713237],0,0.2271171353657484,0
1511,[-0.273505],0,0.23582825239157945,0
1512,[-0.37658332],0,0.22369694989768038,0
1513,[-0.37658332],0,0.22369694989768038,0
1514,[-0.37658332],0,0.22369694989768038,0
1515,[-0.37658332],0,0.22369694989768038,0
1516,[-0.37658332],0,0.22369694989768038,0
1517,[-0.37658332],0,0.22369694989768038,0
1518,[-0.37658332],0,0.22369694989768038,0
1519,[-0.38394606],0,0.22284765506635082,0
1520,[0.05781819],0,0.27781799098985505,0
1521,[-0.30295595],0,0.23231631628571797,0
1522,[-0.3324069],0,0.22884101791139883,0
1523,[-0.22932857],0,0.24116462466994137,0
1524,[-0.36922059],0,0.22454854625878515,0
1525,[-0.2146031],0,0.24296161340346434,0
1526,[-0.34713237],0,0.2271171353657484,0
1527,[-0.36922059],0,0.22454854625878515,0
1528,[0.05781819],0,0.27781799098985505,0
1529,[1.77333605],1,0.5463059443161046,1
1530,[0.6468372],1,0.362731468543927,0
1531,[-0.17778941],0,0.24749372977250944,0
1532,[-0.33976963],0,0.22797792838922726,0
1533,[-0.32504416],0,0.22970640274342624,0
1534,[-0.37658332],0,0.22369694989768038,0
1535,[-0.37658332],0,0.22369694989768038,0
1536,[-0.38394606],0,0.22284765506635082,0
1537,[-0.37658332],0,0.22369694989768038,0
1538,[-0.34713237],0,0.2271171353657484,0
1539,[-0.273505],0,0.23582825239157945,0
1540,[-0.36922059],0,0.22454854625878515,0
1541,[1.14750335],1,0.4426255719666843,0
1542,[-0.22196583],0,0.24206198406482732,0
1543,[-0.32504416],0,0.22970640274342624,0
1544,[-0.29559321],0,0.23319086923413684,0
1545,[-0.2146031],0,0.24296161340346434,0
1546,[0.07990641],0,0.2807752929717365,0
1547,[-0.24405405],0,0.2393767242048681,0
1548,[-0.30295595],0,0.23231631628571797,0
1549,[-0.17042667],0,0.24840693016099238,0
1550,[0.00627903],1,0.27099267445330216,0
1551,[0.48485697],1,0.33821284768199417,0
1552,[0.02100451],1,0.27293198090580323,0
1553,[-0.34713237],0,0.2271171353657484,0
1554,[-0.14833846],1,0.2511600393090374,0
1555,[-0.08943656],1,0.25860021969285557,0
1556,[-0.37658332],0,0.22369694989768038,0
1557,[-0.33976963],0,0.22797792838922726,0
1558,[-0.37658332],0,0.22369694989768038,0
1559,[-0.36922059],0,0.22454854625878515,0
1560,[-0.26614226],0,0.2367119494637261,0
1561,[-0.28823047],0,0.2340677106198393,0
1562,[-0.37658332],0,0.22369694989768038,0
1563,[0.09463188],0,0.2827574533114169,0
1564,[-0.33976963],1,0.22797792838922726,0
1565,[-0.33976963],0,0.22797792838922726,0
1566,[-0.32504416],1,0.22970640274342624,0
1567,[-0.36922059],0,0.22454854625878515,0
1568,[2.55378623],1,0.669266214809668,1
1569,[-0.37658332],0,0.22369694989768038,0
1570,[-0.38394606],0,0.22284765506635082,0
1571,[-0.10416203],0,0.2567267895992245,0
1572,[-0.03789739],0,0.26522697107207766,0
1573,[0.18298473],1,0.2948264248838292,0
1574,[-0.31768142],0,0.23057408163494575,0
1575,[1.69970867],0,0.5341425925093951,1
1576,[-0.18515215],0,0.2465827851078336,0
1577,[-0.34713237],0,0.2271171353657484,0
1578,[0.72782731],1,0.3752736550397219,0
1579,[-0.37658332],0,0.22369694989768038,0
1580,[-0.25877952],0,0.2375979283448524,0
1581,[-0.37658332],0,0.22369694989768038,0
1582,[0.33760222],0,0.3166491086325779,0
1583,[-0.08207382],0,0.25954026645069433,0
1584,[-0.25141678],0,0.23848618721871007,0
1585,[-0.26614226],0,0.2367119494637261,0
1586,[-0.03053466],0,0.26618245831901666,0
1587,[-0.34713237],0,0.2271171353657484,0
1588,[-0.32504416],1,0.22970640274342624,0
1589,[-0.37658332],0,0.22369694989768038,0
1590,[-0.37658332],0,0.22369694989768038,0
1591,[-0.11888751],0,0.2548622660650996,0
1592,[-0.33976963],0,0.22797792838922726,0
1593,[0.03572998],0,0.2748799326796514,0
1594,[-0.20724036],1,0.24386351048078023,0
1595,[-0.30295595],0,0.23231631628571797,0
1596,[-0.36922059],0,0.22454854625878515,0
1597,[-0.22932857],0,0.24116462466994137,0
1598,[-0.273505],0,0.23582825239157945,0
1599,[-0.29559321],0,0.23319086923413684,0
1600,[6.75054664],1,0.9705828743800651,1
1601,[-0.32504416],0,0.22970640274342624,0
1602,[-0.25877952],1,0.2375979283448524,0
1603,[3.06181512],1,0.7393861878032373,1
1604,[-0.06734835],0,0.26142700628551535,0
1605,[0.33023948],1,0.3155903751816163,0
1606,[-0.37658332],0,0.22369694989768038,0
1607,[-0.37658332],0,0.22369694989768038,0
1608,[-0.30295595],0,0.23231631628571797,0
1609,[-0.3324069],0,0.22884101791139883,0
1610,[-0.36185785],0,0.22540244326425163,0
1611,[-0.29559321],0,0.23319086923413684,0
1612,[-0.33976963],0,0.22797792838922726,0
1613,[-0.36922059],1,0.22454854625878515,0
1614,[-0.37658332],0,0.22369694989768038,0
1615,[-0.31031868],0,0.23144405327379064,0
1616,[1.16959157],1,0.44625316424206957,0
1617,[-0.37658332],0,0.22369694989768038,0
1618,[-0.11152477],0,0.25579341289694296,0
1619,[0.79409195],1,0.3856623033341469,0
1620,[-0.273505],0,0.23582825239157945,0
1621,[-0.19251488],0,0.2456740987026466,0
1622,[-0.22196583],0,0.24206198406482732,0
1623,[-0.22932857],0,0.24116462466994137,0
1624,[-0.36922059],0,0.22454854625878515,0
1625,[-0.22932857],0,0.24116462466994137,0
1626,[0.23452389],1,0.3020033485406811,0
1627,[-0.37658332],0,0.22369694989768038,0
1628,[-0.34713237],1,0.2271171353657484,0
1629,[-0.0967993],0,0.2576623929586024,0
1630,[4.22512765],0,0.8601518208089356,1
1631,[0.94870944],1,0.41029652610350453,0
1632,[-0.37658332],0,0.22369694989768038,0
1633,[-0.29559321],0,0.23319086923413684,0
1634,[-0.36922059],0,0.22454854625878515,0
1635,[-0.14833846],0,0.2511600393090374,0
1636,[-0.35449511],1,0.22625863996855017,0
1637,[-0.34713237],0,0.2271171353657484,0
1638,[-0.38394606],0,0.22284765506635082,0
1639,[-0.35449511],0,0.22625863996855017,0
1640,[0.12408283],0,0.2867470916514032,0
1641,[-0.3324069],0,0.22884101791139883,0
1642,[-0.37658332],0,0.22369694989768038,0
1643,[-0.25877952],0,0.2375979283448524,0
1644,[-0.38394606],0,0.22284765506635082,0
1645,[-0.37658332],0,0.22369694989768038,0
1646,[0.06518093],1,0.2788016265593577,0
1647,[0.59529804],1,0.35484505028549396,0
1648,[-0.07471108],0,0.26048252981157455,0
1649,[0.12408283],1,0.2867470916514032,0
1650,[-0.34713237],0,0.2271171353657484,0
1651,[0.03572998],0,0.2748799326796514,0
1652,[0.03572998],0,0.2748799326796514,0
1653,[-0.32504416],0,0.22970640274342624,0
1654,[-0.37658332],0,0.22369694989768038,0
1655,[-0.34713237],0,0.2271171353657484,0
1656,[-0.36185785],0,0.22540244326425163,0
1657,[0.49958245],0,0.34040857775223,0
1658,[-0.37658332],0,0.22369694989768038,0
1659,[-0.35449511],0,0.22625863996855017,0
1660,[0.67628815],1,0.3672717043232125,0
1661,[-0.28086773],1,0.2349468388807336,0
1662,[0.75727826],0,0.3798772978918647,0
1663,[0.4701315],1,0.33602406540852275,0
1664,[-0.14097572],1,0.2520822358964902,0
1665,[-0.17042667],1,0.24840693016099238,0
1666,[0.3523277],0,0.31877227698783417,0
1667,[-0.29559321],0,0.23319086923413684,0
1668,[-0.3324069],0,0.22884101791139883,0
1669,[-0.273505],0,0.23582825239157945,0
1670,[-0.17042667],0,0.24840693016099238,0
1671,[0.27133758],0,0.3071899064495546,0
1672,[-0.32504416],0,0.22970640274342624,0
1673,[-0.37658332],0,0.22369694989768038,0
1674,[0.09463188],1,0.2827574533114169,0
1675,[-0.36922059],0,0.22454854625878515,0
1676,[0.59529804],0,0.35484505028549396,0
1677,[0.65419994],0,0.36386427089820306,0
1678,[0.38914138],0,0.3241130957785026,0
1679,[-0.37658332],0,0.22369694989768038,0
1680,[-0.38394606],0,0.22284765506635082,0
1681,[-0.19987762],0,0.24476767302604735,0
1682,[-0.36185785],0,0.22540244326425163,0
1683,[-0.03053466],0,0.26618245831901666,0
1684,[0.66156267],0,0.3649985847250999,0
1685,[-0.25877952],0,0.2375979283448524,0
1686,[-0.36922059],0,0.22454854625878515,0
1687,[-0.35449511],0,0.22625863996855017,0
1688,[-0.36185785],0,0.22540244326425163,0
1689,[-0.06734835],1,0.26142700628551535,0
1690,[-0.38394606],0,0.22284765506635082,0
1691,[-0.273505],0,0.23582825239157945,0
1692,[0.09463188],1,0.2827574533114169,0
1693,[-0.25877952],0,0.2375979283448524,0
1694,[-0.06734835],0,0.26142700628551535,0
1695,[-0.22932857],0,0.24116462466994137,0
1696,[-0.37658332],0,0.22369694989768038,0
1697,[-0.31768142],0,0.23057408163494575,0
1698,[0.92662123],1,0.40674652695057006,0
1699,[-0.0967993],0,0.2576623929586024,0
1700,[0.34496496],0,0.31770974510716204,0
1701,[-0.02317192],0,0.26714013627120475,0
1702,[-0.12625025],0,0.25393335224834906,0
1703,[-0.07471108],1,0.26048252981157455,0
1704,[-0.36185785],0,0.22540244326425163,0
1705,[-0.31768142],0,0.23057408163494575,0
1706,[-0.10416203],0,0.2567267895992245,0
1707,[-0.37658332],0,0.22369694989768038,0
1708,[-0.37658332],0,0.22369694989768038,0
1709,[0.38914138],1,0.3241130957785026,0
1710,[-0.25877952],0,0.2375979283448524,0
1711,[-0.18515215],0,0.2465827851078336,0
1712,[-0.17778941],1,0.24749372977250944,0
1713,[-0.31031868],0,0.23144405327379064,0
1714,[-0.00844644],0,0.2690620482972062,0
1715,[-0.34713237],0,0.2271171353657484,0
1716,[0.14617104],1,0.2897613055013155,0
1717,[-0.35449511],0,0.22625863996855017,0
1718,[-0.19251488],1,0.2456740987026466,0
1719,[-0.3324069],0,0.22884101791139883,0
1720,[0.02836724],0,0.27390487835820143,0
1721,[-0.31768142],0,0.23057408163494575,0
1722,[-0.31768142],0,0.23057408163494575,0
1723,[-0.35449511],0,0.22625863996855017,0
1724,[-0.29559321],0,0.23319086923413684,0
1725,[3.31951093],1,0.7710387095225166,1
1726,[-0.03053466],0,0.26618245831901666,0
1727,[-0.29559321],0,0.23319086923413684,0
1728,[-0.34713237],0,0.2271171353657484,0
1729,[-0.36922059],0,0.22454854625878515,0
1730,[-0.37658332],0,0.22369694989768038,0
1731,[3.36368736],1,0.7761846964505975,1
1732,[-0.03053466],0,0.26618245831901666,0
1733,[-0.25141678],0,0.23848618721871007,0
1734,[-0.06734835],0,0.26142700628551535,0
1735,[-0.25877952],0,0.2375979283448524,0
1736,[-0.36922059],0,0.22454854625878515,0
1737,[-0.22196583],0,0.24206198406482732,0
1738,[-0.37658332],0,0.22369694989768038,0
1739,[2.89247215],1,0.717104332403463,1
1740,[-0.37658332],0,0.22369694989768038,0
1741,[-0.37658332],0,0.22369694989768038,0
1742,[-0.10416203],0,0.2567267895992245,0
1743,[0.05045546],1,0.27683649365421736,0
1744,[-0.36922059],0,0.22454854625878515,0
1745,[-0.273505],0,0.23582825239157945,0
1746,[-0.36922059],0,0.22454854625878515,0
1747,[-0.35449511],0,0.22625863996855017,0
1748,[-0.29559321],0,0.23319086923413684,0
1749,[-0.36185785],1,0.22540244326425163,0
1750,[0.41859233],0,0.3284190643367141,0
1751,[-0.36185785],0,0.22540244326425163,0
1752,[0.8824448],0,0.3996760112660113,0
1753,[0.83090564],0,0.3914797908925041,0
1754,[-0.14097572],0,0.2520822358964902,0
1755,[-0.36922059],1,0.22454854625878515,0
1756,[-0.38394606],0,0.22284765506635082,0
1757,[-0.04526013],0,0.2642736784406156,0
1758,[0.15353378],0,0.29077020169569817,0
1759,[-0.31768142],0,0.23057408163494575,0
1760,[0.88980754],0,0.4008516167254628,0
1761,[0.25661211],0,0.3051093306402093,0
1762,[-0.25877952],0,0.2375979283448524,0
1763,[-0.36922059],0,0.22454854625878515,0
1764,[-0.22196583],0,0.24206198406482732,0
1765,[-0.3324069],1,0.22884101791139883,0
1766,[-0.35449511],0,0.22625863996855017,0
1767,[-0.28086773],0,0.2349468388807336,0
1768,[-0.28086773],0,0.2349468388807336,0
1769,[-0.33976963],0,0.22797792838922726,0
1770,[-0.36185785],0,0.22540244326425163,0
1771,[-0.13361298],0,0.25300667452285514,0
1772,[-0.28823047],1,0.2340677106198393,0
1773,[-0.26614226],0,0.2367119494637261,0
1774,[-0.25141678],1,0.23848618721871007,0
1775,[-0.273505],0,0.23582825239157945,0
1776,[-0.14097572],0,0.2520822358964902,0
1777,[-0.0967993],0,0.2576623929586024,0
1778,[1.82487521],0,0.5547883881030887,1
1779,[-0.01580918],0,0.26810000094780256,0
1780,[1.21376799],0,0.45352516960815104,0
1781,[0.19034747],0,0.29584561080749944,0
1782,[-0.31768142],0,0.23057408163494575,0
1783,[-0.29559321],0,0.23319086923413684,0
1784,[-0.08943656],1,0.25860021969285557,0
1785,[-0.31768142],0,0.23057408163494575,0
1786,[-0.32504416],0,0.22970640274342624,0
1787,[1.25058168],0,0.45960049583058127,0
1788,[-0.38394606],0,0.22284765506635082,0
1789,[0.05045546],0,0.27683649365421736,0
1790,[-0.3324069],0,0.22884101791139883,0
1791,[-0.3324069],0,0.22884101791139883,0
1792,[-0.36185785],0,0.22540244326425163,0
1793,[0.32287675],1,0.3145335522989429,0
1794,[-0.05262287],0,0.2633225842644037,0
1795,[-0.01580918],1,0.26810000094780256,0
1796,[-0.03053466],1,0.26618245831901666,0
1797,[0.03572998],0,0.2748799326796514,0
1798,[0.63211172],1,0.3604704403401596,0
1799,[-0.36922059],0,0.22454854625878515,0
1800,[-0.02317192],0,0.26714013627120475,0
1801,[-0.02317192],0,0.26714013627120475,0
1802,[-0.11888751],1,0.2548622660650996,0
1803,[-0.36922059],0,0.22454854625878515,0
1804,[-0.31768142],0,0.23057408163494575,0
1805,[-0.34713237],0,0.2271171353657484,0
1806,[-0.24405405],0,0.2393767242048681,0
1807,[-0.36922059],0,0.22454854625878515,0
1808,[-0.00844644],1,0.2690620482972062,0
1809,[0.05781819],0,0.27781799098985505,0
1810,[-0.37658332],0,0.22369694989768038,0
1811,[0.04309272],0,0.27585713931924244,0
1812,[-0.38394606],0,0.22284765506635082,0
1813,[-0.38394606],0,0.22284765506635082,0
1814,[-0.31768142],0,0.23057408163494575,0
1815,[-0.11888751],0,0.2548622660650996,0
1816,[0.39650412],1,0.3251868360575717,0
1817,[-0.37658332],0,0.22369694989768038,0
1818,[-0.36922059],1,0.22454854625878515,0
1819,[-0.35449511],0,0.22625863996855017,0
1820,[-0.31768142],0,0.23057408163494575,0
1821,[-0.25141678],0,0.23848618721871007,0
1822,[-0.26614226],0,0.2367119494637261,0
1823,[0.05045546],1,0.27683649365421736,0
1824,[-0.01580918],1,0.26810000094780256,0
1825,[0.44804328],0,0.33275407535282986,0
1826,[-0.29559321],0,0.23319086923413684,0
1827,[0.19771021],0,0.29686683673482267,0
1828,[0.20507294],1,0.29789009651391046,0
1829,[0.16089652],0,0.2917811675530666,0
1830,[1.33157179],0,0.4730060363172619,0
1831,[-0.37658332],0,0.22369694989768038,0
1832,[0.13880831],1,0.2887544846820191,0
1833,[-0.1557012],0,0.2502400876323967,0
1834,[-0.3324069],0,0.22884101791139883,0
1835,[-0.36922059],0,0.22454854625878515,0
1836,[-0.3324069],0,0.22884101791139883,0
1837,[-0.34713237],0,0.2271171353657484,0
1838,[-0.08207382],1,0.25954026645069433,0
1839,[-0.34713237],0,0.2271171353657484,0
1840,[-0.22196583],0,0.24206198406482732,0
1841,[-0.29559321],0,0.23319086923413684,0
1842,[1.55981666],1,0.5109319693925006,1
1843,[-0.05262287],0,0.2633225842644037,0
1844,[-0.11888751],1,0.2548622660650996,0
1845,[-0.34713237],0,0.2271171353657484,0
1846,[-0.33976963],0,0.22797792838922726,0
1847,[0.10199462],1,0.2837517060182298,0
1848,[-0.16306393],0,0.2493223836707938,0
1849,[-0.36185785],0,0.22540244326425163,0
1850,[-0.36922059],0,0.22454854625878515,0
1851,[-0.33976963],0,0.22797792838922726,0
1852,[0.43331781],1,0.33058297318759833,0
1853,[-0.29559321],1,0.23319086923413684,0
1854,[-0.37658332],0,0.22369694989768038,0
1855,[-0.36922059],0,0.22454854625878515,0
1856,[-0.25877952],0,0.2375979283448524,0
1857,[-0.28823047],0,0.2340677106198393,0
1858,[-0.07471108],0,0.26048252981157455,0
1859,[0.10199462],0,0.2837517060182298,0
1860,[-0.28823047],0,0.2340677106198393,0
1861,[-0.37658332],0,0.22369694989768038,0
1862,[-0.273505],0,0.23582825239157945,0
1863,[-0.12625025],0,0.25393335224834906,0
1864,[-0.25141678],0,0.23848618721871007,0
1865,[-0.32504416],0,0.22970640274342624,0
1866,[-0.34713237],0,0.2271171353657484,0
1867,[1.95740448],1,0.5764429504387596,1
1868,[-0.19251488],1,0.2456740987026466,0
1869,[-0.30295595],1,0.23231631628571797,0
1870,[-0.22932857],0,0.24116462466994137,0
1871,[0.49221971],0,0.3393098487591731,0
1872,[-0.37658332],0,0.22369694989768038,0
1873,[-0.36185785],0,0.22540244326425163,0
1874,[-0.37658332],0,0.22369694989768038,0
1875,[-0.33976963],0,0.22797792838922726,0
1876,[-0.33976963],0,0.22797792838922726,0
1877,[0.19771021],0,0.29686683673482267,0
1878,[-0.30295595],0,0.23231631628571797,0
1879,[-0.36185785],0,0.22540244326425163,0
1880,[-0.37658332],0,0.22369694989768038,0
1881,[-0.28086773],1,0.2349468388807336,0
1882,[-0.36922059],0,0.22454854625878515,0
1883,[-0.36185785],0,0.22540244326425163,0
1884,[-0.36185785],0,0.22540244326425163,0
1885,[0.05045546],0,0.27683649365421736,0
1886,[0.3523277],0,0.31877227698783417,0
1887,[-0.25877952],0,0.2375979283448524,0
1888,[-0.1557012],0,0.2502400876323967,0
1889,[-0.36922059],1,0.22454854625878515,0
1890,[-0.29559321],0,0.23319086923413684,0
1891,[-0.29559321],0,0.23319086923413684,0
1892,[0.12408283],0,0.2867470916514032,0
1893,[-0.34713237],0,0.2271171353657484,0
1894,[-0.38394606],0,0.22284765506635082,0
1895,[-0.36922059],0,0.22454854625878515,0
1896,[1.95740448],1,0.5764429504387596,1
1897,[-0.17042667],1,0.24840693016099238,0
1898,[0.5879353],0,0.35372471360001484,0
1899,[0.35969043],0,0.31983669658427044,0
1900,[-0.25877952],0,0.2375979283448524,0
1901,[1.08123871],0,0.4317809524105874,0
1902,[-0.19987762],0,0.24476767302604735,0
1903,[-0.35449511],0,0.22625863996855017,0
1904,[-0.24405405],0,0.2393767242048681,0
1905,[0.02836724],1,0.27390487835820143,0
1906,[-0.37658332],0,0.22369694989768038,0
1907,[-0.37658332],0,0.22369694989768038,0
1908,[-0.3324069],0,0.22884101791139883,0
1909,[0.2934258],1,0.3103255147899781,0
1910,[-0.23669131],1,0.24026953735846168,0
1911,[-0.35449511],0,0.22625863996855017,0
1912,[0.41859233],1,0.3284190643367141,0
1913,[-0.29559321],0,0.23319086923413684,0
1914,[0.03572998],0,0.2748799326796514,0
1915,[-0.273505],0,0.23582825239157945,0
1916,[-0.28086773],0,0.2349468388807336,0
1917,[-0.36185785],0,0.22540244326425163,0
1918,[-0.19987762],0,0.24476767302604735,0
1919,[-0.33976963],0,0.22797792838922726,0
1920,[0.02836724],0,0.27390487835820143,0
1921,[0.13144557],0,0.2877497448767616,0
1922,[-0.18515215],0,0.2465827851078336,0
1923,[-0.36922059],0,0.22454854625878515,0
1924,[-0.273505],0,0.23582825239157945,0
1925,[-0.35449511],0,0.22625863996855017,0
1926,[-0.25141678],0,0.23848618721871007,0
1927,[-0.36922059],0,0.22454854625878515,0
1928,[-0.23669131],0,0.24026953735846168,0
1929,[-0.26614226],0,0.2367119494637261,0
1930,[0.34496496],0,0.31770974510716204,0
1931,[-0.35449511],0,0.22625863996855017,0
1932,[-0.3324069],0,0.22884101791139883,0
1933,[-0.32504416],0,0.22970640274342624,0
1934,[-0.18515215],0,0.2465827851078336,0
1935,[-0.22932857],0,0.24116462466994137,0
1936,[-0.30295595],0,0.23231631628571797,0
1937,[1.64816951],1,0.5256031494774185,1
1938,[1.4125619],0,0.48645061194546285,0
1939,[-0.26614226],0,0.2367119494637261,0
1940,[0.05045546],1,0.27683649365421736,0
1941,[-0.34713237],0,0.2271171353657484,0
1942,[-0.37658332],0,0.22369694989768038,0
1943,[-0.2146031],0,0.24296161340346434,0
1944,[-0.2146031],0,0.24296161340346434,0
1945,[0.4112296],0,0.3273398285698057,0
1946,[-0.25877952],0,0.2375979283448524,0
1947,[1.75861057],0,0.5438772223022635,1
1948,[-0.36922059],0,0.22454854625878515,0
1949,[-0.37658332],0,0.22369694989768038,0
1950,[-0.37658332],0,0.22369694989768038,0
1951,[0.4112296],0,0.3273398285698057,0
1952,[0.39650412],1,0.3251868360575717,0
1953,[-0.34713237],0,0.2271171353657484,0
1954,[-0.37658332],0,0.22369694989768038,0
1955,[0.15353378],1,0.29077020169569817,0
1956,[-0.35449511],0,0.22625863996855017,0
1957,[-0.36922059],0,0.22454854625878515,0
1958,[-0.31768142],0,0.23057408163494575,0
1959,[-0.36185785],0,0.22540244326425163,0
1960,[-0.11152477],0,0.25579341289694296,0
1961,[-0.22932857],0,0.24116462466994137,0
1962,[-0.22196583],0,0.24206198406482732,0
1963,[-0.30295595],1,0.23231631628571797,0
1964,[-0.28086773],0,0.2349468388807336,0
1965,[-0.36185785],0,0.22540244326425163,0
1966,[0.38914138],1,0.3241130957785026,0
1967,[-0.11152477],0,0.25579341289694296,0
1968,[-0.0967993],0,0.2576623929586024,0
1969,[-0.10416203],0,0.2567267895992245,0
1970,[-0.14097572],0,0.2520822358964902,0
1971,[0.08726914],0,0.2817653139196773,0
1972,[-0.36922059],0,0.22454854625878515,0
1973,[-0.33976963],0,0.22797792838922726,0
1974,[-0.28823047],1,0.2340677106198393,0
1975,[0.21979842],0,0.2999426926527902,0
1976,[-0.13361298],1,0.25300667452285514,0
1977,[-0.34713237],0,0.2271171353657484,0
1978,[6.52230177],1,0.9659244002454418,1
1979,[0.49221971],0,0.3393098487591731,0
1980,[-0.08943656],1,0.25860021969285557,0
1981,[0.55112161],0,0.3481472874169195,0
1982,[-0.1557012],0,0.2502400876323967,0
1983,[4.07051016],0,0.8473166822641756,1
1984,[2.28136494],0,0.628005216094614,1
1985,[-0.36185785],0,0.22540244326425163,0
1986,[-0.23669131],0,0.24026953735846168,0
1987,[-0.24405405],0,0.2393767242048681,0
1988,[0.6468372],1,0.362731468543927,0
1989,[-0.36185785],0,0.22540244326425163,0
1990,[-0.38394606],0,0.22284765506635082,0
1991,[0.19034747],0,0.29584561080749944,0
1992,[-0.16306393],0,0.2493223836707938,0
1993,[0.24924937],0,0.30407201231911246,0
1994,[-0.14833846],1,0.2511600393090374,0
1995,[-0.3324069],0,0.22884101791139883,0
1996,[0.37441591],1,0.3219711677997134,0
1997,[-0.3324069],0,0.22884101791139883,0
1998,[-0.11888751],1,0.2548622660650996,0
1999,[-0.35449511],1,0.22625863996855017,0
2000,[-0.23669131],0,0.24026953735846168,0
2001,[2.40653148],1,0.6472384546230269,1
2002,[0.02836724],0,0.27390487835820143,0
2003,[-0.31031868],0,0.23144405327379064,0
2004,[-0.0967993],0,0.2576623929586024,0
2005,[-0.02317192],0,0.26714013627120475,0
2006,[-0.00108371],0,0.2700262741968981,0
2007,[-0.37658332],0,0.22369694989768038,0
2008,[-0.36922059],0,0.22454854625878515,0
2009,[-0.24405405],0,0.2393767242048681,0
2010,[-0.33976963],0,0.22797792838922726,0
2011,[-0.05998561],1,0.2623736923129206,0
2012,[-0.36922059],0,0.22454854625878515,0
2013,[-0.22932857],0,0.24116462466994137,0
2014,[-0.38394606],0,0.22284765506635082,0
2015,[-0.3324069],0,0.22884101791139883,0
2016,[-0.36922059],0,0.22454854625878515,0
2017,[0.27133758],0,0.3071899064495546,0
2018,[0.28606306],0,0.30927835536336645,0
2019,[-0.38394606],0,0.22284765506635082,0
2020,[-0.06734835],0,0.26142700628551535,0
2021,[-0.33976963],0,0.22797792838922726,0
2022,[0.7057391],0,0.37183561040959695,0
2023,[-0.22196583],0,0.24206198406482732,0
2024,[-0.35449511],1,0.22625863996855017,0
2025,[-0.3324069],0,0.22884101791139883,0
2026,[-0.05998561],1,0.2623736923129206,0
2027,[-0.02317192],0,0.26714013627120475,0
2028,[0.23452389],0,0.3020033485406811,0
2029,[0.06518093],1,0.2788016265593577,0
2030,[-0.30295595],0,0.23231631628571797,0
2031,[1.24321894],0,0.4583844109156359,0
2032,[-0.14833846],1,0.2511600393090374,0
2033,[-0.14833846],1,0.2511600393090374,0
2034,[-0.14833846],1,0.2511600393090374,0
2035,[-0.29559321],0,0.23319086923413684,0
2036,[-0.32504416],0,0.22970640274342624,0
2037,[-0.16306393],0,0.2493223836707938,0
2038,[-0.38394606],0,0.22284765506635082,0
2039,[-0.38394606],0,0.22284765506635082,0
2040,[0.33760222],0,0.3166491086325779,0
2041,[-0.37658332],0,0.22369694989768038,0
2042,[-0.29559321],1,0.23319086923413684,0
2043,[0.08726914],0,0.2817653139196773,0
2044,[-0.25141678],0,0.23848618721871007,0
2045,[-0.31768142],0,0.23057408163494575,0
2046,[-0.3324069],0,0.22884101791139883,0
2047,[-0.30295595],0,0.23231631628571797,0
2048,[-0.33976963],0,0.22797792838922726,0
2049,[0.30078853],0,0.31137462141273475,0
2050,[-0.29559321],0,0.23319086923413684,0
2051,[-0.14097572],0,0.2520822358964902,0
2052,[-0.36922059],0,0.22454854625878515,0
2053,[1.25794442],0,0.4608170620393085,0
2054,[-0.38394606],0,0.22284765506635082,0
2055,[-0.38394606],0,0.22284765506635082,0
2056,[-0.38394606],0,0.22284765506635082,0
2057,[0.14617104],1,0.2897613055013155,0
2058,[-0.24405405],0,0.2393767242048681,0
2059,[0.00627903],0,0.27099267445330216,0
2060,[1.47146381],0,0.4962419318124163,0
2061,[-0.35449511],0,0.22625863996855017,0
2062,[1.35366],0,0.47666968051429304,0
2063,[-0.08207382],1,0.25954026645069433,0
2064,[-0.35449511],0,0.22625863996855017,0
2065,[-0.04526013],0,0.2642736784406156,0
2066,[-0.36922059],0,0.22454854625878515,0
2067,[-0.33976963],1,0.22797792838922726,0
2068,[0.52167066],1,0.3437150406685233,0
2069,[0.58057256],1,0.352605980872199,0
2070,[-0.31031868],1,0.23144405327379064,0
2071,[-0.38394606],0,0.22284765506635082,0
2072,[-0.37658332],0,0.22369694989768038,0
2073,[-0.30295595],1,0.23231631628571797,0
2074,[-0.37658332],0,0.22369694989768038,0
2075,[-0.34713237],0,0.2271171353657484,0
2076,[-0.11888751],1,0.2548622660650996,0
2077,[-0.17778941],0,0.24749372977250944,0
2078,[-0.38394606],0,0.22284765506635082,0
2079,[0.00627903],0,0.27099267445330216,0
2080,[0.07990641],0,0.2807752929717365,0
2081,[0.26397485],0,0.30614863095459965,0
2082,[-0.23669131],0,0.24026953735846168,0
2083,[-0.23669131],0,0.24026953735846168,0
2084,[-0.07471108],0,0.26048252981157455,0
2085,[-0.08207382],0,0.25954026645069433,0
2086,[-0.0967993],0,0.2576623929586024,0
2087,[-0.03789739],0,0.26522697107207766,0
2088,[-0.38394606],0,0.22284765506635082,0
2089,[0.71310184],0,0.3729802041112559,0
2090,[-0.1557012],0,0.2502400876323967,0
2091,[-0.31768142],0,0.23057408163494575,0
2092,[-0.31031868],0,0.23144405327379064,0
2093,[-0.37658332],0,0.22369694989768038,0
2094,[-0.30295595],0,0.23231631628571797,0
2095,[-0.36922059],1,0.22454854625878515,0
2096,[-0.11888751],0,0.2548622660650996,0
2097,[-0.31031868],0,0.23144405327379064,0
2098,[-0.24405405],0,0.2393767242048681,0
2099,[-0.36922059],1,0.22454854625878515,0
2100,[-0.11888751],0,0.2548622660650996,0
2101,[-0.05998561],1,0.2623736923129206,0
2102,[-0.36185785],0,0.22540244326425163,0
2103,[-0.19987762],0,0.24476767302604735,0
2104,[-0.38394606],0,0.22284765506635082,0
2105,[0.8235429],1,0.39031376553793273,0
2106,[-0.14097572],0,0.2520822358964902,0
2107,[-0.14097572],0,0.2520822358964902,0
2108,[-0.273505],0,0.23582825239157945,0
2109,[-0.37658332],0,0.22369694989768038,0
2110,[0.66892541],1,0.36613439942226134,0
2111,[-0.22932857],0,0.24116462466994137,0
2112,[0.18298473],0,0.2948264248838292,0
2113,[-0.03053466],0,0.26618245831901666,0
2114,[0.05781819],0,0.27781799098985505,0
2115,[-0.25877952],0,0.2375979283448524,0
2116,[0.21979842],0,0.2999426926527902,0
2117,[-0.37658332],0,0.22369694989768038,0
2118,[-0.2146031],0,0.24296161340346434,0
2119,[2.43598243],0,0.6516980568706829,1
2120,[-0.34713237],0,0.2271171353657484,0
2121,[-0.26614226],0,0.2367119494637261,0
2122,[-0.25877952],1,0.2375979283448524,0
2123,[-0.19251488],0,0.2456740987026466,0
2124,[-0.36922059],0,0.22454854625878515,0
2125,[-0.33976963],0,0.22797792838922726,0
2126,[-0.29559321],0,0.23319086923413684,0
2127,[-0.36922059],0,0.22454854625878515,0
2128,[-0.35449511],0,0.22625863996855017,0
2129,[-0.37658332],0,0.22369694989768038,0
2130,[-0.36185785],0,0.22540244326425163,0
2131,[0.27133758],0,0.3071899064495546,0
2132,[0.33023948],0,0.3155903751816163,0
2133,[1.42728738],1,0.4888977607981181,0
2134,[2.69367824],1,0.6895286285343958,1
2135,[0.51430792],0,0.3426111829324845,0
2136,[-0.02317192],0,0.26714013627120475,0
2137,[-0.23669131],0,0.24026953735846168,0
2138,[-0.22932857],0,0.24116462466994137,0
2139,[-0.11152477],0,0.25579341289694296,0
2140,[1.44201285],1,0.49134544191829765,0
2141,[0.30815127],1,0.312425668052333,0
2142,[-0.35449511],0,0.22625863996855017,0
2143,[-0.36185785],0,0.22540244326425163,0
2144,[-0.36185785],0,0.22540244326425163,0
2145,[-0.19251488],0,0.2456740987026466,0
2146,[-0.08207382],1,0.25954026645069433,0
2147,[-0.28823047],0,0.2340677106198393,0
2148,[5.45470483],1,0.9330428253908549,1
2149,[-0.05998561],1,0.2623736923129206,0
2150,[-0.33976963],0,0.22797792838922726,0
2151,[-0.31031868],0,0.23144405327379064,0
2152,[-0.3324069],0,0.22884101791139883,0
2153,[-0.30295595],0,0.23231631628571797,0
2154,[0.05045546],1,0.27683649365421736,0
2155,[0.69837636],1,0.3706924526291305,0
2156,[0.02100451],1,0.27293198090580323,0
2157,[0.08726914],0,0.2817653139196773,0
2158,[0.09463188],0,0.2827574533114169,0
2159,[-0.37658332],0,0.22369694989768038,0
2160,[-0.17778941],0,0.24749372977250944,0
2161,[-0.3324069],1,0.22884101791139883,0
2162,[-0.14833846],0,0.2511600393090374,0
2163,[-0.19251488],1,0.2456740987026466,0
2164,[-0.22196583],0,0.24206198406482732,0
2165,[0.47749423],0,0.3371175835715641,0
2166,[1.32420905],1,0.47178544773922165,0
2167,[5.34426376],1,0.9283049523513787,1
2168,[-0.29559321],0,0.23319086923413684,0
2169,[-0.23669131],0,0.24026953735846168,0
2170,[-0.32504416],0,0.22970640274342624,0
2171,[0.12408283],0,0.2867470916514032,0
2172,[-0.23669131],0,0.24026953735846168,0
2173,[-0.20724036],0,0.24386351048078023,0
2174,[-0.38394606],0,0.22284765506635082,0
2175,[-0.18515215],0,0.2465827851078336,0
2176,[5.85229265],0,0.9477896176551519,1
2177,[-0.33976963],0,0.22797792838922726,0
2178,[-0.36922059],0,0.22454854625878515,0
2179,[-0.19987762],0,0.24476767302604735,0
2180,[-0.35449511],0,0.22625863996855017,0
2181,[-0.14097572],1,0.2520822358964902,0
2182,[-0.31768142],0,0.23057408163494575,0
2183,[0.72782731],1,0.3752736550397219,0
2184,[0.89717028],1,0.4020283643859223,0
2185,[-0.37658332],0,0.22369694989768038,0
2186,[0.61738625],1,0.3582155836382844,0
2187,[-0.33976963],0,0.22797792838922726,0
2188,[-0.35449511],0,0.22625863996855017,0
2189,[-0.37658332],0,0.22369694989768038,0
2190,[3.45204021],0,0.7862279885220643,1
2191,[-0.29559321],0,0.23319086923413684,0
2192,[-0.26614226],0,0.2367119494637261,0
2193,[-0.36922059],0,0.22454854625878515,0
2194,[0.10199462],0,0.2837517060182298,0
2195,[0.07990641],0,0.2807752929717365,0
2196,[-0.36185785],0,0.22540244326425163,0
2197,[-0.02317192],0,0.26714013627120475,0
2198,[-0.36922059],0,0.22454854625878515,0
2199,[-0.37658332],0,0.22369694989768038,0
2200,[-0.28823047],0,0.2340677106198393,0
2201,[0.02100451],0,0.27293198090580323,0
2202,[-0.37658332],0,0.22369694989768038,0
2203,[-0.37658332],0,0.22369694989768038,0
2204,[-0.02317192],0,0.26714013627120475,0
2205,[-0.36922059],0,0.22454854625878515,0
2206,[-0.05998561],0,0.2623736923129206,0
2207,[-0.29559321],0,0.23319086923413684,0
2208,[-0.30295595],1,0.23231631628571797,0
2209,[2.53169801],0,0.6660061404617071,1
2210,[-0.19987762],0,0.24476767302604735,0
2211,[-0.36922059],0,0.22454854625878515,0
2212,[-0.38394606],0,0.22284765506635082,0
2213,[1.9794927],0,0.580025972444294,1
2214,[-0.36185785],1,0.22540244326425163,0
2215,[0.34496496],0,0.31770974510716204,0
2216,[0.34496496],1,0.31770974510716204,0
2217,[-0.08207382],1,0.25954026645069433,0
2218,[-0.08207382],1,0.25954026645069433,0
2219,[2.9219231],1,0.7210613407961428,1
2220,[-0.36185785],0,0.22540244326425163,0
2221,[-0.26614226],0,0.2367119494637261,0
2222,[-0.35449511],0,0.22625863996855017,0
2223,[-0.30295595],0,0.23231631628571797,0
2224,[-0.273505],0,0.23582825239157945,0
2225,[1.03706229],1,0.42458671268980863,0
2226,[-0.36922059],0,0.22454854625878515,0
2227,[0.40386686],1,0.3262624163870565,0
2228,[0.85299385],1,0.39498525894794495,0
2229,[-0.31768142],0,0.23057408163494575,0
2230,[2.2740022],1,0.62686042347213,1
2231,[-0.22196583],0,0.24206198406482732,0
2232,[0.23452389],0,0.3020033485406811,0
2233,[-0.07471108],0,0.26048252981157455,0
2234,[1.24321894],1,0.4583844109156359,0
2235,[-0.273505],0,0.23582825239157945,0
2236,[-0.36922059],0,0.22454854625878515,0
2237,[-0.36922059],0,0.22454854625878515,0
2238,[-0.35449511],0,0.22625863996855017,0
2239,[-0.06734835],0,0.26142700628551535,0
2240,[4.71843107],1,0.8951696111972531,1
2241,[-0.31768142],0,0.23057408163494575,0
2242,[-0.34713237],0,0.2271171353657484,0
2243,[-0.26614226],0,0.2367119494637261,0
2244,[-0.36922059],0,0.22454854625878515,0
2245,[0.87508206],1,0.39850156042222235,0
2246,[1.45673833],1,0.4937935380386944,0
2247,[-0.08207382],0,0.25954026645069433,0
2248,[-0.22196583],0,0.24206198406482732,0
2249,[-0.00108371],0,0.2700262741968981,0
2250,[0.74991552],0,0.37872432273843964,0
2251,[0.83090564],1,0.3914797908925041,0
2252,[0.75727826],1,0.3798772978918647,0
2253,[0.36705317],0,0.3209029961334436,0
2254,[0.21979842],0,0.2999426926527902,0
2255,[-0.36922059],0,0.22454854625878515,0
2256,[0.03572998],0,0.2748799326796514,0
2257,[0.10935736],0,0.2847480668387268,0
2258,[-0.38394606],0,0.22284765506635082,0
2259,[0.6468372],0,0.362731468543927,0
2260,[-0.3324069],0,0.22884101791139883,0
2261,[-0.37658332],0,0.22369694989768038,0
2262,[1.03706229],1,0.42458671268980863,0
2263,[-0.3324069],0,0.22884101791139883,0
2264,[-0.36185785],0,0.22540244326425163,0
2265,[-0.36185785],0,0.22540244326425163,0
2266,[-0.36185785],0,0.22540244326425163,0
2267,[-0.31768142],0,0.23057408163494575,0
2268,[-0.31768142],0,0.23057408163494575,0
2269,[-0.37658332],0,0.22369694989768038,0
2270,[-0.37658332],0,0.22369694989768038,0
2271,[-0.25141678],0,0.23848618721871007,0
2272,[-0.25141678],0,0.23848618721871007,0
2273,[0.21979842],0,0.2999426926527902,0
2274,[2.7452174],1,0.6968193804345354,1
2275,[-0.16306393],1,0.2493223836707938,0
2276,[-0.28086773],0,0.2349468388807336,0
2277,[0.58057256],1,0.352605980872199,0
2278,[0.11672009],1,0.2857465304987717,0
2279,[0.21243568],0,0.29891538391947065,0
2280,[0.21243568],0,0.29891538391947065,0
2281,[-0.03053466],0,0.26618245831901666,0
2282,[-0.37658332],0,0.22369694989768038,0
2283,[-0.22932857],0,0.24116462466994137,0
2284,[-0.36185785],0,0.22540244326425163,0
2285,[0.24924937],1,0.30407201231911246,0
2286,[-0.18515215],0,0.2465827851078336,0
2287,[-0.22196583],1,0.24206198406482732,0
2288,[-0.30295595],0,0.23231631628571797,0
2289,[-0.3324069],1,0.22884101791139883,0
2290,[0.83826837],0,0.3926470562818562,0
2291,[-0.37658332],0,0.22369694989768038,0
2292,[-0.26614226],0,0.2367119494637261,0
2293,[-0.26614226],0,0.2367119494637261,0
2294,[-0.19251488],0,0.2456740987026466,0
2295,[-0.273505],0,0.23582825239157945,0
2296,[8.17155499],0,0.9883588029684774,1
2297,[0.07990641],1,0.2807752929717365,0
2298,[0.40386686],1,0.3262624163870565,0
2299,[-0.14097572],1,0.2520822358964902,0
2300,[-0.18515215],1,0.2465827851078336,0
2301,[-0.19987762],0,0.24476767302604735,0
2302,[0.01364177],0,0.27196124480164185,0
2303,[-0.37658332],0,0.22369694989768038,0
2304,[-0.11152477],1,0.25579341289694296,0
2305,[-0.25141678],0,0.23848618721871007,0
2306,[1.24321894],1,0.4583844109156359,0
2307,[0.49221971],1,0.3393098487591731,0
2308,[-0.00844644],0,0.2690620482972062,0
2309,[-0.34713237],0,0.2271171353657484,0
2310,[-0.36185785],0,0.22540244326425163,0
2311,[-0.36185785],0,0.22540244326425163,0
2312,[-0.36185785],0,0.22540244326425163,0
2313,[0.07990641],0,0.2807752929717365,0
2314,[-0.33976963],0,0.22797792838922726,0
2315,[-0.19251488],1,0.2456740987026466,0
2316,[3.75391245],1,0.8180401498852548,1
2317,[-0.34713237],0,0.2271171353657484,0
2318,[-0.02317192],0,0.26714013627120475,0
2319,[-0.19251488],0,0.2456740987026466,0
2320,[-0.36922059],0,0.22454854625878515,0
2321,[-0.07471108],0,0.26048252981157455,0
2322,[-0.3324069],0,0.22884101791139883,0
2323,[-0.08943656],0,0.25860021969285557,0
2324,[1.16222883],0,0.44504331110298934,0
2325,[1.04442503],1,0.4257836215852374,0
2326,[1.02233681],0,0.42219555951857957,0
2327,[0.04309272],0,0.27585713931924244,0
2328,[3.34159915],0,0.7736220462709686,1
2329,[-0.31768142],0,0.23057408163494575,0
2330,[-0.32504416],0,0.22970640274342624,0
2331,[-0.31768142],0,0.23057408163494575,0
2332,[0.83090564],0,0.3914797908925041,0
2333,[-0.36185785],0,0.22540244326425163,0
2334,[0.35969043],1,0.31983669658427044,0
2335,[-0.38394606],0,0.22284765506635082,0
2336,[0.4112296],0,0.3273398285698057,0
2337,[-0.31031868],0,0.23144405327379064,0
2338,[-0.37658332],0,0.22369694989768038,0
2339,[-0.31768142],0,0.23057408163494575,0
2340,[-0.25141678],0,0.23848618721871007,0
2341,[-0.17778941],0,0.24749372977250944,0
2342,[0.02100451],0,0.27293198090580323,0
2343,[-0.37658332],0,0.22369694989768038,0
2344,[-0.32504416],0,0.22970640274342624,0
2345,[-0.28086773],1,0.2349468388807336,0
2346,[-0.28086773],1,0.2349468388807336,0
2347,[-0.07471108],0,0.26048252981157455,0
2348,[-0.13361298],0,0.25300667452285514,0
2349,[2.14147292],0,0.6060217690440106,1
2350,[-0.38394606],0,0.22284765506635082,0
2351,[-0.07471108],0,0.26048252981157455,0
2352,[-0.17042667],1,0.24840693016099238,0
2353,[-0.38394606],0,0.22284765506635082,0
2354,[-0.38394606],0,0.22284765506635082,0
2355,[-0.36922059],0,0.22454854625878515,0
2356,[18.24377997],1,0.9999854946641248,1
2357,[-0.37658332],0,0.22369694989768038,0
2358,[-0.30295595],1,0.23231631628571797,0
2359,[1.99421817],0,0.5824100005968214,1
2360,[-0.36922059],0,0.22454854625878515,0
2361,[-0.24405405],0,0.2393767242048681,0
2362,[-0.25877952],0,0.2375979283448524,0
2363,[0.11672009],0,0.2857465304987717,0
2364,[-0.32504416],0,0.22970640274342624,0
2365,[0.38177865],1,0.3230412036749235,0
2366,[-0.37658332],0,0.22369694989768038,0
2367,[-0.35449511],0,0.22625863996855017,0
2368,[-0.30295595],0,0.23231631628571797,0
2369,[-0.25141678],0,0.23848618721871007,0
2370,[-0.12625025],0,0.25393335224834906,0
2371,[0.05781819],1,0.27781799098985505,0
2372,[-0.28823047],1,0.2340677106198393,0
2373,[-0.33976963],0,0.22797792838922726,0
2374,[-0.24405405],0,0.2393767242048681,0
2375,[-0.2146031],1,0.24296161340346434,0
2376,[-0.1557012],1,0.2502400876323967,0
2377,[-0.22932857],0,0.24116462466994137,0
2378,[-0.29559321],1,0.23319086923413684,0
2379,[-0.11152477],0,0.25579341289694296,0
2380,[1.26530715],0,0.46203409523039246,0
2381,[0.17562199],0,0.293809285042319,0
2382,[-0.3324069],0,0.22884101791139883,0
2383,[-0.38394606],0,0.22284765506635082,0
2384,[0.05781819],0,0.27781799098985505,0
2385,[3.9011672],1,0.8321680233126151,1
2386,[-0.28086773],0,0.2349468388807336,0
2387,[1.88377711],0,0.5644433916897617,1
2388,[-0.19251488],0,0.2456740987026466,0
2389,[0.36705317],1,0.3209029961334436,0
2390,[-0.34713237],0,0.2271171353657484,0
2391,[2.06048281],1,0.5930890357738061,1
2392,[-0.29559321],0,0.23319086923413684,0
2393,[-0.29559321],0,0.23319086923413684,0
2394,[-0.38394606],0,0.22284765506635082,0
2395,[-0.00844644],0,0.2690620482972062,0
2396,[-0.34713237],0,0.2271171353657484,0
2397,[-0.26614226],1,0.2367119494637261,0
2398,[-0.273505],1,0.23582825239157945,0
2399,[-0.25141678],0,0.23848618721871007,0
2400,[-0.20724036],0,0.24386351048078023,0
2401,[-0.33976963],0,0.22797792838922726,0
2402,[-0.33976963],0,0.22797792838922726,0
2403,[-0.20724036],0,0.24386351048078023,0
2404,[-0.07471108],0,0.26048252981157455,0
2405,[-0.36922059],0,0.22454854625878515,0
2406,[-0.32504416],0,0.22970640274342624,0
2407,[-0.36922059],0,0.22454854625878515,0
2408,[0.07990641],0,0.2807752929717365,0
2409,[-0.36185785],0,0.22540244326425163,0
2410,[0.00627903],0,0.27099267445330216,0
2411,[0.07990641],0,0.2807752929717365,0
2412,[-0.29559321],0,0.23319086923413684,0
2413,[0.58057256],0,0.352605980872199,0
2414,[-0.29559321],0,0.23319086923413684,0
2415,[-0.32504416],0,0.22970640274342624,0
2416,[-0.23669131],0,0.24026953735846168,0
2417,[-0.38394606],0,0.22284765506635082,0
2418,[0.80881742],1,0.38798548281843387,0
2419,[-0.36185785],0,0.22540244326425163,0
2420,[1.75861057],1,0.5438772223022635,1
2421,[0.55112161],0,0.3481472874169195,0
2422,[-0.18515215],0,0.2465827851078336,0
2423,[-0.17042667],0,0.24840693016099238,0
2424,[2.05312007],1,0.5919066159389121,1
2425,[-0.31768142],0,0.23057408163494575,0
2426,[0.02100451],0,0.27293198090580323,0
2427,[-0.26614226],0,0.2367119494637261,0
2428,[-0.37658332],0,0.22369694989768038,0
2429,[-0.0967993],0,0.2576623929586024,0
2430,[-0.3324069],0,0.22884101791139883,0
2431,[1.93531627],1,0.5728518714283614,1
2432,[12.64073668],1,0.9993976965359621,1
2433,[-0.32504416],1,0.22970640274342624,0
2434,[-0.37658332],0,0.22369694989768038,0
2435,[0.34496496],1,0.31770974510716204,0
2436,[-0.3324069],0,0.22884101791139883,0
2437,[0.34496496],1,0.31770974510716204,0
2438,[-0.36185785],0,0.22540244326425163,0
2439,[-0.30295595],0,0.23231631628571797,0
2440,[-0.14097572],0,0.2520822358964902,0
2441,[-0.10416203],1,0.2567267895992245,0
2442,[-0.13361298],0,0.25300667452285514,0
2443,[0.4701315],0,0.33602406540852275,0
2444,[-0.13361298],0,0.25300667452285514,0
2445,[0.34496496],1,0.31770974510716204,0
2446,[-0.37658332],0,0.22369694989768038,0
2447,[0.22716116],0,0.3009720163417227,0
2448,[0.33760222],0,0.3166491086325779,0
2449,[-0.33976963],0,0.22797792838922726,0
2450,[0.36705317],0,0.3209029961334436,0
2451,[0.09463188],1,0.2827574533114169,0
2452,[-0.32504416],0,0.22970640274342624,0
2453,[-0.31768142],0,0.23057408163494575,0
2454,[0.09463188],0,0.2827574533114169,0
2455,[-0.37658332],0,0.22369694989768038,0
2456,[0.55112161],1,0.3481472874169195,0
2457,[-0.1557012],0,0.2502400876323967,0
2458,[-0.29559321],0,0.23319086923413684,0
2459,[-0.19251488],0,0.2456740987026466,0
2460,[-0.31768142],0,0.23057408163494575,0
2461,[-0.28823047],0,0.2340677106198393,0
2462,[-0.33976963],1,0.22797792838922726,0
2463,[-0.38394606],0,0.22284765506635082,0
2464,[-0.03789739],1,0.26522697107207766,0
2465,[2.41389421],1,0.6483557986007473,1
2466,[-0.31031868],0,0.23144405327379064,0
2467,[-0.36922059],0,0.22454854625878515,0
2468,[-0.38394606],0,0.22284765506635082,0
2469,[-0.35449511],0,0.22625863996855017,0
2470,[-0.36922059],0,0.22454854625878515,0
2471,[-0.23669131],0,0.24026953735846168,0
2472,[1.1180524],0,0.43779835212104373,0
2473,[-0.29559321],0,0.23319086923413684,0
2474,[-0.07471108],0,0.26048252981157455,0
2475,[-0.26614226],0,0.2367119494637261,0
2476,[-0.25877952],0,0.2375979283448524,0
2477,[-0.25877952],0,0.2375979283448524,0
2478,[-0.33976963],0,0.22797792838922726,0
2479,[0.32287675],1,0.3145335522989429,0
2480,[0.63211172],0,0.3604704403401596,0
2481,[-0.36922059],0,0.22454854625878515,0
2482,[-0.36922059],0,0.22454854625878515,0
2483,[0.72046457],0,0.3741262226899324,0
2484,[-0.25141678],0,0.23848618721871007,0
2485,[-0.38394606],0,0.22284765506635082,0
2486,[-0.3324069],0,0.22884101791139883,0
2487,[-0.19987762],0,0.24476767302604735,0
2488,[-0.36185785],0,0.22540244326425163,0
2489,[-0.28086773],0,0.2349468388807336,0
2490,[-0.33976963],0,0.22797792838922726,0
2491,[-0.24405405],0,0.2393767242048681,0
2492,[-0.1557012],1,0.2502400876323967,0
2493,[-0.36185785],0,0.22540244326425163,0
2494,[-0.36922059],0,0.22454854625878515,0
2495,[-0.37658332],0,0.22369694989768038,0
2496,[-0.24405405],1,0.2393767242048681,0
2497,[-0.34713237],0,0.2271171353657484,0
2498,[0.21979842],0,0.2999426926527902,0
2499,[0.16089652],0,0.2917811675530666,0
2500,[-0.12625025],0,0.25393335224834906,0
2501,[0.86771933],1,0.3973282765567123,0
2502,[3.69501055],1,0.8121356298014089,1
2503,[0.02100451],0,0.27293198090580323,0
2504,[-0.2146031],0,0.24296161340346434,0
2505,[-0.35449511],0,0.22625863996855017,0
2506,[-0.36922059],0,0.22454854625878515,0
2507,[-0.35449511],0,0.22625863996855017,0
2508,[-0.37658332],0,0.22369694989768038,0
2509,[-0.30295595],0,0.23231631628571797,0
2510,[-0.32504416],0,0.22970640274342624,0
2511,[-0.32504416],0,0.22970640274342624,0
2512,[-0.35449511],0,0.22625863996855017,0
2513,[-0.37658332],0,0.22369694989768038,0
2514,[-0.37658332],0,0.22369694989768038,0
2515,[-0.26614226],0,0.2367119494637261,0
2516,[-0.08943656],0,0.25860021969285557,0
2517,[-0.19987762],0,0.24476767302604735,0
2518,[-0.35449511],0,0.22625863996855017,0
2519,[-0.24405405],0,0.2393767242048681,0
2520,[1.92795353],0,0.5716531170570166,1
2521,[-0.37658332],0,0.22369694989768038,0
2522,[-0.35449511],1,0.22625863996855017,0
2523,[0.08726914],0,0.2817653139196773,0
2524,[-0.25141678],0,0.23848618721871007,0
2525,[-0.34713237],1,0.2271171353657484,0
2526,[-0.36922059],0,0.22454854625878515,0
2527,[0.10199462],0,0.2837517060182298,0
2528,[-0.36922059],0,0.22454854625878515,0
2529,[0.10199462],1,0.2837517060182298,0
2530,[-0.0967993],0,0.2576623929586024,0
2531,[-0.25141678],0,0.23848618721871007,0
2532,[-0.37658332],0,0.22369694989768038,0
2533,[-0.36922059],0,0.22454854625878515,0
2534,[-0.1557012],0,0.2502400876323967,0
2535,[-0.1557012],0,0.2502400876323967,0
2536,[0.10199462],1,0.2837517060182298,0
2537,[-0.36185785],0,0.22540244326425163,0
2538,[-0.35449511],0,0.22625863996855017,0
2539,[-0.26614226],0,0.2367119494637261,0
2540,[-0.29559321],0,0.23319086923413684,0
2541,[-0.31031868],0,0.23144405327379064,0
2542,[-0.36185785],0,0.22540244326425163,0
2543,[-0.35449511],0,0.22625863996855017,0
2544,[-0.33976963],0,0.22797792838922726,0
2545,[-0.3324069],0,0.22884101791139883,0
2546,[-0.37658332],0,0.22369694989768038,0
2547,[-0.37658332],0,0.22369694989768038,0
2548,[-0.05262287],1,0.2633225842644037,0
2549,[-0.25141678],1,0.23848618721871007,0
2550,[-0.36922059],0,0.22454854625878515,0
2551,[-0.14833846],0,0.2511600393090374,0
2552,[-0.16306393],0,0.2493223836707938,0
2553,[-0.37658332],0,0.22369694989768038,0
2554,[-0.33976963],0,0.22797792838922726,0
2555,[-0.00108371],1,0.2700262741968981,0
2556,[-0.32504416],0,0.22970640274342624,0
2557,[-0.37658332],0,0.22369694989768038,0
2558,[-0.35449511],0,0.22625863996855017,0
2559,[-0.19251488],0,0.2456740987026466,0
2560,[-0.37658332],0,0.22369694989768038,0
2561,[-0.36922059],0,0.22454854625878515,0
2562,[-0.36922059],0,0.22454854625878515,0
2563,[-0.20724036],0,0.24386351048078023,0
2564,[0.05045546],0,0.27683649365421736,0
2565,[-0.37658332],0,0.22369694989768038,0
2566,[0.05045546],0,0.27683649365421736,0
2567,[0.33760222],1,0.3166491086325779,0
2568,[-0.26614226],0,0.2367119494637261,0
2569,[0.30815127],0,0.312425668052333,0
2570,[0.25661211],0,0.3051093306402093,0
2571,[-0.29559321],0,0.23319086923413684,0
2572,[-0.29559321],0,0.23319086923413684,0
2573,[-0.273505],0,0.23582825239157945,0
2574,[-0.28823047],1,0.2340677106198393,0
2575,[-0.10416203],0,0.2567267895992245,0
2576,[-0.32504416],0,0.22970640274342624,0
2577,[-0.36185785],0,0.22540244326425163,0
2578,[2.28872767],0,0.6291485743288863,1
2579,[2.7452174],0,0.6968193804345354,1
2580,[2.59796265],0,0.6757376140568204,1
2581,[-0.37658332],0,0.22369694989768038,0
2582,[-0.14833846],0,0.2511600393090374,0
2583,[-0.14833846],0,0.2511600393090374,0
2584,[-0.20724036],0,0.24386351048078023,0
2585,[0.14617104],1,0.2897613055013155,0
2586,[-0.36922059],0,0.22454854625878515,0
2587,[0.66156267],0,0.3649985847250999,0
2588,[-0.37658332],0,0.22369694989768038,0
2589,[-0.35449511],0,0.22625863996855017,0
2590,[-0.37658332],0,0.22369694989768038,0
2591,[-0.22196583],0,0.24206198406482732,0
2592,[-0.38394606],0,0.22284765506635082,0
2593,[-0.10416203],0,0.2567267895992245,0
2594,[-0.34713237],0,0.2271171353657484,0
2595,[-0.37658332],0,0.22369694989768038,0
2596,[-0.30295595],0,0.23231631628571797,0
2597,[-0.37658332],0,0.22369694989768038,0
2598,[-0.37658332],0,0.22369694989768038,0
2599,[-0.37658332],0,0.22369694989768038,0
2600,[-0.18515215],0,0.2465827851078336,0
2601,[-0.37658332],0,0.22369694989768038,0
2602,[-0.273505],0,0.23582825239157945,0
2603,[-0.37658332],0,0.22369694989768038,0
2604,[-0.35449511],0,0.22625863996855017,0
2605,[-0.37658332],0,0.22369694989768038,0
2606,[-0.36922059],0,0.22454854625878515,0
2607,[-0.34713237],0,0.2271171353657484,0
2608,[-0.22196583],0,0.24206198406482732,0
2609,[-0.36185785],0,0.22540244326425163,0
2610,[0.23452389],0,0.3020033485406811,0
2611,[0.05781819],0,0.27781799098985505,0
2612,[-0.28823047],0,0.2340677106198393,0
2613,[-0.37658332],0,0.22369694989768038,0
2614,[-0.38394606],0,0.22284765506635082,0
2615,[-0.37658332],0,0.22369694989768038,0
2616,[-0.37658332],0,0.22369694989768038,0
2617,[-0.37658332],0,0.22369694989768038,0
2618,[-0.31031868],0,0.23144405327379064,0
2619,[-0.31031868],0,0.23144405327379064,0
2620,[-0.29559321],0,0.23319086923413684,0
2621,[-0.36185785],0,0.22540244326425163,0
2622,[-0.36185785],0,0.22540244326425163,0
2623,[-0.36185785],0,0.22540244326425163,0
2624,[-0.36922059],0,0.22454854625878515,0
2625,[-0.26614226],0,0.2367119494637261,0
2626,[-0.16306393],0,0.2493223836707938,0
2627,[-0.32504416],0,0.22970640274342624,0
2628,[-0.23669131],0,0.24026953735846168,0
2629,[-0.273505],0,0.23582825239157945,0
2630,[-0.19987762],0,0.24476767302604735,0
2631,[-0.32504416],0,0.22970640274342624,0
2632,[-0.28823047],0,0.2340677106198393,0
2633,[0.20507294],0,0.29789009651391046,0
2634,[-0.29559321],0,0.23319086923413684,0
2635,[-0.37658332],0,0.22369694989768038,0
2636,[-0.17778941],1,0.24749372977250944,0
2637,[0.05045546],0,0.27683649365421736,0
2638,[-0.22196583],0,0.24206198406482732,0
2639,[-0.16306393],1,0.2493223836707938,0
2640,[-0.19251488],0,0.2456740987026466,0
2641,[-0.3324069],0,0.22884101791139883,0
2642,[0.24188663],1,0.3030366827306348,0
2643,[-0.32504416],0,0.22970640274342624,0
2644,[-0.36922059],0,0.22454854625878515,0
2645,[-0.28086773],0,0.2349468388807336,0
2646,[-0.36922059],0,0.22454854625878515,0
2647,[-0.37658332],0,0.22369694989768038,0
2648,[0.07254367],0,0.27978739552374243,0
2649,[0.24188663],1,0.3030366827306348,0
2650,[-0.31031868],0,0.23144405327379064,0
2651,[-0.12625025],0,0.25393335224834906,0
2652,[0.09463188],1,0.2827574533114169,0
2653,[0.10199462],1,0.2837517060182298,0
2654,[0.10199462],1,0.2837517060182298,0
2655,[-0.26614226],0,0.2367119494637261,0
2656,[-0.273505],0,0.23582825239157945,0
2657,[-0.00108371],1,0.2700262741968981,0
2658,[0.45540602],0,0.3338423024949095,0
2659,[2.54642349],0,0.6681813090762226,1
2660,[-0.18515215],0,0.2465827851078336,0
2661,[-0.37658332],1,0.22369694989768038,0
2662,[-0.29559321],0,0.23319086923413684,0
2663,[-0.33976963],0,0.22797792838922726,0
2664,[-0.36922059],0,0.22454854625878515,0
2665,[-0.36185785],0,0.22540244326425163,0
2666,[-0.31768142],0,0.23057408163494575,0
2667,[-0.35449511],0,0.22625863996855017,0
2668,[-0.1557012],1,0.2502400876323967,0
2669,[-0.1557012],0,0.2502400876323967,0
2670,[-0.31031868],0,0.23144405327379064,0
2671,[-0.36922059],0,0.22454854625878515,0
2672,[-0.36922059],0,0.22454854625878515,0
2673,[-0.3324069],0,0.22884101791139883,0
2674,[-0.05998561],0,0.2623736923129206,0
2675,[-0.29559321],0,0.23319086923413684,0
2676,[0.66892541],1,0.36613439942226134,0
2677,[-0.1557012],0,0.2502400876323967,0
2678,[-0.34713237],0,0.2271171353657484,0
2679,[-0.36922059],0,0.22454854625878515,0
2680,[0.58057256],1,0.352605980872199,0
2681,[-0.00844644],1,0.2690620482972062,0
2682,[-0.31768142],0,0.23057408163494575,0
2683,[-0.05998561],1,0.2623736923129206,0
2684,[-0.3324069],1,0.22884101791139883,0
2685,[-0.37658332],0,0.22369694989768038,0
2686,[14.10592146],0,0.9997726303596065,1
2687,[-0.24405405],1,0.2393767242048681,0
2688,[-0.31031868],0,0.23144405327379064,0
2689,[-0.22196583],0,0.24206198406482732,0
2690,[0.09463188],0,0.2827574533114169,0
2691,[-0.22932857],0,0.24116462466994137,0
2692,[0.66892541],0,0.36613439942226134,0
2693,[-0.37658332],0,0.22369694989768038,0
2694,[-0.37658332],0,0.22369694989768038,0
2695,[-0.20724036],0,0.24386351048078023,0
2696,[-0.36922059],0,0.22454854625878515,0
2697,[0.18298473],1,0.2948264248838292,0
2698,[-0.16306393],0,0.2493223836707938,0
2699,[-0.28823047],0,0.2340677106198393,0
2700,[0.22716116],0,0.3009720163417227,0
2701,[-0.38394606],0,0.22284765506635082,0
2702,[-0.38394606],0,0.22284765506635082,0
2703,[-0.38394606],0,0.22284765506635082,0
2704,[-0.06734835],0,0.26142700628551535,0
2705,[-0.37658332],0,0.22369694989768038,0
2706,[-0.34713237],0,0.2271171353657484,0
2707,[-0.11888751],0,0.2548622660650996,0
2708,[0.16825926],1,0.2927941972881215,0
2709,[-0.06734835],0,0.26142700628551535,0
2710,[-0.33976963],0,0.22797792838922726,0
2711,[-0.17778941],0,0.24749372977250944,0
2712,[0.22716116],0,0.3009720163417227,0
2713,[-0.02317192],0,0.26714013627120475,0
2714,[-0.34713237],0,0.2271171353657484,0
2715,[-0.23669131],0,0.24026953735846168,0
2716,[-0.11152477],0,0.25579341289694296,0
2717,[0.08726914],1,0.2817653139196773,0
2718,[-0.36185785],0,0.22540244326425163,0
2719,[-0.25141678],0,0.23848618721871007,0
2720,[-0.30295595],0,0.23231631628571797,0
2721,[-0.37658332],0,0.22369694989768038,0
2722,[-0.37658332],0,0.22369694989768038,0
2723,[-0.37658332],0,0.22369694989768038,0
2724,[-0.24405405],0,0.2393767242048681,0
2725,[-0.25877952],1,0.2375979283448524,0
2726,[-0.37658332],0,0.22369694989768038,0
2727,[0.05045546],0,0.27683649365421736,0
2728,[-0.34713237],0,0.2271171353657484,0
2729,[-0.23669131],0,0.24026953735846168,0
2730,[5.59459684],1,0.9386268898929863,1
2731,[0.87508206],0,0.39850156042222235,0
2732,[-0.04526013],0,0.2642736784406156,0
2733,[-0.24405405],1,0.2393767242048681,0
2734,[-0.18515215],0,0.2465827851078336,0
2735,[0.38177865],0,0.3230412036749235,0
2736,[-0.37658332],0,0.22369694989768038,0
2737,[-0.08943656],0,0.25860021969285557,0
2738,[-0.28823047],0,0.2340677106198393,0
2739,[-0.31031868],1,0.23144405327379064,0
2740,[-0.36185785],1,0.22540244326425163,0
2741,[-0.36922059],0,0.22454854625878515,0
2742,[-0.37658332],0,0.22369694989768038,0
2743,[-0.273505],0,0.23582825239157945,0
2744,[-0.14833846],0,0.2511600393090374,0
2745,[0.16089652],1,0.2917811675530666,0
2746,[-0.37658332],1,0.22369694989768038,0
2747,[-0.38394606],0,0.22284765506635082,0
2748,[-0.12625025],1,0.25393335224834906,0
2749,[0.56584709],1,0.3503733670003796,0
2750,[-0.12625025],0,0.25393335224834906,0
2751,[-0.36922059],0,0.22454854625878515,0
2752,[-0.10416203],1,0.2567267895992245,0
2753,[-0.00108371],0,0.2700262741968981,0
2754,[-0.273505],0,0.23582825239157945,0
2755,[-0.36185785],0,0.22540244326425163,0
2756,[0.33760222],0,0.3166491086325779,0
2757,[-0.36922059],0,0.22454854625878515,0
2758,[-0.30295595],0,0.23231631628571797,0
2759,[-0.37658332],0,0.22369694989768038,0
2760,[-0.35449511],0,0.22625863996855017,0
2761,[-0.31031868],0,0.23144405327379064,0
2762,[-0.31031868],0,0.23144405327379064,0
2763,[-0.31031868],0,0.23144405327379064,0
2764,[-0.31031868],0,0.23144405327379064,0
2765,[-0.273505],0,0.23582825239157945,0
2766,[-0.38394606],0,0.22284765506635082,0
2767,[-0.36922059],0,0.22454854625878515,0
2768,[-0.36922059],0,0.22454854625878515,0
2769,[-0.07471108],1,0.26048252981157455,0
2770,[-0.36185785],0,0.22540244326425163,0
2771,[-0.22196583],0,0.24206198406482732,0
2772,[0.01364177],0,0.27196124480164185,0
2773,[-0.28823047],0,0.2340677106198393,0
2774,[-0.36922059],0,0.22454854625878515,0
2775,[-0.28823047],0,0.2340677106198393,0
2776,[-0.14833846],0,0.2511600393090374,0
2777,[-0.36922059],0,0.22454854625878515,0
2778,[-0.38394606],0,0.22284765506635082,0
2779,[-0.38394606],0,0.22284765506635082,0
2780,[-0.38394606],0,0.22284765506635082,0
2781,[-0.3324069],1,0.22884101791139883,0
2782,[-0.30295595],1,0.23231631628571797,0
2783,[-0.18515215],0,0.2465827851078336,0
2784,[2.25191399],1,0.6234175501112968,1
2785,[-0.26614226],0,0.2367119494637261,0
2786,[-0.06734835],0,0.26142700628551535,0
2787,[-0.37658332],0,0.22369694989768038,0
2788,[-0.37658332],0,0.22369694989768038,0
2789,[-0.19251488],0,0.2456740987026466,0
2790,[-0.38394606],0,0.22284765506635082,0
2791,[0.07990641],0,0.2807752929717365,0
2792,[-0.37658332],0,0.22369694989768038,0
2793,[-0.38394606],0,0.22284765506635082,0
2794,[-0.20724036],0,0.24386351048078023,0
2795,[-0.36922059],1,0.22454854625878515,0
2796,[-0.00844644],1,0.2690620482972062,0
2797,[-0.25877952],0,0.2375979283448524,0
2798,[1.55981666],1,0.5109319693925006,1
2799,[0.83826837],0,0.3926470562818562,0
2800,[-0.25141678],0,0.23848618721871007,0
2801,[-0.10416203],0,0.2567267895992245,0
2802,[0.02100451],0,0.27293198090580323,0
2803,[-0.23669131],0,0.24026953735846168,0
2804,[-0.36922059],0,0.22454854625878515,0
2805,[-0.38394606],0,0.22284765506635082,0
2806,[-0.35449511],0,0.22625863996855017,0
2807,[-0.35449511],0,0.22625863996855017,0
2808,[0.69837636],0,0.3706924526291305,0
2809,[-0.38394606],0,0.22284765506635082,0
2810,[-0.25877952],0,0.2375979283448524,0
2811,[-0.34713237],0,0.2271171353657484,0
2812,[-0.34713237],0,0.2271171353657484,0
2813,[-0.30295595],0,0.23231631628571797,0
2814,[-0.22196583],1,0.24206198406482732,0
2815,[-0.34713237],1,0.2271171353657484,0
2816,[0.4112296],1,0.3273398285698057,0
2817,[1.08123871],1,0.4317809524105874,0
2818,[0.18298473],1,0.2948264248838292,0
2819,[-0.13361298],0,0.25300667452285514,0
2820,[-0.33976963],1,0.22797792838922726,0
2821,[-0.11888751],1,0.2548622660650996,0
2822,[-0.14833846],0,0.2511600393090374,0
2823,[-0.31031868],1,0.23144405327379064,0
2824,[-0.20724036],0,0.24386351048078023,0
2825,[0.56584709],1,0.3503733670003796,0
2826,[0.46276876],0,0.33493230210309455,0
2827,[-0.07471108],0,0.26048252981157455,0
2828,[-0.12625025],0,0.25393335224834906,0
2829,[-0.30295595],0,0.23231631628571797,0
2830,[-0.35449511],0,0.22625863996855017,0
2831,[-0.26614226],1,0.2367119494637261,0
2832,[0.60266077],1,0.3559669809170413,0
2833,[-0.34713237],0,0.2271171353657484,0
2834,[-0.36922059],0,0.22454854625878515,0
2835,[-0.19251488],1,0.2456740987026466,0
2836,[-0.37658332],0,0.22369694989768038,0
2837,[-0.35449511],0,0.22625863996855017,0
2838,[-0.28823047],0,0.2340677106198393,0
2839,[-0.1557012],0,0.2502400876323967,0
2840,[-0.30295595],0,0.23231631628571797,0
2841,[-0.1557012],1,0.2502400876323967,0
2842,[-0.14833846],0,0.2511600393090374,0
2843,[0.04309272],0,0.27585713931924244,0
2844,[0.30078853],1,0.31137462141273475,0
2845,[1.67762046],0,0.5304849874169131,1
2846,[-0.38394606],0,0.22284765506635082,0
2847,[-0.35449511],0,0.22625863996855017,0
2848,[-0.36922059],0,0.22454854625878515,0
2849,[0.05045546],1,0.27683649365421736,0
2850,[-0.29559321],0,0.23319086923413684,0
2851,[-0.33976963],1,0.22797792838922726,0
2852,[-0.32504416],0,0.22970640274342624,0
2853,[-0.26614226],0,0.2367119494637261,0
2854,[2.53169801],1,0.6660061404617071,1
2855,[-0.22932857],1,0.24116462466994137,0
2856,[0.47749423],1,0.3371175835715641,0
2857,[1.04442503],1,0.4257836215852374,0
2858,[1.11068966],1,0.4365933485077324,0
2859,[2.23718851],1,0.6211153335351316,1
2860,[-0.35449511],0,0.22625863996855017,0
2861,[-0.36185785],0,0.22540244326425163,0
2862,[-0.31031868],0,0.23144405327379064,0
2863,[-0.33976963],1,0.22797792838922726,0
2864,[-0.36922059],0,0.22454854625878515,0
2865,[0.17562199],0,0.293809285042319,0
2866,[0.11672009],1,0.2857465304987717,0
2867,[0.27133758],0,0.3071899064495546,0
2868,[-0.36185785],0,0.22540244326425163,0
2869,[0.2934258],0,0.3103255147899781,0
2870,[-0.36922059],0,0.22454854625878515,0
2871,[-0.23669131],0,0.24026953735846168,0
2872,[-0.3324069],0,0.22884101791139883,0
2873,[-0.3324069],0,0.22884101791139883,0
2874,[-0.32504416],0,0.22970640274342624,0
2875,[-0.36922059],0,0.22454854625878515,0
2876,[-0.37658332],0,0.22369694989768038,0
2877,[-0.05998561],0,0.2623736923129206,0
2878,[-0.36185785],0,0.22540244326425163,0
2879,[1.22113073],0,0.45473918670086344,0
2880,[0.03572998],0,0.2748799326796514,0
2881,[0.30078853],0,0.31137462141273475,0
2882,[0.27870032],0,0.3082331502389644,0
2883,[-0.30295595],0,0.23231631628571797,0
2884,[-0.38394606],0,0.22284765506635082,0
2885,[-0.28086773],0,0.2349468388807336,0
2886,[-0.06734835],0,0.26142700628551535,0
2887,[-0.36922059],0,0.22454854625878515,0
2888,[0.05045546],0,0.27683649365421736,0
2889,[0.01364177],0,0.27196124480164185,0
2890,[-0.18515215],0,0.2465827851078336,0
2891,[0.05781819],0,0.27781799098985505,0
2892,[-0.30295595],1,0.23231631628571797,0
2893,[0.78672921],1,0.3845026568113858,0
2894,[2.79675657],1,0.7040124174300375,1
2895,[0.33760222],1,0.3166491086325779,0
2896,[-0.37658332],0,0.22369694989768038,0
2897,[-0.22932857],1,0.24116462466994137,0
2898,[0.34496496],1,0.31770974510716204,0
2899,[-0.20724036],0,0.24386351048078023,0
2900,[0.05781819],1,0.27781799098985505,0
2901,[-0.17778941],0,0.24749372977250944,0
2902,[-0.14097572],0,0.2520822358964902,0
2903,[-0.38394606],0,0.22284765506635082,0
2904,[-0.36922059],0,0.22454854625878515,0
2905,[-0.22932857],0,0.24116462466994137,0
2906,[-0.37658332],1,0.22369694989768038,0
2907,[-0.36185785],1,0.22540244326425163,0
2908,[0.24188663],0,0.3030366827306348,0
2909,[-0.20724036],0,0.24386351048078023,0
2910,[-0.33976963],1,0.22797792838922726,0
2911,[-0.35449511],0,0.22625863996855017,0
2912,[0.4112296],0,0.3273398285698057,0
2913,[1.75861057],0,0.5438772223022635,1
2914,[0.25661211],0,0.3051093306402093,0
2915,[0.22716116],0,0.3009720163417227,0
2916,[0.22716116],1,0.3009720163417227,0
2917,[3.35632462],1,0.7753327799224894,1
2918,[0.07254367],1,0.27978739552374243,0
2919,[-0.35449511],0,0.22625863996855017,0
2920,[-0.38394606],0,0.22284765506635082,0
2921,[-0.36922059],0,0.22454854625878515,0
2922,[0.02100451],1,0.27293198090580323,0
2923,[-0.34713237],0,0.2271171353657484,0
2924,[-0.11888751],1,0.2548622660650996,0
2925,[-0.13361298],0,0.25300667452285514,0
2926,[-0.37658332],0,0.22369694989768038,0
2927,[-0.25141678],0,0.23848618721871007,0
2928,[-0.35449511],0,0.22625863996855017,0
2929,[-0.36922059],0,0.22454854625878515,0
2930,[-0.07471108],0,0.26048252981157455,0
2931,[0.05781819],0,0.27781799098985505,0
2932,[-0.18515215],0,0.2465827851078336,0
2933,[-0.30295595],0,0.23231631628571797,0
2934,[-0.36922059],1,0.22454854625878515,0
2935,[-0.38394606],0,0.22284765506635082,0
2936,[-0.36185785],0,0.22540244326425163,0
2937,[-0.28086773],0,0.2349468388807336,0
2938,[-0.25877952],0,0.2375979283448524,0
2939,[0.30815127],0,0.312425668052333,0
2940,[1.16959157],1,0.44625316424206957,0
2941,[-0.19251488],0,0.2456740987026466,0
2942,[-0.37658332],0,0.22369694989768038,0
2943,[-0.37658332],0,0.22369694989768038,0
2944,[-0.31768142],0,0.23057408163494575,0
2945,[-0.37658332],1,0.22369694989768038,0
2946,[-0.37658332],0,0.22369694989768038,0
2947,[-0.32504416],1,0.22970640274342624,0
2948,[-0.14097572],0,0.2520822358964902,0
2949,[0.05781819],0,0.27781799098985505,0
2950,[-0.38394606],0,0.22284765506635082,0
2951,[0.78672921],1,0.3845026568113858,0
2952,[-0.38394606],0,0.22284765506635082,0
2953,[0.32287675],1,0.3145335522989429,0
2954,[0.05045546],0,0.27683649365421736,0
2955,[0.05781819],0,0.27781799098985505,0
2956,[0.23452389],1,0.3020033485406811,0
2957,[-0.03053466],1,0.26618245831901666,0
2958,[-0.14833846],0,0.2511600393090374,0
2959,[-0.3324069],0,0.22884101791139883,0
2960,[0.46276876],0,0.33493230210309455,0
2961,[-0.36922059],0,0.22454854625878515,0
2962,[-0.33976963],0,0.22797792838922726,0
2963,[0.66156267],0,0.3649985847250999,0
2964,[-0.20724036],0,0.24386351048078023,0
2965,[0.47749423],0,0.3371175835715641,0
2966,[-0.20724036],0,0.24386351048078023,0
2967,[0.46276876],0,0.33493230210309455,0
2968,[-0.20724036],0,0.24386351048078023,0
2969,[-0.32504416],0,0.22970640274342624,0
2970,[-0.36185785],0,0.22540244326425163,0
2971,[0.26397485],0,0.30614863095459965,0
2972,[0.27133758],0,0.3071899064495546,0
2973,[0.27870032],0,0.3082331502389644,0
2974,[-0.29559321],0,0.23319086923413684,0
2975,[-0.3324069],1,0.22884101791139883,0
2976,[-0.36922059],0,0.22454854625878515,0
2977,[-0.2146031],0,0.24296161340346434,0
2978,[-0.37658332],0,0.22369694989768038,0
2979,[-0.37658332],0,0.22369694989768038,0
2980,[-0.32504416],0,0.22970640274342624,0
2981,[-0.36185785],0,0.22540244326425163,0
2982,[-0.36922059],0,0.22454854625878515,0
2983,[-0.37658332],0,0.22369694989768038,0
2984,[-0.38394606],0,0.22284765506635082,0
2985,[-0.37658332],0,0.22369694989768038,0
2986,[0.27133758],0,0.3071899064495546,0
2987,[0.27133758],0,0.3071899064495546,0
2988,[0.27133758],0,0.3071899064495546,0
2989,[-0.14833846],1,0.2511600393090374,0
2990,[-0.31768142],0,0.23057408163494575,0
2991,[-0.04526013],0,0.2642736784406156,0
2992,[-0.36185785],0,0.22540244326425163,0
2993,[-0.0967993],1,0.2576623929586024,0
2994,[-0.13361298],0,0.25300667452285514,0
2995,[-0.37658332],0,0.22369694989768038,0
2996,[0.05045546],1,0.27683649365421736,0
2997,[0.15353378],0,0.29077020169569817,0
2998,[-0.33976963],0,0.22797792838922726,0
2999,[1.36102274],1,0.4778914729578104,0
3000,[0.23452389],0,0.3020033485406811,0
3001,[-0.35449511],0,0.22625863996855017,0
3002,[0.01364177],0,0.27196124480164185,0
3003,[0.05781819],0,0.27781799098985505,0
3004,[-0.25141678],0,0.23848618721871007,0
3005,[-0.18515215],0,0.2465827851078336,0
3006,[0.05781819],0,0.27781799098985505,0
3007,[-0.273505],0,0.23582825239157945,0
3008,[-0.30295595],0,0.23231631628571797,0
3009,[-0.22196583],0,0.24206198406482732,0
3010,[-0.25141678],0,0.23848618721871007,0
3011,[0.01364177],0,0.27196124480164185,0
3012,[-0.28086773],0,0.2349468388807336,0
3013,[-0.25141678],0,0.23848618721871007,0
3014,[-0.34713237],0,0.2271171353657484,0
3015,[-0.34713237],0,0.2271171353657484,0
3016,[-0.37658332],0,0.22369694989768038,0
3017,[-0.37658332],0,0.22369694989768038,0
3018,[-0.37658332],1,0.22369694989768038,0
3019,[0.15353378],0,0.29077020169569817,0
3020,[0.10199462],0,0.2837517060182298,0
3021,[1.36102274],1,0.4778914729578104,0
3022,[0.07990641],0,0.2807752929717365,0
3023,[-0.37658332],0,0.22369694989768038,0
3024,[0.07254367],1,0.27978739552374243,0
3025,[0.05781819],1,0.27781799098985505,0
3026,[-0.28823047],0,0.2340677106198393,0
3027,[-0.31031868],0,0.23144405327379064,0
3028,[-0.06734835],0,0.26142700628551535,0
3029,[0.21243568],0,0.29891538391947065,0
3030,[-0.12625025],1,0.25393335224834906,0
3031,[0.21243568],0,0.29891538391947065,0
3032,[-0.31768142],0,0.23057408163494575,0
3033,[0.05781819],0,0.27781799098985505,0
3034,[-0.31768142],0,0.23057408163494575,0
3035,[0.13880831],1,0.2887544846820191,0
3036,[0.24188663],1,0.3030366827306348,0
3037,[-0.01580918],1,0.26810000094780256,0
3038,[0.02836724],0,0.27390487835820143,0
3039,[-0.30295595],0,0.23231631628571797,0
3040,[0.2934258],1,0.3103255147899781,0
3041,[-0.30295595],0,0.23231631628571797,0
3042,[-0.23669131],0,0.24026953735846168,0
3043,[-0.273505],1,0.23582825239157945,0
3044,[-0.37658332],0,0.22369694989768038,0
3045,[-0.37658332],0,0.22369694989768038,0
3046,[-0.37658332],0,0.22369694989768038,0
3047,[-0.37658332],0,0.22369694989768038,0
3048,[-0.37658332],0,0.22369694989768038,0
3049,[-0.33976963],0,0.22797792838922726,0
3050,[-0.30295595],0,0.23231631628571797,0
3051,[-0.31768142],0,0.23057408163494575,0
3052,[-0.37658332],0,0.22369694989768038,0
3053,[-0.26614226],0,0.2367119494637261,0
3054,[-0.273505],0,0.23582825239157945,0
3055,[-0.273505],0,0.23582825239157945,0
3056,[-0.273505],0,0.23582825239157945,0
3057,[-0.273505],0,0.23582825239157945,0
3058,[0.11672009],0,0.2857465304987717,0
3059,[0.11672009],0,0.2857465304987717,0
3060,[0.32287675],1,0.3145335522989429,0
3061,[0.05045546],1,0.27683649365421736,0
3062,[0.05045546],1,0.27683649365421736,0
3063,[0.11672009],0,0.2857465304987717,0
3064,[-0.08207382],0,0.25954026645069433,0
3065,[0.05781819],1,0.27781799098985505,0
3066,[-0.28086773],0,0.2349468388807336,0
3067,[0.05045546],0,0.27683649365421736,0
3068,[-0.37658332],0,0.22369694989768038,0
3069,[-0.34713237],0,0.2271171353657484,0
3070,[-0.08207382],0,0.25954026645069433,0
3071,[-0.35449511],0,0.22625863996855017,0
3072,[-0.35449511],0,0.22625863996855017,0
3073,[-0.31768142],0,0.23057408163494575,0
3074,[-0.19987762],0,0.24476767302604735,0
3075,[-0.36185785],0,0.22540244326425163,0
3076,[-0.26614226],0,0.2367119494637261,0
3077,[-0.33976963],1,0.22797792838922726,0
3078,[-0.24405405],0,0.2393767242048681,0
3079,[-0.2146031],0,0.24296161340346434,0
3080,[-0.25877952],0,0.2375979283448524,0
3081,[-0.37658332],0,0.22369694989768038,0
3082,[0.68365089],0,0.3684104886976842,0
3083,[1.77333605],1,0.5463059443161046,1
3084,[0.21243568],0,0.29891538391947065,0
3085,[-0.3324069],0,0.22884101791139883,0
3086,[-0.10416203],0,0.2567267895992245,0
3087,[-0.35449511],0,0.22625863996855017,0
3088,[-0.03789739],1,0.26522697107207766,0
3089,[-0.36922059],0,0.22454854625878515,0
3090,[-0.26614226],1,0.2367119494637261,0
3091,[-0.24405405],0,0.2393767242048681,0
3092,[-0.31768142],0,0.23057408163494575,0
3093,[-0.37658332],0,0.22369694989768038,0
3094,[-0.2146031],0,0.24296161340346434,0
3095,[-0.08207382],0,0.25954026645069433,0
3096,[0.22716116],0,0.3009720163417227,0
3097,[1.82487521],0,0.5547883881030887,1
3098,[1.82487521],1,0.5547883881030887,1
3099,[1.82487521],0,0.5547883881030887,1
3100,[1.81014973],1,0.552367867747912,1
3101,[-0.36922059],0,0.22454854625878515,0
3102,[-0.37658332],0,0.22369694989768038,0
3103,[-0.36185785],0,0.22540244326425163,0
3104,[-0.36922059],0,0.22454854625878515,0
3105,[-0.29559321],0,0.23319086923413684,0
3106,[2.10465924],0,0.6001604833706328,1
3107,[-0.37658332],0,0.22369694989768038,0
3108,[-0.36922059],0,0.22454854625878515,0
3109,[2.10465924],0,0.6001604833706328,1
3110,[2.10465924],0,0.6001604833706328,1
3111,[2.11938471],0,0.602508542587518,1
3112,[1.81751247],0,0.5535784454836324,1
3113,[-0.36922059],0,0.22454854625878515,0
3114,[-0.24405405],0,0.2393767242048681,0
3115,[-0.37658332],0,0.22369694989768038,0
3116,[0.05045546],1,0.27683649365421736,0
3117,[-0.30295595],0,0.23231631628571797,0
3118,[-0.22932857],1,0.24116462466994137,0
3119,[-0.14833846],1,0.2511600393090374,0
3120,[-0.22932857],0,0.24116462466994137,0
3121,[-0.29559321],0,0.23319086923413684,0
3122,[-0.22932857],0,0.24116462466994137,0
3123,[-0.35449511],0,0.22625863996855017,0
3124,[-0.37658332],0,0.22369694989768038,0
3125,[-0.36922059],1,0.22454854625878515,0
3126,[-0.36922059],0,0.22454854625878515,0
3127,[-0.36922059],0,0.22454854625878515,0
3128,[-0.36922059],0,0.22454854625878515,0
3129,[0.01364177],0,0.27196124480164185,0
3130,[-0.36185785],0,0.22540244326425163,0
3131,[-0.24405405],0,0.2393767242048681,0
3132,[-0.38394606],0,0.22284765506635082,0
3133,[-0.24405405],0,0.2393767242048681,0
3134,[-0.22196583],0,0.24206198406482732,0
3135,[-0.37658332],0,0.22369694989768038,0
3136,[-0.25877952],0,0.2375979283448524,0
3137,[-0.16306393],0,0.2493223836707938,0
3138,[-0.36922059],0,0.22454854625878515,0
3139,[-0.36922059],0,0.22454854625878515,0
3140,[-0.36922059],0,0.22454854625878515,0
3141,[-0.36922059],0,0.22454854625878515,0
3142,[0.41859233],0,0.3284190643367141,0
3143,[0.75727826],0,0.3798772978918647,0
3144,[-0.08207382],0,0.25954026645069433,0
3145,[-0.37658332],0,0.22369694989768038,0
3146,[-0.36922059],0,0.22454854625878515,0
3147,[-0.11152477],0,0.25579341289694296,0
3148,[0.27870032],0,0.3082331502389644,0
3149,[-0.33976963],0,0.22797792838922726,0
3150,[-0.33976963],0,0.22797792838922726,0
3151,[-0.28086773],0,0.2349468388807336,0
3152,[-0.31768142],0,0.23057408163494575,0
3153,[2.48015885],1,0.6583377220012414,1
3154,[-0.12625025],0,0.25393335224834906,0
3155,[-0.35449511],0,0.22625863996855017,0
3156,[-0.28086773],0,0.2349468388807336,0
3157,[-0.1557012],1,0.2502400876323967,0
3158,[-0.25877952],0,0.2375979283448524,0
3159,[-0.06734835],0,0.26142700628551535,0
3160,[-0.1557012],0,0.2502400876323967,0
3161,[0.6468372],1,0.362731468543927,0
3162,[-0.1557012],1,0.2502400876323967,0
3163,[0.40386686],1,0.3262624163870565,0
3164,[1.32420905],0,0.47178544773922165,0
3165,[-0.273505],0,0.23582825239157945,0
3166,[-0.36185785],0,0.22540244326425163,0
3167,[-0.36185785],0,0.22540244326425163,0
3168,[-0.36922059],0,0.22454854625878515,0
3169,[-0.273505],0,0.23582825239157945,0
3170,[-0.35449511],0,0.22625863996855017,0
3171,[-0.16306393],0,0.2493223836707938,0
3172,[0.04309272],0,0.27585713931924244,0
3173,[-0.2146031],0,0.24296161340346434,0
3174,[-0.2146031],0,0.24296161340346434,0
3175,[0.78672921],1,0.3845026568113858,0
3176,[-0.32504416],1,0.22970640274342624,0
3177,[0.04309272],0,0.27585713931924244,0
3178,[-0.19987762],0,0.24476767302604735,0
3179,[3.65083412],0,0.8076113489942858,1
3180,[-0.29559321],0,0.23319086923413684,0
3181,[0.04309272],0,0.27585713931924244,0
3182,[0.04309272],0,0.27585713931924244,0
3183,[-0.34713237],0,0.2271171353657484,0
3184,[-0.23669131],0,0.24026953735846168,0
3185,[-0.36922059],0,0.22454854625878515,0
3186,[-0.35449511],0,0.22625863996855017,0
3187,[-0.11888751],0,0.2548622660650996,0
3188,[-0.38394606],0,0.22284765506635082,0
3189,[-0.28823047],0,0.2340677106198393,0
3190,[-0.37658332],0,0.22369694989768038,0
3191,[-0.31031868],1,0.23144405327379064,0
3192,[-0.29559321],0,0.23319086923413684,0
3193,[-0.38394606],0,0.22284765506635082,0
3194,[-0.273505],0,0.23582825239157945,0
3195,[-0.37658332],0,0.22369694989768038,0
3196,[-0.273505],0,0.23582825239157945,0
3197,[-0.19251488],0,0.2456740987026466,0
3198,[-0.3324069],0,0.22884101791139883,0
3199,[-0.31031868],0,0.23144405327379064,0
3200,[0.21243568],1,0.29891538391947065,0
3201,[-0.35449511],0,0.22625863996855017,0
3202,[-0.37658332],0,0.22369694989768038,0
3203,[-0.37658332],0,0.22369694989768038,0
3204,[-0.37658332],0,0.22369694989768038,0
3205,[-0.30295595],1,0.23231631628571797,0
3206,[-0.36922059],0,0.22454854625878515,0
3207,[0.10199462],1,0.2837517060182298,0
3208,[-0.38394606],0,0.22284765506635082,0
3209,[-0.00844644],0,0.2690620482972062,0
3210,[-0.3324069],0,0.22884101791139883,0
3211,[-0.10416203],1,0.2567267895992245,0
3212,[-0.33976963],0,0.22797792838922726,0
3213,[0.22716116],0,0.3009720163417227,0
3214,[-0.38394606],0,0.22284765506635082,0
3215,[0.2934258],0,0.3103255147899781,0
3216,[-0.33976963],0,0.22797792838922726,0
3217,[-0.16306393],1,0.2493223836707938,0
3218,[0.16089652],0,0.2917811675530666,0
3219,[-0.16306393],0,0.2493223836707938,0
3220,[0.03572998],0,0.2748799326796514,0
3221,[1.16959157],1,0.44625316424206957,0
3222,[-0.38394606],0,0.22284765506635082,0
3223,[0.2934258],1,0.3103255147899781,0
3224,[-0.36922059],0,0.22454854625878515,0
3225,[0.3523277],0,0.31877227698783417,0
3226,[0.71310184],0,0.3729802041112559,0
3227,[-0.36922059],0,0.22454854625878515,0
3228,[-0.37658332],0,0.22369694989768038,0
3229,[-0.32504416],1,0.22970640274342624,0
3230,[-0.36185785],0,0.22540244326425163,0
3231,[0.05045546],1,0.27683649365421736,0
3232,[-0.35449511],0,0.22625863996855017,0
3233,[-0.0967993],1,0.2576623929586024,0
3234,[-0.36922059],0,0.22454854625878515,0
3235,[-0.30295595],1,0.23231631628571797,0
3236,[0.80145469],0,0.3868232492564206,0
3237,[-0.36922059],0,0.22454854625878515,0
3238,[-0.29559321],0,0.23319086923413684,0
3239,[-0.36922059],0,0.22454854625878515,0
3240,[-0.32504416],0,0.22970640274342624,0
3241,[0.14617104],1,0.2897613055013155,0
3242,[0.93398396],1,0.40792879760896106,0
3243,[-0.33976963],0,0.22797792838922726,0
3244,[-0.36922059],0,0.22454854625878515,0
3245,[0.74991552],0,0.37872432273843964,0
3246,[-0.33976963],0,0.22797792838922726,0
3247,[-0.31768142],0,0.23057408163494575,0
3248,[0.07990641],1,0.2807752929717365,0
3249,[-0.36922059],0,0.22454854625878515,0
3250,[0.07990641],0,0.2807752929717365,0
3251,[-0.3324069],0,0.22884101791139883,0
3252,[4.41655883],1,0.874777880094826,1
3253,[-0.32504416],0,0.22970640274342624,0
3254,[-0.28823047],0,0.2340677106198393,0
3255,[-0.33976963],0,0.22797792838922726,0
3256,[-0.36922059],0,0.22454854625878515,0
3257,[-0.29559321],0,0.23319086923413684,0
3258,[-0.31768142],1,0.23057408163494575,0
3259,[-0.273505],0,0.23582825239157945,0
3260,[-0.38394606],0,0.22284765506635082,0
3261,[-0.30295595],0,0.23231631628571797,0
3262,[-0.36922059],0,0.22454854625878515,0
3263,[-0.32504416],0,0.22970640274342624,0
3264,[-0.36922059],0,0.22454854625878515,0
3265,[-0.3324069],0,0.22884101791139883,0
3266,[-0.11888751],0,0.2548622660650996,0
3267,[0.01364177],0,0.27196124480164185,0
3268,[0.11672009],1,0.2857465304987717,0
3269,[-0.37658332],0,0.22369694989768038,0
3270,[-0.28086773],0,0.2349468388807336,0
3271,[3.13544249],1,0.7487117802584222,1
3272,[0.02100451],0,0.27293198090580323,0
3273,[-0.00844644],0,0.2690620482972062,0
3274,[-0.00844644],0,0.2690620482972062,0
3275,[-0.14833846],0,0.2511600393090374,0
3276,[-0.16306393],0,0.2493223836707938,0
3277,[-0.30295595],1,0.23231631628571797,0
3278,[0.2934258],1,0.3103255147899781,0
3279,[0.10935736],0,0.2847480668387268,0
3280,[-0.05998561],0,0.2623736923129206,0
3281,[0.00627903],0,0.27099267445330216,0
3282,[-0.22932857],0,0.24116462466994137,0
3283,[0.94870944],0,0.41029652610350453,0
3284,[-0.17778941],0,0.24749372977250944,0
3285,[0.14617104],1,0.2897613055013155,0
3286,[-0.26614226],0,0.2367119494637261,0
3287,[-0.36185785],0,0.22540244326425163,0
3288,[-0.36922059],0,0.22454854625878515,0
3289,[-0.36922059],0,0.22454854625878515,0
3290,[-0.36922059],0,0.22454854625878515,0
3291,[-0.37658332],0,0.22369694989768038,0
3292,[-0.28086773],0,0.2349468388807336,0
3293,[-0.26614226],0,0.2367119494637261,0
3294,[-0.28086773],0,0.2349468388807336,0
3295,[-0.25877952],0,0.2375979283448524,0
3296,[0.66892541],0,0.36613439942226134,0
3297,[1.02233681],0,0.42219555951857957,0
3298,[-0.06734835],0,0.26142700628551535,0
3299,[-0.20724036],0,0.24386351048078023,0
3300,[-0.26614226],0,0.2367119494637261,0
3301,[-0.26614226],0,0.2367119494637261,0
3302,[-0.28086773],0,0.2349468388807336,0
3303,[-0.28086773],0,0.2349468388807336,0
3304,[-0.28086773],0,0.2349468388807336,0
3305,[0.764641],0,0.38103163037383475,0
3306,[-0.33976963],0,0.22797792838922726,0
3307,[-0.38394606],0,0.22284765506635082,0
3308,[-0.25141678],0,0.23848618721871007,0
3309,[-0.38394606],0,0.22284765506635082,0
3310,[-0.22196583],0,0.24206198406482732,0
3311,[-0.31768142],0,0.23057408163494575,0
3312,[-0.36185785],0,0.22540244326425163,0
3313,[-0.37658332],0,0.22369694989768038,0
3314,[-0.37658332],0,0.22369694989768038,0
3315,[-0.34713237],0,0.2271171353657484,0
3316,[-0.25141678],0,0.23848618721871007,0
3317,[-0.25141678],0,0.23848618721871007,0
3318,[-0.25141678],0,0.23848618721871007,0
3319,[-0.29559321],0,0.23319086923413684,0
3320,[-0.31768142],0,0.23057408163494575,0
3321,[-0.36922059],0,0.22454854625878515,0
3322,[-0.29559321],0,0.23319086923413684,0
3323,[0.02836724],0,0.27390487835820143,0
3324,[-0.273505],0,0.23582825239157945,0
3325,[-0.3324069],0,0.22884101791139883,0
3326,[-0.38394606],0,0.22284765506635082,0
3327,[-0.37658332],0,0.22369694989768038,0
3328,[0.97079765],1,0.4138558945950049,0
3329,[-0.36922059],1,0.22454854625878515,0
3330,[0.45540602],1,0.3338423024949095,0
3331,[0.14617104],0,0.2897613055013155,0
3332,[-0.17778941],1,0.24749372977250944,0
3333,[-0.36922059],1,0.22454854625878515,0
3334,[-0.35449511],0,0.22625863996855017,0
3335,[-0.37658332],0,0.22369694989768038,0
3336,[-0.36922059],0,0.22454854625878515,0
3337,[3.17961892],1,0.7541996016336584,1
3338,[-0.07471108],0,0.26048252981157455,0
3339,[-0.38394606],0,0.22284765506635082,0
3340,[-0.33976963],1,0.22797792838922726,0
3341,[0.55112161],0,0.3481472874169195,0
3342,[0.44068055],0,0.33166762937478295,0
3343,[-0.3324069],0,0.22884101791139883,0
3344,[-0.36185785],0,0.22540244326425163,0
3345,[-0.06734835],1,0.26142700628551535,0
3346,[-0.36185785],0,0.22540244326425163,0
3347,[-0.06734835],0,0.26142700628551535,0
3348,[-0.36185785],0,0.22540244326425163,0
3349,[-0.13361298],0,0.25300667452285514,0
3350,[-0.36185785],0,0.22540244326425163,0
3351,[-0.13361298],0,0.25300667452285514,0
3352,[-0.36922059],0,0.22454854625878515,0
3353,[-0.36922059],0,0.22454854625878515,0
3354,[-0.37658332],0,0.22369694989768038,0
3355,[-0.36922059],0,0.22454854625878515,0
3356,[-0.36922059],0,0.22454854625878515,0
3357,[0.93398396],1,0.40792879760896106,0
3358,[-0.35449511],0,0.22625863996855017,0
3359,[-0.33976963],0,0.22797792838922726,0
3360,[-0.36922059],0,0.22454854625878515,0
3361,[-0.36922059],0,0.22454854625878515,0
3362,[-0.2146031],0,0.24296161340346434,0
3363,[-0.22196583],0,0.24206198406482732,0
3364,[-0.17042667],0,0.24840693016099238,0
3365,[0.19771021],0,0.29686683673482267,0
3366,[0.19771021],0,0.29686683673482267,0
3367,[-0.36922059],0,0.22454854625878515,0
3368,[-0.35449511],0,0.22625863996855017,0
3369,[-0.3324069],0,0.22884101791139883,0
3370,[-0.37658332],0,0.22369694989768038,0
3371,[-0.34713237],0,0.2271171353657484,0
3372,[-0.28823047],0,0.2340677106198393,0
3373,[-0.34713237],1,0.2271171353657484,0
3374,[-0.34713237],0,0.2271171353657484,0
3375,[-0.32504416],0,0.22970640274342624,0
3376,[-0.22196583],0,0.24206198406482732,0
3377,[-0.38394606],0,0.22284765506635082,0
3378,[-0.33976963],0,0.22797792838922726,0
3379,[-0.35449511],0,0.22625863996855017,0
3380,[-0.35449511],0,0.22625863996855017,0
3381,[-0.35449511],0,0.22625863996855017,0
3382,[-0.19251488],0,0.2456740987026466,0
3383,[-0.16306393],0,0.2493223836707938,0
3384,[-0.24405405],0,0.2393767242048681,0
3385,[-0.2146031],0,0.24296161340346434,0
3386,[-0.2146031],0,0.24296161340346434,0
3387,[-0.2146031],0,0.24296161340346434,0
3388,[-0.2146031],0,0.24296161340346434,0
3389,[-0.05262287],0,0.2633225842644037,0
3390,[-0.1557012],1,0.2502400876323967,0
3391,[-0.23669131],0,0.24026953735846168,0
3392,[-0.26614226],0,0.2367119494637261,0
3393,[0.25661211],0,0.3051093306402093,0
3394,[-0.36185785],0,0.22540244326425163,0
3395,[-0.38394606],0,0.22284765506635082,0
3396,[-0.16306393],0,0.2493223836707938,0
3397,[-0.28086773],0,0.2349468388807336,0
3398,[-0.34713237],0,0.2271171353657484,0
3399,[-0.3324069],0,0.22884101791139883,0
3400,[-0.07471108],0,0.26048252981157455,0
3401,[-0.17042667],1,0.24840693016099238,0
3402,[-0.33976963],0,0.22797792838922726,0
3403,[-0.37658332],0,0.22369694989768038,0
3404,[-0.14833846],0,0.2511600393090374,0
3405,[0.02100451],0,0.27293198090580323,0
3406,[-0.32504416],0,0.22970640274342624,0
3407,[-0.22196583],0,0.24206198406482732,0
3408,[-0.14833846],0,0.2511600393090374,0
3409,[-0.3324069],0,0.22884101791139883,0
3410,[-0.33976963],0,0.22797792838922726,0
3411,[-0.13361298],0,0.25300667452285514,0
3412,[-0.33976963],0,0.22797792838922726,0
3413,[-0.33976963],0,0.22797792838922726,0
3414,[-0.33976963],0,0.22797792838922726,0
3415,[-0.24405405],0,0.2393767242048681,0
3416,[-0.31768142],0,0.23057408163494575,0
3417,[-0.07471108],0,0.26048252981157455,0
3418,[-0.13361298],0,0.25300667452285514,0
3419,[-0.25877952],0,0.2375979283448524,0
3420,[-0.35449511],0,0.22625863996855017,0
3421,[-0.03789739],0,0.26522697107207766,0
3422,[-0.2146031],0,0.24296161340346434,0
3423,[-0.35449511],0,0.22625863996855017,0
3424,[-0.2146031],0,0.24296161340346434,0
3425,[-0.38394606],0,0.22284765506635082,0
3426,[-0.24405405],0,0.2393767242048681,0
3427,[-0.36922059],0,0.22454854625878515,0
3428,[-0.11888751],0,0.2548622660650996,0
3429,[-0.38394606],0,0.22284765506635082,0
3430,[-0.36922059],0,0.22454854625878515,0
3431,[0.3523277],1,0.31877227698783417,0
3432,[-0.17042667],1,0.24840693016099238,0
3433,[-0.17042667],1,0.24840693016099238,0
3434,[-0.24405405],0,0.2393767242048681,0
3435,[-0.24405405],0,0.2393767242048681,0
3436,[-0.273505],0,0.23582825239157945,0
3437,[0.80145469],0,0.3868232492564206,0
3438,[0.8824448],1,0.3996760112660113,0
3439,[1.42728738],0,0.4888977607981181,0
3440,[-0.38394606],0,0.22284765506635082,0
3441,[-0.37658332],0,0.22369694989768038,0
3442,[-0.37658332],0,0.22369694989768038,0
3443,[-0.17042667],1,0.24840693016099238,0
3444,[-0.08943656],0,0.25860021969285557,0
3445,[-0.26614226],0,0.2367119494637261,0
3446,[0.86771933],0,0.3973282765567123,0
3447,[2.84093299],0,0.7100984404287823,1
3448,[-0.35449511],0,0.22625863996855017,0
3449,[0.45540602],1,0.3338423024949095,0
3450,[-0.26614226],0,0.2367119494637261,0
3451,[-0.36185785],0,0.22540244326425163,0
3452,[-0.31768142],0,0.23057408163494575,0
3453,[0.18298473],1,0.2948264248838292,0
3454,[-0.16306393],0,0.2493223836707938,0
3455,[0.30815127],0,0.312425668052333,0
3456,[0.01364177],0,0.27196124480164185,0
3457,[1.42728738],0,0.4888977607981181,0
3458,[-0.37658332],0,0.22369694989768038,0
3459,[-0.33976963],1,0.22797792838922726,0
3460,[-0.11888751],1,0.2548622660650996,0
3461,[-0.38394606],0,0.22284765506635082,0
3462,[-0.37658332],0,0.22369694989768038,0
3463,[-0.32504416],0,0.22970640274342624,0
3464,[-0.36185785],0,0.22540244326425163,0
3465,[-0.25141678],0,0.23848618721871007,0
3466,[0.10199462],0,0.2837517060182298,0
3467,[-0.34713237],0,0.2271171353657484,0
3468,[-0.22932857],0,0.24116462466994137,0
3469,[-0.37658332],0,0.22369694989768038,0
3470,[-0.36922059],0,0.22454854625878515,0
3471,[-0.32504416],0,0.22970640274342624,0
3472,[-0.36922059],0,0.22454854625878515,0
3473,[-0.23669131],1,0.24026953735846168,0
3474,[0.10199462],0,0.2837517060182298,0
3475,[-0.23669131],0,0.24026953735846168,0
3476,[-0.37658332],0,0.22369694989768038,0
3477,[-0.37658332],0,0.22369694989768038,0
3478,[-0.22932857],0,0.24116462466994137,0
3479,[-0.35449511],0,0.22625863996855017,0
3480,[-0.16306393],0,0.2493223836707938,0
3481,[-0.0967993],0,0.2576623929586024,0
3482,[0.2934258],0,0.3103255147899781,0
3483,[-0.08207382],0,0.25954026645069433,0
3484,[-0.35449511],0,0.22625863996855017,0
3485,[-0.26614226],0,0.2367119494637261,0
3486,[-0.14097572],0,0.2520822358964902,0
3487,[-0.33976963],0,0.22797792838922726,0
3488,[-0.19987762],0,0.24476767302604735,0
3489,[0.72046457],0,0.3741262226899324,0
3490,[-0.36922059],0,0.22454854625878515,0
3491,[-0.07471108],0,0.26048252981157455,0
3492,[-0.22196583],0,0.24206198406482732,0
3493,[0.18298473],0,0.2948264248838292,0
3494,[-0.36922059],0,0.22454854625878515,0
3495,[-0.35449511],0,0.22625863996855017,0
3496,[5.51360673],0,0.935449309186818,1
3497,[-0.17042667],1,0.24840693016099238,0
3498,[-0.3324069],1,0.22884101791139883,0
3499,[-0.3324069],0,0.22884101791139883,0
3500,[2.07520829],1,0.5954506299759578,1
3501,[-0.37658332],0,0.22369694989768038,0
3502,[0.55848435],1,0.3492595055432242,0
3503,[-0.38394606],0,0.22284765506635082,0
3504,[-0.38394606],0,0.22284765506635082,0
3505,[-0.38394606],0,0.22284765506635082,0
3506,[-0.35449511],0,0.22625863996855017,0
3507,[-0.3324069],1,0.22884101791139883,0
3508,[-0.36185785],0,0.22540244326425163,0
3509,[0.00627903],0,0.27099267445330216,0
3510,[-0.36922059],0,0.22454854625878515,0
3511,[0.72046457],1,0.3741262226899324,0
3512,[-0.11888751],0,0.2548622660650996,0
3513,[-0.36922059],0,0.22454854625878515,0
3514,[-0.35449511],0,0.22625863996855017,0
3515,[-0.36922059],0,0.22454854625878515,0
3516,[0.10199462],0,0.2837517060182298,0
3517,[-0.14097572],0,0.2520822358964902,0
3518,[-0.14097572],0,0.2520822358964902,0
3519,[-0.14097572],0,0.2520822358964902,0
3520,[0.98552313],1,0.41623384016948595,0
3521,[0.21979842],0,0.2999426926527902,0
3522,[-0.02317192],0,0.26714013627120475,0
3523,[0.01364177],0,0.27196124480164185,0
3524,[0.01364177],0,0.27196124480164185,0
3525,[-0.38394606],0,0.22284765506635082,0
3526,[-0.36922059],0,0.22454854625878515,0
3527,[0.40386686],0,0.3262624163870565,0
3528,[-0.36922059],0,0.22454854625878515,0
3529,[-0.36922059],0,0.22454854625878515,0
3530,[-0.37658332],0,0.22369694989768038,0
3531,[0.10199462],0,0.2837517060182298,0
3532,[-0.30295595],1,0.23231631628571797,0
3533,[0.97816039],1,0.41504437270896566,0
3534,[-0.35449511],0,0.22625863996855017,0
3535,[-0.24405405],0,0.2393767242048681,0
3536,[-0.35449511],0,0.22625863996855017,0
3537,[0.27133758],0,0.3071899064495546,0
3538,[-0.23669131],0,0.24026953735846168,0
3539,[-0.36922059],0,0.22454854625878515,0
3540,[-0.3324069],0,0.22884101791139883,0
3541,[-0.30295595],0,0.23231631628571797,0
3542,[-0.36922059],0,0.22454854625878515,0
3543,[1.0002486],0,0.4186156909032461,0
3544,[1.0002486],0,0.4186156909032461,0
3545,[0.05781819],0,0.27781799098985505,0
3546,[0.07254367],0,0.27978739552374243,0
3547,[-0.33976963],0,0.22797792838922726,0
3548,[-0.01580918],0,0.26810000094780256,0
3549,[0.00627903],0,0.27099267445330216,0
3550,[-0.37658332],0,0.22369694989768038,0
3551,[0.05045546],0,0.27683649365421736,0
3552,[0.06518093],1,0.2788016265593577,0
3553,[-0.37658332],0,0.22369694989768038,0
3554,[-0.33976963],0,0.22797792838922726,0
3555,[0.05781819],1,0.27781799098985505,0
3556,[-0.25141678],1,0.23848618721871007,0
3557,[-0.38394606],0,0.22284765506635082,0
3558,[-0.38394606],0,0.22284765506635082,0
3559,[-0.33976963],0,0.22797792838922726,0
3560,[-0.33976963],0,0.22797792838922726,0
3561,[0.69837636],0,0.3706924526291305,0
3562,[-0.19251488],0,0.2456740987026466,0
3563,[0.13144557],0,0.2877497448767616,0
3564,[-0.37658332],0,0.22369694989768038,0
3565,[-0.36185785],0,0.22540244326425163,0
3566,[-0.37658332],0,0.22369694989768038,0
3567,[-0.33976963],0,0.22797792838922726,0
3568,[-0.33976963],1,0.22797792838922726,0
3569,[0.31551401],0,0.3134786474562791,0
3570,[0.25661211],0,0.3051093306402093,0
3571,[-0.38394606],0,0.22284765506635082,0
3572,[-0.22196583],0,0.24206198406482732,0
3573,[-0.33976963],0,0.22797792838922726,0
3574,[-0.36185785],0,0.22540244326425163,0
3575,[-0.33976963],0,0.22797792838922726,0
3576,[-0.3324069],0,0.22884101791139883,0
3577,[-0.24405405],0,0.2393767242048681,0
3578,[-0.33976963],0,0.22797792838922726,0
3579,[-0.19987762],0,0.24476767302604735,0
3580,[-0.37658332],1,0.22369694989768038,0
3581,[-0.11888751],1,0.2548622660650996,0
3582,[-0.37658332],0,0.22369694989768038,0
3583,[-0.37658332],0,0.22369694989768038,0
3584,[-0.37658332],0,0.22369694989768038,0
3585,[-0.37658332],0,0.22369694989768038,0
3586,[-0.35449511],0,0.22625863996855017,0
3587,[-0.35449511],0,0.22625863996855017,0
3588,[-0.38394606],0,0.22284765506635082,0
3589,[-0.10416203],0,0.2567267895992245,0
3590,[0.07990641],0,0.2807752929717365,0
3591,[0.07990641],1,0.2807752929717365,0
3592,[-0.29559321],0,0.23319086923413684,0
3593,[-0.29559321],0,0.23319086923413684,0
3594,[-0.07471108],1,0.26048252981157455,0
3595,[-0.25141678],0,0.23848618721871007,0
3596,[0.47749423],0,0.3371175835715641,0
3597,[0.37441591],1,0.3219711677997134,0
3598,[-0.29559321],1,0.23319086923413684,0
3599,[-0.3324069],0,0.22884101791139883,0
3600,[1.33893453],0,0.47422694765385454,0
3601,[-0.36922059],0,0.22454854625878515,0
3602,[-0.19251488],0,0.2456740987026466,0
3603,[-0.28823047],0,0.2340677106198393,0
3604,[-0.08207382],0,0.25954026645069433,0
3605,[-0.38394606],0,0.22284765506635082,0
3606,[-0.05998561],1,0.2623736923129206,0
3607,[-0.25877952],0,0.2375979283448524,0
3608,[-0.36922059],0,0.22454854625878515,0
3609,[1.36838548],0,0.4791135300006029,0
3610,[-0.03789739],1,0.26522697107207766,0
3611,[1.01497408],1,0.4210013418970733,0
3612,[1.35366],1,0.47666968051429304,0
3613,[-0.37658332],0,0.22369694989768038,0
3614,[-0.33976963],0,0.22797792838922726,0
3615,[1.15486609],0,0.4438341090234794,0
3616,[-0.36922059],0,0.22454854625878515,0
3617,[-0.05998561],0,0.2623736923129206,0
3618,[-0.37658332],0,0.22369694989768038,0
3619,[-0.37658332],0,0.22369694989768038,0
3620,[-0.37658332],0,0.22369694989768038,0
3621,[-0.37658332],0,0.22369694989768038,0
3622,[0.03572998],0,0.2748799326796514,0
3623,[0.19034747],0,0.29584561080749944,0
3624,[-0.3324069],0,0.22884101791139883,0
3625,[0.01364177],0,0.27196124480164185,0
3626,[-0.30295595],0,0.23231631628571797,0
3627,[-0.35449511],0,0.22625863996855017,0
3628,[-0.37658332],0,0.22369694989768038,0
3629,[0.47749423],0,0.3371175835715641,0
3630,[-0.16306393],0,0.2493223836707938,0
3631,[-0.19251488],0,0.2456740987026466,0
3632,[-0.17778941],1,0.24749372977250944,0
3633,[-0.07471108],0,0.26048252981157455,0
3634,[-0.07471108],0,0.26048252981157455,0
3635,[-0.05998561],0,0.2623736923129206,0
3636,[-0.17042667],0,0.24840693016099238,0
3637,[-0.06734835],0,0.26142700628551535,0
3638,[-0.37658332],0,0.22369694989768038,0
3639,[-0.37658332],0,0.22369694989768038,0
3640,[-0.36922059],0,0.22454854625878515,0
3641,[-0.26614226],0,0.2367119494637261,0
3642,[-0.04526013],1,0.2642736784406156,0
3643,[-0.13361298],0,0.25300667452285514,0
3644,[-0.14097572],0,0.2520822358964902,0
3645,[-0.10416203],0,0.2567267895992245,0
3646,[-0.36922059],0,0.22454854625878515,0
3647,[2.05312007],0,0.5919066159389121,1
3648,[-0.17042667],0,0.24840693016099238,0
3649,[-0.05998561],0,0.2623736923129206,0
3650,[-0.28086773],0,0.2349468388807336,0
3651,[-0.0967993],0,0.2576623929586024,0
3652,[-0.26614226],0,0.2367119494637261,0
3653,[-0.35449511],0,0.22625863996855017,0
3654,[-0.3324069],0,0.22884101791139883,0
3655,[-0.36185785],0,0.22540244326425163,0
3656,[-0.37658332],0,0.22369694989768038,0
3657,[-0.29559321],0,0.23319086923413684,0
3658,[0.05045546],0,0.27683649365421736,0
3659,[1.36838548],0,0.4791135300006029,0
3660,[0.80145469],1,0.3868232492564206,0
3661,[-0.19987762],1,0.24476767302604735,0
3662,[-0.10416203],1,0.2567267895992245,0
3663,[0.21243568],0,0.29891538391947065,0
3664,[-0.17778941],0,0.24749372977250944,0
3665,[-0.38394606],0,0.22284765506635082,0
3666,[-0.34713237],0,0.2271171353657484,0
3667,[0.00627903],0,0.27099267445330216,0
3668,[-0.22932857],0,0.24116462466994137,0
3669,[0.71310184],0,0.3729802041112559,0
3670,[0.22716116],0,0.3009720163417227,0
3671,[-0.37658332],0,0.22369694989768038,0
3672,[-0.12625025],1,0.25393335224834906,0
3673,[-0.28086773],0,0.2349468388807336,0
3674,[-0.03789739],0,0.26522697107207766,0
3675,[-0.34713237],0,0.2271171353657484,0
3676,[-0.3324069],0,0.22884101791139883,0
3677,[-0.19987762],0,0.24476767302604735,0
3678,[-0.35449511],0,0.22625863996855017,0
3679,[-0.24405405],0,0.2393767242048681,0
3680,[-0.36922059],1,0.22454854625878515,0
3681,[-0.24405405],0,0.2393767242048681,0
3682,[0.72782731],0,0.3752736550397219,0
3683,[-0.10416203],1,0.2567267895992245,0
3684,[-0.10416203],1,0.2567267895992245,0
3685,[-0.32504416],0,0.22970640274342624,0
3686,[-0.37658332],0,0.22369694989768038,0
3687,[-0.36922059],0,0.22454854625878515,0
3688,[-0.34713237],0,0.2271171353657484,0
3689,[-0.34713237],0,0.2271171353657484,0
3690,[0.05045546],1,0.27683649365421736,0
3691,[-0.12625025],1,0.25393335224834906,0
3692,[-0.28086773],0,0.2349468388807336,0
3693,[-0.19987762],0,0.24476767302604735,0
3694,[-0.19251488],0,0.2456740987026466,0
3695,[-0.24405405],0,0.2393767242048681,0
3696,[0.00627903],0,0.27099267445330216,0
3697,[-0.37658332],0,0.22369694989768038,0
3698,[-0.17778941],1,0.24749372977250944,0
3699,[-0.11888751],1,0.2548622660650996,0
3700,[-0.17778941],1,0.24749372977250944,0
3701,[-0.17778941],1,0.24749372977250944,0
3702,[-0.3324069],0,0.22884101791139883,0
3703,[-0.33976963],1,0.22797792838922726,0
3704,[-0.37658332],0,0.22369694989768038,0
3705,[-0.32504416],1,0.22970640274342624,0
3706,[-0.37658332],0,0.22369694989768038,0
3707,[0.62474899],0,0.3593422353719425,0
3708,[-0.32504416],0,0.22970640274342624,0
3709,[-0.37658332],0,0.22369694989768038,0
3710,[-0.32504416],0,0.22970640274342624,0
3711,[0.2934258],0,0.3103255147899781,0
3712,[-0.24405405],0,0.2393767242048681,0
3713,[-0.28823047],0,0.2340677106198393,0
3714,[-0.01580918],0,0.26810000094780256,0
3715,[-0.31768142],0,0.23057408163494575,0
3716,[-0.25877952],0,0.2375979283448524,0
3717,[-0.36922059],0,0.22454854625878515,0
3718,[-0.38394606],0,0.22284765506635082,0
3719,[-0.38394606],0,0.22284765506635082,0
3720,[-0.29559321],0,0.23319086923413684,0
3721,[-0.38394606],0,0.22284765506635082,0
3722,[0.22716116],0,0.3009720163417227,0
3723,[-0.37658332],0,0.22369694989768038,0
3724,[0.44804328],1,0.33275407535282986,0
3725,[0.10935736],0,0.2847480668387268,0
3726,[-0.29559321],0,0.23319086923413684,0
3727,[0.5290334],0,0.34482058941853067,0
3728,[-0.30295595],0,0.23231631628571797,0
3729,[-0.30295595],0,0.23231631628571797,0
3730,[-0.30295595],0,0.23231631628571797,0
3731,[-0.03053466],0,0.26618245831901666,0
3732,[-0.11888751],1,0.2548622660650996,0
3733,[-0.05998561],0,0.2623736923129206,0
3734,[-0.29559321],0,0.23319086923413684,0
3735,[-0.35449511],0,0.22625863996855017,0
3736,[-0.35449511],0,0.22625863996855017,0
3737,[-0.01580918],0,0.26810000094780256,0
3738,[-0.3324069],0,0.22884101791139883,0
3739,[-0.25141678],0,0.23848618721871007,0
3740,[-0.29559321],1,0.23319086923413684,0
3741,[0.07254367],0,0.27978739552374243,0
3742,[-0.12625025],0,0.25393335224834906,0
3743,[-0.00108371],1,0.2700262741968981,0
3744,[-0.29559321],0,0.23319086923413684,0
3745,[-0.17042667],0,0.24840693016099238,0
3746,[-0.29559321],0,0.23319086923413684,0
3747,[-0.30295595],0,0.23231631628571797,0
3748,[-0.36922059],0,0.22454854625878515,0
3749,[-0.35449511],0,0.22625863996855017,0
3750,[-0.37658332],0,0.22369694989768038,0
3751,[-0.30295595],0,0.23231631628571797,0
3752,[-0.34713237],0,0.2271171353657484,0
3753,[-0.34713237],0,0.2271171353657484,0
3754,[0.24188663],0,0.3030366827306348,0
3755,[0.89717028],0,0.4020283643859223,0
3756,[0.5290334],0,0.34482058941853067,0
3757,[0.5290334],0,0.34482058941853067,0
3758,[0.53639613],0,0.34592781978344295,0
3759,[-0.37658332],0,0.22369694989768038,0
3760,[-0.37658332],0,0.22369694989768038,0
3761,[-0.33976963],0,0.22797792838922726,0
3762,[0.47749423],0,0.3371175835715641,0
3763,[0.24188663],0,0.3030366827306348,0
3764,[0.47749423],0,0.3371175835715641,0
3765,[-0.37658332],0,0.22369694989768038,0
3766,[-0.16306393],0,0.2493223836707938,0
3767,[-0.36922059],0,0.22454854625878515,0
3768,[-0.35449511],0,0.22625863996855017,0
3769,[-0.05998561],0,0.2623736923129206,0
3770,[-0.0967993],0,0.2576623929586024,0
3771,[0.89717028],0,0.4020283643859223,0
3772,[0.89717028],0,0.4020283643859223,0
3773,[0.24188663],0,0.3030366827306348,0
3774,[0.47749423],0,0.3371175835715641,0
3775,[-0.19987762],1,0.24476767302604735,0
3776,[0.44804328],0,0.33275407535282986,0
3777,[0.66156267],0,0.3649985847250999,0
3778,[-0.19987762],1,0.24476767302604735,0
3779,[-0.28823047],0,0.2340677106198393,0
3780,[-0.29559321],0,0.23319086923413684,0
3781,[0.36705317],0,0.3209029961334436,0
3782,[-0.36185785],0,0.22540244326425163,0
3783,[-0.35449511],0,0.22625863996855017,0
3784,[-0.37658332],0,0.22369694989768038,0
3785,[-0.11888751],0,0.2548622660650996,0
3786,[-0.28823047],0,0.2340677106198393,0
3787,[-0.36185785],0,0.22540244326425163,0
3788,[2.40653148],1,0.6472384546230269,1
3789,[-0.38394606],0,0.22284765506635082,0
3790,[-0.38394606],0,0.22284765506635082,0
3791,[-0.31768142],0,0.23057408163494575,0
3792,[-0.00108371],0,0.2700262741968981,0
3793,[-0.02317192],0,0.26714013627120475,0
3794,[-0.34713237],0,0.2271171353657484,0
3795,[-0.05998561],0,0.2623736923129206,0
3796,[1.9205908],1,0.5704535210927068,1
3797,[-0.31768142],1,0.23057408163494575,0
3798,[-0.31768142],0,0.23057408163494575,0
3799,[-0.37658332],0,0.22369694989768038,0
3800,[-0.08943656],0,0.25860021969285557,0
3801,[0.38177865],1,0.3230412036749235,0
3802,[-0.35449511],0,0.22625863996855017,0
3803,[-0.07471108],1,0.26048252981157455,0
3804,[0.14617104],0,0.2897613055013155,0
3805,[-0.16306393],0,0.2493223836707938,0
3806,[-0.26614226],0,0.2367119494637261,0
3807,[-0.37658332],0,0.22369694989768038,0
3808,[-0.37658332],0,0.22369694989768038,0
3809,[-0.37658332],0,0.22369694989768038,0
3810,[-0.37658332],0,0.22369694989768038,0
3811,[-0.36185785],0,0.22540244326425163,0
3812,[-0.33976963],0,0.22797792838922726,0
3813,[-0.28823047],0,0.2340677106198393,0
3814,[-0.19987762],0,0.24476767302604735,0
3815,[-0.35449511],0,0.22625863996855017,0
3816,[-0.37658332],0,0.22369694989768038,0
3817,[-0.31768142],0,0.23057408163494575,0
3818,[-0.36185785],0,0.22540244326425163,0
3819,[4.12204933],1,0.8516990446467274,1
3820,[-0.07471108],0,0.26048252981157455,0
3821,[-0.18515215],1,0.2465827851078336,0
3822,[-0.38394606],0,0.22284765506635082,0
3823,[0.19771021],0,0.29686683673482267,0
3824,[-0.25141678],0,0.23848618721871007,0
3825,[-0.30295595],0,0.23231631628571797,0
3826,[0.10935736],1,0.2847480668387268,0
3827,[-0.3324069],1,0.22884101791139883,0
3828,[0.8235429],0,0.39031376553793273,0
3829,[1.53036571],1,0.5060361349773306,1
3830,[-0.36185785],0,0.22540244326425163,0
3831,[0.21243568],1,0.29891538391947065,0
3832,[-0.00108371],0,0.2700262741968981,0
3833,[0.25661211],1,0.3051093306402093,0
3834,[-0.25877952],0,0.2375979283448524,0
3835,[-0.28823047],0,0.2340677106198393,0
3836,[-0.28823047],0,0.2340677106198393,0
3837,[-0.28823047],0,0.2340677106198393,0
3838,[-0.28823047],0,0.2340677106198393,0
3839,[-0.38394606],0,0.22284765506635082,0
3840,[-0.04526013],0,0.2642736784406156,0
3841,[-0.03789739],1,0.26522697107207766,0
3842,[-0.35449511],0,0.22625863996855017,0
3843,[0.07254367],0,0.27978739552374243,0
3844,[-0.35449511],0,0.22625863996855017,0
3845,[-0.28823047],0,0.2340677106198393,0
3846,[-0.16306393],0,0.2493223836707938,0
3847,[0.2934258],0,0.3103255147899781,0
3848,[-0.28086773],0,0.2349468388807336,0
3849,[0.38177865],1,0.3230412036749235,0
3850,[-0.25141678],0,0.23848618721871007,0
3851,[-0.13361298],0,0.25300667452285514,0
3852,[0.07254367],0,0.27978739552374243,0
3853,[-0.32504416],0,0.22970640274342624,0
3854,[-0.37658332],0,0.22369694989768038,0
3855,[-0.35449511],0,0.22625863996855017,0
3856,[-0.35449511],0,0.22625863996855017,0
3857,[0.06518093],1,0.2788016265593577,0
3858,[0.83090564],0,0.3914797908925041,0
3859,[1.0591505],0,0.4281800370520547,0
3860,[0.11672009],0,0.2857465304987717,0
3861,[-0.32504416],0,0.22970640274342624,0
3862,[-0.36185785],0,0.22540244326425163,0
3863,[-0.35449511],0,0.22625863996855017,0
3864,[-0.35449511],0,0.22625863996855017,0
3865,[0.44068055],1,0.33166762937478295,0
3866,[-0.3324069],0,0.22884101791139883,0
3867,[0.98552313],0,0.41623384016948595,0
3868,[0.44068055],1,0.33166762937478295,0
3869,[-0.3324069],0,0.22884101791139883,0
3870,[-0.26614226],0,0.2367119494637261,0
3871,[-0.19987762],0,0.24476767302604735,0
3872,[0.10199462],1,0.2837517060182298,0
3873,[0.57320982],0,0.35148886204658253,0
3874,[-0.32504416],0,0.22970640274342624,0
3875,[-0.36922059],0,0.22454854625878515,0
3876,[-0.35449511],0,0.22625863996855017,0
3877,[-0.28086773],0,0.2349468388807336,0
3878,[-0.36922059],0,0.22454854625878515,0
3879,[0.3523277],0,0.31877227698783417,0
3880,[-0.03789739],0,0.26522697107207766,0
3881,[-0.03789739],0,0.26522697107207766,0
3882,[-0.38394606],0,0.22284765506635082,0
3883,[-0.33976963],1,0.22797792838922726,0
3884,[0.63211172],0,0.3604704403401596,0
3885,[0.63211172],0,0.3604704403401596,0
3886,[1.53036571],1,0.5060361349773306,1
3887,[0.2934258],0,0.3103255147899781,0
3888,[-0.37658332],0,0.22369694989768038,0
3889,[1.47882654],1,0.4974662036321435,0
3890,[0.80881742],0,0.38798548281843387,0
3891,[-0.35449511],0,0.22625863996855017,0
3892,[-0.08943656],0,0.25860021969285557,0
3893,[-0.37658332],0,0.22369694989768038,0
3894,[-0.11152477],0,0.25579341289694296,0
3895,[-0.03053466],1,0.26618245831901666,0
3896,[0.07990641],1,0.2807752929717365,0
3897,[-0.38394606],0,0.22284765506635082,0
3898,[0.55112161],1,0.3481472874169195,0
3899,[0.06518093],0,0.2788016265593577,0
3900,[0.05781819],0,0.27781799098985505,0
3901,[-0.37658332],0,0.22369694989768038,0
3902,[-0.3324069],0,0.22884101791139883,0
3903,[0.38177865],0,0.3230412036749235,0
3904,[0.66892541],0,0.36613439942226134,0
3905,[1.89113985],0,0.5656469921527374,1
3906,[0.06518093],1,0.2788016265593577,0
3907,[1.64816951],1,0.5256031494774185,1
3908,[0.13144557],0,0.2877497448767616,0
3909,[-0.37658332],0,0.22369694989768038,0
3910,[-0.37658332],0,0.22369694989768038,0
3911,[-0.31031868],0,0.23144405327379064,0
3912,[-0.35449511],0,0.22625863996855017,0
3913,[0.07990641],0,0.2807752929717365,0
3914,[-0.23669131],0,0.24026953735846168,0
3915,[2.6274136],1,0.6800150504670313,1
3916,[-0.25141678],0,0.23848618721871007,0
3917,[-0.33976963],0,0.22797792838922726,0
3918,[-0.19251488],0,0.2456740987026466,0
3919,[-0.18515215],0,0.2465827851078336,0
3920,[-0.19251488],0,0.2456740987026466,0
3921,[-0.37658332],0,0.22369694989768038,0
3922,[-0.38394606],0,0.22284765506635082,0
3923,[-0.35449511],0,0.22625863996855017,0
3924,[-0.17778941],0,0.24749372977250944,0
3925,[-0.28086773],0,0.2349468388807336,0
3926,[-0.36922059],0,0.22454854625878515,0
3927,[0.09463188],0,0.2827574533114169,0
3928,[0.57320982],0,0.35148886204658253,0
3929,[-0.28086773],1,0.2349468388807336,0
3930,[-0.25141678],1,0.23848618721871007,0
3931,[-0.24405405],0,0.2393767242048681,0
3932,[-0.31768142],0,0.23057408163494575,0
3933,[-0.17778941],0,0.24749372977250944,0
3934,[-0.22196583],0,0.24206198406482732,0
3935,[0.33760222],0,0.3166491086325779,0
3936,[-0.38394606],0,0.22284765506635082,0
3937,[-0.32504416],0,0.22970640274342624,0
3938,[-0.29559321],0,0.23319086923413684,0
3939,[-0.37658332],0,0.22369694989768038,0
3940,[-0.32504416],0,0.22970640274342624,0
3941,[0.13144557],0,0.2877497448767616,0
3942,[-0.35449511],0,0.22625863996855017,0
3943,[-0.37658332],0,0.22369694989768038,0
3944,[0.87508206],0,0.39850156042222235,0
3945,[-0.20724036],0,0.24386351048078023,0
3946,[-0.36185785],0,0.22540244326425163,0
3947,[4.09996111],1,0.8498337449029945,1
3948,[0.32287675],0,0.3145335522989429,0
3949,[-0.29559321],0,0.23319086923413684,0
3950,[0.09463188],1,0.2827574533114169,0
3951,[0.09463188],1,0.2827574533114169,0
3952,[1.01497408],0,0.4210013418970733,0
3953,[-0.25141678],1,0.23848618721871007,0
3954,[-0.11152477],0,0.25579341289694296,0
3955,[-0.36185785],0,0.22540244326425163,0
3956,[-0.273505],0,0.23582825239157945,0
3957,[-0.16306393],1,0.2493223836707938,0
3958,[0.13880831],0,0.2887544846820191,0
3959,[-0.36185785],1,0.22540244326425163,0
3960,[0.05045546],0,0.27683649365421736,0
3961,[-0.35449511],0,0.22625863996855017,0
3962,[0.51430792],1,0.3426111829324845,0
3963,[-0.25877952],0,0.2375979283448524,0
3964,[0.38914138],1,0.3241130957785026,0
3965,[0.58057256],0,0.352605980872199,0
3966,[-0.31768142],0,0.23057408163494575,0
3967,[-0.37658332],0,0.22369694989768038,0
3968,[-0.29559321],0,0.23319086923413684,0
3969,[-0.37658332],0,0.22369694989768038,0
3970,[-0.36922059],0,0.22454854625878515,0
3971,[-0.29559321],1,0.23319086923413684,0
3972,[-0.01580918],1,0.26810000094780256,0
3973,[0.4701315],1,0.33602406540852275,0
3974,[0.15353378],0,0.29077020169569817,0
3975,[-0.31768142],0,0.23057408163494575,0
3976,[-0.23669131],0,0.24026953735846168,0
3977,[-0.36922059],0,0.22454854625878515,0
3978,[-0.0967993],0,0.2576623929586024,0
3979,[0.73519005],1,0.376422489993353,0
3980,[-0.37658332],0,0.22369694989768038,0
3981,[-0.28823047],0,0.2340677106198393,0
3982,[-0.31031868],1,0.23144405327379064,0
3983,[-0.36922059],0,0.22454854625878515,0
3984,[-0.23669131],0,0.24026953735846168,0
3985,[-0.23669131],0,0.24026953735846168,0
3986,[-0.23669131],0,0.24026953735846168,0
3987,[-0.29559321],1,0.23319086923413684,0
3988,[-0.29559321],1,0.23319086923413684,0
3989,[-0.29559321],1,0.23319086923413684,0
3990,[-0.37658332],0,0.22369694989768038,0
3991,[-0.38394606],0,0.22284765506635082,0
3992,[-0.36922059],0,0.22454854625878515,0
3993,[-0.24405405],0,0.2393767242048681,0
3994,[-0.34713237],0,0.2271171353657484,0
3995,[-0.36922059],0,0.22454854625878515,0
3996,[-0.14833846],0,0.2511600393090374,0
3997,[-0.34713237],0,0.2271171353657484,0
3998,[0.69101362],0,0.36955074175194375,0
3999,[-0.31031868],0,0.23144405327379064,0
4000,[-0.31031868],0,0.23144405327379064,0
4001,[1.33893453],1,0.47422694765385454,0
4002,[-0.35449511],0,0.22625863996855017,0
4003,[-0.19251488],0,0.2456740987026466,0
4004,[-0.37658332],0,0.22369694989768038,0
4005,[-0.25141678],0,0.23848618721871007,0
4006,[0.38914138],0,0.3241130957785026,0
4007,[-0.38394606],0,0.22284765506635082,0
4008,[-0.28086773],1,0.2349468388807336,0
4009,[-0.37658332],0,0.22369694989768038,0
4010,[-0.12625025],0,0.25393335224834906,0
4011,[-0.36922059],0,0.22454854625878515,0
4012,[-0.37658332],0,0.22369694989768038,0
4013,[-0.37658332],0,0.22369694989768038,0
4014,[-0.36922059],0,0.22454854625878515,0
4015,[-0.30295595],0,0.23231631628571797,0
4016,[-0.38394606],0,0.22284765506635082,0
4017,[-0.36922059],0,0.22454854625878515,0
4018,[0.13144557],1,0.2877497448767616,0
4019,[2.84829573],0,0.7111055503560108,1
4020,[-0.36185785],0,0.22540244326425163,0
4021,[0.36705317],0,0.3209029961334436,0
4022,[-0.35449511],0,0.22625863996855017,0
4023,[-0.36185785],0,0.22540244326425163,0
4024,[0.06518093],0,0.2788016265593577,0
4025,[-0.37658332],0,0.22369694989768038,0
4026,[0.75727826],1,0.3798772978918647,0
4027,[-0.37658332],0,0.22369694989768038,0
4028,[-0.37658332],0,0.22369694989768038,0
4029,[-0.3324069],0,0.22884101791139883,0
4030,[-0.37658332],0,0.22369694989768038,0
4031,[0.69101362],0,0.36955074175194375,0
4032,[-0.37658332],0,0.22369694989768038,0
4033,[-0.13361298],0,0.25300667452285514,0
4034,[-0.36185785],0,0.22540244326425163,0
4035,[0.30078853],0,0.31137462141273475,0
4036,[0.74255279],1,0.3775727163225567,0
4037,[-0.36922059],0,0.22454854625878515,0
4038,[-0.37658332],0,0.22369694989768038,0
4039,[-0.00108371],1,0.2700262741968981,0
4040,[-0.30295595],0,0.23231631628571797,0
4041,[-0.3324069],0,0.22884101791139883,0
4042,[-0.36185785],1,0.22540244326425163,0
4043,[-0.37658332],0,0.22369694989768038,0
4044,[2.75994288],1,0.6988846038104752,1
4045,[0.24188663],1,0.3030366827306348,0
4046,[-0.36922059],0,0.22454854625878515,0
4047,[-0.25877952],0,0.2375979283448524,0
4048,[-0.05262287],0,0.2633225842644037,0
4049,[-0.36185785],0,0.22540244326425163,0
4050,[-0.22932857],0,0.24116462466994137,0
4051,[0.05781819],0,0.27781799098985505,0
4052,[2.63477634],1,0.6810797321074532,1
4053,[2.63477634],1,0.6810797321074532,1
4054,[0.12408283],0,0.2867470916514032,0
4055,[-0.35449511],0,0.22625863996855017,0
4056,[-0.22196583],0,0.24206198406482732,0
4057,[0.24188663],1,0.3030366827306348,0
4058,[0.24188663],1,0.3030366827306348,0
4059,[0.24188663],1,0.3030366827306348,0
4060,[-0.11152477],1,0.25579341289694296,0
4061,[0.07990641],0,0.2807752929717365,0
4062,[-0.37658332],0,0.22369694989768038,0
4063,[-0.22932857],1,0.24116462466994137,0
4064,[-0.36922059],0,0.22454854625878515,0
4065,[-0.35449511],0,0.22625863996855017,0
4066,[-0.34713237],0,0.2271171353657484,0
4067,[-0.37658332],0,0.22369694989768038,0
4068,[-0.29559321],0,0.23319086923413684,0
4069,[-0.32504416],0,0.22970640274342624,0
4070,[0.28606306],1,0.30927835536336645,0
4071,[-0.3324069],1,0.22884101791139883,0
4072,[-0.24405405],0,0.2393767242048681,0
4073,[-0.37658332],0,0.22369694989768038,0
4074,[-0.31031868],0,0.23144405327379064,0
4075,[-0.14097572],0,0.2520822358964902,0
4076,[-0.37658332],0,0.22369694989768038,0
4077,[3.35632462],1,0.7753327799224894,1
4078,[-0.05998561],1,0.2623736923129206,0
4079,[-0.32504416],1,0.22970640274342624,0
4080,[0.09463188],0,0.2827574533114169,0
4081,[-0.36185785],0,0.22540244326425163,0
4082,[-0.28823047],0,0.2340677106198393,0
4083,[-0.05262287],0,0.2633225842644037,0
4084,[-0.35449511],0,0.22625863996855017,0
4085,[0.28606306],0,0.30927835536336645,0
4086,[-0.37658332],0,0.22369694989768038,0
4087,[-0.37658332],0,0.22369694989768038,0
4088,[-0.00108371],0,0.2700262741968981,0
4089,[0.21243568],1,0.29891538391947065,0
4090,[0.28606306],0,0.30927835536336645,0
4091,[0.10199462],0,0.2837517060182298,0
4092,[0.80145469],0,0.3868232492564206,0
4093,[-0.32504416],0,0.22970640274342624,0
4094,[-0.16306393],0,0.2493223836707938,0
4095,[1.27266989],1,0.4632515810702148,0
4096,[-0.36922059],0,0.22454854625878515,0
4097,[-0.36922059],0,0.22454854625878515,0
4098,[-0.28086773],0,0.2349468388807336,0
4099,[-0.35449511],0,0.22625863996855017,0
4100,[-0.36922059],0,0.22454854625878515,0
4101,[-0.36922059],0,0.22454854625878515,0
4102,[-0.25141678],1,0.23848618721871007,0
4103,[-0.19251488],0,0.2456740987026466,0
4104,[-0.24405405],0,0.2393767242048681,0
4105,[-0.24405405],0,0.2393767242048681,0
4106,[-0.24405405],0,0.2393767242048681,0
4107,[-0.24405405],0,0.2393767242048681,0
4108,[0.44068055],1,0.33166762937478295,0
4109,[-0.36185785],0,0.22540244326425163,0
4110,[-0.05262287],0,0.2633225842644037,0
4111,[-0.19987762],0,0.24476767302604735,0
4112,[-0.33976963],0,0.22797792838922726,0
4113,[-0.37658332],0,0.22369694989768038,0
4114,[-0.37658332],0,0.22369694989768038,0
4115,[-0.37658332],0,0.22369694989768038,0
4116,[-0.36185785],0,0.22540244326425163,0
4117,[-0.31031868],0,0.23144405327379064,0
4118,[-0.31031868],0,0.23144405327379064,0
4119,[-0.35449511],0,0.22625863996855017,0
4120,[-0.35449511],0,0.22625863996855017,0
4121,[-0.36185785],0,0.22540244326425163,0
4122,[0.3523277],1,0.31877227698783417,0
4123,[-0.11152477],0,0.25579341289694296,0
4124,[-0.26614226],0,0.2367119494637261,0
4125,[-0.37658332],0,0.22369694989768038,0
4126,[-0.26614226],0,0.2367119494637261,0
4127,[-0.36922059],0,0.22454854625878515,0
4128,[-0.28823047],0,0.2340677106198393,0
4129,[-0.38394606],0,0.22284765506635082,0
4130,[-0.29559321],0,0.23319086923413684,0
4131,[-0.07471108],0,0.26048252981157455,0
4132,[-0.37658332],0,0.22369694989768038,0
4133,[-0.22196583],1,0.24206198406482732,0
4134,[-0.25141678],0,0.23848618721871007,0
4135,[-0.22932857],0,0.24116462466994137,0
4136,[-0.19987762],0,0.24476767302604735,0
4137,[0.31551401],1,0.3134786474562791,0
4138,[2.03103186],1,0.5883530183233379,1
4139,[-0.20724036],0,0.24386351048078023,0
4140,[-0.35449511],0,0.22625863996855017,0
4141,[-0.19987762],0,0.24476767302604735,0
4142,[-0.38394606],0,0.22284765506635082,0
4143,[0.07990641],0,0.2807752929717365,0
4144,[-0.37658332],0,0.22369694989768038,0
4145,[-0.16306393],0,0.2493223836707938,0
4146,[-0.02317192],1,0.26714013627120475,0
4147,[-0.29559321],0,0.23319086923413684,0
4148,[-0.06734835],1,0.26142700628551535,0
4149,[-0.36922059],0,0.22454854625878515,0
4150,[-0.37658332],0,0.22369694989768038,0
4151,[-0.33976963],0,0.22797792838922726,0
4152,[0.22716116],0,0.3009720163417227,0
4153,[0.13144557],1,0.2877497448767616,0
4154,[0.13144557],1,0.2877497448767616,0
4155,[-0.26614226],0,0.2367119494637261,0
4156,[-0.37658332],1,0.22369694989768038,0
4157,[-0.29559321],1,0.23319086923413684,0
4158,[-0.38394606],0,0.22284765506635082,0
4159,[-0.04526013],0,0.2642736784406156,0
4160,[-0.14833846],0,0.2511600393090374,0
4161,[-0.38394606],0,0.22284765506635082,0
4162,[-0.18515215],1,0.2465827851078336,0
4163,[-0.273505],1,0.23582825239157945,0
4164,[-0.32504416],0,0.22970640274342624,0
4165,[-0.11152477],0,0.25579341289694296,0
4166,[-0.11152477],0,0.25579341289694296,0
4167,[-0.11152477],0,0.25579341289694296,0
4168,[-0.273505],0,0.23582825239157945,0
4169,[0.19771021],0,0.29686683673482267,0
4170,[-0.37658332],0,0.22369694989768038,0
4171,[-0.08943656],0,0.25860021969285557,0
4172,[-0.35449511],0,0.22625863996855017,0
4173,[-0.32504416],1,0.22970640274342624,0
4174,[-0.37658332],0,0.22369694989768038,0
4175,[0.58057256],0,0.352605980872199,0
4176,[-0.12625025],0,0.25393335224834906,0
4177,[0.30078853],1,0.31137462141273475,0
4178,[-0.00844644],1,0.2690620482972062,0
4179,[-0.17042667],0,0.24840693016099238,0
4180,[-0.0967993],0,0.2576623929586024,0
4181,[-0.37658332],0,0.22369694989768038,0
4182,[0.21979842],0,0.2999426926527902,0
4183,[0.4701315],1,0.33602406540852275,0
4184,[-0.10416203],0,0.2567267895992245,0
4185,[-0.33976963],1,0.22797792838922726,0
4186,[2.71576645],1,0.6926650539004677,1
4187,[-0.25141678],0,0.23848618721871007,0
4188,[-0.38394606],0,0.22284765506635082,0
4189,[0.11672009],1,0.2857465304987717,0
4190,[2.01630638],1,0.5859787998023508,1
4191,[-0.38394606],0,0.22284765506635082,0
4192,[-0.36922059],0,0.22454854625878515,0
4193,[0.5879353],1,0.35372471360001484,0
4194,[-0.3324069],1,0.22884101791139883,0
4195,[-0.36922059],0,0.22454854625878515,0
4196,[-0.36922059],0,0.22454854625878515,0
4197,[-0.37658332],0,0.22369694989768038,0
4198,[-0.34713237],0,0.2271171353657484,0
4199,[-0.37658332],0,0.22369694989768038,0
4200,[-0.32504416],0,0.22970640274342624,0
4201,[-0.32504416],0,0.22970640274342624,0
4202,[-0.22932857],0,0.24116462466994137,0
4203,[-0.38394606],0,0.22284765506635082,0
4204,[-0.37658332],0,0.22369694989768038,0
4205,[-0.36922059],0,0.22454854625878515,0
4206,[-0.16306393],0,0.2493223836707938,0
4207,[-0.35449511],0,0.22625863996855017,0
4208,[1.49355202],1,0.499914823741694,0
4209,[-0.37658332],0,0.22369694989768038,0
4210,[-0.37658332],0,0.22369694989768038,0
4211,[-0.14097572],0,0.2520822358964902,0
4212,[0.16089652],0,0.2917811675530666,0
4213,[-0.38394606],0,0.22284765506635082,0
4214,[-0.37658332],0,0.22369694989768038,0
4215,[-0.22196583],0,0.24206198406482732,0
4216,[0.01364177],0,0.27196124480164185,0
4217,[-0.36185785],0,0.22540244326425163,0
4218,[-0.02317192],0,0.26714013627120475,0
4219,[-0.33976963],0,0.22797792838922726,0
4220,[-0.37658332],0,0.22369694989768038,0
4221,[-0.08943656],0,0.25860021969285557,0
4222,[-0.25141678],0,0.23848618721871007,0
4223,[-0.16306393],0,0.2493223836707938,0
4224,[-0.16306393],0,0.2493223836707938,0
4225,[0.63947446],1,0.3616001882001903,0
4226,[-0.36922059],0,0.22454854625878515,0
4227,[1.58926761],1,0.5158257074591249,1
4228,[-0.36922059],0,0.22454854625878515,0
4229,[0.25661211],0,0.3051093306402093,0
4230,[-0.13361298],0,0.25300667452285514,0
4231,[-0.36922059],0,0.22454854625878515,0
4232,[-0.35449511],0,0.22625863996855017,0
4233,[-0.36922059],0,0.22454854625878515,0
4234,[0.44068055],0,0.33166762937478295,0
4235,[0.12408283],1,0.2867470916514032,0
4236,[-0.31031868],1,0.23144405327379064,0
4237,[-0.00108371],0,0.2700262741968981,0
4238,[-0.36922059],0,0.22454854625878515,0
4239,[-0.33976963],0,0.22797792838922726,0
4240,[0.68365089],0,0.3684104886976842,0
4241,[0.46276876],0,0.33493230210309455,0
4242,[0.46276876],0,0.33493230210309455,0
4243,[-0.20724036],0,0.24386351048078023,0
4244,[0.95607218],0,0.41148195836132306,0
4245,[-0.22932857],0,0.24116462466994137,0
4246,[-0.38394606],0,0.22284765506635082,0
4247,[-0.36185785],0,0.22540244326425163,0
4248,[-0.38394606],0,0.22284765506635082,0
4249,[1.50091476],1,0.5011391426693137,1
4250,[0.43331781],0,0.33058297318759833,0
4251,[-0.37658332],0,0.22369694989768038,0
4252,[-0.37658332],0,0.22369694989768038,0
4253,[-0.13361298],0,0.25300667452285514,0
4254,[-0.34713237],0,0.2271171353657484,0
4255,[-0.38394606],0,0.22284765506635082,0
4256,[-0.28823047],0,0.2340677106198393,0
4257,[-0.07471108],1,0.26048252981157455,0
4258,[-0.00108371],0,0.2700262741968981,0
4259,[-0.37658332],0,0.22369694989768038,0
4260,[0.28606306],1,0.30927835536336645,0
4261,[-0.08943656],1,0.25860021969285557,0
4262,[-0.08943656],1,0.25860021969285557,0
4263,[-0.22932857],1,0.24116462466994137,0
4264,[-0.03053466],1,0.26618245831901666,0
4265,[0.00627903],0,0.27099267445330216,0
4266,[0.26397485],0,0.30614863095459965,0
4267,[-0.36922059],0,0.22454854625878515,0
4268,[-0.38394606],0,0.22284765506635082,0
4269,[-0.33976963],0,0.22797792838922726,0
4270,[-0.32504416],1,0.22970640274342624,0
4271,[-0.32504416],1,0.22970640274342624,0
4272,[-0.32504416],1,0.22970640274342624,0
4273,[1.70707141],1,0.5353609984040358,1
4274,[-0.19251488],0,0.2456740987026466,0
4275,[-0.25877952],0,0.2375979283448524,0
4276,[-0.20724036],0,0.24386351048078023,0
4277,[-0.20724036],0,0.24386351048078023,0
4278,[-0.20724036],0,0.24386351048078023,0
4279,[-0.18515215],0,0.2465827851078336,0
4280,[-0.36922059],0,0.22454854625878515,0
4281,[-0.1557012],0,0.2502400876323967,0
4282,[-0.19987762],0,0.24476767302604735,0
4283,[-0.37658332],0,0.22369694989768038,0
4284,[0.03572998],1,0.2748799326796514,0
4285,[-0.14097572],0,0.2520822358964902,0
4286,[-0.38394606],0,0.22284765506635082,0
4287,[-0.36922059],0,0.22454854625878515,0
4288,[0.81618016],0,0.38914899220339744,0
4289,[-0.16306393],0,0.2493223836707938,0
4290,[-0.37658332],0,0.22369694989768038,0
4291,[0.09463188],0,0.2827574533114169,0
4292,[-0.31031868],1,0.23144405327379064,0
4293,[-0.18515215],0,0.2465827851078336,0
4294,[-0.10416203],0,0.2567267895992245,0
4295,[0.27870032],0,0.3082331502389644,0
4296,[-0.31768142],0,0.23057408163494575,0
4297,[-0.26614226],0,0.2367119494637261,0
4298,[-0.29559321],1,0.23319086923413684,0
4299,[-0.18515215],0,0.2465827851078336,0
4300,[1.89113985],0,0.5656469921527374,1
4301,[1.04442503],0,0.4257836215852374,0
4302,[-0.37658332],0,0.22369694989768038,0
4303,[-0.03789739],1,0.26522697107207766,0
4304,[-0.14097572],0,0.2520822358964902,0
4305,[-0.36922059],0,0.22454854625878515,0
4306,[-0.16306393],0,0.2493223836707938,0
4307,[-0.12625025],1,0.25393335224834906,0
4308,[-0.23669131],1,0.24026953735846168,0
4309,[-0.37658332],0,0.22369694989768038,0
4310,[1.72179688],0,0.5377965300673608,1
4311,[-0.07471108],0,0.26048252981157455,0
4312,[-0.37658332],0,0.22369694989768038,0
4313,[1.20640525],0,0.4523117050101979,0
4314,[-0.36185785],0,0.22540244326425163,0
4315,[1.20640525],0,0.4523117050101979,0
4316,[0.25661211],0,0.3051093306402093,0
4317,[0.18298473],0,0.2948264248838292,0
4318,[-0.33976963],0,0.22797792838922726,0
4319,[-0.31031868],0,0.23144405327379064,0
4320,[-0.3324069],0,0.22884101791139883,0
4321,[-0.273505],0,0.23582825239157945,0
4322,[-0.37658332],0,0.22369694989768038,0
4323,[-0.31768142],0,0.23057408163494575,0
4324,[-0.11888751],0,0.2548622660650996,0
4325,[-0.273505],0,0.23582825239157945,0
4326,[0.07254367],0,0.27978739552374243,0
4327,[-0.16306393],0,0.2493223836707938,0
4328,[-0.32504416],0,0.22970640274342624,0
4329,[-0.31031868],0,0.23144405327379064,0
4330,[0.13144557],0,0.2877497448767616,0
4331,[-0.25877952],1,0.2375979283448524,0
4332,[-0.23669131],1,0.24026953735846168,0
4333,[-0.00108371],0,0.2700262741968981,0
4334,[-0.36185785],0,0.22540244326425163,0
4335,[0.05781819],0,0.27781799098985505,0
4336,[-0.33976963],0,0.22797792838922726,0
4337,[-0.35449511],0,0.22625863996855017,0
4338,[-0.19987762],0,0.24476767302604735,0
4339,[-0.22932857],0,0.24116462466994137,0
4340,[-0.17778941],0,0.24749372977250944,0
4341,[-0.08943656],0,0.25860021969285557,0
4342,[-0.08943656],0,0.25860021969285557,0
4343,[-0.08943656],0,0.25860021969285557,0
4344,[-0.00108371],0,0.2700262741968981,0
4345,[-0.31768142],0,0.23057408163494575,0
4346,[-0.30295595],0,0.23231631628571797,0
4347,[0.24924937],1,0.30407201231911246,0
4348,[0.11672009],0,0.2857465304987717,0
4349,[0.71310184],1,0.3729802041112559,0
4350,[-0.17778941],1,0.24749372977250944,0
4351,[-0.02317192],0,0.26714013627120475,0
4352,[0.49958245],1,0.34040857775223,0
4353,[-0.35449511],1,0.22625863996855017,0
4354,[-0.38394606],0,0.22284765506635082,0
4355,[-0.35449511],0,0.22625863996855017,0
4356,[1.13277788],0,0.44021054861671427,0
4357,[-0.05998561],0,0.2623736923129206,0
4358,[-0.37658332],0,0.22369694989768038,0
4359,[-0.35449511],0,0.22625863996855017,0
4360,[-0.273505],1,0.23582825239157945,0
4361,[-0.14097572],0,0.2520822358964902,0
4362,[-0.24405405],1,0.2393767242048681,0
4363,[-0.34713237],0,0.2271171353657484,0
4364,[-0.12625025],1,0.25393335224834906,0
4365,[-0.31768142],0,0.23057408163494575,0
4366,[-0.32504416],1,0.22970640274342624,0
4367,[-0.25141678],1,0.23848618721871007,0
4368,[-0.32504416],0,0.22970640274342624,0
4369,[1.54509118],0,0.5084842556042586,1
4370,[-0.32504416],0,0.22970640274342624,0
4371,[-0.37658332],0,0.22369694989768038,0
4372,[-0.37658332],0,0.22369694989768038,0
4373,[-0.29559321],1,0.23319086923413684,0
4374,[-0.37658332],0,0.22369694989768038,0
4375,[-0.08943656],0,0.25860021969285557,0
4376,[-0.08943656],0,0.25860021969285557,0
4377,[-0.14833846],1,0.2511600393090374,0
4378,[-0.25877952],0,0.2375979283448524,0
4379,[0.74991552],0,0.37872432273843964,0
4380,[-0.37658332],0,0.22369694989768038,0
4381,[-0.37658332],0,0.22369694989768038,0
4382,[-0.37658332],0,0.22369694989768038,0
4383,[0.07990641],1,0.2807752929717365,0
4384,[0.14617104],0,0.2897613055013155,0
4385,[-0.31768142],0,0.23057408163494575,0
4386,[0.67628815],1,0.3672717043232125,0
4387,[0.4701315],0,0.33602406540852275,0
4388,[0.54375887],0,0.3470367222951902,0
4389,[-0.2146031],0,0.24296161340346434,0
4390,[-0.29559321],0,0.23319086923413684,0
4391,[0.16825926],1,0.2927941972881215,0
4392,[-0.3324069],0,0.22884101791139883,0
4393,[0.48485697],0,0.33821284768199417,0
4394,[-0.32504416],0,0.22970640274342624,0
4395,[-0.08943656],0,0.25860021969285557,0
4396,[-0.38394606],0,0.22284765506635082,0
4397,[-0.36922059],0,0.22454854625878515,0
4398,[-0.3324069],0,0.22884101791139883,0
4399,[-0.0967993],0,0.2576623929586024,0
4400,[-0.36922059],0,0.22454854625878515,0
4401,[-0.28086773],0,0.2349468388807336,0
4402,[-0.36922059],0,0.22454854625878515,0
4403,[0.39650412],0,0.3251868360575717,0
4404,[0.44804328],0,0.33275407535282986,0
4405,[-0.05998561],0,0.2623736923129206,0
4406,[0.67628815],0,0.3672717043232125,0
4407,[-0.36922059],0,0.22454854625878515,0
4408,[-0.33976963],0,0.22797792838922726,0
4409,[-0.33976963],0,0.22797792838922726,0
4410,[-0.19987762],0,0.24476767302604735,0
4411,[-0.19987762],0,0.24476767302604735,0
4412,[-0.19987762],0,0.24476767302604735,0
4413,[2.16356114],1,0.6095240679218515,1
4414,[-0.37658332],0,0.22369694989768038,0
4415,[-0.35449511],0,0.22625863996855017,0
4416,[-0.29559321],0,0.23319086923413684,0
4417,[-0.273505],0,0.23582825239157945,0
4418,[-0.31768142],0,0.23057408163494575,0
4419,[0.59529804],0,0.35484505028549396,0
4420,[-0.32504416],0,0.22970640274342624,0
4421,[-0.31768142],0,0.23057408163494575,0
4422,[-0.37658332],0,0.22369694989768038,0
4423,[-0.3324069],0,0.22884101791139883,0
4424,[-0.38394606],0,0.22284765506635082,0
4425,[0.05045546],0,0.27683649365421736,0
4426,[-0.36185785],0,0.22540244326425163,0
4427,[0.4112296],0,0.3273398285698057,0
4428,[-0.14833846],0,0.2511600393090374,0
4429,[-0.31031868],0,0.23144405327379064,0
4430,[0.02100451],0,0.27293198090580323,0
4431,[-0.37658332],0,0.22369694989768038,0
4432,[0.97816039],1,0.41504437270896566,0
4433,[-0.02317192],1,0.26714013627120475,0
4434,[-0.22932857],0,0.24116462466994137,0
4435,[-0.37658332],1,0.22369694989768038,0
4436,[0.04309272],0,0.27585713931924244,0
4437,[-0.03053466],1,0.26618245831901666,0
4438,[0.67628815],1,0.3672717043232125,0
4439,[0.40386686],0,0.3262624163870565,0
4440,[-0.35449511],0,0.22625863996855017,0
4441,[-0.01580918],1,0.26810000094780256,0
4442,[-0.29559321],0,0.23319086923413684,0
4443,[-0.23669131],0,0.24026953735846168,0
4444,[1.65553224],0,0.5268241045725242,1
4445,[-0.03053466],0,0.26618245831901666,0
4446,[0.81618016],1,0.38914899220339744,0
4447,[-0.31768142],0,0.23057408163494575,0
4448,[-0.17778941],0,0.24749372977250944,0
4449,[-0.34713237],0,0.2271171353657484,0
4450,[-0.28086773],0,0.2349468388807336,0
4451,[-0.28086773],0,0.2349468388807336,0
4452,[0.20507294],0,0.29789009651391046,0
4453,[-0.35449511],0,0.22625863996855017,0
4454,[1.21376799],1,0.45352516960815104,0
4455,[-0.36922059],0,0.22454854625878515,0
4456,[-0.19251488],0,0.2456740987026466,0
4457,[0.12408283],1,0.2867470916514032,0
4458,[-0.36922059],0,0.22454854625878515,0
4459,[-0.31768142],0,0.23057408163494575,0
4460,[-0.30295595],0,0.23231631628571797,0
4461,[0.4112296],1,0.3273398285698057,0
4462,[-0.34713237],0,0.2271171353657484,0
4463,[-0.37658332],0,0.22369694989768038,0
4464,[-0.37658332],0,0.22369694989768038,0
4465,[-0.37658332],0,0.22369694989768038,0
4466,[0.90453301],0,0.4032062417811796,0
4467,[-0.31768142],0,0.23057408163494575,0
4468,[-0.37658332],0,0.22369694989768038,0
4469,[-0.0967993],0,0.2576623929586024,0
4470,[-0.33976963],0,0.22797792838922726,0
4471,[-0.37658332],0,0.22369694989768038,0
4472,[-0.10416203],0,0.2567267895992245,0
4473,[-0.10416203],0,0.2567267895992245,0
4474,[-0.17778941],0,0.24749372977250944,0
4475,[-0.14097572],0,0.2520822358964902,0
4476,[-0.0967993],0,0.2576623929586024,0
4477,[-0.36922059],0,0.22454854625878515,0
4478,[0.07990641],0,0.2807752929717365,0
4479,[-0.273505],1,0.23582825239157945,0
4480,[-0.2146031],0,0.24296161340346434,0
4481,[0.10935736],0,0.2847480668387268,0
4482,[-0.19987762],0,0.24476767302604735,0
4483,[-0.19987762],0,0.24476767302604735,0
4484,[-0.19987762],0,0.24476767302604735,0
4485,[-0.19987762],0,0.24476767302604735,0
4486,[-0.17778941],0,0.24749372977250944,0
4487,[-0.37658332],0,0.22369694989768038,0
4488,[-0.36185785],0,0.22540244326425163,0
4489,[-0.36922059],0,0.22454854625878515,0
4490,[-0.38394606],0,0.22284765506635082,0
4491,[-0.35449511],0,0.22625863996855017,0
4492,[-0.28086773],1,0.2349468388807336,0
4493,[0.02100451],0,0.27293198090580323,0
4494,[-0.22932857],0,0.24116462466994137,0
4495,[0.5879353],0,0.35372471360001484,0
4496,[-0.31768142],0,0.23057408163494575,0
4497,[-0.31768142],0,0.23057408163494575,0
4498,[-0.36922059],0,0.22454854625878515,0
4499,[0.26397485],0,0.30614863095459965,0
4500,[-0.31768142],0,0.23057408163494575,0
4501,[-0.17042667],0,0.24840693016099238,0
4502,[-0.17778941],0,0.24749372977250944,0
4503,[-0.17778941],0,0.24749372977250944,0
4504,[-0.17778941],0,0.24749372977250944,0
4505,[-0.35449511],0,0.22625863996855017,0
4506,[-0.24405405],0,0.2393767242048681,0
4507,[-0.36922059],0,0.22454854625878515,0
4508,[0.07990641],0,0.2807752929717365,0
4509,[-0.37658332],0,0.22369694989768038,0
4510,[-0.37658332],0,0.22369694989768038,0
4511,[-0.37658332],0,0.22369694989768038,0
4512,[-0.35449511],0,0.22625863996855017,0
4513,[-0.30295595],0,0.23231631628571797,0
4514,[-0.23669131],0,0.24026953735846168,0
4515,[-0.273505],1,0.23582825239157945,0
4516,[-0.37658332],0,0.22369694989768038,0
4517,[-0.35449511],0,0.22625863996855017,0
4518,[-0.24405405],0,0.2393767242048681,0
4519,[-0.35449511],0,0.22625863996855017,0
4520,[-0.35449511],0,0.22625863996855017,0
4521,[-0.35449511],0,0.22625863996855017,0
4522,[-0.35449511],0,0.22625863996855017,0
4523,[-0.38394606],0,0.22284765506635082,0
4524,[-0.32504416],0,0.22970640274342624,0
4525,[0.07254367],0,0.27978739552374243,0
4526,[0.4701315],0,0.33602406540852275,0
4527,[-0.23669131],0,0.24026953735846168,0
4528,[0.4701315],0,0.33602406540852275,0
4529,[3.00291322],1,0.7317662700122419,1
4530,[-0.0967993],1,0.2576623929586024,0
4531,[-0.25877952],1,0.2375979283448524,0
4532,[-0.36922059],0,0.22454854625878515,0
4533,[-0.3324069],0,0.22884101791139883,0
4534,[-0.11152477],0,0.25579341289694296,0
4535,[-0.36922059],0,0.22454854625878515,0
4536,[-0.33976963],0,0.22797792838922726,0
4537,[-0.36922059],0,0.22454854625878515,0
4538,[-0.05262287],0,0.2633225842644037,0
4539,[-0.33976963],0,0.22797792838922726,0
4540,[-0.33976963],0,0.22797792838922726,0
4541,[-0.33976963],0,0.22797792838922726,0
4542,[-0.3324069],0,0.22884101791139883,0
4543,[-0.28823047],1,0.2340677106198393,0
4544,[-0.3324069],0,0.22884101791139883,0
4545,[-0.20724036],0,0.24386351048078023,0
4546,[-0.38394606],0,0.22284765506635082,0
4547,[0.06518093],0,0.2788016265593577,0
4548,[-0.35449511],0,0.22625863996855017,0
4549,[-0.28086773],0,0.2349468388807336,0
4550,[-0.36922059],0,0.22454854625878515,0
4551,[-0.01580918],0,0.26810000094780256,0
4552,[-0.34713237],0,0.2271171353657484,0


==> original_data/LApredict/LApredict_calibrated_platt_scaling/qt/raw_data_platt_scaling_testset.csv <==
Index,p_calibrated_nps,p_calibrated_nps_cal
1,0.30313991614696933,0.2966309094663428
2,0.3062645787421954,0.2992136954534728
3,0.29831535612189514,0.2864301182402063
4,0.30661287230927786,0.2860096673955756
5,0.2925167685460611,0.2889605741628576
6,0.29387518654788486,0.28685093885089286
7,0.29557837650978974,0.2944884678281435
8,0.29591970124251327,0.30703867022525566
9,0.3414043539630185,0.29065489634859504
10,0.2928560276557747,0.3009426918136214
11,0.2925167685460611,0.2881156152242988
12,0.30313991614696933,0.2932073395507579
13,0.29183894243310415,0.3172007847424276
14,0.2928560276557747,0.2881156152242988
15,0.3136247688098193,0.3101123071659055
16,0.3136247688098193,0.3031119151543775
17,0.3010668476578171,0.2936340198757334
18,0.29831535612189514,0.28727212882327463
19,0.29387518654788486,0.3904041549157286
20,0.36270738188320456,0.353880832621945
21,0.29217774006527686,0.3180929279499146
22,0.38456350039844367,0.5197854512413715
23,0.42400683401737793,0.29534436255138896
24,0.29591970124251327,0.2949162345669887
25,0.30348621077305915,0.29577285133133063
26,0.31751819005563797,0.2860096673955756
27,0.29217774006527686,0.2936340198757334
28,0.31397764432872516,0.28727212882327463
29,0.2928560276557747,0.29065489634859504
30,0.2979724375762759,0.29534436255138896
31,0.3017569737449884,0.3044176807020502
32,0.29217774006527686,0.30660096621653254
33,0.29387518654788486,0.30572660358313597
34,0.3017569737449884,0.28769368775071447
35,0.3799199428492357,0.40073702096581637
36,0.32000922621478356,0.3230234902329263
37,0.29319551717381626,0.2860096673955756
38,0.30210237343554674,0.2889605741628576
39,0.29387518654788486,0.3052899459752695
40,0.29353523687866606,0.3101123071659055
41,0.29217774006527686,0.3005099094214391
42,0.2966030356228094,0.297920691253493
43,0.2976297460196192,0.30398207403977
44,0.29353523687866606,0.2992136954534728
45,0.2928560276557747,0.3114347526089826
46,0.2952372803874912,0.2864301182402063
47,0.31045861902156846,0.29835133522823626
48,0.29183894243310415,0.31764668894090664
49,0.2976297460196192,0.3009426918136214
50,0.29421536595811437,0.2860096673955756
51,0.29217774006527686,0.28938360479861336
52,0.29217774006527686,0.297920691253493
53,0.36157174463014063,0.2996454107650213
54,0.3045264323303328,0.344062474853866
55,0.2962612543567855,0.30485363818068056
56,0.2925167685460611,0.29235506840758974
57,0.29353523687866606,0.2936340198757334
58,0.30765907695475087,0.29278102224851726
59,0.3129196645131513,0.4042015160729444
60,0.309757420558306,0.5464161079577344
61,0.31080954529320165,0.2992136954534728
62,0.3010668476578171,0.3348337585007178
63,0.327182922998442,0.41865281710724
64,0.30003334541602467,0.28685093885089286
65,0.29319551717381626,0.28727212882327463
66,0.29421536595811437,0.28558958671908674
67,0.2925167685460611,0.2992136954534728
68,0.29557837650978974,0.3289015944810176
69,0.2925167685460611,0.28558958671908674
70,0.29217774006527686,0.29023076631293243
71,0.2925167685460611,0.2885379108328364
72,0.29217774006527686,0.31231809646946257
73,0.29319551717381626,0.2860096673955756
74,0.29387518654788486,0.29107939200418964
75,0.29353523687866606,0.29278102224851726
76,0.29387518654788486,0.3044176807020502
77,0.2925167685460611,0.32708712575067506
78,0.29353523687866606,0.30572660358313597
79,0.3094071489008124,0.29534436255138896
80,0.29353523687866606,0.3316328822921161
81,0.2986585014211573,0.29107939200418964
82,0.2952372803874912,0.2919294784642682
83,0.2979724375762759,0.28727212882327463
84,0.3536661195822572,0.28685093885089286
85,0.29217774006527686,0.2860096673955756
86,0.2966030356228094,0.369079715152198
87,0.2928560276557747,0.2864301182402063
88,0.29387518654788486,0.2860096673955756
89,0.29217774006527686,0.28938360479861336
90,0.2928560276557747,0.344062474853866
91,0.2925167685460611,0.29534436255138896
92,0.29217774006527686,0.2996454107650213
93,0.2925167685460611,0.32077736101090437
94,0.29217774006527686,0.4383052136642176
95,0.29387518654788486,0.2974904053261464
96,0.29353523687866606,0.30660096621653254
97,0.29728728168632385,0.32032912516387446
98,0.2925167685460611,0.28727212882327463
99,0.2952372803874912,0.2992136954534728
100,0.30348621077305915,0.3362102497115482
101,0.2966030356228094,0.30791512106757285
102,0.2925167685460611,0.3894250235148134
103,0.29728728168632385,0.28938360479861336
104,0.2952372803874912,0.36334775676880166
105,0.30072212174933866,0.2860096673955756
106,0.30244799723046273,0.2885379108328364
107,0.2925167685460611,0.28558958671908674
108,0.2928560276557747,0.28938360479861336
109,0.2990018732378227,0.30398207403977
110,0.2945557748850766,0.28685093885089286
111,0.2966030356228094,0.28685093885089286
112,0.2925167685460611,0.2864301182402063
113,0.29319551717381626,0.309672179576173
114,0.29831535612189514,0.3180929279499146
115,0.2948964131035747,0.2944884678281435
116,0.29319551717381626,0.31764668894090664
117,0.2925167685460611,0.28558958671908674
118,0.29319551717381626,0.2919294784642682
119,0.29387518654788486,0.324375106502912
120,0.29217774006527686,0.2864301182402063
121,0.29217774006527686,0.2860096673955756
122,0.2925167685460611,0.2962017004545121
123,0.29557837650978974,0.28685093885089286
124,0.2925167685460611,0.2885379108328364
125,0.39508759622505796,0.28938360479861336
126,0.2962612543567855,0.2970604779099437
127,0.2952372803874912,0.2860096673955756
128,0.2925167685460611,0.29835133522823626
129,0.29217774006527686,0.3403563721745892
130,0.29183894243310415,0.2970604779099437
131,0.2925167685460611,0.309672179576173
132,0.3101079106874277,0.2864301182402063
133,0.2925167685460611,0.3031119151543775
134,0.2928560276557747,0.29577285133133063
135,0.2928560276557747,0.3052899459752695
136,0.29831535612189514,0.2885379108328364
137,0.29319551717381626,0.3357511087886415
138,0.2966030356228094,0.29235506840758974
139,0.2996892954737983,0.30137582894284365
140,0.29183894243310415,0.28727212882327463
141,0.3465815778407519,0.30485363818068056
142,0.3027938448833669,0.3366697002765647
143,0.2928560276557747,0.5606561176416955
144,0.29353523687866606,0.30398207403977
145,0.30003334541602467,0.29835133522823626
146,0.29421536595811437,0.2919294784642682
147,0.2925167685460611,0.28727212882327463
148,0.2996892954737983,0.28938360479861336
149,0.29934547133473016,0.3101123071659055
150,0.2925167685460611,0.30398207403977
151,0.30244799723046273,0.3194336481403056
152,0.2928560276557747,0.28727212882327463
153,0.29217774006527686,0.2864301182402063
154,0.29319551717381626,0.3009426918136214
155,0.29421536595811437,0.28938360479861336
156,0.2928560276557747,0.294061062782579
157,0.30072212174933866,0.32032912516387446
158,0.29421536595811437,0.294061062782579
159,0.29217774006527686,0.30879295890412234
160,0.3122154243719819,0.3316328822921161
161,0.3027938448833669,0.2860096673955756
162,0.29217774006527686,0.32482629813973724
163,0.29217774006527686,0.29150425285256054
164,0.29728728168632385,0.2944884678281435
165,0.29217774006527686,0.28685093885089286
166,0.29217774006527686,0.34918944434588556
167,0.2962612543567855,0.29577285133133063
168,0.29217774006527686,0.30791512106757285
169,0.31327210877936684,0.28685093885089286
170,0.306961386706108,0.2864301182402063
171,0.29934547133473016,0.2962017004545121
172,0.2976297460196192,0.2970604779099437
173,0.29421536595811437,0.2885379108328364
174,0.29319551717381626,0.29023076631293243
175,0.29831535612189514,0.28685093885089286
176,0.29387518654788486,0.3145324221418586
177,0.3059165062622763,0.321674824463237
178,0.3239444987119474,0.3149763056586037
179,0.3010668476578171,0.3316328822921161
180,0.29831535612189514,0.35529380134645455
181,0.29591970124251327,0.2885379108328364
182,0.29557837650978974,0.31364567184550257
183,0.29217774006527686,0.2962017004545121
184,0.29217774006527686,0.2860096673955756
185,0.2928560276557747,0.309672179576173
186,0.2948964131035747,0.3158650866645654
187,0.2948964131035747,0.2860096673955756
188,0.29217774006527686,0.3031119151543775
189,0.29217774006527686,0.2992136954534728
190,0.29319551717381626,0.2860096673955756
191,0.29217774006527686,0.2860096673955756
192,0.29183894243310415,0.28938360479861336
193,0.29319551717381626,0.294061062782579
194,0.2966030356228094,0.3343755504459711
195,0.32754377370022014,0.2864301182402063
196,0.2952372803874912,0.2860096673955756
197,0.2925167685460611,0.3005099094214391
198,0.2948964131035747,0.30007748224607617
199,0.29217774006527686,0.29150425285256054
200,0.36232866515455336,0.2889605741628576
201,0.2928560276557747,0.37244061906161013
202,0.2928560276557747,0.3118762535399359
203,0.7782328803969588,0.3904041549157286
204,0.5700293382919451,0.2864301182402063
205,0.30417946911525356,0.2864301182402063
206,0.2928560276557747,0.3705185692658369
207,0.30313991614696933,0.29065489634859504
208,0.29353523687866606,0.2885379108328364
209,0.29217774006527686,0.29835133522823626
210,0.2966030356228094,0.2881156152242988
211,0.2952372803874912,0.28727212882327463
212,0.29217774006527686,0.2996454107650213
213,0.301411798404236,0.30398207403977
214,0.29353523687866606,0.3026773639205991
215,0.29217774006527686,0.3362102497115482
216,0.2925167685460611,0.3529402673040738
217,0.29217774006527686,0.331176873640313
218,0.29728728168632385,0.2881156152242988
219,0.29421536595811437,0.30791512106757285
220,0.29217774006527686,0.32935601299709444
221,0.29217774006527686,0.2864301182402063
222,0.29934547133473016,0.2860096673955756
223,0.29831535612189514,0.352000839954973
224,0.29387518654788486,0.310552778888416
225,0.30072212174933866,0.28685093885089286
226,0.2925167685460611,0.3394328690012828
227,0.2928560276557747,0.29235506840758974
228,0.301411798404236,0.3109935942135783
229,0.29353523687866606,0.29278102224851726
230,0.4530499606676482,0.37871491414488256
231,0.2925167685460611,0.29835133522823626
232,0.29421536595811437,0.29278102224851726
233,0.2952372803874912,0.3009426918136214
234,0.3010668476578171,0.30791512106757285
235,0.3027938448833669,0.2996454107650213
236,0.2990018732378227,0.297920691253493
237,0.30765907695475087,0.29577285133133063
238,0.30765907695475087,0.30137582894284365
239,0.2952372803874912,0.2966309094663428
240,0.301411798404236,0.2860096673955756
241,0.29217774006527686,0.30485363818068056
242,0.29217774006527686,0.29023076631293243
243,0.3129196645131513,0.31364567184550257
244,0.2962612543567855,0.3022431654818382
245,0.29557837650978974,0.3167552159210535
246,0.2925167685460611,0.363823965981376
247,0.29217774006527686,0.30485363818068056
248,0.5110856204226116,0.2970604779099437
249,0.3073101216743508,0.309672179576173
250,0.2925167685460611,0.31320280616492474
251,0.2966030356228094,0.2860096673955756
252,0.2928560276557747,0.3114347526089826
253,0.29217774006527686,0.2949162345669887
254,0.2928560276557747,0.28980700232207485
255,0.2945557748850766,0.3074767220136437
256,0.29319551717381626,0.2860096673955756
257,0.2925167685460611,0.31764668894090664
258,0.2962612543567855,0.3289015944810176
259,0.2925167685460611,0.30703867022525566
260,0.29421536595811437,0.2944884678281435
261,0.32826608685634534,0.2864301182402063
262,0.2952372803874912,0.29278102224851726
263,0.2952372803874912,0.3026773639205991
264,0.30072212174933866,0.2860096673955756
265,0.32682227662948715,0.32663431299948503
266,0.29387518654788486,0.31853950120060526
267,0.29387518654788486,0.40172588095939527
268,0.2928560276557747,0.30616361049931
269,0.29217774006527686,0.3031119151543775
270,0.2925167685460611,0.34732097733962247
271,0.327182922998442,0.2860096673955756
272,0.301411798404236,0.3022431654818382
273,0.2962612543567855,0.30791512106757285
274,0.29421536595811437,0.30398207403977
275,0.30417946911525356,0.32935601299709444
276,0.2925167685460611,0.2996454107650213
277,0.29591970124251327,0.29235506840758974
278,0.2925167685460611,0.28727212882327463
279,0.29217774006527686,0.2860096673955756
280,0.29217774006527686,0.4146511630168955
281,0.29831535612189514,0.2881156152242988
282,0.29217774006527686,0.29534436255138896
283,0.2966030356228094,0.3005099094214391
284,0.29387518654788486,0.3035468186919418
285,0.3062645787421954,0.2864301182402063
286,0.2962612543567855,0.2864301182402063
287,0.29728728168632385,0.31630998304108876
288,0.29387518654788486,0.2881156152242988
289,0.30765907695475087,0.3149763056586037
290,0.3772212570541723,0.30137582894284365
291,0.31468404072418243,0.2974904053261464
292,0.29217774006527686,0.30007748224607617
293,0.339932000461724,0.32392424090620914
294,0.2966030356228094,0.29577285133133063
295,0.29183894243310415,0.28769368775071447
296,0.29217774006527686,0.3052899459752695
297,0.3010668476578171,0.34499199550270293
298,0.2925167685460611,0.30616361049931
299,0.29217774006527686,0.34499199550270293
300,0.29217774006527686,0.3543515401726781
301,0.29217774006527686,0.2860096673955756
302,0.2928560276557747,0.29278102224851726
303,0.2925167685460611,0.29107939200418964
304,0.3232271190754093,0.31764668894090664
305,0.3010668476578171,0.4022206115369568
306,0.29217774006527686,0.3180929279499146
307,0.2928560276557747,0.29235506840758974
308,0.30661287230927786,0.35670929709150134
309,0.3027938448833669,0.2881156152242988
310,0.2925167685460611,0.2860096673955756
311,0.30003334541602467,0.2864301182402063
312,0.30348621077305915,0.2864301182402063
313,0.29591970124251327,0.28685093885089286
314,0.29217774006527686,0.5464161079577344
315,0.29217774006527686,0.28685093885089286
316,0.29319551717381626,0.309672179576173
317,0.2925167685460611,0.29835133522823626
318,0.2925167685460611,0.2936340198757334
319,0.3185845083760395,0.28727212882327463
320,0.29353523687866606,0.3052899459752695
321,0.30244799723046273,0.2864301182402063
322,0.34287977197061315,0.29065489634859504
323,0.2990018732378227,0.38113908314449274
324,0.29217774006527686,0.30703867022525566
325,0.30003334541602467,0.2864301182402063
326,0.3003776209214862,0.28558958671908674
327,0.29591970124251327,0.2889605741628576
328,0.29728728168632385,0.30835386687063177
329,0.29319551717381626,0.5515117882532703
330,0.29183894243310415,0.3366697002765647
331,0.3017569737449884,0.3298107507995796
332,0.29319551717381626,0.3529402673040738
333,0.2925167685460611,0.3022431654818382
334,0.30417946911525356,0.2966309094663428
335,0.3196527304737127,0.3118762535399359
336,0.2925167685460611,0.3933468232744899
337,0.29217774006527686,0.29278102224851726
338,0.2945557748850766,0.2864301182402063
339,0.2979724375762759,0.3022431654818382
340,0.2928560276557747,0.29835133522823626
341,0.2925167685460611,0.29235506840758974
342,0.30661287230927786,0.3487218903169989
343,0.29217774006527686,0.2881156152242988
344,0.29217774006527686,0.3681217689573506
345,0.2928560276557747,0.30572660358313597
346,0.4579272571775377,0.2944884678281435
347,0.29387518654788486,0.3074767220136437
348,0.3017569737449884,0.2932073395507579
349,0.29217774006527686,0.2885379108328364
350,0.38728204878788514,0.29835133522823626
351,0.29217774006527686,0.2966309094663428
352,0.29217774006527686,0.30398207403977
353,0.2925167685460611,0.3302658072610707
354,0.29217774006527686,0.2864301182402063
355,0.29217774006527686,0.30180932032703606
356,0.29217774006527686,0.3189864081218636
357,0.29217774006527686,0.2932073395507579
358,0.3125674362860396,0.36334775676880166
359,0.3045264323303328,0.2966309094663428
360,0.3003776209214862,0.30398207403977
361,0.2948964131035747,0.47454123331541964
362,0.2952372803874912,0.3225736063505915
363,0.2948964131035747,0.29577285133133063
364,0.29217774006527686,0.2889605741628576
365,0.3125674362860396,0.3543515401726781
366,0.29217774006527686,0.30572660358313597
367,0.2948964131035747,0.28769368775071447
368,0.29591970124251327,0.3172007847424276
369,0.3083576474104046,0.28769368775071447
370,0.3235857051958337,0.3022431654818382
371,0.2948964131035747,0.2919294784642682
372,0.29421536595811437,0.33851058571193443
373,0.29319551717381626,0.2962017004545121
374,0.3239444987119474,0.3035468186919418
375,0.31751819005563797,0.29150425285256054
376,0.3192964453928386,0.28685093885089286
377,0.32000922621478356,0.38454287022273914
378,0.29217774006527686,0.30485363818068056
379,0.29387518654788486,0.29107939200418964
380,0.29319551717381626,0.2885379108328364
381,0.2925167685460611,0.9439902974493262
382,0.3027938448833669,0.310552778888416
383,0.2928560276557747,0.3189864081218636
384,0.2925167685460611,0.3172007847424276
385,0.29217774006527686,0.28558958671908674
386,0.29217774006527686,0.3005099094214391
387,0.3038327285125046,0.3022431654818382
388,0.3073101216743508,0.2974904053261464
389,0.2990018732378227,0.2992136954534728
390,0.2952372803874912,0.32663431299948503
391,0.29353523687866606,0.28769368775071447
392,0.2925167685460611,0.2966309094663428
393,0.2925167685460611,0.3109935942135783
394,0.29319551717381626,0.28769368775071447
395,0.30003334541602467,0.34174390235871493
396,0.29557837650978974,0.2881156152242988
397,0.29387518654788486,0.28727212882327463
398,0.2966030356228094,0.3695590760210181
399,0.2928560276557747,0.2860096673955756
400,0.2979724375762759,0.29577285133133063
401,0.38495142773446356,0.29278102224851726
402,0.38146540109868965,0.3158650866645654
403,0.30765907695475087,0.3261818232521789
404,0.29217774006527686,0.6105507798591868
405,0.2925167685460611,0.33254584733853093
406,0.29557837650978974,0.2864301182402063
407,0.29217774006527686,0.31853950120060526
408,0.3279048284235712,0.34313414665846764
409,0.2928560276557747,0.28685093885089286
410,0.2945557748850766,0.34732097733962247
411,0.31468404072418243,0.30398207403977
412,0.30870726206255,0.2885379108328364
413,0.31151205057424564,0.2949162345669887
414,0.2928560276557747,0.2860096673955756
415,0.2979724375762759,0.3149763056586037
416,0.5249960954603163,0.2860096673955756
417,0.4041303322714516,0.29023076631293243
418,0.29217774006527686,0.29278102224851726
419,0.3003776209214862,0.3595477884130325
420,0.2990018732378227,0.310552778888416
421,0.29557837650978974,0.29065489634859504
422,0.2925167685460611,0.28769368775071447
423,0.29591970124251327,0.29065489634859504
424,0.2925167685460611,0.28558958671908674
425,0.2925167685460611,0.2944884678281435
426,0.2925167685460611,0.28727212882327463
427,0.2928560276557747,0.2881156152242988
428,0.7690504834181161,0.28685093885089286
429,0.3414043539630185,0.2881156152242988
430,0.29217774006527686,0.3320892070710335
431,0.2925167685460611,0.2860096673955756
432,0.30661287230927786,0.28558958671908674
433,0.29591970124251327,0.32482629813973724
434,0.2928560276557747,0.30835386687063177
435,0.29217774006527686,0.2860096673955756
436,0.8138150607628961,0.2864301182402063
437,0.29353523687866606,0.31364567184550257
438,0.29217774006527686,0.2919294784642682
439,0.32286874065198645,0.35670929709150134
440,0.29217774006527686,0.2860096673955756
441,0.29319551717381626,0.2992136954534728
442,0.29557837650978974,0.28769368775071447
443,0.29217774006527686,0.2966309094663428
444,0.36536314956520105,0.28685093885089286
445,0.29217774006527686,0.3230234902329263
446,0.29319551717381626,0.28685093885089286
447,0.4955192781867724,0.3005099094214391
448,0.29217774006527686,0.3031119151543775
449,0.2966030356228094,0.2949162345669887
450,0.29353523687866606,0.3044176807020502
451,0.4344449740594469,0.28727212882327463
452,0.29217774006527686,0.3167552159210535
453,0.3003776209214862,0.39187450687157915
454,0.3062645787421954,0.3005099094214391
455,0.4348476662523052,0.2885379108328364
456,0.29831535612189514,0.29278102224851726
457,0.29934547133473016,0.36192073891629545
458,0.29319551717381626,0.31276028085830504
459,0.29217774006527686,0.4046972331090951
460,0.2976297460196192,0.2864301182402063
461,0.29353523687866606,0.29235506840758974
462,0.29217774006527686,0.6451541738698074
463,0.305221025588988,0.2864301182402063
464,0.29831535612189514,0.2860096673955756
465,0.2996892954737983,0.28727212882327463
466,0.29387518654788486,0.2864301182402063
467,0.3122154243719819,0.2881156152242988
468,0.3153912957411522,0.31320280616492474
469,0.29217774006527686,0.29835133522823626
470,0.3465815778407519,0.3348337585007178
471,0.3217948545632485,0.2974904053261464
472,0.2925167685460611,0.324375106502912
473,0.29557837650978974,0.31276028085830504
474,0.29217774006527686,0.2881156152242988
475,0.8649264694747186,0.2889605741628576
476,0.2928560276557747,0.2885379108328364
477,0.2925167685460611,0.3426704314682449
478,0.31751819005563797,0.2944884678281435
479,0.29591970124251327,0.2881156152242988
480,0.2925167685460611,0.35529380134645455
481,0.2925167685460611,0.2889605741628576
482,0.30661287230927786,0.3172007847424276
483,0.29934547133473016,0.3298107507995796
484,0.3027938448833669,0.28685093885089286
485,0.29183894243310415,0.2860096673955756
486,0.2928560276557747,0.30572660358313597
487,0.29183894243310415,0.29150425285256054
488,0.29353523687866606,0.29235506840758974
489,0.2962612543567855,0.2944884678281435
490,0.2925167685460611,0.30923239664705965
491,0.2966030356228094,0.2860096673955756
492,0.29217774006527686,0.3009426918136214
493,0.2925167685460611,0.35670929709150134
494,0.29217774006527686,0.31630998304108876
495,0.29387518654788486,0.3352922781662854
496,0.2925167685460611,0.30572660358313597
497,0.29217774006527686,0.3212259276389272
498,0.29934547133473016,0.30616361049931
499,0.3221526080968608,0.28727212882327463
500,0.2966030356228094,0.28938360479861336
501,0.29183894243310415,0.2864301182402063
502,0.29217774006527686,0.4423626301683403
503,0.2928560276557747,0.3348337585007178
504,0.305221025588988,0.2944884678281435
505,0.2952372803874912,0.2962017004545121
506,0.3129196645131513,0.30660096621653254
507,0.29217774006527686,0.2864301182402063
508,0.29319551717381626,0.2936340198757334
509,0.3286275486854925,0.31364567184550257
510,0.2925167685460611,0.2936340198757334
511,0.2928560276557747,0.3543515401726781
512,0.29183894243310415,0.30923239664705965
513,0.29183894243310415,0.34174390235871493
514,0.30003334541602467,0.2889605741628576
515,0.29831535612189514,0.2860096673955756
516,0.2925167685460611,0.2860096673955756
517,0.29217774006527686,0.2881156152242988
518,0.29217774006527686,0.30660096621653254
519,0.29183894243310415,0.34128108981529526
520,0.33188980588675376,0.2996454107650213
521,0.29557837650978974,0.28980700232207485
522,0.3214373099228172,0.3302658072610707
523,0.29387518654788486,0.3348337585007178
524,0.2928560276557747,0.30007748224607617
525,0.29353523687866606,0.2889605741628576
526,0.2962612543567855,0.28558958671908674
527,0.2928560276557747,0.28980700232207485
528,0.44656105311810945,0.29107939200418964
529,0.29217774006527686,0.28727212882327463
530,0.2925167685460611,0.28938360479861336
531,0.2945557748850766,0.30398207403977
532,0.29183894243310415,0.2860096673955756
533,0.29217774006527686,0.2864301182402063
534,0.29319551717381626,0.29107939200418964
535,0.34324910270266396,0.2881156152242988
536,0.29319551717381626,0.3022431654818382
537,0.29421536595811437,0.30791512106757285
538,0.31151205057424564,0.3459227030149913
539,0.29421536595811437,0.2881156152242988
540,0.2925167685460611,0.28938360479861336
541,0.2966030356228094,0.28938360479861336
542,0.36612345540523306,0.28685093885089286
543,0.31186362904401194,0.31320280616492474
544,0.3373628218359578,0.31630998304108876
545,0.2925167685460611,0.3225736063505915
546,0.301411798404236,0.30398207403977
547,0.2945557748850766,0.2864301182402063
548,0.29319551717381626,0.28980700232207485
549,0.29183894243310415,0.2881156152242988
550,0.29217774006527686,0.3403563721745892
551,0.3125674362860396,0.31320280616492474
552,0.2928560276557747,0.2932073395507579
553,0.29217774006527686,0.3022431654818382
554,0.306961386706108,0.32392424090620914
555,0.2925167685460611,0.31320280616492474
556,0.2928560276557747,0.2864301182402063
557,0.436459289882944,0.3366697002765647
558,0.2962612543567855,0.30660096621653254
559,0.2925167685460611,0.2864301182402063
560,0.29319551717381626,0.3022431654818382
561,0.29591970124251327,0.3167552159210535
562,0.29353523687866606,0.297920691253493
563,0.3017569737449884,0.29835133522823626
564,0.999999919525453,0.2864301182402063
565,0.29217774006527686,0.2881156152242988
566,0.2925167685460611,0.38065377095661423
567,0.30313991614696933,0.297920691253493
568,0.3111606892338818,0.28558958671908674
569,0.30417946911525356,0.32392424090620914
570,0.29387518654788486,0.2881156152242988
571,0.2925167685460611,0.3109935942135783
572,0.2925167685460611,0.2881156152242988
573,0.29217774006527686,0.3009426918136214
574,0.29831535612189514,0.28558958671908674
575,0.29728728168632385,0.2864301182402063
576,0.2976297460196192,0.2889605741628576
577,0.29217774006527686,0.30398207403977
578,0.3326169625355876,0.3031119151543775
579,0.34177292203158943,0.29577285133133063
580,0.31822885702001624,0.2949162345669887
581,0.29319551717381626,0.2881156152242988
582,0.2945557748850766,0.2860096673955756
583,0.29217774006527686,0.30616361049931
584,0.30210237343554674,0.2860096673955756
585,0.29319551717381626,0.2864301182402063
586,0.2948964131035747,0.2881156152242988
587,0.29319551717381626,0.2864301182402063
588,0.2925167685460611,0.28938360479861336
589,0.29183894243310415,0.3167552159210535
590,0.2945557748850766,0.28769368775071447
591,0.31080954529320165,0.28938360479861336
592,0.3003776209214862,0.3052899459752695
593,0.30870726206255,0.28980700232207485
594,0.29183894243310415,0.3796838624636459
595,0.29319551717381626,0.28685093885089286
596,0.29217774006527686,0.4032106692191489
597,0.29217774006527686,0.3005099094214391
598,0.29217774006527686,0.38649300269829384
599,0.29217774006527686,0.29878233678433863
600,0.29217774006527686,0.3705185692658369
601,0.29217774006527686,0.28769368775071447
602,0.29217774006527686,0.2974904053261464
603,0.29217774006527686,0.3035468186919418
604,0.29217774006527686,0.30137582894284365
605,0.29217774006527686,0.30703867022525566
606,0.29217774006527686,0.2970604779099437
607,0.29217774006527686,0.360496152084633
608,0.29217774006527686,0.4550893087301078
609,0.29217774006527686,0.294061062782579
610,0.29217774006527686,0.31630998304108876
611,0.29217774006527686,0.32708712575067506
612,0.29217774006527686,0.29023076631293243
613,0.29217774006527686,0.297920691253493
614,0.29217774006527686,0.3145324221418586
615,0.320722848507692,0.3403563721745892
616,0.29387518654788486,0.32392424090620914
617,0.2948964131035747,0.29878233678433863
618,0.29319551717381626,0.31231809646946257
619,0.2948964131035747,0.30572660358313597
620,0.29319551717381626,0.32844749587651917
621,0.33407366806721617,0.29107939200418964
622,0.3333449174627738,0.3074767220136437
623,0.3366305232538711,0.34128108981529526
624,0.2990018732378227,0.294061062782579
625,0.3094071489008124,0.31231809646946257
626,0.3003776209214862,0.2974904053261464
627,0.2945557748850766,0.30007748224607617
628,0.29183894243310415,0.2944884678281435
629,0.2928560276557747,0.47351499670009123
630,0.29319551717381626,0.3145324221418586
631,0.29728728168632385,0.3044176807020502
632,0.3315265277256608,0.4046972331090951
633,0.29557837650978974,0.38698110797157215
634,0.30765907695475087,0.2889605741628576
635,0.30313991614696933,0.3454572012516353
636,0.34251063138256926,0.28938360479861336
637,0.29557837650978974,0.2864301182402063
638,0.29217774006527686,0.2885379108328364
639,0.29217774006527686,0.3031119151543775
640,0.2925167685460611,0.2936340198757334
641,0.2948964131035747,0.33346007177403014
642,0.29319551717381626,0.32032912516387446
643,0.2928560276557747,0.32708712575067506
644,0.29353523687866606,0.29235506840758974
645,0.29557837650978974,0.29577285133133063
646,0.29217774006527686,0.2881156152242988
647,0.29217774006527686,0.28938360479861336
648,0.29353523687866606,0.28685093885089286
649,0.2925167685460611,0.36334775676880166
650,0.2925167685460611,0.500759039188697
651,0.3125674362860396,0.3212259276389272
652,0.29353523687866606,0.4678749251733111
653,0.29591970124251327,0.29023076631293243
654,0.29387518654788486,0.29235506840758974
655,0.29421536595811437,0.41315341150815604
656,0.29217774006527686,0.4101627503299415
657,0.29353523687866606,0.3044176807020502
658,0.30348621077305915,0.29107939200418964
659,0.29934547133473016,0.28727212882327463
660,0.2928560276557747,0.29878233678433863
661,0.2925167685460611,0.3026773639205991
662,0.3164537832796191,0.3705185692658369
663,0.29319551717381626,0.2949162345669887
664,0.3003776209214862,0.29278102224851726
665,0.31574524453351593,0.3662090012144043
666,0.327182922998442,0.3074767220136437
667,0.37491413420497216,0.3009426918136214
668,0.2976297460196192,0.31630998304108876
669,0.30210237343554674,0.3074767220136437
670,0.29557837650978974,0.29235506840758974
671,0.2962612543567855,0.3052899459752695
672,0.3164537832796191,0.3167552159210535
673,0.29557837650978974,0.49509962288104725
674,0.30313991614696933,0.35907401714938103
675,0.29591970124251327,0.2992136954534728
676,0.29217774006527686,0.2864301182402063
677,0.2962612543567855,0.28685093885089286
678,0.2979724375762759,0.3252778152139327
679,0.2925167685460611,0.32392424090620914
680,0.2928560276557747,0.35907401714938103
681,0.2945557748850766,0.34359816135145976
682,0.3264618349037043,0.28685093885089286
683,0.2986585014211573,0.2944884678281435
684,0.3164537832796191,0.3194336481403056
685,0.3094071489008124,0.3298107507995796
686,0.29387518654788486,0.29878233678433863
687,0.2945557748850766,0.3482546273287135
688,0.29183894243310415,0.4337504885192809
689,0.29421536595811437,0.28980700232207485
690,0.29387518654788486,0.28685093885089286
691,0.29387518654788486,0.29534436255138896
692,0.2952372803874912,0.28685093885089286
693,0.31327210877936684,0.352000839954973
694,0.29217774006527686,0.2970604779099437
695,0.29319551717381626,0.363823965981376
696,0.31822885702001624,0.31408887735393964
697,0.29831535612189514,0.28980700232207485
698,0.30870726206255,0.28558958671908674
699,0.29353523687866606,0.28727212882327463
700,0.3073101216743508,0.31231809646946257
701,0.29217774006527686,0.2996454107650213
702,0.32430349932153246,0.3487218903169989
703,0.29217774006527686,0.3487218903169989
704,0.29353523687866606,0.30485363818068056
705,0.29387518654788486,0.3320892070710335
706,0.29319551717381626,0.29107939200418964
707,0.29183894243310415,0.29577285133133063
708,0.2945557748850766,0.30879295890412234
709,0.32286874065198645,0.30616361049931
710,0.29217774006527686,0.30572660358313597
711,0.29387518654788486,0.28938360479861336
712,0.29217774006527686,0.2885379108328364
713,0.29591970124251327,0.3180929279499146
714,0.29183894243310415,0.28727212882327463
715,0.29591970124251327,0.3149763056586037
716,0.3101079106874277,0.310552778888416
717,0.2962612543567855,0.3398944684401582
718,0.29319551717381626,0.4678749251733111
719,0.29387518654788486,0.2860096673955756
720,0.2928560276557747,0.29023076631293243
721,0.3010668476578171,0.29278102224851726
722,0.2952372803874912,0.8994129441811359
723,0.2979724375762759,0.2864301182402063
724,0.2948964131035747,0.31320280616492474
725,0.2925167685460611,0.2881156152242988
726,0.3257415666185443,0.2860096673955756
727,0.2979724375762759,0.3172007847424276
728,0.296945044809868,0.28558958671908674
729,0.3122154243719819,0.28980700232207485
730,0.32000922621478356,0.28685093885089286
731,0.36993493285265844,0.2919294784642682
732,0.30244799723046273,0.3348337585007178
733,0.3080082522871336,0.29278102224851726
734,0.29217774006527686,0.29065489634859504
735,0.29728728168632385,0.3194336481403056
736,0.2925167685460611,0.3389715745339429
737,0.29319551717381626,0.28980700232207485
738,0.2952372803874912,0.28685093885089286
739,0.3090570959806367,0.28727212882327463
740,0.2966030356228094,0.30485363818068056
741,0.32000922621478356,0.29835133522823626
742,0.29831535612189514,0.3194336481403056
743,0.29183894243310415,0.2996454107650213
744,0.2925167685460611,0.28685093885089286
745,0.2925167685460611,0.2860096673955756
746,0.29591970124251327,0.31364567184550257
747,0.2925167685460611,0.28938360479861336
748,0.3333449174627738,0.2932073395507579
749,0.31822885702001624,0.28558958671908674
750,0.29557837650978974,0.2860096673955756
751,0.29319551717381626,0.2889605741628576
752,0.29217774006527686,0.2881156152242988
753,0.3010668476578171,0.32572965712049634
754,0.3059165062622763,0.4236699193544227
755,0.29217774006527686,0.2860096673955756
756,0.29217774006527686,0.3074767220136437
757,0.29319551717381626,0.30703867022525566
758,0.3369965747374869,0.29107939200418964
759,0.2952372803874912,0.3426704314682449
760,0.29387518654788486,0.28685093885089286
761,0.29319551717381626,0.2966309094663428
762,0.2948964131035747,0.2864301182402063
763,0.2966030356228094,0.310552778888416
764,0.29421536595811437,0.9292726411728706
765,0.29183894243310415,0.3172007847424276
766,0.29183894243310415,0.31764668894090664
767,0.2996892954737983,0.28769368775071447
768,0.35930511466827936,0.297920691253493
769,0.32000922621478356,0.28769368775071447
770,0.29183894243310415,0.3371294598230495
771,0.29217774006527686,0.3035468186919418
772,0.2986585014211573,0.3109935942135783
773,0.3221526080968608,0.30660096621653254
774,0.29421536595811437,0.28685093885089286
775,0.3059165062622763,0.2992136954534728
776,0.29217774006527686,0.3252778152139327
777,0.29183894243310415,0.41915378879660886
778,0.29217774006527686,0.39728242000272407
779,0.2925167685460611,0.2881156152242988
780,0.3450985962650457,0.2881156152242988
781,0.29217774006527686,0.28727212882327463
782,0.29217774006527686,0.2864301182402063
783,0.3510483449608573,0.28685093885089286
784,0.29421536595811437,0.3052899459752695
785,0.29217774006527686,0.2889605741628576
786,0.29217774006527686,0.3005099094214391
787,0.2925167685460611,0.28769368775071447
788,0.2928560276557747,0.2944884678281435
789,0.2952372803874912,0.2936340198757334
790,0.29217774006527686,0.47454123331541964
791,0.29728728168632385,0.28685093885089286
792,0.29217774006527686,0.28685093885089286
793,0.3491839662715214,0.3221240508968671
794,0.29217774006527686,0.3647771846024526
795,0.3192964453928386,0.29577285133133063
796,0.2925167685460611,0.28938360479861336
797,0.31080954529320165,0.28769368775071447
798,0.2945557748850766,0.3357511087886415
799,0.29217774006527686,0.2885379108328364
800,0.3136247688098193,0.29534436255138896
801,0.29217774006527686,0.2949162345669887
802,0.2925167685460611,0.2860096673955756
803,0.29217774006527686,0.2919294784642682
804,0.29217774006527686,0.28727212882327463
805,0.29217774006527686,0.2864301182402063
806,0.29217774006527686,0.28685093885089286
807,0.3164537832796191,0.30485363818068056
808,0.29183894243310415,0.3230234902329263
809,0.29387518654788486,0.353880832621945
810,0.320722848507692,0.35670929709150134
811,0.29591970124251327,0.32572965712049634
812,0.2925167685460611,0.2966309094663428
813,0.3232271190754093,0.28558958671908674
814,0.3055686551260154,0.309672179576173
815,0.29831535612189514,0.34220701647198476
816,0.31151205057424564,0.2860096673955756
817,0.29183894243310415,0.29065489634859504
818,0.31080954529320165,0.3316328822921161
819,0.30072212174933866,0.3261818232521789
820,0.29217774006527686,0.309672179576173
821,0.29831535612189514,0.3031119151543775
822,0.2962612543567855,0.2864301182402063
823,0.2928560276557747,0.30137582894284365
824,0.30417946911525356,0.29150425285256054
825,0.2952372803874912,0.28558958671908674
826,0.2952372803874912,0.2881156152242988
827,0.29319551717381626,0.2881156152242988
828,0.29353523687866606,0.28685093885089286
829,0.2925167685460611,0.2864301182402063
830,0.2945557748850766,0.2860096673955756
831,0.29387518654788486,0.3830826982516626
832,0.29934547133473016,0.2864301182402063
833,0.31327210877936684,0.2966309094663428
834,0.31609940714040197,0.28727212882327463
835,0.29217774006527686,0.46428996680840906
836,0.2925167685460611,0.28685093885089286
837,0.29217774006527686,0.3052899459752695
838,0.29557837650978974,0.30137582894284365
839,0.29934547133473016,0.3252778152139327
840,0.29591970124251327,0.45559971145559025
841,0.2952372803874912,0.2885379108328364
842,0.29387518654788486,0.2949162345669887
843,0.29217774006527686,0.2860096673955756
844,0.2925167685460611,0.29023076631293243
845,0.3506751032383447,0.35247041101517673
846,0.2945557748850766,0.33300280245385405
847,0.29183894243310415,0.30485363818068056
848,0.29183894243310415,0.3035468186919418
849,0.2925167685460611,0.3167552159210535
850,0.2928560276557747,0.28685093885089286
851,0.29217774006527686,0.29150425285256054
852,0.30313991614696933,0.2970604779099437
853,0.29353523687866606,0.30835386687063177
854,0.29183894243310415,0.28558958671908674
855,0.30072212174933866,0.2966309094663428
856,0.3136247688098193,0.29278102224851726
857,0.3045264323303328,0.28769368775071447
858,0.29217774006527686,0.2860096673955756
859,0.29217774006527686,0.28769368775071447
860,0.29183894243310415,0.28558958671908674
861,0.2925167685460611,0.3375895276881623
862,0.29353523687866606,0.2974904053261464
863,0.29353523687866606,0.36239614245599994
864,0.29557837650978974,0.30923239664705965
865,0.29217774006527686,0.31364567184550257
866,0.2925167685460611,0.3026773639205991
867,0.2928560276557747,0.30791512106757285
868,0.2966030356228094,0.30703867022525566
869,0.2948964131035747,0.2944884678281435
870,0.29831535612189514,0.2949162345669887
871,0.33443834093166996,0.294061062782579
872,0.29353523687866606,0.28685093885089286
873,0.29217774006527686,0.2889605741628576
874,0.29421536595811437,0.360496152084633
875,0.29217774006527686,0.4042015160729444
876,0.2928560276557747,0.28558958671908674
877,0.29387518654788486,0.2881156152242988
878,0.29217774006527686,0.2860096673955756
879,0.3055686551260154,0.28685093885089286
880,0.29319551717381626,0.2970604779099437
881,0.3038327285125046,0.2860096673955756
882,0.3045264323303328,0.2864301182402063
883,0.2928560276557747,0.2949162345669887
884,0.2925167685460611,0.31364567184550257
885,0.29217774006527686,0.2936340198757334
886,0.29217774006527686,0.28685093885089286
887,0.29319551717381626,0.309672179576173
888,0.29217774006527686,0.28685093885089286
889,0.29217774006527686,0.33300280245385405
890,0.2925167685460611,0.2860096673955756
891,0.29319551717381626,0.3009426918136214
892,0.29217774006527686,0.3571816870687665
893,0.29217774006527686,0.3695590760210181
894,0.3017569737449884,0.2919294784642682
895,0.3055686551260154,0.2889605741628576
896,0.633543997196855,0.28558958671908674
897,0.305221025588988,0.29534436255138896
898,0.2925167685460611,0.28558958671908674
899,0.301411798404236,0.3114347526089826
900,0.2925167685460611,0.29278102224851726
901,0.3003776209214862,0.2889605741628576
902,0.29217774006527686,0.28727212882327463
903,0.3094071489008124,0.34732097733962247
904,0.3080082522871336,0.28685093885089286
905,0.2948964131035747,0.30398207403977
906,0.320722848507692,0.2992136954534728
907,0.29217774006527686,0.2974904053261464
908,0.317163175021713,0.29023076631293243
909,0.3439883332004801,0.3009426918136214
910,0.29319551717381626,0.28980700232207485
911,0.29217774006527686,0.3031119151543775
912,0.29217774006527686,0.30137582894284365
913,0.29183894243310415,0.29878233678433863
914,0.645256457677468,0.30398207403977
915,0.29183894243310415,0.29577285133133063
916,0.29183894243310415,0.2936340198757334
917,0.29217774006527686,0.294061062782579
918,0.29217774006527686,0.2885379108328364
919,0.2986585014211573,0.29107939200418964
920,0.2925167685460611,0.29150425285256054
921,0.2945557748850766,0.2949162345669887
922,0.2952372803874912,0.2962017004545121
923,0.3003776209214862,0.29577285133133063
924,0.31468404072418243,0.2932073395507579
925,0.2945557748850766,0.294061062782579
926,0.29319551717381626,0.3035468186919418
927,0.2928560276557747,0.3167552159210535
928,0.2990018732378227,0.2864301182402063
929,0.2928560276557747,0.294061062782579
930,0.2925167685460611,0.2949162345669887
931,0.2925167685460611,0.28727212882327463
932,0.2976297460196192,0.2949162345669887
933,0.29387518654788486,0.2949162345669887
934,0.29421536595811437,0.29534436255138896
935,0.29557837650978974,0.2949162345669887
936,0.2925167685460611,0.28980700232207485
937,0.29353523687866606,0.2889605741628576
938,0.3059165062622763,0.29835133522823626
939,0.2986585014211573,0.28727212882327463
940,0.29728728168632385,0.3114347526089826
941,0.2925167685460611,0.2932073395507579
942,0.317163175021713,0.28980700232207485
943,0.29217774006527686,0.2881156152242988
944,0.29319551717381626,0.2881156152242988
945,0.29421536595811437,0.2992136954534728
946,0.29353523687866606,0.28980700232207485
947,0.29319551717381626,0.32935601299709444
948,0.30661287230927786,0.3052899459752695
949,0.3499291680384395,0.28769368775071447
950,0.29319551717381626,0.29835133522823626
951,0.2925167685460611,0.33254584733853093
952,0.29353523687866606,0.31231809646946257
953,0.2966030356228094,0.3026773639205991
954,0.306961386706108,0.3348337585007178
955,0.2928560276557747,0.3647771846024526
956,0.2966030356228094,0.2860096673955756
957,0.296945044809868,0.28727212882327463
958,0.965555477253849,0.2996454107650213
959,0.29353523687866606,0.3614456054913687
960,0.29217774006527686,0.3101123071659055
961,0.29217774006527686,0.34128108981529526
962,0.3073101216743508,0.2889605741628576
963,0.2945557748850766,0.294061062782579
964,0.2962612543567855,0.28727212882327463
965,0.5982847374114366,0.2881156152242988
966,0.2948964131035747,0.2962017004545121
967,0.2996892954737983,0.36334775676880166
968,0.29217774006527686,0.3172007847424276
969,0.2966030356228094,0.29065489634859504
970,0.2948964131035747,0.3035468186919418
971,0.29387518654788486,0.29107939200418964
972,0.29217774006527686,0.29150425285256054
973,0.29421536595811437,0.2881156152242988
974,0.29217774006527686,0.28980700232207485
975,0.2928560276557747,0.29065489634859504
976,0.304873617905849,0.363823965981376
977,0.2925167685460611,0.29835133522823626
978,0.29421536595811437,0.30180932032703606
979,0.29557837650978974,0.31364567184550257
980,0.29421536595811437,0.3557653534787258
981,0.2925167685460611,0.28727212882327463
982,0.2948964131035747,0.28685093885089286
983,0.29217774006527686,0.28769368775071447
984,0.296945044809868,0.28685093885089286
985,0.2928560276557747,0.28938360479861336
986,0.29217774006527686,0.7235373953537102
987,0.306961386706108,0.5888164512432565
988,0.29217774006527686,0.3005099094214391
989,0.2925167685460611,0.31630998304108876
990,0.29353523687866606,0.2932073395507579
991,0.30072212174933866,0.2881156152242988
992,0.30003334541602467,0.2962017004545121
993,0.31397764432872516,0.2881156152242988
994,0.29934547133473016,0.6095716265229038
995,0.29319551717381626,0.28980700232207485
996,0.29183894243310415,0.28727212882327463
997,0.296945044809868,0.30180932032703606
998,0.3125674362860396,0.28685093885089286
999,0.29934547133473016,0.310552778888416
1000,0.2925167685460611,0.31853950120060526
1001,0.3217948545632485,0.28685093885089286
1002,0.31822885702001624,0.722713299805803
1003,0.29421536595811437,0.6342449287627135
1004,0.30210237343554674,0.3035468186919418
1005,0.32502212060771746,0.9409788177222299
1006,0.29217774006527686,0.2944884678281435
1007,0.29319551717381626,0.2860096673955756
1008,0.2952372803874912,0.2860096673955756
1009,0.30765907695475087,0.28685093885089286
1010,0.2928560276557747,0.3109935942135783
1011,0.3480675451818402,0.29534436255138896
1012,0.29319551717381626,0.3352922781662854
1013,0.2952372803874912,0.294061062782579
1014,0.5413102292430424,0.2881156152242988
1015,0.29387518654788486,0.32935601299709444
1016,0.31080954529320165,0.29878233678433863
1017,0.29217774006527686,0.8767792413243048
1018,0.2925167685460611,0.3729217649427659
1019,0.2928560276557747,0.3189864081218636
1020,0.31327210877936684,0.3026773639205991
1021,0.29591970124251327,0.3225736063505915
1022,0.29319551717381626,0.2966309094663428
1023,0.29183894243310415,0.28685093885089286
1024,0.29183894243310415,0.28938360479861336
1025,0.29831535612189514,0.3212259276389272
1026,0.2966030356228094,0.47454123331541964
1027,0.3136247688098193,0.2864301182402063
1028,0.30417946911525356,0.2860096673955756
1029,0.3010668476578171,0.3044176807020502
1030,0.34695279065500306,0.30660096621653254
1031,0.29934547133473016,0.3172007847424276
1032,0.30003334541602467,0.294061062782579
1033,0.2962612543567855,0.28685093885089286
1034,0.2990018732378227,0.28558958671908674
1035,0.2948964131035747,0.3145324221418586
1036,0.31151205057424564,0.29577285133133063
1037,0.29217774006527686,0.2966309094663428
1038,0.29557837650978974,0.29023076631293243
1039,0.2928560276557747,0.31853950120060526
1040,0.29217774006527686,0.30791512106757285
1041,0.2925167685460611,0.3198812206802813
1042,0.2952372803874912,0.30180932032703606
1043,0.34546906049420445,0.2860096673955756
1044,0.2925167685460611,0.29577285133133063
1045,0.29353523687866606,0.2860096673955756
1046,0.2986585014211573,0.3194336481403056
1047,0.30003334541602467,0.2864301182402063
1048,0.30765907695475087,0.29878233678433863
1049,0.29421536595811437,0.2860096673955756
1050,0.30244799723046273,0.2860096673955756
1051,0.30072212174933866,0.29835133522823626
1052,0.29319551717381626,0.38113908314449274
1053,0.2925167685460611,0.294061062782579
1054,0.3094071489008124,0.2962017004545121
1055,0.29557837650978974,0.2860096673955756
1056,0.2928560276557747,0.6217452658568119
1057,0.29183894243310415,0.2860096673955756
1058,0.31433073505938475,0.3145324221418586
1059,0.29319551717381626,0.2864301182402063
1060,0.29591970124251327,0.29278102224851726
1061,0.29217774006527686,0.28685093885089286
1062,0.2925167685460611,0.28685093885089286
1063,0.29217774006527686,0.28558958671908674
1064,0.29183894243310415,0.29278102224851726
1065,0.2948964131035747,0.2936340198757334
1066,0.2925167685460611,0.30398207403977
1067,0.29421536595811437,0.2885379108328364
1068,0.29217774006527686,0.29534436255138896
1069,0.5229523500692689,0.29023076631293243
1070,0.29319551717381626,0.2860096673955756
1071,0.29421536595811437,0.28980700232207485
1072,0.31574524453351593,0.35247041101517673
1073,0.2945557748850766,0.30703867022525566
1074,0.2952372803874912,0.30180932032703606
1075,0.2925167685460611,0.2919294784642682
1076,0.29217774006527686,0.2881156152242988
1077,0.305221025588988,0.2919294784642682
1078,0.29353523687866606,0.3225736063505915
1079,0.29831535612189514,0.2974904053261464
1080,0.32430349932153246,0.3009426918136214
1081,0.29217774006527686,0.28558958671908674
1082,0.29217774006527686,0.29835133522823626
1083,0.2928560276557747,0.310552778888416
1084,0.29353523687866606,0.3044176807020502
1085,0.29421536595811437,0.3571816870687665
1086,0.29319551717381626,0.38259644123449094
1087,0.3017569737449884,0.2864301182402063
1088,0.31151205057424564,0.30180932032703606
1089,0.29319551717381626,0.28558958671908674
1090,0.29421536595811437,0.31630998304108876
1091,0.2976297460196192,0.2864301182402063
1092,0.2925167685460611,0.2944884678281435
1093,0.30210237343554674,0.3074767220136437
1094,0.31327210877936684,0.858612047785415
1095,0.33443834093166996,0.2962017004545121
1096,0.3010668476578171,0.2949162345669887
1097,0.29217774006527686,0.33804990320686723
1098,0.29217774006527686,0.309672179576173
1099,0.29557837650978974,0.33300280245385405
1100,0.36650385884332376,0.2932073395507579
1101,0.30210237343554674,0.2962017004545121
1102,0.2925167685460611,0.2860096673955756
1103,0.2962612543567855,0.2919294784642682
1104,0.29217774006527686,0.30007748224607617
1105,0.30765907695475087,0.3114347526089826
1106,0.29183894243310415,0.2932073395507579
1107,0.31822885702001624,0.2860096673955756
1108,0.29387518654788486,0.297920691253493
1109,0.29557837650978974,0.2966309094663428
1110,0.29591970124251327,0.31364567184550257
1111,0.5643973684714022,0.2860096673955756
1112,0.29217774006527686,0.28980700232207485
1113,0.29217774006527686,0.33851058571193443
1114,0.2925167685460611,0.36239614245599994
1115,0.29421536595811437,0.3801686971126777
1116,0.29557837650978974,0.30791512106757285
1117,0.2928560276557747,0.32708712575067506
1118,0.2925167685460611,0.29835133522823626
1119,0.2945557748850766,0.2881156152242988
1120,0.29217774006527686,0.2889605741628576
1121,0.3544156777393184,0.28685093885089286
1122,0.296945044809868,0.29235506840758974
1123,0.2945557748850766,0.28769368775071447
1124,0.29557837650978974,0.29023076631293243
1125,0.2925167685460611,0.3487218903169989
1126,0.29217774006527686,0.2864301182402063
1127,0.2945557748850766,0.28938360479861336
1128,0.2976297460196192,0.294061062782579
1129,0.29217774006527686,0.28685093885089286
1130,0.29217774006527686,0.28685093885089286
1131,0.296945044809868,0.37436670969955627
1132,0.29728728168632385,0.4121558007441616
1133,0.29217774006527686,0.30180932032703606
1134,0.29217774006527686,0.2864301182402063
1135,0.2952372803874912,0.3252778152139327
1136,0.2925167685460611,0.30007748224607617
1137,0.29217774006527686,0.30923239664705965
1138,0.29591970124251327,0.32708712575067506
1139,0.29217774006527686,0.3320892070710335
1140,0.29217774006527686,0.2996454107650213
1141,0.2966030356228094,0.2860096673955756
1142,0.29217774006527686,0.28727212882327463
1143,0.5506531594981362,0.2860096673955756
1144,0.3090570959806367,0.29835133522823626
1145,0.30313991614696933,0.2860096673955756
1146,0.29387518654788486,0.29878233678433863
1147,0.33188980588675376,0.2860096673955756
1148,0.29421536595811437,0.28727212882327463
1149,0.2925167685460611,0.5244069350677186
1150,0.30661287230927786,0.2860096673955756
1151,0.29319551717381626,0.29235506840758974
1152,0.29591970124251327,0.29235506840758974
1153,0.29387518654788486,0.28685093885089286
1154,0.2925167685460611,0.29150425285256054
1155,0.30313991614696933,0.2860096673955756
1156,0.2948964131035747,0.2970604779099437
1157,0.29591970124251327,0.3044176807020502
1158,0.2948964131035747,0.2860096673955756
1159,0.29421536595811437,0.2932073395507579
1160,0.2928560276557747,0.2881156152242988
1161,0.29217774006527686,0.2860096673955756
1162,0.2928560276557747,0.2864301182402063
1163,0.2928560276557747,0.28558958671908674
1164,0.29217774006527686,0.28727212882327463
1165,0.30072212174933866,0.29577285133133063
1166,0.29319551717381626,0.31231809646946257
1167,0.2925167685460611,0.3212259276389272
1168,0.29591970124251327,0.2860096673955756
1169,0.29183894243310415,0.2936340198757334
1170,0.46892929372088443,0.3035468186919418
1171,0.2986585014211573,0.2949162345669887
1172,0.29353523687866606,0.28980700232207485
1173,0.2925167685460611,0.28727212882327463
1174,0.29557837650978974,0.28769368775071447
1175,0.2928560276557747,0.2996454107650213
1176,0.29217774006527686,0.2860096673955756
1177,0.29217774006527686,0.29023076631293243
1178,0.2928560276557747,0.2932073395507579
1179,0.3055686551260154,0.3705185692658369
1180,0.29319551717381626,0.2860096673955756
1181,0.29728728168632385,0.30572660358313597
1182,0.29217774006527686,0.29577285133133063
1183,0.29217774006527686,0.294061062782579
1184,0.2928560276557747,0.29065489634859504
1185,0.29217774006527686,0.2864301182402063
1186,0.29217774006527686,0.28685093885089286
1187,0.29421536595811437,0.3225736063505915
1188,0.29319551717381626,0.309672179576173
1189,0.30003334541602467,0.28685093885089286
1190,0.29387518654788486,0.28938360479861336
1191,0.3153912957411522,0.2889605741628576
1192,0.3094071489008124,0.28980700232207485
1193,0.3027938448833669,0.2860096673955756
1194,0.2928560276557747,0.28938360479861336
1195,0.29353523687866606,0.38259644123449094
1196,0.3333449174627738,0.28727212882327463
1197,0.3253817406753562,0.3101123071659055
1198,0.3010668476578171,0.297920691253493
1199,0.29557837650978974,0.2864301182402063
1200,0.31609940714040197,0.40916732596361344
1201,0.45996190096505934,0.2966309094663428
1202,0.29319551717381626,0.30485363818068056
1203,0.3488116413370485,0.28769368775071447
1204,0.2962612543567855,0.2864301182402063
1205,0.296945044809868,0.31853950120060526
1206,0.2952372803874912,0.30137582894284365
1207,0.2925167685460611,0.31364567184550257
1208,0.29591970124251327,0.30398207403977
1209,0.29217774006527686,0.3118762535399359
1210,0.29319551717381626,0.3074767220136437
1211,0.2925167685460611,0.34918944434588556
1212,0.29591970124251327,0.30398207403977
1213,0.2948964131035747,0.29534436255138896
1214,0.2925167685460611,0.3894250235148134
1215,0.2928560276557747,0.2881156152242988
1216,0.2990018732378227,0.29235506840758974
1217,0.29217774006527686,0.28727212882327463
1218,0.5421239082354211,0.2860096673955756
1219,0.3010668476578171,0.2864301182402063
1220,0.29353523687866606,0.28938360479861336
1221,0.3045264323303328,0.2949162345669887
1222,0.3355335458322779,0.2966309094663428
1223,0.2925167685460611,0.2996454107650213
1224,0.30313991614696933,0.2860096673955756
1225,0.31787341748399195,0.28980700232207485
1226,0.29353523687866606,0.38211041913899924
1227,0.2966030356228094,0.28727212882327463
1228,0.29183894243310415,0.2881156152242988
1229,0.301411798404236,0.28685093885089286
1230,0.304873617905849,0.28938360479861336
1231,0.29387518654788486,0.28727212882327463
1232,0.29217774006527686,0.29107939200418964
1233,0.2966030356228094,0.2962017004545121
1234,0.30313991614696933,0.2860096673955756
1235,0.30417946911525356,0.2860096673955756
1236,0.29217774006527686,0.2860096673955756
1237,0.2979724375762759,0.2970604779099437
1238,0.3221526080968608,0.2860096673955756
1239,0.306961386706108,0.2860096673955756
1240,0.29421536595811437,0.2860096673955756
1241,0.2976297460196192,0.28558958671908674
1242,0.3062645787421954,0.2864301182402063
1243,0.3003776209214862,0.4216611286726973
1244,0.30244799723046273,0.28558958671908674
1245,0.29421536595811437,0.2860096673955756
1246,0.29591970124251327,0.2936340198757334
1247,0.2945557748850766,0.32844749587651917
1248,0.2945557748850766,0.3772633067958401
1249,0.2990018732378227,0.2996454107650213
1250,0.2925167685460611,0.2970604779099437
1251,0.29183894243310415,0.29278102224851726
1252,0.2928560276557747,0.3005099094214391
1253,0.2966030356228094,0.2860096673955756
1254,0.31787341748399195,0.29150425285256054
1255,0.2952372803874912,0.28980700232207485
1256,0.31045861902156846,0.47351499670009123
1257,0.2925167685460611,0.28980700232207485
1258,0.31045861902156846,0.2962017004545121
1259,0.3540408090162785,0.2996454107650213
1260,0.9987515839558079,0.29835133522823626
1261,0.33407366806721617,0.3221240508968671
1262,0.3589279496181132,0.28558958671908674
1263,0.2945557748850766,0.2992136954534728
1264,0.3235857051958337,0.2864301182402063
1265,0.39861788341907883,0.2860096673955756
1266,0.29387518654788486,0.28980700232207485
1267,0.2928560276557747,0.294061062782579
1268,0.31787341748399195,0.28558958671908674
1269,0.29353523687866606,0.2864301182402063
1270,0.29728728168632385,0.2919294784642682
1271,0.3003776209214862,0.3009426918136214
1272,0.2952372803874912,0.2974904053261464
1273,0.2966030356228094,0.2864301182402063
1274,0.29217774006527686,0.3005099094214391
1275,0.2966030356228094,0.2885379108328364
1276,0.29934547133473016,0.2864301182402063
1277,0.3080082522871336,0.29835133522823626
1278,0.3919587102222623,0.2864301182402063
1279,0.3304378977571691,0.28685093885089286
1280,0.3017569737449884,0.28685093885089286
1281,0.3687897613959972,0.2860096673955756
1282,0.29183894243310415,0.2860096673955756
1283,0.29591970124251327,0.37871491414488256
1284,0.2996892954737983,0.29278102224851726
1285,0.34695279065500306,0.2864301182402063
1286,0.29557837650978974,0.2885379108328364
1287,0.2928560276557747,0.29150425285256054
1288,0.3010668476578171,0.3035468186919418
1289,0.30003334541602467,0.3026773639205991
1290,0.3261015981305414,0.29107939200418964
1291,0.29217774006527686,0.3762967884684645
1292,0.29183894243310415,0.368600612529255
1293,0.320722848507692,0.2860096673955756
1294,0.3038327285125046,0.9321912209690689
1295,0.3333449174627738,0.331176873640313
1296,0.29183894243310415,0.28558958671908674
1297,0.2928560276557747,0.3261818232521789
1298,0.30003334541602467,0.3194336481403056
1299,0.2925167685460611,0.2970604779099437
1300,0.30003334541602467,0.2919294784642682
1301,0.29217774006527686,0.2860096673955756
1302,0.2952372803874912,0.2885379108328364
1303,0.2925167685460611,0.32077736101090437
1304,0.2928560276557747,0.28938360479861336
1305,0.29217774006527686,0.28769368775071447
1306,0.2952372803874912,0.3194336481403056
1307,0.296945044809868,0.3052899459752695
1308,0.2962612543567855,0.3252778152139327
1309,0.29217774006527686,0.6227127852994405
1310,0.3003776209214862,0.28980700232207485
1311,0.29728728168632385,0.3835691893303719
1312,0.29217774006527686,0.294061062782579
1313,0.29217774006527686,0.3044176807020502
1314,0.2925167685460611,0.5540556464429621
1315,0.2948964131035747,0.28558958671908674
1316,0.3055686551260154,0.28980700232207485
1317,0.2979724375762759,0.30616361049931
1318,0.2986585014211573,0.3167552159210535
1319,0.30313991614696933,0.39236506192511905
1320,0.2976297460196192,0.2860096673955756
1321,0.2945557748850766,0.2864301182402063
1322,0.29183894243310415,0.3035468186919418
1323,0.3003776209214862,0.28938360479861336
1324,0.29353523687866606,0.2860096673955756
1325,0.3125674362860396,0.28685093885089286
1326,0.3491839662715214,0.30660096621653254
1327,0.2928560276557747,0.29150425285256054
1328,0.5151796867116794,0.3189864081218636
1329,0.2928560276557747,0.3035468186919418
1330,0.2928560276557747,0.2860096673955756
1331,0.29353523687866606,0.30572660358313597
1332,0.2925167685460611,0.28727212882327463
1333,0.29217774006527686,0.29835133522823626
1334,0.30003334541602467,0.28685093885089286
1335,0.306961386706108,0.2889605741628576
1336,0.29319551717381626,0.30616361049931
1337,0.29217774006527686,0.29065489634859504
1338,0.29319551717381626,0.28558958671908674
1339,0.2945557748850766,0.2860096673955756
1340,0.3257415666185443,0.28558958671908674
1341,0.29557837650978974,0.2860096673955756
1342,0.29387518654788486,0.28938360479861336
1343,0.3439883332004801,0.2860096673955756
1344,0.29183894243310415,0.2864301182402063
1345,0.2976297460196192,0.28558958671908674
1346,0.2996892954737983,0.28769368775071447
1347,0.29557837650978974,0.2944884678281435
1348,0.29353523687866606,0.2860096673955756
1349,0.29217774006527686,0.29235506840758974
1350,0.2928560276557747,0.28558958671908674
1351,0.29217774006527686,0.29235506840758974
1352,0.29591970124251327,0.28769368775071447
1353,0.29387518654788486,0.3035468186919418
1354,0.2945557748850766,0.33804990320686723
1355,0.3153912957411522,0.28727212882327463
1356,0.29319551717381626,0.30879295890412234
1357,0.305221025588988,0.32935601299709444
1358,0.317163175021713,0.28727212882327463
1359,0.2925167685460611,0.44744517773198456
1360,0.2925167685460611,0.3375895276881623
1361,0.29217774006527686,0.3114347526089826
1362,0.2925167685460611,0.30398207403977
1363,0.3239444987119474,0.2974904053261464
1364,0.3225105702259706,0.28685093885089286
1365,0.332980840376621,0.3167552159210535
1366,0.2928560276557747,0.2864301182402063
1367,0.29353523687866606,0.28685093885089286
1368,0.3003776209214862,0.2932073395507579
1369,0.29421536595811437,0.31408887735393964
1370,0.3003776209214862,0.2996454107650213
1371,0.29217774006527686,0.2974904053261464
1372,0.2925167685460611,0.28727212882327463
1373,0.3436186232293624,0.2962017004545121
1374,0.29934547133473016,0.30180932032703606
1375,0.29319551717381626,0.28769368775071447
1376,0.2925167685460611,0.2970604779099437
1377,0.2948964131035747,0.29065489634859504
1378,0.3136247688098193,0.29107939200418964
1379,0.2925167685460611,0.2966309094663428
1380,0.296945044809868,0.3035468186919418
1381,0.3122154243719819,0.28558958671908674
1382,0.29387518654788486,0.28558958671908674
1383,0.2928560276557747,0.29878233678433863
1384,0.2990018732378227,0.3149763056586037
1385,0.2925167685460611,0.32799371780653525
1386,0.3059165062622763,0.2889605741628576
1387,0.29217774006527686,0.2966309094663428
1388,0.31609940714040197,0.2864301182402063
1389,0.29217774006527686,0.28769368775071447
1390,0.2945557748850766,0.28727212882327463
1391,0.29217774006527686,0.2932073395507579
1392,0.3062645787421954,0.33804990320686723
1393,0.3017569737449884,0.28769368775071447
1394,0.29217774006527686,0.2860096673955756
1395,0.2925167685460611,0.2860096673955756
1396,0.3083576474104046,0.28685093885089286
1397,0.29319551717381626,0.28685093885089286
1398,0.29353523687866606,0.2860096673955756
1399,0.2966030356228094,0.2881156152242988
1400,0.2928560276557747,0.2936340198757334
1401,0.29217774006527686,0.29577285133133063
1402,0.3010668476578171,0.29023076631293243
1403,0.29183894243310415,0.2860096673955756
1404,0.31186362904401194,0.29107939200418964
1405,0.29217774006527686,0.2962017004545121
1406,0.2928560276557747,0.28938360479861336
1407,0.29217774006527686,0.2966309094663428
1408,0.2948964131035747,0.3543515401726781
1409,0.3559169380088794,0.2885379108328364
1410,0.2945557748850766,0.29023076631293243
1411,0.2952372803874912,0.3445270864701711
1412,0.3062645787421954,0.29835133522823626
1413,0.2925167685460611,0.2992136954534728
1414,0.29217774006527686,0.29107939200418964
1415,0.29319551717381626,0.2962017004545121
1416,0.2925167685460611,0.39531292580893473
1417,0.29217774006527686,0.3695590760210181
1418,0.30870726206255,0.34174390235871493
1419,0.3027938448833669,0.9950147855902242
1420,0.2996892954737983,0.2860096673955756
1421,0.31822885702001624,0.28727212882327463
1422,0.2925167685460611,0.2885379108328364
1423,0.2928560276557747,0.2936340198757334
1424,0.29934547133473016,0.30180932032703606
1425,0.2952372803874912,0.2860096673955756
1426,0.31080954529320165,0.28727212882327463
1427,0.2945557748850766,0.28727212882327463
1428,0.29217774006527686,0.30485363818068056
1429,0.2945557748850766,0.2864301182402063
1430,0.2945557748850766,0.2860096673955756
1431,0.30313991614696933,0.2864301182402063
1432,0.32286874065198645,0.28727212882327463
1433,0.29217774006527686,0.30660096621653254
1434,0.29353523687866606,0.28685093885089286
1435,0.30244799723046273,0.28558958671908674
1436,0.29217774006527686,0.30398207403977
1437,0.29421536595811437,0.28727212882327463
1438,0.29387518654788486,0.28727212882327463
1439,0.30072212174933866,0.28938360479861336
1440,0.32430349932153246,0.28980700232207485
1441,0.2928560276557747,0.2936340198757334
1442,0.2966030356228094,0.30660096621653254
1443,0.352543130751805,0.31231809646946257
1444,0.2928560276557747,0.294061062782579
1445,0.3003776209214862,0.7798180906636359
1446,0.32502212060771746,0.30660096621653254
1447,0.3027938448833669,0.31231809646946257
1448,0.29217774006527686,0.2860096673955756
1449,0.2928560276557747,0.34128108981529526
1450,0.30210237343554674,0.28980700232207485
1451,0.29183894243310415,0.31276028085830504
1452,0.29217774006527686,0.29534436255138896
1453,0.29387518654788486,0.2860096673955756
1454,0.2925167685460611,0.29065489634859504
1455,0.2925167685460611,0.29878233678433863
1456,0.2925167685460611,0.3052899459752695
1457,0.29217774006527686,0.30660096621653254
1458,0.3027938448833669,0.32347370195013075
1459,0.29319551717381626,0.2864301182402063
1460,0.2925167685460611,0.2885379108328364
1461,0.29217774006527686,0.2919294784642682
1462,0.29217774006527686,0.29878233678433863
1463,0.2928560276557747,0.28727212882327463
1464,0.29217774006527686,0.30398207403977
1465,0.3203659323238228,0.2962017004545121
1466,0.3059165062622763,0.28727212882327463
1467,0.296945044809868,0.28727212882327463
1468,0.29387518654788486,0.29150425285256054
1469,0.2925167685460611,0.2860096673955756
1470,0.29319551717381626,0.30791512106757285
1471,0.3304378977571691,0.2881156152242988
1472,0.3153912957411522,0.29065489634859504
1473,0.2962612543567855,0.29023076631293243
1474,0.2962612543567855,0.3316328822921161
1475,0.2976297460196192,0.28685093885089286
1476,0.2945557748850766,0.2919294784642682
1477,0.3003776209214862,0.30616361049931
1478,0.29387518654788486,0.2860096673955756
1479,0.29591970124251327,0.2860096673955756
1480,0.29387518654788486,0.29878233678433863
1481,0.29183894243310415,0.48584213086294586
1482,0.2928560276557747,0.28980700232207485
1483,0.29387518654788486,0.31276028085830504
1484,0.29217774006527686,0.3571816870687665
1485,0.29319551717381626,0.5233802718868324
1486,0.29217774006527686,0.28727212882327463
1487,0.2925167685460611,0.2864301182402063
1488,0.2945557748850766,0.28685093885089286
1489,0.3304378977571691,0.29577285133133063
1490,0.29217774006527686,0.2860096673955756
1491,0.29421536595811437,0.3009426918136214
1492,0.29421536595811437,0.2864301182402063
1493,0.2945557748850766,0.31408887735393964
1494,0.29831535612189514,0.29023076631293243
1495,0.30072212174933866,0.30923239664705965
1496,0.29217774006527686,0.2860096673955756
1497,0.31045861902156846,0.2860096673955756
1498,0.3232271190754093,0.3189864081218636
1499,0.3101079106874277,0.32935601299709444
1500,0.29421536595811437,0.2864301182402063
1501,0.2962612543567855,0.2860096673955756
1502,0.3073101216743508,0.30879295890412234
1503,0.3003776209214862,0.28938360479861336
1504,0.29387518654788486,0.28769368775071447
1505,0.29217774006527686,0.3194336481403056
1506,0.46933742392068295,0.30616361049931
1507,0.2976297460196192,0.3371294598230495
1508,0.3059165062622763,0.2974904053261464
1509,0.29217774006527686,0.29065489634859504
1510,0.2976297460196192,0.2885379108328364
1511,0.2966030356228094,0.3026773639205991
1512,0.3225105702259706,0.7276350917758682
1513,0.30313991614696933,0.353880832621945
1514,0.29353523687866606,0.2881156152242988
1515,0.29217774006527686,0.2966309094663428
1516,0.29217774006527686,0.2864301182402063
1517,0.29319551717381626,0.3614456054913687
1518,0.29319551717381626,0.28685093885089286
1519,0.29934547133473016,0.3398944684401582
1520,0.29217774006527686,0.2889605741628576
1521,0.29217774006527686,0.39826842082562175
1522,0.2945557748850766,0.3835691893303719
1523,0.29831535612189514,0.5555806120354285
1524,0.29183894243310415,0.28938360479861336
1525,0.2945557748850766,0.2881156152242988
1526,0.29319551717381626,0.3052899459752695
1527,0.29934547133473016,0.32572965712049634
1528,0.29183894243310415,0.3298107507995796
1529,0.2928560276557747,0.2881156152242988
1530,0.29387518654788486,0.28727212882327463
1531,0.29183894243310415,0.297920691253493
1532,0.2925167685460611,0.29150425285256054
1533,0.29217774006527686,0.4081726456409769
1534,0.29183894243310415,0.29577285133133063
1535,0.2948964131035747,0.3035468186919418
1536,0.2986585014211573,0.29235506840758974
1537,0.31080954529320165,0.2944884678281435
1538,0.3073101216743508,0.2966309094663428
1539,0.29217774006527686,0.2936340198757334
1540,0.2952372803874912,0.28685093885089286
1541,0.29353523687866606,0.28685093885089286
1542,0.2925167685460611,0.2944884678281435
1543,0.2952372803874912,0.28685093885089286
1544,0.296945044809868,0.2881156152242988
1545,0.29591970124251327,0.2860096673955756
1546,0.3619501192727401,0.28685093885089286
1547,0.3010668476578171,0.2864301182402063
1548,0.29319551717381626,0.29107939200418964
1549,0.2976297460196192,0.310552778888416
1550,0.29217774006527686,0.2860096673955756
1551,0.29217774006527686,0.2996454107650213
1552,0.29217774006527686,0.3101123071659055
1553,0.29217774006527686,0.3101123071659055
1554,0.29217774006527686,0.28769368775071447
1555,0.29217774006527686,0.29835133522823626
1556,0.29217774006527686,0.2860096673955756
1557,0.29217774006527686,0.29278102224851726
1558,0.29217774006527686,0.2889605741628576
1559,0.29217774006527686,0.2860096673955756
1560,0.29217774006527686,0.6154330454376775
1561,0.29217774006527686,0.3009426918136214
1562,0.29217774006527686,0.29235506840758974
1563,0.29217774006527686,0.2881156152242988
1564,0.29217774006527686,0.3496572886962953
1565,0.29217774006527686,0.4196549272206798
1566,0.29217774006527686,0.38211041913899924
1567,0.29217774006527686,0.2889605741628576
1568,0.29217774006527686,0.49767201633876307
1569,0.2990018732378227,0.2860096673955756
1570,0.31186362904401194,0.2860096673955756
1571,0.2966030356228094,0.3022431654818382
1572,0.3122154243719819,0.3022431654818382
1573,0.2948964131035747,0.3101123071659055
1574,0.375298263504117,0.2949162345669887
1575,0.3059165062622763,0.29278102224851726
1576,0.2952372803874912,0.294061062782579
1577,0.32107997447234277,0.3543515401726781
1578,0.30765907695475087,0.31364567184550257
1579,0.2945557748850766,0.2885379108328364
1580,0.29353523687866606,0.2860096673955756
1581,0.29728728168632385,0.30485363818068056
1582,0.7115785949106243,0.2860096673955756
1583,0.3125674362860396,0.30180932032703606
1584,0.2925167685460611,0.3101123071659055
1585,0.30348621077305915,0.2881156152242988
1586,0.29353523687866606,0.2860096673955756
1587,0.29934547133473016,0.30616361049931
1588,0.30313991614696933,0.29065489634859504
1589,0.2952372803874912,0.29150425285256054
1590,0.29831535612189514,0.2860096673955756
1591,0.30348621077305915,0.29278102224851726
1592,0.29217774006527686,0.9999999600351812
1593,0.29387518654788486,0.2860096673955756
1594,0.2945557748850766,0.2860096673955756
1595,0.29591970124251327,0.2881156152242988
1596,0.2928560276557747,0.2885379108328364
1597,0.29353523687866606,0.28558958671908674
1598,0.30210237343554674,0.2949162345669887
1599,0.2925167685460611,0.3101123071659055
1600,0.2928560276557747,0.34081857952641476
1601,0.2925167685460611,0.44439426188729503
1602,0.2925167685460611,0.2860096673955756
1603,0.2945557748850766,0.30660096621653254
1604,0.2976297460196192,0.2864301182402063
1605,0.3164537832796191,0.30660096621653254
1606,0.3235857051958337,0.28938360479861336
1607,0.2925167685460611,0.2864301182402063
1608,0.3027938448833669,0.2919294784642682
1609,0.29217774006527686,0.29278102224851726
1610,0.29217774006527686,0.29065489634859504
1611,0.30417946911525356,0.28558958671908674
1612,0.29217774006527686,0.29278102224851726
1613,0.29217774006527686,0.2889605741628576
1614,0.29183894243310415,0.2881156152242988
1615,0.29217774006527686,0.2932073395507579
1616,0.29319551717381626,0.2919294784642682
1617,0.2925167685460611,0.28685093885089286
1618,0.29319551717381626,0.2860096673955756
1619,0.2928560276557747,0.3044176807020502
1620,0.29217774006527686,0.294061062782579
1621,0.2976297460196192,0.2996454107650213
1622,0.29217774006527686,0.3167552159210535
1623,0.29217774006527686,0.28558958671908674
1624,0.2928560276557747,0.38211041913899924
1625,0.29421536595811437,0.33804990320686723
1626,0.2945557748850766,0.32032912516387446
1627,0.2928560276557747,0.28558958671908674
1628,0.29421536595811437,0.35529380134645455
1629,0.2928560276557747,0.34638850008864513
1630,0.3010668476578171,0.3026773639205991
1631,0.30661287230927786,0.2864301182402063
1632,0.29591970124251327,0.297920691253493
1633,0.29353523687866606,0.2860096673955756
1634,0.29319551717381626,0.30137582894284365
1635,0.2928560276557747,0.29278102224851726
1636,0.29217774006527686,0.29577285133133063
1637,0.30348621077305915,0.36334775676880166
1638,0.29217774006527686,0.32077736101090437
1639,0.29217774006527686,0.34918944434588556
1640,0.29387518654788486,0.321674824463237
1641,0.29421536595811437,0.29150425285256054
1642,0.3027938448833669,0.30660096621653254
1643,0.29217774006527686,0.2860096673955756
1644,0.29217774006527686,0.28727212882327463
1645,0.29353523687866606,0.28685093885089286
1646,0.31186362904401194,0.310552778888416
1647,0.2925167685460611,0.2860096673955756
1648,0.29557837650978974,0.2996454107650213
1649,0.2948964131035747,0.28727212882327463
1650,0.2962612543567855,0.33254584733853093
1651,0.2925167685460611,0.2936340198757334
1652,0.29831535612189514,0.3031119151543775
1653,0.3094071489008124,0.2996454107650213
1654,0.29934547133473016,0.28727212882327463
1655,0.3125674362860396,0.28558958671908674
1656,0.29217774006527686,0.28980700232207485
1657,0.2925167685460611,0.28769368775071447
1658,0.2925167685460611,0.28727212882327463
1659,0.2979724375762759,0.2885379108328364
1660,0.29217774006527686,0.28727212882327463
1661,0.29387518654788486,0.32663431299948503
1662,0.30210237343554674,0.28980700232207485
1663,0.29217774006527686,0.30398207403977
1664,0.2925167685460611,0.2885379108328364
1665,0.29217774006527686,0.31364567184550257
1666,0.29217774006527686,0.28938360479861336
1667,0.3388297596584006,0.2860096673955756
1668,0.4955192781867724,0.29065489634859504
1669,0.3185845083760395,0.29150425285256054
1670,0.2925167685460611,0.2919294784642682
1671,0.2986585014211573,0.30791512106757285
1672,0.29217774006527686,0.2889605741628576
1673,0.29353523687866606,0.28769368775071447
1674,0.29217774006527686,0.2936340198757334
1675,0.309757420558306,0.28727212882327463
1676,0.2986585014211573,0.2864301182402063
1677,0.3090570959806367,0.2889605741628576
1678,0.2925167685460611,0.2860096673955756
1679,0.305221025588988,0.29235506840758974
1680,0.29183894243310415,0.2860096673955756
1681,0.3315265277256608,0.28558958671908674
1682,0.2952372803874912,0.29107939200418964
1683,0.34546906049420445,0.28558958671908674
1684,0.29387518654788486,0.31764668894090664
1685,0.2925167685460611,0.28685093885089286
1686,0.29217774006527686,0.28685093885089286
1687,0.29217774006527686,0.2889605741628576
1688,0.2966030356228094,0.28685093885089286
1689,0.2945557748850766,0.3145324221418586
1690,0.29217774006527686,0.2860096673955756
1691,0.30313991614696933,0.3149763056586037
1692,0.29217774006527686,0.2860096673955756
1693,0.2928560276557747,0.2881156152242988
1694,0.29319551717381626,0.3074767220136437
1695,0.29217774006527686,0.2860096673955756
1696,0.3027938448833669,0.2864301182402063
1697,0.2925167685460611,0.3801686971126777
1698,0.2925167685460611,0.38893579144584883
1699,0.29183894243310415,0.2889605741628576
1700,0.2925167685460611,0.3339176546538702
1701,0.2986585014211573,0.3275402608917663
1702,0.29353523687866606,0.34918944434588556
1703,0.301411798404236,0.3022431654818382
1704,0.2962612543567855,0.32935601299709444
1705,0.29557837650978974,0.2860096673955756
1706,0.31609940714040197,0.2860096673955756
1707,0.2966030356228094,0.3005099094214391
1708,0.29591970124251327,0.2949162345669887
1709,0.3003776209214862,0.28685093885089286
1710,0.29217774006527686,0.28769368775071447
1711,0.2948964131035747,0.3044176807020502
1712,0.29217774006527686,0.2864301182402063
1713,0.2928560276557747,0.28558958671908674
1714,0.34621055163791303,0.3534104080856878
1715,0.2948964131035747,0.2966309094663428
1716,0.31080954529320165,0.39531292580893473
1717,0.2925167685460611,0.405689249725996
1718,0.3045264323303328,0.29065489634859504
1719,0.2928560276557747,0.37244061906161013
1720,0.29353523687866606,0.30485363818068056
1721,0.29217774006527686,0.30616361049931
1722,0.2925167685460611,0.28980700232207485
1723,0.31503756104458713,0.32482629813973724
1724,0.2945557748850766,0.28558958671908674
1725,0.2945557748850766,0.28558958671908674
1726,0.317163175021713,0.2864301182402063
1727,0.2990018732378227,0.2864301182402063
1728,0.29217774006527686,0.2996454107650213
1729,0.3062645787421954,0.2885379108328364
1730,0.31433073505938475,0.28727212882327463
1731,0.29217774006527686,0.28685093885089286
1732,0.29217774006527686,0.344062474853866
1733,0.29217774006527686,0.2970604779099437
1734,0.32000922621478356,0.3445270864701711
1735,0.29217774006527686,0.31364567184550257
1736,0.29319551717381626,0.3948210799462915
1737,0.29217774006527686,0.3302658072610707
1738,0.3027938448833669,0.28727212882327463
1739,0.2996892954737983,0.2881156152242988
1740,0.29353523687866606,0.28685093885089286
1741,0.2928560276557747,0.28769368775071447
1742,0.296945044809868,0.2949162345669887
1743,0.3362646677195645,0.2860096673955756
1744,0.29183894243310415,0.2860096673955756
1745,0.2925167685460611,0.2864301182402063
1746,0.29183894243310415,0.2860096673955756
1747,0.3214373099228172,0.3031119151543775
1748,0.2925167685460611,0.28769368775071447
1749,0.296945044809868,0.2974904053261464
1750,0.2925167685460611,0.3022431654818382
1751,0.2986585014211573,0.3044176807020502
1752,0.436459289882944,0.2881156152242988
1753,0.29557837650978974,0.2860096673955756
1754,0.29319551717381626,0.29235506840758974
1755,0.29217774006527686,0.2860096673955756
1756,0.2948964131035747,0.44287036002307534
1757,0.3027938448833669,0.28769368775071447
1758,0.29217774006527686,0.34220701647198476
1759,0.2996892954737983,0.4668502965381161
1760,0.29319551717381626,0.2864301182402063
1761,0.31151205057424564,0.28980700232207485
1762,0.2952372803874912,0.3026773639205991
1763,0.2966030356228094,0.28727212882327463
1764,0.2948964131035747,0.2936340198757334
1765,0.2966030356228094,0.34174390235871493
1766,0.29421536595811437,0.2966309094663428
1767,0.2928560276557747,0.2860096673955756
1768,0.2928560276557747,0.30616361049931
1769,0.29183894243310415,0.2881156152242988
1770,0.2976297460196192,0.30180932032703606
1771,0.3090570959806367,0.29023076631293243
1772,0.33225328426436523,0.2860096673955756
1773,0.3073101216743508,0.2889605741628576
1774,0.317163175021713,0.2974904053261464
1775,0.30348621077305915,0.2974904053261464
1776,0.3083576474104046,0.5707681417682828
1777,0.30072212174933866,0.2932073395507579
1778,0.29591970124251327,0.2860096673955756
1779,0.3010668476578171,0.3167552159210535
1780,0.3129196645131513,0.2864301182402063
1781,0.2925167685460611,0.2864301182402063
1782,0.4791436050226202,0.30137582894284365
1783,0.2986585014211573,0.28558958671908674
1784,0.30072212174933866,0.4166506172202183
1785,0.29217774006527686,0.32032912516387446
1786,0.30348621077305915,0.2936340198757334
1787,0.29387518654788486,0.3101123071659055
1788,0.29557837650978974,0.2864301182402063
1789,0.29387518654788486,0.2889605741628576
1790,0.29319551717381626,0.29278102224851726
1791,0.29387518654788486,0.2936340198757334
1792,0.2928560276557747,0.29835133522823626
1793,0.2928560276557747,0.2860096673955756
1794,0.29217774006527686,0.29065489634859504
1795,0.2925167685460611,0.28980700232207485
1796,0.2925167685460611,0.2864301182402063
1797,0.29319551717381626,0.3044176807020502
1798,0.2966030356228094,0.294061062782579
1799,0.31151205057424564,0.2860096673955756
1800,0.29591970124251327,0.28558958671908674
1801,0.2979724375762759,0.2881156152242988
1802,0.3003776209214862,0.2864301182402063
1803,0.29183894243310415,0.2860096673955756
1804,0.29387518654788486,0.30835386687063177
1805,0.2928560276557747,0.3145324221418586
1806,0.2925167685460611,0.2919294784642682
1807,0.3253817406753562,0.32032912516387446
1808,0.3010668476578171,0.2881156152242988
1809,0.32502212060771746,0.3074767220136437
1810,0.29934547133473016,0.294061062782579
1811,0.30348621077305915,0.2860096673955756
1812,0.2990018732378227,0.2864301182402063
1813,0.29591970124251327,0.29065489634859504
1814,0.2976297460196192,0.28980700232207485
1815,0.29319551717381626,0.29150425285256054
1816,0.29557837650978974,0.2881156152242988
1817,0.29353523687866606,0.2881156152242988
1818,0.29217774006527686,0.29023076631293243
1819,0.33116345010310094,0.2860096673955756
1820,0.29217774006527686,0.28769368775071447
1821,0.29183894243310415,0.28769368775071447
1822,0.29217774006527686,0.2860096673955756
1823,0.30313991614696933,0.2860096673955756
1824,0.29217774006527686,0.28558958671908674
1825,0.2928560276557747,0.32844749587651917
1826,0.29319551717381626,0.29150425285256054
1827,0.29217774006527686,0.2881156152242988
1828,0.2945557748850766,0.331176873640313
1829,0.2986585014211573,0.29278102224851726
1830,0.2925167685460611,0.28727212882327463
1831,0.29421536595811437,0.30485363818068056
1832,0.3436186232293624,0.297920691253493
1833,0.29319551717381626,0.29278102224851726
1834,0.2925167685460611,0.28558958671908674
1835,0.29183894243310415,0.30835386687063177
1836,0.29421536595811437,0.2860096673955756
1837,0.29217774006527686,0.3482546273287135
1838,0.29353523687866606,0.2860096673955756
1839,0.29217774006527686,0.2936340198757334
1840,0.2925167685460611,0.2864301182402063
1841,0.29217774006527686,0.2970604779099437
1842,0.2925167685460611,0.28769368775071447
1843,0.29387518654788486,0.28769368775071447
1844,0.29217774006527686,0.2885379108328364
1845,0.3547907253763665,0.2860096673955756
1846,0.3080082522871336,0.28558958671908674
1847,0.30210237343554674,0.2919294784642682
1848,0.2990018732378227,0.29107939200418964
1849,0.29591970124251327,0.2860096673955756
1850,0.9101673296364066,0.29278102224851726
1851,0.29557837650978974,0.34778765609798085
1852,0.3062645787421954,0.28685093885089286
1853,0.29387518654788486,0.29065489634859504
1854,0.2925167685460611,0.28938360479861336
1855,0.2966030356228094,0.3348337585007178
1856,0.29319551717381626,0.28980700232207485
1857,0.34251063138256926,0.2864301182402063
1858,0.2962612543567855,0.3026773639205991
1859,0.2996892954737983,0.29577285133133063
1860,0.29353523687866606,0.2932073395507579
1861,0.2925167685460611,0.2864301182402063
1862,0.2962612543567855,0.2885379108328364
1863,0.31751819005563797,0.2864301182402063
1864,0.29217774006527686,0.2881156152242988
1865,0.2952372803874912,0.31320280616492474
1866,0.29728728168632385,0.2936340198757334
1867,0.2928560276557747,0.2881156152242988
1868,0.29319551717381626,0.29065489634859504
1869,0.2948964131035747,0.3035468186919418
1870,0.29728728168632385,0.28727212882327463
1871,0.29217774006527686,0.30007748224607617
1872,0.29421536595811437,0.2860096673955756
1873,0.2925167685460611,0.28769368775071447
1874,0.3080082522871336,0.2881156152242988
1875,0.2928560276557747,0.30879295890412234
1876,0.2925167685460611,0.2936340198757334
1877,0.2979724375762759,0.28980700232207485
1878,0.2925167685460611,0.28980700232207485
1879,0.2928560276557747,0.3543515401726781
1880,0.2966030356228094,0.28685093885089286
1881,0.3003776209214862,0.309672179576173
1882,0.29353523687866606,0.2864301182402063
1883,0.2925167685460611,0.2864301182402063
1884,0.29183894243310415,0.2864301182402063
1885,0.29319551717381626,0.2864301182402063
1886,0.30210237343554674,0.28727212882327463
1887,0.29421536595811437,0.28685093885089286
1888,0.2945557748850766,0.2860096673955756
1889,0.3027938448833669,0.30180932032703606
1890,0.3246627067214653,0.2860096673955756
1891,0.30661287230927786,0.28685093885089286
1892,0.2925167685460611,0.28980700232207485
1893,0.29217774006527686,0.28685093885089286
1894,0.2928560276557747,0.28980700232207485
1895,0.29217774006527686,0.29065489634859504
1896,0.2952372803874912,0.2881156152242988
1897,0.3003776209214862,0.28938360479861336
1898,0.29934547133473016,0.29107939200418964
1899,0.29217774006527686,0.29835133522823626
1900,0.2928560276557747,0.29835133522823626
1901,0.29183894243310415,0.3180929279499146
1902,0.29353523687866606,0.30791512106757285
1903,0.3055686551260154,0.38259644123449094
1904,0.335899008468138,0.2860096673955756
1905,0.29353523687866606,0.29577285133133063
1906,0.29217774006527686,0.2919294784642682
1907,0.29421536595811437,0.29107939200418964
1908,0.31186362904401194,0.29150425285256054
1909,0.3544156777393184,0.58182322779531
1910,0.29831535612189514,0.28727212882327463
1911,0.29319551717381626,0.3307211817519354
1912,0.29217774006527686,0.3398944684401582
1913,0.2925167685460611,0.3009426918136214
1914,0.29353523687866606,0.32935601299709444
1915,0.3017569737449884,0.40370599446522276
1916,0.2925167685460611,0.2992136954534728
1917,0.29421536595811437,0.2864301182402063
1918,0.3062645787421954,0.2864301182402063
1919,0.2976297460196192,0.2949162345669887
1920,0.2928560276557747,0.294061062782579
1921,0.31468404072418243,0.2885379108328364
1922,0.3059165062622763,0.29235506840758974
1923,0.29831535612189514,0.3275402608917663
1924,0.29217774006527686,0.28727212882327463
1925,0.29217774006527686,0.29150425285256054
1926,0.29353523687866606,0.28769368775071447
1927,0.2945557748850766,0.29534436255138896
1928,0.2945557748850766,0.2860096673955756
1929,0.29183894243310415,0.2860096673955756
1930,0.29319551717381626,0.28727212882327463
1931,0.2928560276557747,0.35907401714938103
1932,0.2928560276557747,0.3662090012144043
1933,0.31151205057424564,0.2974904053261464
1934,0.2928560276557747,0.29107939200418964
1935,0.29353523687866606,0.29107939200418964
1936,0.2925167685460611,0.29150425285256054
1937,0.2996892954737983,0.2864301182402063
1938,0.29319551717381626,0.28769368775071447
1939,0.2979724375762759,0.28727212882327463
1940,0.5752428763264938,0.2881156152242988
1941,0.29387518654788486,0.297920691253493
1942,0.29217774006527686,0.28558958671908674
1943,0.29831535612189514,0.2864301182402063
1944,0.29353523687866606,0.2864301182402063
1945,0.2948964131035747,0.2864301182402063
1946,0.2928560276557747,0.28727212882327463
1947,0.3246627067214653,0.2881156152242988
1948,0.29557837650978974,0.28727212882327463
1949,0.2986585014211573,0.3035468186919418
1950,0.2990018732378227,0.2860096673955756
1951,0.2928560276557747,0.2860096673955756
1952,0.29217774006527686,0.2860096673955756
1953,0.31609940714040197,0.4388119511770192
1954,0.2925167685460611,0.2860096673955756
1955,0.29591970124251327,0.28769368775071447
1956,0.29183894243310415,0.28558958671908674
1957,0.2948964131035747,0.2932073395507579
1958,0.2928560276557747,0.28685093885089286
1959,0.3062645787421954,0.30485363818068056
1960,0.2952372803874912,0.2962017004545121
1961,0.296945044809868,0.3022431654818382
1962,0.2976297460196192,0.30180932032703606
1963,0.29353523687866606,0.28938360479861336
1964,0.2952372803874912,0.29150425285256054
1965,0.3038327285125046,0.29107939200418964
1966,0.2979724375762759,0.3031119151543775
1967,0.29183894243310415,0.2860096673955756
1968,0.3038327285125046,0.3026773639205991
1969,0.2928560276557747,0.2932073395507579
1970,0.29217774006527686,0.30791512106757285
1971,0.2945557748850766,0.2864301182402063
1972,0.3027938448833669,0.3005099094214391
1973,0.29217774006527686,0.28685093885089286
1974,0.2952372803874912,0.38746944036017955
1975,0.29319551717381626,0.331176873640313
1976,0.29217774006527686,0.28685093885089286
1977,0.29217774006527686,0.29065489634859504
1978,0.2925167685460611,0.3052899459752695
1979,0.2925167685460611,0.28769368775071447
1980,0.2925167685460611,0.29023076631293243
1981,0.29217774006527686,0.29065489634859504
1982,0.2948964131035747,0.31764668894090664
1983,0.29217774006527686,0.2864301182402063
1984,0.2925167685460611,0.3044176807020502
1985,0.30348621077305915,0.2885379108328364
1986,0.2990018732378227,0.34220701647198476
1987,0.304873617905849,0.31364567184550257
1988,0.3257415666185443,0.2864301182402063
1989,0.30072212174933866,0.28980700232207485
1990,0.31045861902156846,0.2919294784642682
1991,0.3010668476578171,0.29107939200418964
1992,0.29387518654788486,0.28685093885089286
1993,0.2952372803874912,0.2944884678281435
1994,0.34583971240363487,0.3114347526089826
1995,0.30870726206255,0.28938360479861336
1996,0.2925167685460611,0.28727212882327463
1997,0.2925167685460611,0.36334775676880166
1998,0.29728728168632385,0.2992136954534728
1999,0.29387518654788486,0.2962017004545121
2000,0.29728728168632385,0.29065489634859504
2001,0.3235857051958337,0.29835133522823626
2002,0.32107997447234277,0.30703867022525566
2003,0.31468404072418243,0.2885379108328364
2004,0.35329160981142504,0.28727212882327463
2005,0.37108156977738105,0.2881156152242988
2006,0.2928560276557747,0.5233802718868324
2007,0.29217774006527686,0.2864301182402063
2008,0.2979724375762759,0.28938360479861336
2009,0.29217774006527686,0.3026773639205991
2010,0.29387518654788486,0.29107939200418964
2011,0.29217774006527686,0.2885379108328364
2012,0.2925167685460611,0.28769368775071447
2013,0.29217774006527686,0.29065489634859504
2014,0.3003776209214862,0.30007748224607617
2015,0.2928560276557747,0.2864301182402063
2016,0.31397764432872516,0.28980700232207485
2017,0.3196527304737127,0.28558958671908674
2018,0.29591970124251327,0.2860096673955756
2019,0.29591970124251327,0.946022214156172
2020,0.3581741429491452,0.32708712575067506
2021,0.29353523687866606,0.2889605741628576
2022,0.2996892954737983,0.3468545917663266
2023,0.2925167685460611,0.2936340198757334
2024,0.3225105702259706,0.2860096673955756
2025,0.2925167685460611,0.28558958671908674
2026,0.34287977197061315,0.2864301182402063
2027,0.29183894243310415,0.2962017004545121
2028,0.2925167685460611,0.28558958671908674
2029,0.29353523687866606,0.4236699193544227
2030,0.3080082522871336,0.28685093885089286
2031,0.29557837650978974,0.2864301182402063
2032,0.2925167685460611,0.2881156152242988
2033,0.3027938448833669,0.2881156152242988
2034,0.29217774006527686,0.29150425285256054
2035,0.29217774006527686,0.28727212882327463
2036,0.29831535612189514,0.399255247734718
2037,0.29319551717381626,0.32032912516387446
2038,0.29217774006527686,0.28938360479861336
2039,0.29217774006527686,0.2885379108328364
2040,0.29353523687866606,0.29150425285256054
2041,0.29319551717381626,0.4121558007441616
2042,0.29934547133473016,0.28685093885089286
2043,0.29183894243310415,0.29235506840758974
2044,0.29353523687866606,0.2860096673955756
2045,0.3055686551260154,0.2864301182402063
2046,0.29353523687866606,0.30007748224607617
2047,0.2976297460196192,0.28769368775071447
2048,0.2990018732378227,0.2864301182402063
2049,0.306961386706108,0.2860096673955756
2050,0.2928560276557747,0.28980700232207485
2051,0.29217774006527686,0.2881156152242988
2052,0.29183894243310415,0.2996454107650213
2053,0.2962612543567855,0.3614456054913687
2054,0.2945557748850766,0.30923239664705965
2055,0.3246627067214653,0.3212259276389272
2056,0.30661287230927786,0.3398944684401582
2057,0.3003776209214862,0.28558958671908674
2058,0.29353523687866606,0.28938360479861336
2059,0.2948964131035747,0.2889605741628576
2060,0.29421536595811437,0.2864301182402063
2061,0.3439883332004801,0.28769368775071447
2062,0.29728728168632385,0.28685093885089286
2063,0.29183894243310415,0.29065489634859504
2064,0.31574524453351593,0.8715734606017553
2065,0.29217774006527686,0.2860096673955756
2066,0.29217774006527686,0.29065489634859504
2067,0.2948964131035747,0.297920691253493
2068,0.2925167685460611,0.2962017004545121
2069,0.29319551717381626,0.2970604779099437
2070,0.29183894243310415,0.28685093885089286
2071,0.3559169380088794,0.28769368775071447
2072,0.2925167685460611,0.29534436255138896
2073,0.29319551717381626,0.30835386687063177
2074,0.29421536595811437,0.28980700232207485
2075,0.31503756104458713,0.2944884678281435
2076,0.29728728168632385,0.28727212882327463
2077,0.29217774006527686,0.2944884678281435
2078,0.29217774006527686,0.28769368775071447
2079,0.29353523687866606,0.2936340198757334
2080,0.29421536595811437,0.2881156152242988
2081,0.44656105311810945,0.28685093885089286
2082,0.29217774006527686,0.28685093885089286
2083,0.30870726206255,0.28685093885089286
2084,0.2945557748850766,0.2860096673955756
2085,0.31468404072418243,0.28727212882327463
2086,0.296945044809868,0.2864301182402063
2087,0.30870726206255,0.294061062782579
2088,0.296945044809868,0.2860096673955756
2089,0.29353523687866606,0.2860096673955756
2090,0.2925167685460611,0.3252778152139327
2091,0.2925167685460611,0.2864301182402063
2092,0.3129196645131513,0.2992136954534728
2093,0.2966030356228094,0.2919294784642682
2094,0.3038327285125046,0.309672179576173
2095,0.3017569737449884,0.28685093885089286
2096,0.29319551717381626,0.2881156152242988
2097,0.5635914079660734,0.2864301182402063
2098,0.3279048284235712,0.28769368775071447
2099,0.3837880863934688,0.28769368775071447
2100,0.2925167685460611,0.3501254226470262
2101,0.31787341748399195,0.375813897790048
2102,0.29319551717381626,0.29278102224851726
2103,0.2925167685460611,0.30572660358313597
2104,0.3010668476578171,0.34918944434588556
2105,0.29421536595811437,0.2970604779099437
2106,0.3355335458322779,0.3052899459752695
2107,0.2962612543567855,0.28769368775071447
2108,0.2948964131035747,0.35670929709150134
2109,0.2928560276557747,0.31630998304108876
2110,0.29217774006527686,0.48841295364959125
2111,0.29319551717381626,0.3172007847424276
2112,0.29353523687866606,0.29278102224851726
2113,0.2925167685460611,0.2864301182402063
2114,0.29217774006527686,0.29150425285256054
2115,0.2928560276557747,0.28727212882327463
2116,0.29728728168632385,0.28980700232207485
2117,0.34214168128702194,0.9999970203449443
2118,0.2976297460196192,0.2860096673955756
2119,0.31433073505938475,0.2860096673955756
2120,0.29217774006527686,0.28769368775071447
2121,0.45223792792215967,0.2864301182402063
2122,0.31822885702001624,0.2881156152242988
2123,0.304873617905849,0.3026773639205991
2124,0.3436186232293624,0.2860096673955756
2125,0.3536661195822572,0.28558958671908674
2126,0.29183894243310415,0.3005099094214391
2127,0.3646035144390212,0.3114347526089826
2128,0.31503756104458713,0.28980700232207485
2129,0.3125674362860396,0.28685093885089286
2130,0.29217774006527686,0.28685093885089286
2131,0.296945044809868,0.29278102224851726
2132,0.2925167685460611,0.29278102224851726
2133,0.29183894243310415,0.30703867022525566
2134,0.29183894243310415,0.30485363818068056
2135,0.29183894243310415,0.28685093885089286
2136,0.29183894243310415,0.3118762535399359
2137,0.29217774006527686,0.2881156152242988
2138,0.29183894243310415,0.2885379108328364
2139,0.29387518654788486,0.2864301182402063
2140,0.29217774006527686,0.2860096673955756
2141,0.29183894243310415,0.2864301182402063
2142,0.29831535612189514,0.3252778152139327
2143,0.29183894243310415,0.2881156152242988
2144,0.29728728168632385,0.34778765609798085
2145,0.2925167685460611,0.3714790857832494
2146,0.3062645787421954,0.29065489634859504
2147,0.3101079106874277,0.28558958671908674
2148,0.5176351841159589,0.28980700232207485
2149,0.3010668476578171,0.30835386687063177
2150,0.34546906049420445,0.28685093885089286
2151,0.301411798404236,0.29023076631293243
2152,0.3630862690655046,0.30879295890412234
2153,0.2986585014211573,0.2860096673955756
2154,0.2945557748850766,0.2860096673955756
2155,0.31327210877936684,0.2860096673955756
2156,0.2925167685460611,0.2860096673955756
2157,0.30003334541602467,0.2944884678281435
2158,0.2925167685460611,0.30703867022525566
2159,0.29217774006527686,0.2860096673955756
2160,0.2952372803874912,0.5459059866252978
2161,0.29421536595811437,0.2860096673955756
2162,0.2962612543567855,0.2936340198757334
2163,0.3094071489008124,0.29878233678433863
2164,0.29591970124251327,0.28938360479861336
2165,0.29183894243310415,0.3172007847424276
2166,0.29387518654788486,0.3145324221418586
2167,0.31468404072418243,0.2881156152242988
2168,0.29217774006527686,0.2864301182402063
2169,0.35930511466827936,0.3052899459752695
2170,0.30244799723046273,0.2860096673955756
2171,0.2928560276557747,0.29023076631293243
2172,0.2948964131035747,0.2860096673955756
2173,0.29421536595811437,0.2864301182402063
2174,0.29387518654788486,0.28980700232207485
2175,0.29353523687866606,0.30007748224607617
2176,0.29557837650978974,0.9973706493646937
2177,0.2962612543567855,0.38746944036017955
2178,0.2928560276557747,0.2864301182402063
2179,0.29353523687866606,0.3180929279499146
2180,0.3055686551260154,0.2881156152242988
2181,0.2945557748850766,0.28558958671908674
2182,0.2986585014211573,0.2962017004545121
2183,0.31503756104458713,0.28685093885089286
2184,0.29591970124251327,0.28727212882327463
2185,0.3111606892338818,0.34174390235871493
2186,0.3094071489008124,0.28685093885089286
2187,0.30244799723046273,0.2889605741628576
2188,0.3125674362860396,0.30180932032703606
2189,0.29421536595811437,0.2864301182402063
2190,0.404525023859746,0.28685093885089286
2191,0.31433073505938475,0.29150425285256054
2192,0.3510483449608573,0.2864301182402063
2193,0.2928560276557747,0.28980700232207485
2194,0.3111606892338818,0.2864301182402063
2195,0.29217774006527686,0.2949162345669887
2196,0.2996892954737983,0.2881156152242988
2197,0.32286874065198645,0.2996454107650213
2198,0.29183894243310415,0.2974904053261464
2199,0.2945557748850766,0.3339176546538702
2200,0.4746466516781416,0.44693641051957017
2201,0.29353523687866606,0.3357511087886415
2202,0.2925167685460611,0.2860096673955756
2203,0.2966030356228094,0.2932073395507579
2204,0.2925167685460611,0.28685093885089286
2205,0.30348621077305915,0.2864301182402063
2206,0.9790205626719337,0.29065489634859504
2207,0.30072212174933866,0.2864301182402063
2208,0.31787341748399195,0.297920691253493
2209,0.29217774006527686,0.2919294784642682
2210,0.29557837650978974,0.31764668894090664
2211,0.3164537832796191,0.28727212882327463
2212,0.3536661195822572,0.2864301182402063
2213,0.34621055163791303,0.2864301182402063
2214,0.2925167685460611,0.39777531669622007
2215,0.30661287230927786,0.30007748224607617
2216,0.29319551717381626,0.28685093885089286
2217,0.29831535612189514,0.28685093885089286
2218,0.2990018732378227,0.28727212882327463
2219,0.29934547133473016,0.352000839954973
2220,0.306961386706108,0.28558958671908674
2221,0.2925167685460611,0.2864301182402063
2222,0.29217774006527686,0.2992136954534728
2223,0.2948964131035747,0.29577285133133063
2224,0.317163175021713,0.2996454107650213
2225,0.30417946911525356,0.28727212882327463
2226,0.2962612543567855,0.31276028085830504
2227,0.3122154243719819,0.3212259276389272
2228,0.33116345010310094,0.30180932032703606
2229,0.30313991614696933,0.2860096673955756
2230,0.3027938448833669,0.30879295890412234
2231,0.3239444987119474,0.2885379108328364
2232,0.34251063138256926,0.2889605741628576
2233,0.31151205057424564,0.31408887735393964
2234,0.2925167685460611,0.30660096621653254
2235,0.29319551717381626,0.3307211817519354
2236,0.29353523687866606,0.2881156152242988
2237,0.29319551717381626,0.4141517357484878
2238,0.29319551717381626,0.2864301182402063
2239,0.29217774006527686,0.29878233678433863
2240,0.6380974818485637,0.2860096673955756
2241,0.2928560276557747,0.2949162345669887
2242,0.31433073505938475,0.2860096673955756
2243,0.3555413558882522,0.2860096673955756
2244,0.37491413420497216,0.3026773639205991
2245,0.2925167685460611,0.29107939200418964
2246,0.30210237343554674,0.3052899459752695
2247,0.2925167685460611,0.29107939200418964
2248,0.29319551717381626,0.29107939200418964
2249,0.29353523687866606,0.28558958671908674
2250,0.29319551717381626,0.2919294784642682
2251,0.3333449174627738,0.3145324221418586
2252,0.29217774006527686,0.29065489634859504
2253,0.2990018732378227,0.2881156152242988
2254,0.37069919532130674,0.297920691253493
2255,0.31433073505938475,0.28685093885089286
2256,0.34251063138256926,0.2889605741628576
2257,0.29183894243310415,0.2864301182402063
2258,0.3402998003328471,0.32482629813973724
2259,0.29183894243310415,0.2860096673955756
2260,0.29217774006527686,0.28558958671908674
2261,0.31468404072418243,0.28727212882327463
2262,0.29319551717381626,0.294061062782579
2263,0.29319551717381626,0.3307211817519354
2264,0.29217774006527686,0.28558958671908674
2265,0.29217774006527686,0.3212259276389272
2266,0.29217774006527686,0.29023076631293243
2267,0.3003776209214862,0.2860096673955756
2268,0.29217774006527686,0.2889605741628576
2269,0.5323461607521979,0.32077736101090437
2270,0.2925167685460611,0.29065489634859504
2271,0.2996892954737983,0.28685093885089286
2272,0.32286874065198645,0.2860096673955756
2273,0.29217774006527686,0.3307211817519354
2274,0.29934547133473016,0.3403563721745892
2275,0.29387518654788486,0.3118762535399359
2276,0.4417061711380002,0.34174390235871493
2277,0.29217774006527686,0.3394328690012828
2278,0.29387518654788486,0.3031119151543775
2279,0.9490830665290692,0.28980700232207485
2280,0.3003776209214862,0.3840559136086565
2281,0.29421536595811437,0.2860096673955756
2282,0.29831535612189514,0.3316328822921161
2283,0.301411798404236,0.28769368775071447
2284,0.29353523687866606,0.3198812206802813
2285,0.29557837650978974,0.3581272995914331
2286,0.34287977197061315,0.2881156152242988
2287,0.30348621077305915,0.9726044442837373
2288,0.2925167685460611,0.28558958671908674
2289,0.3129196645131513,0.331176873640313
2290,0.29183894243310415,0.310552778888416
2291,0.29421536595811437,0.2889605741628576
2292,0.29387518654788486,0.28558958671908674
2293,0.3027938448833669,0.30835386687063177
2294,0.2925167685460611,0.3339176546538702
2295,0.3059165062622763,0.29065489634859504
2296,0.3300754236733552,0.2860096673955756
2297,0.29387518654788486,0.30398207403977
2298,0.29387518654788486,0.297920691253493
2299,0.3581741429491452,0.29534436255138896
2300,0.35516595155157354,0.2860096673955756
2301,0.2928560276557747,0.28769368775071447
2302,0.2996892954737983,0.30180932032703606
2303,0.2948964131035747,0.32347370195013075
2304,0.29387518654788486,0.29023076631293243
2305,0.2979724375762759,0.28727212882327463
2306,0.29217774006527686,0.30137582894284365
2307,0.2952372803874912,0.29107939200418964
2308,0.296945044809868,0.2860096673955756
2309,0.2979724375762759,0.2860096673955756
2310,0.29183894243310415,0.29023076631293243
2311,0.29728728168632385,0.3343755504459711
2312,0.29591970124251327,0.3515315548573382
2313,0.2925167685460611,0.29577285133133063
2314,0.29557837650978974,0.34128108981529526
2315,0.304873617905849,0.2864301182402063
2316,0.31609940714040197,0.2944884678281435
2317,0.2925167685460611,0.2860096673955756
2318,0.3003776209214862,0.28685093885089286
2319,0.3506751032383447,0.29107939200418964
2320,0.2976297460196192,0.2864301182402063
2321,0.30313991614696933,0.2860096673955756
2322,0.2979724375762759,0.3275402608917663
2323,0.31503756104458713,0.28685093885089286
2324,0.30417946911525356,0.3459227030149913
2325,0.29831535612189514,0.2864301182402063
2326,0.3136247688098193,0.34359816135145976
2327,0.3055686551260154,0.29023076631293243
2328,0.3017569737449884,0.29577285133133063
2329,0.31045861902156846,0.2996454107650213
2330,0.3080082522871336,0.29065489634859504
2331,0.29557837650978974,0.29107939200418964
2332,0.30348621077305915,0.2860096673955756
2333,0.296945044809868,0.29023076631293243
2334,0.30072212174933866,0.28980700232207485
2335,0.29557837650978974,0.2889605741628576
2336,0.29934547133473016,0.28938360479861336
2337,0.2948964131035747,0.2864301182402063
2338,0.29591970124251327,0.28769368775071447
2339,0.3083576474104046,0.2881156152242988
2340,0.29728728168632385,0.2864301182402063
2341,0.29728728168632385,0.29107939200418964
2342,0.29217774006527686,0.2889605741628576
2343,0.327182922998442,0.2885379108328364
2344,0.3373628218359578,0.2864301182402063
2345,0.30661287230927786,0.29835133522823626
2346,0.2979724375762759,0.3052899459752695
2347,0.309757420558306,0.35860052062119385
2348,0.29387518654788486,0.28685093885089286
2349,0.29934547133473016,0.3022431654818382
2350,0.29387518654788486,0.2860096673955756
2351,0.29387518654788486,0.3005099094214391
2352,0.29217774006527686,0.2860096673955756
2353,0.2925167685460611,0.3261818232521789
2354,0.3094071489008124,0.30007748224607617
2355,0.3491839662715214,0.28769368775071447
2356,0.3027938448833669,0.29107939200418964
2357,0.3003776209214862,0.2860096673955756
2358,0.30870726206255,0.2919294784642682
2359,0.29183894243310415,0.3948210799462915
2360,0.2990018732378227,0.28558958671908674
2361,0.29353523687866606,0.28685093885089286
2362,0.29217774006527686,0.28685093885089286
2363,0.3581741429491452,0.30923239664705965
2364,0.3094071489008124,0.2864301182402063
2365,0.29421536595811437,0.2919294784642682
2366,0.3300754236733552,0.3149763056586037
2367,0.3810788101288284,0.3357511087886415
2368,0.301411798404236,0.29534436255138896
2369,0.29183894243310415,0.2860096673955756
2370,0.2952372803874912,0.2974904053261464
2371,0.2948964131035747,0.2881156152242988
2372,0.3192964453928386,0.28558958671908674
2373,0.3646035144390212,0.2889605741628576
2374,0.29217774006527686,0.2949162345669887
2375,0.3153912957411522,0.2962017004545121
2376,0.2948964131035747,0.35623718564393586
2377,0.3196527304737127,0.3109935942135783
2378,0.29217774006527686,0.28685093885089286
2379,0.2976297460196192,0.2974904053261464
2380,0.29217774006527686,0.2860096673955756
2381,0.2925167685460611,0.36097074295642356
2382,0.2966030356228094,0.3212259276389272
2383,0.2952372803874912,0.28558958671908674
2384,0.2925167685460611,0.28727212882327463
2385,0.31751819005563797,0.28685093885089286
2386,0.306961386706108,0.2944884678281435
2387,0.29217774006527686,0.34359816135145976
2388,0.29183894243310415,0.363823965981376
2389,0.29217774006527686,0.30703867022525566
2390,0.2966030356228094,0.2885379108328364
2391,0.29319551717381626,0.2889605741628576
2392,0.29421536595811437,0.3074767220136437
2393,0.31080954529320165,0.28938360479861336
2394,0.3083576474104046,0.2970604779099437
2395,0.2945557748850766,0.2889605741628576
2396,0.34472832007071896,0.3855174769941487
2397,0.2976297460196192,0.2970604779099437
2398,0.29421536595811437,0.29107939200418964
2399,0.29831535612189514,0.4141517357484878
2400,0.29353523687866606,0.28558958671908674
2401,0.29319551717381626,0.28727212882327463
2402,0.29387518654788486,0.3261818232521789
2403,0.3122154243719819,0.28938360479861336
2404,0.2928560276557747,0.3738848110853599
2405,0.2925167685460611,0.2860096673955756
2406,0.29183894243310415,0.28980700232207485
2407,0.29217774006527686,0.30398207403977
2408,0.29353523687866606,0.2962017004545121
2409,0.29217774006527686,0.2864301182402063
2410,0.29217774006527686,0.3307211817519354
2411,0.3232271190754093,0.3172007847424276
2412,0.2945557748850766,0.3118762535399359
2413,0.3672651647494102,0.30879295890412234
2414,0.30003334541602467,0.2860096673955756
2415,0.3196527304737127,0.3009426918136214
2416,0.29217774006527686,0.3044176807020502
2417,0.2925167685460611,0.2860096673955756
2418,0.29728728168632385,0.28727212882327463
2419,0.29217774006527686,0.31364567184550257
2420,0.2948964131035747,0.34128108981529526
2421,0.29387518654788486,0.2860096673955756
2422,0.29421536595811437,0.3212259276389272
2423,0.3101079106874277,0.2992136954534728
2424,0.29217774006527686,0.2860096673955756
2425,0.2925167685460611,0.30703867022525566
2426,0.3214373099228172,0.3118762535399359
2427,0.29387518654788486,0.3445270864701711
2428,0.29421536595811437,0.28558958671908674
2429,0.29387518654788486,0.2860096673955756
2430,0.2966030356228094,0.2992136954534728
2431,0.306961386706108,0.28558958671908674
2432,0.306961386706108,0.297920691253493
2433,0.2952372803874912,0.2864301182402063
2434,0.2925167685460611,0.29065489634859504
2435,0.2966030356228094,0.2864301182402063
2436,0.304873617905849,0.2992136954534728
2437,0.2925167685460611,0.2864301182402063
2438,0.29217774006527686,0.297920691253493
2439,0.2962612543567855,0.29023076631293243
2440,0.30072212174933866,0.2936340198757334
2441,0.2928560276557747,0.3398944684401582
2442,0.306961386706108,0.2881156152242988
2443,0.2925167685460611,0.28769368775071447
2444,0.29319551717381626,0.2966309094663428
2445,0.29421536595811437,0.28980700232207485
2446,0.30210237343554674,0.3005099094214391
2447,0.29387518654788486,0.2962017004545121
2448,0.3059165062622763,0.29235506840758974
2449,0.30210237343554674,0.363823965981376
2450,0.29591970124251327,0.375813897790048
2451,0.29319551717381626,0.36192073891629545
2452,0.31045861902156846,0.2974904053261464
2453,0.31574524453351593,0.2944884678281435
2454,0.2976297460196192,0.2864301182402063
2455,0.29217774006527686,0.32032912516387446
2456,0.2948964131035747,0.2860096673955756
2457,0.29319551717381626,0.2885379108328364
2458,0.29217774006527686,0.294061062782579
2459,0.3083576474104046,0.2949162345669887
2460,0.29217774006527686,0.4251781735536923
2461,0.29217774006527686,0.29235506840758974
2462,0.29217774006527686,0.7701290237590187
2463,0.2925167685460611,0.39876173147698324
2464,0.29591970124251327,0.28558958671908674
2465,0.29591970124251327,0.3052899459752695
2466,0.32682227662948715,0.2881156152242988
2467,0.46362757996563836,0.3009426918136214
2468,0.29421536595811437,0.2881156152242988
2469,0.30348621077305915,0.28980700232207485
2470,0.3221526080968608,0.30180932032703606
2471,0.36764606641251335,0.2864301182402063
2472,0.2962612543567855,0.29023076631293243
2473,0.2945557748850766,0.28727212882327463
2474,0.3125674362860396,0.2889605741628576
2475,0.29217774006527686,0.2864301182402063
2476,0.29728728168632385,0.2864301182402063
2477,0.2979724375762759,0.2860096673955756
2478,0.30210237343554674,0.30616361049931
2479,0.29183894243310415,0.28727212882327463
2480,0.29217774006527686,0.29065489634859504
2481,0.2976297460196192,0.28727212882327463
2482,0.31045861902156846,0.2864301182402063
2483,0.31503756104458713,0.375813897790048
2484,0.296945044809868,0.2864301182402063
2485,0.2976297460196192,0.4408401673625937
2486,0.29217774006527686,0.31542052735124226
2487,0.29217774006527686,0.33300280245385405
2488,0.29217774006527686,0.2860096673955756
2489,0.29217774006527686,0.2860096673955756
2490,0.2976297460196192,0.3044176807020502
2491,0.2948964131035747,0.3114347526089826
2492,0.3101079106874277,0.3529402673040738
2493,0.6274355051008218,0.2860096673955756
2494,0.2925167685460611,0.29065489634859504
2495,0.29353523687866606,0.2962017004545121
2496,0.2925167685460611,0.2860096673955756
2497,0.2925167685460611,0.28685093885089286
2498,0.29387518654788486,0.2885379108328364
2499,0.29217774006527686,0.30180932032703606
2500,0.2925167685460611,0.2936340198757334
2501,0.31080954529320165,0.2962017004545121
2502,0.29831535612189514,0.2885379108328364
2503,0.2966030356228094,0.2881156152242988
2504,0.29319551717381626,0.6188369136710212
2505,0.2925167685460611,0.30616361049931
2506,0.29217774006527686,0.30572660358313597
2507,0.29831535612189514,0.2860096673955756
2508,0.29353523687866606,0.3212259276389272
2509,0.2952372803874912,0.29150425285256054
2510,0.3059165062622763,0.2864301182402063
2511,0.29183894243310415,0.3167552159210535
2512,0.2962612543567855,0.28558958671908674
2513,0.29353523687866606,0.29534436255138896
2514,0.2928560276557747,0.29835133522823626
2515,0.30003334541602467,0.30572660358313597
2516,0.29728728168632385,0.3320892070710335
2517,0.3062645787421954,0.30485363818068056
2518,0.31327210877936684,0.29023076631293243
2519,0.29934547133473016,0.3031119151543775
2520,0.29353523687866606,0.32572965712049634
2521,0.29934547133473016,0.2974904053261464
2522,0.29353523687866606,0.2992136954534728
2523,0.30072212174933866,0.3145324221418586
2524,0.3297131514071894,0.4081726456409769
2525,0.30072212174933866,0.29107939200418964
2526,0.29217774006527686,0.2860096673955756
2527,0.29217774006527686,0.2919294784642682
2528,0.39313101765499825,0.2992136954534728
2529,0.3257415666185443,0.2860096673955756
2530,0.29217774006527686,0.28727212882327463
2531,0.3003776209214862,0.2860096673955756
2532,0.29557837650978974,0.2864301182402063
2533,0.3153912957411522,0.2889605741628576
2534,0.3062645787421954,0.28769368775071447
2535,0.2945557748850766,0.2860096673955756
2536,0.2928560276557747,0.2962017004545121
2537,0.3246627067214653,0.2885379108328364
2538,0.29728728168632385,0.31542052735124226
2539,0.29183894243310415,0.28685093885089286
2540,0.29217774006527686,0.2860096673955756
2541,0.29217774006527686,0.29023076631293243
2542,0.2966030356228094,0.2860096673955756
2543,0.29591970124251327,0.2860096673955756
2544,0.3027938448833669,0.2864301182402063
2545,0.46281263075459494,0.28769368775071447
2546,0.29217774006527686,0.2944884678281435
2547,0.29421536595811437,0.2860096673955756
2548,0.30870726206255,0.31630998304108876
2549,0.29217774006527686,0.2860096673955756
2550,0.3308005733401949,0.2962017004545121
2551,0.9999999999999996,0.2992136954534728
2552,0.2952372803874912,0.28980700232207485
2553,0.2945557748850766,0.31542052735124226
2554,0.29217774006527686,0.28558958671908674
2555,0.2928560276557747,0.2936340198757334
2556,0.2925167685460611,0.309672179576173
2557,0.29217774006527686,0.3375895276881623
2558,0.29934547133473016,0.28727212882327463
2559,0.3083576474104046,0.35106255645404444
2560,0.6860667519458058,0.28727212882327463
2561,0.339932000461724,0.2864301182402063
2562,0.2925167685460611,0.3320892070710335
2563,0.29591970124251327,0.28938360479861336
2564,0.37606699277560973,0.2919294784642682
2565,0.3003776209214862,0.3005099094214391
2566,0.2928560276557747,0.3109935942135783
2567,0.29387518654788486,0.29150425285256054
2568,0.29387518654788486,0.3031119151543775
2569,0.29217774006527686,0.2919294784642682
2570,0.2925167685460611,0.28769368775071447
2571,0.29217774006527686,0.9999426520134278
2572,0.320722848507692,0.3357511087886415
2573,0.3232271190754093,0.5402885219035584
2574,0.31609940714040197,0.9999426520134278
2575,0.3235857051958337,0.28685093885089286
2576,0.2962612543567855,0.28980700232207485
2577,0.3090570959806367,0.28727212882327463
2578,0.3369965747374869,0.28769368775071447
2579,0.29217774006527686,0.29107939200418964
2580,0.3055686551260154,0.2970604779099437
2581,0.2952372803874912,0.34313414665846764
2582,0.3185845083760395,0.43627956048282723
2583,0.2928560276557747,0.29150425285256054
2584,0.29387518654788486,0.2860096673955756
2585,0.3125674362860396,0.294061062782579
2586,0.29217774006527686,0.3339176546538702
2587,0.2928560276557747,0.2860096673955756
2588,0.29217774006527686,0.29235506840758974
2589,0.2925167685460611,0.2860096673955756
2590,0.29934547133473016,0.3044176807020502
2591,0.2928560276557747,0.3026773639205991
2592,0.29387518654788486,0.28685093885089286
2593,0.296945044809868,0.3044176807020502
2594,0.29217774006527686,0.2860096673955756
2595,0.2925167685460611,0.3158650866645654
2596,0.29217774006527686,0.2864301182402063
2597,0.2948964131035747,0.28769368775071447
2598,0.29353523687866606,0.2860096673955756
2599,0.29217774006527686,0.33804990320686723
2600,0.7139271884454227,0.3158650866645654
2601,0.29591970124251327,0.2860096673955756
2602,0.45467477175885473,0.2885379108328364
2603,0.3703169828764141,0.2864301182402063
2604,0.3443582322649203,0.310552778888416
2605,0.2925167685460611,0.2974904053261464
2606,0.33407366806721617,0.3044176807020502
2607,0.296945044809868,0.9883905451975827
2608,0.2925167685460611,0.3275402608917663
2609,0.29319551717381626,0.28980700232207485
2610,0.3010668476578171,0.2881156152242988
2611,0.29183894243310415,0.2860096673955756
2612,0.29217774006527686,0.29235506840758974
2613,0.2962612543567855,0.35907401714938103
2614,0.29421536595811437,0.30616361049931
2615,0.3164537832796191,0.30835386687063177
2616,0.29217774006527686,0.29235506840758974
2617,0.29217774006527686,0.2860096673955756
2618,0.2986585014211573,0.28558958671908674
2619,0.42160727985014923,0.3389715745339429
2620,0.29183894243310415,0.28769368775071447
2621,0.2952372803874912,0.28685093885089286
2622,0.29183894243310415,0.28558958671908674
2623,0.37337919569265404,0.28769368775071447
2624,0.37299585782230094,0.2932073395507579
2625,0.30244799723046273,0.2860096673955756
2626,0.2962612543567855,0.30485363818068056
2627,0.29831535612189514,0.29065489634859504
2628,0.33225328426436523,0.29107939200418964
2629,0.30348621077305915,0.28769368775071447
2630,0.3185845083760395,0.2860096673955756
2631,0.31822885702001624,0.29534436255138896
2632,0.3185845083760395,0.28727212882327463
2633,0.2925167685460611,0.2860096673955756
2634,0.30210237343554674,0.309672179576173
2635,0.29183894243310415,0.28980700232207485
2636,0.31186362904401194,0.2885379108328364
2637,0.3185845083760395,0.2860096673955756
2638,0.3253817406753562,0.3101123071659055
2639,0.30870726206255,0.29023076631293243
2640,0.3646035144390212,0.294061062782579
2641,0.30003334541602467,0.2860096673955756
2642,0.3038327285125046,0.28980700232207485
2643,0.31080954529320165,0.29065489634859504
2644,0.2979724375762759,0.2860096673955756
2645,0.296945044809868,0.2860096673955756
2646,0.29183894243310415,0.29065489634859504
2647,0.30072212174933866,0.2864301182402063
2648,0.2925167685460611,0.28685093885089286
2649,0.29217774006527686,0.29150425285256054
2650,0.29217774006527686,0.2881156152242988
2651,0.2925167685460611,0.30572660358313597
2652,0.2925167685460611,0.2860096673955756
2653,0.29387518654788486,0.3753312538812629
2654,0.2925167685460611,0.32032912516387446
2655,0.29387518654788486,0.28980700232207485
2656,0.2928560276557747,0.2864301182402063
2657,0.29217774006527686,0.28685093885089286
2658,0.29183894243310415,0.2932073395507579
2659,0.2962612543567855,0.32032912516387446
2660,0.3003776209214862,0.29235506840758974
2661,0.29387518654788486,0.3468545917663266
2662,0.29183894243310415,0.2885379108328364
2663,0.29557837650978974,0.29023076631293243
2664,0.29387518654788486,0.30137582894284365
2665,0.29387518654788486,0.28938360479861336
2666,0.2928560276557747,0.28558958671908674
2667,0.2928560276557747,0.29278102224851726
2668,0.29217774006527686,0.28938360479861336
2669,0.2928560276557747,0.29065489634859504
2670,0.29557837650978974,0.29835133522823626
2671,0.2945557748850766,0.28727212882327463
2672,0.31151205057424564,0.2864301182402063
2673,0.2952372803874912,0.3180929279499146
2674,0.29217774006527686,0.538243190332278
2675,0.29387518654788486,0.2992136954534728
2676,0.3090570959806367,0.3044176807020502
2677,0.29557837650978974,0.31630998304108876
2678,0.2952372803874912,0.2936340198757334
2679,0.29217774006527686,0.30485363818068056
2680,0.29217774006527686,0.2864301182402063
2681,0.2925167685460611,0.28980700232207485
2682,0.29183894243310415,0.2860096673955756
2683,0.29557837650978974,0.39138417009108106
2684,0.29183894243310415,0.2881156152242988
2685,0.2925167685460611,0.34499199550270293
2686,0.2925167685460611,0.28938360479861336
2687,0.31151205057424564,0.29534436255138896
2688,0.29217774006527686,0.3044176807020502
2689,0.2925167685460611,0.2949162345669887
2690,0.29353523687866606,0.2974904053261464
2691,0.29353523687866606,0.35106255645404444
2692,0.29183894243310415,0.28938360479861336
2693,0.2925167685460611,0.3009426918136214
2694,0.2976297460196192,0.29278102224851726
2695,0.29319551717381626,0.2864301182402063
2696,0.4510203567425363,0.28980700232207485
2697,0.29217774006527686,0.32663431299948503
2698,0.3257415666185443,0.2970604779099437
2699,0.29183894243310415,0.28685093885089286
2700,0.2952372803874912,0.28685093885089286
2701,0.29591970124251327,0.2974904053261464
2702,0.2925167685460611,0.28685093885089286
2703,0.3073101216743508,0.28727212882327463
2704,0.296945044809868,0.294061062782579
2705,0.3017569737449884,0.2860096673955756
2706,0.30003334541602467,0.28727212882327463
2707,0.29217774006527686,0.28558958671908674
2708,0.29217774006527686,0.2860096673955756
2709,0.30072212174933866,0.28980700232207485
2710,0.305221025588988,0.2885379108328364
2711,0.31787341748399195,0.31320280616492474
2712,0.2945557748850766,0.2860096673955756
2713,0.29934547133473016,0.31630998304108876
2714,0.2928560276557747,0.2881156152242988
2715,0.30003334541602467,0.3052899459752695
2716,0.29387518654788486,0.2881156152242988
2717,0.29183894243310415,0.309672179576173
2718,0.29217774006527686,0.28685093885089286
2719,0.2928560276557747,0.2932073395507579
2720,0.2966030356228094,0.30572660358313597
2721,0.3544156777393184,0.28558958671908674
2722,0.2966030356228094,0.29235506840758974
2723,0.2948964131035747,0.28980700232207485
2724,0.29217774006527686,0.28727212882327463
2725,0.29421536595811437,0.353880832621945
2726,0.31822885702001624,0.2860096673955756
2727,0.29421536595811437,0.2881156152242988
2728,0.3027938448833669,0.29065489634859504
2729,0.29728728168632385,0.28727212882327463
2730,0.29217774006527686,0.28685093885089286
2731,0.3094071489008124,0.2860096673955756
2732,0.335899008468138,0.2885379108328364
2733,0.29421536595811437,0.3145324221418586
2734,0.2986585014211573,0.2864301182402063
2735,0.3045264323303328,0.28727212882327463
2736,0.31151205057424564,0.2860096673955756
2737,0.2976297460196192,0.2881156152242988
2738,0.301411798404236,0.28727212882327463
2739,0.3038327285125046,0.28685093885089286
2740,0.3362646677195645,0.294061062782579
2741,0.30313991614696933,0.3339176546538702
2742,0.2928560276557747,0.28769368775071447
2743,0.29217774006527686,0.2966309094663428
2744,0.30348621077305915,0.3225736063505915
2745,0.29353523687866606,0.3261818232521789
2746,0.29217774006527686,0.31408887735393964
2747,0.30417946911525356,0.28558958671908674
2748,0.29217774006527686,0.28727212882327463
2749,0.29217774006527686,0.2992136954534728
2750,0.3045264323303328,0.29278102224851726
2751,0.2928560276557747,0.30660096621653254
2752,0.3027938448833669,0.2864301182402063
2753,0.2945557748850766,0.29235506840758974
2754,0.29217774006527686,0.3035468186919418
2755,0.29183894243310415,0.28685093885089286
2756,0.3741463483761424,0.28727212882327463
2757,0.32107997447234277,0.2885379108328364
2758,0.29557837650978974,0.28727212882327463
2759,0.29217774006527686,0.2889605741628576
2760,0.41045995526664225,0.32347370195013075
2761,0.301411798404236,0.30572660358313597
2762,0.3073101216743508,0.2974904053261464
2763,0.29217774006527686,0.2864301182402063
2764,0.309757420558306,0.3005099094214391
2765,0.2966030356228094,0.3022431654818382
2766,0.33188980588675376,0.297920691253493
2767,0.31680837266806244,0.3714790857832494
2768,0.2979724375762759,0.2881156152242988
2769,0.29591970124251327,0.2864301182402063
2770,0.3045264323303328,0.2919294784642682
2771,0.29387518654788486,0.31630998304108876
2772,0.3010668476578171,0.2864301182402063
2773,0.3045264323303328,0.30137582894284365
2774,0.32000922621478356,0.38211041913899924
2775,0.29217774006527686,0.3705185692658369
2776,0.29183894243310415,0.2860096673955756
2777,0.2925167685460611,0.309672179576173
2778,0.30417946911525356,0.3074767220136437
2779,0.31751819005563797,0.2860096673955756
2780,0.3017569737449884,0.2919294784642682
2781,0.3080082522871336,0.2864301182402063
2782,0.29217774006527686,0.29534436255138896
2783,0.3055686551260154,0.28769368775071447
2784,0.29319551717381626,0.29577285133133063
2785,0.29217774006527686,0.3009426918136214
2786,0.29217774006527686,0.2962017004545121
2787,0.29353523687866606,0.3009426918136214
2788,0.29217774006527686,0.28685093885089286
2789,0.29217774006527686,0.29023076631293243
2790,0.29217774006527686,0.3189864081218636
2791,0.29217774006527686,0.2992136954534728
2792,0.29217774006527686,0.3052899459752695
2793,0.29217774006527686,0.28727212882327463
2794,0.29217774006527686,0.30616361049931
2795,0.29217774006527686,0.2860096673955756
2796,0.29217774006527686,0.2881156152242988
2797,0.29217774006527686,0.2970604779099437
2798,0.29217774006527686,0.3118762535399359
2799,0.29217774006527686,0.3515315548573382
2800,0.29217774006527686,0.28685093885089286
2801,0.29217774006527686,0.2860096673955756
2802,0.29217774006527686,0.28769368775071447
2803,0.29217774006527686,0.3009426918136214
2804,0.29183894243310415,0.3035468186919418
2805,0.29319551717381626,0.40073702096581637
2806,0.2952372803874912,0.2864301182402063
2807,0.29319551717381626,0.28769368775071447
2808,0.2925167685460611,0.2860096673955756
2809,0.29217774006527686,0.29278102224851726
2810,0.29591970124251327,0.29065489634859504
2811,0.29183894243310415,0.29023076631293243
2812,0.29217774006527686,0.353880832621945
2813,0.2976297460196192,0.2974904053261464
2814,0.29387518654788486,0.28727212882327463
2815,0.3062645787421954,0.2919294784642682
2816,0.31822885702001624,0.28558958671908674
2817,0.2952372803874912,0.28558958671908674
2818,0.29217774006527686,0.28769368775071447
2819,0.29183894243310415,0.32077736101090437
2820,0.29319551717381626,0.3496572886962953
2821,0.29217774006527686,0.2936340198757334
2822,0.3038327285125046,0.294061062782579
2823,0.2945557748850766,0.2864301182402063
2824,0.2948964131035747,0.2860096673955756
2825,0.29831535612189514,0.30485363818068056
2826,0.37337919569265404,0.2885379108328364
2827,0.29183894243310415,0.28727212882327463
2828,0.320722848507692,0.3114347526089826
2829,0.2966030356228094,0.34918944434588556
2830,0.320722848507692,0.2864301182402063
2831,0.30348621077305915,0.37195972573550334
2832,0.2979724375762759,0.2885379108328364
2833,0.3203659323238228,0.35529380134645455
2834,0.2925167685460611,0.3366697002765647
2835,0.2966030356228094,0.2881156152242988
2836,0.29319551717381626,0.3022431654818382
2837,0.30765907695475087,0.2860096673955756
2838,0.31045861902156846,0.29150425285256054
2839,0.29217774006527686,0.30879295890412234
2840,0.30210237343554674,0.28558958671908674
2841,0.2948964131035747,0.47402808758113346
2842,0.30661287230927786,0.35670929709150134
2843,0.29183894243310415,0.2860096673955756
2844,0.296945044809868,0.29235506840758974
2845,0.29183894243310415,0.2860096673955756
2846,0.29353523687866606,0.28938360479861336
2847,0.29591970124251327,0.29107939200418964
2848,0.2925167685460611,0.29534436255138896
2849,0.29387518654788486,0.2992136954534728
2850,0.2966030356228094,0.28685093885089286
2851,0.30244799723046273,0.30879295890412234
2852,0.296945044809868,0.29534436255138896
2853,0.29557837650978974,0.2860096673955756
2854,0.2976297460196192,0.30398207403977
2855,0.3027938448833669,0.28558958671908674
2856,0.3010668476578171,0.30879295890412234
2857,0.29934547133473016,0.2970604779099437
2858,0.29387518654788486,0.2881156152242988
2859,0.2945557748850766,0.2996454107650213
2860,0.296945044809868,0.3005099094214391
2861,0.2979724375762759,0.29235506840758974
2862,0.29319551717381626,0.2860096673955756
2863,0.3714641058338979,0.28685093885089286
2864,0.3783769156385702,0.2881156152242988
2865,0.29217774006527686,0.2885379108328364
2866,0.31186362904401194,0.29065489634859504
2867,0.38533950137590156,0.35765435482100694
2868,0.29217774006527686,0.28769368775071447
2869,0.29421536595811437,0.3482546273287135
2870,0.29183894243310415,0.31364567184550257
2871,0.365743218845709,0.41115891113351954
2872,0.30870726206255,0.3729217649427659
2873,0.2928560276557747,0.3348337585007178
2874,0.29183894243310415,0.2860096673955756
2875,0.29217774006527686,0.2860096673955756
2876,0.3073101216743508,0.2860096673955756
2877,0.3027938448833669,0.28769368775071447
2878,0.29728728168632385,0.3022431654818382
2879,0.2986585014211573,0.29065489634859504
2880,0.2966030356228094,0.28685093885089286
2881,0.305221025588988,0.3320892070710335
2882,0.2976297460196192,0.36097074295642356
2883,0.29217774006527686,0.3772633067958401
2884,0.31327210877936684,0.30007748224607617
2885,0.296945044809868,0.5223534110864664
2886,0.29557837650978974,0.2860096673955756
2887,0.29183894243310415,0.29023076631293243
2888,0.306961386706108,0.2881156152242988
2889,0.2928560276557747,0.28980700232207485
2890,0.29421536595811437,0.29878233678433863
2891,0.29831535612189514,0.2962017004545121
2892,0.2948964131035747,0.28727212882327463
2893,0.37799154189392675,0.2919294784642682
2894,0.29387518654788486,0.29150425285256054
2895,0.29831535612189514,0.28938360479861336
2896,0.29387518654788486,0.3221240508968671
2897,0.2986585014211573,0.2974904053261464
2898,0.2979724375762759,0.2919294784642682
2899,0.2925167685460611,0.29577285133133063
2900,0.29387518654788486,0.30835386687063177
2901,0.2925167685460611,0.4146511630168955
2902,0.29217774006527686,0.28685093885089286
2903,0.412841349968215,0.29150425285256054
2904,0.2925167685460611,0.3109935942135783
2905,0.29183894243310415,0.2881156152242988
2906,0.31609940714040197,0.28938360479861336
2907,0.2925167685460611,0.2962017004545121
2908,0.30313991614696933,0.30879295890412234
2909,0.29217774006527686,0.28980700232207485
2910,0.3279048284235712,0.2949162345669887
2911,0.42200695175774533,0.30180932032703606
2912,0.2925167685460611,0.2881156152242988
2913,0.29183894243310415,0.4206577003573608
2914,0.29217774006527686,0.2864301182402063
2915,0.29319551717381626,0.2860096673955756
2916,0.29183894243310415,0.2860096673955756
2917,0.2976297460196192,0.28558958671908674
2918,0.31574524453351593,0.29065489634859504
2919,0.2945557748850766,0.2864301182402063
2920,0.2945557748850766,0.3101123071659055
2921,0.317163175021713,0.2860096673955756
2922,0.2925167685460611,0.28769368775071447
2923,0.29217774006527686,0.31853950120060526
2924,0.29217774006527686,0.2864301182402063
2925,0.29217774006527686,0.2860096673955756
2926,0.29217774006527686,0.30137582894284365
2927,0.30244799723046273,0.3252778152139327
2928,0.29387518654788486,0.3389715745339429
2929,0.2925167685460611,0.30137582894284365
2930,0.29183894243310415,0.297920691253493
2931,0.29421536595811437,0.2860096673955756
2932,0.296945044809868,0.29023076631293243
2933,0.29591970124251327,0.2860096673955756
2934,0.29217774006527686,0.3118762535399359
2935,0.30313991614696933,0.3275402608917663
2936,0.29387518654788486,0.3005099094214391
2937,0.29728728168632385,0.28558958671908674
2938,0.2990018732378227,0.2881156152242988
2939,0.29217774006527686,0.3753312538812629
2940,0.2948964131035747,0.294061062782579
2941,0.2976297460196192,0.310552778888416
2942,0.3122154243719819,0.2860096673955756
2943,0.30661287230927786,0.2864301182402063
2944,0.30417946911525356,0.3031119151543775
2945,0.29387518654788486,0.28769368775071447
2946,0.29421536595811437,0.39432944696842587
2947,0.2945557748850766,0.3052899459752695
2948,0.2928560276557747,0.28980700232207485
2949,0.2925167685460611,0.2974904053261464
2950,0.2925167685460611,0.2974904053261464
2951,0.2925167685460611,0.2885379108328364
2952,0.2986585014211573,0.2889605741628576
2953,0.3153912957411522,0.29150425285256054
2954,0.29217774006527686,0.29878233678433863
2955,0.29217774006527686,0.28558958671908674
2956,0.2990018732378227,0.2860096673955756
2957,0.3059165062622763,0.2949162345669887
2958,0.2928560276557747,0.29150425285256054
2959,0.29217774006527686,0.3307211817519354
2960,0.29353523687866606,0.28727212882327463
2961,0.2979724375762759,0.29023076631293243
2962,0.2925167685460611,0.309672179576173
2963,0.2990018732378227,0.3022431654818382
2964,0.29934547133473016,0.2966309094663428
2965,0.29217774006527686,0.29278102224851726
2966,0.29217774006527686,0.2881156152242988
2967,0.2925167685460611,0.3022431654818382
2968,0.31503756104458713,0.2860096673955756
2969,0.29217774006527686,0.2864301182402063
2970,0.3003776209214862,0.29065489634859504
2971,0.2979724375762759,0.3221240508968671
2972,0.29217774006527686,0.2860096673955756
2973,0.2925167685460611,0.2885379108328364
2974,0.39352206129360245,0.3194336481403056
2975,0.29217774006527686,0.28980700232207485
2976,0.31574524453351593,0.29235506840758974
2977,0.3261015981305414,0.28727212882327463
2978,0.3196527304737127,0.29150425285256054
2979,0.3080082522871336,0.3445270864701711
2980,0.3217948545632485,0.29878233678433863
2981,0.31574524453351593,0.29023076631293243
2982,0.29183894243310415,0.3230234902329263
2983,0.2986585014211573,0.32347370195013075
2984,0.2928560276557747,0.2864301182402063
2985,0.3279048284235712,0.2889605741628576
2986,0.3017569737449884,0.3357511087886415
2987,0.2948964131035747,0.3666868005699492
2988,0.3017569737449884,0.2864301182402063
2989,0.29319551717381626,0.3403563721745892
2990,0.2952372803874912,0.28769368775071447
2991,0.29831535612189514,0.30398207403977
2992,0.29353523687866606,0.2860096673955756
2993,0.29387518654788486,0.34220701647198476
2994,0.2925167685460611,0.2885379108328364
2995,0.29217774006527686,0.33804990320686723
2996,0.34583971240363487,0.28769368775071447
2997,0.3253817406753562,0.2992136954534728
2998,0.3017569737449884,0.2860096673955756
2999,0.2928560276557747,0.29577285133133063
3000,0.2948964131035747,0.28769368775071447
3001,0.29319551717381626,0.2860096673955756
3002,0.2966030356228094,0.29534436255138896
3003,0.30870726206255,0.4302156051192767
3004,0.29831535612189514,0.2864301182402063
3005,0.29217774006527686,0.3212259276389272
3006,0.31787341748399195,0.28769368775071447
3007,0.3529172800771118,0.2864301182402063
3008,0.2925167685460611,0.28980700232207485
3009,0.29217774006527686,0.29278102224851726
3010,0.3010668476578171,0.2881156152242988
3011,0.29591970124251327,0.2885379108328364
3012,0.2928560276557747,0.2881156152242988
3013,0.2925167685460611,0.399255247734718
3014,0.31397764432872516,0.28727212882327463
3015,0.29387518654788486,0.4141517357484878
3016,0.2925167685460611,0.31408887735393964
3017,0.2925167685460611,0.2932073395507579
3018,0.2925167685460611,0.30791512106757285
3019,0.2928560276557747,0.28685093885089286
3020,0.29319551717381626,0.2860096673955756
3021,0.29217774006527686,0.3022431654818382
3022,0.29591970124251327,0.297920691253493
3023,0.3192964453928386,0.34174390235871493
3024,0.29421536595811437,0.2864301182402063
3025,0.29183894243310415,0.2885379108328364
3026,0.2928560276557747,0.2864301182402063
3027,0.29217774006527686,0.2885379108328364
3028,0.29421536595811437,0.4403329254492961
3029,0.2966030356228094,0.30879295890412234
3030,0.3010668476578171,0.28558958671908674
3031,0.29217774006527686,0.3777469327708988
3032,0.29387518654788486,0.2885379108328364
3033,0.29387518654788486,0.3316328822921161
3034,0.2979724375762759,0.2860096673955756
3035,0.3101079106874277,0.2881156152242988
3036,0.32286874065198645,0.2860096673955756
3037,0.2945557748850766,0.2860096673955756
3038,0.2928560276557747,0.40271554126637005
3039,0.2925167685460611,0.32799371780653525
3040,0.29353523687866606,0.3482546273287135
3041,0.29353523687866606,0.3275402608917663
3042,0.2945557748850766,0.3230234902329263
3043,0.29591970124251327,0.28727212882327463
3044,0.30348621077305915,0.28685093885089286
3045,0.34287977197061315,0.28685093885089286
3046,0.29217774006527686,0.2864301182402063
3047,0.29183894243310415,0.28727212882327463
3048,0.29421536595811437,0.28558958671908674
3049,0.2925167685460611,0.2864301182402063
3050,0.2925167685460611,0.28558958671908674
3051,0.29591970124251327,0.3375895276881623
3052,0.3129196645131513,0.28727212882327463
3053,0.29217774006527686,0.3022431654818382
3054,0.2966030356228094,0.2881156152242988
3055,0.29387518654788486,0.2962017004545121
3056,0.29387518654788486,0.29107939200418964
3057,0.2945557748850766,0.29878233678433863
3058,0.2976297460196192,0.2860096673955756
3059,0.3017569737449884,0.2962017004545121
3060,0.365743218845709,0.28980700232207485
3061,0.4469661001964902,0.28769368775071447
3062,0.29728728168632385,0.310552778888416
3063,0.31468404072418243,0.2885379108328364
3064,0.35779750209951566,0.2919294784642682
3065,0.29217774006527686,0.29065489634859504
3066,0.29183894243310415,0.28727212882327463
3067,0.29421536595811437,0.35247041101517673
3068,0.29387518654788486,0.2889605741628576
3069,0.29353523687866606,0.28938360479861336
3070,0.2928560276557747,0.28980700232207485
3071,0.3038327285125046,0.2860096673955756
3072,0.33188980588675376,0.28558958671908674
3073,0.29217774006527686,0.324375106502912
3074,0.29387518654788486,0.28769368775071447
3075,0.2925167685460611,0.45304865178309855
3076,0.2925167685460611,0.29278102224851726
3077,0.2925167685460611,0.28685093885089286
3078,0.2948964131035747,0.28558958671908674
3079,0.2928560276557747,0.294061062782579
3080,0.2925167685460611,0.2860096673955756
3081,0.31503756104458713,0.3009426918136214
3082,0.2979724375762759,0.2885379108328364
3083,0.29183894243310415,0.3031119151543775
3084,0.339932000461724,0.2864301182402063
3085,0.29217774006527686,0.3172007847424276
3086,0.2928560276557747,0.30923239664705965
3087,0.2925167685460611,0.2970604779099437
3088,0.29217774006527686,0.2860096673955756
3089,0.29183894243310415,0.2881156152242988
3090,0.2925167685460611,0.2966309094663428
3091,0.3289892135970637,0.321674824463237
3092,0.29217774006527686,0.2860096673955756
3093,0.30313991614696933,0.29023076631293243
3094,0.29217774006527686,0.294061062782579
3095,0.3907876474991281,0.3005099094214391
3096,0.29557837650978974,0.3052899459752695
3097,0.29217774006527686,0.2860096673955756
3098,0.2986585014211573,0.29023076631293243
3099,0.2945557748850766,0.28769368775071447
3100,0.29217774006527686,0.29150425285256054
3101,0.29217774006527686,0.29150425285256054
3102,0.29217774006527686,0.2864301182402063
3103,0.29217774006527686,0.2864301182402063
3104,0.29217774006527686,0.29023076631293243
3105,0.29217774006527686,0.2885379108328364
3106,0.29217774006527686,0.2860096673955756
3107,0.29217774006527686,0.28727212882327463
3108,0.29217774006527686,0.2864301182402063
3109,0.29217774006527686,0.28685093885089286
3110,0.29217774006527686,0.3198812206802813
3111,0.29217774006527686,0.2864301182402063
3112,0.29217774006527686,0.2885379108328364
3113,0.29217774006527686,0.29023076631293243
3114,0.29217774006527686,0.2864301182402063
3115,0.29217774006527686,0.2889605741628576
3116,0.29217774006527686,0.2860096673955756
3117,0.29217774006527686,0.29835133522823626
3118,0.29217774006527686,0.2881156152242988
3119,0.29217774006527686,0.2860096673955756
3120,0.29217774006527686,0.35106255645404444
3121,0.2962612543567855,0.44388617691678606
3122,0.29387518654788486,0.2881156152242988
3123,0.2928560276557747,0.28980700232207485
3124,0.29421536595811437,0.30398207403977
3125,0.3687897613959972,0.28727212882327463
3126,0.30244799723046273,0.31276028085830504
3127,0.2979724375762759,0.2860096673955756
3128,0.2925167685460611,0.2860096673955756
3129,0.2928560276557747,0.2889605741628576
3130,0.29591970124251327,0.3709987000217176
3131,0.3045264323303328,0.34359816135145976
3132,0.3080082522871336,0.2860096673955756
3133,0.3038327285125046,0.28769368775071447
3134,0.30870726206255,0.3487218903169989
3135,0.2979724375762759,0.32032912516387446
3136,0.3362646677195645,0.2881156152242988
3137,0.3111606892338818,0.3302658072610707
3138,0.2979724375762759,0.3298107507995796
3139,0.29934547133473016,0.2864301182402063
3140,0.2928560276557747,0.2864301182402063
3141,0.3027938448833669,0.3026773639205991
3142,0.39508759622505796,0.2992136954534728
3143,0.3027938448833669,0.3109935942135783
3144,0.2925167685460611,0.3101123071659055
3145,0.2945557748850766,0.28938360479861336
3146,0.301411798404236,0.30137582894284365
3147,0.3333449174627738,0.28769368775071447
3148,0.29557837650978974,0.2860096673955756
3149,0.3027938448833669,0.3515315548573382
3150,0.3059165062622763,0.2860096673955756
3151,0.29319551717381626,0.28727212882327463
3152,0.5425306637566711,0.28558958671908674
3153,0.29217774006527686,0.2864301182402063
3154,0.29728728168632385,0.3375895276881623
3155,0.3125674362860396,0.2885379108328364
3156,0.3235857051958337,0.2992136954534728
3157,0.29557837650978974,0.29235506840758974
3158,0.2979724375762759,0.28980700232207485
3159,0.29183894243310415,0.28769368775071447
3160,0.2925167685460611,0.2932073395507579
3161,0.29421536595811437,0.28685093885089286
3162,0.31822885702001624,0.2864301182402063
3163,0.2928560276557747,0.2962017004545121
3164,0.29217774006527686,0.2864301182402063
3165,0.29217774006527686,0.28769368775071447
3166,0.3017569737449884,0.2860096673955756
3167,0.2952372803874912,0.31630998304108876
3168,0.29387518654788486,0.297920691253493
3169,0.29728728168632385,0.28938360479861336
3170,0.2945557748850766,0.3026773639205991
3171,0.309757420558306,0.37340316255823597
3172,0.29591970124251327,0.29023076631293243
3173,0.2948964131035747,0.2860096673955756
3174,0.3003776209214862,0.31231809646946257
3175,0.3495564752933206,0.2860096673955756
3176,0.29353523687866606,0.28685093885089286
3177,0.2948964131035747,0.3005099094214391
3178,0.2962612543567855,0.2864301182402063
3179,0.29217774006527686,0.3557653534787258
3180,0.2948964131035747,0.2889605741628576
3181,0.30417946911525356,0.2864301182402063
3182,0.30003334541602467,0.2860096673955756
3183,0.2925167685460611,0.2860096673955756
3184,0.296945044809868,0.2932073395507579
3185,0.31397764432872516,0.2881156152242988
3186,0.2925167685460611,0.32708712575067506
3187,0.29591970124251327,0.28769368775071447
3188,0.2952372803874912,0.29107939200418964
3189,0.33956439349808926,0.841306299513986
3190,0.2925167685460611,0.30007748224607617
3191,0.29217774006527686,0.2860096673955756
3192,0.29591970124251327,0.28727212882327463
3193,0.30072212174933866,0.2962017004545121
3194,0.29217774006527686,0.28769368775071447
3195,0.3499291680384395,0.2885379108328364
3196,0.30244799723046273,0.3118762535399359
3197,0.3003776209214862,0.32799371780653525
3198,0.305221025588988,0.30791512106757285
3199,0.2928560276557747,0.28558958671908674
3200,0.29591970124251327,0.28685093885089286
3201,0.29319551717381626,0.29150425285256054
3202,0.29557837650978974,0.2974904053261464
3203,0.29217774006527686,0.33346007177403014
3204,0.29319551717381626,0.38893579144584883
3205,0.37606699277560973,0.294061062782579
3206,0.2928560276557747,0.2944884678281435
3207,0.29728728168632385,0.3052899459752695
3208,0.2945557748850766,0.28558958671908674
3209,0.29421536595811437,0.29023076631293243
3210,0.3239444987119474,0.2864301182402063
3211,0.3090570959806367,0.29065489634859504
3212,0.2952372803874912,0.2860096673955756
3213,0.2945557748850766,0.2889605741628576
3214,0.29728728168632385,0.3044176807020502
3215,0.29728728168632385,0.3044176807020502
3216,0.2925167685460611,0.28727212882327463
3217,0.29319551717381626,0.32347370195013075
3218,0.2948964131035747,0.2864301182402063
3219,0.3010668476578171,0.294061062782579
3220,0.29217774006527686,0.3180929279499146
3221,0.2928560276557747,0.2962017004545121
3222,0.3090570959806367,0.3454572012516353
3223,0.29421536595811437,0.2936340198757334
3224,0.2925167685460611,0.32392424090620914
3225,0.29217774006527686,0.2881156152242988
3226,0.2986585014211573,0.28980700232207485
3227,0.29387518654788486,0.28938360479861336
3228,0.3017569737449884,0.33804990320686723
3229,0.34583971240363487,0.2860096673955756
3230,0.29319551717381626,0.4216611286726973
3231,0.3414043539630185,0.2889605741628576
3232,0.2945557748850766,0.2944884678281435
3233,0.2948964131035747,0.32482629813973724
3234,0.2925167685460611,0.29023076631293243
3235,0.2925167685460611,0.3101123071659055
3236,0.2948964131035747,0.28558958671908674
3237,0.2925167685460611,0.45713147512770735
3238,0.2945557748850766,0.2881156152242988
3239,0.2925167685460611,0.30791512106757285
3240,0.29353523687866606,0.2864301182402063
3241,0.29217774006527686,0.28558958671908674
3242,0.29728728168632385,0.2881156152242988
3243,0.29557837650978974,0.2860096673955756
3244,0.31751819005563797,0.29150425285256054
3245,0.2925167685460611,0.29150425285256054
3246,0.2952372803874912,0.2949162345669887
3247,0.29728728168632385,0.30703867022525566
3248,0.304873617905849,0.3225736063505915
3249,0.2996892954737983,0.3035468186919418
3250,0.2986585014211573,0.9963936614763459
3251,0.9943957182894475,0.3298107507995796
3252,0.29217774006527686,0.28558958671908674
3253,0.30210237343554674,0.28769368775071447
3254,0.29217774006527686,0.39974896868160514
3255,0.29319551717381626,0.3221240508968671
3256,0.2925167685460611,0.2864301182402063
3257,0.29183894243310415,0.29150425285256054
3258,0.3059165062622763,0.294061062782579
3259,0.39156821707907885,0.2919294784642682
3260,0.3083576474104046,0.2864301182402063
3261,0.31787341748399195,0.2881156152242988
3262,0.3315265277256608,0.3801686971126777
3263,0.31327210877936684,0.30180932032703606
3264,0.31822885702001624,0.34081857952641476
3265,0.3062645787421954,0.28685093885089286
3266,0.2979724375762759,0.28685093885089286
3267,0.3083576474104046,0.2860096673955756
3268,0.29217774006527686,0.28980700232207485
3269,0.29319551717381626,0.3189864081218636
3270,0.29319551717381626,0.31320280616492474
3271,0.29934547133473016,0.28558958671908674
3272,0.29217774006527686,0.30616361049931
3273,0.2925167685460611,0.30398207403977
3274,0.2979724375762759,0.29878233678433863
3275,0.2948964131035747,0.2944884678281435
3276,0.2966030356228094,0.3172007847424276
3277,0.29183894243310415,0.3005099094214391
3278,0.3083576474104046,0.2970604779099437
3279,0.6010386310981158,0.28769368775071447
3280,0.30003334541602467,0.297920691253493
3281,0.34251063138256926,0.2860096673955756
3282,0.6100413993419431,0.29107939200418964
3283,0.2925167685460611,0.2932073395507579
3284,0.2928560276557747,0.331176873640313
3285,0.2925167685460611,0.2860096673955756
3286,0.29353523687866606,0.2860096673955756
3287,0.2928560276557747,0.2860096673955756
3288,0.29591970124251327,0.2881156152242988
3289,0.29934547133473016,0.29278102224851726
3290,0.29217774006527686,0.2996454107650213
3291,0.29217774006527686,0.2860096673955756
3292,0.29217774006527686,0.29107939200418964
3293,0.3111606892338818,0.5596419961045582
3294,0.39626316306761583,0.28558958671908674
3295,0.304873617905849,0.3101123071659055
3296,0.2928560276557747,0.29235506840758974
3297,0.29183894243310415,0.2860096673955756
3298,0.2948964131035747,0.28769368775071447
3299,0.29217774006527686,0.2885379108328364
3300,0.2928560276557747,0.2992136954534728
3301,0.29319551717381626,0.3031119151543775
3302,0.29591970124251327,0.2996454107650213
3303,0.2925167685460611,0.28558958671908674
3304,0.2925167685460611,0.28727212882327463
3305,0.2986585014211573,0.3031119151543775
3306,0.30417946911525356,0.2864301182402063
3307,0.3017569737449884,0.46480188654990834
3308,0.3073101216743508,0.30137582894284365
3309,0.3217948545632485,0.28727212882327463
3310,0.2979724375762759,0.29878233678433863
3311,0.29319551717381626,0.31231809646946257
3312,0.29217774006527686,0.28727212882327463
3313,0.29421536595811437,0.29878233678433863
3314,0.29217774006527686,0.2860096673955756
3315,0.29217774006527686,0.29107939200418964
3316,0.32502212060771746,0.28727212882327463
3317,0.3038327285125046,0.2919294784642682
3318,0.3164537832796191,0.2885379108328364
3319,0.296945044809868,0.3302658072610707
3320,0.3027938448833669,0.28727212882327463
3321,0.3164537832796191,0.2860096673955756
3322,0.30210237343554674,0.28558958671908674
3323,0.304873617905849,0.28685093885089286
3324,0.2948964131035747,0.28685093885089286
3325,0.29183894243310415,0.2864301182402063
3326,0.2948964131035747,0.4607086950142233
3327,0.29183894243310415,0.297920691253493
3328,0.30661287230927786,0.28558958671908674
3329,0.31080954529320165,0.2864301182402063
3330,0.2979724375762759,0.2864301182402063
3331,0.3027938448833669,0.2860096673955756
3332,0.29183894243310415,0.2864301182402063
3333,0.31397764432872516,0.2881156152242988
3334,0.29217774006527686,0.3225736063505915
3335,0.29319551717381626,0.2932073395507579
3336,0.29183894243310415,0.2860096673955756
3337,0.29183894243310415,0.2864301182402063
3338,0.2928560276557747,0.2974904053261464
3339,0.3027938448833669,0.29023076631293243
3340,0.2925167685460611,0.2860096673955756
3341,0.34472832007071896,0.3172007847424276
3342,0.2952372803874912,0.28685093885089286
3343,0.29217774006527686,0.29065489634859504
3344,0.36536314956520105,0.29577285133133063
3345,0.29831535612189514,0.2966309094663428
3346,0.29353523687866606,0.2974904053261464
3347,0.29217774006527686,0.2949162345669887
3348,0.29557837650978974,0.38746944036017955
3349,0.30313991614696933,0.405689249725996
3350,0.34177292203158943,0.2885379108328364
3351,0.2928560276557747,0.34359816135145976
3352,0.317163175021713,0.28938360479861336
3353,0.31680837266806244,0.28558958671908674
3354,0.301411798404236,0.2885379108328364
3355,0.2979724375762759,0.28727212882327463
3356,0.3090570959806367,0.2860096673955756
3357,0.3045264323303328,0.2860096673955756
3358,0.2925167685460611,0.34220701647198476
3359,0.29387518654788486,0.3074767220136437
3360,0.2990018732378227,0.2864301182402063
3361,0.2976297460196192,0.28558958671908674
3362,0.29217774006527686,0.29023076631293243
3363,0.2945557748850766,0.28769368775071447
3364,0.2928560276557747,0.2860096673955756
3365,0.3073101216743508,0.3114347526089826
3366,0.29831535612189514,0.28727212882327463
3367,0.29319551717381626,0.28685093885089286
3368,0.3090570959806367,0.747544393478619
3369,0.29831535612189514,0.30616361049931
3370,0.33225328426436523,0.3221240508968671
3371,0.29728728168632385,0.2860096673955756
3372,0.3111606892338818,0.2944884678281435
3373,0.29353523687866606,0.39187450687157915
3374,0.29319551717381626,0.29235506840758974
3375,0.29217774006527686,0.3044176807020502
3376,0.29217774006527686,0.2970604779099437
3377,0.306961386706108,0.2860096673955756
3378,0.32682227662948715,0.29235506840758974
3379,0.29217774006527686,0.30398207403977
3380,0.29217774006527686,0.29023076631293243
3381,0.30417946911525356,0.29835133522823626
3382,0.30417946911525356,0.2992136954534728
3383,0.2976297460196192,0.30791512106757285
3384,0.2925167685460611,0.28938360479861336
3385,0.2966030356228094,0.2864301182402063
3386,0.29557837650978974,0.29023076631293243
3387,0.29387518654788486,0.297920691253493
3388,0.29319551717381626,0.3158650866645654
3389,0.29319551717381626,0.3074767220136437
3390,0.29217774006527686,0.2860096673955756
3391,0.29217774006527686,0.2919294784642682
3392,0.29217774006527686,0.28685093885089286
3393,0.2952372803874912,0.3394328690012828
3394,0.29183894243310415,0.28980700232207485
3395,0.29217774006527686,0.29150425285256054
3396,0.29217774006527686,0.31408887735393964
3397,0.29217774006527686,0.35247041101517673
3398,0.29217774006527686,0.44744517773198456
3399,0.29217774006527686,0.2936340198757334
3400,0.29217774006527686,0.3035468186919418
3401,0.29217774006527686,0.32392424090620914
3402,0.29217774006527686,0.28685093885089286
3403,0.29217774006527686,0.2889605741628576
3404,0.29217774006527686,0.2860096673955756
3405,0.29217774006527686,0.2864301182402063
3406,0.29217774006527686,0.2860096673955756
3407,0.29217774006527686,0.28558958671908674
3408,0.29217774006527686,0.29235506840758974
3409,0.29217774006527686,0.29235506840758974
3410,0.29217774006527686,0.4730019617499135
3411,0.29217774006527686,0.2860096673955756
3412,0.29217774006527686,0.2949162345669887
3413,0.29217774006527686,0.2860096673955756
3414,0.3289892135970637,0.2864301182402063
3415,0.332980840376621,0.28727212882327463
3416,0.33188980588675376,0.2860096673955756
3417,0.29319551717381626,0.2864301182402063
3418,0.29557837650978974,0.2860096673955756
3419,0.29217774006527686,0.556596676240253
3420,0.296945044809868,0.2860096673955756
3421,0.29353523687866606,0.3145324221418586
3422,0.29319551717381626,0.2936340198757334
3423,0.29557837650978974,0.28727212882327463
3424,0.29319551717381626,0.3198812206802813
3425,0.31468404072418243,0.29577285133133063
3426,0.30313991614696933,0.28938360479861336
3427,0.2925167685460611,0.31542052735124226
3428,0.2925167685460611,0.3850300583070334
3429,0.2925167685460611,0.2860096673955756
3430,0.29217774006527686,0.2864301182402063
3431,0.29591970124251327,0.2860096673955756
3432,0.29183894243310415,0.29235506840758974
3433,0.2925167685460611,0.30660096621653254
3434,0.29183894243310415,0.297920691253493
3435,0.29217774006527686,0.29150425285256054
3436,0.29183894243310415,0.28727212882327463
3437,0.29591970124251327,0.41915378879660886
3438,0.29217774006527686,0.30879295890412234
3439,0.3073101216743508,0.29023076631293243
3440,0.2925167685460611,0.28938360479861336
3441,0.29217774006527686,0.2885379108328364
3442,0.2925167685460611,0.29835133522823626
3443,0.38922818773883716,0.2860096673955756
3444,0.2925167685460611,0.2970604779099437
3445,0.29728728168632385,0.29577285133133063
3446,0.29217774006527686,0.2864301182402063
3447,0.2925167685460611,0.2881156152242988
3448,0.2928560276557747,0.28727212882327463
3449,0.29217774006527686,0.33254584733853093
3450,0.2952372803874912,0.2860096673955756
3451,0.2948964131035747,0.2966309094663428
3452,0.29217774006527686,0.3114347526089826
3453,0.2925167685460611,0.28938360479861336
3454,0.40137098946167804,0.2889605741628576
3455,0.30003334541602467,0.28727212882327463
3456,0.2996892954737983,0.28727212882327463
3457,0.2948964131035747,0.2992136954534728
3458,0.29217774006527686,0.2936340198757334
3459,0.33407366806721617,0.3118762535399359
3460,0.29217774006527686,0.31542052735124226
3461,0.29421536595811437,0.28727212882327463
3462,0.30765907695475087,0.28980700232207485
3463,0.2925167685460611,0.31764668894090664
3464,0.3027938448833669,0.28769368775071447
3465,0.3027938448833669,0.2966309094663428
3466,0.29557837650978974,0.28558958671908674
3467,0.29353523687866606,0.28980700232207485
3468,0.2925167685460611,0.2889605741628576
3469,0.29557837650978974,0.28558958671908674
3470,0.29217774006527686,0.32077736101090437
3471,0.2925167685460611,0.2864301182402063
3472,0.29319551717381626,0.28727212882327463
3473,0.30765907695475087,0.28980700232207485
3474,0.2976297460196192,0.28938360479861336
3475,0.29591970124251327,0.28727212882327463
3476,0.29217774006527686,0.29023076631293243
3477,0.2925167685460611,0.2860096673955756
3478,0.2925167685460611,0.2860096673955756
3479,0.3038327285125046,0.3101123071659055
3480,0.29217774006527686,0.28727212882327463
3481,0.2925167685460611,0.3026773639205991
3482,0.29319551717381626,0.3052899459752695
3483,0.29831535612189514,0.6451541738698074
3484,0.29353523687866606,0.28727212882327463
3485,0.29183894243310415,0.2860096673955756
3486,0.30661287230927786,0.2860096673955756
3487,0.40373576468203953,0.29023076631293243
3488,0.2925167685460611,0.2860096673955756
3489,0.296945044809868,0.2864301182402063
3490,0.29421536595811437,0.35623718564393586
3491,0.2952372803874912,0.2860096673955756
3492,0.2925167685460611,0.2860096673955756
3493,0.29217774006527686,0.29150425285256054
3494,0.29217774006527686,0.2944884678281435
3495,0.2925167685460611,0.29577285133133063
3496,0.29319551717381626,0.31630998304108876
3497,0.29728728168632385,0.2885379108328364
3498,0.2966030356228094,0.2864301182402063
3499,0.335899008468138,0.30879295890412234
3500,0.2928560276557747,0.3118762535399359
3501,0.2948964131035747,0.2864301182402063
3502,0.29557837650978974,0.35860052062119385
3503,0.30072212174933866,0.4372921256542568
3504,0.29217774006527686,0.29577285133133063
3505,0.29217774006527686,0.29278102224851726
3506,0.29217774006527686,0.29150425285256054
3507,0.29319551717381626,0.29150425285256054
3508,0.29591970124251327,0.3172007847424276
3509,0.30313991614696933,0.4510095716803893
3510,0.3010668476578171,0.3035468186919418
3511,0.29387518654788486,0.4510095716803893
3512,0.29183894243310415,0.9798148560685976
3513,0.30244799723046273,0.2860096673955756
3514,0.2976297460196192,0.2944884678281435
3515,0.2962612543567855,0.29235506840758974
3516,0.2996892954737983,0.28727212882327463
3517,0.41045995526664225,0.34499199550270293
3518,0.31822885702001624,0.2864301182402063
3519,0.47015380683275665,0.3118762535399359
3520,0.31433073505938475,0.45355867081972795
3521,0.3491839662715214,0.2860096673955756
3522,0.2945557748850766,0.29878233678433863
3523,0.3473241897226573,0.2860096673955756
3524,0.2962612543567855,0.2864301182402063
3525,0.4384757042615241,0.28558958671908674
3526,0.3073101216743508,0.2860096673955756
3527,0.31080954529320165,0.28727212882327463
3528,0.5490306789703246,0.3339176546538702
3529,0.29353523687866606,0.29023076631293243
3530,0.3235857051958337,0.3109935942135783
3531,0.2966030356228094,0.3044176807020502
3532,0.29353523687866606,0.2864301182402063
3533,0.29728728168632385,0.2881156152242988
3534,0.2976297460196192,0.2864301182402063
3535,0.31468404072418243,0.2864301182402063
3536,0.30003334541602467,0.29107939200418964
3537,0.29591970124251327,0.2860096673955756
3538,0.29591970124251327,0.30398207403977
3539,0.2979724375762759,0.29235506840758974
3540,0.29831535612189514,0.2860096673955756
3541,0.2945557748850766,0.2864301182402063
3542,0.3221526080968608,0.3348337585007178
3543,0.31397764432872516,0.2864301182402063
3544,0.29217774006527686,0.2864301182402063
3545,0.350302044142018,0.30879295890412234
3546,0.39430455759307753,0.294061062782579
3547,0.29831535612189514,0.28685093885089286
3548,0.2986585014211573,0.3109935942135783
3549,0.33116345010310094,0.2864301182402063
3550,0.4124441643326541,0.3022431654818382
3551,0.31433073505938475,0.29065489634859504
3552,0.2962612543567855,0.30572660358313597
3553,0.30870726206255,0.28769368775071447
3554,0.29319551717381626,0.2932073395507579
3555,0.31822885702001624,0.29023076631293243
3556,0.3355335458322779,0.2881156152242988
3557,0.32430349932153246,0.3167552159210535
3558,0.3090570959806367,0.2864301182402063
3559,0.335899008468138,0.3074767220136437
3560,0.2925167685460611,0.2860096673955756
3561,0.29217774006527686,0.2970604779099437
3562,0.2966030356228094,0.30923239664705965
3563,0.30210237343554674,0.3194336481403056
3564,0.29421536595811437,0.2860096673955756
3565,0.9673094639958694,0.4012313504605821
3566,0.29728728168632385,0.28558958671908674
3567,0.29217774006527686,0.3801686971126777
3568,0.29319551717381626,0.2860096673955756
3569,0.2925167685460611,0.9997392291553185
3570,0.29353523687866606,0.2860096673955756
3571,0.2976297460196192,0.28685093885089286
3572,0.296945044809868,0.3275402608917663
3573,0.29217774006527686,0.29577285133133063
3574,0.3377292642139455,0.2860096673955756
3575,0.3038327285125046,0.2974904053261464
3576,0.29591970124251327,0.3194336481403056
3577,0.2925167685460611,0.2864301182402063
3578,0.2962612543567855,0.2860096673955756
3579,0.3062645787421954,0.28980700232207485
3580,0.29217774006527686,0.2860096673955756
3581,0.3235857051958337,0.2889605741628576
3582,0.29183894243310415,0.344062474853866
3583,0.2925167685460611,0.2860096673955756
3584,0.2925167685460611,0.2949162345669887
3585,0.29728728168632385,0.34220701647198476
3586,0.2928560276557747,0.2860096673955756
3587,0.29387518654788486,0.2889605741628576
3588,0.2928560276557747,0.30485363818068056
3589,0.2928560276557747,0.2889605741628576
3590,0.29421536595811437,0.3543515401726781
3591,0.8162853618237944,0.2864301182402063
3592,0.29831535612189514,0.30791512106757285
3593,0.29421536595811437,0.2974904053261464
3594,0.29353523687866606,0.3261818232521789
3595,0.29353523687866606,0.2949162345669887
3596,0.29831535612189514,0.324375106502912
3597,0.31397764432872516,0.3302658072610707
3598,0.29319551717381626,0.28980700232207485
3599,0.2925167685460611,0.8297138704539091
3600,0.3122154243719819,0.9999463068983943
3601,0.2928560276557747,0.294061062782579
3602,0.2948964131035747,0.28769368775071447
3603,0.29353523687866606,0.2881156152242988
3604,0.32754377370022014,0.32844749587651917
3605,0.30348621077305915,0.3158650866645654
3606,0.29353523687866606,0.2949162345669887
3607,0.30003334541602467,0.3022431654818382
3608,0.33225328426436523,0.2889605741628576
3609,0.31327210877936684,0.2944884678281435
3610,0.2948964131035747,0.2860096673955756
3611,0.29217774006527686,0.2864301182402063
3612,0.29217774006527686,0.2885379108328364
3613,0.29934547133473016,0.28558958671908674
3614,0.29217774006527686,0.31853950120060526
3615,0.2976297460196192,0.294061062782579
3616,0.2925167685460611,0.331176873640313
3617,0.3795339570654103,0.29235506840758974
3618,0.29353523687866606,0.2885379108328364
3619,0.29217774006527686,0.32347370195013075
3620,0.29591970124251327,0.3031119151543775
3621,0.29217774006527686,0.28558958671908674
3622,0.2948964131035747,0.28727212882327463
3623,0.31822885702001624,0.2889605741628576
3624,0.29217774006527686,0.28685093885089286
3625,0.29217774006527686,0.2860096673955756
3626,0.29353523687866606,0.2860096673955756
3627,0.2925167685460611,0.28685093885089286
3628,0.2925167685460611,0.29065489634859504
3629,0.2952372803874912,0.28727212882327463
3630,0.29353523687866606,0.2860096673955756
3631,0.29421536595811437,0.2885379108328364
3632,0.29319551717381626,0.2889605741628576
3633,0.305221025588988,0.29150425285256054
3634,0.2996892954737983,0.2970604779099437
3635,0.29183894243310415,0.2860096673955756
3636,0.2925167685460611,0.2864301182402063
3637,0.2928560276557747,0.28685093885089286
3638,0.29217774006527686,0.2864301182402063
3639,0.29217774006527686,0.2860096673955756
3640,0.3136247688098193,0.2889605741628576
3641,0.29319551717381626,0.28769368775071447
3642,0.2925167685460611,0.32032912516387446
3643,0.29183894243310415,0.28938360479861336
3644,0.2925167685460611,0.2860096673955756
3645,0.35930511466827936,0.297920691253493
3646,0.2979724375762759,0.2992136954534728
3647,0.317163175021713,0.2860096673955756
3648,0.29421536595811437,0.29107939200418964
3649,0.29934547133473016,0.29278102224851726
3650,0.29217774006527686,0.3005099094214391
3651,0.29934547133473016,0.29150425285256054
3652,0.2966030356228094,0.2860096673955756
3653,0.29217774006527686,0.2860096673955756
3654,0.29217774006527686,0.28558958671908674
3655,0.29217774006527686,0.28685093885089286
3656,0.29421536595811437,0.2864301182402063
3657,0.29387518654788486,0.2860096673955756
3658,0.29217774006527686,0.29023076631293243
3659,0.29353523687866606,0.30835386687063177
3660,0.29319551717381626,0.2860096673955756
3661,0.29387518654788486,0.2944884678281435
3662,0.2948964131035747,0.28938360479861336
3663,0.2966030356228094,0.2864301182402063
3664,0.29183894243310415,0.29835133522823626
3665,0.29217774006527686,0.2992136954534728
3666,0.29183894243310415,0.2860096673955756
3667,0.29353523687866606,0.28769368775071447
3668,0.29557837650978974,0.3035468186919418
3669,0.4084786555829748,0.28769368775071447
3670,0.3059165062622763,0.2860096673955756
3671,0.29217774006527686,0.28727212882327463
3672,0.2925167685460611,0.3145324221418586
3673,0.2925167685460611,0.31853950120060526
3674,0.29557837650978974,0.28980700232207485
3675,0.29421536595811437,0.2966309094663428
3676,0.2925167685460611,0.28685093885089286
3677,0.3111606892338818,0.41915378879660886
3678,0.29217774006527686,0.29150425285256054
3679,0.29319551717381626,0.29835133522823626
3680,0.29728728168632385,0.2860096673955756
3681,0.2925167685460611,0.5525296626179325
3682,0.29319551717381626,0.30835386687063177
3683,0.3083576474104046,0.28558958671908674
3684,0.30417946911525356,0.28727212882327463
3685,0.29353523687866606,0.2860096673955756
3686,0.29728728168632385,0.2864301182402063
3687,0.2945557748850766,0.2864301182402063
3688,0.2925167685460611,0.2881156152242988
3689,0.29183894243310415,0.2860096673955756
3690,0.29728728168632385,0.30879295890412234
3691,0.29217774006527686,0.28685093885089286
3692,0.29217774006527686,0.29278102224851726
3693,0.2925167685460611,0.28769368775071447
3694,0.29353523687866606,0.2949162345669887
3695,0.5752428763264938,0.28980700232207485
3696,0.2996892954737983,0.2864301182402063
3697,0.35930511466827936,0.28685093885089286
3698,0.2976297460196192,0.2996454107650213
3699,0.2952372803874912,0.2864301182402063
3700,0.2962612543567855,0.3357511087886415
3701,0.29421536595811437,0.31231809646946257
3702,0.2979724375762759,0.30137582894284365
3703,0.29217774006527686,0.29065489634859504
3704,0.30661287230927786,0.28685093885089286
3705,0.30244799723046273,0.28685093885089286
3706,0.2925167685460611,0.2860096673955756
3707,0.2925167685460611,0.30791512106757285
3708,0.2966030356228094,0.33851058571193443
3709,0.2925167685460611,0.2860096673955756
3710,0.29319551717381626,0.28769368775071447
3711,0.29217774006527686,0.2864301182402063
3712,0.29353523687866606,0.32347370195013075
3713,0.3027938448833669,0.3022431654818382
3714,0.3045264323303328,0.2860096673955756
3715,0.2962612543567855,0.3371294598230495
3716,0.3326169625355876,0.28727212882327463
3717,0.296945044809868,0.2962017004545121
3718,0.29183894243310415,0.2860096673955756
3719,0.2925167685460611,0.3194336481403056
3720,0.29217774006527686,0.3009426918136214
3721,0.301411798404236,0.32392424090620914
3722,0.2925167685460611,0.2864301182402063
3723,0.29217774006527686,0.2864301182402063
3724,0.29217774006527686,0.2944884678281435
3725,0.29183894243310415,0.3158650866645654
3726,0.29319551717381626,0.3009426918136214
3727,0.2925167685460611,0.3230234902329263
3728,0.2952372803874912,0.2881156152242988
3729,0.29319551717381626,0.2860096673955756
3730,0.29217774006527686,0.2860096673955756
3731,0.3111606892338818,0.3198812206802813
3732,0.2928560276557747,0.28558958671908674
3733,0.29183894243310415,0.2881156152242988
3734,0.301411798404236,0.29878233678433863
3735,0.29319551717381626,0.3026773639205991
3736,0.3600599662708591,0.28727212882327463
3737,0.2948964131035747,0.29235506840758974
3738,0.2928560276557747,0.28685093885089286
3739,0.29217774006527686,0.2860096673955756
3740,0.296945044809868,0.39432944696842587
3741,0.2925167685460611,0.28558958671908674
3742,0.29831535612189514,0.2860096673955756
3743,0.29353523687866606,0.32392424090620914
3744,0.29353523687866606,0.4287028085110167
3745,0.30417946911525356,0.2860096673955756
3746,0.30003334541602467,0.3709987000217176
3747,0.29183894243310415,0.6246448868523719
3748,0.2925167685460611,0.48070286782142263
3749,0.301411798404236,0.32077736101090437
3750,0.2945557748850766,0.29835133522823626
3751,0.2976297460196192,0.32032912516387446
3752,0.2976297460196192,0.29150425285256054
3753,0.30348621077305915,0.28727212882327463
3754,0.3003776209214862,0.35247041101517673
3755,0.3027938448833669,0.32077736101090437
3756,0.3073101216743508,0.2864301182402063
3757,0.30003334541602467,0.2860096673955756
3758,0.31574524453351593,0.29065489634859504
3759,0.29217774006527686,0.28769368775071447
3760,0.29217774006527686,0.2860096673955756
3761,0.29387518654788486,0.2885379108328364
3762,0.29387518654788486,0.612994751004522
3763,0.29387518654788486,0.2881156152242988
3764,0.2928560276557747,0.28558958671908674
3765,0.30765907695475087,0.2860096673955756
3766,0.29217774006527686,0.331176873640313
3767,0.29421536595811437,0.30572660358313597
3768,0.29217774006527686,0.28685093885089286
3769,0.31045861902156846,0.32799371780653525
3770,0.29217774006527686,0.2864301182402063
3771,0.29319551717381626,0.28727212882327463
3772,0.2925167685460611,0.28685093885089286
3773,0.3261015981305414,0.2944884678281435
3774,0.3369965747374869,0.2996454107650213
3775,0.369171321704458,0.2919294784642682
3776,0.39313101765499825,0.3767799250823975
3777,0.3129196645131513,0.2881156152242988
3778,0.304873617905849,0.3320892070710335
3779,0.29353523687866606,0.2919294784642682
3780,0.29353523687866606,0.2996454107650213
3781,0.30003334541602467,0.29577285133133063
3782,0.2996892954737983,0.29577285133133063
3783,0.3125674362860396,0.2864301182402063
3784,0.29387518654788486,0.28685093885089286
3785,0.306961386706108,0.28980700232207485
3786,0.29217774006527686,0.2881156152242988
3787,0.3619501192727401,0.2889605741628576
3788,0.2979724375762759,0.28685093885089286
3789,0.29934547133473016,0.30137582894284365
3790,0.296945044809868,0.30137582894284365
3791,0.29387518654788486,0.297920691253493
3792,0.29353523687866606,0.294061062782579
3793,0.2945557748850766,0.2966309094663428
3794,0.2925167685460611,0.28558958671908674
3795,0.2925167685460611,0.3035468186919418
3796,0.29217774006527686,0.2860096673955756
3797,0.29183894243310415,0.28769368775071447
3798,0.2925167685460611,0.29065489634859504
3799,0.3010668476578171,0.3230234902329263
3800,0.30313991614696933,0.34499199550270293
3801,0.309757420558306,0.2881156152242988
3802,0.29591970124251327,0.3212259276389272
3803,0.29217774006527686,0.28685093885089286
3804,0.3239444987119474,0.2860096673955756
3805,0.2925167685460611,0.28980700232207485
3806,0.2945557748850766,0.32032912516387446
3807,0.29353523687866606,0.28558958671908674
3808,0.29217774006527686,0.28685093885089286
3809,0.2925167685460611,0.29235506840758974
3810,0.29217774006527686,0.2860096673955756
3811,0.3402998003328471,0.29107939200418964
3812,0.2948964131035747,0.2889605741628576
3813,0.3308005733401949,0.29023076631293243
3814,0.3297131514071894,0.3031119151543775
3815,0.2976297460196192,0.28980700232207485
3816,0.29217774006527686,0.28727212882327463
3817,0.30313991614696933,0.28938360479861336
3818,0.2966030356228094,0.2860096673955756
3819,0.29217774006527686,0.2889605741628576
3820,0.30870726206255,0.28685093885089286
3821,0.3090570959806367,0.28685093885089286
3822,0.29217774006527686,0.8232209781483159
3823,0.2925167685460611,0.30791512106757285
3824,0.2925167685460611,0.39531292580893473
3825,0.3122154243719819,0.31630998304108876
3826,0.3125674362860396,0.3149763056586037
3827,0.3235857051958337,0.2966309094663428
3828,0.306961386706108,0.2860096673955756
3829,0.29421536595811437,0.3307211817519354
3830,0.2925167685460611,0.28558958671908674
3831,0.327182922998442,0.28558958671908674
3832,0.2925167685460611,0.2864301182402063
3833,0.29217774006527686,0.30007748224607617
3834,0.2952372803874912,0.29534436255138896
3835,0.2925167685460611,0.30007748224607617
3836,0.29217774006527686,0.30007748224607617
3837,0.2928560276557747,0.2936340198757334
3838,0.29183894243310415,0.2885379108328364
3839,0.2925167685460611,0.2885379108328364
3840,0.3059165062622763,0.29278102224851726
3841,0.29217774006527686,0.30137582894284365
3842,0.29217774006527686,0.2864301182402063
3843,0.29217774006527686,0.2889605741628576
3844,0.2996892954737983,0.2932073395507579
3845,0.296945044809868,0.29107939200418964
3846,0.29353523687866606,0.28558958671908674
3847,0.29217774006527686,0.28980700232207485
3848,0.29353523687866606,0.29065489634859504
3849,0.29387518654788486,0.29878233678433863
3850,0.30003334541602467,0.2860096673955756
3851,0.30348621077305915,0.2885379108328364
3852,0.30003334541602467,0.41515076576506077
3853,0.3529172800771118,0.2860096673955756
3854,0.2925167685460611,0.28938360479861336
3855,0.29387518654788486,0.32663431299948503
3856,0.34583971240363487,0.28685093885089286
3857,0.31574524453351593,0.29065489634859504
3858,0.29217774006527686,0.2860096673955756
3859,0.29319551717381626,0.29065489634859504
3860,0.3038327285125046,0.3109935942135783
3861,0.30417946911525356,0.3252778152139327
3862,0.3203659323238228,0.3581272995914331
3863,0.29831535612189514,0.30572660358313597
3864,0.2976297460196192,0.2860096673955756
3865,0.3634653263074527,0.34359816135145976
3866,0.29591970124251327,0.30572660358313597
3867,0.320722848507692,0.2860096673955756
3868,0.3326169625355876,0.2885379108328364
3869,0.3122154243719819,0.28727212882327463
3870,0.29183894243310415,0.2881156152242988
3871,0.3491839662715214,0.3543515401726781
3872,0.29557837650978974,0.34220701647198476
3873,0.29217774006527686,0.28727212882327463
3874,0.31151205057424564,0.2860096673955756
3875,0.2928560276557747,0.28727212882327463
3876,0.29183894243310415,0.3074767220136437
3877,0.2979724375762759,0.30398207403977
3878,0.2925167685460611,0.4101627503299415
3879,0.31151205057424564,0.6399547193545453
3880,0.29183894243310415,0.28558958671908674
3881,0.29217774006527686,0.3031119151543775
3882,0.3045264323303328,0.2881156152242988
3883,0.2925167685460611,0.2966309094663428
3884,0.29217774006527686,0.29107939200418964
3885,0.2925167685460611,0.2860096673955756
3886,0.29217774006527686,0.2860096673955756
3887,0.29387518654788486,0.324375106502912
3888,0.41323864908211433,0.309672179576173
3889,0.29353523687866606,0.32392424090620914
3890,0.29557837650978974,0.29835133522823626
3891,0.31822885702001624,0.28685093885089286
3892,0.30244799723046273,0.28558958671908674
3893,0.30348621077305915,0.2974904053261464
3894,0.29217774006527686,0.28727212882327463
3895,0.29183894243310415,0.2885379108328364
3896,0.2928560276557747,0.30180932032703606
3897,0.2928560276557747,0.2944884678281435
3898,0.3900076365238515,0.28558958671908674
3899,0.29387518654788486,0.29065489634859504
3900,0.30348621077305915,0.39089405247568554
3901,0.38922818773883716,0.2881156152242988
3902,0.37337919569265404,0.28769368775071447
3903,0.34251063138256926,0.3035468186919418
3904,0.3094071489008124,0.2885379108328364
3905,0.2925167685460611,0.28769368775071447
3906,0.29557837650978974,0.29150425285256054
3907,0.3129196645131513,0.2966309094663428
3908,0.29421536595811437,0.2860096673955756
3909,0.29557837650978974,0.30137582894284365
3910,0.3994038394169606,0.30180932032703606
3911,0.29183894243310415,0.31364567184550257
3912,0.29217774006527686,0.2881156152242988
3913,0.29319551717381626,0.28685093885089286
3914,0.2925167685460611,0.6207767762619697
3915,0.3362646677195645,0.2936340198757334
3916,0.3038327285125046,0.2889605741628576
3917,0.3221526080968608,0.2864301182402063
3918,0.3062645787421954,0.28769368775071447
3919,0.29217774006527686,0.2889605741628576
3920,0.2925167685460611,0.29023076631293243
3921,0.32000922621478356,0.30791512106757285
3922,0.2996892954737983,0.29577285133133063
3923,0.29183894243310415,0.2885379108328364
3924,0.2925167685460611,0.28685093885089286
3925,0.29217774006527686,0.2889605741628576
3926,0.2948964131035747,0.3189864081218636
3927,0.3083576474104046,0.30572660358313597
3928,0.29557837650978974,0.28727212882327463
3929,0.2928560276557747,0.2885379108328364
3930,0.3027938448833669,0.2860096673955756
3931,0.29183894243310415,0.2860096673955756
3932,0.2948964131035747,0.2864301182402063
3933,0.2976297460196192,0.2864301182402063
3934,0.2925167685460611,0.31276028085830504
3935,0.29591970124251327,0.2864301182402063
3936,0.2925167685460611,0.2889605741628576
3937,0.2928560276557747,0.29107939200418964
3938,0.2928560276557747,0.28727212882327463
3939,0.2928560276557747,0.8652242418592633
3940,0.29353523687866606,0.294061062782579
3941,0.29217774006527686,0.28558958671908674
3942,0.29319551717381626,0.28769368775071447
3943,0.29217774006527686,0.28727212882327463
3944,0.29421536595811437,0.2974904053261464
3945,0.2925167685460611,0.3026773639205991
3946,0.2928560276557747,0.34638850008864513
3947,0.29557837650978974,0.3114347526089826
3948,0.2928560276557747,0.28938360479861336
3949,0.2966030356228094,0.28685093885089286
3950,0.29217774006527686,0.28938360479861336
3951,0.5752428763264938,0.2860096673955756
3952,0.29217774006527686,0.2864301182402063
3953,0.2945557748850766,0.28938360479861336
3954,0.6178096378309768,0.2860096673955756
3955,0.3185845083760395,0.2860096673955756
3956,0.34214168128702194,0.2949162345669887
3957,0.34287977197061315,0.2889605741628576
3958,0.29934547133473016,0.2860096673955756
3959,0.30210237343554674,0.3928558343579206
3960,0.2948964131035747,0.28769368775071447
3961,0.29319551717381626,0.3022431654818382
3962,0.29353523687866606,0.28685093885089286
3963,0.2976297460196192,0.2974904053261464
3964,0.2948964131035747,0.28685093885089286
3965,0.29353523687866606,0.30879295890412234
3966,0.29728728168632385,0.3261818232521789
3967,0.2925167685460611,0.2864301182402063
3968,0.2925167685460611,0.2936340198757334
3969,0.29183894243310415,0.28558958671908674
3970,0.30003334541602467,0.484299988000771
3971,0.29728728168632385,0.29023076631293243
3972,0.31751819005563797,0.28980700232207485
3973,0.3235857051958337,0.28980700232207485
3974,0.296945044809868,0.2864301182402063
3975,0.2948964131035747,0.28769368775071447
3976,0.3136247688098193,0.2864301182402063
3977,0.3436186232293624,0.2966309094663428
3978,0.3581741429491452,0.2932073395507579
3979,0.301411798404236,0.30180932032703606
3980,0.31151205057424564,0.31408887735393964
3981,0.34472832007071896,0.29278102224851726
3982,0.309757420558306,0.294061062782579
3983,0.365743218845709,0.2864301182402063
3984,0.3101079106874277,0.3316328822921161
3985,0.32430349932153246,0.4997300263795943
3986,0.29387518654788486,0.29878233678433863
3987,0.3125674362860396,0.30660096621653254
3988,0.29183894243310415,0.3044176807020502
3989,0.31151205057424564,0.28727212882327463
3990,0.29217774006527686,0.2860096673955756
3991,0.29217774006527686,0.2919294784642682
3992,0.2928560276557747,0.29235506840758974
3993,0.29183894243310415,0.28685093885089286
3994,0.29353523687866606,0.2860096673955756
3995,0.2990018732378227,0.28727212882327463
3996,0.29387518654788486,0.32347370195013075
3997,0.29217774006527686,0.30398207403977
3998,0.2986585014211573,0.28727212882327463
3999,0.3308005733401949,0.2881156152242988
4000,0.3488116413370485,0.2974904053261464
4001,0.3038327285125046,0.29065489634859504
4002,0.33516828014378464,0.33804990320686723
4003,0.2996892954737983,0.2889605741628576
4004,0.2925167685460611,0.2860096673955756
4005,0.29557837650978974,0.3501254226470262
4006,0.3153912957411522,0.32935601299709444
4007,0.29353523687866606,0.2974904053261464
4008,0.29217774006527686,0.29577285133133063
4009,0.29319551717381626,0.28938360479861336
4010,0.2928560276557747,0.30137582894284365
4011,0.327182922998442,0.3581272995914331
4012,0.29421536595811437,0.2860096673955756
4013,0.2928560276557747,0.3005099094214391
4014,0.3333449174627738,0.2864301182402063
4015,0.31045861902156846,0.5647074593492117
4016,0.3443582322649203,0.2881156152242988
4017,0.3297131514071894,0.2919294784642682
4018,0.29591970124251327,0.28685093885089286
4019,0.3136247688098193,0.29023076631293243
4020,0.29217774006527686,0.29023076631293243
4021,0.3506751032383447,0.3005099094214391
4022,0.2945557748850766,0.29023076631293243
4023,0.29217774006527686,0.28769368775071447
4024,0.29319551717381626,0.2881156152242988
4025,0.30765907695475087,0.2860096673955756
4026,0.3217948545632485,0.29107939200418964
4027,0.350302044142018,0.34918944434588556
4028,0.3094071489008124,0.28558958671908674
4029,0.29421536595811437,0.2919294784642682
4030,0.296945044809868,0.32799371780653525
4031,0.29217774006527686,0.29065489634859504
4032,0.296945044809868,0.2864301182402063
4033,0.34546906049420445,0.32663431299948503
4034,0.2986585014211573,0.29150425285256054
4035,0.3010668476578171,0.32032912516387446
4036,0.29183894243310415,0.363823965981376
4037,0.31080954529320165,0.34081857952641476
4038,0.2966030356228094,0.28558958671908674
4039,0.2925167685460611,0.30923239664705965
4040,0.29728728168632385,0.28727212882327463
4041,0.29387518654788486,0.28685093885089286
4042,0.3094071489008124,0.2860096673955756
4043,0.2928560276557747,0.2919294784642682
4044,0.2928560276557747,0.2860096673955756
4045,0.2979724375762759,0.2936340198757334
4046,0.3027938448833669,0.28727212882327463
4047,0.29319551717381626,0.29235506840758974
4048,0.30417946911525356,0.29878233678433863
4049,0.29319551717381626,0.28980700232207485
4050,0.30348621077305915,0.3035468186919418
4051,0.29353523687866606,0.35623718564393586
4052,0.3101079106874277,0.2992136954534728
4053,0.3090570959806367,0.2860096673955756
4054,0.3038327285125046,0.4894414620485977
4055,0.305221025588988,0.29107939200418964
4056,0.29934547133473016,0.29235506840758974
4057,0.29217774006527686,0.28685093885089286
4058,0.2928560276557747,0.3101123071659055
4059,0.29217774006527686,0.310552778888416
4060,0.2945557748850766,0.30007748224607617
4061,0.5824338411322252,0.2860096673955756
4062,0.29319551717381626,0.2949162345669887
4063,0.29728728168632385,0.2889605741628576
4064,0.29319551717381626,0.29534436255138896
4065,0.29387518654788486,0.28727212882327463
4066,0.2928560276557747,0.2864301182402063
4067,0.2925167685460611,0.2932073395507579
4068,0.29319551717381626,0.28980700232207485
4069,0.31151205057424564,0.2881156152242988
4070,0.3264618349037043,0.399255247734718
4071,0.29183894243310415,0.41265451646125945
4072,0.3239444987119474,0.29023076631293243
4073,0.29387518654788486,0.3230234902329263
4074,0.29387518654788486,0.3772633067958401
4075,0.31151205057424564,0.28938360479861336
4076,0.29217774006527686,0.29150425285256054
4077,0.3094071489008124,0.31764668894090664
4078,0.2925167685460611,0.29534436255138896
4079,0.34621055163791303,0.2860096673955756
4080,0.29591970124251327,0.3529402673040738
4081,0.30003334541602467,0.29150425285256054
4082,0.2928560276557747,0.30879295890412234
4083,0.29217774006527686,0.32077736101090437
4084,0.2948964131035747,0.2889605741628576
4085,0.30417946911525356,0.30398207403977
4086,0.3974399296007769,0.2992136954534728
4087,0.2925167685460611,0.3172007847424276
4088,0.30210237343554674,0.2962017004545121
4089,0.34621055163791303,0.3026773639205991
4090,0.29183894243310415,0.4271913431623115
4091,0.3153912957411522,0.28727212882327463
4092,0.29387518654788486,0.29577285133133063
4093,0.29387518654788486,0.2860096673955756
4094,0.29217774006527686,0.2966309094663428
4095,0.2928560276557747,0.28558958671908674
4096,0.29183894243310415,0.2996454107650213
4097,0.305221025588988,0.2881156152242988
4098,0.30003334541602467,0.30660096621653254
4099,0.29319551717381626,0.30137582894284365
4100,0.32000922621478356,0.3194336481403056
4101,0.2925167685460611,0.4966430365398565
4102,0.2925167685460611,0.29023076631293243
4103,0.29728728168632385,0.2889605741628576
4104,0.29387518654788486,0.2944884678281435
4105,0.29353523687866606,0.29107939200418964
4106,0.2928560276557747,0.30007748224607617
4107,0.3101079106874277,0.2864301182402063
4108,0.29319551717381626,0.30485363818068056
4109,0.29217774006527686,0.2860096673955756
4110,0.296945044809868,0.2889605741628576
4111,0.3436186232293624,0.29065489634859504
4112,0.29183894243310415,0.28685093885089286
4113,0.2945557748850766,0.39432944696842587
4114,0.3094071489008124,0.29065489634859504
4115,0.29183894243310415,0.28727212882327463
4116,0.2925167685460611,0.28769368775071447
4117,0.29183894243310415,0.30398207403977
4118,0.29217774006527686,0.2860096673955756
4119,0.2925167685460611,0.28980700232207485
4120,0.29728728168632385,0.2932073395507579
4121,0.296945044809868,0.5535470969191342
4122,0.29319551717381626,0.2889605741628576
4123,0.3003776209214862,0.2949162345669887
4124,0.29353523687866606,0.2860096673955756
4125,0.2948964131035747,0.30660096621653254
4126,0.30003334541602467,0.28685093885089286
4127,0.3225105702259706,0.28558958671908674
4128,0.29217774006527686,0.32572965712049634
4129,0.29183894243310415,0.34918944434588556
4130,0.31751819005563797,0.29278102224851726
4131,0.34287977197061315,0.3371294598230495
4132,0.2948964131035747,0.28769368775071447
4133,0.29421536595811437,0.2932073395507579
4134,0.29319551717381626,0.2919294784642682
4135,0.29557837650978974,0.28769368775071447
4136,0.2928560276557747,0.29278102224851726
4137,0.29217774006527686,0.28558958671908674
4138,0.29421536595811437,0.35529380134645455
4139,0.2962612543567855,0.2860096673955756
4140,0.3741463483761424,0.28727212882327463
4141,0.30661287230927786,0.2864301182402063
4142,0.29387518654788486,0.30485363818068056
4143,0.32430349932153246,0.2860096673955756
4144,0.2928560276557747,0.3101123071659055
4145,0.3027938448833669,0.28558958671908674
4146,0.3136247688098193,0.3394328690012828
4147,0.2925167685460611,0.30007748224607617
4148,0.3010668476578171,0.2864301182402063
4149,0.29557837650978974,0.28685093885089286
4150,0.3304378977571691,0.29065489634859504
4151,0.29387518654788486,0.2864301182402063
4152,0.29831535612189514,0.2860096673955756
4153,0.3094071489008124,0.28685093885089286
4154,0.29591970124251327,0.2992136954534728
4155,0.29319551717381626,0.3149763056586037
4156,0.3122154243719819,0.28727212882327463
4157,0.2979724375762759,0.3705185692658369
4158,0.29557837650978974,0.294061062782579
4159,0.29217774006527686,0.28727212882327463
4160,0.29591970124251327,0.28685093885089286
4161,0.29934547133473016,0.36192073891629545
4162,0.30072212174933866,0.3005099094214391
4163,0.30661287230927786,0.28558958671908674
4164,0.2928560276557747,0.3101123071659055
4165,0.29557837650978974,0.31630998304108876
4166,0.2925167685460611,0.29878233678433863
4167,0.3491839662715214,0.3840559136086565
4168,0.29421536595811437,0.2885379108328364
4169,0.29217774006527686,0.2881156152242988
4170,0.3221526080968608,0.2889605741628576
4171,0.309757420558306,0.28769368775071447
4172,0.3062645787421954,0.28685093885089286
4173,0.2966030356228094,0.2970604779099437
4174,0.3045264323303328,0.3101123071659055
4175,0.2928560276557747,0.2864301182402063
4176,0.29387518654788486,0.28938360479861336
4177,0.29353523687866606,0.29065489634859504
4178,0.29183894243310415,0.2932073395507579
4179,0.29831535612189514,0.28727212882327463
4180,0.2925167685460611,0.2864301182402063
4181,0.29183894243310415,0.2860096673955756
4182,0.2928560276557747,0.28769368775071447
4183,0.2962612543567855,0.28938360479861336
4184,0.29421536595811437,0.2881156152242988
4185,0.2925167685460611,0.30007748224607617
4186,0.29353523687866606,0.28980700232207485
4187,0.31503756104458713,0.3009426918136214
4188,0.29728728168632385,0.29235506840758974
4189,0.2945557748850766,0.2885379108328364
4190,0.29387518654788486,0.28769368775071447
4191,0.29217774006527686,0.2860096673955756
4192,0.2925167685460611,0.29235506840758974
4193,0.30210237343554674,0.2860096673955756
4194,0.3062645787421954,0.2919294784642682
4195,0.2945557748850766,0.2864301182402063
4196,0.29728728168632385,0.3298107507995796
4197,0.2976297460196192,0.3074767220136437
4198,0.29591970124251327,0.2889605741628576
4199,0.29557837650978974,0.4418550207523496
4200,0.29183894243310415,0.28769368775071447
4201,0.3506751032383447,0.29107939200418964
4202,0.29319551717381626,0.2885379108328364
4203,0.2979724375762759,0.28727212882327463
4204,0.2928560276557747,0.29534436255138896
4205,0.2945557748850766,0.2885379108328364
4206,0.2962612543567855,0.28727212882327463
4207,0.29183894243310415,0.3074767220136437
4208,0.29183894243310415,0.3371294598230495
4209,0.2928560276557747,0.28938360479861336
4210,0.38883867528511323,0.31630998304108876
4211,0.2990018732378227,0.34081857952641476
4212,0.29319551717381626,0.29023076631293243
4213,0.2925167685460611,0.3261818232521789
4214,0.3235857051958337,0.2860096673955756
4215,0.3203659323238228,0.9994451800137933
4216,0.3495564752933206,0.3026773639205991
4217,0.31574524453351593,0.3101123071659055
4218,0.30313991614696933,0.3145324221418586
4219,0.32754377370022014,0.2966309094663428
4220,0.29183894243310415,0.3074767220136437
4221,0.5635914079660734,0.29235506840758974
4222,0.2928560276557747,0.3101123071659055
4223,0.2925167685460611,0.2932073395507579
4224,0.30348621077305915,0.28727212882327463
4225,0.29319551717381626,0.3035468186919418
4226,0.29353523687866606,0.32032912516387446
4227,0.2925167685460611,0.28558958671908674
4228,0.29183894243310415,0.2860096673955756
4229,0.32000922621478356,0.2992136954534728
4230,0.2925167685460611,0.30137582894284365
4231,0.2986585014211573,0.2864301182402063
4232,0.2928560276557747,0.2860096673955756
4233,0.2948964131035747,0.2885379108328364
4234,0.2945557748850766,0.4066820368190102
4235,0.3308005733401949,0.38259644123449094
4236,0.2928560276557747,0.2860096673955756
4237,0.2952372803874912,0.30137582894284365
4238,0.2925167685460611,0.3172007847424276
4239,0.29557837650978974,0.294061062782579
4240,0.29319551717381626,0.2860096673955756
4241,0.2966030356228094,0.31853950120060526
4242,0.2925167685460611,0.29235506840758974
4243,0.29217774006527686,0.30180932032703606
4244,0.29183894243310415,0.5407996455354974
4245,0.2928560276557747,0.3009426918136214
4246,0.29728728168632385,0.2860096673955756
4247,0.29353523687866606,0.29150425285256054
4248,0.29217774006527686,0.2864301182402063
4249,0.2928560276557747,0.2885379108328364
4250,0.29217774006527686,0.2885379108328364
4251,0.29319551717381626,0.30007748224607617
4252,0.29831535612189514,0.2864301182402063
4253,0.2925167685460611,0.32844749587651917
4254,0.29217774006527686,0.2864301182402063
4255,0.3080082522871336,0.2864301182402063
4256,0.301411798404236,0.32482629813973724
4257,0.2925167685460611,0.3261818232521789
4258,0.2925167685460611,0.3118762535399359
4259,0.2928560276557747,0.32663431299948503
4260,0.30003334541602467,0.2860096673955756
4261,0.29217774006527686,0.34638850008864513
4262,0.3080082522871336,0.2949162345669887
4263,0.29217774006527686,0.2932073395507579
4264,0.30072212174933866,0.2864301182402063
4265,0.31397764432872516,0.2864301182402063
4266,0.3153912957411522,0.2860096673955756
4267,0.29217774006527686,0.28727212882327463
4268,0.29557837650978974,0.2944884678281435
4269,0.3480675451818402,0.2936340198757334
4270,0.296945044809868,0.2970604779099437
4271,0.29421536595811437,0.9647099781676232
4272,0.296945044809868,0.29878233678433863
4273,0.29217774006527686,0.33346007177403014
4274,0.29421536595811437,0.294061062782579
4275,0.29217774006527686,0.28727212882327463
4276,0.30765907695475087,0.28685093885089286
4277,0.304873617905849,0.29065489634859504
4278,0.3027938448833669,0.28769368775071447
4279,0.36650385884332376,0.29023076631293243
4280,0.30244799723046273,0.2936340198757334
4281,0.30313991614696933,0.32844749587651917
4282,0.3059165062622763,0.294061062782579
4283,0.3465815778407519,0.29235506840758974
4284,0.3111606892338818,0.2860096673955756
4285,0.2952372803874912,0.32708712575067506
4286,0.29319551717381626,0.34918944434588556
4287,0.305221025588988,0.2860096673955756
4288,0.3217948545632485,0.2889605741628576
4289,0.29591970124251327,0.29150425285256054
4290,0.2952372803874912,0.28769368775071447
4291,0.29183894243310415,0.2864301182402063
4292,0.3045264323303328,0.3221240508968671
4293,0.2948964131035747,0.28727212882327463
4294,0.2925167685460611,0.2962017004545121
4295,0.31574524453351593,0.2860096673955756
4296,0.31045861902156846,0.2860096673955756
4297,0.43928284316659433,0.29107939200418964
4298,0.2979724375762759,0.36334775676880166
4299,0.29217774006527686,0.28685093885089286
4300,0.2966030356228094,0.3548225299956295
4301,0.29319551717381626,0.2881156152242988
4302,0.29217774006527686,0.28727212882327463
4303,0.3189403712634787,0.294061062782579
4304,0.29319551717381626,0.2864301182402063
4305,0.2979724375762759,0.29107939200418964
4306,0.2925167685460611,0.3035468186919418
4307,0.30765907695475087,0.2860096673955756
4308,0.29217774006527686,0.29065489634859504
4309,0.31045861902156846,0.2885379108328364
4310,0.2925167685460611,0.28727212882327463
4311,0.29421536595811437,0.2932073395507579
4312,0.29183894243310415,0.2970604779099437
4313,0.29387518654788486,0.2885379108328364
4314,0.29217774006527686,0.5878195437109706
4315,0.3122154243719819,0.29878233678433863
4316,0.2925167685460611,0.310552778888416
4317,0.3059165062622763,0.29107939200418964
4318,0.2928560276557747,0.324375106502912
4319,0.6162606594244416,0.2860096673955756
4320,0.29387518654788486,0.2889605741628576
4321,0.3003776209214862,0.2992136954534728
4322,0.2952372803874912,0.33254584733853093
4323,0.2976297460196192,0.28769368775071447
4324,0.3045264323303328,0.4966430365398565
4325,0.29591970124251327,0.28685093885089286
4326,0.2952372803874912,0.28685093885089286
4327,0.301411798404236,0.32663431299948503
4328,0.320722848507692,0.28558958671908674
4329,0.3289892135970637,0.2949162345669887
4330,0.2925167685460611,0.3158650866645654
4331,0.2948964131035747,0.28685093885089286
4332,0.3080082522871336,0.2889605741628576
4333,0.30003334541602467,0.2949162345669887
4334,0.301411798404236,0.2860096673955756
4335,0.3101079106874277,0.3482546273287135
4336,0.2928560276557747,0.2864301182402063
4337,0.29387518654788486,0.35670929709150134
4338,0.2925167685460611,0.5530384352972918
4339,0.29319551717381626,0.3835691893303719
4340,0.2945557748850766,0.28685093885089286
4341,0.2948964131035747,0.29278102224851726
4342,0.30348621077305915,0.33300280245385405
4343,0.29217774006527686,0.3005099094214391
4344,0.296945044809868,0.2881156152242988
4345,0.2928560276557747,0.48481400385313733
4346,0.29217774006527686,0.28558958671908674
4347,0.3083576474104046,0.28685093885089286
4348,0.29319551717381626,0.29534436255138896
4349,0.2990018732378227,0.2864301182402063
4350,0.29831535612189514,0.3052899459752695
4351,0.29217774006527686,0.29150425285256054
4352,0.2925167685460611,0.2885379108328364
4353,0.2925167685460611,0.2864301182402063
4354,0.2979724375762759,0.2936340198757334
4355,0.2979724375762759,0.3791992678586295
4356,0.29217774006527686,0.28769368775071447
4357,0.36993493285265844,0.28769368775071447
4358,0.6362031549960357,0.2936340198757334
4359,0.31045861902156846,0.33851058571193443
4360,0.3038327285125046,0.2864301182402063
4361,0.29319551717381626,0.30572660358313597
4362,0.29353523687866606,0.2864301182402063
4363,0.2966030356228094,0.32347370195013075
4364,0.29217774006527686,0.30398207403977
4365,0.29183894243310415,0.2860096673955756
4366,0.29319551717381626,0.2864301182402063
4367,0.29934547133473016,0.2860096673955756
4368,0.29217774006527686,0.4051931446388926
4369,0.2966030356228094,0.2864301182402063
4370,0.29557837650978974,0.3052899459752695
4371,0.2948964131035747,0.2885379108328364
4372,0.2925167685460611,0.28727212882327463
4373,0.29319551717381626,0.2885379108328364
4374,0.29183894243310415,0.2864301182402063
4375,0.31787341748399195,0.2864301182402063
4376,0.31045861902156846,0.28769368775071447
4377,0.2976297460196192,0.28980700232207485
4378,0.3017569737449884,0.28558958671908674
4379,0.3300754236733552,0.30007748224607617
4380,0.31397764432872516,0.28980700232207485
4381,0.29934547133473016,0.28938360479861336
4382,0.29183894243310415,0.29023076631293243
4383,0.29217774006527686,0.28558958671908674
4384,0.305221025588988,0.28558958671908674
4385,0.29387518654788486,0.28558958671908674
4386,0.2928560276557747,0.2881156152242988
4387,0.2945557748850766,0.2864301182402063
4388,0.29319551717381626,0.28727212882327463
4389,0.30072212174933866,0.2885379108328364
4390,0.29387518654788486,0.28727212882327463
4391,0.29319551717381626,0.28558958671908674
4392,0.30003334541602467,0.28727212882327463
4393,0.3506751032383447,0.33300280245385405
4394,0.3017569737449884,0.2864301182402063
4395,0.29183894243310415,0.28685093885089286
4396,0.304873617905849,0.28727212882327463
4397,0.29387518654788486,0.29065489634859504
4398,0.2928560276557747,0.2919294784642682
4399,0.2952372803874912,0.29023076631293243
4400,0.2966030356228094,0.29065489634859504
4401,0.3062645787421954,0.41115891113351954
4402,0.2979724375762759,0.29023076631293243
4403,0.2928560276557747,0.3167552159210535
4404,0.3185845083760395,0.2860096673955756
4405,0.29387518654788486,0.999999993586445
4406,0.29217774006527686,0.2881156152242988
4407,0.2928560276557747,0.2864301182402063
4408,0.29387518654788486,0.2864301182402063
4409,0.2979724375762759,0.2864301182402063
4410,0.2962612543567855,0.28727212882327463
4411,0.3045264323303328,0.2889605741628576
4412,0.2925167685460611,0.28769368775071447
4413,0.30210237343554674,0.294061062782579
4414,0.29217774006527686,0.30137582894284365
4415,0.29353523687866606,0.28727212882327463
4416,0.29319551717381626,0.2974904053261464
4417,0.31574524453351593,0.30398207403977
4418,0.29728728168632385,0.28685093885089286
4419,0.296945044809868,0.29577285133133063
4420,0.30417946911525356,0.32032912516387446
4421,0.29557837650978974,0.2864301182402063
4422,0.29183894243310415,0.30660096621653254
4423,0.29319551717381626,0.35059384547475586
4424,0.29319551717381626,0.28769368775071447
4425,0.29387518654788486,0.2860096673955756
4426,0.29217774006527686,0.2864301182402063
4427,0.32826608685634534,0.2919294784642682
4428,0.2945557748850766,0.28980700232207485
4429,0.2925167685460611,0.297920691253493
4430,0.296945044809868,0.2860096673955756
4431,0.2925167685460611,0.294061062782579
4432,0.29728728168632385,0.32077736101090437
4433,0.29387518654788486,0.29235506840758974
4434,0.29217774006527686,0.2860096673955756
4435,0.2925167685460611,0.2885379108328364
4436,0.2928560276557747,0.34313414665846764
4437,0.29183894243310415,0.2860096673955756
4438,0.2928560276557747,0.2881156152242988
4439,0.2928560276557747,0.2974904053261464
4440,0.2976297460196192,0.28685093885089286
4441,0.29217774006527686,0.28558958671908674
4442,0.29591970124251327,0.34638850008864513
4443,0.29217774006527686,0.29235506840758974
4444,0.3239444987119474,0.3352922781662854
4445,0.3038327285125046,0.2864301182402063
4446,0.30765907695475087,0.2860096673955756
4447,0.29183894243310415,0.31542052735124226
4448,0.29183894243310415,0.3468545917663266
4449,0.3038327285125046,0.28558958671908674
4450,0.29387518654788486,0.28727212882327463
4451,0.29353523687866606,0.29278102224851726
4452,0.296945044809868,0.294061062782579
4453,0.29183894243310415,0.2944884678281435
4454,0.3246627067214653,0.2932073395507579
4455,0.29319551717381626,0.2949162345669887
4456,0.2976297460196192,0.3225736063505915
4457,0.34546906049420445,0.2889605741628576
4458,0.29353523687866606,0.2860096673955756
4459,0.2952372803874912,0.3031119151543775
4460,0.2925167685460611,0.3275402608917663
4461,0.29591970124251327,0.29065489634859504
4462,0.3059165062622763,0.2864301182402063
4463,0.2945557748850766,0.2885379108328364
4464,0.2928560276557747,0.2864301182402063
4465,0.30210237343554674,0.2860096673955756
4466,0.2962612543567855,0.2860096673955756
4467,0.29319551717381626,0.30485363818068056
4468,0.2928560276557747,0.28727212882327463
4469,0.31433073505938475,0.30485363818068056
4470,0.2990018732378227,0.28769368775071447
4471,0.29183894243310415,0.3189864081218636
4472,0.31327210877936684,0.2962017004545121
4473,0.29217774006527686,0.2860096673955756
4474,0.2996892954737983,0.2936340198757334
4475,0.30003334541602467,0.28685093885089286
4476,0.2986585014211573,0.2944884678281435
4477,0.304873617905849,0.28727212882327463
4478,0.2948964131035747,0.2860096673955756
4479,0.3059165062622763,0.2860096673955756
4480,0.29319551717381626,0.28727212882327463
4481,0.31503756104458713,0.2860096673955756
4482,0.29319551717381626,0.2860096673955756
4483,0.30072212174933866,0.28727212882327463
4484,0.2966030356228094,0.28980700232207485
4485,0.32107997447234277,0.2864301182402063
4486,0.30072212174933866,0.2860096673955756
4487,0.3646035144390212,0.30572660358313597
4488,0.3373628218359578,0.2944884678281435
4489,0.2986585014211573,0.2860096673955756
4490,0.2928560276557747,0.2860096673955756
4491,0.3326169625355876,0.28727212882327463
4492,0.29319551717381626,0.2881156152242988
4493,0.29319551717381626,0.28685093885089286
4494,0.2962612543567855,0.3398944684401582
4495,0.301411798404236,0.29065489634859504
4496,0.31045861902156846,0.2860096673955756
4497,0.2928560276557747,0.28558958671908674
4498,0.29217774006527686,0.30180932032703606
4499,0.32107997447234277,0.3031119151543775
4500,0.29217774006527686,0.2864301182402063
4501,0.29387518654788486,0.28685093885089286
4502,0.296945044809868,0.28558958671908674
4503,0.29557837650978974,0.28685093885089286
4504,0.2925167685460611,0.2881156152242988
4505,0.3369965747374869,0.30616361049931
4506,0.31609940714040197,0.2864301182402063
4507,0.305221025588988,0.2881156152242988
4508,0.2928560276557747,0.3109935942135783
4509,0.2952372803874912,0.344062474853866
4510,0.2925167685460611,0.2864301182402063
4511,0.2928560276557747,0.33804990320686723
4512,0.2945557748850766,0.28685093885089286
4513,0.29387518654788486,0.2860096673955756
4514,0.29557837650978974,0.31364567184550257
4515,0.2966030356228094,0.29235506840758974
4516,0.29217774006527686,0.3022431654818382
4517,0.29217774006527686,0.5182441646616475
4518,0.29217774006527686,0.28769368775071447
4519,0.29217774006527686,0.28769368775071447
4520,0.29217774006527686,0.2860096673955756
4521,0.29217774006527686,0.3026773639205991
4522,0.29217774006527686,0.2860096673955756
4523,0.29217774006527686,0.28685093885089286
4524,0.29217774006527686,0.2860096673955756
4525,0.29217774006527686,0.29278102224851726
4526,0.29217774006527686,0.29577285133133063
4527,0.29217774006527686,0.28727212882327463
4528,0.29217774006527686,0.802253126550236
4529,0.29217774006527686,0.30398207403977
4530,0.29217774006527686,0.2944884678281435
4531,0.29217774006527686,0.30791512106757285
4532,0.29217774006527686,0.29835133522823626
4533,0.29217774006527686,0.2860096673955756
4534,0.29217774006527686,0.2860096673955756
4535,0.29217774006527686,0.294061062782579
4536,0.29557837650978974,0.2860096673955756
4537,0.2925167685460611,0.2919294784642682
4538,0.30244799723046273,0.28980700232207485
4539,0.29217774006527686,0.28938360479861336
4540,0.2925167685460611,0.28685093885089286
4541,0.29557837650978974,0.2864301182402063
4542,0.29591970124251327,0.28727212882327463
4543,0.3017569737449884,0.30007748224607617
4544,0.29217774006527686,0.2864301182402063
4545,0.2945557748850766,0.2864301182402063
4546,0.2948964131035747,0.36716486217746297
4547,0.2976297460196192,0.2889605741628576
4548,0.29319551717381626,0.2860096673955756
4549,0.29217774006527686,0.369079715152198
4550,0.29387518654788486,0.28685093885089286
4551,0.2925167685460611,0.297920691253493
4552,0.29217774006527686,0.3158650866645654
4553,0.2952372803874912,0.309672179576173
4554,0.2996892954737983,0.2936340198757334
4555,0.31751819005563797,0.297920691253493
4556,0.2925167685460611,0.2860096673955756
4557,0.29557837650978974,0.2860096673955756
4558,0.31151205057424564,0.29107939200418964
4559,0.3596824536814104,0.2860096673955756
4560,0.304873617905849,0.2860096673955756
4561,0.301411798404236,0.29835133522823626
4562,0.2925167685460611,0.2864301182402063
4563,0.31045861902156846,0.45202891042223464
4564,0.29217774006527686,0.29150425285256054
4565,0.2986585014211573,0.3052899459752695
4566,0.29217774006527686,0.28727212882327463
4567,0.29183894243310415,0.3005099094214391
4568,0.29387518654788486,0.3009426918136214
4569,0.2952372803874912,0.2974904053261464
4570,0.3080082522871336,0.321674824463237
4571,0.2928560276557747,0.28558958671908674
4572,0.2945557748850766,0.2885379108328364
4573,0.301411798404236,0.28980700232207485
4574,0.29217774006527686,0.28558958671908674
4575,0.3768363468074496,0.31364567184550257
4576,0.29319551717381626,0.3035468186919418
4577,0.2952372803874912,0.2860096673955756
4578,0.2928560276557747,0.2966309094663428
4579,0.2976297460196192,0.28685093885089286
4580,0.29319551717381626,0.28558958671908674
4581,0.29831535612189514,0.3352922781662854
4582,0.29217774006527686,0.3074767220136437
4583,0.3090570959806367,0.2864301182402063
4584,0.29183894243310415,0.2919294784642682
4585,0.2928560276557747,0.3515315548573382
4586,0.29319551717381626,0.28685093885089286
4587,0.3010668476578171,0.28727212882327463
4588,0.301411798404236,0.28558958671908674
4589,0.2925167685460611,0.2885379108328364
4590,0.29387518654788486,0.28558958671908674
4591,0.2925167685460611,0.28685093885089286
4592,0.3189403712634787,0.2864301182402063
4593,0.2979724375762759,0.2860096673955756
4594,0.3038327285125046,0.28685093885089286
4595,0.29217774006527686,0.28685093885089286
4596,0.29353523687866606,0.28769368775071447
4597,0.503712921119396,0.31231809646946257
4598,0.29319551717381626,0.28685093885089286
4599,0.29387518654788486,0.2919294784642682
4600,0.3017569737449884,0.28558958671908674
4601,0.31397764432872516,0.2860096673955756
4602,0.29421536595811437,0.3581272995914331
4603,0.29217774006527686,0.28769368775071447
4604,0.30417946911525356,0.28558958671908674
4605,0.29183894243310415,0.2864301182402063
4606,0.29831535612189514,0.30879295890412234
4607,0.29387518654788486,0.2864301182402063
4608,0.33809590153522984,0.2864301182402063
4609,0.29217774006527686,0.2860096673955756
4610,0.29557837650978974,0.2860096673955756
4611,0.29387518654788486,0.28727212882327463
4612,0.2928560276557747,0.28727212882327463
4613,0.29217774006527686,0.28685093885089286
4614,0.29319551717381626,0.2860096673955756
4615,0.2986585014211573,0.28685093885089286
4616,0.29217774006527686,0.2936340198757334
4617,0.29217774006527686,0.2919294784642682
4618,0.29421536595811437,0.2860096673955756
4619,0.29183894243310415,0.28685093885089286
4620,0.29557837650978974,0.2889605741628576
4621,0.3045264323303328,0.28558958671908674
4622,0.29591970124251327,0.2885379108328364
4623,0.2986585014211573,0.2864301182402063
4624,0.29319551717381626,0.2919294784642682
4625,0.309757420558306,0.2889605741628576
4626,0.3017569737449884,0.28727212882327463
4627,0.29319551717381626,0.2864301182402063
4628,0.2928560276557747,0.31276028085830504
4629,0.2996892954737983,0.2860096673955756
4630,0.2986585014211573,0.28685093885089286
4631,0.29183894243310415,0.3189864081218636
4632,0.44615607697663895,0.28727212882327463
4633,0.2928560276557747,0.30398207403977
4634,0.2945557748850766,0.30137582894284365
4635,0.31186362904401194,0.2885379108328364
4636,0.2928560276557747,0.30398207403977
4637,0.2990018732378227,0.2885379108328364
4638,0.2928560276557747,0.2885379108328364
4639,0.2966030356228094,0.2996454107650213
4640,0.3045264323303328,0.32032912516387446
4641,0.3027938448833669,0.2860096673955756
4642,0.30003334541602467,0.29065489634859504
4643,0.29217774006527686,0.294061062782579
4644,0.29353523687866606,0.29065489634859504
4645,0.317163175021713,0.32572965712049634
4646,0.296945044809868,0.30572660358313597
4647,0.2925167685460611,0.29278102224851726
4648,0.2986585014211573,0.30879295890412234
4649,0.2952372803874912,0.28685093885089286
4650,0.2928560276557747,0.3459227030149913
4651,0.2928560276557747,0.2992136954534728
4652,0.29183894243310415,0.2860096673955756
4653,0.29217774006527686,0.3044176807020502
4654,0.2928560276557747,0.2881156152242988
4655,0.30072212174933866,0.3044176807020502
4656,0.29183894243310415,0.29150425285256054
4657,0.3073101216743508,0.29278102224851726
4658,0.2945557748850766,0.2966309094663428
4659,0.2966030356228094,0.30923239664705965
4660,0.3304378977571691,0.28685093885089286
4661,0.29387518654788486,0.2860096673955756
4662,0.29217774006527686,0.30007748224607617
4663,0.29217774006527686,0.30137582894284365
4664,0.29217774006527686,0.294061062782579
4665,0.31045861902156846,0.2860096673955756
4666,0.29557837650978974,0.31364567184550257
4667,0.29217774006527686,0.3101123071659055
4668,0.29217774006527686,0.35670929709150134
4669,0.3062645787421954,0.2860096673955756
4670,0.2925167685460611,0.28685093885089286
4671,0.29217774006527686,0.3534104080856878
4672,0.3366305232538711,0.2881156152242988
4673,0.30244799723046273,0.2966309094663428
4674,0.29217774006527686,0.32347370195013075
4675,0.3055686551260154,0.2860096673955756
4676,0.2979724375762759,0.30923239664705965
4677,0.31045861902156846,0.30835386687063177
4678,0.34324910270266396,0.28558958671908674
4679,0.29217774006527686,0.3035468186919418
4680,0.2925167685460611,0.2860096673955756
4681,0.29557837650978974,0.28980700232207485
4682,0.29217774006527686,0.4141517357484878
4683,0.29353523687866606,0.2889605741628576
4684,0.3239444987119474,0.28727212882327463
4685,0.2986585014211573,0.28980700232207485
4686,0.29217774006527686,0.3009426918136214
4687,0.29217774006527686,0.31408887735393964
4688,0.29183894243310415,0.2932073395507579
4689,0.2962612543567855,0.2919294784642682
4690,0.3059165062622763,0.28727212882327463
4691,0.29217774006527686,0.297920691253493
4692,0.29591970124251327,0.2860096673955756
4693,0.29183894243310415,0.47556768503093666
4694,0.2986585014211573,0.2860096673955756
4695,0.29353523687866606,0.30398207403977
4696,0.29217774006527686,0.28769368775071447
4697,0.29217774006527686,0.2860096673955756
4698,0.29217774006527686,0.32392424090620914
4699,0.29217774006527686,0.297920691253493
4700,0.29217774006527686,0.28938360479861336
4701,0.29217774006527686,0.28685093885089286
4702,0.29217774006527686,0.28558958671908674
4703,0.29217774006527686,0.2860096673955756
4704,0.29217774006527686,0.3230234902329263
4705,0.29217774006527686,0.294061062782579
4706,0.29217774006527686,0.29023076631293243
4707,0.29217774006527686,0.30180932032703606
4708,0.29217774006527686,0.2889605741628576
4709,0.29217774006527686,0.2885379108328364
4710,0.29217774006527686,0.29878233678433863
4711,0.29217774006527686,0.2860096673955756
4712,0.29217774006527686,0.28727212882327463
4713,0.29217774006527686,0.29150425285256054
4714,0.29217774006527686,0.28938360479861336
4715,0.29217774006527686,0.2919294784642682
4716,0.29387518654788486,0.29878233678433863
4717,0.30348621077305915,0.3180929279499146
4718,0.2925167685460611,0.28685093885089286
4719,0.2925167685460611,0.29065489634859504
4720,0.2925167685460611,0.29534436255138896
4721,0.29319551717381626,0.30835386687063177
4722,0.29217774006527686,0.30660096621653254
4723,0.29217774006527686,0.2860096673955756
4724,0.2952372803874912,0.2864301182402063
4725,0.3217948545632485,0.29150425285256054
4726,0.2925167685460611,0.3307211817519354
4727,0.29217774006527686,0.3496572886962953
4728,0.3286275486854925,0.321674824463237
4729,0.3045264323303328,0.28558958671908674
4730,0.31751819005563797,0.28727212882327463
4731,0.29217774006527686,0.2860096673955756
4732,0.2925167685460611,0.29534436255138896
4733,0.2925167685460611,0.2860096673955756
4734,0.3473241897226573,0.28938360479861336
4735,0.3596824536814104,0.3389715745339429
4736,0.2966030356228094,0.30572660358313597
4737,0.2928560276557747,0.28727212882327463
4738,0.30348621077305915,0.2860096673955756
4739,0.29319551717381626,0.297920691253493
4740,0.29217774006527686,0.3074767220136437
4741,0.296945044809868,0.2944884678281435
4742,0.3010668476578171,0.29278102224851726
4743,0.29217774006527686,0.28558958671908674
4744,0.3062645787421954,0.31542052735124226
4745,0.309757420558306,0.2889605741628576
4746,0.29421536595811437,0.31630998304108876
4747,0.30348621077305915,0.29023076631293243
4748,0.29183894243310415,0.31320280616492474
4749,0.29728728168632385,0.29023076631293243
4750,0.29934547133473016,0.2919294784642682
4751,0.29217774006527686,0.29878233678433863
4752,0.2979724375762759,0.28980700232207485
4753,0.31397764432872516,0.2860096673955756
4754,0.30765907695475087,0.2949162345669887
4755,0.2925167685460611,0.2860096673955756
4756,0.29319551717381626,0.28558958671908674
4757,0.2979724375762759,0.28727212882327463
4758,0.29183894243310415,0.28558958671908674
4759,0.29353523687866606,0.3167552159210535
4760,0.301411798404236,0.28938360479861336
4761,0.301411798404236,0.35106255645404444
4762,0.2928560276557747,0.3158650866645654
4763,0.2925167685460611,0.28685093885089286
4764,0.29353523687866606,0.2864301182402063
4765,0.2925167685460611,0.2949162345669887
4766,0.29591970124251327,0.33804990320686723
4767,0.29557837650978974,0.35106255645404444
4768,0.31609940714040197,0.29878233678433863
4769,0.301411798404236,0.5459059866252978
4770,0.2990018732378227,0.9755135983293074
4771,0.2948964131035747,0.29278102224851726
4772,0.2928560276557747,0.2932073395507579
4773,0.2925167685460611,0.3031119151543775
4774,0.369171321704458,0.34918944434588556
4775,0.2925167685460611,0.31364567184550257
4776,0.29217774006527686,0.28558958671908674
4777,0.38069236981038596,0.29023076631293243
4778,0.999913688225387,0.2919294784642682
4779,0.29217774006527686,0.38065377095661423
4780,0.29557837650978974,0.2864301182402063
4781,0.2928560276557747,0.2881156152242988
4782,0.2948964131035747,0.2919294784642682
4783,0.29387518654788486,0.28558958671908674
4784,0,0.2860096673955756
4785,0,0.2860096673955756
4786,0,0.30007748224607617
4787,0,0.2860096673955756
4788,0,0.28938360479861336
4789,0,0.28938360479861336
4790,0,0.29107939200418964
4791,0,0.2860096673955756
4792,0,0.28685093885089286
4793,0,0.30007748224607617
4794,0,0.3426704314682449
4795,0,0.29023076631293243
4796,0,0.31276028085830504
4797,0,0.7308857507787955
4798,0,0.2992136954534728
4799,0,0.28769368775071447
4800,0,0.30879295890412234
4801,0,0.28685093885089286
4802,0,0.28685093885089286
4803,0,0.519271729438832
4804,0,0.28558958671908674
4805,0,0.28558958671908674
4806,0,0.31408887735393964
4807,0,0.28558958671908674
4808,0,0.2932073395507579
4809,0,0.2919294784642682
4810,0,0.2936340198757334
4811,0,0.28980700232207485
4812,0,0.28685093885089286
4813,0,0.28938360479861336
4814,0,0.29065489634859504
4815,0,0.2889605741628576
4816,0,0.3348337585007178
4817,0,0.2860096673955756
4818,0,0.28558958671908674
4819,0,0.28558958671908674
4820,0,0.344062474853866
4821,0,0.3074767220136437
4822,0,0.2932073395507579
4823,0,0.28685093885089286
4824,0,0.3118762535399359
4825,0,0.28727212882327463
4826,0,0.30137582894284365
4827,0,0.35059384547475586
4828,0,0.2962017004545121
4829,0,0.2864301182402063
4830,0,0.2860096673955756
4831,0,0.2919294784642682
4832,0,0.28938360479861336
4833,0,0.2966309094663428
4834,0,0.30180932032703606
4835,0,0.28727212882327463
4836,0,0.29150425285256054
4837,0,0.2860096673955756
4838,0,0.2970604779099437
4839,0,0.2864301182402063
4840,0,0.2936340198757334
4841,0,0.2860096673955756
4842,0,0.29107939200418964
4843,0,0.2860096673955756
4844,0,0.2970604779099437
4845,0,0.28980700232207485
4846,0,0.294061062782579
4847,0,0.2885379108328364
4848,0,0.28558958671908674
4849,0,0.2932073395507579
4850,0,0.28685093885089286
4851,0,0.3375895276881623
4852,0,0.29023076631293243
4853,0,0.2860096673955756
4854,0,0.2889605741628576
4855,0,0.4086698923223646
4856,0,0.2889605741628576
4857,0,0.30398207403977
4858,0,0.3158650866645654
4859,0,0.2881156152242988
4860,0,0.2864301182402063
4861,0,0.28727212882327463
4862,0,0.28685093885089286
4863,0,0.31630998304108876
4864,0,0.2860096673955756
4865,0,0.2889605741628576
4866,0,0.2864301182402063
4867,0,0.2864301182402063
4868,0,0.34174390235871493
4869,0,0.2881156152242988
4870,0,0.3676431852396789
4871,0,0.2885379108328364
4872,0,0.28727212882327463
4873,0,0.3339176546538702
4874,0,0.3198812206802813
4875,0,0.2944884678281435
4876,0,0.2919294784642682
4877,0,0.2860096673955756
4878,0,0.2864301182402063
4879,0,0.2885379108328364
4880,0,0.2970604779099437
4881,0,0.2864301182402063
4882,0,0.28685093885089286
4883,0,0.3252778152139327
4884,0,0.28769368775071447
4885,0,0.28938360479861336
4886,0,0.28558958671908674
4887,0,0.3454572012516353
4888,0,0.436785777202939
4889,0,0.38454287022273914
4890,0,0.30007748224607617
4891,0,0.2864301182402063
4892,0,0.2860096673955756
4893,0,0.3158650866645654
4894,0,0.29107939200418964
4895,0,0.29835133522823626
4896,0,0.30835386687063177
4897,0,0.2889605741628576
4898,0,0.3026773639205991
4899,0,0.2860096673955756
4900,0,0.309672179576173
4901,0,0.3343755504459711
4902,0,0.2860096673955756
4903,0,0.294061062782579
4904,0,0.28685093885089286
4905,0,0.2864301182402063
4906,0,0.2860096673955756
4907,0,0.2885379108328364
4908,0,0.2932073395507579
4909,0,0.3149763056586037
4910,0,0.29577285133133063
4911,0,0.29065489634859504
4912,0,0.28769368775071447
4913,0,0.35106255645404444
4914,0,0.375813897790048
4915,0,0.3035468186919418
4916,0,0.2864301182402063
4917,0,0.28685093885089286
4918,0,0.2881156152242988
4919,0,0.2970604779099437
4920,0,0.2864301182402063
4921,0,0.2864301182402063
4922,0,0.32663431299948503
4923,0,0.28727212882327463
4924,0,0.29107939200418964
4925,0,0.2860096673955756
4926,0,0.29023076631293243
4927,0,0.3031119151543775
4928,0,0.2860096673955756
4929,0,0.2974904053261464
4930,0,0.47402808758113346
4931,0,0.2881156152242988
4932,0,0.2860096673955756
4933,0,0.28558958671908674
4934,0,0.28685093885089286
4935,0,0.29150425285256054
4936,0,0.34918944434588556
4937,0,0.29107939200418964
4938,0,0.2860096673955756
4939,0,0.2936340198757334
4940,0,0.294061062782579
4941,0,0.29534436255138896
4942,0,0.29107939200418964
4943,0,0.2860096673955756
4944,0,0.2860096673955756
4945,0,0.2864301182402063
4946,0,0.2860096673955756
4947,0,0.2860096673955756
4948,0,0.29835133522823626
4949,0,0.2864301182402063
4950,0,0.28685093885089286
4951,0,0.2860096673955756
4952,0,0.3252778152139327
4953,0,0.31320280616492474
4954,0,0.30791512106757285
4955,0,0.3009426918136214
4956,0,0.310552778888416
4957,0,0.2966309094663428
4958,0,0.2885379108328364
4959,0,0.28980700232207485
4960,0,0.28685093885089286
4961,0,0.2864301182402063
4962,0,0.28685093885089286
4963,0,0.2966309094663428
4964,0,0.2860096673955756
4965,0,0.29065489634859504
4966,0,0.29835133522823626
4967,0,0.3149763056586037
4968,0,0.28558958671908674
4969,0,0.31231809646946257
4970,0,0.28980700232207485
4971,0,0.29023076631293243
4972,0,0.2996454107650213
4973,0,0.2864301182402063
4974,0,0.28727212882327463
4975,0,0.3026773639205991
4976,0,0.3052899459752695
4977,0,0.2932073395507579
4978,0,0.31542052735124226
4979,0,0.3835691893303719
4980,0,0.29065489634859504
4981,0,0.2860096673955756
4982,0,0.30660096621653254
4983,0,0.29835133522823626
4984,0,0.2864301182402063
4985,0,0.28727212882327463
4986,0,0.3762967884684645
4987,0,0.3230234902329263
4988,0,0.28727212882327463
4989,0,0.321674824463237
4990,0,0.28727212882327463
4991,0,0.3454572012516353
4992,0,0.28685093885089286
4993,0,0.2864301182402063
4994,0,0.29023076631293243
4995,0,0.2885379108328364
4996,0,0.29534436255138896
4997,0,0.28558958671908674
4998,0,0.2864301182402063
4999,0,0.2881156152242988
5000,0,0.2936340198757334
5001,0,0.30180932032703606
5002,0,0.29534436255138896
5003,0,0.28938360479861336
5004,0,0.2881156152242988
5005,0,0.3167552159210535
5006,0,0.2885379108328364
5007,0,0.297920691253493
5008,0,0.2936340198757334
5009,0,0.3753312538812629
5010,0,0.3198812206802813
5011,0,0.29235506840758974
5012,0,0.29235506840758974
5013,0,0.2949162345669887
5014,0,0.2864301182402063
5015,0,0.41915378879660886
5016,0,0.3571816870687665
5017,0,0.28769368775071447
5018,0,0.29534436255138896
5019,0,0.2864301182402063
5020,0,0.30137582894284365
5021,0,0.37871491414488256
5022,0,0.28685093885089286
5023,0,0.28727212882327463
5024,0,0.39728242000272407
5025,0,0.29065489634859504
5026,0,0.28727212882327463
5027,0,0.30703867022525566
5028,0,0.29878233678433863
5029,0,0.28938360479861336
5030,0,0.28685093885089286
5031,0,0.4750544328248664
5032,0,0.3762967884684645
5033,0,0.29235506840758974
5034,0,0.2885379108328364
5035,0,0.2974904053261464
5036,0,0.28558958671908674
5037,0,0.2860096673955756
5038,0,0.3225736063505915
5039,0,0.29065489634859504
5040,0,0.33804990320686723
5041,0,0.29065489634859504
5042,0,0.321674824463237
5043,0,0.28685093885089286
5044,0,0.3189864081218636
5045,0,0.2864301182402063
5046,0,0.2885379108328364
5047,0,0.28558958671908674
5048,0,0.2919294784642682
5049,0,0.28727212882327463
5050,0,0.3225736063505915
5051,0,0.34359816135145976
5052,0,0.2860096673955756
5053,0,0.28727212882327463
5054,0,0.2919294784642682
5055,0,0.28980700232207485
5056,0,0.29878233678433863
5057,0,0.29065489634859504
5058,0,0.28938360479861336
5059,0,0.29835133522823626
5060,0,0.30180932032703606
5061,0,0.29150425285256054
5062,0,0.2919294784642682
5063,0,0.28727212882327463
5064,0,0.2860096673955756
5065,0,0.2936340198757334
5066,0,0.2936340198757334
5067,0,0.2864301182402063
5068,0,0.2970604779099437
5069,0,0.2996454107650213
5070,0,0.297920691253493
5071,0,0.28727212882327463
5072,0,0.30835386687063177
5073,0,0.36097074295642356
5074,0,0.42920692746620454
5075,0,0.6361524801800065
5076,0,0.2949162345669887
5077,0,0.2864301182402063
5078,0,0.2860096673955756
5079,0,0.31231809646946257
5080,0,0.2860096673955756
5081,0,0.2864301182402063
5082,0,0.3967897316574322
5083,0,0.2860096673955756
5084,0,0.28769368775071447
5085,0,0.34128108981529526
5086,0,0.4297111933370028
5087,0,0.2932073395507579
5088,0,0.2885379108328364
5089,0,0.28938360479861336
5090,0,0.2881156152242988
5091,0,0.28727212882327463
5092,0,0.2864301182402063
5093,0,0.2860096673955756
5094,0,0.29235506840758974
5095,0,0.28685093885089286
5096,0,0.29534436255138896
5097,0,0.30703867022525566
5098,0,0.3389715745339429
5099,0,0.28769368775071447
5100,0,0.2860096673955756
5101,0,0.2860096673955756
5102,0,0.28685093885089286
5103,0,0.3198812206802813
5104,0,0.2864301182402063
5105,0,0.309672179576173
5106,0,0.29107939200418964
5107,0,0.29835133522823626
5108,0,0.29278102224851726
5109,0,0.30485363818068056
5110,0,0.31364567184550257
5111,0,0.30007748224607617
5112,0,0.29023076631293243
5113,0,0.2860096673955756
5114,0,0.3371294598230495
5115,0,0.3275402608917663
5116,0,0.2860096673955756
5117,0,0.29577285133133063
5118,0,0.31320280616492474
5119,0,0.5023025436226618
5120,0,0.2885379108328364
5121,0,0.2881156152242988
5122,0,0.30137582894284365
5123,0,0.28938360479861336
5124,0,0.28769368775071447
5125,0,0.28685093885089286
5126,0,0.360496152084633
5127,0,0.2932073395507579
5128,0,0.2885379108328364
5129,0,0.2936340198757334
5130,0,0.2889605741628576
5131,0,0.363823965981376
5132,0,0.2970604779099437
5133,0,0.2992136954534728
5134,0,0.29278102224851726
5135,0,0.2860096673955756
5136,0,0.3454572012516353
5137,0,0.28685093885089286
5138,0,0.2885379108328364
5139,0,0.31276028085830504
5140,0,0.2885379108328364
5141,0,0.2864301182402063
5142,0,0.28727212882327463
5143,0,0.29065489634859504
5144,0,0.34638850008864513
5145,0,0.3468545917663266
5146,0,0.2864301182402063
5147,0,0.2885379108328364
5148,0,0.2889605741628576
5149,0,0.29150425285256054
5150,0,0.3194336481403056
5151,0,0.32032912516387446
5152,0,0.2932073395507579
5153,0,0.29065489634859504
5154,0,0.2864301182402063
5155,0,0.29534436255138896
5156,0,0.2860096673955756
5157,0,0.28938360479861336
5158,0,0.2864301182402063
5159,0,0.3026773639205991
5160,0,0.29878233678433863
5161,0,0.2864301182402063
5162,0,0.353880832621945
5163,0,0.2974904053261464
5164,0,0.2966309094663428
5165,0,0.2889605741628576
5166,0,0.30835386687063177
5167,0,0.28685093885089286
5168,0,0.28685093885089286
5169,0,0.2864301182402063
5170,0,0.28685093885089286
5171,0,0.2864301182402063
5172,0,0.28727212882327463
5173,0,0.29065489634859504
5174,0,0.28685093885089286
5175,0,0.28769368775071447
5176,0,0.749867629326138
5177,0,0.33346007177403014
5178,0,0.32572965712049634
5179,0,0.2944884678281435
5180,0,0.3109935942135783
5181,0,0.2860096673955756
5182,0,0.2932073395507579
5183,0,0.2889605741628576
5184,0,0.2860096673955756
5185,0,0.29878233678433863
5186,0,0.29065489634859504
5187,0,0.3534104080856878
5188,0,0.28938360479861336
5189,0,0.3005099094214391
5190,0,0.31764668894090664
5191,0,0.2881156152242988
5192,0,0.3194336481403056
5193,0,0.2889605741628576
5194,0,0.3614456054913687
5195,0,0.4637781223055766
5196,0,0.32708712575067506
5197,0,0.2864301182402063
5198,0,0.2885379108328364
5199,0,0.2936340198757334
5200,0,0.29107939200418964
5201,0,0.32799371780653525
5202,0,0.28685093885089286
5203,0,0.29577285133133063
5204,0,0.2860096673955756
5205,0,0.2864301182402063
5206,0,0.28685093885089286
5207,0,0.28727212882327463
5208,0,0.28685093885089286
5209,0,0.2860096673955756
5210,0,0.28769368775071447
5211,0,0.2864301182402063
5212,0,0.29065489634859504
5213,0,0.3005099094214391
5214,0,0.2864301182402063
5215,0,0.2864301182402063
5216,0,0.6036784009666346
5217,0,0.817765260797719
5218,0,0.2860096673955756
5219,0,0.28558958671908674
5220,0,0.28558958671908674
5221,0,0.28938360479861336
5222,0,0.28938360479861336
5223,0,0.3035468186919418
5224,0,0.28727212882327463
5225,0,0.2860096673955756
5226,0,0.2932073395507579
5227,0,0.3225736063505915
5228,0,0.2881156152242988
5229,0,0.2860096673955756
5230,0,0.2881156152242988
5231,0,0.29065489634859504
5232,0,0.28558958671908674
5233,0,0.31276028085830504
5234,0,0.29878233678433863
5235,0,0.29065489634859504
5236,0,0.32708712575067506
5237,0,0.2860096673955756
5238,0,0.29065489634859504
5239,0,0.29835133522823626
5240,0,0.2881156152242988
5241,0,0.3230234902329263
5242,0,0.28558958671908674
5243,0,0.2974904053261464
5244,0,0.2889605741628576
5245,0,0.28558958671908674
5246,0,0.28727212882327463
5247,0,0.28558958671908674
5248,0,0.4051931446388926
5249,0,0.3009426918136214
5250,0,0.28727212882327463
5251,0,0.28558958671908674
5252,0,0.38991447829981524
5253,0,0.2885379108328364
5254,0,0.2996454107650213
5255,0,0.2885379108328364
5256,0,0.2860096673955756
5257,0,0.2860096673955756
5258,0,0.2860096673955756
5259,0,0.3052899459752695
5260,0,0.28980700232207485
5261,0,0.35247041101517673
5262,0,0.28727212882327463
5263,0,0.30879295890412234
5264,0,0.2936340198757334
5265,0,0.28558958671908674
5266,0,0.31276028085830504
5267,0,0.3357511087886415
5268,0,0.28727212882327463
5269,0,0.28769368775071447
5270,0,0.29150425285256054
5271,0,0.2919294784642682
5272,0,0.2881156152242988
5273,0,0.2860096673955756
5274,0,0.2919294784642682
5275,0,0.3052899459752695
5276,0,0.2992136954534728
5277,0,0.3022431654818382
5278,0,0.2860096673955756
5279,0,0.29278102224851726
5280,0,0.28727212882327463
5281,0,0.3343755504459711
5282,0,0.2962017004545121
5283,0,0.32663431299948503
5284,0,0.28685093885089286
5285,0,0.2919294784642682
5286,0,0.2860096673955756
5287,0,0.30485363818068056
5288,0,0.3343755504459711
5289,0,0.2860096673955756
5290,0,0.31276028085830504
5291,0,0.2860096673955756
5292,0,0.297920691253493
5293,0,0.3026773639205991
5294,0,0.3031119151543775
5295,0,0.2949162345669887
5296,0,0.28769368775071447
5297,0,0.2860096673955756
5298,0,0.29023076631293243
5299,0,0.30616361049931
5300,0,0.28938360479861336
5301,0,0.28685093885089286
5302,0,0.310552778888416
5303,0,0.28558958671908674
5304,0,0.29235506840758974
5305,0,0.38113908314449274
5306,0,0.30835386687063177
5307,0,0.3005099094214391
5308,0,0.2864301182402063
5309,0,0.2889605741628576
5310,0,0.28685093885089286
5311,0,0.2864301182402063
5312,0,0.2860096673955756
5313,0,0.2864301182402063
5314,0,0.28727212882327463
5315,0,0.3343755504459711
5316,0,0.2996454107650213
5317,0,0.2860096673955756
5318,0,0.28558958671908674
5319,0,0.3026773639205991
5320,0,0.2885379108328364
5321,0,0.30485363818068056
5322,0,0.353880832621945
5323,0,0.2864301182402063
5324,0,0.294061062782579
5325,0,0.3252778152139327
5326,0,0.2962017004545121
5327,0,0.3114347526089826
5328,0,0.28938360479861336
5329,0,0.2974904053261464
5330,0,0.30572660358313597
5331,0,0.2936340198757334
5332,0,0.28558958671908674
5333,0,0.2860096673955756
5334,0,0.29065489634859504
5335,0,0.3167552159210535
5336,0,0.28769368775071447
5337,0,0.28769368775071447
5338,0,0.3371294598230495
5339,0,0.294061062782579
5340,0,0.29023076631293243
5341,0,0.331176873640313
5342,0,0.2949162345669887
5343,0,0.28558958671908674
5344,0,0.29065489634859504
5345,0,0.36002183364713586
5346,0,0.30791512106757285
5347,0,0.2860096673955756
5348,0,0.30703867022525566
5349,0,0.2992136954534728
5350,0,0.28727212882327463
5351,0,0.28727212882327463
5352,0,0.34638850008864513
5353,0,0.29023076631293243
5354,0,0.2889605741628576
5355,0,0.28938360479861336
5356,0,0.28980700232207485
5357,0,0.2996454107650213
5358,0,0.29107939200418964
5359,0,0.29023076631293243
5360,0,0.3026773639205991
5361,0,0.29150425285256054
5362,0,0.2860096673955756
5363,0,0.2860096673955756
5364,0,0.2860096673955756
5365,0,0.2962017004545121
5366,0,0.2864301182402063
5367,0,0.2919294784642682
5368,0,0.3026773639205991
5369,0,0.2860096673955756
5370,0,0.2992136954534728
5371,0,0.2864301182402063
5372,0,0.28685093885089286
5373,0,0.28558958671908674
5374,0,0.6876600470561491
5375,0,0.28558958671908674
5376,0,0.2864301182402063
5377,0,0.29835133522823626
5378,0,0.28685093885089286
5379,0,0.2860096673955756
5380,0,0.28558958671908674
5381,0,0.3044176807020502
5382,0,0.309672179576173
5383,0,0.28980700232207485
5384,0,0.2864301182402063
5385,0,0.28558958671908674
5386,0,0.28727212882327463
5387,0,0.3005099094214391
5388,0,0.3074767220136437
5389,0,0.29577285133133063
5390,0,0.28685093885089286
5391,0,0.2860096673955756
5392,0,0.2932073395507579
5393,0,0.29023076631293243
5394,0,0.2885379108328364
5395,0,0.42015623140089836
5396,0,0.28685093885089286
5397,0,0.2860096673955756
5398,0,0.28558958671908674
5399,0,0.2860096673955756
5400,0,0.2860096673955756
5401,0,0.35860052062119385
5402,0,0.30137582894284365
5403,0,0.28558958671908674
5404,0,0.3180929279499146
5405,0,0.28727212882327463
5406,0,0.28727212882327463
5407,0,0.30879295890412234
5408,0,0.28769368775071447
5409,0,0.2881156152242988
5410,0,0.35059384547475586
5411,0,0.3005099094214391
5412,0,0.2974904053261464
5413,0,0.49047005984830333
5414,0,0.3348337585007178
5415,0,0.2864301182402063
5416,0,0.31542052735124226
5417,0,0.28558958671908674
5418,0,0.28769368775071447
5419,0,0.28558958671908674
5420,0,0.28938360479861336
5421,0,0.30007748224607617
5422,0,0.28558958671908674
5423,0,0.2992136954534728
5424,0,0.3316328822921161
5425,0,0.2860096673955756
5426,0,0.3022431654818382
5427,0,0.2860096673955756
5428,0,0.2864301182402063
5429,0,0.2996454107650213
5430,0,0.2860096673955756
5431,0,0.2992136954534728
5432,0,0.32663431299948503
5433,0,0.3005099094214391
5434,0,0.2885379108328364
5435,0,0.3052899459752695
5436,0,0.29150425285256054
5437,0,0.2860096673955756
5438,0,0.28685093885089286
5439,0,0.28769368775071447
5440,0,0.3362102497115482
5441,0,0.28727212882327463
5442,0,0.37436670969955627
5443,0,0.3403563721745892
5444,0,0.2885379108328364
5445,0,0.28685093885089286
5446,0,0.2864301182402063
5447,0,0.28685093885089286
5448,0,0.35623718564393586
5449,0,0.29150425285256054
5450,0,0.2881156152242988
5451,0,0.6413760730750564
5452,0,0.32347370195013075
5453,0,0.297920691253493
5454,0,0.28980700232207485
5455,0,0.5853241374645333
5456,0,0.28727212882327463
5457,0,0.3005099094214391
5458,0,0.30398207403977
5459,0,0.2860096673955756
5460,0,0.297920691253493
5461,0,0.29278102224851726
5462,0,0.3074767220136437
5463,0,0.29023076631293243
5464,0,0.3009426918136214
5465,0,0.28685093885089286
5466,0,0.28685093885089286
5467,0,0.2919294784642682
5468,0,0.2864301182402063
5469,0,0.28685093885089286
5470,0,0.3189864081218636
5471,0,0.28685093885089286
5472,0,0.2860096673955756
5473,0,0.28558958671908674
5474,0,0.3172007847424276
5475,0,0.2944884678281435
5476,0,0.2864301182402063
5477,0,0.29023076631293243
5478,0,0.29150425285256054
5479,0,0.28769368775071447
5480,0,0.28685093885089286
5481,0,0.2992136954534728
5482,0,0.29023076631293243
5483,0,0.28685093885089286
5484,0,0.3031119151543775
5485,0,0.3614456054913687
5486,0,0.31853950120060526
5487,0,0.28769368775071447
5488,0,0.2944884678281435
5489,0,0.30007748224607617
5490,0,0.28558958671908674
5491,0,0.2885379108328364
5492,0,0.3145324221418586
5493,0,0.2919294784642682
5494,0,0.3052899459752695
5495,0,0.2944884678281435
5496,0,0.2932073395507579
5497,0,0.297920691253493
5498,0,0.2944884678281435
5499,0,0.34174390235871493
5500,0,0.3022431654818382
5501,0,0.3198812206802813
5502,0,0.2864301182402063
5503,0,0.28685093885089286
5504,0,0.5962695083055516
5505,0,0.30485363818068056
5506,0,0.294061062782579
5507,0,0.3035468186919418
5508,0,0.31276028085830504
5509,0,0.2962017004545121
5510,0,0.2860096673955756
5511,0,0.3149763056586037
5512,0,0.32392424090620914
5513,0,0.2881156152242988
5514,0,0.2881156152242988
5515,0,0.30835386687063177
5516,0,0.3035468186919418
5517,0,0.28685093885089286
5518,0,0.2864301182402063
5519,0,0.28769368775071447
5520,0,0.2860096673955756
5521,0,0.28558958671908674
5522,0,0.28558958671908674
5523,0,0.28558958671908674
5524,0,0.28558958671908674
5525,0,0.3009426918136214
5526,0,0.28558958671908674
5527,0,0.28558958671908674
5528,0,0.29150425285256054
5529,0,0.28558958671908674
5530,0,0.28558958671908674
5531,0,0.28558958671908674
5532,0,0.28558958671908674
5533,0,0.28558958671908674
5534,0,0.3394328690012828
5535,0,0.29065489634859504
5536,0,0.29150425285256054
5537,0,0.363823965981376
5538,0,0.29835133522823626
5539,0,0.28727212882327463
5540,0,0.28685093885089286
5541,0,0.28938360479861336
5542,0,0.2860096673955756
5543,0,0.2919294784642682
5544,0,0.2860096673955756
5545,0,0.2949162345669887
5546,0,0.29065489634859504
5547,0,0.3149763056586037
5548,0,0.2864301182402063
5549,0,0.294061062782579
5550,0,0.2885379108328364
5551,0,0.2881156152242988
5552,0,0.3366697002765647
5553,0,0.2860096673955756
5554,0,0.2974904053261464
5555,0,0.2860096673955756
5556,0,0.29023076631293243
5557,0,0.2860096673955756
5558,0,0.28938360479861336
5559,0,0.2932073395507579
5560,0,0.29235506840758974
5561,0,0.2864301182402063
5562,0,0.2860096673955756
5563,0,0.685889198853322
5564,0,0.2864301182402063
5565,0,0.28685093885089286
5566,0,0.28980700232207485
5567,0,0.28727212882327463
5568,0,0.28727212882327463
5569,0,0.2864301182402063
5570,0,0.28769368775071447
5571,0,0.31408887735393964
5572,0,0.297920691253493
5573,0,0.2962017004545121
5574,0,0.2860096673955756
5575,0,0.2881156152242988
5576,0,0.32032912516387446
5577,0,0.2970604779099437
5578,0,0.2881156152242988
5579,0,0.3074767220136437
5580,0,0.41765137784003203
5581,0,0.2949162345669887
5582,0,0.2932073395507579
5583,0,0.2864301182402063
5584,0,0.29150425285256054
5585,0,0.28938360479861336
5586,0,0.28938360479861336
5587,0,0.3482546273287135
5588,0,0.33300280245385405
5589,0,0.29107939200418964
5590,0,0.3114347526089826
5591,0,0.294061062782579
5592,0,0.2889605741628576
5593,0,0.31408887735393964
5594,0,0.2889605741628576
5595,0,0.29023076631293243
5596,0,0.2860096673955756
5597,0,0.2860096673955756
5598,0,0.28685093885089286
5599,0,0.2889605741628576
5600,0,0.2949162345669887
5601,0,0.2949162345669887
5602,0,0.28685093885089286
5603,0,0.29150425285256054
5604,0,0.29235506840758974
5605,0,0.29023076631293243
5606,0,0.31408887735393964
5607,0,0.3482546273287135
5608,0,0.29235506840758974
5609,0,0.2860096673955756
5610,0,0.2860096673955756
5611,0,0.28727212882327463
5612,0,0.2860096673955756
5613,0,0.2860096673955756
5614,0,0.2860096673955756
5615,0,0.2996454107650213
5616,0,0.2974904053261464
5617,0,0.29065489634859504
5618,0,0.2864301182402063
5619,0,0.28558958671908674
5620,0,0.2860096673955756
5621,0,0.2889605741628576
5622,0,0.2860096673955756
5623,0,0.360496152084633
5624,0,0.2860096673955756
5625,0,0.28558958671908674
5626,0,0.2864301182402063
5627,0,0.35765435482100694
5628,0,0.32482629813973724
5629,0,0.37340316255823597
5630,0,0.28727212882327463
5631,0,0.2860096673955756
5632,0,0.30835386687063177
5633,0,0.32663431299948503
5634,0,0.2864301182402063
5635,0,0.28727212882327463
5636,0,0.2860096673955756
5637,0,0.2992136954534728
5638,0,0.30572660358313597
5639,0,0.2881156152242988
5640,0,0.28558958671908674
5641,0,0.2860096673955756
5642,0,0.2860096673955756
5643,0,0.28558958671908674
5644,0,0.2864301182402063
5645,0,0.2860096673955756
5646,0,0.2860096673955756
5647,0,0.30572660358313597
5648,0,0.2962017004545121
5649,0,0.29023076631293243
5650,0,0.2889605741628576
5651,0,0.3022431654818382
5652,0,0.3022431654818382
5653,0,0.28769368775071447
5654,0,0.28558958671908674
5655,0,0.6207767762619697
5656,0,0.28769368775071447
5657,0,0.29065489634859504
5658,0,0.2864301182402063
5659,0,0.3352922781662854
5660,0,0.2864301182402063
5661,0,0.2864301182402063
5662,0,0.2881156152242988
5663,0,0.2936340198757334
5664,0,0.32935601299709444
5665,0,0.29065489634859504
5666,0,0.2860096673955756
5667,0,0.28685093885089286
5668,0,0.28769368775071447
5669,0,0.2864301182402063
5670,0,0.2881156152242988
5671,0,0.2889605741628576
5672,0,0.2864301182402063
5673,0,0.28558958671908674
5674,0,0.39728242000272407
5675,0,0.28727212882327463
5676,0,0.28727212882327463
5677,0,0.3501254226470262
5678,0,0.2860096673955756
5679,0,0.30137582894284365
5680,0,0.29878233678433863
5681,0,0.2860096673955756
5682,0,0.38991447829981524
5683,0,0.29878233678433863
5684,0,0.28685093885089286
5685,0,0.2860096673955756
5686,0,0.2860096673955756
5687,0,0.2932073395507579
5688,0,0.2860096673955756
5689,0,0.2860096673955756
5690,0,0.28769368775071447
5691,0,0.2949162345669887
5692,0,0.31764668894090664
5693,0,0.3035468186919418
5694,0,0.2919294784642682
5695,0,0.29023076631293243
5696,0,0.29023076631293243
5697,0,0.29835133522823626
5698,0,0.321674824463237
5699,0,0.2992136954534728
5700,0,0.2864301182402063
5701,0,0.2860096673955756
5702,0,0.29534436255138896
5703,0,0.2864301182402063
5704,0,0.28558958671908674
5705,0,0.32032912516387446
5706,0,0.297920691253493
5707,0,0.29107939200418964
5708,0,0.33300280245385405
5709,0,0.2860096673955756
5710,0,0.2992136954534728
5711,0,0.2864301182402063
5712,0,0.3052899459752695
5713,0,0.28727212882327463
5714,0,0.2944884678281435
5715,0,0.30660096621653254
5716,0,0.3035468186919418
5717,0,0.2860096673955756
5718,0,0.31364567184550257
5719,0,0.3352922781662854
5720,0,0.28685093885089286
5721,0,0.2864301182402063
5722,0,0.28727212882327463
5723,0,0.3031119151543775
5724,0,0.32799371780653525
5725,0,0.2864301182402063
5726,0,0.2885379108328364
5727,0,0.30485363818068056
5728,0,0.31320280616492474
5729,0,0.28727212882327463
5730,0,0.2860096673955756
5731,0,0.32844749587651917
5732,0,0.36192073891629545
5733,0,0.2881156152242988
5734,0,0.3189864081218636
5735,0,0.2860096673955756
5736,0,0.2860096673955756
5737,0,0.2860096673955756
5738,0,0.31364567184550257
5739,0,0.2889605741628576
5740,0,0.28558958671908674
5741,0,0.2881156152242988
5742,0,0.29835133522823626
5743,0,0.28938360479861336
5744,0,0.2860096673955756
5745,0,0.28769368775071447
5746,0,0.32844749587651917
5747,0,0.2881156152242988
5748,0,0.32844749587651917
5749,0,0.30616361049931
5750,0,0.2860096673955756
5751,0,0.28727212882327463
5752,0,0.3052899459752695
5753,0,0.4121558007441616
5754,0,0.31630998304108876
5755,0,0.3403563721745892
5756,0,0.32392424090620914
5757,0,0.2864301182402063
5758,0,0.2864301182402063
5759,0,0.2860096673955756
5760,0,0.3114347526089826
5761,0,0.2881156152242988
5762,0,0.2949162345669887
5763,0,0.29107939200418964
5764,0,0.28727212882327463
5765,0,0.2860096673955756
5766,0,0.3005099094214391
5767,0,0.34359816135145976
5768,0,0.2881156152242988
5769,0,0.28980700232207485
5770,0,0.29150425285256054
5771,0,0.28727212882327463
5772,0,0.2860096673955756
5773,0,0.2919294784642682
5774,0,0.32077736101090437
5775,0,0.30835386687063177
5776,0,0.3109935942135783
5777,0,0.28685093885089286
5778,0,0.2881156152242988
5779,0,0.31231809646946257
5780,0,0.29065489634859504
5781,0,0.2936340198757334
5782,0,0.3366697002765647
5783,0,0.510533108684772
5784,0,0.29107939200418964
5785,0,0.3275402608917663
5786,0,0.2860096673955756
5787,0,0.32708712575067506
5788,0,0.3252778152139327
5789,0,0.2881156152242988
5790,0,0.28727212882327463
5791,0,0.2962017004545121
5792,0,0.3044176807020502
5793,0,0.2919294784642682
5794,0,0.3026773639205991
5795,0,0.2860096673955756
5796,0,0.297920691253493
5797,0,0.31542052735124226
5798,0,0.2860096673955756
5799,0,0.28727212882327463
5800,0,0.30485363818068056
5801,0,0.28558958671908674
5802,0,0.2860096673955756
5803,0,0.2864301182402063
5804,0,0.2860096673955756
5805,0,0.2860096673955756
5806,0,0.29107939200418964
5807,0,0.2864301182402063
5808,0,0.2860096673955756
5809,0,0.28769368775071447
5810,0,0.4022206115369568
5811,0,0.28769368775071447
5812,0,0.3948210799462915
5813,0,0.3149763056586037
5814,0,0.29235506840758974
5815,0,0.2860096673955756
5816,0,0.2860096673955756
5817,0,0.2864301182402063
5818,0,0.2936340198757334
5819,0,0.3044176807020502
5820,0,0.321674824463237
5821,0,0.29278102224851726
5822,0,0.28980700232207485
5823,0,0.3515315548573382
5824,0,0.3366697002765647
5825,0,0.28980700232207485
5826,0,0.3158650866645654
5827,0,0.2962017004545121
5828,0,0.2864301182402063
5829,0,0.28938360479861336
5830,0,0.3052899459752695
5831,0,0.3189864081218636
5832,0,0.29278102224851726
5833,0,0.2860096673955756
5834,0,0.2919294784642682
5835,0,0.2936340198757334
5836,0,0.28727212882327463
5837,0,0.28938360479861336
5838,0,0.399255247734718
5839,0,0.2885379108328364
5840,0,0.29235506840758974
5841,0,0.2860096673955756
5842,0,0.32032912516387446
5843,0,0.2864301182402063
5844,0,0.29023076631293243
5845,0,0.2864301182402063
5846,0,0.3801686971126777
5847,0,0.2864301182402063
5848,0,0.2864301182402063
5849,0,0.2864301182402063
5850,0,0.2864301182402063
5851,0,0.28727212882327463
5852,0,0.2860096673955756
5853,0,0.28558958671908674
5854,0,0.28558958671908674
5855,0,0.2919294784642682
5856,0,0.28769368775071447
5857,0,0.29023076631293243
5858,0,0.2992136954534728
5859,0,0.28980700232207485
5860,0,0.29278102224851726
5861,0,0.2864301182402063
5862,0,0.3753312538812629
5863,0,0.2881156152242988
5864,0,0.30007748224607617
5865,0,0.30180932032703606
5866,0,0.31276028085830504
5867,0,0.28558958671908674
5868,0,0.2860096673955756
5869,0,0.2881156152242988
5870,0,0.2864301182402063
5871,0,0.3026773639205991
5872,0,0.2864301182402063
5873,0,0.2936340198757334
5874,0,0.3052899459752695
5875,0,0.2860096673955756
5876,0,0.3149763056586037
5877,0,0.29065489634859504
5878,0,0.28685093885089286
5879,0,0.3189864081218636
5880,0,0.30007748224607617
5881,0,0.2881156152242988
5882,0,0.2864301182402063
5883,0,0.2860096673955756
5884,0,0.3052899459752695
5885,0,0.3454572012516353
5886,0,0.2860096673955756
5887,0,0.2864301182402063
5888,0,0.30137582894284365
5889,0,0.2864301182402063
5890,0,0.29107939200418964
5891,0,0.2885379108328364
5892,0,0.29150425285256054
5893,0,0.29107939200418964
5894,0,0.2860096673955756
5895,0,0.2966309094663428
5896,0,0.31320280616492474
5897,0,0.3074767220136437
5898,0,0.31276028085830504
5899,0,0.2996454107650213
5900,0,0.30879295890412234
5901,0,0.29577285133133063
5902,0,0.3261818232521789
5903,0,0.30923239664705965
5904,0,0.32663431299948503
5905,0,0.30616361049931
5906,0,0.3031119151543775
5907,0,0.28685093885089286
5908,0,0.28980700232207485
5909,0,0.2860096673955756
5910,0,0.29150425285256054
5911,0,0.28727212882327463
5912,0,0.29023076631293243
5913,0,0.310552778888416
5914,0,0.29023076631293243
5915,0,0.2860096673955756
5916,0,0.294061062782579
5917,0,0.31853950120060526
5918,0,0.31630998304108876
5919,0,0.3180929279499146
5920,0,0.3445270864701711
5921,0,0.28727212882327463
5922,0,0.30923239664705965
5923,0,0.3212259276389272
5924,0,0.2881156152242988
5925,0,0.2864301182402063
5926,0,0.32708712575067506
5927,0,0.29835133522823626
5928,0,0.3035468186919418
5929,0,0.29023076631293243
5930,0,0.321674824463237
5931,0,0.2949162345669887
5932,0,0.2919294784642682
5933,0,0.32032912516387446
5934,0,0.2864301182402063
5935,0,0.29150425285256054
5936,0,0.3026773639205991
5937,0,0.29150425285256054
5938,0,0.2881156152242988
5939,0,0.2860096673955756
5940,0,0.28685093885089286
5941,0,0.3398944684401582
5942,0,0.28727212882327463
5943,0,0.2992136954534728
5944,0,0.2974904053261464
5945,0,0.28769368775071447
5946,0,0.2860096673955756
5947,0,0.2860096673955756
5948,0,0.2860096673955756
5949,0,0.2860096673955756
5950,0,0.3289015944810176
5951,0,0.3289015944810176
5952,0,0.30180932032703606
5953,0,0.28938360479861336
5954,0,0.31364567184550257
5955,0,0.28685093885089286
5956,0,0.29107939200418964
5957,0,0.29107939200418964
5958,0,0.3026773639205991
5959,0,0.2860096673955756
5960,0,0.3101123071659055
5961,0,0.297920691253493
5962,0,0.29065489634859504
5963,0,0.2860096673955756
5964,0,0.2860096673955756
5965,0,0.32032912516387446
5966,0,0.28769368775071447
5967,0,0.3009426918136214
5968,0,0.2860096673955756
5969,0,0.2966309094663428
5970,0,0.2860096673955756
5971,0,0.29065489634859504
5972,0,0.28938360479861336
5973,0,0.28938360479861336
5974,0,0.29278102224851726
5975,0,0.2860096673955756
5976,0,0.28727212882327463
5977,0,0.29235506840758974
5978,0,0.3101123071659055
5979,0,0.29235506840758974
5980,0,0.2860096673955756
5981,0,0.2944884678281435
5982,0,0.29107939200418964
5983,0,0.28769368775071447
5984,0,0.32663431299948503
5985,0,0.28769368775071447
5986,0,0.3194336481403056
5987,0,0.2919294784642682
5988,0,0.28727212882327463
5989,0,0.363823965981376
5990,0,0.2889605741628576
5991,0,0.2889605741628576
5992,0,0.29023076631293243
5993,0,0.2881156152242988
5994,0,0.28558958671908674
5995,0,0.32032912516387446
5996,0,0.3022431654818382
5997,0,0.3180929279499146
5998,0,0.2881156152242988
5999,0,0.2864301182402063
6000,0,0.28685093885089286
6001,0,0.28769368775071447
6002,0,0.2864301182402063
6003,0,0.28769368775071447
6004,0,0.31276028085830504
6005,0,0.3052899459752695
6006,0,0.310552778888416
6007,0,0.309672179576173
6008,0,0.2936340198757334
6009,0,0.5028170368011979
6010,0,0.2864301182402063
6011,0,0.28558958671908674
6012,0,0.28558958671908674
6013,0,0.28558958671908674
6014,0,0.29835133522823626
6015,0,0.9999827590016757
6016,0,0.3109935942135783
6017,0,0.2889605741628576
6018,0,0.2864301182402063
6019,0,0.2860096673955756
6020,0,0.28685093885089286
6021,0,0.28769368775071447
6022,0,0.28727212882327463
6023,0,0.32935601299709444
6024,0,0.28685093885089286
6025,0,0.3145324221418586
6026,0,0.32844749587651917
6027,0,0.30485363818068056
6028,0,0.2889605741628576
6029,0,0.28980700232207485
6030,0,0.2881156152242988
6031,0,0.4704376636451843
6032,0,0.3830826982516626
6033,0,0.28558958671908674
6034,0,0.3145324221418586
6035,0,0.2860096673955756
6036,0,0.29150425285256054
6037,0,0.42920692746620454
6038,0,0.2881156152242988
6039,0,0.29023076631293243
6040,0,0.28769368775071447
6041,0,0.38113908314449274
6042,0,0.2864301182402063
6043,0,0.28727212882327463
6044,0,0.28685093885089286
6045,0,0.28558958671908674
6046,0,0.28769368775071447
6047,0,0.28558958671908674
6048,0,0.3394328690012828
6049,0,0.3221240508968671
6050,0,0.321674824463237
6051,0,0.40717871694451063
6052,0,0.3212259276389272
6053,0,0.3167552159210535
6054,0,0.3394328690012828
6055,0,0.3114347526089826
6056,0,0.30791512106757285
6057,0,0.2864301182402063
6058,0,0.28727212882327463
6059,0,0.29023076631293243
6060,0,0.29235506840758974
6061,0,0.28558958671908674
6062,0,0.4699249868831762
6063,0,0.3194336481403056
6064,0,0.29023076631293243
6065,0,0.2860096673955756
6066,0,0.28727212882327463
6067,0,0.2944884678281435
6068,0,0.28769368775071447
6069,0,0.2860096673955756
6070,0,0.3009426918136214
6071,0,0.400242893398795
6072,0,0.2996454107650213
6073,0,0.3101123071659055
6074,0,0.2885379108328364
6075,0,0.34499199550270293
6076,0,0.3394328690012828
6077,0,0.29065489634859504
6078,0,0.2860096673955756
6079,0,0.2944884678281435
6080,0,0.28727212882327463
6081,0,0.294061062782579
6082,0,0.2881156152242988
6083,0,0.29023076631293243
6084,0,0.29577285133133063
6085,0,0.34081857952641476
6086,0,0.2992136954534728
6087,0,0.3394328690012828
6088,0,0.3158650866645654
6089,0,0.29878233678433863
6090,0,0.29235506840758974
6091,0,0.2860096673955756
6092,0,0.2932073395507579
6093,0,0.3529402673040738
6094,0,0.30616361049931
6095,0,0.3643004421876912
6096,0,0.3074767220136437
6097,0,0.29065489634859504
6098,0,0.2864301182402063
6099,0,0.28558958671908674
6100,0,0.2944884678281435
6101,0,0.29278102224851726
6102,0,0.29278102224851726
6103,0,0.29878233678433863
6104,0,0.3074767220136437
6105,0,0.3101123071659055
6106,0,0.3230234902329263
6107,0,0.2860096673955756
6108,0,0.2864301182402063
6109,0,0.2860096673955756
6110,0,0.2864301182402063
6111,0,0.29107939200418964
6112,0,0.28727212882327463
6113,0,0.28727212882327463
6114,0,0.2992136954534728
6115,0,0.2860096673955756
6116,0,0.29150425285256054
6117,0,0.2885379108328364
6118,0,0.29278102224851726
6119,0,0.2860096673955756
6120,0,0.3289015944810176
6121,0,0.39236506192511905
6122,0,0.2932073395507579
6123,0,0.2864301182402063
6124,0,0.28685093885089286
6125,0,0.9028956835387297
6126,0,0.29150425285256054
6127,0,0.30703867022525566
6128,0,0.2860096673955756
6129,0,0.29878233678433863
6130,0,0.2970604779099437
6131,0,0.2860096673955756
6132,0,0.2860096673955756
6133,0,0.28727212882327463
6134,0,0.30398207403977
6135,0,0.3261818232521789
6136,0,0.3261818232521789
6137,0,0.2864301182402063
6138,0,0.28558958671908674
6139,0,0.2864301182402063
6140,0,0.29107939200418964
6141,0,0.2860096673955756
6142,0,0.2885379108328364
6143,0,0.2889605741628576
6144,0,0.28558958671908674
6145,0,0.4796754701909034
6146,0,0.30137582894284365
6147,0,0.28558958671908674
6148,0,0.3189864081218636
6149,0,0.2885379108328364
6150,0,0.3101123071659055
6151,0,0.3830826982516626
6152,0,0.28558958671908674
6153,0,0.2864301182402063
6154,0,0.297920691253493
6155,0,0.30923239664705965
6156,0,0.2860096673955756
6157,0,0.38746944036017955
6158,0,0.28685093885089286
6159,0,0.2860096673955756
6160,0,0.28685093885089286
6161,0,0.2860096673955756
6162,0,0.2860096673955756
6163,0,0.28685093885089286
6164,0,0.28727212882327463
6165,0,0.28727212882327463
6166,0,0.2860096673955756
6167,0,0.2889605741628576
6168,0,0.2881156152242988
6169,0,0.3149763056586037
6170,0,0.2881156152242988
6171,0,0.2860096673955756
6172,0,0.324375106502912
6173,0,0.28727212882327463
6174,0,0.28980700232207485
6175,0,0.3114347526089826
6176,0,0.29235506840758974
6177,0,0.3343755504459711
6178,0,0.2864301182402063
6179,0,0.30180932032703606
6180,0,0.2860096673955756
6181,0,0.2885379108328364
6182,0,0.2864301182402063
6183,0,0.29065489634859504
6184,0,0.29278102224851726
6185,0,0.2860096673955756
6186,0,0.2860096673955756
6187,0,0.2860096673955756
6188,0,0.28938360479861336
6189,0,0.2860096673955756
6190,0,0.2881156152242988
6191,0,0.2889605741628576
6192,0,0.2860096673955756
6193,0,0.2949162345669887
6194,0,0.3149763056586037
6195,0,0.34918944434588556
6196,0,0.34128108981529526
6197,0,0.2860096673955756
6198,0,0.32077736101090437
6199,0,0.28558958671908674
6200,0,0.3212259276389272
6201,0,0.2864301182402063
6202,0,0.28769368775071447
6203,0,0.28685093885089286
6204,0,0.31276028085830504
6205,0,0.32347370195013075
6206,0,0.310552778888416
6207,0,0.2860096673955756
6208,0,0.2996454107650213
6209,0,0.3459227030149913
6210,0,0.9939075539894868
6211,0,0.2936340198757334
6212,0,0.3022431654818382
6213,0,0.2885379108328364
6214,0,0.30791512106757285
6215,0,0.2889605741628576
6216,0,0.2860096673955756
6217,0,0.2864301182402063
6218,0,0.28685093885089286
6219,0,0.3022431654818382
6220,0,0.2864301182402063
6221,0,0.28685093885089286
6222,0,0.28769368775071447
6223,0,0.29107939200418964
6224,0,0.2860096673955756
6225,0,0.31408887735393964
6226,0,0.28727212882327463
6227,0,0.28685093885089286
6228,0,0.29278102224851726
6229,0,0.3352922781662854
6230,0,0.2919294784642682
6231,0,0.2881156152242988
6232,0,0.29065489634859504
6233,0,0.2885379108328364
6234,0,0.28727212882327463
6235,0,0.2889605741628576
6236,0,0.2860096673955756
6237,0,0.2970604779099437
6238,0,0.2936340198757334
6239,0,0.2949162345669887
6240,0,0.28685093885089286
6241,0,0.2885379108328364
6242,0,0.29278102224851726
6243,0,0.3145324221418586
6244,0,0.28685093885089286
6245,0,0.2864301182402063
6246,0,0.29065489634859504
6247,0,0.29835133522823626
6248,0,0.321674824463237
6249,0,0.28558958671908674
6250,0,0.28558958671908674
6251,0,0.2860096673955756
6252,0,0.29235506840758974
6253,0,0.28558958671908674
6254,0,0.2864301182402063
6255,0,0.28558958671908674
6256,0,0.28938360479861336
6257,0,0.30703867022525566
6258,0,0.344062474853866
6259,0,0.36334775676880166
6260,0,0.36002183364713586
6261,0,0.2860096673955756
6262,0,0.310552778888416
6263,0,0.28685093885089286
6264,0,0.309672179576173
6265,0,0.28685093885089286
6266,0,0.30137582894284365
6267,0,0.3109935942135783
6268,0,0.28769368775071447
6269,0,0.28558958671908674
6270,0,0.2919294784642682
6271,0,0.29534436255138896
6272,0,0.3101123071659055
6273,0,0.2864301182402063
6274,0,0.41066073915340695
6275,0,0.30007748224607617
6276,0,0.2932073395507579
6277,0,0.2864301182402063
6278,0,0.32077736101090437
6279,0,0.2860096673955756
6280,0,0.2860096673955756
6281,0,0.28769368775071447
6282,0,0.3221240508968671
6283,0,0.2864301182402063
6284,0,0.32844749587651917
6285,0,0.30180932032703606
6286,0,0.2889605741628576
6287,0,0.3275402608917663
6288,0,0.28558958671908674
6289,0,0.28980700232207485
6290,0,0.28558958671908674
6291,0,0.28769368775071447
6292,0,0.3221240508968671
6293,0,0.30835386687063177
6294,0,0.294061062782579
6295,0,0.2864301182402063
6296,0,0.41565054302690135
6297,0,0.28938360479861336
6298,0,0.2919294784642682
6299,0,0.2919294784642682
6300,0,0.31231809646946257
6301,0,0.375813897790048
6302,0,0.30660096621653254
6303,0,0.28558958671908674
6304,0,0.28685093885089286
6305,0,0.2860096673955756
6306,0,0.29577285133133063
6307,0,0.2860096673955756
6308,0,0.3005099094214391
6309,0,0.3114347526089826
6310,0,0.3005099094214391
6311,0,0.28769368775071447
6312,0,0.30923239664705965
6313,0,0.2966309094663428
6314,0,0.2885379108328364
6315,0,0.294061062782579
6316,0,0.28980700232207485
6317,0,0.28685093885089286
6318,0,0.2881156152242988
6319,0,0.32844749587651917
6320,0,0.31408887735393964
6321,0,0.30660096621653254
6322,0,0.30180932032703606
6323,0,0.309672179576173
6324,0,0.4086698923223646
6325,0,0.3198812206802813
6326,0,0.28685093885089286
6327,0,0.34081857952641476
6328,0,0.2881156152242988
6329,0,0.2864301182402063
6330,0,0.2881156152242988
6331,0,0.30007748224607617
6332,0,0.29023076631293243
6333,0,0.29065489634859504
6334,0,0.30485363818068056
6335,0,0.28685093885089286
6336,0,0.2881156152242988
6337,0,0.28727212882327463
6338,0,0.294061062782579
6339,0,0.2992136954534728
6340,0,0.28727212882327463
6341,0,0.2860096673955756
6342,0,0.2864301182402063
6343,0,0.2864301182402063
6344,0,0.294061062782579
6345,0,0.28558958671908674
6346,0,0.36097074295642356
6347,0,0.30616361049931
6348,0,0.2996454107650213
6349,0,0.2944884678281435
6350,0,0.2944884678281435
6351,0,0.28727212882327463
6352,0,0.31231809646946257
6353,0,0.2966309094663428
6354,0,0.32482629813973724
6355,0,0.2992136954534728
6356,0,0.4086698923223646
6357,0,0.30923239664705965
6358,0,0.30703867022525566
6359,0,0.28769368775071447
6360,0,0.9999999869814542
6361,0,0.2860096673955756
6362,0,0.28727212882327463
6363,0,0.28558958671908674
6364,0,0.2864301182402063
6365,0,0.3035468186919418
6366,0,0.3180929279499146
6367,0,0.2919294784642682
6368,0,0.29065489634859504
6369,0,0.39089405247568554
6370,0,0.2860096673955756
6371,0,0.3316328822921161
6372,0,0.29065489634859504
6373,0,0.3194336481403056
6374,0,0.2962017004545121
6375,0,0.2885379108328364
6376,0,0.2885379108328364
6377,0,0.5125900322278872
6378,0,0.3398944684401582
6379,0,0.2889605741628576
6380,0,0.2860096673955756
6381,0,0.3180929279499146
6382,0,0.2860096673955756
6383,0,0.3026773639205991
6384,0,0.29577285133133063
6385,0,0.2966309094663428
6386,0,0.28769368775071447
6387,0,0.2881156152242988
6388,0,0.2860096673955756
6389,0,0.31764668894090664
6390,0,0.28727212882327463
6391,0,0.3729217649427659
6392,0,0.3005099094214391
6393,0,0.35907401714938103
6394,0,0.3252778152139327
6395,0,0.28769368775071447
6396,0,0.28938360479861336
6397,0,0.2970604779099437
6398,0,0.2881156152242988
6399,0,0.2864301182402063
6400,0,0.2864301182402063
6401,0,0.2860096673955756
6402,0,0.28769368775071447
6403,0,0.28938360479861336
6404,0,0.297920691253493
6405,0,0.29023076631293243
6406,0,0.2992136954534728
6407,0,0.2864301182402063
6408,0,0.2860096673955756
6409,0,0.2864301182402063
6410,0,0.2864301182402063
6411,0,0.2885379108328364
6412,0,0.29150425285256054
6413,0,0.28558958671908674
6414,0,0.29023076631293243
6415,0,0.9972208269902545
6416,0,0.980573876506195
6417,0,0.37340316255823597
6418,0,0.3225736063505915
6419,0,0.2860096673955756
6420,0,0.2860096673955756
6421,0,0.2944884678281435
6422,0,0.29235506840758974
6423,0,0.28558958671908674
6424,0,0.29150425285256054
6425,0,0.28685093885089286
6426,0,0.28938360479861336
6427,0,0.3496572886962953
6428,0,0.29878233678433863
6429,0,0.2860096673955756
6430,0,0.2860096673955756
6431,0,0.28727212882327463
6432,0,0.28685093885089286
6433,0,0.38844678297629937
6434,0,0.2949162345669887
6435,0,0.38259644123449094
6436,0,0.2864301182402063
6437,0,0.31630998304108876
6438,0,0.3009426918136214
6439,0,0.41066073915340695
6440,0,0.2864301182402063
6441,0,0.29835133522823626
6442,0,0.47556768503093666
6443,0,0.2860096673955756
6444,0,0.33851058571193443
6445,0,0.2860096673955756
6446,0,0.31764668894090664
6447,0,0.3840559136086565
6448,0,0.3026773639205991
6449,0,0.30660096621653254
6450,0,0.28558958671908674
6451,0,0.2864301182402063
6452,0,0.28685093885089286
6453,0,0.2860096673955756
6454,0,0.2860096673955756
6455,0,0.29278102224851726
6456,0,0.2860096673955756
6457,0,0.2860096673955756
6458,0,0.2860096673955756
6459,0,0.28558958671908674
6460,0,0.28727212882327463
6461,0,0.2860096673955756
6462,0,0.3101123071659055
6463,0,0.28685093885089286
6464,0,0.331176873640313
6465,0,0.28558958671908674
6466,0,0.3109935942135783
6467,0,0.29534436255138896
6468,0,0.29534436255138896
6469,0,0.29534436255138896
6470,0,0.2936340198757334
6471,0,0.29534436255138896
6472,0,0.2966309094663428
6473,0,0.29065489634859504
6474,0,0.28980700232207485
6475,0,0.294061062782579
6476,0,0.28558958671908674
6477,0,0.3320892070710335
6478,0,0.2864301182402063
6479,0,0.2860096673955756
6480,0,0.2860096673955756
6481,0,0.2881156152242988
6482,0,0.2860096673955756
6483,0,0.3362102497115482
6484,0,0.2860096673955756
6485,0,0.2970604779099437
6486,0,0.4307201618076924
6487,0,0.2996454107650213
6488,0,0.32077736101090437
6489,0,0.28727212882327463
6490,0,0.28558958671908674
6491,0,0.3830826982516626
6492,0,0.28685093885089286
6493,0,0.34220701647198476
6494,0,0.3529402673040738
6495,0,0.2864301182402063
6496,0,0.2966309094663428
6497,0,0.28685093885089286
6498,0,0.28685093885089286
6499,0,0.2881156152242988
6500,0,0.29835133522823626
6501,0,0.2996454107650213
6502,0,0.2889605741628576
6503,0,0.3026773639205991
6504,0,0.28980700232207485
6505,0,0.2919294784642682
6506,0,0.28727212882327463
6507,0,0.3005099094214391
6508,0,0.2949162345669887
6509,0,0.30835386687063177
6510,0,0.2889605741628576
6511,0,0.3145324221418586
6512,0,0.37244061906161013
6513,0,0.310552778888416
6514,0,0.2944884678281435
6515,0,0.2860096673955756
6516,0,0.2860096673955756
6517,0,0.28685093885089286
6518,0,0.36239614245599994
6519,0,0.2860096673955756
6520,0,0.3009426918136214
6521,0,0.30616361049931
6522,0,0.2864301182402063
6523,0,0.2860096673955756
6524,0,0.28980700232207485
6525,0,0.29577285133133063
6526,0,0.30485363818068056
6527,0,0.28769368775071447
6528,0,0.28558958671908674
6529,0,0.2864301182402063
6530,0,0.2864301182402063
6531,0,0.29235506840758974
6532,0,0.28727212882327463
6533,0,0.2996454107650213
6534,0,0.4499906439487571
6535,0,0.2860096673955756
6536,0,0.28727212882327463
6537,0,0.2944884678281435
6538,0,0.3026773639205991
6539,0,0.2962017004545121
6540,0,0.2860096673955756
6541,0,0.2881156152242988
6542,0,0.2860096673955756
6543,0,0.3145324221418586
6544,0,0.2860096673955756
6545,0,0.29065489634859504
6546,0,0.3529402673040738
6547,0,0.29278102224851726
6548,0,0.3022431654818382
6549,0,0.3298107507995796
6550,0,0.29235506840758974
6551,0,0.2992136954534728
6552,0,0.28727212882327463
6553,0,0.3035468186919418
6554,0,0.3261818232521789
6555,0,0.3009426918136214
6556,0,0.32663431299948503
6557,0,0.2860096673955756
6558,0,0.29065489634859504
6559,0,0.31542052735124226
6560,0,0.2962017004545121
6561,0,0.3652541924383597
6562,0,0.28685093885089286
6563,0,0.2996454107650213
6564,0,0.28558958671908674
6565,0,0.31320280616492474
6566,0,0.2966309094663428
6567,0,0.2860096673955756
6568,0,0.3114347526089826
6569,0,0.2864301182402063
6570,0,0.29150425285256054
6571,0,0.294061062782579
6572,0,0.2860096673955756
6573,0,0.30703867022525566
6574,0,0.28980700232207485
6575,0,0.28685093885089286
6576,0,0.2864301182402063
6577,0,0.29577285133133063
6578,0,0.28980700232207485
6579,0,0.28727212882327463
6580,0,0.2864301182402063
6581,0,0.30660096621653254
6582,0,0.294061062782579
6583,0,0.32844749587651917
6584,0,0.49149873834609087
6585,0,0.28685093885089286
6586,0,0.2949162345669887
6587,0,0.2949162345669887
6588,0,0.324375106502912
6589,0,0.28938360479861336
6590,0,0.29278102224851726
6591,0,0.2860096673955756
6592,0,0.28938360479861336
6593,0,0.2860096673955756
6594,0,0.3074767220136437
6595,0,0.4086698923223646
6596,0,0.2860096673955756
6597,0,0.2860096673955756
6598,0,0.29107939200418964
6599,0,0.3426704314682449
6600,0,0.28980700232207485
6601,0,0.2919294784642682
6602,0,0.2864301182402063
6603,0,0.28685093885089286
6604,0,0.3194336481403056
6605,0,0.2860096673955756
6606,0,0.2860096673955756
6607,0,0.3149763056586037
6608,0,0.28980700232207485
6609,0,0.2881156152242988
6610,0,0.28685093885089286
6611,0,0.2919294784642682
6612,0,0.30923239664705965
6613,0,0.38065377095661423
6614,0,0.29107939200418964
6615,0,0.3225736063505915
6616,0,0.30879295890412234
6617,0,0.2881156152242988
6618,0,0.2996454107650213
6619,0,0.2864301182402063
6620,0,0.4801891480620198
6621,0,0.28980700232207485
6622,0,0.2944884678281435
6623,0,0.2860096673955756
6624,0,0.29065489634859504
6625,0,0.2864301182402063
6626,0,0.3026773639205991
6627,0,0.29878233678433863
6628,0,0.30180932032703606
6629,0,0.28769368775071447
6630,0,0.3044176807020502
6631,0,0.28727212882327463
6632,0,0.28980700232207485
6633,0,0.2864301182402063
6634,0,0.2919294784642682
6635,0,0.28558958671908674
6636,0,0.2860096673955756
6637,0,0.2860096673955756
6638,0,0.31276028085830504
6639,0,0.2860096673955756
6640,0,0.2885379108328364
6641,0,0.297920691253493
6642,0,0.28685093885089286
6643,0,0.3835691893303719
6644,0,0.2860096673955756
6645,0,0.2885379108328364
6646,0,0.3149763056586037
6647,0,0.2889605741628576
6648,0,0.32935601299709444
6649,0,0.3362102497115482
6650,0,0.28685093885089286
6651,0,0.4750544328248664
6652,0,0.2864301182402063
6653,0,0.2864301182402063
6654,0,0.2860096673955756
6655,0,0.2860096673955756
6656,0,0.3158650866645654
6657,0,0.3158650866645654
6658,0,0.2919294784642682
6659,0,0.2966309094663428
6660,0,0.2889605741628576
6661,0,0.9531075645169557
6662,0,0.28938360479861336
6663,0,0.30791512106757285
6664,0,0.297920691253493
6665,0,0.29235506840758974
6666,0,0.2966309094663428
6667,0,0.2962017004545121
6668,0,0.3543515401726781
6669,0,0.2962017004545121
6670,0,0.30703867022525566
6671,0,0.2936340198757334
6672,0,0.2864301182402063
6673,0,0.2885379108328364
6674,0,0.29235506840758974
6675,0,0.29023076631293243
6676,0,0.3352922781662854
6677,0,0.2970604779099437
6678,0,0.2919294784642682
6679,0,0.30180932032703606
6680,0,0.30485363818068056
6681,0,0.2864301182402063
6682,0,0.28685093885089286
6683,0,0.2996454107650213
6684,0,0.2889605741628576
6685,0,0.2881156152242988
6686,0,0.3005099094214391
6687,0,0.2974904053261464
6688,0,0.2860096673955756
6689,0,0.3052899459752695
6690,0,0.28558958671908674
6691,0,0.29107939200418964
6692,0,0.3074767220136437
6693,0,0.32032912516387446
6694,0,0.29235506840758974
6695,0,0.34128108981529526
6696,0,0.3031119151543775
6697,0,0.2860096673955756
6698,0,0.28938360479861336
6699,0,0.2860096673955756
6700,0,0.28980700232207485
6701,0,0.2949162345669887
6702,0,0.3026773639205991
6703,0,0.5131041992176395
6704,0,0.3052899459752695
6705,0,0.28938360479861336
6706,0,0.344062474853866
6707,0,0.29235506840758974
6708,0,0.3225736063505915
6709,0,0.28685093885089286
6710,0,0.2919294784642682
6711,0,0.2885379108328364
6712,0,0.28769368775071447
6713,0,0.2860096673955756
6714,0,0.2992136954534728
6715,0,0.294061062782579
6716,0,0.297920691253493
6717,0,0.30703867022525566
6718,0,0.2889605741628576
6719,0,0.3681217689573506
6720,0,0.31764668894090664
6721,0,0.28727212882327463
6722,0,0.3302658072610707
6723,0,0.3230234902329263
6724,0,0.2919294784642682
6725,0,0.28727212882327463
6726,0,0.2860096673955756
6727,0,0.2974904053261464
6728,0,0.2885379108328364
6729,0,0.28685093885089286
6730,0,0.29235506840758974
6731,0,0.28769368775071447
6732,0,0.3855174769941487
6733,0,0.3172007847424276
6734,0,0.29023076631293243
6735,0,0.2885379108328364
6736,0,0.28558958671908674
6737,0,0.2936340198757334
6738,0,0.30398207403977
6739,0,0.2974904053261464
6740,0,0.2885379108328364
6741,0,0.5525296626179325
6742,0,0.2966309094663428
6743,0,0.2996454107650213
6744,0,0.28727212882327463
6745,0,0.3167552159210535
6746,0,0.29878233678433863
6747,0,0.28685093885089286
6748,0,0.38649300269829384
6749,0,0.3035468186919418
6750,0,0.2860096673955756
6751,0,0.3158650866645654
6752,0,0.28769368775071447
6753,0,0.2864301182402063
6754,0,0.32347370195013075
6755,0,0.29534436255138896
6756,0,0.2974904053261464
6757,0,0.30660096621653254
6758,0,0.2881156152242988
6759,0,0.4327398174745431
6760,0,0.29577285133133063
6761,0,0.30791512106757285
6762,0,0.28727212882327463
6763,0,0.3009426918136214
6764,0,0.29235506840758974
6765,0,0.3026773639205991
6766,0,0.3194336481403056
6767,0,0.29150425285256054
6768,0,0.28938360479861336
6769,0,0.3114347526089826
6770,0,0.34918944434588556
6771,0,0.3252778152139327
6772,0,0.2860096673955756
6773,0,0.2860096673955756
6774,0,0.28769368775071447
6775,0,0.2864301182402063
6776,0,0.28685093885089286
6777,0,0.29150425285256054
6778,0,0.3167552159210535
6779,0,0.2860096673955756
6780,0,0.2936340198757334
6781,0,0.2860096673955756
6782,0,0.29065489634859504
6783,0,0.29150425285256054
6784,0,0.28980700232207485
6785,0,0.28558958671908674
6786,0,0.45355867081972795
6787,0,0.3005099094214391
6788,0,0.2860096673955756
6789,0,0.29107939200418964
6790,0,0.29107939200418964
6791,0,0.31542052735124226
6792,0,0.2881156152242988
6793,0,0.2860096673955756
6794,0,0.2860096673955756
6795,0,0.324375106502912
6796,0,0.28558958671908674
6797,0,0.2966309094663428
6798,0,0.2864301182402063
6799,0,0.28558958671908674
6800,0,0.28980700232207485
6801,0,0.2860096673955756
6802,0,0.39876173147698324
6803,0,0.32032912516387446
6804,0,0.29023076631293243
6805,0,0.29577285133133063
6806,0,0.2944884678281435
6807,0,0.2860096673955756
6808,0,0.2864301182402063
6809,0,0.32572965712049634
6810,0,0.28685093885089286
6811,0,0.2992136954534728
6812,0,0.5017880455680506
6813,0,0.3496572886962953
6814,0,0.2860096673955756
6815,0,0.28685093885089286
6816,0,0.2949162345669887
6817,0,0.3009426918136214
6818,0,0.2860096673955756
6819,0,0.2974904053261464
6820,0,0.2860096673955756
6821,0,0.29878233678433863
6822,0,0.3221240508968671
6823,0,0.3180929279499146
6824,0,0.2996454107650213
6825,0,0.3149763056586037
6826,0,0.2860096673955756
6827,0,0.28558958671908674
6828,0,0.31630998304108876
6829,0,0.3482546273287135
6830,0,0.3158650866645654
6831,0,0.3118762535399359
6832,0,0.324375106502912
6833,0,0.2860096673955756
6834,0,0.28727212882327463
6835,0,0.294061062782579
6836,0,0.28727212882327463
6837,0,0.29577285133133063
6838,0,0.29023076631293243
6839,0,0.2860096673955756
6840,0,0.29065489634859504
6841,0,0.31764668894090664
6842,0,0.2860096673955756
6843,0,0.2864301182402063
6844,0,0.2881156152242988
6845,0,0.28980700232207485
6846,0,0.2889605741628576
6847,0,0.28727212882327463
6848,0,0.33804990320686723
6849,0,0.30180932032703606
6850,0,0.5023025436226618
6851,0,0.28727212882327463
6852,0,0.2864301182402063
6853,0,0.2860096673955756
6854,0,0.2864301182402063
6855,0,0.2860096673955756
6856,0,0.28685093885089286
6857,0,0.2949162345669887
6858,0,0.28558958671908674
6859,0,0.28727212882327463
6860,0,0.2885379108328364
6861,0,0.3662090012144043
6862,0,0.2944884678281435
6863,0,0.29278102224851726
6864,0,0.28727212882327463
6865,0,0.2932073395507579
6866,0,0.29107939200418964
6867,0,0.30660096621653254
6868,0,0.29878233678433863
6869,0,0.28727212882327463
6870,0,0.30791512106757285
6871,0,0.28685093885089286
6872,0,0.3221240508968671
6873,0,0.29878233678433863
6874,0,0.28769368775071447
6875,0,0.28685093885089286
6876,0,0.2881156152242988
6877,0,0.30572660358313597
6878,0,0.28727212882327463
6879,0,0.2881156152242988
6880,0,0.2864301182402063
6881,0,0.2885379108328364
6882,0,0.30137582894284365
6883,0,0.2885379108328364
6884,0,0.29878233678433863
6885,0,0.2974904053261464
6886,0,0.297920691253493
6887,0,0.28938360479861336
6888,0,0.28558958671908674
6889,0,0.28980700232207485
6890,0,0.30923239664705965
6891,0,0.30137582894284365
6892,0,0.2860096673955756
6893,0,0.2860096673955756
6894,0,0.2889605741628576
6895,0,0.2864301182402063
6896,0,0.2936340198757334
6897,0,0.36287181533325286
6898,0,0.3212259276389272
6899,0,0.29235506840758974
6900,0,0.2860096673955756
6901,0,0.28558958671908674
6902,0,0.2889605741628576
6903,0,0.28938360479861336
6904,0,0.3320892070710335
6905,0,0.2864301182402063
6906,0,0.294061062782579
6907,0,0.2860096673955756
6908,0,0.28769368775071447
6909,0,0.2864301182402063
6910,0,0.2864301182402063
6911,0,0.2860096673955756
6912,0,0.28558958671908674
6913,0,0.28727212882327463
6914,0,0.28769368775071447
6915,0,0.3149763056586037
6916,0,0.2944884678281435
6917,0,0.3026773639205991
6918,0,0.28769368775071447
6919,0,0.28727212882327463
6920,0,0.28727212882327463
6921,0,0.4433782092838045
6922,0,0.2885379108328364
6923,0,0.2919294784642682
6924,0,0.28685093885089286
6925,0,0.2992136954534728
6926,0,0.29278102224851726
6927,0,0.28938360479861336
6928,0,0.2860096673955756
6929,0,0.29107939200418964
6930,0,0.29577285133133063
6931,0,0.2919294784642682
6932,0,0.28980700232207485
6933,0,0.29878233678433863
6934,0,0.2860096673955756
6935,0,0.2966309094663428
6936,0,0.28727212882327463
6937,0,0.2860096673955756
6938,0,0.28727212882327463
6939,0,0.38893579144584883
6940,0,0.2860096673955756
6941,0,0.28558958671908674
6942,0,0.2860096673955756
6943,0,0.28980700232207485
6944,0,0.294061062782579
6945,0,0.28685093885089286
6946,0,0.3026773639205991
6947,0,0.29107939200418964
6948,0,0.28980700232207485
6949,0,0.28938360479861336
6950,0,0.2889605741628576
6951,0,0.2889605741628576
6952,0,0.2881156152242988
6953,0,0.28938360479861336
6954,0,0.2889605741628576
6955,0,0.2889605741628576
6956,0,0.28938360479861336
6957,0,0.28727212882327463
6958,0,0.29065489634859504
6959,0,0.30835386687063177
6960,0,0.28727212882327463
6961,0,0.4271913431623115
6962,0,0.29150425285256054
6963,0,0.3298107507995796
6964,0,0.35860052062119385
6965,0,0.3101123071659055
6966,0,0.28938360479861336
6967,0,0.28685093885089286
6968,0,0.2966309094663428
6969,0,0.2860096673955756
6970,0,0.3666868005699492
6971,0,0.28938360479861336
6972,0,0.30485363818068056
6973,0,0.28938360479861336
6974,0,0.28980700232207485
6975,0,0.310552778888416
6976,0,0.30923239664705965
6977,0,0.297920691253493
6978,0,0.33254584733853093
6979,0,0.28685093885089286
6980,0,0.3426704314682449
6981,0,0.30660096621653254
6982,0,0.2881156152242988
6983,0,0.444902463159631
6984,0,0.2889605741628576
6985,0,0.28769368775071447
6986,0,0.28685093885089286
6987,0,0.2936340198757334
6988,0,0.29065489634859504
6989,0,0.3009426918136214
6990,0,0.3022431654818382
6991,0,0.3316328822921161
6992,0,0.2932073395507579
6993,0,0.30485363818068056
6994,0,0.3158650866645654
6995,0,0.2932073395507579
6996,0,0.29278102224851726
6997,0,0.32844749587651917
6998,0,0.32708712575067506
6999,0,0.2864301182402063
7000,0,0.3681217689573506
7001,0,0.28769368775071447
7002,0,0.32392424090620914
7003,0,0.2889605741628576
7004,0,0.2860096673955756
7005,0,0.2966309094663428
7006,0,0.2885379108328364
7007,0,0.2996454107650213
7008,0,0.2860096673955756
7009,0,0.2949162345669887
7010,0,0.2881156152242988
7011,0,0.40618554743251406
7012,0,0.353880832621945
7013,0,0.2864301182402063
7014,0,0.2962017004545121
7015,0,0.2860096673955756
7016,0,0.3026773639205991
7017,0,0.3389715745339429
7018,0,0.3022431654818382
7019,0,0.29023076631293243
7020,0,0.2860096673955756
7021,0,0.29235506840758974
7022,0,0.30485363818068056
7023,0,0.2864301182402063
7024,0,0.28980700232207485
7025,0,0.29150425285256054
7026,0,0.2885379108328364
7027,0,0.2860096673955756
7028,0,0.2860096673955756
7029,0,0.31408887735393964
7030,0,0.28727212882327463
7031,0,0.9999984577530827
7032,0,0.310552778888416
7033,0,0.2885379108328364
7034,0,0.3389715745339429
7035,0,0.30616361049931
7036,0,0.30007748224607617
7037,0,0.28727212882327463
7038,0,0.28938360479861336
7039,0,0.28769368775071447
7040,0,0.297920691253493
7041,0,0.28938360479861336
7042,0,0.28980700232207485
7043,0,0.28938360479861336
7044,0,0.2936340198757334
7045,0,0.2881156152242988
7046,0,0.29150425285256054
7047,0,0.2885379108328364
7048,0,0.2860096673955756
7049,0,0.28727212882327463
7050,0,0.2974904053261464
7051,0,0.2881156152242988
7052,0,0.29878233678433863
7053,0,0.3022431654818382
7054,0,0.41865281710724
7055,0,0.2949162345669887
7056,0,0.28769368775071447
7057,0,0.29023076631293243
7058,0,0.28558958671908674
7059,0,0.2860096673955756
7060,0,0.2864301182402063
7061,0,0.2860096673955756
7062,0,0.2860096673955756
7063,0,0.28558958671908674
7064,0,0.29534436255138896
7065,0,0.2881156152242988
7066,0,0.2860096673955756
7067,0,0.29107939200418964
7068,0,0.2860096673955756
7069,0,0.297920691253493
7070,0,0.3445270864701711
7071,0,0.2864301182402063
7072,0,0.28727212882327463
7073,0,0.29065489634859504
7074,0,0.3026773639205991
7075,0,0.3026773639205991
7076,0,0.28685093885089286
7077,0,0.28685093885089286
7078,0,0.28727212882327463
7079,0,0.28558958671908674
7080,0,0.34220701647198476
7081,0,0.28727212882327463
7082,0,0.3005099094214391
7083,0,0.28558958671908674
7084,0,0.2936340198757334
7085,0,0.29065489634859504
7086,0,0.2860096673955756
7087,0,0.29023076631293243
7088,0,0.2860096673955756
7089,0,0.2881156152242988
7090,0,0.29150425285256054
7091,0,0.3496572886962953
7092,0,0.33346007177403014
7093,0,0.2885379108328364
7094,0,0.29278102224851726
7095,0,0.2860096673955756
7096,0,0.32392424090620914
7097,0,0.28769368775071447
7098,0,0.30007748224607617
7099,0,0.2860096673955756
7100,0,0.3145324221418586
7101,0,0.29278102224851726
7102,0,0.2936340198757334
7103,0,0.30398207403977
7104,0,0.4581531032544409
7105,0,0.28685093885089286
7106,0,0.2970604779099437
7107,0,0.29577285133133063
7108,0,0.2864301182402063
7109,0,0.2864301182402063
7110,0,0.31853950120060526
7111,0,0.3118762535399359
7112,0,0.4226652043007421
7113,0,0.29235506840758974
7114,0,0.28727212882327463
7115,0,0.3261818232521789
7116,0,0.29577285133133063
7117,0,0.31853950120060526
7118,0,0.2860096673955756
7119,0,0.35059384547475586
7120,0,0.4832720570282757
7121,0,0.2885379108328364
7122,0,0.28769368775071447
7123,0,0.3261818232521789
7124,0,0.2864301182402063
7125,0,0.29878233678433863
7126,0,0.3052899459752695
7127,0,0.310552778888416
7128,0,0.30791512106757285
7129,0,0.29023076631293243
7130,0,0.2936340198757334
7131,0,0.9999999757126156
7132,0,0.2885379108328364
7133,0,0.3044176807020502
7134,0,0.3172007847424276
7135,0,0.2864301182402063
7136,0,0.2944884678281435
7137,0,0.3035468186919418
7138,0,0.28558958671908674
7139,0,0.2932073395507579
7140,0,0.29023076631293243
7141,0,0.2864301182402063
7142,0,0.3352922781662854
7143,0,0.2881156152242988
7144,0,0.28558958671908674
7145,0,0.30398207403977
7146,0,0.37436670969955627
7147,0,0.297920691253493
7148,0,0.2966309094663428
7149,0,0.31320280616492474
7150,0,0.2885379108328364
7151,0,0.2864301182402063
7152,0,0.2944884678281435
7153,0,0.2864301182402063
7154,0,0.321674824463237
7155,0,0.3221240508968671
7156,0,0.29278102224851726
7157,0,0.4271913431623115
7158,0,0.2860096673955756
7159,0,0.2992136954534728
7160,0,0.29023076631293243
7161,0,0.2966309094663428
7162,0,0.2966309094663428
7163,0,0.28727212882327463
7164,0,0.2860096673955756
7165,0,0.2860096673955756
7166,0,0.28727212882327463
7167,0,0.3172007847424276
7168,0,0.2860096673955756
7169,0,0.28558958671908674
7170,0,0.28727212882327463
7171,0,0.28727212882327463
7172,0,0.2889605741628576
7173,0,0.28727212882327463
7174,0,0.30485363818068056
7175,0,0.2881156152242988
7176,0,0.28685093885089286
7177,0,0.28980700232207485
7178,0,0.3454572012516353
7179,0,0.2932073395507579
7180,0,0.2889605741628576
7181,0,0.2864301182402063
7182,0,0.29878233678433863
7183,0,0.2932073395507579
7184,0,0.4032106692191489
7185,0,0.2860096673955756
7186,0,0.39728242000272407
7187,0,0.2864301182402063
7188,0,0.3149763056586037
7189,0,0.28558958671908674
7190,0,0.2864301182402063
7191,0,0.28685093885089286
7192,0,0.30180932032703606
7193,0,0.28685093885089286
7194,0,0.30703867022525566
7195,0,0.3114347526089826
7196,0,0.28980700232207485
7197,0,0.28769368775071447
7198,0,0.28685093885089286
7199,0,0.28727212882327463
7200,0,0.2864301182402063
7201,0,0.34313414665846764
7202,0,0.29278102224851726
7203,0,0.2864301182402063
7204,0,0.2860096673955756
7205,0,0.2860096673955756
7206,0,0.2860096673955756
7207,0,0.2881156152242988
7208,0,0.28769368775071447
7209,0,0.2860096673955756
7210,0,0.3221240508968671
7211,0,0.3316328822921161
7212,0,0.2992136954534728
7213,0,0.2860096673955756
7214,0,0.28769368775071447
7215,0,0.2889605741628576
7216,0,0.2864301182402063
7217,0,0.28558958671908674
7218,0,0.3681217689573506
7219,0,0.2860096673955756
7220,0,0.33346007177403014
7221,0,0.28727212882327463
7222,0,0.309672179576173
7223,0,0.297920691253493
7224,0,0.31320280616492474
7225,0,0.28727212882327463
7226,0,0.30703867022525566
7227,0,0.953656369919111
7228,0,0.3426704314682449
7229,0,0.28980700232207485
7230,0,0.2860096673955756
7231,0,0.32347370195013075
7232,0,0.2860096673955756
7233,0,0.28558958671908674
7234,0,0.2932073395507579
7235,0,0.29107939200418964
7236,0,0.30703867022525566
7237,0,0.2932073395507579
7238,0,0.28558958671908674
7239,0,0.28980700232207485
7240,0,0.2860096673955756
7241,0,0.2860096673955756
7242,0,0.3652541924383597
7243,0,0.29577285133133063
7244,0,0.2881156152242988
7245,0,0.29835133522823626
7246,0,0.294061062782579
7247,0,0.2889605741628576
7248,0,0.2864301182402063
7249,0,0.29150425285256054
7250,0,0.30703867022525566
7251,0,0.45202891042223464
7252,0,0.2864301182402063
7253,0,0.28685093885089286
7254,0,0.3375895276881623
7255,0,0.29065489634859504
7256,0,0.2860096673955756
7257,0,0.28769368775071447
7258,0,0.3074767220136437
7259,0,0.28727212882327463
7260,0,0.2860096673955756
7261,0,0.29235506840758974
7262,0,0.2860096673955756
7263,0,0.2864301182402063
7264,0,0.310552778888416
7265,0,0.3031119151543775
7266,0,0.2864301182402063
7267,0,0.29107939200418964
7268,0,0.3714790857832494
7269,0,0.3114347526089826
7270,0,0.2889605741628576
7271,0,0.3172007847424276
7272,0,0.3221240508968671
7273,0,0.28769368775071447
7274,0,0.30137582894284365
7275,0,0.29023076631293243
7276,0,0.2919294784642682
7277,0,0.3044176807020502
7278,0,0.297920691253493
7279,0,0.2949162345669887
7280,0,0.28685093885089286
7281,0,0.3052899459752695
7282,0,0.29534436255138896
7283,0,0.2860096673955756
7284,0,0.28769368775071447
7285,0,0.28938360479861336
7286,0,0.31764668894090664
7287,0,0.30791512106757285
7288,0,0.3035468186919418
7289,0,0.29534436255138896
7290,0,0.2919294784642682
7291,0,0.28727212882327463
7292,0,0.29577285133133063
7293,0,0.3052899459752695
7294,0,0.3145324221418586
7295,0,0.2936340198757334
7296,0,0.2974904053261464
7297,0,0.2936340198757334
7298,0,0.29065489634859504
7299,0,0.28685093885089286
7300,0,0.28769368775071447
7301,0,0.2860096673955756
7302,0,0.28685093885089286
7303,0,0.29534436255138896
7304,0,0.28980700232207485
7305,0,0.3005099094214391
7306,0,0.294061062782579
7307,0,0.29065489634859504
7308,0,0.28938360479861336
7309,0,0.28938360479861336
7310,0,0.2936340198757334
7311,0,0.38795799898778827
7312,0,0.29023076631293243
7313,0,0.29835133522823626
7314,0,0.2860096673955756
7315,0,0.29534436255138896
7316,0,0.37195972573550334
7317,0,0.29023076631293243
7318,0,0.3035468186919418
7319,0,0.28769368775071447
7320,0,0.28980700232207485
7321,0,0.28558958671908674
7322,0,0.3529402673040738
7323,0,0.29835133522823626
7324,0,0.2966309094663428
7325,0,0.2974904053261464
7326,0,0.28769368775071447
7327,0,0.2860096673955756
7328,0,0.30835386687063177
7329,0,0.31320280616492474
7330,0,0.2889605741628576
7331,0,0.2881156152242988
7332,0,0.29065489634859504
7333,0,0.28938360479861336
7334,0,0.2885379108328364
7335,0,0.29150425285256054
7336,0,0.28685093885089286
7337,0,0.28558958671908674
7338,0,0.30180932032703606
7339,0,0.309672179576173
7340,0,0.2864301182402063
7341,0,0.2864301182402063
7342,0,0.2864301182402063
7343,0,0.2949162345669887
7344,0,0.2885379108328364
7345,0,0.29577285133133063
7346,0,0.2860096673955756
7347,0,0.29065489634859504
7348,0,0.3348337585007178
7349,0,0.2860096673955756
7350,0,0.2864301182402063
7351,0,0.2944884678281435
7352,0,0.30923239664705965
7353,0,0.3275402608917663
7354,0,0.2860096673955756
7355,0,0.2864301182402063
7356,0,0.3118762535399359
7357,0,0.28938360479861336
7358,0,0.2864301182402063
7359,0,0.28558958671908674
7360,0,0.33300280245385405
7361,0,0.29150425285256054
7362,0,0.3026773639205991
7363,0,0.28769368775071447
7364,0,0.29107939200418964
7365,0,0.28769368775071447
7366,0,0.2860096673955756
7367,0,0.28980700232207485
7368,0,0.3275402608917663
7369,0,0.2936340198757334
7370,0,0.28685093885089286
7371,0,0.28685093885089286
7372,0,0.2860096673955756
7373,0,0.30180932032703606
7374,0,0.331176873640313
7375,0,0.28685093885089286
7376,0,0.3225736063505915
7377,0,0.31853950120060526
7378,0,0.2974904053261464
7379,0,0.3031119151543775
7380,0,0.28980700232207485
7381,0,0.2860096673955756
7382,0,0.28558958671908674
7383,0,0.2889605741628576
7384,0,0.2974904053261464
7385,0,0.2881156152242988
7386,0,0.29023076631293243
7387,0,0.2881156152242988
7388,0,0.29107939200418964
7389,0,0.2864301182402063
7390,0,0.2860096673955756
7391,0,0.2864301182402063
7392,0,0.2889605741628576
7393,0,0.3114347526089826
7394,0,0.2885379108328364
7395,0,0.29107939200418964
7396,0,0.28980700232207485
7397,0,0.28980700232207485
7398,0,0.28727212882327463
7399,0,0.2889605741628576
7400,0,0.28558958671908674
7401,0,0.28685093885089286
7402,0,0.29150425285256054
7403,0,0.28938360479861336
7404,0,0.2932073395507579
7405,0,0.30485363818068056
7406,0,0.28727212882327463
7407,0,0.28685093885089286
7408,0,0.28685093885089286
7409,0,0.28685093885089286
7410,0,0.2860096673955756
7411,0,0.28685093885089286
7412,0,0.3767799250823975
7413,0,0.2889605741628576
7414,0,0.2864301182402063
7415,0,0.2860096673955756
7416,0,0.29023076631293243
7417,0,0.2860096673955756
7418,0,0.28938360479861336
7419,0,0.2860096673955756
7420,0,0.2864301182402063
7421,0,0.29065489634859504
7422,0,0.30879295890412234
7423,0,0.30879295890412234
7424,0,0.2889605741628576
7425,0,0.2860096673955756
7426,0,0.28685093885089286
7427,0,0.353880832621945
7428,0,0.28938360479861336
7429,0,0.28938360479861336
7430,0,0.28727212882327463
7431,0,0.31320280616492474
7432,0,0.3662090012144043
7433,0,0.29577285133133063
7434,0,0.28980700232207485
7435,0,0.3850300583070334
7436,0,0.2860096673955756
7437,0,0.28685093885089286
7438,0,0.29107939200418964
7439,0,0.31231809646946257
7440,0,0.28685093885089286
7441,0,0.2864301182402063
7442,0,0.2885379108328364
7443,0,0.28685093885089286
7444,0,0.3307211817519354
7445,0,0.32032912516387446
7446,0,0.30660096621653254
7447,0,0.2974904053261464
7448,0,0.2860096673955756
7449,0,0.28769368775071447
7450,0,0.30485363818068056
7451,0,0.28727212882327463
7452,0,0.2881156152242988
7453,0,0.2864301182402063
7454,0,0.30835386687063177
7455,0,0.28685093885089286
7456,0,0.2860096673955756
7457,0,0.4206577003573608
7458,0,0.3101123071659055
7459,0,0.309672179576173
7460,0,0.2864301182402063
7461,0,0.35247041101517673
7462,0,0.3005099094214391
7463,0,0.6683445614438014
7464,0,0.2889605741628576
7465,0,0.2881156152242988
7466,0,0.29835133522823626
7467,0,0.4591750833800868
7468,0,0.2864301182402063
7469,0,0.2885379108328364
7470,0,0.2885379108328364
7471,0,0.28769368775071447
7472,0,0.29150425285256054
7473,0,0.29150425285256054
7474,0,0.2885379108328364
7475,0,0.344062474853866
7476,0,0.29235506840758974
7477,0,0.31276028085830504
7478,0,0.2970604779099437
7479,0,0.2966309094663428
7480,0,0.32708712575067506
7481,0,0.2864301182402063
7482,0,0.4388119511770192
7483,0,0.28938360479861336
7484,0,0.2885379108328364
7485,0,0.28980700232207485
7486,0,0.28980700232207485
7487,0,0.2936340198757334
7488,0,0.29150425285256054
7489,0,0.2860096673955756
7490,0,0.28558958671908674
7491,0,0.29835133522823626
7492,0,0.30703867022525566
7493,0,0.2944884678281435
7494,0,0.28727212882327463
7495,0,0.28769368775071447
7496,0,0.28558958671908674
7497,0,0.32347370195013075
7498,0,0.2944884678281435
7499,0,0.33851058571193443
7500,0,0.2864301182402063
7501,0,0.28685093885089286
7502,0,0.28685093885089286
7503,0,0.32572965712049634
7504,0,0.2919294784642682
7505,0,0.2860096673955756
7506,0,0.297920691253493
7507,0,0.28980700232207485
7508,0,0.32663431299948503
7509,0,0.28685093885089286
7510,0,0.3339176546538702
7511,0,0.31764668894090664
7512,0,0.3167552159210535
7513,0,0.30835386687063177
7514,0,0.28938360479861336
7515,0,0.28558958671908674
7516,0,0.3022431654818382
7517,0,0.2860096673955756
7518,0,0.32708712575067506
7519,0,0.2970604779099437
7520,0,0.2864301182402063
7521,0,0.2860096673955756
7522,0,0.309672179576173
7523,0,0.36002183364713586
7524,0,0.30703867022525566
7525,0,0.2860096673955756
7526,0,0.28769368775071447
7527,0,0.30180932032703606
7528,0,0.30180932032703606
7529,0,0.4550893087301078
7530,0,0.2860096673955756
7531,0,0.2885379108328364
7532,0,0.31320280616492474
7533,0,0.29023076631293243
7534,0,0.3145324221418586
7535,0,0.28558958671908674
7536,0,0.28938360479861336
7537,0,0.2881156152242988
7538,0,0.2860096673955756
7539,0,0.43425603130221535
7540,0,0.34128108981529526
7541,0,0.2860096673955756
7542,0,0.2860096673955756
7543,0,0.29023076631293243
7544,0,0.30485363818068056
7545,0,0.39531292580893473
7546,0,0.43526752631598087
7547,0,0.29835133522823626
7548,0,0.28769368775071447
7549,0,0.3101123071659055
7550,0,0.2885379108328364
7551,0,0.2944884678281435
7552,0,0.4141517357484878
7553,0,0.37484885757432707
7554,0,0.31276028085830504
7555,0,0.3026773639205991
7556,0,0.3348337585007178
7557,0,0.29835133522823626
7558,0,0.2860096673955756
7559,0,0.3101123071659055
7560,0,0.28727212882327463
7561,0,0.29023076631293243
7562,0,0.29150425285256054
7563,0,0.2881156152242988
7564,0,0.28558958671908674
7565,0,0.28558958671908674
7566,0,0.2860096673955756
7567,0,0.30007748224607617
7568,0,0.2889605741628576
7569,0,0.2860096673955756
7570,0,0.28558958671908674
7571,0,0.28980700232207485
7572,0,0.31364567184550257
7573,0,0.3005099094214391
7574,0,0.2860096673955756
7575,0,0.2864301182402063
7576,0,0.29023076631293243
7577,0,0.2864301182402063
7578,0,0.3114347526089826
7579,0,0.2881156152242988
7580,0,0.2864301182402063
7581,0,0.3005099094214391
7582,0,0.29878233678433863
7583,0,0.2919294784642682
7584,0,0.31231809646946257
7585,0,0.2962017004545121
7586,0,0.28685093885089286
7587,0,0.28558958671908674
7588,0,0.331176873640313
7589,0,0.2860096673955756
7590,0,0.2860096673955756
7591,0,0.2860096673955756
7592,0,0.29150425285256054
7593,0,0.29150425285256054
7594,0,0.2889605741628576
7595,0,0.2860096673955756
7596,0,0.2864301182402063
7597,0,0.310552778888416
7598,0,0.294061062782579
7599,0,0.2860096673955756
7600,0,0.375813897790048
7601,0,0.3352922781662854
7602,0,0.32347370195013075
7603,0,0.2860096673955756
7604,0,0.3357511087886415
7605,0,0.321674824463237
7606,0,0.28727212882327463
7607,0,0.2864301182402063
7608,0,0.4576422446616926
7609,0,0.3962972525709901
7610,0,0.3009426918136214
7611,0,0.2864301182402063
7612,0,0.297920691253493
7613,0,0.36573146490611014
7614,0,0.28727212882327463
7615,0,0.3149763056586037
7616,0,0.2889605741628576
7617,0,0.28938360479861336
7618,0,0.2885379108328364
7619,0,0.2881156152242988
7620,0,0.3194336481403056
7621,0,0.39777531669622007
7622,0,0.2889605741628576
7623,0,0.28558958671908674
7624,0,0.29150425285256054
7625,0,0.3114347526089826
7626,0,0.2949162345669887
7627,0,0.3614456054913687
7628,0,0.2864301182402063
7629,0,0.2864301182402063
7630,0,0.2966309094663428
7631,0,0.28769368775071447
7632,0,0.29577285133133063
7633,0,0.38649300269829384
7634,0,0.2889605741628576
7635,0,0.30180932032703606
7636,0,0.3198812206802813
7637,0,0.2992136954534728
7638,0,0.3666868005699492
7639,0,0.2970604779099437
7640,0,0.28558958671908674
7641,0,0.3052899459752695
7642,0,0.28558958671908674
7643,0,0.31231809646946257
7644,0,0.29023076631293243
7645,0,0.3026773639205991
7646,0,0.2860096673955756
7647,0,0.3022431654818382
7648,0,0.2864301182402063
7649,0,0.3180929279499146
7650,0,0.2864301182402063
7651,0,0.2860096673955756
7652,0,0.28558958671908674
7653,0,0.28769368775071447
7654,0,0.2860096673955756
7655,0,0.294061062782579
7656,0,0.3194336481403056
7657,0,0.32077736101090437
7658,0,0.2885379108328364
7659,0,0.3022431654818382
7660,0,0.30572660358313597
7661,0,0.2881156152242988
7662,0,0.2864301182402063
7663,0,0.2860096673955756
7664,0,0.2864301182402063
7665,0,0.28769368775071447
7666,0,0.28558958671908674
7667,0,0.28558958671908674
7668,0,0.2966309094663428
7669,0,0.2949162345669887
7670,0,0.28558958671908674
7671,0,0.3026773639205991
7672,0,0.28727212882327463
7673,0,0.3261818232521789
7674,0,0.2860096673955756
7675,0,0.28938360479861336
7676,0,0.29023076631293243
7677,0,0.28980700232207485
7678,0,0.321674824463237
7679,0,0.28727212882327463
7680,0,0.2860096673955756
7681,0,0.32844749587651917
7682,0,0.29577285133133063
7683,0,0.2864301182402063
7684,0,0.2944884678281435
7685,0,0.29023076631293243
7686,0,0.36287181533325286
7687,0,0.28769368775071447
7688,0,0.2864301182402063
7689,0,0.28685093885089286
7690,0,0.29065489634859504
7691,0,0.28685093885089286
7692,0,0.29235506840758974
7693,0,0.2860096673955756
7694,0,0.28685093885089286
7695,0,0.2949162345669887
7696,0,0.32032912516387446
7697,0,0.2885379108328364
7698,0,0.29107939200418964
7699,0,0.28558958671908674
7700,0,0.3652541924383597
7701,0,0.30703867022525566
7702,0,0.28558958671908674
7703,0,0.2860096673955756
7704,0,0.2936340198757334
7705,0,0.2864301182402063
7706,0,0.29878233678433863
7707,0,0.2864301182402063
7708,0,0.28727212882327463
7709,0,0.28685093885089286
7710,0,0.28727212882327463
7711,0,0.28685093885089286
7712,0,0.29577285133133063
7713,0,0.2860096673955756
7714,0,0.3261818232521789
7715,0,0.2864301182402063
7716,0,0.29878233678433863
7717,0,0.3339176546538702
7718,0,0.3454572012516353
7719,0,0.2864301182402063
7720,0,0.2966309094663428
7721,0,0.2860096673955756
7722,0,0.3022431654818382
7723,0,0.2881156152242988
7724,0,0.2970604779099437
7725,0,0.3212259276389272
7726,0,0.29023076631293243
7727,0,0.2864301182402063
7728,0,0.2860096673955756
7729,0,0.4724889838077491
7730,0,0.28727212882327463
7731,0,0.28727212882327463
7732,0,0.2860096673955756
7733,0,0.29150425285256054
7734,0,0.2864301182402063
7735,0,0.30485363818068056
7736,0,0.3398944684401582
7737,0,0.2889605741628576
7738,0,0.2860096673955756
7739,0,0.3352922781662854
7740,0,0.3109935942135783
7741,0,0.2864301182402063
7742,0,0.2885379108328364
7743,0,0.2860096673955756
7744,0,0.2919294784642682
7745,0,0.30703867022525566
7746,0,0.3482546273287135
7747,0,0.2860096673955756
7748,0,0.28685093885089286
7749,0,0.2860096673955756
7750,0,0.30616361049931
7751,0,0.2864301182402063
7752,0,0.29235506840758974
7753,0,0.3801686971126777
7754,0,0.2974904053261464
7755,0,0.28769368775071447
7756,0,0.2881156152242988
7757,0,0.28558958671908674
7758,0,0.34081857952641476
7759,0,0.2881156152242988
7760,0,0.3031119151543775
7761,0,0.30180932032703606
7762,0,0.2864301182402063
7763,0,0.2864301182402063
7764,0,0.28685093885089286
7765,0,0.29065489634859504
7766,0,0.2860096673955756
7767,0,0.30572660358313597
7768,0,0.32663431299948503
7769,0,0.29150425285256054
7770,0,0.31408887735393964
7771,0,0.3026773639205991
7772,0,0.2881156152242988
7773,0,0.2864301182402063
7774,0,0.28980700232207485
7775,0,0.2864301182402063
7776,0,0.28685093885089286
7777,0,0.2864301182402063
7778,0,0.3459227030149913
7779,0,0.28938360479861336
7780,0,0.28685093885089286
7781,0,0.2944884678281435
7782,0,0.294061062782579
7783,0,0.30572660358313597
7784,0,0.29235506840758974
7785,0,0.29878233678433863
7786,0,0.2860096673955756
7787,0,0.34313414665846764
7788,0,0.2919294784642682
7789,0,0.3398944684401582
7790,0,0.28558958671908674
7791,0,0.2860096673955756
7792,0,0.3343755504459711
7793,0,0.29107939200418964
7794,0,0.28727212882327463
7795,0,0.2885379108328364
7796,0,0.32347370195013075
7797,0,0.28558958671908674
7798,0,0.2860096673955756
7799,0,0.2860096673955756
7800,0,0.28727212882327463
7801,0,0.30616361049931
7802,0,0.28727212882327463
7803,0,0.2864301182402063
7804,0,0.2860096673955756
7805,0,0.31630998304108876
7806,0,0.29278102224851726
7807,0,0.28727212882327463
7808,0,0.3343755504459711
7809,0,0.2881156152242988
7810,0,0.3022431654818382
7811,0,0.2962017004545121
7812,0,0.35623718564393586
7813,0,0.2864301182402063
7814,0,0.2864301182402063
7815,0,0.2970604779099437
7816,0,0.29065489634859504
7817,0,0.2860096673955756
7818,0,0.28769368775071447
7819,0,0.297920691253493
7820,0,0.2860096673955756
7821,0,0.28685093885089286
7822,0,0.3194336481403056
7823,0,0.28980700232207485
7824,0,0.29023076631293243
7825,0,0.2962017004545121
7826,0,0.2949162345669887
7827,0,0.3445270864701711
7828,0,0.3194336481403056
7829,0,0.2864301182402063
7830,0,0.2860096673955756
7831,0,0.30398207403977
7832,0,0.2885379108328364
7833,0,0.3026773639205991
7834,0,0.30923239664705965
7835,0,0.29878233678433863
7836,0,0.34220701647198476
7837,0,0.28558958671908674
7838,0,0.2860096673955756
7839,0,0.29835133522823626
7840,0,0.2860096673955756
7841,0,0.2932073395507579
7842,0,0.28685093885089286
7843,0,0.29065489634859504
7844,0,0.331176873640313
7845,0,0.2864301182402063
7846,0,0.28685093885089286
7847,0,0.28727212882327463
7848,0,0.3362102497115482
7849,0,0.31630998304108876
7850,0,0.29534436255138896
7851,0,0.29534436255138896
7852,0,0.28980700232207485
7853,0,0.34638850008864513
7854,0,0.28980700232207485
7855,0,0.29065489634859504
7856,0,0.2864301182402063
7857,0,0.2860096673955756
7858,0,0.38893579144584883
7859,0,0.3114347526089826
7860,0,0.31320280616492474
7861,0,0.3044176807020502
7862,0,0.30923239664705965
7863,0,0.28558958671908674
7864,0,0.2864301182402063
7865,0,0.2860096673955756
7866,0,0.294061062782579
7867,0,0.2864301182402063
7868,0,0.29534436255138896
7869,0,0.2860096673955756
7870,0,0.30616361049931
7871,0,0.28980700232207485
7872,0,0.2885379108328364
7873,0,0.30572660358313597
7874,0,0.294061062782579
7875,0,0.31853950120060526
7876,0,0.30703867022525566
7877,0,0.2949162345669887
7878,0,0.30923239664705965
7879,0,0.28769368775071447
7880,0,0.3022431654818382
7881,0,0.35059384547475586
7882,0,0.2996454107650213
7883,0,0.30137582894284365
7884,0,0.28980700232207485
7885,0,0.29065489634859504
7886,0,0.3767799250823975
7887,0,0.2966309094663428
7888,0,0.3044176807020502
7889,0,0.3009426918136214
7890,0,0.2944884678281435
7891,0,0.30007748224607617
7892,0,0.2885379108328364
7893,0,0.2864301182402063
7894,0,0.28938360479861336
7895,0,0.2864301182402063
7896,0,0.28685093885089286
7897,0,0.3316328822921161
7898,0,0.34499199550270293
7899,0,0.30791512106757285
7900,0,0.2864301182402063
7901,0,0.29878233678433863
7902,0,0.2885379108328364
7903,0,0.2860096673955756
7904,0,0.34918944434588556
7905,0,0.3791992678586295
7906,0,0.3009426918136214
7907,0,0.29835133522823626
7908,0,0.29878233678433863
7909,0,0.30137582894284365
7910,0,0.2885379108328364
7911,0,0.30180932032703606
7912,0,0.324375106502912
7913,0,0.2881156152242988
7914,0,0.2860096673955756
7915,0,0.2860096673955756
7916,0,0.28938360479861336
7917,0,0.2885379108328364
7918,0,0.2860096673955756
7919,0,0.28558958671908674
7920,0,0.30485363818068056
7921,0,0.2860096673955756
7922,0,0.3307211817519354
7923,0,0.28980700232207485
7924,0,0.3298107507995796
7925,0,0.28685093885089286
7926,0,0.28727212882327463
7927,0,0.2962017004545121
7928,0,0.28558958671908674
7929,0,0.28558958671908674
7930,0,0.28558958671908674
7931,0,0.2860096673955756
7932,0,0.28727212882327463
7933,0,0.3581272995914331
7934,0,0.41715091221248723
7935,0,0.28558958671908674
7936,0,0.309672179576173
7937,0,0.28685093885089286
7938,0,0.2860096673955756
7939,0,0.29235506840758974
7940,0,0.28769368775071447
7941,0,0.29878233678433863
7942,0,0.43172970587566095
7943,0,0.3343755504459711
7944,0,0.28769368775071447
7945,0,0.2860096673955756
7946,0,0.28685093885089286
7947,0,0.28938360479861336
7948,0,0.31630998304108876
7949,0,0.2860096673955756
7950,0,0.28980700232207485
7951,0,0.3275402608917663
7952,0,0.28769368775071447
7953,0,0.2864301182402063
7954,0,0.29577285133133063
7955,0,0.28558958671908674
7956,0,0.32663431299948503
7957,0,0.34081857952641476
7958,0,0.29150425285256054
7959,0,0.28980700232207485
7960,0,0.2889605741628576
7961,0,0.31853950120060526
7962,0,0.28938360479861336
7963,0,0.32482629813973724
7964,0,0.2864301182402063
7965,0,0.30180932032703606
7966,0,0.2881156152242988
7967,0,0.2881156152242988
7968,0,0.2860096673955756
7969,0,0.2889605741628576
7970,0,0.2860096673955756
7971,0,0.3762967884684645
7972,0,0.2860096673955756
7973,0,0.2860096673955756
7974,0,0.2919294784642682
7975,0,0.2936340198757334
7976,0,0.2881156152242988
7977,0,0.29107939200418964
7978,0,0.2860096673955756
7979,0,0.28685093885089286
7980,0,0.6818849983917369
7981,0,0.3225736063505915
7982,0,0.2864301182402063
7983,0,0.2962017004545121
7984,0,0.2864301182402063
7985,0,0.3005099094214391
7986,0,0.3005099094214391
7987,0,0.28685093885089286
7988,0,0.29150425285256054
7989,0,0.2860096673955756
7990,0,0.3022431654818382
7991,0,0.2966309094663428
7992,0,0.29023076631293243
7993,0,0.2881156152242988
7994,0,0.3109935942135783
7995,0,0.3158650866645654
7996,0,0.3212259276389272
7997,0,0.34732097733962247
7998,0,0.28980700232207485
7999,0,0.2864301182402063
8000,0,0.3230234902329263
8001,0,0.30007748224607617
8002,0,0.2864301182402063
8003,0,0.2864301182402063
8004,0,0.45662079571058956
8005,0,0.3316328822921161
8006,0,0.3158650866645654
8007,0,0.2860096673955756
8008,0,0.30660096621653254
8009,0,0.2996454107650213
8010,0,0.2860096673955756
8011,0,0.2996454107650213
8012,0,0.28727212882327463
8013,0,0.39531292580893473
8014,0,0.28769368775071447
8015,0,0.2996454107650213
8016,0,0.28685093885089286
8017,0,0.28727212882327463
8018,0,0.28685093885089286
8019,0,0.31320280616492474
8020,0,0.3158650866645654
8021,0,0.3375895276881623
8022,0,0.34174390235871493
8023,0,0.2881156152242988
8024,0,0.3298107507995796
8025,0,0.28769368775071447
8026,0,0.28685093885089286
8027,0,0.3614456054913687
8028,0,0.2889605741628576
8029,0,0.29150425285256054
8030,0,0.29235506840758974
8031,0,0.3009426918136214
8032,0,0.28727212882327463
8033,0,0.2936340198757334
8034,0,0.2949162345669887
8035,0,0.29878233678433863
8036,0,0.3005099094214391
8037,0,0.2860096673955756
8038,0,0.2860096673955756
8039,0,0.30660096621653254
8040,0,0.29835133522823626
8041,0,0.28769368775071447
8042,0,0.3145324221418586
8043,0,0.29577285133133063
8044,0,0.28727212882327463
8045,0,0.29150425285256054
8046,0,0.29534436255138896
8047,0,0.3189864081218636
8048,0,0.32844749587651917
8049,0,0.28558958671908674
8050,0,0.32708712575067506
8051,0,0.2962017004545121
8052,0,0.30791512106757285
8053,0,0.33300280245385405
8054,0,0.3026773639205991
8055,0,0.31630998304108876
8056,0,0.3307211817519354
8057,0,0.2885379108328364
8058,0,0.3109935942135783
8059,0,0.2860096673955756
8060,0,0.3109935942135783
8061,0,0.2936340198757334
8062,0,0.28980700232207485
8063,0,0.2860096673955756
8064,0,0.28727212882327463
8065,0,0.29278102224851726
8066,0,0.2860096673955756
8067,0,0.2885379108328364
8068,0,0.2860096673955756
8069,0,0.566729929149231
8070,0,0.2860096673955756
8071,0,0.29107939200418964
8072,0,0.2932073395507579
8073,0,0.3026773639205991
8074,0,0.32844749587651917
8075,0,0.34359816135145976
8076,0,0.28685093885089286
8077,0,0.28685093885089286
8078,0,0.3403563721745892
8079,0,0.9990050595641893
8080,0,0.2864301182402063
8081,0,0.28727212882327463
8082,0,0.2860096673955756
8083,0,0.28769368775071447
8084,0,0.28769368775071447
8085,0,0.2889605741628576
8086,0,0.2864301182402063
8087,0,0.28685093885089286
8088,0,0.3389715745339429
8089,0,0.29235506840758974
8090,0,0.2885379108328364
8091,0,0.28980700232207485
8092,0,0.2885379108328364
8093,0,0.39974896868160514
8094,0,0.2860096673955756
8095,0,0.3614456054913687
8096,0,0.2864301182402063
8097,0,0.2885379108328364
8098,0,0.28685093885089286
8099,0,0.29065489634859504
8100,0,0.2992136954534728
8101,0,0.28558958671908674
8102,0,0.4403329254492961
8103,0,0.2860096673955756
8104,0,0.2919294784642682
8105,0,0.369079715152198
8106,0,0.2932073395507579
8107,0,0.2860096673955756
8108,0,0.29150425285256054
8109,0,0.2966309094663428
8110,0,0.2992136954534728
8111,0,0.29534436255138896
8112,0,0.28727212882327463
8113,0,0.2860096673955756
8114,0,0.28727212882327463
8115,0,0.2860096673955756
8116,0,0.29150425285256054
8117,0,0.2860096673955756
8118,0,0.28685093885089286
8119,0,0.28980700232207485
8120,0,0.2860096673955756
8121,0,0.2860096673955756
8122,0,0.30835386687063177
8123,0,0.2860096673955756
8124,0,0.3666868005699492
8125,0,0.2864301182402063
8126,0,0.29235506840758974
8127,0,0.28727212882327463
8128,0,0.2860096673955756
8129,0,0.29235506840758974
8130,0,0.28727212882327463
8131,0,0.2944884678281435
8132,0,0.29150425285256054
8133,0,0.2860096673955756
8134,0,0.31853950120060526
8135,0,0.3031119151543775
8136,0,0.32347370195013075
8137,0,0.3487218903169989
8138,0,0.2889605741628576
8139,0,0.28980700232207485
8140,0,0.2889605741628576
8141,0,0.28685093885089286
8142,0,0.29278102224851726
8143,0,0.2860096673955756
8144,0,0.44795405501200963
8145,0,0.3149763056586037
8146,0,0.3009426918136214
8147,0,0.42819883747436716
8148,0,0.28685093885089286
8149,0,0.2860096673955756
8150,0,0.28769368775071447
8151,0,0.3074767220136437
8152,0,0.28727212882327463
8153,0,0.30616361049931
8154,0,0.3221240508968671
8155,0,0.2996454107650213
8156,0,0.3714790857832494
8157,0,0.29235506840758974
8158,0,0.2860096673955756
8159,0,0.3114347526089826
8160,0,0.28938360479861336
8161,0,0.29577285133133063
8162,0,0.28727212882327463
8163,0,0.2919294784642682
8164,0,0.3009426918136214
8165,0,0.3009426918136214
8166,0,0.2864301182402063
8167,0,0.28769368775071447
8168,0,0.28558958671908674
8169,0,0.29107939200418964
8170,0,0.31276028085830504
8171,0,0.2864301182402063
8172,0,0.35106255645404444
8173,0,0.29534436255138896
8174,0,0.29150425285256054
8175,0,0.2949162345669887
8176,0,0.309672179576173
8177,0,0.28727212882327463
8178,0,0.29023076631293243
8179,0,0.36716486217746297
8180,0,0.2860096673955756
8181,0,0.2881156152242988
8182,0,0.29107939200418964
8183,0,0.3026773639205991
8184,0,0.3225736063505915
8185,0,0.28980700232207485
8186,0,0.30137582894284365
8187,0,0.29023076631293243
8188,0,0.28769368775071447
8189,0,0.32799371780653525
8190,0,0.2992136954534728
8191,0,0.2864301182402063
8192,0,0.2860096673955756
8193,0,0.2860096673955756
8194,0,0.31764668894090664
8195,0,0.2864301182402063
8196,0,0.28727212882327463
8197,0,0.2996454107650213
8198,0,0.2860096673955756
8199,0,0.29065489634859504
8200,0,0.2860096673955756
8201,0,0.2864301182402063
8202,0,0.31764668894090664
8203,0,0.28727212882327463
8204,0,0.30007748224607617
8205,0,0.28980700232207485
8206,0,0.28558958671908674
8207,0,0.3044176807020502
8208,0,0.3307211817519354
8209,0,0.40172588095939527
8210,0,0.3031119151543775
8211,0,0.32347370195013075
8212,0,0.2992136954534728
8213,0,0.2992136954534728
8214,0,0.28727212882327463
8215,0,0.2881156152242988
8216,0,0.2864301182402063
8217,0,0.2860096673955756
8218,0,0.39728242000272407
8219,0,0.29023076631293243
8220,0,0.2860096673955756
8221,0,0.28685093885089286
8222,0,0.29065489634859504
8223,0,0.29023076631293243
8224,0,0.28685093885089286
8225,0,0.2860096673955756
8226,0,0.28727212882327463
8227,0,0.2860096673955756
8228,0,0.294061062782579
8229,0,0.3967897316574322
8230,0,0.38844678297629937
8231,0,0.2949162345669887
8232,0,0.2864301182402063
8233,0,0.29065489634859504
8234,0,0.2885379108328364
8235,0,0.2996454107650213
8236,0,0.2864301182402063
8237,0,0.2860096673955756
8238,0,0.2932073395507579
8239,0,0.28769368775071447
8240,0,0.28727212882327463
8241,0,0.28727212882327463
8242,0,0.29278102224851726
8243,0,0.28938360479861336
8244,0,0.2864301182402063
8245,0,0.31764668894090664
8246,0,0.2992136954534728
8247,0,0.30616361049931
8248,0,0.29023076631293243
8249,0,0.28685093885089286
8250,0,0.2864301182402063
8251,0,0.28727212882327463
8252,0,0.3101123071659055
8253,0,0.2864301182402063
8254,0,0.3375895276881623
8255,0,0.2919294784642682
8256,0,0.3044176807020502
8257,0,0.3357511087886415
8258,0,0.30137582894284365
8259,0,0.2864301182402063
8260,0,0.2919294784642682
8261,0,0.3289015944810176
8262,0,0.28558958671908674
8263,0,0.2932073395507579
8264,0,0.2864301182402063
8265,0,0.28558958671908674
8266,0,0.2860096673955756
8267,0,0.29577285133133063
8268,0,0.3026773639205991
8269,0,0.29878233678433863
8270,0,0.28727212882327463
8271,0,0.2962017004545121
8272,0,0.2864301182402063
8273,0,0.2864301182402063
8274,0,0.28769368775071447
8275,0,0.28558958671908674
8276,0,0.2860096673955756
8277,0,0.28685093885089286
8278,0,0.2944884678281435
8279,0,0.28685093885089286
8280,0,0.2949162345669887
8281,0,0.29065489634859504
8282,0,0.28727212882327463
8283,0,0.2864301182402063
8284,0,0.29835133522823626
8285,0,0.29835133522823626
8286,0,0.29235506840758974
8287,0,0.6674315651993225
8288,0,0.31408887735393964
8289,0,0.2970604779099437
8290,0,0.30660096621653254
8291,0,0.2860096673955756
8292,0,0.294061062782579
8293,0,0.30703867022525566
8294,0,0.3194336481403056
8295,0,0.28685093885089286
8296,0,0.32392424090620914
8297,0,0.2864301182402063
8298,0,0.28727212882327463
8299,0,0.28558958671908674
8300,0,0.29235506840758974
8301,0,0.3031119151543775
8302,0,0.28685093885089286
8303,0,0.2860096673955756
8304,0,0.2919294784642682
8305,0,0.3009426918136214
8306,0,0.2860096673955756
8307,0,0.2860096673955756
8308,0,0.3194336481403056
8309,0,0.2881156152242988
8310,0,0.28685093885089286
8311,0,0.2970604779099437
8312,0,0.28558958671908674
8313,0,0.2936340198757334
8314,0,0.28980700232207485
8315,0,0.2885379108328364
8316,0,0.2885379108328364
8317,0,0.28558958671908674
8318,0,0.2885379108328364
8319,0,0.2881156152242988
8320,0,0.28558958671908674
8321,0,0.28769368775071447
8322,0,0.2974904053261464
8323,0,0.29878233678433863
8324,0,0.2889605741628576
8325,0,0.2864301182402063
8326,0,0.3005099094214391
8327,0,0.28980700232207485
8328,0,0.3118762535399359
8329,0,0.28685093885089286
8330,0,0.2919294784642682
8331,0,0.30007748224607617
8332,0,0.3009426918136214
8333,0,0.2996454107650213
8334,0,0.29023076631293243
8335,0,0.28558958671908674
8336,0,0.3118762535399359
8337,0,0.3044176807020502
8338,0,0.28727212882327463
8339,0,0.2864301182402063
8340,0,0.2860096673955756
8341,0,0.28938360479861336
8342,0,0.2932073395507579
8343,0,0.2860096673955756
8344,0,0.32392424090620914
8345,0,0.2860096673955756
8346,0,0.31764668894090664
8347,0,0.405689249725996
8348,0,0.29235506840758974
8349,0,0.3035468186919418
8350,0,0.28727212882327463
8351,0,0.2860096673955756
8352,0,0.30572660358313597
8353,0,0.28558958671908674
8354,0,0.29278102224851726
8355,0,0.3801686971126777
8356,0,0.29534436255138896
8357,0,0.2864301182402063
8358,0,0.2860096673955756
8359,0,0.2860096673955756
8360,0,0.3357511087886415
8361,0,0.31320280616492474
8362,0,0.4418550207523496
8363,0,0.29534436255138896
8364,0,0.28727212882327463
8365,0,0.31231809646946257
8366,0,0.2860096673955756
8367,0,0.28558958671908674
8368,0,0.3180929279499146
8369,0,0.29023076631293243
8370,0,0.28685093885089286
8371,0,0.2860096673955756
8372,0,0.2860096673955756
8373,0,0.30835386687063177
8374,0,0.29278102224851726
8375,0,0.29235506840758974
8376,0,0.28938360479861336
8377,0,0.2860096673955756
8378,0,0.28769368775071447
8379,0,0.29150425285256054
8380,0,0.2864301182402063
8381,0,0.2860096673955756
8382,0,0.31764668894090664
8383,0,0.2860096673955756
8384,0,0.3221240508968671
8385,0,0.29107939200418964
8386,0,0.2864301182402063
8387,0,0.29065489634859504
8388,0,0.2944884678281435
8389,0,0.28769368775071447
8390,0,0.28727212882327463
8391,0,0.29107939200418964
8392,0,0.2864301182402063
8393,0,0.2860096673955756
8394,0,0.2860096673955756
8395,0,0.2970604779099437
8396,0,0.2860096673955756
8397,0,0.2885379108328364
8398,0,0.2970604779099437
8399,0,0.28685093885089286
8400,0,0.2881156152242988
8401,0,0.28685093885089286
8402,0,0.2860096673955756
8403,0,0.2881156152242988
8404,0,0.2860096673955756
8405,0,0.2860096673955756
8406,0,0.5469261318402259
8407,0,0.2860096673955756
8408,0,0.2936340198757334
8409,0,0.28769368775071447
8410,0,0.28727212882327463
8411,0,0.28938360479861336
8412,0,0.2966309094663428
8413,0,0.3074767220136437
8414,0,0.28727212882327463
8415,0,0.2860096673955756
8416,0,0.29235506840758974
8417,0,0.2860096673955756
8418,0,0.2864301182402063
8419,0,0.28980700232207485
8420,0,0.2881156152242988
8421,0,0.2881156152242988
8422,0,0.29577285133133063
8423,0,0.2881156152242988
8424,0,0.29534436255138896
8425,0,0.28980700232207485
8426,0,0.31276028085830504
8427,0,0.28558958671908674
8428,0,0.28685093885089286
8429,0,0.28685093885089286
8430,0,0.29150425285256054
8431,0,0.28685093885089286
8432,0,0.28769368775071447
8433,0,0.2864301182402063
8434,0,0.30007748224607617
8435,0,0.28769368775071447
8436,0,0.5535470969191342
8437,0,0.405689249725996
8438,0,0.33346007177403014
8439,0,0.30180932032703606
8440,0,0.2860096673955756
8441,0,0.2864301182402063
8442,0,0.3194336481403056
8443,0,0.2885379108328364
8444,0,0.31231809646946257
8445,0,0.28685093885089286
8446,0,0.28558958671908674
8447,0,0.29835133522823626
8448,0,0.3320892070710335
8449,0,0.31231809646946257
8450,0,0.28558958671908674
8451,0,0.28727212882327463
8452,0,0.28769368775071447
8453,0,0.31764668894090664
8454,0,0.2864301182402063
8455,0,0.37871491414488256
8456,0,0.4121558007441616
8457,0,0.2885379108328364
8458,0,0.28685093885089286
8459,0,0.2966309094663428
8460,0,0.30572660358313597
8461,0,0.28938360479861336
8462,0,0.28769368775071447
8463,0,0.2944884678281435
8464,0,0.294061062782579
8465,0,0.29577285133133063
8466,0,0.29835133522823626
8467,0,0.2860096673955756
8468,0,0.2885379108328364
8469,0,0.29577285133133063
8470,0,0.2864301182402063
8471,0,0.3035468186919418
8472,0,0.28558958671908674
8473,0,0.2881156152242988
8474,0,0.29577285133133063
8475,0,0.28685093885089286
8476,0,0.2864301182402063
8477,0,0.28938360479861336
8478,0,0.2919294784642682
8479,0,0.30572660358313597
8480,0,0.29065489634859504
8481,0,0.28558958671908674
8482,0,0.30007748224607617
8483,0,0.28558958671908674
8484,0,0.3145324221418586
8485,0,0.2919294784642682
8486,0,0.3026773639205991
8487,0,0.310552778888416
8488,0,0.28685093885089286
8489,0,0.2860096673955756
8490,0,0.29534436255138896
8491,0,0.2885379108328364
8492,0,0.28558958671908674
8493,0,0.2864301182402063
8494,0,0.2860096673955756
8495,0,0.2889605741628576
8496,0,0.294061062782579
8497,0,0.28769368775071447
8498,0,0.2919294784642682
8499,0,0.28980700232207485
8500,0,0.30660096621653254
8501,0,0.28558958671908674
8502,0,0.28769368775071447
8503,0,0.2864301182402063
8504,0,0.31231809646946257
8505,0,0.28727212882327463
8506,0,0.2974904053261464
8507,0,0.28727212882327463
8508,0,0.2992136954534728
8509,0,0.2966309094663428
8510,0,0.2864301182402063
8511,0,0.28727212882327463
8512,0,0.29278102224851726
8513,0,0.2864301182402063
8514,0,0.2860096673955756
8515,0,0.2949162345669887
8516,0,0.29107939200418964
8517,0,0.2864301182402063
8518,0,0.3172007847424276
8519,0,0.2881156152242988
8520,0,0.28727212882327463
8521,0,0.2966309094663428
8522,0,0.2885379108328364
8523,0,0.28769368775071447
8524,0,0.28558958671908674
8525,0,0.28685093885089286
8526,0,0.3180929279499146
8527,0,0.2919294784642682
8528,0,0.29150425285256054
8529,0,0.29278102224851726
8530,0,0.28558958671908674
8531,0,0.3198812206802813
8532,0,0.2860096673955756
8533,0,0.2936340198757334
8534,0,0.3320892070710335
8535,0,0.28769368775071447
8536,0,0.375813897790048
8537,0,0.2944884678281435
8538,0,0.29235506840758974
8539,0,0.2889605741628576
8540,0,0.28980700232207485
8541,0,0.2864301182402063
8542,0,0.3352922781662854
8543,0,0.28980700232207485
8544,0,0.3026773639205991
8545,0,0.2936340198757334
8546,0,0.2881156152242988
8547,0,0.310552778888416
8548,0,0.3026773639205991
8549,0,0.32392424090620914
8550,0,0.29150425285256054
8551,0,0.3362102497115482
8552,0,0.2864301182402063
8553,0,0.29150425285256054
8554,0,0.29065489634859504
8555,0,0.3189864081218636
8556,0,0.2881156152242988
8557,0,0.28769368775071447
8558,0,0.31630998304108876
8559,0,0.28558958671908674
8560,0,0.29150425285256054
8561,0,0.30180932032703606
8562,0,0.2860096673955756
8563,0,0.28685093885089286
8564,0,0.28727212882327463
8565,0,0.49818651417787346
8566,0,0.29150425285256054
8567,0,0.2864301182402063
8568,0,0.28727212882327463
8569,0,0.2970604779099437
8570,0,0.6188369136710212
8571,0,0.28727212882327463
8572,0,0.28558958671908674
8573,0,0.28769368775071447
8574,0,0.28558958671908674
8575,0,0.28727212882327463
8576,0,0.321674824463237
8577,0,0.29150425285256054
8578,0,0.2864301182402063
8579,0,0.29107939200418964
8580,0,0.28558958671908674
8581,0,0.28558958671908674
8582,0,0.3158650866645654
8583,0,0.2881156152242988
8584,0,0.2860096673955756
8585,0,0.2860096673955756
8586,0,0.28769368775071447
8587,0,0.28685093885089286
8588,0,0.31853950120060526
8589,0,0.297920691253493
8590,0,0.28938360479861336
8591,0,0.28769368775071447
8592,0,0.28727212882327463
8593,0,0.2885379108328364
8594,0,0.2860096673955756
8595,0,0.29065489634859504
8596,0,0.2970604779099437
8597,0,0.2860096673955756
8598,0,0.28727212882327463
8599,0,0.28980700232207485
8600,0,0.29150425285256054
8601,0,0.3114347526089826
8602,0,0.4484630413173512
8603,0,0.31764668894090664
8604,0,0.28558958671908674
8605,0,0.29065489634859504
8606,0,0.28727212882327463
8607,0,0.3738848110853599
8608,0,0.2974904053261464
8609,0,0.28685093885089286
8610,0,0.32572965712049634
8611,0,0.2966309094663428
8612,0,0.3044176807020502
8613,0,0.2881156152242988
8614,0,0.2864301182402063
8615,0,0.2889605741628576
8616,0,0.2860096673955756
8617,0,0.2932073395507579
8618,0,0.2864301182402063
8619,0,0.28769368775071447
8620,0,0.28769368775071447
8621,0,0.2962017004545121
8622,0,0.28685093885089286
8623,0,0.2881156152242988
8624,0,0.2881156152242988
8625,0,0.28727212882327463
8626,0,0.2881156152242988
8627,0,0.28558958671908674
8628,0,0.3109935942135783
8629,0,0.2864301182402063
8630,0,0.28727212882327463
8631,0,0.2860096673955756
8632,0,0.29235506840758974
8633,0,0.2966309094663428
8634,0,0.2944884678281435
8635,0,0.30835386687063177
8636,0,0.3198812206802813
8637,0,0.2864301182402063
8638,0,0.28727212882327463
8639,0,0.310552778888416
8640,0,0.28685093885089286
8641,0,0.28769368775071447
8642,0,0.32572965712049634
8643,0,0.2889605741628576
8644,0,0.32799371780653525
8645,0,0.28938360479861336
8646,0,0.2889605741628576
8647,0,0.3403563721745892
8648,0,0.2889605741628576
8649,0,0.35670929709150134
8650,0,0.29065489634859504
8651,0,0.637104657307503
8652,0,0.2860096673955756
8653,0,0.29023076631293243
8654,0,0.3482546273287135
8655,0,0.28558958671908674
8656,0,0.2962017004545121
8657,0,0.2974904053261464
8658,0,0.29534436255138896
8659,0,0.37340316255823597
8660,0,0.2944884678281435
8661,0,0.30398207403977
8662,0,0.32482629813973724
8663,0,0.29107939200418964
8664,0,0.2864301182402063
8665,0,0.28685093885089286
8666,0,0.2860096673955756
8667,0,0.29235506840758974
8668,0,0.29023076631293243
8669,0,0.29065489634859504
8670,0,0.28685093885089286
8671,0,0.3403563721745892
8672,0,0.29107939200418964
8673,0,0.28938360479861336
8674,0,0.2889605741628576
8675,0,0.2949162345669887
8676,0,0.30180932032703606
8677,0,0.3145324221418586
8678,0,0.29278102224851726
8679,0,0.28727212882327463
8680,0,0.30137582894284365
8681,0,0.44897213560480664
8682,0,0.2864301182402063
8683,0,0.29534436255138896
8684,0,0.2860096673955756
8685,0,0.31408887735393964
8686,0,0.2881156152242988
8687,0,0.2860096673955756
8688,0,0.2860096673955756
8689,0,0.2885379108328364
8690,0,0.28685093885089286
8691,0,0.2860096673955756
8692,0,0.3022431654818382
8693,0,0.6231961791104853
8694,0,0.2864301182402063
8695,0,0.3009426918136214
8696,0,0.297920691253493
8697,0,0.3958049836523841
8698,0,0.28685093885089286
8699,0,0.2919294784642682
8700,0,0.5218399092799353
8701,0,0.2949162345669887
8702,0,0.28938360479861336
8703,0,0.28769368775071447
8704,0,0.29278102224851726
8705,0,0.2864301182402063
8706,0,0.3026773639205991
8707,0,0.4832720570282757
8708,0,0.2970604779099437
8709,0,0.321674824463237
8710,0,0.28769368775071447
8711,0,0.3501254226470262
8712,0,0.3302658072610707
8713,0,0.28727212882327463
8714,0,0.28558958671908674
8715,0,0.3149763056586037
8716,0,0.2860096673955756
8717,0,0.3289015944810176
8718,0,0.3225736063505915
8719,0,0.3189864081218636
8720,0,0.29235506840758974
8721,0,0.29065489634859504
8722,0,0.28769368775071447
8723,0,0.33300280245385405
8724,0,0.294061062782579
8725,0,0.9999999991143276
8726,0,0.2885379108328364
8727,0,0.331176873640313
8728,0,0.2860096673955756
8729,0,0.28769368775071447
8730,0,0.28727212882327463
8731,0,0.294061062782579
8732,0,0.29235506840758974
8733,0,0.3352922781662854
8734,0,0.2860096673955756
8735,0,0.29835133522823626
8736,0,0.2864301182402063
8737,0,0.3230234902329263
8738,0,0.2889605741628576
8739,0,0.28558958671908674
8740,0,0.2864301182402063
8741,0,0.2864301182402063
8742,0,0.28980700232207485
8743,0,0.3149763056586037
8744,0,0.34778765609798085
8745,0,0.2860096673955756
8746,0,0.3581272995914331
8747,0,0.2864301182402063
8748,0,0.3026773639205991
8749,0,0.3298107507995796
8750,0,0.28685093885089286
8751,0,0.3180929279499146
8752,0,0.3403563721745892
8753,0,0.28558958671908674
8754,0,0.29235506840758974
8755,0,0.3114347526089826
8756,0,0.3035468186919418
8757,0,0.2919294784642682
8758,0,0.28685093885089286
8759,0,0.2860096673955756
8760,0,0.2970604779099437
8761,0,0.29107939200418964
8762,0,0.28727212882327463
8763,0,0.29107939200418964
8764,0,0.2864301182402063
8765,0,0.2860096673955756
8766,0,0.32032912516387446
8767,0,0.30485363818068056
8768,0,0.309672179576173
8769,0,0.3074767220136437
8770,0,0.28769368775071447
8771,0,0.2864301182402063
8772,0,0.310552778888416
8773,0,0.3230234902329263
8774,0,0.2864301182402063
8775,0,0.28727212882327463
8776,0,0.2860096673955756
8777,0,0.28685093885089286
8778,0,0.3339176546538702
8779,0,0.30137582894284365
8780,0,0.30572660358313597
8781,0,0.29065489634859504
8782,0,0.2864301182402063
8783,0,0.29235506840758974
8784,0,0.2860096673955756
8785,0,0.28980700232207485
8786,0,0.2860096673955756
8787,0,0.28769368775071447
8788,0,0.2860096673955756
8789,0,0.30660096621653254
8790,0,0.28938360479861336
8791,0,0.2974904053261464
8792,0,0.29278102224851726
8793,0,0.2860096673955756
8794,0,0.28769368775071447
8795,0,0.28980700232207485
8796,0,0.2860096673955756
8797,0,0.8874724152017853
8798,0,0.3212259276389272
8799,0,0.2932073395507579
8800,0,0.294061062782579
8801,0,0.2885379108328364
8802,0,0.29235506840758974
8803,0,0.29150425285256054
8804,0,0.2860096673955756
8805,0,0.321674824463237
8806,0,0.32482629813973724
8807,0,0.29577285133133063
8808,0,0.29065489634859504
8809,0,0.2974904053261464
8810,0,0.2881156152242988
8811,0,0.29065489634859504
8812,0,0.29065489634859504
8813,0,0.3167552159210535
8814,0,0.28727212882327463
8815,0,0.2864301182402063
8816,0,0.3118762535399359
8817,0,0.2860096673955756
8818,0,0.331176873640313
8819,0,0.31408887735393964
8820,0,0.28727212882327463
8821,0,0.2932073395507579
8822,0,0.28938360479861336
8823,0,0.3275402608917663
8824,0,0.28980700232207485
8825,0,0.32708712575067506
8826,0,0.3109935942135783
8827,0,0.2932073395507579
8828,0,0.2919294784642682
8829,0,0.2864301182402063
8830,0,0.2936340198757334
8831,0,0.2860096673955756
8832,0,0.2860096673955756
8833,0,0.28769368775071447
8834,0,0.3933468232744899
8835,0,0.2860096673955756
8836,0,0.2860096673955756
8837,0,0.2860096673955756
8838,0,0.2944884678281435
8839,0,0.31408887735393964
8840,0,0.29534436255138896
8841,0,0.3009426918136214
8842,0,0.2864301182402063
8843,0,0.29835133522823626
8844,0,0.2949162345669887
8845,0,0.28685093885089286
8846,0,0.5550724050392573
8847,0,0.2860096673955756
8848,0,0.3009426918136214
8849,0,0.2966309094663428
8850,0,0.28727212882327463
8851,0,0.29107939200418964
8852,0,0.31764668894090664
8853,0,0.28558958671908674
8854,0,0.294061062782579
8855,0,0.2996454107650213
8856,0,0.2864301182402063
8857,0,0.29107939200418964
8858,0,0.2970604779099437
8859,0,0.3252778152139327
8860,0,0.29023076631293243
8861,0,0.2881156152242988
8862,0,0.2919294784642682
8863,0,0.2864301182402063
8864,0,0.2919294784642682
8865,0,0.3109935942135783
8866,0,0.29577285133133063
8867,0,0.3158650866645654
8868,0,0.30923239664705965
8869,0,0.3031119151543775
8870,0,0.28685093885089286
8871,0,0.2860096673955756
8872,0,0.3948210799462915
8873,0,0.29235506840758974
8874,0,0.2860096673955756
8875,0,0.34499199550270293
8876,0,0.2864301182402063
8877,0,0.2864301182402063
8878,0,0.29150425285256054
8879,0,0.3501254226470262
8880,0,0.2966309094663428
8881,0,0.2970604779099437
8882,0,0.29534436255138896
8883,0,0.2970604779099437
8884,0,0.28558958671908674
8885,0,0.28558958671908674
8886,0,0.30398207403977
8887,0,0.2889605741628576
8888,0,0.2860096673955756
8889,0,0.28685093885089286
8890,0,0.30180932032703606
8891,0,0.2936340198757334
8892,0,0.28558958671908674
8893,0,0.3225736063505915
8894,0,0.2864301182402063
8895,0,0.28685093885089286
8896,0,0.3145324221418586
8897,0,0.2860096673955756
8898,0,0.29278102224851726
8899,0,0.2860096673955756
8900,0,0.2860096673955756
8901,0,0.31364567184550257
8902,0,0.32347370195013075
8903,0,0.2885379108328364
8904,0,0.2944884678281435
8905,0,0.2919294784642682
8906,0,0.2864301182402063
8907,0,0.2885379108328364
8908,0,0.28769368775071447
8909,0,0.2885379108328364
8910,0,0.2860096673955756
8911,0,0.2860096673955756
8912,0,0.2864301182402063
8913,0,0.2885379108328364
8914,0,0.2864301182402063
8915,0,0.29065489634859504
8916,0,0.5499841698400773
8917,0,0.2864301182402063
8918,0,0.294061062782579
8919,0,0.2919294784642682
8920,0,0.30137582894284365
8921,0,0.4141517357484878
8922,0,0.28727212882327463
8923,0,0.2860096673955756
8924,0,0.2864301182402063
8925,0,0.3261818232521789
8926,0,0.3031119151543775
8927,0,0.30879295890412234
8928,0,0.3426704314682449
8929,0,0.35247041101517673
8930,0,0.2992136954534728
8931,0,0.2864301182402063
8932,0,0.2885379108328364
8933,0,0.2885379108328364
8934,0,0.30485363818068056
8935,0,0.3026773639205991
8936,0,0.28558958671908674
8937,0,0.29534436255138896
8938,0,0.28685093885089286
8939,0,0.2860096673955756
8940,0,0.28980700232207485
8941,0,0.29023076631293243
8942,0,0.28558958671908674
8943,0,0.28558958671908674
8944,0,0.2860096673955756
8945,0,0.2860096673955756
8946,0,0.40618554743251406
8947,0,0.2860096673955756
8948,0,0.2889605741628576
8949,0,0.28685093885089286
8950,0,0.3840559136086565
8951,0,0.28685093885089286
8952,0,0.2932073395507579
8953,0,0.28769368775071447
8954,0,0.3158650866645654
8955,0,0.3801686971126777
8956,0,0.30137582894284365
8957,0,0.28558958671908674
8958,0,0.2860096673955756
8959,0,0.28558958671908674
8960,0,0.2860096673955756
8961,0,0.3031119151543775
8962,0,0.2864301182402063
8963,0,0.31231809646946257
8964,0,0.29534436255138896
8965,0,0.3031119151543775
8966,0,0.30398207403977
8967,0,0.28769368775071447
8968,0,0.28558958671908674
8969,0,0.28769368775071447
8970,0,0.2881156152242988
8971,0,0.3252778152139327
8972,0,0.2860096673955756
8973,0,0.2889605741628576
8974,0,0.3348337585007178
8975,0,0.2860096673955756
8976,0,0.294061062782579
8977,0,0.2860096673955756
8978,0,0.29023076631293243
8979,0,0.31542052735124226
8980,0,0.2864301182402063
8981,0,0.28769368775071447
8982,0,0.3101123071659055
8983,0,0.28727212882327463
8984,0,0.31542052735124226
8985,0,0.29278102224851726
8986,0,0.2966309094663428
8987,0,0.28769368775071447
8988,0,0.3225736063505915
8989,0,0.2860096673955756
8990,0,0.2860096673955756
8991,0,0.2974904053261464
8992,0,0.28727212882327463
8993,0,0.28685093885089286
8994,0,0.30180932032703606
8995,0,0.2885379108328364
8996,0,0.2860096673955756
8997,0,0.2889605741628576
8998,0,0.2860096673955756
8999,0,0.29023076631293243
9000,0,0.2864301182402063
9001,0,0.2860096673955756
9002,0,0.48070286782142263
9003,0,0.2864301182402063
9004,0,0.2864301182402063
9005,0,0.29065489634859504
9006,0,0.29065489634859504
9007,0,0.2860096673955756
9008,0,0.3005099094214391
9009,0,0.28558958671908674
9010,0,0.29023076631293243
9011,0,0.29065489634859504
9012,0,0.3230234902329263
9013,0,0.2919294784642682
9014,0,0.29023076631293243
9015,0,0.28727212882327463
9016,0,0.3022431654818382
9017,0,0.2881156152242988
9018,0,0.310552778888416
9019,0,0.28938360479861336
9020,0,0.2889605741628576
9021,0,0.2864301182402063
9022,0,0.3289015944810176
9023,0,0.3705185692658369
9024,0,0.3044176807020502
9025,0,0.2881156152242988
9026,0,0.28938360479861336
9027,0,0.2864301182402063
9028,0,0.29577285133133063
9029,0,0.4505000559143798
9030,0,0.28980700232207485
9031,0,0.28727212882327463
9032,0,0.2860096673955756
9033,0,0.2889605741628576
9034,0,0.2860096673955756
9035,0,0.2881156152242988
9036,0,0.29023076631293243
9037,0,0.29023076631293243
9038,0,0.2932073395507579
9039,0,0.2881156152242988
9040,0,0.29107939200418964
9041,0,0.2885379108328364
9042,0,0.34081857952641476
9043,0,0.28685093885089286
9044,0,0.31320280616492474
9045,0,0.29278102224851726
9046,0,0.2860096673955756
9047,0,0.28980700232207485
9048,0,0.28938360479861336
9049,0,0.29878233678433863
9050,0,0.28558958671908674
9051,0,0.40916732596361344
9052,0,0.2881156152242988
9053,0,0.2932073395507579
9054,0,0.2974904053261464
9055,0,0.2949162345669887
9056,0,0.3302658072610707
9057,0,0.28769368775071447
9058,0,0.29107939200418964
9059,0,0.2860096673955756
9060,0,0.29065489634859504
9061,0,0.2881156152242988
9062,0,0.29534436255138896
9063,0,0.28685093885089286
9064,0,0.2860096673955756
9065,0,0.31764668894090664
9066,0,0.30137582894284365
9067,0,0.29065489634859504
9068,0,0.29023076631293243
9069,0,0.28727212882327463
9070,0,0.3652541924383597
9071,0,0.3026773639205991
9072,0,0.32708712575067506
9073,0,0.2864301182402063
9074,0,0.2966309094663428
9075,0,0.29235506840758974
9076,0,0.38211041913899924
9077,0,0.3118762535399359
9078,0,0.29577285133133063
9079,0,0.3343755504459711
9080,0,0.2860096673955756
9081,0,0.2860096673955756
9082,0,0.31630998304108876
9083,0,0.2864301182402063
9084,0,0.3026773639205991
9085,0,0.28727212882327463
9086,0,0.2864301182402063
9087,0,0.29023076631293243
9088,0,0.2885379108328364
9089,0,0.3009426918136214
9090,0,0.2864301182402063
9091,0,0.2962017004545121
9092,0,0.2881156152242988
9093,0,0.2860096673955756
9094,0,0.2885379108328364
9095,0,0.30007748224607617
9096,0,0.28558958671908674
9097,0,0.30137582894284365
9098,0,0.2864301182402063
9099,0,0.2860096673955756
9100,0,0.3005099094214391
9101,0,0.2970604779099437
9102,0,0.294061062782579
9103,0,0.2919294784642682
9104,0,0.5642015025126316
9105,0,0.2944884678281435
9106,0,0.28727212882327463
9107,0,0.28938360479861336
9108,0,0.28727212882327463
9109,0,0.28727212882327463
9110,0,0.2949162345669887
9111,0,0.39531292580893473
9112,0,0.2860096673955756
9113,0,0.2919294784642682
9114,0,0.2881156152242988
9115,0,0.3044176807020502
9116,0,0.2932073395507579
9117,0,0.28558958671908674
9118,0,0.2860096673955756
9119,0,0.2860096673955756
9120,0,0.2885379108328364
9121,0,0.2885379108328364
9122,0,0.2932073395507579
9123,0,0.28558958671908674
9124,0,0.28685093885089286
9125,0,0.28769368775071447
9126,0,0.2885379108328364
9127,0,0.2889605741628576
9128,0,0.28685093885089286
9129,0,0.3158650866645654
9130,0,0.28685093885089286
9131,0,0.28727212882327463
9132,0,0.29023076631293243
9133,0,0.3118762535399359
9134,0,0.28558958671908674
9135,0,0.31276028085830504
9136,0,0.30137582894284365
9137,0,0.2860096673955756
9138,0,0.2992136954534728
9139,0,0.2860096673955756
9140,0,0.28558958671908674
9141,0,0.29065489634859504
9142,0,0.30137582894284365
9143,0,0.28938360479861336
9144,0,0.2860096673955756
9145,0,0.29577285133133063
9146,0,0.2860096673955756
9147,0,0.2881156152242988
9148,0,0.2864301182402063
9149,0,0.30923239664705965
9150,0,0.3652541924383597
9151,0,0.4837860053640991
9152,0,0.2889605741628576
9153,0,0.2860096673955756
9154,0,0.2860096673955756
9155,0,0.29878233678433863
9156,0,0.29150425285256054
9157,0,0.28685093885089286
9158,0,0.3074767220136437
9159,0,0.31231809646946257
9160,0,0.2864301182402063
9161,0,0.29107939200418964
9162,0,0.28558958671908674
9163,0,0.29878233678433863
9164,0,0.2932073395507579
9165,0,0.28685093885089286
9166,0,0.3009426918136214
9167,0,0.32347370195013075
9168,0,0.2864301182402063
9169,0,0.4042015160729444
9170,0,0.29023076631293243
9171,0,0.2860096673955756
9172,0,0.3022431654818382
9173,0,0.2881156152242988
9174,0,0.2864301182402063
9175,0,0.2864301182402063
9176,0,0.2949162345669887
9177,0,0.28769368775071447
9178,0,0.2860096673955756
9179,0,0.2864301182402063
9180,0,0.2970604779099437
9181,0,0.2860096673955756
9182,0,0.2974904053261464
9183,0,0.29278102224851726
9184,0,0.28685093885089286
9185,0,0.28980700232207485
9186,0,0.2860096673955756
9187,0,0.2860096673955756
9188,0,0.2860096673955756
9189,0,0.28727212882327463
9190,0,0.35059384547475586
9191,0,0.29107939200418964
9192,0,0.2864301182402063
9193,0,0.2996454107650213
9194,0,0.2889605741628576
9195,0,0.2864301182402063
9196,0,0.32799371780653525
9197,0,0.3348337585007178
9198,0,0.3371294598230495
9199,0,0.3114347526089826
9200,0,0.2970604779099437
9201,0,0.44388617691678606
9202,0,0.29065489634859504
9203,0,0.28769368775071447
9204,0,0.29107939200418964
9205,0,0.3026773639205991
9206,0,0.3320892070710335
9207,0,0.28727212882327463
9208,0,0.2860096673955756
9209,0,0.2864301182402063
9210,0,0.2966309094663428
9211,0,0.32347370195013075
9212,0,0.28938360479861336
9213,0,0.2864301182402063
9214,0,0.3172007847424276
9215,0,0.2966309094663428
9216,0,0.2864301182402063
9217,0,0.29278102224851726
9218,0,0.2885379108328364
9219,0,0.2932073395507579
9220,0,0.2864301182402063
9221,0,0.28558958671908674
9222,0,0.2860096673955756
9223,0,0.28727212882327463
9224,0,0.28938360479861336
9225,0,0.2860096673955756
9226,0,0.2860096673955756
9227,0,0.2860096673955756
9228,0,0.29534436255138896
9229,0,0.32482629813973724
9230,0,0.3035468186919418
9231,0,0.30180932032703606
9232,0,0.28769368775071447
9233,0,0.28558958671908674
9234,0,0.2881156152242988
9235,0,0.29023076631293243
9236,0,0.28769368775071447
9237,0,0.30398207403977
9238,0,0.2860096673955756
9239,0,0.2864301182402063
9240,0,0.28558958671908674
9241,0,0.2932073395507579
9242,0,0.28727212882327463
9243,0,0.2992136954534728
9244,0,0.5095045087850144
9245,0,0.2936340198757334
9246,0,0.47454123331541964
9247,0,0.28727212882327463
9248,0,0.33254584733853093
9249,0,0.2860096673955756
9250,0,0.28685093885089286
9251,0,0.38162463282350456
9252,0,0.29150425285256054
9253,0,0.29107939200418964
9254,0,0.2860096673955756
9255,0,0.29023076631293243
9256,0,0.2885379108328364
9257,0,0.28727212882327463
9258,0,0.3118762535399359
9259,0,0.4181520131297702
9260,0,0.399255247734718
9261,0,0.29107939200418964
9262,0,0.28769368775071447
9263,0,0.4101627503299415
9264,0,0.33804990320686723
9265,0,0.28727212882327463
9266,0,0.33804990320686723
9267,0,0.28685093885089286
9268,0,0.2864301182402063
9269,0,0.28980700232207485
9270,0,0.2889605741628576
9271,0,0.2864301182402063
9272,0,0.2936340198757334
9273,0,0.28558958671908674
9274,0,0.2996454107650213
9275,0,0.32663431299948503
9276,0,0.321674824463237
9277,0,0.2864301182402063
9278,0,0.375813897790048
9279,0,0.8343159075803196
9280,0,0.369079715152198
9281,0,0.29023076631293243
9282,0,0.28685093885089286
9283,0,0.28727212882327463
9284,0,0.2932073395507579
9285,0,0.2864301182402063
9286,0,0.2974904053261464
9287,0,0.30703867022525566
9288,0,0.28938360479861336
9289,0,0.28685093885089286
9290,0,0.29107939200418964
9291,0,0.28558958671908674
9292,0,0.36002183364713586
9293,0,0.29235506840758974
9294,0,0.2860096673955756
9295,0,0.28769368775071447
9296,0,0.2992136954534728
9297,0,0.2860096673955756
9298,0,0.2860096673955756
9299,0,0.3022431654818382
9300,0,0.2864301182402063
9301,0,0.2889605741628576
9302,0,0.2864301182402063
9303,0,0.29278102224851726
9304,0,0.2864301182402063
9305,0,0.28727212882327463
9306,0,0.28685093885089286
9307,0,0.2864301182402063
9308,0,0.29878233678433863
9309,0,0.3009426918136214
9310,0,0.2864301182402063
9311,0,0.34499199550270293
9312,0,0.29107939200418964
9313,0,0.2885379108328364
9314,0,0.29878233678433863
9315,0,0.28727212882327463
9316,0,0.28727212882327463
9317,0,0.324375106502912
9318,0,0.30398207403977
9319,0,0.3221240508968671
9320,0,0.29835133522823626
9321,0,0.29065489634859504
9322,0,0.2864301182402063
9323,0,0.28727212882327463
9324,0,0.2860096673955756
9325,0,0.2864301182402063
9326,0,0.31764668894090664
9327,0,0.28558958671908674
9328,0,0.28727212882327463
9329,0,0.2919294784642682
9330,0,0.2996454107650213
9331,0,0.28558958671908674
9332,0,0.28938360479861336
9333,0,0.41565054302690135
9334,0,0.2962017004545121
9335,0,0.28980700232207485
9336,0,0.29150425285256054
9337,0,0.29278102224851726
9338,0,0.28685093885089286
9339,0,0.2864301182402063
9340,0,0.30007748224607617
9341,0,0.31764668894090664
9342,0,0.28980700232207485
9343,0,0.33346007177403014
9344,0,0.30137582894284365
9345,0,0.3180929279499146
9346,0,0.29878233678433863
9347,0,0.310552778888416
9348,0,0.30572660358313597
9349,0,0.2860096673955756
9350,0,0.28727212882327463
9351,0,0.28769368775071447
9352,0,0.28980700232207485
9353,0,0.8754389593992565
9354,0,0.28558958671908674
9355,0,0.3101123071659055
9356,0,0.35059384547475586
9357,0,0.28727212882327463
9358,0,0.294061062782579
9359,0,0.3738848110853599
9360,0,0.2860096673955756
9361,0,0.28685093885089286
9362,0,0.2966309094663428
9363,0,0.3114347526089826
9364,0,0.29150425285256054
9365,0,0.30180932032703606
9366,0,0.31231809646946257
9367,0,0.2974904053261464
9368,0,0.4276950153579686
9369,0,0.4499906439487571
9370,0,0.30007748224607617
9371,0,0.2860096673955756
9372,0,0.2860096673955756
9373,0,0.2864301182402063
9374,0,0.2949162345669887
9375,0,0.31364567184550257
9376,0,0.30007748224607617
9377,0,0.29107939200418964
9378,0,0.2996454107650213
9379,0,0.3031119151543775
9380,0,0.28558958671908674
9381,0,0.3298107507995796
9382,0,0.3289015944810176
9383,0,0.28980700232207485
9384,0,0.2864301182402063
9385,0,0.2885379108328364
9386,0,0.29534436255138896
9387,0,0.28980700232207485
9388,0,0.30616361049931
9389,0,0.2860096673955756
9390,0,0.28769368775071447
9391,0,0.30485363818068056
9392,0,0.29534436255138896
9393,0,0.2881156152242988
9394,0,0.34359816135145976
9395,0,0.29107939200418964
9396,0,0.28980700232207485
9397,0,0.2889605741628576
9398,0,0.28727212882327463
9399,0,0.3022431654818382
9400,0,0.2992136954534728
9401,0,0.28980700232207485
9402,0,0.2919294784642682
9403,0,0.28685093885089286
9404,0,0.28685093885089286
9405,0,0.29835133522823626
9406,0,0.2860096673955756
9407,0,0.2864301182402063
9408,0,0.2860096673955756
9409,0,0.28685093885089286
9410,0,0.2885379108328364
9411,0,0.38698110797157215
9412,0,0.297920691253493
9413,0,0.3307211817519354
9414,0,0.33254584733853093
9415,0,0.2932073395507579
9416,0,0.31364567184550257
9417,0,0.2885379108328364
9418,0,0.3031119151543775
9419,0,0.2860096673955756
9420,0,0.2860096673955756
9421,0,0.2860096673955756
9422,0,0.28727212882327463
9423,0,0.2919294784642682
9424,0,0.2889605741628576
9425,0,0.2864301182402063
9426,0,0.2864301182402063
9427,0,0.28727212882327463
9428,0,0.2936340198757334
9429,0,0.28558958671908674
9430,0,0.2885379108328364
9431,0,0.28938360479861336
9432,0,0.28769368775071447
9433,0,0.2889605741628576
9434,0,0.2885379108328364
9435,0,0.2919294784642682
9436,0,0.28558958671908674
9437,0,0.2860096673955756
9438,0,0.2889605741628576
9439,0,0.28558958671908674
9440,0,0.29150425285256054
9441,0,0.7412795819184543
9442,0,0.3005099094214391
9443,0,0.722300684749504
9444,0,0.2860096673955756
9445,0,0.28769368775071447
9446,0,0.30703867022525566
9447,0,0.2860096673955756
9448,0,0.28769368775071447
9449,0,0.3031119151543775
9450,0,0.30007748224607617
9451,0,0.310552778888416
9452,0,0.2860096673955756
9453,0,0.2860096673955756
9454,0,0.29023076631293243
9455,0,0.3307211817519354
9456,0,0.2962017004545121
9457,0,0.2864301182402063
9458,0,0.2864301182402063
9459,0,0.2864301182402063
9460,0,0.2889605741628576
9461,0,0.2864301182402063
9462,0,0.2860096673955756
9463,0,0.2932073395507579
9464,0,0.28558958671908674
9465,0,0.28685093885089286
9466,0,0.2864301182402063
9467,0,0.31276028085830504
9468,0,0.2881156152242988
9469,0,0.28769368775071447
9470,0,0.32799371780653525
9471,0,0.2860096673955756
9472,0,0.30791512106757285
9473,0,0.2889605741628576
9474,0,0.3114347526089826
9475,0,0.29235506840758974
9476,0,0.3005099094214391
9477,0,0.34778765609798085
9478,0,0.29023076631293243
9479,0,0.28685093885089286
9480,0,0.32708712575067506
9481,0,0.2885379108328364
9482,0,0.29534436255138896
9483,0,0.2860096673955756
9484,0,0.3009426918136214
9485,0,0.29835133522823626
9486,0,0.3026773639205991
9487,0,0.30398207403977
9488,0,0.28685093885089286
9489,0,0.2944884678281435
9490,0,0.29150425285256054
9491,0,0.30007748224607617
9492,0,0.2864301182402063
9493,0,0.2889605741628576
9494,0,0.28980700232207485
9495,0,0.30180932032703606
9496,0,0.28685093885089286
9497,0,0.3289015944810176
9498,0,0.2949162345669887
9499,0,0.30007748224607617
9500,0,0.2860096673955756
9501,0,0.28769368775071447
9502,0,0.29835133522823626
9503,0,0.31364567184550257
9504,0,0.29577285133133063
9505,0,0.2864301182402063
9506,0,0.2860096673955756
9507,0,0.29023076631293243
9508,0,0.2974904053261464
9509,0,0.2889605741628576
9510,0,0.2966309094663428
9511,0,0.28558958671908674
9512,0,0.2860096673955756
9513,0,0.29150425285256054
9514,0,0.2860096673955756
9515,0,0.29065489634859504
9516,0,0.2860096673955756
9517,0,0.3289015944810176
9518,0,0.2860096673955756
9519,0,0.3320892070710335
9520,0,0.2860096673955756
9521,0,0.29835133522823626
9522,0,0.29534436255138896
9523,0,0.30923239664705965
9524,0,0.2970604779099437
9525,0,0.28558958671908674
9526,0,0.28769368775071447
9527,0,0.2944884678281435
9528,0,0.2919294784642682
9529,0,0.28685093885089286
9530,0,0.2970604779099437
9531,0,0.28769368775071447
9532,0,0.30398207403977
9533,0,0.2932073395507579
9534,0,0.28727212882327463
9535,0,0.2885379108328364
9536,0,0.294061062782579
9537,0,0.29023076631293243
9538,0,0.2860096673955756
9539,0,0.30485363818068056
9540,0,0.3194336481403056
9541,0,0.28558958671908674
9542,0,0.28558958671908674
9543,0,0.29278102224851726
9544,0,0.2860096673955756
9545,0,0.2860096673955756
9546,0,0.34174390235871493
9547,0,0.2864301182402063
9548,0,0.2864301182402063
9549,0,0.2949162345669887
9550,0,0.34499199550270293
9551,0,0.2860096673955756
9552,0,0.2860096673955756
9553,0,0.29878233678433863
9554,0,0.2919294784642682
9555,0,0.32935601299709444
9556,0,0.29107939200418964
9557,0,0.3501254226470262
9558,0,0.2881156152242988
9559,0,0.28558958671908674
9560,0,0.2944884678281435
9561,0,0.28558958671908674
9562,0,0.30660096621653254
9563,0,0.2864301182402063
9564,0,0.32032912516387446
9565,0,0.3357511087886415
9566,0,0.3302658072610707
9567,0,0.28980700232207485
9568,0,0.2860096673955756
9569,0,0.29150425285256054
9570,0,0.2885379108328364
9571,0,0.3339176546538702
9572,0,0.28727212882327463
9573,0,0.3005099094214391
9574,0,0.2889605741628576
9575,0,0.2860096673955756
9576,0,0.2864301182402063
9577,0,0.29150425285256054
9578,0,0.28727212882327463
9579,0,0.28685093885089286
9580,0,0.28980700232207485
9581,0,0.2889605741628576
9582,0,0.28769368775071447
9583,0,0.28769368775071447
9584,0,0.28685093885089286
9585,0,0.28685093885089286
9586,0,0.30485363818068056
9587,0,0.3194336481403056
9588,0,0.2881156152242988
9589,0,0.2860096673955756
9590,0,0.28769368775071447
9591,0,0.29235506840758974
9592,0,0.28558958671908674
9593,0,0.29065489634859504
9594,0,0.28938360479861336
9595,0,0.2860096673955756
9596,0,0.30660096621653254
9597,0,0.3468545917663266
9598,0,0.344062474853866
9599,0,0.2889605741628576
9600,0,0.2889605741628576
9601,0,0.33300280245385405
9602,0,0.35907401714938103
9603,0,0.29023076631293243
9604,0,0.29065489634859504
9605,0,0.2889605741628576
9606,0,0.29150425285256054
9607,0,0.2860096673955756
9608,0,0.2860096673955756
9609,0,0.2992136954534728
9610,0,0.5722800758892979
9611,0,0.2864301182402063
9612,0,0.28558958671908674
9613,0,0.2885379108328364
9614,0,0.29065489634859504
9615,0,0.2864301182402063
9616,0,0.28685093885089286
9617,0,0.28727212882327463
9618,0,0.2881156152242988
9619,0,0.28558958671908674
9620,0,0.294061062782579
9621,0,0.29878233678433863
9622,0,0.28727212882327463
9623,0,0.2885379108328364
9624,0,0.28980700232207485
9625,0,0.3557653534787258
9626,0,0.3145324221418586
9627,0,0.2962017004545121
9628,0,0.399255247734718
9629,0,0.29150425285256054
9630,0,0.31542052735124226
9631,0,0.2885379108328364
9632,0,0.28727212882327463
9633,0,0.2885379108328364
9634,0,0.310552778888416
9635,0,0.28769368775071447
9636,0,0.28685093885089286
9637,0,0.28727212882327463
9638,0,0.28769368775071447
9639,0,0.3343755504459711
9640,0,0.2864301182402063
9641,0,0.34732097733962247
9642,0,0.3261818232521789
9643,0,0.2860096673955756
9644,0,0.28980700232207485
9645,0,0.3145324221418586
9646,0,0.321674824463237
9647,0,0.30923239664705965
9648,0,0.30007748224607617
9649,0,0.3052899459752695
9650,0,0.28685093885089286
9651,0,0.3022431654818382
9652,0,0.29235506840758974
9653,0,0.28727212882327463
9654,0,0.28685093885089286
9655,0,0.29107939200418964
9656,0,0.2864301182402063
9657,0,0.32032912516387446
9658,0,0.2860096673955756
9659,0,0.2860096673955756
9660,0,0.29577285133133063
9661,0,0.2881156152242988
9662,0,0.2864301182402063
9663,0,0.29023076631293243
9664,0,0.5942862145813701
9665,0,0.3275402608917663
9666,0,0.3109935942135783
9667,0,0.28558958671908674
9668,0,0.2860096673955756
9669,0,0.28558958671908674
9670,0,0.2860096673955756
9671,0,0.2860096673955756
9672,0,0.2860096673955756
9673,0,0.29065489634859504
9674,0,0.321674824463237
9675,0,0.2936340198757334
9676,0,0.3225736063505915
9677,0,0.2860096673955756
9678,0,0.3022431654818382
9679,0,0.2864301182402063
9680,0,0.33851058571193443
9681,0,0.29107939200418964
9682,0,0.3026773639205991
9683,0,0.3031119151543775
9684,0,0.40618554743251406
9685,0,0.2860096673955756
9686,0,0.29878233678433863
9687,0,0.29278102224851726
9688,0,0.2936340198757334
9689,0,0.29065489634859504
9690,0,0.2860096673955756
9691,0,0.2860096673955756
9692,0,0.2889605741628576
9693,0,0.2860096673955756
9694,0,0.2860096673955756
9695,0,0.2864301182402063
9696,0,0.2860096673955756
9697,0,0.2860096673955756
9698,0,0.2860096673955756
9699,0,0.38795799898778827
9700,0,0.28685093885089286
9701,0,0.2864301182402063
9702,0,0.30660096621653254
9703,0,0.3109935942135783
9704,0,0.3167552159210535
9705,0,0.3302658072610707
9706,0,0.2936340198757334
9707,0,0.29065489634859504
9708,0,0.3109935942135783
9709,0,0.2864301182402063
9710,0,0.28938360479861336
9711,0,0.29278102224851726
9712,0,0.2889605741628576
9713,0,0.3445270864701711
9714,0,0.29023076631293243
9715,0,0.3026773639205991
9716,0,0.2860096673955756
9717,0,0.2860096673955756
9718,0,0.30398207403977
9719,0,0.29065489634859504
9720,0,0.29150425285256054
9721,0,0.28769368775071447
9722,0,0.2974904053261464
9723,0,0.2974904053261464
9724,0,0.28769368775071447
9725,0,0.28727212882327463
9726,0,0.2949162345669887
9727,0,0.2919294784642682
9728,0,0.2864301182402063
9729,0,0.2860096673955756
9730,0,0.31231809646946257
9731,0,0.28558958671908674
9732,0,0.30137582894284365
9733,0,0.2889605741628576
9734,0,0.2885379108328364
9735,0,0.28558958671908674
9736,0,0.28727212882327463
9737,0,0.3515315548573382
9738,0,0.3307211817519354
9739,0,0.28938360479861336
9740,0,0.2919294784642682
9741,0,0.30180932032703606
9742,0,0.28938360479861336
9743,0,0.29278102224851726
9744,0,0.2944884678281435
9745,0,0.28769368775071447
9746,0,0.30137582894284365
9747,0,0.2970604779099437
9748,0,0.2992136954534728
9749,0,0.2860096673955756
9750,0,0.28558958671908674
9751,0,0.29107939200418964
9752,0,0.2860096673955756
9753,0,0.29278102224851726
9754,0,0.2864301182402063
9755,0,0.29878233678433863
9756,0,0.31853950120060526
9757,0,0.2860096673955756
9758,0,0.2962017004545121
9759,0,0.28685093885089286
9760,0,0.2864301182402063
9761,0,0.2860096673955756
9762,0,0.2860096673955756
9763,0,0.2864301182402063
9764,0,0.2860096673955756
9765,0,0.3261818232521789
9766,0,0.30660096621653254
9767,0,0.3375895276881623
9768,0,0.297920691253493
9769,0,0.2919294784642682
9770,0,0.2889605741628576
9771,0,0.4022206115369568
9772,0,0.30137582894284365
9773,0,0.29107939200418964
9774,0,0.29107939200418964
9775,0,0.2966309094663428
9776,0,0.28685093885089286
9777,0,0.29065489634859504
9778,0,0.3052899459752695
9779,0,0.29065489634859504
9780,0,0.32077736101090437
9781,0,0.29534436255138896
9782,0,0.28558958671908674
9783,0,0.294061062782579
9784,0,0.3343755504459711
9785,0,0.2860096673955756
9786,0,0.28769368775071447
9787,0,0.3101123071659055
9788,0,0.2864301182402063
9789,0,0.2860096673955756
9790,0,0.2932073395507579
9791,0,0.28558958671908674
9792,0,0.2881156152242988
9793,0,0.3074767220136437
9794,0,0.2860096673955756
9795,0,0.28685093885089286
9796,0,0.29065489634859504
9797,0,0.29235506840758974
9798,0,0.30791512106757285
9799,0,0.28558958671908674
9800,0,0.28727212882327463
9801,0,0.5571045313783841
9802,0,0.2864301182402063
9803,0,0.2881156152242988
9804,0,0.29065489634859504
9805,0,0.2970604779099437
9806,0,0.28938360479861336
9807,0,0.29023076631293243
9808,0,0.29107939200418964
9809,0,0.2919294784642682
9810,0,0.28685093885089286
9811,0,0.3394328690012828
9812,0,0.3052899459752695
9813,0,0.28727212882327463
9814,0,0.2885379108328364
9815,0,0.2962017004545121
9816,0,0.2860096673955756
9817,0,0.2864301182402063
9818,0,0.2944884678281435
9819,0,0.29278102224851726
9820,0,0.29235506840758974
9821,0,0.35106255645404444
9822,0,0.3252778152139327
9823,0,0.28938360479861336
9824,0,0.297920691253493
9825,0,0.31408887735393964
9826,0,0.2962017004545121
9827,0,0.4146511630168955
9828,0,0.2860096673955756
9829,0,0.2919294784642682
9830,0,0.3348337585007178
9831,0,0.28685093885089286
9832,0,0.2932073395507579
9833,0,0.30835386687063177
9834,0,0.3194336481403056
9835,0,0.2864301182402063
9836,0,0.29065489634859504
9837,0,0.2919294784642682
9838,0,0.2936340198757334
9839,0,0.29577285133133063
9840,0,0.28769368775071447
9841,0,0.31853950120060526
9842,0,0.28769368775071447
9843,0,0.331176873640313
9844,0,0.3496572886962953
9845,0,0.2885379108328364
9846,0,0.2860096673955756
9847,0,0.2860096673955756
9848,0,0.2860096673955756
9849,0,0.28769368775071447
9850,0,0.2970604779099437
9851,0,0.3022431654818382
9852,0,0.2860096673955756
9853,0,0.30398207403977
9854,0,0.30180932032703606
9855,0,0.29278102224851726
9856,0,0.3005099094214391
9857,0,0.2992136954534728
9858,0,0.2944884678281435
9859,0,0.49355630261207306
9860,0,0.2966309094663428
9861,0,0.2860096673955756
9862,0,0.2992136954534728
9863,0,0.2936340198757334
9864,0,0.28685093885089286
9865,0,0.2932073395507579
9866,0,0.2860096673955756
9867,0,0.28980700232207485
9868,0,0.2949162345669887
9869,0,0.29534436255138896
9870,0,0.34081857952641476
9871,0,0.2864301182402063
9872,0,0.30616361049931
9873,0,0.29150425285256054
9874,0,0.2919294784642682
9875,0,0.3676431852396789
9876,0,0.30879295890412234
9877,0,0.2860096673955756
9878,0,0.29023076631293243
9879,0,0.29878233678433863
9880,0,0.3801686971126777
9881,0,0.36716486217746297
9882,0,0.3459227030149913
9883,0,0.3022431654818382
9884,0,0.3009426918136214
9885,0,0.2889605741628576
9886,0,0.38259644123449094
9887,0,0.360496152084633
9888,0,0.2974904053261464
9889,0,0.30660096621653254
9890,0,0.30572660358313597
9891,0,0.28685093885089286
9892,0,0.29577285133133063
9893,0,0.2860096673955756
9894,0,0.34918944434588556
9895,0,0.31542052735124226
9896,0,0.30835386687063177
9897,0,0.3252778152139327
9898,0,0.29107939200418964
9899,0,0.30485363818068056
9900,0,0.28727212882327463
9901,0,0.28938360479861336
9902,0,0.2944884678281435
9903,0,0.2966309094663428
9904,0,0.29235506840758974
9905,0,0.29150425285256054
9906,0,0.2881156152242988
9907,0,0.29278102224851726
9908,0,0.2860096673955756
9909,0,0.28727212882327463
9910,0,0.2864301182402063
9911,0,0.34918944434588556
9912,0,0.2860096673955756
9913,0,0.29107939200418964
9914,0,0.41315341150815604
9915,0,0.2936340198757334
9916,0,0.297920691253493
9917,0,0.29235506840758974
9918,0,0.29107939200418964
9919,0,0.2966309094663428
9920,0,0.2919294784642682
9921,0,0.2889605741628576
9922,0,0.2966309094663428
9923,0,0.2864301182402063
9924,0,0.28980700232207485
9925,0,0.2860096673955756
9926,0,0.2881156152242988
9927,0,0.28727212882327463
9928,0,0.2889605741628576
9929,0,0.29065489634859504
9930,0,0.3026773639205991
9931,0,0.28727212882327463
9932,0,0.28685093885089286
9933,0,0.2881156152242988
9934,0,0.28769368775071447
9935,0,0.28769368775071447
9936,0,0.29023076631293243
9937,0,0.2885379108328364
9938,0,0.309672179576173
9939,0,0.35860052062119385
9940,0,0.3375895276881623
9941,0,0.2919294784642682
9942,0,0.2932073395507579
9943,0,0.3189864081218636
9944,0,0.2860096673955756
9945,0,0.2944884678281435
9946,0,0.28980700232207485
9947,0,0.28980700232207485
9948,0,0.3022431654818382
9949,0,0.2860096673955756
9950,0,0.2919294784642682
9951,0,0.28727212882327463
9952,0,0.28727212882327463
9953,0,0.3534104080856878
9954,0,0.30485363818068056
9955,0,0.2864301182402063
9956,0,0.29577285133133063
9957,0,0.28980700232207485
9958,0,0.31276028085830504
9959,0,0.2860096673955756
9960,0,0.3031119151543775
9961,0,0.29878233678433863
9962,0,0.28980700232207485
9963,0,0.2860096673955756
9964,0,0.2860096673955756
9965,0,0.28769368775071447
9966,0,0.2962017004545121
9967,0,0.3398944684401582
9968,0,0.2885379108328364
9969,0,0.45202891042223464
9970,0,0.28769368775071447
9971,0,0.2864301182402063
9972,0,0.2966309094663428
9973,0,0.28685093885089286
9974,0,0.2919294784642682
9975,0,0.28769368775071447
9976,0,0.28769368775071447
9977,0,0.28769368775071447
9978,0,0.2864301182402063
9979,0,0.2860096673955756
9980,0,0.34918944434588556
9981,0,0.3031119151543775
9982,0,0.309672179576173
9983,0,0.28938360479861336
9984,0,0.28980700232207485
9985,0,0.28727212882327463
9986,0,0.2864301182402063
9987,0,0.2860096673955756
9988,0,0.2936340198757334
9989,0,0.2860096673955756
9990,0,0.2860096673955756
9991,0,0.28685093885089286
9992,0,0.33804990320686723
9993,0,0.30485363818068056
9994,0,0.28938360479861336
9995,0,0.3005099094214391
9996,0,0.31764668894090664
9997,0,0.8226211791463041
9998,0,0.2860096673955756
9999,0,0.2860096673955756
10000,0,0.34918944434588556
10001,0,0.2881156152242988
10002,0,0.2864301182402063
10003,0,0.29065489634859504
10004,0,0.28980700232207485
10005,0,0.28938360479861336
10006,0,0.30791512106757285
10007,0,0.29023076631293243
10008,0,0.297920691253493
10009,0,0.2936340198757334
10010,0,0.28938360479861336
10011,0,0.3044176807020502
10012,0,0.2996454107650213
10013,0,0.30007748224607617
10014,0,0.34081857952641476
10015,0,0.3543515401726781
10016,0,0.28685093885089286
10017,0,0.29878233678433863
10018,0,0.28685093885089286
10019,0,0.2864301182402063
10020,0,0.3035468186919418
10021,0,0.28769368775071447
10022,0,0.30616361049931
10023,0,0.2885379108328364
10024,0,0.28769368775071447
10025,0,0.28558958671908674
10026,0,0.29278102224851726
10027,0,0.2860096673955756
10028,0,0.2889605741628576
10029,0,0.3005099094214391
10030,0,0.3339176546538702
10031,0,0.28685093885089286
10032,0,0.2864301182402063
10033,0,0.2860096673955756
10034,0,0.2992136954534728
10035,0,0.28727212882327463
10036,0,0.3459227030149913
10037,0,0.31630998304108876
10038,0,0.2936340198757334
10039,0,0.28727212882327463
10040,0,0.31231809646946257
10041,0,0.8792042360571956
10042,0,0.29878233678433863
10043,0,0.28938360479861336
10044,0,0.2881156152242988
10045,0,0.28558958671908674
10046,0,0.3158650866645654
10047,0,0.309672179576173
10048,0,0.28685093885089286
10049,0,0.32482629813973724
10050,0,0.3074767220136437
10051,0,0.3352922781662854
10052,0,0.2864301182402063
10053,0,0.30703867022525566
10054,0,0.28685093885089286
10055,0,0.29023076631293243
10056,0,0.36334775676880166
10057,0,0.2949162345669887
10058,0,0.29107939200418964
10059,0,0.2860096673955756
10060,0,0.29065489634859504
10061,0,0.2885379108328364
10062,0,0.2885379108328364
10063,0,0.30137582894284365
10064,0,0.28685093885089286
10065,0,0.2944884678281435
10066,0,0.2881156152242988
10067,0,0.2860096673955756
10068,0,0.31542052735124226
10069,0,0.2860096673955756
10070,0,0.2966309094663428
10071,0,0.40172588095939527
10072,0,0.30616361049931
10073,0,0.3009426918136214
10074,0,0.4086698923223646
10075,0,0.28727212882327463
10076,0,0.28727212882327463
10077,0,0.31408887735393964
10078,0,0.2860096673955756
10079,0,0.28558958671908674
10080,0,0.2864301182402063
10081,0,0.28685093885089286
10082,0,0.34220701647198476
10083,0,0.2881156152242988
10084,0,0.3316328822921161
10085,0,0.28769368775071447
10086,0,0.3052899459752695
10087,0,0.41865281710724
10088,0,0.28727212882327463
10089,0,0.2864301182402063
10090,0,0.2864301182402063
10091,0,0.34499199550270293
10092,0,0.30879295890412234
10093,0,0.28769368775071447
10094,0,0.2932073395507579
10095,0,0.28980700232207485
10096,0,0.30180932032703606
10097,0,0.28685093885089286
10098,0,0.29023076631293243
10099,0,0.28938360479861336
10100,0,0.2944884678281435
10101,0,0.29878233678433863
10102,0,0.2860096673955756
10103,0,0.2919294784642682
10104,0,0.32799371780653525
10105,0,0.3791992678586295
10106,0,0.29878233678433863
10107,0,0.28685093885089286
10108,0,0.29534436255138896
10109,0,0.28685093885089286
10110,0,0.294061062782579
10111,0,0.3375895276881623
10112,0,0.2864301182402063
10113,0,0.8294228970464
10114,0,0.2881156152242988
10115,0,0.2860096673955756
10116,0,0.29065489634859504
10117,0,0.2881156152242988
10118,0,0.28727212882327463
10119,0,0.2889605741628576
10120,0,0.30616361049931
10121,0,0.2996454107650213
10122,0,0.30791512106757285
10123,0,0.28769368775071447
10124,0,0.28980700232207485
10125,0,0.3026773639205991
10126,0,0.2860096673955756
10127,0,0.28938360479861336
10128,0,0.29577285133133063
10129,0,0.2881156152242988
10130,0,0.3230234902329263
10131,0,0.2864301182402063
10132,0,0.2966309094663428
10133,0,0.28769368775071447
10134,0,0.2949162345669887
10135,0,0.2936340198757334
10136,0,0.29235506840758974
10137,0,0.2860096673955756
10138,0,0.2885379108328364
10139,0,0.32347370195013075
10140,0,0.2860096673955756
10141,0,0.29107939200418964
10142,0,0.3022431654818382
10143,0,0.34499199550270293
10144,0,0.28980700232207485
10145,0,0.2881156152242988
10146,0,0.30180932032703606
10147,0,0.31231809646946257
10148,0,0.34918944434588556
10149,0,0.3035468186919418
10150,0,0.2864301182402063
10151,0,0.30007748224607617
10152,0,0.28558958671908674
10153,0,0.2919294784642682
10154,0,0.2885379108328364
10155,0,0.29107939200418964
10156,0,0.28685093885089286
10157,0,0.2889605741628576
10158,0,0.28558958671908674
10159,0,0.30007748224607617
10160,0,0.4550893087301078
10161,0,0.3777469327708988
10162,0,0.29235506840758974
10163,0,0.28727212882327463
10164,0,0.2889605741628576
10165,0,0.29835133522823626
10166,0,0.3074767220136437
10167,0,0.4581531032544409
10168,0,0.2864301182402063
10169,0,0.28558958671908674
10170,0,0.28558958671908674
10171,0,0.28769368775071447
10172,0,0.28685093885089286
10173,0,0.297920691253493
10174,0,0.28558958671908674
10175,0,0.28769368775071447
10176,0,0.2860096673955756
10177,0,0.31320280616492474
10178,0,0.3035468186919418
10179,0,0.29150425285256054
10180,0,0.2864301182402063
10181,0,0.28980700232207485
10182,0,0.2970604779099437
10183,0,0.29235506840758974
10184,0,0.29577285133133063
10185,0,0.8820169550389306
10186,0,0.2966309094663428
10187,0,0.31630998304108876
10188,0,0.2881156152242988
10189,0,0.28685093885089286
10190,0,0.29835133522823626
10191,0,0.6173795205451588
10192,0,0.34081857952641476
10193,0,0.30572660358313597
10194,0,0.2949162345669887
10195,0,0.30398207403977
10196,0,0.32347370195013075
10197,0,0.2864301182402063
10198,0,0.2860096673955756
10199,0,0.30007748224607617
10200,0,0.28685093885089286
10201,0,0.3362102497115482
10202,0,0.28938360479861336
10203,0,0.2860096673955756
10204,0,0.28558958671908674
10205,0,0.9914824976774753
10206,0,0.28727212882327463
10207,0,0.28685093885089286
10208,0,0.2864301182402063
10209,0,0.3320892070710335
10210,0,0.2864301182402063
10211,0,0.2881156152242988
10212,0,0.28727212882327463
10213,0,0.28685093885089286
10214,0,0.30703867022525566
10215,0,0.2860096673955756
10216,0,0.28727212882327463
10217,0,0.3074767220136437
10218,0,0.2864301182402063
10219,0,0.297920691253493
10220,0,0.2970604779099437
10221,0,0.3225736063505915
10222,0,0.4236699193544227
10223,0,0.28558958671908674
10224,0,0.30616361049931
10225,0,0.30616361049931
10226,0,0.28769368775071447
10227,0,0.31408887735393964
10228,0,0.2864301182402063
10229,0,0.2864301182402063
10230,0,0.2860096673955756
10231,0,0.2860096673955756
10232,0,0.2864301182402063
10233,0,0.28727212882327463
10234,0,0.28685093885089286
10235,0,0.28938360479861336
10236,0,0.28980700232207485
10237,0,0.2889605741628576
10238,0,0.28769368775071447
10239,0,0.2860096673955756
10240,0,0.2885379108328364
10241,0,0.2864301182402063
10242,0,0.28769368775071447
10243,0,0.2944884678281435
10244,0,0.2885379108328364
10245,0,0.3362102497115482
10246,0,0.2860096673955756
10247,0,0.3662090012144043
10248,0,0.2860096673955756
10249,0,0.28558958671908674
10250,0,0.2919294784642682
10251,0,0.2860096673955756
10252,0,0.32663431299948503
10253,0,0.294061062782579
10254,0,0.2864301182402063
10255,0,0.331176873640313
10256,0,0.34499199550270293
10257,0,0.3149763056586037
10258,0,0.309672179576173
10259,0,0.32708712575067506
10260,0,0.28558958671908674
10261,0,0.41715091221248723
10262,0,0.2889605741628576
10263,0,0.2860096673955756
10264,0,0.29235506840758974
10265,0,0.38600512541489607
10266,0,0.31853950120060526
10267,0,0.2881156152242988
10268,0,0.28558958671908674
10269,0,0.2889605741628576
10270,0,0.28558958671908674
10271,0,0.3482546273287135
10272,0,0.309672179576173
10273,0,0.29878233678433863
10274,0,0.28685093885089286
10275,0,0.29150425285256054
10276,0,0.2885379108328364
10277,0,0.28980700232207485
10278,0,0.29150425285256054
10279,0,0.28727212882327463
10280,0,0.29235506840758974
10281,0,0.3101123071659055
10282,0,0.2860096673955756
10283,0,0.2885379108328364
10284,0,0.28558958671908674
10285,0,0.2864301182402063
10286,0,0.2860096673955756
10287,0,0.2860096673955756
10288,0,0.2889605741628576
10289,0,0.29150425285256054
10290,0,0.29065489634859504
10291,0,0.29278102224851726
10292,0,0.3753312538812629
10293,0,0.5038460041721953
10294,0,0.3357511087886415
10295,0,0.3454572012516353
10296,0,0.5151605789914022
10297,0,0.29023076631293243
10298,0,0.29534436255138896
10299,0,0.2881156152242988
10300,0,0.3035468186919418
10301,0,0.2885379108328364
10302,0,0.2864301182402063
10303,0,0.2881156152242988
10304,0,0.2919294784642682
10305,0,0.2949162345669887
10306,0,0.2864301182402063
10307,0,0.3022431654818382
10308,0,0.310552778888416
10309,0,0.2860096673955756
10310,0,0.34174390235871493
10311,0,0.31231809646946257
10312,0,0.2864301182402063
10313,0,0.4136524849244974
10314,0,0.2932073395507579
10315,0,0.31408887735393964
10316,0,0.3145324221418586
10317,0,0.2966309094663428
10318,0,0.297920691253493
10319,0,0.3252778152139327
10320,0,0.28727212882327463
10321,0,0.3289015944810176
10322,0,0.2860096673955756
10323,0,0.3275402608917663
10324,0,0.2860096673955756
10325,0,0.3394328690012828
10326,0,0.2864301182402063
10327,0,0.2860096673955756
10328,0,0.29023076631293243
10329,0,0.2881156152242988
10330,0,0.28769368775071447
10331,0,0.29577285133133063
10332,0,0.29065489634859504
10333,0,0.2860096673955756
10334,0,0.2949162345669887
10335,0,0.30660096621653254
10336,0,0.2860096673955756
10337,0,0.2860096673955756
10338,0,0.324375106502912
10339,0,0.28685093885089286
10340,0,0.29235506840758974
10341,0,0.31408887735393964
10342,0,0.31408887735393964
10343,0,0.2970604779099437
10344,0,0.2860096673955756
10345,0,0.28685093885089286
10346,0,0.3339176546538702
10347,0,0.2949162345669887
10348,0,0.4688998248142391
10349,0,0.47402808758113346
10350,0,0.2889605741628576
10351,0,0.3676431852396789
10352,0,0.2860096673955756
10353,0,0.34174390235871493
10354,0,0.2864301182402063
10355,0,0.2864301182402063
10356,0,0.28685093885089286
10357,0,0.3052899459752695
10358,0,0.28769368775071447
10359,0,0.28980700232207485
10360,0,0.32708712575067506
10361,0,0.2864301182402063
10362,0,0.28685093885089286
10363,0,0.29235506840758974
10364,0,0.2864301182402063
10365,0,0.3035468186919418
10366,0,0.2864301182402063
10367,0,0.30572660358313597
10368,0,0.29150425285256054
10369,0,0.2885379108328364
10370,0,0.28685093885089286
10371,0,0.38844678297629937
10372,0,0.2889605741628576
10373,0,0.30791512106757285
10374,0,0.3320892070710335
10375,0,0.30485363818068056
10376,0,0.28727212882327463
10377,0,0.4515191901991664
10378,0,0.2860096673955756
10379,0,0.3026773639205991
10380,0,0.28685093885089286
10381,0,0.38113908314449274
10382,0,0.32347370195013075
10383,0,0.2949162345669887
10384,0,0.3026773639205991
10385,0,0.28685093885089286
10386,0,0.2881156152242988
10387,0,0.2881156152242988
10388,0,0.2864301182402063
10389,0,0.2860096673955756
10390,0,0.28685093885089286
10391,0,0.309672179576173
10392,0,0.28727212882327463
10393,0,0.2885379108328364
10394,0,0.2864301182402063
10395,0,0.2864301182402063
10396,0,0.29835133522823626
10397,0,0.3194336481403056
10398,0,0.9896622921844628
10399,0,0.36192073891629545
10400,0,0.2919294784642682
10401,0,0.2949162345669887
10402,0,0.2864301182402063
10403,0,0.29065489634859504
10404,0,0.2860096673955756
10405,0,0.2881156152242988
10406,0,0.32935601299709444
10407,0,0.2889605741628576
10408,0,0.29065489634859504
10409,0,0.2962017004545121
10410,0,0.3031119151543775
10411,0,0.31408887735393964
10412,0,0.2860096673955756
10413,0,0.4271913431623115
10414,0,0.2860096673955756
10415,0,0.2881156152242988
10416,0,0.2860096673955756
10417,0,0.29835133522823626
10418,0,0.331176873640313
10419,0,0.28938360479861336
10420,0,0.3221240508968671
10421,0,0.3695590760210181
10422,0,0.3118762535399359
10423,0,0.2919294784642682
10424,0,0.3459227030149913
10425,0,0.2864301182402063
10426,0,0.2860096673955756
10427,0,0.3753312538812629
10428,0,0.29065489634859504
10429,0,0.2881156152242988
10430,0,0.2974904053261464
10431,0,0.2860096673955756
10432,0,0.32708712575067506
10433,0,0.28685093885089286
10434,0,0.28685093885089286
10435,0,0.3005099094214391
10436,0,0.353880832621945
10437,0,0.2864301182402063
10438,0,0.324375106502912
10439,0,0.988988764067413
10440,0,0.3830826982516626
10441,0,0.2860096673955756
10442,0,0.28685093885089286
10443,0,0.28685093885089286
10444,0,0.2864301182402063
10445,0,0.28727212882327463
10446,0,0.3009426918136214
10447,0,0.29065489634859504
10448,0,0.32347370195013075
10449,0,0.31853950120060526
10450,0,0.2949162345669887
10451,0,0.30791512106757285
10452,0,0.28769368775071447
10453,0,0.3298107507995796
10454,0,0.3031119151543775
10455,0,0.2860096673955756
10456,0,0.2860096673955756
10457,0,0.2992136954534728
10458,0,0.28727212882327463
10459,0,0.29577285133133063
10460,0,0.3777469327708988
10461,0,0.2881156152242988
10462,0,0.32392424090620914
10463,0,0.34174390235871493
10464,0,0.28938360479861336
10465,0,0.32482629813973724
10466,0,0.3482546273287135
10467,0,0.29150425285256054
10468,0,0.4961285567589541
10469,0,0.29065489634859504
10470,0,0.2889605741628576
10471,0,0.2889605741628576
10472,0,0.28685093885089286
10473,0,0.28769368775071447
10474,0,0.28980700232207485
10475,0,0.28558958671908674
10476,0,0.2881156152242988
10477,0,0.3320892070710335
10478,0,0.29235506840758974
10479,0,0.28727212882327463
10480,0,0.2932073395507579
10481,0,0.2974904053261464
10482,0,0.28685093885089286
10483,0,0.2864301182402063
10484,0,0.2860096673955756
10485,0,0.2860096673955756
10486,0,0.2860096673955756
10487,0,0.2864301182402063
10488,0,0.2970604779099437
10489,0,0.29065489634859504
10490,0,0.29835133522823626
10491,0,0.35529380134645455
10492,0,0.34128108981529526
10493,0,0.28769368775071447
10494,0,0.3145324221418586
10495,0,0.2881156152242988
10496,0,0.2860096673955756
10497,0,0.405689249725996
10498,0,0.28685093885089286
10499,0,0.2885379108328364
10500,0,0.2864301182402063
10501,0,0.28685093885089286
10502,0,0.2996454107650213
10503,0,0.28685093885089286
10504,0,0.28727212882327463
10505,0,0.28685093885089286
10506,0,0.29835133522823626
10507,0,0.30007748224607617
10508,0,0.36573146490611014
10509,0,0.32708712575067506
10510,0,0.2885379108328364
10511,0,0.2932073395507579
10512,0,0.2889605741628576
10513,0,0.32799371780653525
10514,0,0.29023076631293243
10515,0,0.3172007847424276
10516,0,0.2881156152242988
10517,0,0.2860096673955756
10518,0,0.29065489634859504
10519,0,0.2864301182402063
10520,0,0.30616361049931
10521,0,0.34732097733962247
10522,0,0.28727212882327463
10523,0,0.29577285133133063
10524,0,0.3850300583070334
10525,0,0.2889605741628576
10526,0,0.29835133522823626
10527,0,0.2936340198757334
10528,0,0.28558958671908674
10529,0,0.2864301182402063
10530,0,0.3009426918136214
10531,0,0.29150425285256054
10532,0,0.2864301182402063
10533,0,0.2944884678281435
10534,0,0.28727212882327463
10535,0,0.2932073395507579
10536,0,0.28769368775071447
10537,0,0.2889605741628576
10538,0,0.3074767220136437
10539,0,0.30660096621653254
10540,0,0.31320280616492474
10541,0,0.4413475328068533
10542,0,0.3005099094214391
10543,0,0.28685093885089286
10544,0,0.29065489634859504
10545,0,0.2860096673955756
10546,0,0.2860096673955756
10547,0,0.28685093885089286
10548,0,0.28980700232207485
10549,0,0.28727212882327463
10550,0,0.3009426918136214
10551,0,0.28980700232207485
10552,0,0.29150425285256054
10553,0,0.30572660358313597
10554,0,0.2974904053261464
10555,0,0.28727212882327463
10556,0,0.37436670969955627
10557,0,0.28727212882327463
10558,0,0.2860096673955756
10559,0,0.28558958671908674
10560,0,0.2936340198757334
10561,0,0.28727212882327463
10562,0,0.29065489634859504
10563,0,0.28938360479861336
10564,0,0.2860096673955756
10565,0,0.30007748224607617
10566,0,0.99999997566258
10567,0,0.2860096673955756
10568,0,0.30616361049931
10569,0,0.31764668894090664
10570,0,0.2860096673955756
10571,0,0.294061062782579
10572,0,0.2885379108328364
10573,0,0.2970604779099437
10574,0,0.2881156152242988
10575,0,0.29878233678433863
10576,0,0.28685093885089286
10577,0,0.2962017004545121
10578,0,0.2962017004545121
10579,0,0.29065489634859504
10580,0,0.3044176807020502
10581,0,0.48121662838618073
10582,0,0.36573146490611014
10583,0,0.2962017004545121
10584,0,0.2864301182402063
10585,0,0.3158650866645654
10586,0,0.2860096673955756
10587,0,0.28558958671908674
10588,0,0.2860096673955756
10589,0,0.2885379108328364
10590,0,0.29150425285256054
10591,0,0.2885379108328364
10592,0,0.28727212882327463
10593,0,0.31630998304108876
10594,0,0.28558958671908674
10595,0,0.2864301182402063
10596,0,0.321674824463237
10597,0,0.28685093885089286
10598,0,0.28727212882327463
10599,0,0.344062474853866
10600,0,0.28769368775071447
10601,0,0.2860096673955756
10602,0,0.2860096673955756
10603,0,0.28938360479861336
10604,0,0.28685093885089286
10605,0,0.32572965712049634
10606,0,0.2936340198757334
10607,0,0.2860096673955756
10608,0,0.28727212882327463
10609,0,0.28980700232207485
10610,0,0.28980700232207485
10611,0,0.3362102497115482
10612,0,0.2932073395507579
10613,0,0.29235506840758974
10614,0,0.2860096673955756
10615,0,0.2860096673955756
10616,0,0.28558958671908674
10617,0,0.28727212882327463
10618,0,0.2889605741628576
10619,0,0.2864301182402063
10620,0,0.2860096673955756
10621,0,0.3316328822921161
10622,0,0.29150425285256054
10623,0,0.28727212882327463
10624,0,0.29065489634859504
10625,0,0.2966309094663428
10626,0,0.2860096673955756
10627,0,0.29577285133133063
10628,0,0.3101123071659055
10629,0,0.32663431299948503
10630,0,0.2889605741628576
10631,0,0.28769368775071447
10632,0,0.28685093885089286
10633,0,0.2889605741628576
10634,0,0.36334775676880166
10635,0,0.2860096673955756
10636,0,0.2860096673955756
10637,0,0.2932073395507579
10638,0,0.29065489634859504
10639,0,0.28727212882327463
10640,0,0.2860096673955756
10641,0,0.2860096673955756
10642,0,0.2889605741628576
10643,0,0.2966309094663428
10644,0,0.2936340198757334
10645,0,0.2889605741628576
10646,0,0.2881156152242988
10647,0,0.28769368775071447
10648,0,0.3830826982516626
10649,0,0.30879295890412234
10650,0,0.28685093885089286
10651,0,0.28558958671908674
10652,0,0.297920691253493
10653,0,0.29534436255138896
10654,0,0.2864301182402063
10655,0,0.2885379108328364
10656,0,0.2881156152242988
10657,0,0.29235506840758974
10658,0,0.2864301182402063
10659,0,0.2860096673955756
10660,0,0.28727212882327463
10661,0,0.294061062782579
10662,0,0.2864301182402063
10663,0,0.2932073395507579
10664,0,0.28727212882327463
10665,0,0.32935601299709444
10666,0,0.2881156152242988
10667,0,0.352000839954973
10668,0,0.28558958671908674
10669,0,0.2860096673955756
10670,0,0.40916732596361344
10671,0,0.28769368775071447
10672,0,0.30180932032703606
10673,0,0.2881156152242988
10674,0,0.2860096673955756
10675,0,0.2860096673955756
10676,0,0.2889605741628576
10677,0,0.2860096673955756
10678,0,0.28685093885089286
10679,0,0.2881156152242988
10680,0,0.29235506840758974
10681,0,0.38746944036017955
10682,0,0.2860096673955756
10683,0,0.31364567184550257
10684,0,0.2864301182402063
10685,0,0.2864301182402063
10686,0,0.28685093885089286
10687,0,0.2860096673955756
10688,0,0.4832720570282757
10689,0,0.28685093885089286
10690,0,0.28938360479861336
10691,0,0.2949162345669887
10692,0,0.3307211817519354
10693,0,0.29107939200418964
10694,0,0.2881156152242988
10695,0,0.2944884678281435
10696,0,0.3026773639205991
10697,0,0.30180932032703606
10698,0,0.47556768503093666
10699,0,0.29577285133133063
10700,0,0.2860096673955756
10701,0,0.2860096673955756
10702,0,0.31630998304108876
10703,0,0.29065489634859504
10704,0,0.36239614245599994
10705,0,0.31276028085830504
10706,0,0.3074767220136437
10707,0,0.3705185692658369
10708,0,0.28558958671908674
10709,0,0.28558958671908674
10710,0,0.2992136954534728
10711,0,0.2974904053261464
10712,0,0.29577285133133063
10713,0,0.2860096673955756
10714,0,0.2864301182402063
10715,0,0.2962017004545121
10716,0,0.297920691253493
10717,0,0.29065489634859504
10718,0,0.30791512106757285
10719,0,0.32844749587651917
10720,0,0.2860096673955756
10721,0,0.2932073395507579
10722,0,0.2860096673955756
10723,0,0.2885379108328364
10724,0,0.28938360479861336
10725,0,0.29150425285256054
10726,0,0.29150425285256054
10727,0,0.2860096673955756
10728,0,0.30137582894284365
10729,0,0.2944884678281435
10730,0,0.33346007177403014
10731,0,0.28980700232207485
10732,0,0.28727212882327463
10733,0,0.29235506840758974
10734,0,0.33300280245385405
10735,0,0.3109935942135783
10736,0,0.30835386687063177
10737,0,0.29023076631293243
10738,0,0.2864301182402063
10739,0,0.2864301182402063
10740,0,0.2881156152242988
10741,0,0.43122486239572355
10742,0,0.28727212882327463
10743,0,0.2974904053261464
10744,0,0.29278102224851726
10745,0,0.30485363818068056
10746,0,0.32347370195013075
10747,0,0.2996454107650213
10748,0,0.28685093885089286
10749,0,0.2860096673955756
10750,0,0.30485363818068056
10751,0,0.2860096673955756
10752,0,0.3454572012516353
10753,0,0.2860096673955756
10754,0,0.2860096673955756
10755,0,0.2949162345669887
10756,0,0.2864301182402063
10757,0,0.2944884678281435
10758,0,0.2860096673955756
10759,0,0.2889605741628576
10760,0,0.294061062782579
10761,0,0.2885379108328364
10762,0,0.3225736063505915
10763,0,0.3198812206802813
10764,0,0.29835133522823626
10765,0,0.3031119151543775
10766,0,0.2860096673955756
10767,0,0.29065489634859504
10768,0,0.28558958671908674
10769,0,0.3145324221418586
10770,0,0.32392424090620914
10771,0,0.29150425285256054
10772,0,0.29065489634859504
10773,0,0.29278102224851726
10774,0,0.2864301182402063
10775,0,0.2860096673955756
10776,0,0.28558958671908674
10777,0,0.28685093885089286
10778,0,0.2966309094663428
10779,0,0.28727212882327463
10780,0,0.28769368775071447
10781,0,0.28685093885089286
10782,0,0.28685093885089286
10783,0,0.2864301182402063
10784,0,0.2864301182402063
10785,0,0.2860096673955756
10786,0,0.2860096673955756
10787,0,0.28980700232207485
10788,0,0.28558958671908674
10789,0,0.2881156152242988
10790,0,0.2860096673955756
10791,0,0.321674824463237
10792,0,0.3230234902329263
10793,0,0.29235506840758974
10794,0,0.28769368775071447
10795,0,0.2944884678281435
10796,0,0.2919294784642682
10797,0,0.32935601299709444
10798,0,0.28685093885089286
10799,0,0.2860096673955756
10800,0,0.30879295890412234
10801,0,0.3398944684401582
10802,0,0.2860096673955756
10803,0,0.2919294784642682
10804,0,0.29278102224851726
10805,0,0.2974904053261464
10806,0,0.2860096673955756
10807,0,0.3149763056586037
10808,0,0.28558958671908674
10809,0,0.3403563721745892
10810,0,0.344062474853866
10811,0,0.31764668894090664
10812,0,0.2860096673955756
10813,0,0.3252778152139327
10814,0,0.2860096673955756
10815,0,0.28727212882327463
10816,0,0.3343755504459711
10817,0,0.2974904053261464
10818,0,0.3394328690012828
10819,0,0.30923239664705965
10820,0,0.2885379108328364
10821,0,0.31408887735393964
10822,0,0.3529402673040738
10823,0,0.2860096673955756
10824,0,0.29107939200418964
10825,0,0.29534436255138896
10826,0,0.29150425285256054
10827,0,0.2860096673955756
10828,0,0.2889605741628576
10829,0,0.2864301182402063
10830,0,0.2860096673955756
10831,0,0.32392424090620914
10832,0,0.2860096673955756
10833,0,0.309672179576173
10834,0,0.29065489634859504
10835,0,0.2885379108328364
10836,0,0.2860096673955756
10837,0,0.352000839954973
10838,0,0.28727212882327463
10839,0,0.3194336481403056
10840,0,0.3052899459752695
10841,0,0.29065489634859504
10842,0,0.37871491414488256
10843,0,0.29150425285256054
10844,0,0.2932073395507579
10845,0,0.28727212882327463
10846,0,0.2885379108328364
10847,0,0.2860096673955756
10848,0,0.2864301182402063
10849,0,0.3167552159210535
10850,0,0.33346007177403014
10851,0,0.3022431654818382
10852,0,0.28938360479861336
10853,0,0.2864301182402063
10854,0,0.3052899459752695
10855,0,0.31630998304108876
10856,0,0.32844749587651917
10857,0,0.29278102224851726
10858,0,0.2864301182402063
10859,0,0.29534436255138896
10860,0,0.3320892070710335
10861,0,0.28769368775071447
10862,0,0.2966309094663428
10863,0,0.2864301182402063
10864,0,0.2864301182402063
10865,0,0.28727212882327463
10866,0,0.28769368775071447
10867,0,0.2919294784642682
10868,0,0.2860096673955756
10869,0,0.2885379108328364
10870,0,0.28727212882327463
10871,0,0.29534436255138896
10872,0,0.6081012419934476
10873,0,0.3101123071659055
10874,0,0.2881156152242988
10875,0,0.8346001988430449
10876,0,0.29150425285256054
10877,0,0.35670929709150134
10878,0,0.29150425285256054
10879,0,0.28558958671908674
10880,0,0.2860096673955756
10881,0,0.2974904053261464
10882,0,0.28769368775071447
10883,0,0.29835133522823626
10884,0,0.2860096673955756
10885,0,0.28769368775071447
10886,0,0.3357511087886415
10887,0,0.3729217649427659
10888,0,0.3212259276389272
10889,0,0.2966309094663428
10890,0,0.368600612529255
10891,0,0.29534436255138896
10892,0,0.2860096673955756
10893,0,0.29235506840758974
10894,0,0.2864301182402063
10895,0,0.2864301182402063
10896,0,0.28727212882327463
10897,0,0.2860096673955756
10898,0,0.2864301182402063
10899,0,0.2919294784642682
10900,0,0.39138417009108106
10901,0,0.2860096673955756
10902,0,0.3044176807020502
10903,0,0.2889605741628576
10904,0,0.2864301182402063
10905,0,0.28980700232207485
10906,0,0.29107939200418964
10907,0,0.4499906439487571
10908,0,0.2860096673955756
10909,0,0.29065489634859504
10910,0,0.28769368775071447
10911,0,0.30398207403977
10912,0,0.3275402608917663
10913,0,0.2860096673955756
10914,0,0.28727212882327463
10915,0,0.2885379108328364
10916,0,0.2860096673955756
10917,0,0.28727212882327463
10918,0,0.309672179576173
10919,0,0.2885379108328364
10920,0,0.28727212882327463
10921,0,0.29835133522823626
10922,0,0.29835133522823626
10923,0,0.3044176807020502
10924,0,0.34174390235871493
10925,0,0.2974904053261464
10926,0,0.28685093885089286
10927,0,0.29235506840758974
10928,0,0.28980700232207485
10929,0,0.28685093885089286
10930,0,0.28938360479861336
10931,0,0.28727212882327463
10932,0,0.30180932032703606
10933,0,0.2996454107650213
10934,0,0.2860096673955756
10935,0,0.29278102224851726
10936,0,0.30703867022525566
10937,0,0.2881156152242988
10938,0,0.2860096673955756
10939,0,0.3307211817519354
10940,0,0.3389715745339429
10941,0,0.2962017004545121
10942,0,0.2885379108328364
10943,0,0.35907401714938103
10944,0,0.3302658072610707
10945,0,0.33804990320686723
10946,0,0.28558958671908674
10947,0,0.28558958671908674
10948,0,0.28558958671908674
10949,0,0.28558958671908674
10950,0,0.29065489634859504
10951,0,0.3052899459752695
10952,0,0.2860096673955756
10953,0,0.2864301182402063
10954,0,0.2992136954534728
10955,0,0.2860096673955756
10956,0,0.2864301182402063
10957,0,0.30180932032703606
10958,0,0.29577285133133063
10959,0,0.3052899459752695
10960,0,0.2864301182402063
10961,0,0.31853950120060526
10962,0,0.3052899459752695
10963,0,0.28938360479861336
10964,0,0.2881156152242988
10965,0,0.29023076631293243
10966,0,0.28685093885089286
10967,0,0.2860096673955756
10968,0,0.28685093885089286
10969,0,0.28558958671908674
10970,0,0.31542052735124226
10971,0,0.2864301182402063
10972,0,0.3252778152139327
10973,0,0.30660096621653254
10974,0,0.29534436255138896
10975,0,0.30180932032703606
10976,0,0.28769368775071447
10977,0,0.33804990320686723
10978,0,0.2860096673955756
10979,0,0.28727212882327463
10980,0,0.28558958671908674
10981,0,0.37823080216779725
10982,0,0.29107939200418964
10983,0,0.29065489634859504
10984,0,0.28769368775071447
10985,0,0.2864301182402063
10986,0,0.2944884678281435
10987,0,0.309672179576173
10988,0,0.2881156152242988
10989,0,0.28558958671908674
10990,0,0.2860096673955756
10991,0,0.2860096673955756
10992,0,0.2864301182402063
10993,0,0.28769368775071447
10994,0,0.30923239664705965
10995,0,0.3145324221418586
10996,0,0.2860096673955756
10997,0,0.3035468186919418
10998,0,0.2864301182402063
10999,0,0.2974904053261464
11000,0,0.2936340198757334
11001,0,0.28558958671908674
11002,0,0.2864301182402063
11003,0,0.29150425285256054
11004,0,0.2919294784642682
11005,0,0.2864301182402063
11006,0,0.2864301182402063
11007,0,0.28938360479861336
11008,0,0.2860096673955756
11009,0,0.2949162345669887
11010,0,0.2860096673955756
11011,0,0.2974904053261464
11012,0,0.2885379108328364
11013,0,0.29107939200418964
11014,0,0.28558958671908674
11015,0,0.28558958671908674
11016,0,0.28558958671908674
11017,0,0.28980700232207485
11018,0,0.3289015944810176
11019,0,0.28558958671908674
11020,0,0.28769368775071447
11021,0,0.2864301182402063
11022,0,0.3026773639205991
11023,0,0.2860096673955756
11024,0,0.28685093885089286
11025,0,0.2881156152242988
11026,0,0.30616361049931
11027,0,0.29835133522823626
11028,0,0.28769368775071447
11029,0,0.2864301182402063
11030,0,0.2860096673955756
11031,0,0.2860096673955756
11032,0,0.28558958671908674
11033,0,0.3167552159210535
11034,0,0.31231809646946257
11035,0,0.2944884678281435
11036,0,0.2881156152242988
11037,0,0.28685093885089286
11038,0,0.29065489634859504
11039,0,0.29534436255138896
11040,0,0.2919294784642682
11041,0,0.2860096673955756
11042,0,0.28938360479861336
11043,0,0.32663431299948503
11044,0,0.5717762463857836
11045,0,0.28685093885089286
11046,0,0.2860096673955756
11047,0,0.3557653534787258
11048,0,0.28685093885089286
11049,0,0.34918944434588556
11050,0,0.2881156152242988
11051,0,0.29150425285256054
11052,0,0.2885379108328364
11053,0,0.29065489634859504
11054,0,0.29065489634859504
11055,0,0.28769368775071447
11056,0,0.30703867022525566
11057,0,0.2966309094663428
11058,0,0.2860096673955756
11059,0,0.2864301182402063
11060,0,0.28727212882327463
11061,0,0.2860096673955756
11062,0,0.2936340198757334
11063,0,0.297920691253493
11064,0,0.29065489634859504
11065,0,0.310552778888416
11066,0,0.3009426918136214
11067,0,0.3149763056586037
11068,0,0.294061062782579
11069,0,0.3194336481403056
11070,0,0.28938360479861336
11071,0,0.3261818232521789
11072,0,0.2885379108328364
11073,0,0.2860096673955756
11074,0,0.34918944434588556
11075,0,0.2860096673955756
11076,0,0.2936340198757334
11077,0,0.2860096673955756
11078,0,0.29150425285256054
11079,0,0.2889605741628576
11080,0,0.2974904053261464
11081,0,0.2864301182402063
11082,0,0.2860096673955756
11083,0,0.28769368775071447
11084,0,0.3005099094214391
11085,0,0.3145324221418586
11086,0,0.2864301182402063
11087,0,0.29577285133133063
11088,0,0.2860096673955756
11089,0,0.2860096673955756
11090,0,0.29534436255138896
11091,0,0.2996454107650213
11092,0,0.28685093885089286
11093,0,0.2864301182402063
11094,0,0.28685093885089286
11095,0,0.2864301182402063
11096,0,0.28558958671908674
11097,0,0.30791512106757285
11098,0,0.2860096673955756
11099,0,0.2860096673955756
11100,0,0.2860096673955756
11101,0,0.2962017004545121
11102,0,0.2966309094663428
11103,0,0.2860096673955756
11104,0,0.2864301182402063
11105,0,0.28727212882327463
11106,0,0.3676431852396789
11107,0,0.3343755504459711
11108,0,0.30923239664705965
11109,0,0.29878233678433863
11110,0,0.28685093885089286
11111,0,0.3167552159210535
11112,0,0.2889605741628576
11113,0,0.31630998304108876
11114,0,0.2864301182402063
11115,0,0.29878233678433863
11116,0,0.29023076631293243
11117,0,0.31276028085830504
11118,0,0.2864301182402063
11119,0,0.28727212882327463
11120,0,0.2936340198757334
11121,0,0.4383052136642176
11122,0,0.29150425285256054
11123,0,0.30007748224607617
11124,0,0.3158650866645654
11125,0,0.2860096673955756
11126,0,0.2936340198757334
11127,0,0.36097074295642356
11128,0,0.2889605741628576
11129,0,0.29023076631293243
11130,0,0.2860096673955756
11131,0,0.2936340198757334
11132,0,0.294061062782579
11133,0,0.2944884678281435
11134,0,0.28727212882327463
11135,0,0.28685093885089286
11136,0,0.28685093885089286
11137,0,0.2919294784642682
11138,0,0.2860096673955756
11139,0,0.3366697002765647
11140,0,0.2889605741628576
11141,0,0.2885379108328364
11142,0,0.2885379108328364
11143,0,0.32482629813973724
11144,0,0.28769368775071447
11145,0,0.29278102224851726
11146,0,0.2864301182402063
11147,0,0.28685093885089286
11148,0,0.2881156152242988
11149,0,0.28727212882327463
11150,0,0.3101123071659055
11151,0,0.2885379108328364
11152,0,0.2889605741628576
11153,0,0.28727212882327463
11154,0,0.2944884678281435
11155,0,0.2881156152242988
11156,0,0.2919294784642682
11157,0,0.40767558686650945
11158,0,0.33346007177403014
11159,0,0.28727212882327463
11160,0,0.28558958671908674
11161,0,0.29107939200418964
11162,0,0.2860096673955756
11163,0,0.28769368775071447
11164,0,0.28685093885089286
11165,0,0.321674824463237
11166,0,0.28685093885089286
11167,0,0.3031119151543775
11168,0,0.28685093885089286
11169,0,0.2860096673955756
11170,0,0.2881156152242988
11171,0,0.28558958671908674
11172,0,0.3316328822921161
11173,0,0.297920691253493
11174,0,0.2860096673955756
11175,0,0.2881156152242988
11176,0,0.2864301182402063
11177,0,0.28769368775071447
11178,0,0.29023076631293243
11179,0,0.2860096673955756
11180,0,0.2919294784642682
11181,0,0.28685093885089286
11182,0,0.48070286782142263
11183,0,0.31231809646946257
11184,0,0.28685093885089286
11185,0,0.29023076631293243
11186,0,0.29150425285256054
11187,0,0.28685093885089286
11188,0,0.28769368775071447
11189,0,0.2881156152242988
11190,0,0.29150425285256054
11191,0,0.28685093885089286
11192,0,0.28938360479861336
11193,0,0.3445270864701711
11194,0,0.2881156152242988
11195,0,0.33346007177403014
11196,0,0.2881156152242988
11197,0,0.29835133522823626
11198,0,0.2864301182402063
11199,0,0.2864301182402063
11200,0,0.2860096673955756
11201,0,0.352000839954973
11202,0,0.29023076631293243
11203,0,0.2860096673955756
11204,0,0.29065489634859504
11205,0,0.29065489634859504
11206,0,0.3022431654818382
11207,0,0.2860096673955756
11208,0,0.2992136954534728
11209,0,0.29235506840758974
11210,0,0.2881156152242988
11211,0,0.28769368775071447
11212,0,0.2932073395507579
11213,0,0.2860096673955756
11214,0,0.3172007847424276
11215,0,0.2860096673955756
11216,0,0.2885379108328364
11217,0,0.28727212882327463
11218,0,0.2860096673955756
11219,0,0.28558958671908674
11220,0,0.29235506840758974
11221,0,0.30137582894284365
11222,0,0.30616361049931
11223,0,0.2932073395507579
11224,0,0.30572660358313597
11225,0,0.2860096673955756
11226,0,0.29534436255138896
11227,0,0.28727212882327463
11228,0,0.28769368775071447
11229,0,0.28980700232207485
11230,0,0.2860096673955756
11231,0,0.2885379108328364
11232,0,0.2936340198757334
11233,0,0.2860096673955756
11234,0,0.2966309094663428
11235,0,0.29150425285256054
11236,0,0.3403563721745892
11237,0,0.3026773639205991
11238,0,0.2889605741628576
11239,0,0.2936340198757334
11240,0,0.2860096673955756
11241,0,0.2860096673955756
11242,0,0.28938360479861336
11243,0,0.28938360479861336
11244,0,0.2860096673955756
11245,0,0.2889605741628576
11246,0,0.28558958671908674
11247,0,0.3230234902329263
11248,0,0.309672179576173
11249,0,0.28938360479861336
11250,0,0.2860096673955756
11251,0,0.2864301182402063
11252,0,0.2992136954534728
11253,0,0.3194336481403056
11254,0,0.28558958671908674
11255,0,0.2860096673955756
11256,0,0.2881156152242988
11257,0,0.28727212882327463
11258,0,0.2889605741628576
11259,0,0.2860096673955756
11260,0,0.2881156152242988
11261,0,0.2889605741628576
11262,0,0.3357511087886415
11263,0,0.2860096673955756
11264,0,0.29065489634859504
11265,0,0.28558958671908674
11266,0,0.29023076631293243
11267,0,0.28727212882327463
11268,0,0.2860096673955756
11269,0,0.28727212882327463
11270,0,0.28769368775071447
11271,0,0.3005099094214391
11272,0,0.29878233678433863
11273,0,0.2864301182402063
11274,0,0.28980700232207485
11275,0,0.28558958671908674
11276,0,0.35623718564393586
11277,0,0.2860096673955756
11278,0,0.30398207403977
11279,0,0.2881156152242988
11280,0,0.28727212882327463
11281,0,0.28938360479861336
11282,0,0.2864301182402063
11283,0,0.2864301182402063
11284,0,0.30137582894284365
11285,0,0.2860096673955756
11286,0,0.28558958671908674
11287,0,0.2864301182402063
11288,0,0.2860096673955756
11289,0,0.2962017004545121
11290,0,0.2860096673955756
11291,0,0.2860096673955756
11292,0,0.294061062782579
11293,0,0.28558958671908674
11294,0,0.31231809646946257
11295,0,0.2881156152242988
11296,0,0.2864301182402063
11297,0,0.2860096673955756
11298,0,0.2889605741628576
11299,0,0.2881156152242988
11300,0,0.2949162345669887
11301,0,0.28558958671908674
11302,0,0.30791512106757285
11303,0,0.3074767220136437
11304,0,0.34128108981529526
11305,0,0.2860096673955756
11306,0,0.29577285133133063
11307,0,0.2860096673955756
11308,0,0.29023076631293243
11309,0,0.310552778888416
11310,0,0.297920691253493
11311,0,0.2860096673955756
11312,0,0.2864301182402063
11313,0,0.28769368775071447
11314,0,0.3031119151543775
11315,0,0.4216611286726973
11316,0,0.28685093885089286
11317,0,0.3114347526089826
11318,0,0.2860096673955756
11319,0,0.2881156152242988
11320,0,0.2860096673955756
11321,0,0.5545640828292107
11322,0,0.2860096673955756
11323,0,0.2881156152242988
11324,0,0.2864301182402063
11325,0,0.3496572886962953
11326,0,0.3035468186919418
11327,0,0.32392424090620914
11328,0,0.4266878218866563
11329,0,0.2864301182402063
11330,0,0.29235506840758974
11331,0,0.29023076631293243
11332,0,0.29150425285256054
11333,0,0.3118762535399359
11334,0,0.30180932032703606
11335,0,0.28727212882327463
11336,0,0.2936340198757334
11337,0,0.3534104080856878
11338,0,0.31853950120060526
11339,0,0.31853950120060526
11340,0,0.2932073395507579
11341,0,0.3366697002765647
11342,0,0.28558958671908674
11343,0,0.29878233678433863
11344,0,0.28727212882327463
11345,0,0.2860096673955756
11346,0,0.2881156152242988
11347,0,0.3557653534787258
11348,0,0.3459227030149913
11349,0,0.2932073395507579
11350,0,0.31630998304108876
11351,0,0.444902463159631
11352,0,0.28685093885089286
11353,0,0.30923239664705965
11354,0,0.2881156152242988
11355,0,0.310552778888416
11356,0,0.29065489634859504
11357,0,0.2860096673955756
11358,0,0.2992136954534728
11359,0,0.30703867022525566
11360,0,0.2966309094663428
11361,0,0.29065489634859504
11362,0,0.3548225299956295
11363,0,0.3005099094214391
11364,0,0.28769368775071447
11365,0,0.2864301182402063
11366,0,0.2944884678281435
11367,0,0.294061062782579
11368,0,0.2881156152242988
11369,0,0.2860096673955756
11370,0,0.3005099094214391
11371,0,0.2881156152242988
11372,0,0.2860096673955756
11373,0,0.3389715745339429
11374,0,0.310552778888416
11375,0,0.2949162345669887
11376,0,0.2889605741628576
11377,0,0.2864301182402063
11378,0,0.2944884678281435
11379,0,0.30007748224607617
11380,0,0.28558958671908674
11381,0,0.3459227030149913
11382,0,0.2881156152242988
11383,0,0.29065489634859504
11384,0,0.29577285133133063
11385,0,0.2885379108328364
11386,0,0.2860096673955756
11387,0,0.29065489634859504
11388,0,0.3595477884130325
11389,0,0.29878233678433863
11390,0,0.2860096673955756
11391,0,0.2881156152242988
11392,0,0.28938360479861336
11393,0,0.28558958671908674
11394,0,0.29278102224851726
11395,0,0.2860096673955756
11396,0,0.36097074295642356
11397,0,0.2860096673955756
11398,0,0.2974904053261464
11399,0,0.2860096673955756
11400,0,0.2881156152242988
11401,0,0.2860096673955756
11402,0,0.28685093885089286
11403,0,0.2860096673955756
11404,0,0.28558958671908674
11405,0,0.28558958671908674
11406,0,0.3026773639205991
11407,0,0.2860096673955756
11408,0,0.2962017004545121
11409,0,0.8525090487769806
11410,0,0.2885379108328364
11411,0,0.2949162345669887
11412,0,0.31542052735124226
11413,0,0.3109935942135783
11414,0,0.2860096673955756
11415,0,0.3114347526089826
11416,0,0.31764668894090664
11417,0,0.2885379108328364
11418,0,0.2881156152242988
11419,0,0.29235506840758974
11420,0,0.2944884678281435
11421,0,0.2885379108328364
11422,0,0.2860096673955756
11423,0,0.2864301182402063
11424,0,0.2881156152242988
11425,0,0.30572660358313597
11426,0,0.28769368775071447
11427,0,0.30616361049931
11428,0,0.310552778888416
11429,0,0.2860096673955756
11430,0,0.2860096673955756
11431,0,0.2881156152242988
11432,0,0.2860096673955756
11433,0,0.29023076631293243
11434,0,0.28938360479861336
11435,0,0.2860096673955756
11436,0,0.2864301182402063
11437,0,0.29023076631293243
11438,0,0.2962017004545121
11439,0,0.28980700232207485
11440,0,0.28769368775071447
11441,0,0.297920691253493
11442,0,0.2864301182402063
11443,0,0.2860096673955756
11444,0,0.297920691253493
11445,0,0.2996454107650213
11446,0,0.31408887735393964
11447,0,0.2864301182402063
11448,0,0.2860096673955756
11449,0,0.32799371780653525
11450,0,0.3307211817519354
11451,0,0.28558958671908674
11452,0,0.28685093885089286
11453,0,0.2860096673955756
11454,0,0.30398207403977
11455,0,0.2919294784642682
11456,0,0.4066820368190102
11457,0,0.28558958671908674
11458,0,0.28938360479861336
11459,0,0.3221240508968671
11460,0,0.2864301182402063
11461,0,0.28769368775071447
11462,0,0.3198812206802813
11463,0,0.28938360479861336
11464,0,0.29107939200418964
11465,0,0.369079715152198
11466,0,0.32392424090620914
11467,0,0.28685093885089286
11468,0,0.28769368775071447
11469,0,0.30485363818068056
11470,0,0.2864301182402063
11471,0,0.28769368775071447
11472,0,0.28558958671908674
11473,0,0.28685093885089286
11474,0,0.28685093885089286
11475,0,0.3005099094214391
11476,0,0.29150425285256054
11477,0,0.2860096673955756
11478,0,0.30137582894284365
11479,0,0.29023076631293243
11480,0,0.29835133522823626
11481,0,0.2860096673955756
11482,0,0.2864301182402063
11483,0,0.2864301182402063
11484,0,0.29065489634859504
11485,0,0.2881156152242988
11486,0,0.28938360479861336
11487,0,0.2860096673955756
11488,0,0.2860096673955756
11489,0,0.3275402608917663
11490,0,0.28558958671908674
11491,0,0.28769368775071447
11492,0,0.28769368775071447
11493,0,0.30923239664705965
11494,0,0.33300280245385405
11495,0,0.2864301182402063
11496,0,0.31364567184550257
11497,0,0.29278102224851726
11498,0,0.2860096673955756
11499,0,0.28727212882327463
11500,0,0.2864301182402063
11501,0,0.2864301182402063
11502,0,0.3194336481403056
11503,0,0.2864301182402063
11504,0,0.2860096673955756
11505,0,0.28938360479861336
11506,0,0.2881156152242988
11507,0,0.31231809646946257
11508,0,0.28769368775071447
11509,0,0.3118762535399359
11510,0,0.30923239664705965
11511,0,0.31276028085830504
11512,0,0.2864301182402063
11513,0,0.2966309094663428
11514,0,0.2860096673955756
11515,0,0.3298107507995796
11516,0,0.2919294784642682
11517,0,0.2860096673955756
11518,0,0.2881156152242988
11519,0,0.28558958671908674
11520,0,0.2860096673955756
11521,0,0.297920691253493
11522,0,0.3167552159210535
11523,0,0.2889605741628576
11524,0,0.3022431654818382
11525,0,0.30835386687063177
11526,0,0.2885379108328364
11527,0,0.38746944036017955
11528,0,0.28558958671908674
11529,0,0.3394328690012828
11530,0,0.28938360479861336
11531,0,0.29235506840758974
11532,0,0.2860096673955756
11533,0,0.30660096621653254
11534,0,0.2860096673955756
11535,0,0.28938360479861336
11536,0,0.2864301182402063
11537,0,0.3676431852396789
11538,0,0.39826842082562175
11539,0,0.2860096673955756
11540,0,0.29835133522823626
11541,0,0.2970604779099437
11542,0,0.28980700232207485
11543,0,0.30398207403977
11544,0,0.2944884678281435
11545,0,0.3026773639205991
11546,0,0.2860096673955756
11547,0,0.28727212882327463
11548,0,0.2864301182402063
11549,0,0.28558958671908674
11550,0,0.28558958671908674
11551,0,0.2936340198757334
11552,0,0.324375106502912
11553,0,0.2864301182402063
11554,0,0.29577285133133063
11555,0,0.29150425285256054
11556,0,0.29878233678433863
11557,0,0.2944884678281435
11558,0,0.28558958671908674
11559,0,0.3230234902329263
11560,0,0.3230234902329263
11561,0,0.28980700232207485
11562,0,0.3459227030149913
11563,0,0.2885379108328364
11564,0,0.3101123071659055
11565,0,0.2996454107650213
11566,0,0.2881156152242988
11567,0,0.29023076631293243
11568,0,0.28558958671908674
11569,0,0.2889605741628576
11570,0,0.2936340198757334
11571,0,0.31408887735393964
11572,0,0.2889605741628576
11573,0,0.2889605741628576
11574,0,0.2860096673955756
11575,0,0.2860096673955756
11576,0,0.2936340198757334
11577,0,0.29107939200418964
11578,0,0.28769368775071447
11579,0,0.28685093885089286
11580,0,0.2860096673955756
11581,0,0.31364567184550257
11582,0,0.2919294784642682
11583,0,0.2860096673955756
11584,0,0.2936340198757334
11585,0,0.29278102224851726
11586,0,0.2919294784642682
11587,0,0.37484885757432707
11588,0,0.2881156152242988
11589,0,0.3101123071659055
11590,0,0.31320280616492474
11591,0,0.30180932032703606
11592,0,0.3348337585007178
11593,0,0.28685093885089286
11594,0,0.31276028085830504
11595,0,0.30616361049931
11596,0,0.4637781223055766
11597,0,0.3114347526089826
11598,0,0.31320280616492474
11599,0,0.2962017004545121
11600,0,0.29065489634859504
11601,0,0.4388119511770192
11602,0,0.28685093885089286
11603,0,0.30791512106757285
11604,0,0.29278102224851726
11605,0,0.28558958671908674
11606,0,0.29065489634859504
11607,0,0.3022431654818382
11608,0,0.29878233678433863
11609,0,0.2860096673955756
11610,0,0.3044176807020502
11611,0,0.38795799898778827
11612,0,0.33851058571193443
11613,0,0.29023076631293243
11614,0,0.2996454107650213
11615,0,0.2864301182402063
11616,0,0.29534436255138896
11617,0,0.324375106502912
11618,0,0.3714790857832494
11619,0,0.2860096673955756
11620,0,0.30180932032703606
11621,0,0.2885379108328364
11622,0,0.3298107507995796
11623,0,0.2860096673955756
11624,0,0.2860096673955756
11625,0,0.30835386687063177
11626,0,0.30703867022525566
11627,0,0.28685093885089286
11628,0,0.2992136954534728
11629,0,0.30616361049931
11630,0,0.28558958671908674
11631,0,0.28558958671908674
11632,0,0.28685093885089286
11633,0,0.30791512106757285
11634,0,0.3289015944810176
11635,0,0.2949162345669887
11636,0,0.2889605741628576
11637,0,0.3289015944810176
11638,0,0.28727212882327463
11639,0,0.3252778152139327
11640,0,0.2885379108328364
11641,0,0.28727212882327463
11642,0,0.29065489634859504
11643,0,0.2885379108328364
11644,0,0.29150425285256054
11645,0,0.29023076631293243
11646,0,0.3302658072610707
11647,0,0.2860096673955756
11648,0,0.3307211817519354
11649,0,0.3307211817519354
11650,0,0.29023076631293243
11651,0,0.29835133522823626
11652,0,0.29065489634859504
11653,0,0.2864301182402063
11654,0,0.2970604779099437
11655,0,0.29065489634859504
11656,0,0.2932073395507579
11657,0,0.28727212882327463
11658,0,0.28727212882327463
11659,0,0.297920691253493
11660,0,0.2860096673955756
11661,0,0.28727212882327463
11662,0,0.2881156152242988
11663,0,0.28685093885089286
11664,0,0.28727212882327463
11665,0,0.2864301182402063
11666,0,0.32572965712049634
11667,0,0.2860096673955756
11668,0,0.2881156152242988
11669,0,0.30485363818068056
11670,0,0.2992136954534728
11671,0,0.28938360479861336
11672,0,0.2860096673955756
11673,0,0.29107939200418964
11674,0,0.2970604779099437
11675,0,0.29150425285256054
11676,0,0.28558958671908674
11677,0,0.28980700232207485
11678,0,0.2949162345669887
11679,0,0.2864301182402063
11680,0,0.28685093885089286
11681,0,0.294061062782579
11682,0,0.28769368775071447
11683,0,0.2932073395507579
11684,0,0.28769368775071447
11685,0,0.28727212882327463
11686,0,0.28685093885089286
11687,0,0.28769368775071447
11688,0,0.28769368775071447
11689,0,0.29107939200418964
11690,0,0.2949162345669887
11691,0,0.28685093885089286
11692,0,0.28727212882327463
11693,0,0.2864301182402063
11694,0,0.3005099094214391
11695,0,0.3252778152139327
11696,0,0.30137582894284365
11697,0,0.30660096621653254
11698,0,0.35106255645404444
11699,0,0.2966309094663428
11700,0,0.29107939200418964
11701,0,0.29107939200418964
11702,0,0.29107939200418964
11703,0,0.2860096673955756
11704,0,0.28685093885089286
11705,0,0.28685093885089286
11706,0,0.2860096673955756
11707,0,0.2889605741628576
11708,0,0.294061062782579
11709,0,0.28727212882327463
11710,0,0.2881156152242988
11711,0,0.29235506840758974
11712,0,0.6728904758492074
11713,0,0.39826842082562175
11714,0,0.39432944696842587
11715,0,0.2885379108328364
11716,0,0.2860096673955756
11717,0,0.28938360479861336
11718,0,0.28558958671908674
11719,0,0.2860096673955756
11720,0,0.29534436255138896
11721,0,0.32482629813973724
11722,0,0.29235506840758974
11723,0,0.3738848110853599
11724,0,0.29278102224851726
11725,0,0.29577285133133063
11726,0,0.28938360479861336
11727,0,0.30007748224607617
11728,0,0.2864301182402063
11729,0,0.31320280616492474
11730,0,0.2881156152242988
11731,0,0.3180929279499146
11732,0,0.3261818232521789
11733,0,0.3212259276389272
11734,0,0.28558958671908674
11735,0,0.2885379108328364
11736,0,0.2860096673955756
11737,0,0.2864301182402063
11738,0,0.31364567184550257
11739,0,0.35247041101517673
11740,0,0.3534104080856878
11741,0,0.2936340198757334
11742,0,0.32572965712049634
11743,0,0.28685093885089286
11744,0,0.2881156152242988
11745,0,0.2919294784642682
11746,0,0.2881156152242988
11747,0,0.29278102224851726
11748,0,0.2860096673955756
11749,0,0.2864301182402063
11750,0,0.3109935942135783
11751,0,0.2919294784642682
11752,0,0.2860096673955756
11753,0,0.2881156152242988
11754,0,0.2860096673955756
11755,0,0.28727212882327463
11756,0,0.2860096673955756
11757,0,0.2881156152242988
11758,0,0.29023076631293243
11759,0,0.28938360479861336
11760,0,0.30835386687063177
11761,0,0.2860096673955756
11762,0,0.29107939200418964
11763,0,0.2864301182402063
11764,0,0.2889605741628576
11765,0,0.2860096673955756
11766,0,0.28685093885089286
11767,0,0.31764668894090664
11768,0,0.28685093885089286
11769,0,0.30660096621653254
11770,0,0.30007748224607617
11771,0,0.2889605741628576
11772,0,0.29835133522823626
11773,0,0.3189864081218636
11774,0,0.28769368775071447
11775,0,0.28769368775071447
11776,0,0.31364567184550257
11777,0,0.2919294784642682
11778,0,0.2932073395507579
11779,0,0.29023076631293243
11780,0,0.30660096621653254
11781,0,0.2860096673955756
11782,0,0.30660096621653254
11783,0,0.2889605741628576
11784,0,0.3339176546538702
11785,0,0.294061062782579
11786,0,0.3031119151543775
11787,0,0.30616361049931
11788,0,0.2881156152242988
11789,0,0.2860096673955756
11790,0,0.2881156152242988
11791,0,0.3403563721745892
11792,0,0.331176873640313
11793,0,0.2944884678281435
11794,0,0.2919294784642682
11795,0,0.28685093885089286
11796,0,0.2889605741628576
11797,0,0.2860096673955756
11798,0,0.28685093885089286
11799,0,0.2860096673955756
11800,0,0.29534436255138896
11801,0,0.28685093885089286
11802,0,0.28685093885089286
11803,0,0.28727212882327463
11804,0,0.29107939200418964
11805,0,0.2864301182402063
11806,0,0.30137582894284365
11807,0,0.28769368775071447
11808,0,0.2860096673955756
11809,0,0.2885379108328364
11810,0,0.3031119151543775
11811,0,0.28558958671908674
11812,0,0.2864301182402063
11813,0,0.2919294784642682
11814,0,0.3261818232521789
11815,0,0.30923239664705965
11816,0,0.34359816135145976
11817,0,0.294061062782579
11818,0,0.2881156152242988
11819,0,0.2864301182402063
11820,0,0.29835133522823626
11821,0,0.29878233678433863
11822,0,0.28685093885089286
11823,0,0.2864301182402063
11824,0,0.28685093885089286
11825,0,0.3031119151543775
11826,0,0.31231809646946257
11827,0,0.2949162345669887
11828,0,0.34499199550270293
11829,0,0.30180932032703606
11830,0,0.2864301182402063
11831,0,0.2966309094663428
11832,0,0.29835133522823626
11833,0,0.3180929279499146
11834,0,0.2860096673955756
11835,0,0.2881156152242988
11836,0,0.28685093885089286
11837,0,0.3074767220136437
11838,0,0.29278102224851726
11839,0,0.2864301182402063
11840,0,0.28558958671908674
11841,0,0.28938360479861336
11842,0,0.2864301182402063
11843,0,0.30879295890412234
11844,0,0.3830826982516626
11845,0,0.29023076631293243
11846,0,0.3371294598230495
11847,0,0.30791512106757285
11848,0,0.3225736063505915
11849,0,0.2936340198757334
11850,0,0.28769368775071447
11851,0,0.30137582894284365
11852,0,0.2860096673955756
11853,0,0.29150425285256054
11854,0,0.29107939200418964
11855,0,0.2996454107650213
11856,0,0.2885379108328364
11857,0,0.3357511087886415
11858,0,0.2860096673955756
11859,0,0.2881156152242988
11860,0,0.28558958671908674
11861,0,0.2860096673955756
11862,0,0.2864301182402063
11863,0,0.2864301182402063
11864,0,0.3145324221418586
11865,0,0.3394328690012828
11866,0,0.2860096673955756
11867,0,0.2992136954534728
11868,0,0.2864301182402063
11869,0,0.28558958671908674
11870,0,0.3904041549157286
11871,0,0.28558958671908674
11872,0,0.2936340198757334
11873,0,0.3261818232521789
11874,0,0.2864301182402063
11875,0,0.30137582894284365
11876,0,0.29107939200418964
11877,0,0.30572660358313597
11878,0,0.28769368775071447
11879,0,0.3398944684401582
11880,0,0.30007748224607617
11881,0,0.28685093885089286
11882,0,0.2860096673955756
11883,0,0.2962017004545121
11884,0,0.3320892070710335
11885,0,0.321674824463237
11886,0,0.36192073891629545
11887,0,0.2881156152242988
11888,0,0.2860096673955756
11889,0,0.2949162345669887
11890,0,0.2860096673955756
11891,0,0.29577285133133063
11892,0,0.2881156152242988
11893,0,0.2860096673955756
11894,0,0.2966309094663428
11895,0,0.28727212882327463
11896,0,0.3101123071659055
11897,0,0.29577285133133063
11898,0,0.28685093885089286
11899,0,0.28558958671908674
11900,0,0.2881156152242988
11901,0,0.2860096673955756
11902,0,0.2864301182402063
11903,0,0.2944884678281435
11904,0,0.2885379108328364
11905,0,0.3035468186919418
11906,0,0.30180932032703606
11907,0,0.2860096673955756
11908,0,0.2992136954534728
11909,0,0.2881156152242988
11910,0,0.2992136954534728
11911,0,0.28769368775071447
11912,0,0.28938360479861336
11913,0,0.2864301182402063
11914,0,0.28558958671908674
11915,0,0.29150425285256054
11916,0,0.32799371780653525
11917,0,0.29577285133133063
11918,0,0.28980700232207485
11919,0,0.29065489634859504
11920,0,0.29278102224851726
11921,0,0.28980700232207485
11922,0,0.29150425285256054
11923,0,0.34638850008864513
11924,0,0.32032912516387446
11925,0,0.2860096673955756
11926,0,0.2881156152242988
11927,0,0.28938360479861336
11928,0,0.2860096673955756
11929,0,0.32077736101090437
11930,0,0.29065489634859504
11931,0,0.3221240508968671
11932,0,0.28769368775071447
11933,0,0.28727212882327463
11934,0,0.2860096673955756
11935,0,0.28685093885089286
11936,0,0.29150425285256054
11937,0,0.2949162345669887
11938,0,0.2936340198757334
11939,0,0.2860096673955756
11940,0,0.5336365881128657
11941,0,0.2864301182402063
11942,0,0.29835133522823626
11943,0,0.2881156152242988
11944,0,0.2860096673955756
11945,0,0.294061062782579
11946,0,0.28980700232207485
11947,0,0.31364567184550257
11948,0,0.28558958671908674
11949,0,0.28727212882327463
11950,0,0.2992136954534728
11951,0,0.29150425285256054
11952,0,0.2864301182402063
11953,0,0.2885379108328364
11954,0,0.28558958671908674
11955,0,0.3052899459752695
11956,0,0.30703867022525566
11957,0,0.2860096673955756
11958,0,0.297920691253493
11959,0,0.2974904053261464
11960,0,0.2970604779099437
11961,0,0.28769368775071447
11962,0,0.30137582894284365
11963,0,0.28558958671908674
11964,0,0.2881156152242988
11965,0,0.31630998304108876
11966,0,0.28727212882327463
11967,0,0.2864301182402063
11968,0,0.29065489634859504
11969,0,0.2885379108328364
11970,0,0.353880832621945
11971,0,0.28727212882327463
11972,0,0.2864301182402063
11973,0,0.3230234902329263
11974,0,0.30180932032703606
11975,0,0.28980700232207485
11976,0,0.2996454107650213
11977,0,0.28938360479861336
11978,0,0.309672179576173
11979,0,0.28980700232207485
11980,0,0.3534104080856878
11981,0,0.28938360479861336
11982,0,0.2860096673955756
11983,0,0.28558958671908674
11984,0,0.28727212882327463
11985,0,0.2860096673955756
11986,0,0.2881156152242988
11987,0,0.2889605741628576
11988,0,0.2860096673955756
11989,0,0.2864301182402063
11990,0,0.3221240508968671
11991,0,0.28558958671908674
11992,0,0.33254584733853093
11993,0,0.28727212882327463
11994,0,0.30616361049931
11995,0,0.38600512541489607
11996,0,0.2919294784642682
11997,0,0.2919294784642682
11998,0,0.3394328690012828
11999,0,0.46428996680840906
12000,0,0.29577285133133063
12001,0,0.28727212882327463
12002,0,0.2881156152242988
12003,0,0.2864301182402063
12004,0,0.2860096673955756
12005,0,0.2860096673955756
12006,0,0.2864301182402063
12007,0,0.2962017004545121
12008,0,0.2860096673955756
12009,0,0.4709504027935581
12010,0,0.28558958671908674
12011,0,0.2936340198757334
12012,0,0.3035468186919418
12013,0,0.2860096673955756
12014,0,0.4236699193544227
12015,0,0.28727212882327463
12016,0,0.3366697002765647
12017,0,0.3302658072610707
12018,0,0.294061062782579
12019,0,0.2881156152242988
12020,0,0.2864301182402063
12021,0,0.29065489634859504
12022,0,0.29150425285256054
12023,0,0.2864301182402063
12024,0,0.28685093885089286
12025,0,0.28685093885089286
12026,0,0.28727212882327463
12027,0,0.2919294784642682
12028,0,0.2860096673955756
12029,0,0.3252778152139327
12030,0,0.29107939200418964
12031,0,0.2944884678281435
12032,0,0.28727212882327463
12033,0,0.31364567184550257
12034,0,0.2881156152242988
12035,0,0.30137582894284365
12036,0,0.2919294784642682
12037,0,0.2860096673955756
12038,0,0.31542052735124226
12039,0,0.34359816135145976
12040,0,0.31542052735124226
12041,0,0.28938360479861336
12042,0,0.30398207403977
12043,0,0.2889605741628576
12044,0,0.2864301182402063
12045,0,0.28685093885089286
12046,0,0.28558958671908674
12047,0,0.28727212882327463
12048,0,0.28558958671908674
12049,0,0.29107939200418964
12050,0,0.28980700232207485
12051,0,0.2864301182402063
12052,0,0.38454287022273914
12053,0,0.294061062782579
12054,0,0.2864301182402063
12055,0,0.3595477884130325
12056,0,0.30485363818068056
12057,0,0.3762967884684645
12058,0,0.28685093885089286
12059,0,0.2860096673955756
12060,0,0.29065489634859504
12061,0,0.2974904053261464
12062,0,0.2864301182402063
12063,0,0.28727212882327463
12064,0,0.29235506840758974
12065,0,0.3044176807020502
12066,0,0.3052899459752695
12067,0,0.2885379108328364
12068,0,0.33254584733853093
12069,0,0.29065489634859504
12070,0,0.28558958671908674
12071,0,0.2966309094663428
12072,0,0.2864301182402063
12073,0,0.30660096621653254
12074,0,0.2860096673955756
12075,0,0.30879295890412234
12076,0,0.28685093885089286
12077,0,0.2860096673955756
12078,0,0.29278102224851726
12079,0,0.2864301182402063
12080,0,0.3307211817519354
12081,0,0.2864301182402063
12082,0,0.2881156152242988
12083,0,0.3031119151543775
12084,0,0.28769368775071447
12085,0,0.2860096673955756
12086,0,0.2860096673955756
12087,0,0.30835386687063177
12088,0,0.28558958671908674
12089,0,0.28558958671908674
12090,0,0.28727212882327463
12091,0,0.28727212882327463
12092,0,0.28769368775071447
12093,0,0.29278102224851726
12094,0,0.2860096673955756
12095,0,0.28685093885089286
12096,0,0.2864301182402063
12097,0,0.2860096673955756
12098,0,0.29835133522823626
12099,0,0.2860096673955756
12100,0,0.2881156152242988
12101,0,0.2881156152242988
12102,0,0.28685093885089286
12103,0,0.3044176807020502
12104,0,0.29107939200418964
12105,0,0.2860096673955756
12106,0,0.2864301182402063
12107,0,0.3167552159210535
12108,0,0.2919294784642682
12109,0,0.2881156152242988
12110,0,0.2860096673955756
12111,0,0.2860096673955756
12112,0,0.2860096673955756
12113,0,0.28727212882327463
12114,0,0.40172588095939527
12115,0,0.3118762535399359
12116,0,0.2860096673955756
12117,0,0.29065489634859504
12118,0,0.2885379108328364
12119,0,0.3320892070710335
12120,0,0.2881156152242988
12121,0,0.2889605741628576
12122,0,0.28769368775071447
12123,0,0.3118762535399359
12124,0,0.30879295890412234
12125,0,0.29107939200418964
12126,0,0.28558958671908674
12127,0,0.310552778888416
12128,0,0.28938360479861336
12129,0,0.2936340198757334
12130,0,0.29878233678433863
12131,0,0.29065489634859504
12132,0,0.28980700232207485
12133,0,0.2885379108328364
12134,0,0.35623718564393586
12135,0,0.35623718564393586
12136,0,0.2860096673955756
12137,0,0.294061062782579
12138,0,0.2974904053261464
12139,0,0.31853950120060526
12140,0,0.2881156152242988
12141,0,0.3005099094214391
12142,0,0.3005099094214391
12143,0,0.28727212882327463
12144,0,0.30180932032703606
12145,0,0.2860096673955756
12146,0,0.2864301182402063
12147,0,0.2860096673955756
12148,0,0.28727212882327463
12149,0,0.2936340198757334
12150,0,0.28558958671908674
12151,0,0.40073702096581637
12152,0,0.2864301182402063
12153,0,0.28769368775071447
12154,0,0.2936340198757334
12155,0,0.2881156152242988
12156,0,0.28769368775071447
12157,0,0.7206464509438866
12158,0,0.28727212882327463
12159,0,0.2860096673955756
12160,0,0.28685093885089286
12161,0,0.2881156152242988
12162,0,0.28727212882327463
12163,0,0.37436670969955627
12164,0,0.4550893087301078
12165,0,0.2864301182402063
12166,0,0.3581272995914331
12167,0,0.2860096673955756
12168,0,0.38600512541489607
12169,0,0.3031119151543775
12170,0,0.309672179576173
12171,0,0.3009426918136214
12172,0,0.3044176807020502
12173,0,0.29065489634859504
12174,0,0.33254584733853093
12175,0,0.2889605741628576
12176,0,0.28558958671908674
12177,0,0.28685093885089286
12178,0,0.28727212882327463
12179,0,0.2860096673955756
12180,0,0.31231809646946257
12181,0,0.2860096673955756
12182,0,0.4678749251733111
12183,0,0.30616361049931
12184,0,0.2860096673955756
12185,0,0.28685093885089286
12186,0,0.29577285133133063
12187,0,0.6002266132241183
12188,0,0.2992136954534728
12189,0,0.35860052062119385
12190,0,0.2885379108328364
12191,0,0.2860096673955756
12192,0,0.28558958671908674
12193,0,0.2860096673955756
12194,0,0.29107939200418964
12195,0,0.29235506840758974
12196,0,0.42316748239313884
12197,0,0.28685093885089286
12198,0,0.42618445252902537
12199,0,0.3275402608917663
12200,0,0.2885379108328364
12201,0,0.38600512541489607
12202,0,0.3101123071659055
12203,0,0.32708712575067506
12204,0,0.2864301182402063
12205,0,0.2962017004545121
12206,0,0.2864301182402063
12207,0,0.4632663541085363
12208,0,0.29577285133133063
12209,0,0.28685093885089286
12210,0,0.29235506840758974
12211,0,0.28938360479861336
12212,0,0.2864301182402063
12213,0,0.39236506192511905
12214,0,0.32077736101090437
12215,0,0.2889605741628576
12216,0,0.28558958671908674
12217,0,0.2881156152242988
12218,0,0.28769368775071447
12219,0,0.29065489634859504
12220,0,0.29023076631293243
12221,0,0.3366697002765647
12222,0,0.3026773639205991
12223,0,0.2885379108328364
12224,0,0.28685093885089286
12225,0,0.2885379108328364
12226,0,0.2885379108328364
12227,0,0.29150425285256054
12228,0,0.28980700232207485
12229,0,0.29835133522823626
12230,0,0.29023076631293243
12231,0,0.28727212882327463
12232,0,0.2860096673955756
12233,0,0.2881156152242988
12234,0,0.2860096673955756
12235,0,0.29835133522823626
12236,0,0.3031119151543775
12237,0,0.29107939200418964
12238,0,0.31320280616492474
12239,0,0.32799371780653525
12240,0,0.28685093885089286
12241,0,0.294061062782579
12242,0,0.2881156152242988
12243,0,0.4678749251733111
12244,0,0.309672179576173
12245,0,0.2864301182402063
12246,0,0.2970604779099437
12247,0,0.3149763056586037
12248,0,0.28727212882327463
12249,0,0.2949162345669887
12250,0,0.28558958671908674
12251,0,0.29278102224851726
12252,0,0.28558958671908674
12253,0,0.2962017004545121
12254,0,0.2885379108328364
12255,0,0.3275402608917663
12256,0,0.2864301182402063
12257,0,0.2881156152242988
12258,0,0.35529380134645455
12259,0,0.2860096673955756
12260,0,0.34778765609798085
12261,0,0.28685093885089286
12262,0,0.2881156152242988
12263,0,0.31320280616492474
12264,0,0.2860096673955756
12265,0,0.2881156152242988
12266,0,0.2881156152242988
12267,0,0.28980700232207485
12268,0,0.2889605741628576
12269,0,0.28558958671908674
12270,0,0.28558958671908674
12271,0,0.2864301182402063
12272,0,0.5423324972252753
12273,0,0.2860096673955756
12274,0,0.2860096673955756
12275,0,0.2889605741628576
12276,0,0.2860096673955756
12277,0,0.2919294784642682
12278,0,0.2881156152242988
12279,0,0.3031119151543775
12280,0,0.2932073395507579
12281,0,0.3371294598230495
12282,0,0.2974904053261464
12283,0,0.2889605741628576
12284,0,0.28938360479861336
12285,0,0.3074767220136437
12286,0,0.31231809646946257
12287,0,0.297920691253493
12288,0,0.28685093885089286
12289,0,0.2881156152242988
12290,0,0.2860096673955756
12291,0,0.30923239664705965
12292,0,0.28769368775071447
12293,0,0.2860096673955756
12294,0,0.2864301182402063
12295,0,0.2864301182402063
12296,0,0.39777531669622007
12297,0,0.28980700232207485
12298,0,0.2864301182402063
12299,0,0.2860096673955756
12300,0,0.2885379108328364
12301,0,0.2919294784642682
12302,0,0.28558958671908674
12303,0,0.31853950120060526
12304,0,0.30703867022525566
12305,0,0.2881156152242988
12306,0,0.3468545917663266
12307,0,0.28769368775071447
12308,0,0.2936340198757334
12309,0,0.45662079571058956
12310,0,0.28558958671908674
12311,0,0.29107939200418964
12312,0,0.28980700232207485
12313,0,0.2864301182402063
12314,0,0.28980700232207485
12315,0,0.2860096673955756
12316,0,0.34313414665846764
12317,0,0.29065489634859504
12318,0,0.3109935942135783
12319,0,0.2936340198757334
12320,0,0.29835133522823626
12321,0,0.2881156152242988
12322,0,0.30180932032703606
12323,0,0.2860096673955756
12324,0,0.2860096673955756
12325,0,0.2864301182402063
12326,0,0.2860096673955756
12327,0,0.3172007847424276
12328,0,0.2944884678281435
12329,0,0.2860096673955756
12330,0,0.28685093885089286
12331,0,0.2881156152242988
12332,0,0.2860096673955756
12333,0,0.2860096673955756
12334,0,0.29878233678433863
12335,0,0.29107939200418964
12336,0,0.2919294784642682
12337,0,0.3221240508968671
12338,0,0.2944884678281435
12339,0,0.29878233678433863
12340,0,0.28558958671908674
12341,0,0.2885379108328364
12342,0,0.2944884678281435
12343,0,0.29235506840758974
12344,0,0.324375106502912
12345,0,0.469412373581663
12346,0,0.38844678297629937
12347,0,0.3791992678586295
12348,0,0.29065489634859504
12349,0,0.28685093885089286
12350,0,0.28769368775071447
12351,0,0.2860096673955756
12352,0,0.3026773639205991
12353,0,0.2860096673955756
12354,0,0.2864301182402063
12355,0,0.2864301182402063
12356,0,0.28558958671908674
12357,0,0.31364567184550257
12358,0,0.38600512541489607
12359,0,0.2860096673955756
12360,0,0.2864301182402063
12361,0,0.35860052062119385
12362,0,0.28685093885089286
12363,0,0.43982580809566213
12364,0,0.2962017004545121
12365,0,0.2860096673955756
12366,0,0.34638850008864513
12367,0,0.2919294784642682
12368,0,0.2932073395507579
12369,0,0.2974904053261464
12370,0,0.2860096673955756
12371,0,0.29023076631293243
12372,0,0.29065489634859504
12373,0,0.2864301182402063
12374,0,0.28938360479861336
12375,0,0.3695590760210181
12376,0,0.28769368775071447
12377,0,0.3109935942135783
12378,0,0.28558958671908674
12379,0,0.28558958671908674
12380,0,0.28769368775071447
12381,0,0.2864301182402063
12382,0,0.2864301182402063
12383,0,0.2864301182402063
12384,0,0.28769368775071447
12385,0,0.2860096673955756
12386,0,0.29065489634859504
12387,0,0.39777531669622007
12388,0,0.32663431299948503
12389,0,0.28938360479861336
12390,0,0.3101123071659055
12391,0,0.4096649456161595
12392,0,0.31364567184550257
12393,0,0.2944884678281435
12394,0,0.2864301182402063
12395,0,0.28685093885089286
12396,0,0.28727212882327463
12397,0,0.28558958671908674
12398,0,0.2944884678281435
12399,0,0.28685093885089286
12400,0,0.29023076631293243
12401,0,0.2860096673955756
12402,0,0.2881156152242988
12403,0,0.35765435482100694
12404,0,0.31276028085830504
12405,0,0.35529380134645455
12406,0,0.2864301182402063
12407,0,0.40767558686650945
12408,0,0.2860096673955756
12409,0,0.29150425285256054
12410,0,0.2864301182402063
12411,0,0.2864301182402063
12412,0,0.37436670969955627
12413,0,0.2864301182402063
12414,0,0.2860096673955756
12415,0,0.2881156152242988
12416,0,0.28938360479861336
12417,0,0.29065489634859504
12418,0,0.309672179576173
12419,0,0.30923239664705965
12420,0,0.2860096673955756
12421,0,0.2944884678281435
12422,0,0.28980700232207485
12423,0,0.2864301182402063
12424,0,0.2881156152242988
12425,0,0.29150425285256054
12426,0,0.2881156152242988
12427,0,0.3714790857832494
12428,0,0.29878233678433863
12429,0,0.2885379108328364
12430,0,0.294061062782579
12431,0,0.2885379108328364
12432,0,0.28938360479861336
12433,0,0.2860096673955756
12434,0,0.31764668894090664
12435,0,0.5228668656489955
12436,0,0.30616361049931
12437,0,0.2864301182402063
12438,0,0.2864301182402063
12439,0,0.28685093885089286
12440,0,0.28980700232207485
12441,0,0.34128108981529526
12442,0,0.2936340198757334
12443,0,0.28727212882327463
12444,0,0.28769368775071447
12445,0,0.2881156152242988
12446,0,0.28769368775071447
12447,0,0.28769368775071447
12448,0,0.2860096673955756
12449,0,0.31408887735393964
12450,0,0.28769368775071447
12451,0,0.2860096673955756
12452,0,0.2860096673955756
12453,0,0.28727212882327463
12454,0,0.28938360479861336
12455,0,0.3403563721745892
12456,0,0.28727212882327463
12457,0,0.2889605741628576
12458,0,0.2864301182402063
12459,0,0.2889605741628576
12460,0,0.2932073395507579
12461,0,0.31408887735393964
12462,0,0.2889605741628576
12463,0,0.2936340198757334
12464,0,0.28769368775071447
12465,0,0.294061062782579
12466,0,0.28769368775071447
12467,0,0.2889605741628576
12468,0,0.2889605741628576
12469,0,0.2881156152242988
12470,0,0.3022431654818382
12471,0,0.294061062782579
12472,0,0.28769368775071447
12473,0,0.2860096673955756
12474,0,0.30703867022525566
12475,0,0.2936340198757334
12476,0,0.29065489634859504
12477,0,0.28727212882327463
12478,0,0.2860096673955756
12479,0,0.2860096673955756
12480,0,0.2881156152242988
12481,0,0.29878233678433863
12482,0,0.297920691253493
12483,0,0.2889605741628576
12484,0,0.28980700232207485
12485,0,0.3252778152139327
12486,0,0.36239614245599994
12487,0,0.2944884678281435
12488,0,0.29150425285256054
12489,0,0.2889605741628576
12490,0,0.2860096673955756
12491,0,0.4714632032536425
12492,0,0.2881156152242988
12493,0,0.4796754701909034
12494,0,0.30137582894284365
12495,0,0.3005099094214391
12496,0,0.28938360479861336
12497,0,0.2881156152242988
12498,0,0.2885379108328364
12499,0,0.28685093885089286
12500,0,0.2885379108328364
12501,0,0.28685093885089286
12502,0,0.29065489634859504
12503,0,0.29278102224851726
12504,0,0.3362102497115482
12505,0,0.2932073395507579
12506,0,0.29534436255138896
12507,0,0.9604911370443721
12508,0,0.3289015944810176
12509,0,0.29577285133133063
12510,0,0.34174390235871493
12511,0,0.30616361049931
12512,0,0.2860096673955756
12513,0,0.30879295890412234
12514,0,0.2860096673955756
12515,0,0.28769368775071447
12516,0,0.2860096673955756
12517,0,0.2860096673955756
12518,0,0.5326120912849575
12519,0,0.28558958671908674
12520,0,0.28727212882327463
12521,0,0.28685093885089286
12522,0,0.31364567184550257
12523,0,0.3005099094214391
12524,0,0.29534436255138896
12525,0,0.2949162345669887
12526,0,0.28980700232207485
12527,0,0.2860096673955756
12528,0,0.2889605741628576
12529,0,0.28727212882327463
12530,0,0.2970604779099437
12531,0,0.3026773639205991
12532,0,0.2885379108328364
12533,0,0.32799371780653525
12534,0,0.28769368775071447
12535,0,0.36002183364713586
12536,0,0.2944884678281435
12537,0,0.2881156152242988
12538,0,0.2860096673955756
12539,0,0.344062474853866
12540,0,0.2864301182402063
12541,0,0.2885379108328364
12542,0,0.2864301182402063
12543,0,0.2881156152242988
12544,0,0.28558958671908674
12545,0,0.3145324221418586
12546,0,0.2864301182402063
12547,0,0.2860096673955756
12548,0,0.28685093885089286
12549,0,0.28727212882327463
12550,0,0.2962017004545121
12551,0,0.2885379108328364
12552,0,0.2885379108328364
12553,0,0.29235506840758974
12554,0,0.30180932032703606
12555,0,0.3212259276389272
12556,0,0.2944884678281435
12557,0,0.3052899459752695
12558,0,0.30660096621653254
12559,0,0.32799371780653525
12560,0,0.2996454107650213
12561,0,0.28727212882327463
12562,0,0.2949162345669887
12563,0,0.32482629813973724
12564,0,0.29534436255138896
12565,0,0.3252778152139327
12566,0,0.2864301182402063
12567,0,0.3445270864701711
12568,0,0.31276028085830504
12569,0,0.3662090012144043
12570,0,0.2864301182402063
12571,0,0.2860096673955756
12572,0,0.30791512106757285
12573,0,0.3389715745339429
12574,0,0.6110400229614664
12575,0,0.41565054302690135
12576,0,0.5254333919919273
12577,0,0.28727212882327463
12578,0,0.2932073395507579
12579,0,0.29577285133133063
12580,0,0.2885379108328364
12581,0,0.39826842082562175
12582,0,0.310552778888416
12583,0,0.294061062782579
12584,0,0.2860096673955756
12585,0,0.2860096673955756
12586,0,0.3681217689573506
12587,0,0.2860096673955756
12588,0,0.41565054302690135
12589,0,0.29577285133133063
12590,0,0.28769368775071447
12591,0,0.2864301182402063
12592,0,0.294061062782579
12593,0,0.2860096673955756
12594,0,0.28938360479861336
12595,0,0.38649300269829384
12596,0,0.2860096673955756
12597,0,0.2881156152242988
12598,0,0.2932073395507579
12599,0,0.2860096673955756
12600,0,0.28558958671908674
12601,0,0.294061062782579
12602,0,0.309672179576173
12603,0,0.28727212882327463
12604,0,0.29878233678433863
12605,0,0.3459227030149913
12606,0,0.31408887735393964
12607,0,0.28558958671908674
12608,0,0.2944884678281435
12609,0,0.28938360479861336
12610,0,0.4688998248142391
12611,0,0.353880832621945
12612,0,0.2860096673955756
12613,0,0.360496152084633
12614,0,0.29023076631293243
12615,0,0.28938360479861336
12616,0,0.2860096673955756
12617,0,0.2974904053261464
12618,0,0.2860096673955756
12619,0,0.28980700232207485
12620,0,0.29023076631293243
12621,0,0.2860096673955756
12622,0,0.28685093885089286
12623,0,0.32077736101090437
12624,0,0.28558958671908674
12625,0,0.29235506840758974
12626,0,0.2881156152242988
12627,0,0.2860096673955756
12628,0,0.3114347526089826
12629,0,0.30791512106757285
12630,0,0.3714790857832494
12631,0,0.31364567184550257
12632,0,0.3662090012144043
12633,0,0.2864301182402063
12634,0,0.3005099094214391
12635,0,0.3052899459752695
12636,0,0.28769368775071447
12637,0,0.3189864081218636
12638,0,0.28558958671908674
12639,0,0.2932073395507579
12640,0,0.2889605741628576
12641,0,0.29150425285256054
12642,0,0.2860096673955756
12643,0,0.28558958671908674
12644,0,0.29577285133133063
12645,0,0.2860096673955756
12646,0,0.2860096673955756
12647,0,0.28727212882327463
12648,0,0.5758026301425607
12649,0,0.2860096673955756
12650,0,0.2881156152242988
12651,0,0.3158650866645654
12652,0,0.29107939200418964
12653,0,0.28558958671908674
12654,0,0.47916183529064993
12655,0,0.28685093885089286
12656,0,0.30660096621653254
12657,0,0.32663431299948503
12658,0,0.30007748224607617
12659,0,0.3052899459752695
12660,0,0.28685093885089286
12661,0,0.2860096673955756
12662,0,0.3375895276881623
12663,0,0.28727212882327463
12664,0,0.2860096673955756
12665,0,0.28769368775071447
12666,0,0.2881156152242988
12667,0,0.2864301182402063
12668,0,0.28727212882327463
12669,0,0.29065489634859504
12670,0,0.30835386687063177
12671,0,0.2864301182402063
12672,0,0.2864301182402063
12673,0,0.29235506840758974
12674,0,0.28685093885089286
12675,0,0.28558958671908674
12676,0,0.28558958671908674
12677,0,0.2885379108328364
12678,0,0.29577285133133063
12679,0,0.29150425285256054
12680,0,0.2881156152242988
12681,0,0.309672179576173
12682,0,0.29023076631293243
12683,0,0.3101123071659055
12684,0,0.32935601299709444
12685,0,0.30137582894284365
12686,0,0.32663431299948503
12687,0,0.2889605741628576
12688,0,0.28685093885089286
12689,0,0.33300280245385405
12690,0,0.2864301182402063
12691,0,0.28769368775071447
12692,0,0.2881156152242988
12693,0,0.2885379108328364
12694,0,0.2860096673955756
12695,0,0.2881156152242988
12696,0,0.30007748224607617
12697,0,0.2919294784642682
12698,0,0.3114347526089826
12699,0,0.28558958671908674
12700,0,0.2864301182402063
12701,0,0.28727212882327463
12702,0,0.28727212882327463
12703,0,0.28685093885089286
12704,0,0.31320280616492474
12705,0,0.2860096673955756
12706,0,0.4724889838077491
12707,0,0.2992136954534728
12708,0,0.32663431299948503
12709,0,0.950269660100604
12710,0,0.2996454107650213
12711,0,0.3114347526089826
12712,0,0.28980700232207485
12713,0,0.30835386687063177
12714,0,0.28938360479861336
12715,0,0.32347370195013075
12716,0,0.2860096673955756
12717,0,0.2860096673955756
12718,0,0.29835133522823626
12719,0,0.2885379108328364
12720,0,0.2885379108328364
12721,0,0.28685093885089286
12722,0,0.29107939200418964
12723,0,0.28727212882327463
12724,0,0.28685093885089286
12725,0,0.2860096673955756
12726,0,0.2949162345669887
12727,0,0.3114347526089826
12728,0,0.294061062782579
12729,0,0.30660096621653254
12730,0,0.2860096673955756
12731,0,0.2881156152242988
12732,0,0.2864301182402063
12733,0,0.28685093885089286
12734,0,0.297920691253493
12735,0,0.2936340198757334
12736,0,0.29023076631293243
12737,0,0.29534436255138896
12738,0,0.28558958671908674
12739,0,0.2962017004545121
12740,0,0.3375895276881623
12741,0,0.3362102497115482
12742,0,0.29835133522823626
12743,0,0.28727212882327463
12744,0,0.2889605741628576
12745,0,0.2889605741628576
12746,0,0.29023076631293243
12747,0,0.28727212882327463
12748,0,0.2881156152242988
12749,0,0.2885379108328364
12750,0,0.2936340198757334
12751,0,0.32032912516387446
12752,0,0.2970604779099437
12753,0,0.2860096673955756
12754,0,0.28980700232207485
12755,0,0.29065489634859504
12756,0,0.2885379108328364
12757,0,0.31764668894090664
12758,0,0.2860096673955756
12759,0,0.4388119511770192
12760,0,0.29107939200418964
12761,0,0.28685093885089286
12762,0,0.2860096673955756
12763,0,0.28769368775071447
12764,0,0.2881156152242988
12765,0,0.2860096673955756
12766,0,0.3487218903169989
12767,0,0.2864301182402063
12768,0,0.28727212882327463
12769,0,0.31764668894090664
12770,0,0.29107939200418964
12771,0,0.2860096673955756
12772,0,0.2881156152242988
12773,0,0.2860096673955756
12774,0,0.30572660358313597
12775,0,0.29150425285256054
12776,0,0.2864301182402063
12777,0,0.3052899459752695
12778,0,0.3118762535399359
12779,0,0.2885379108328364
12780,0,0.28685093885089286
12781,0,0.30180932032703606
12782,0,0.4042015160729444
12783,0,0.2860096673955756
12784,0,0.3302658072610707
12785,0,0.28769368775071447
12786,0,0.2889605741628576
12787,0,0.28727212882327463
12788,0,0.2860096673955756
12789,0,0.2881156152242988
12790,0,0.32663431299948503
12791,0,0.28558958671908674
12792,0,0.28685093885089286
12793,0,0.29107939200418964
12794,0,0.31231809646946257
12795,0,0.2889605741628576
12796,0,0.2919294784642682
12797,0,0.3320892070710335
12798,0,0.29577285133133063
12799,0,0.2860096673955756
12800,0,0.2864301182402063
12801,0,0.28938360479861336
12802,0,0.29023076631293243
12803,0,0.2881156152242988
12804,0,0.29065489634859504
12805,0,0.28727212882327463
12806,0,0.2949162345669887
12807,0,0.2860096673955756
12808,0,0.344062474853866
12809,0,0.2889605741628576
12810,0,0.29065489634859504
12811,0,0.3005099094214391
12812,0,0.28727212882327463
12813,0,0.30791512106757285
12814,0,0.2860096673955756
12815,0,0.30398207403977
12816,0,0.2932073395507579
12817,0,0.3074767220136437
12818,0,0.2881156152242988
12819,0,0.2860096673955756
12820,0,0.28727212882327463
12821,0,0.28685093885089286
12822,0,0.28769368775071447
12823,0,0.29235506840758974
12824,0,0.30485363818068056
12825,0,0.28558958671908674
12826,0,0.2864301182402063
12827,0,0.3022431654818382
12828,0,0.2864301182402063
12829,0,0.2864301182402063
12830,0,0.3167552159210535
12831,0,0.4042015160729444
12832,0,0.31231809646946257
12833,0,0.28980700232207485
12834,0,0.28727212882327463
12835,0,0.3005099094214391
12836,0,0.2864301182402063
12837,0,0.29023076631293243
12838,0,0.2860096673955756
12839,0,0.7312903553218495
12840,0,0.4081726456409769
12841,0,0.2974904053261464
12842,0,0.2860096673955756
12843,0,0.3074767220136437
12844,0,0.28769368775071447
12845,0,0.28938360479861336
12846,0,0.2860096673955756
12847,0,0.31853950120060526
12848,0,0.2860096673955756
12849,0,0.2860096673955756
12850,0,0.2860096673955756
12851,0,0.28727212882327463
12852,0,0.324375106502912
12853,0,0.2860096673955756
12854,0,0.2881156152242988
12855,0,0.2932073395507579
12856,0,0.2885379108328364
12857,0,0.32482629813973724
12858,0,0.331176873640313
12859,0,0.3035468186919418
12860,0,0.28980700232207485
12861,0,0.2919294784642682
12862,0,0.29023076631293243
12863,0,0.2864301182402063
12864,0,0.37436670969955627
12865,0,0.28769368775071447
12866,0,0.2974904053261464
12867,0,0.2889605741628576
12868,0,0.28727212882327463
12869,0,0.28980700232207485
12870,0,0.2864301182402063
12871,0,0.28727212882327463
12872,0,0.30835386687063177
12873,0,0.5141324489141581
12874,0,0.344062474853866
12875,0,0.28685093885089286
12876,0,0.2860096673955756
12877,0,0.2881156152242988
12878,0,0.30180932032703606
12879,0,0.2889605741628576
12880,0,0.2881156152242988
12881,0,0.28558958671908674
12882,0,0.2860096673955756
12883,0,0.28558958671908674
12884,0,0.28769368775071447
12885,0,0.3035468186919418
12886,0,0.3375895276881623
12887,0,0.29107939200418964
12888,0,0.28727212882327463
12889,0,0.2885379108328364
12890,0,0.28727212882327463
12891,0,0.2864301182402063
12892,0,0.2932073395507579
12893,0,0.28727212882327463
12894,0,0.28938360479861336
12895,0,0.34638850008864513
12896,0,0.2860096673955756
12897,0,0.2864301182402063
12898,0,0.2885379108328364
12899,0,0.29023076631293243
12900,0,0.30485363818068056
12901,0,0.2860096673955756
12902,0,0.3005099094214391
12903,0,0.30879295890412234
12904,0,0.2889605741628576
12905,0,0.4012313504605821
12906,0,0.28685093885089286
12907,0,0.2860096673955756
12908,0,0.43476171090637455
12909,0,0.3149763056586037
12910,0,0.28727212882327463
12911,0,0.3212259276389272
12912,0,0.28685093885089286
12913,0,0.2860096673955756
12914,0,0.2944884678281435
12915,0,0.28727212882327463
12916,0,0.3343755504459711
12917,0,0.3289015944810176
12918,0,0.3074767220136437
12919,0,0.32482629813973724
12920,0,0.2974904053261464
12921,0,0.3052899459752695
12922,0,0.2860096673955756
12923,0,0.2860096673955756
12924,0,0.2860096673955756
12925,0,0.29878233678433863
12926,0,0.29107939200418964
12927,0,0.30835386687063177
12928,0,0.28685093885089286
12929,0,0.28558958671908674
12930,0,0.33804990320686723
12931,0,0.29150425285256054
12932,0,0.28769368775071447
12933,0,0.31364567184550257
12934,0,0.28980700232207485
12935,0,0.30180932032703606
12936,0,0.3666868005699492
12937,0,0.2889605741628576
12938,0,0.29534436255138896
12939,0,0.2885379108328364
12940,0,0.3074767220136437
12941,0,0.5616697329269944
12942,0,0.28685093885089286
12943,0,0.2860096673955756
12944,0,0.29835133522823626
12945,0,0.30835386687063177
12946,0,0.2860096673955756
12947,0,0.2881156152242988
12948,0,0.32799371780653525
12949,0,0.30398207403977
12950,0,0.3026773639205991
12951,0,0.3052899459752695
12952,0,0.29235506840758974
12953,0,0.3501254226470262
12954,0,0.28727212882327463
12955,0,0.28727212882327463
12956,0,0.29023076631293243
12957,0,0.3167552159210535
12958,0,0.3101123071659055
12959,0,0.2860096673955756
12960,0,0.30835386687063177
12961,0,0.2860096673955756
12962,0,0.31231809646946257
12963,0,0.29835133522823626
12964,0,0.38162463282350456
12965,0,0.2885379108328364
12966,0,0.32032912516387446
12967,0,0.28727212882327463
12968,0,0.28769368775071447
12969,0,0.2881156152242988
12970,0,0.2860096673955756
12971,0,0.28769368775071447
12972,0,0.28727212882327463
12973,0,0.29534436255138896
12974,0,0.28558958671908674
12975,0,0.28769368775071447
12976,0,0.2992136954534728
12977,0,0.3044176807020502
12978,0,0.30180932032703606
12979,0,0.2864301182402063
12980,0,0.3044176807020502
12981,0,0.2949162345669887
12982,0,0.2970604779099437
12983,0,0.2860096673955756
12984,0,0.2919294784642682
12985,0,0.2881156152242988
12986,0,0.2881156152242988
12987,0,0.28769368775071447
12988,0,0.28727212882327463
12989,0,0.2860096673955756
12990,0,0.28685093885089286
12991,0,0.28558958671908674
12992,0,0.32708712575067506
12993,0,0.30791512106757285
12994,0,0.2860096673955756
12995,0,0.28685093885089286
12996,0,0.28769368775071447
12997,0,0.2864301182402063
12998,0,0.4709504027935581
12999,0,0.3221240508968671
13000,0,0.2889605741628576
13001,0,0.2974904053261464
13002,0,0.28938360479861336
13003,0,0.3928558343579206
13004,0,0.28769368775071447
13005,0,0.3307211817519354
13006,0,0.2860096673955756
13007,0,0.2860096673955756
13008,0,0.28727212882327463
13009,0,0.2970604779099437
13010,0,0.30137582894284365
13011,0,0.42216308606508096
13012,0,0.2864301182402063
13013,0,0.3026773639205991
13014,0,0.28558958671908674
13015,0,0.2860096673955756
13016,0,0.2864301182402063
13017,0,0.28558958671908674
13018,0,0.2864301182402063
13019,0,0.28558958671908674
13020,0,0.2860096673955756
13021,0,0.29065489634859504
13022,0,0.2974904053261464
13023,0,0.309672179576173
13024,0,0.2860096673955756
13025,0,0.28727212882327463
13026,0,0.31276028085830504
13027,0,0.2860096673955756
13028,0,0.2881156152242988
13029,0,0.29534436255138896
13030,0,0.28558958671908674
13031,0,0.29023076631293243
13032,0,0.2860096673955756
13033,0,0.2864301182402063
13034,0,0.28938360479861336
13035,0,0.2860096673955756
13036,0,0.3403563721745892
13037,0,0.2860096673955756
13038,0,0.331176873640313
13039,0,0.310552778888416
13040,0,0.2864301182402063
13041,0,0.2860096673955756
13042,0,0.29835133522823626
13043,0,0.2864301182402063
13044,0,0.2860096673955756
13045,0,0.2860096673955756
13046,0,0.29107939200418964
13047,0,0.2992136954534728
13048,0,0.3145324221418586
13049,0,0.2996454107650213
13050,0,0.29023076631293243
13051,0,0.29065489634859504
13052,0,0.28938360479861336
13053,0,0.2881156152242988
13054,0,0.2885379108328364
13055,0,0.28769368775071447
13056,0,0.34359816135145976
13057,0,0.28558958671908674
13058,0,0.2885379108328364
13059,0,0.28727212882327463
13060,0,0.2970604779099437
13061,0,0.2936340198757334
13062,0,0.28727212882327463
13063,0,0.28727212882327463
13064,0,0.2864301182402063
13065,0,0.2864301182402063
13066,0,0.2864301182402063
13067,0,0.2864301182402063
13068,0,0.2860096673955756
13069,0,0.29107939200418964
13070,0,0.2932073395507579
13071,0,0.2860096673955756
13072,0,0.375813897790048
13073,0,0.28685093885089286
13074,0,0.3180929279499146
13075,0,0.31231809646946257
13076,0,0.2919294784642682
13077,0,0.2962017004545121
13078,0,0.2974904053261464
13079,0,0.2864301182402063
13080,0,0.2860096673955756
13081,0,0.2889605741628576
13082,0,0.28685093885089286
13083,0,0.2974904053261464
13084,0,0.3389715745339429
13085,0,0.31542052735124226
13086,0,0.35529380134645455
13087,0,0.2970604779099437
13088,0,0.28685093885089286
13089,0,0.29577285133133063
13090,0,0.297920691253493
13091,0,0.49098438955396073
13092,0,0.2944884678281435
13093,0,0.2860096673955756
13094,0,0.2881156152242988
13095,0,0.2860096673955756
13096,0,0.2860096673955756
13097,0,0.2881156152242988
13098,0,0.2889605741628576
13099,0,0.2860096673955756
13100,0,0.2860096673955756
13101,0,0.2860096673955756
13102,0,0.3194336481403056
13103,0,0.3198812206802813
13104,0,0.2970604779099437
13105,0,0.29878233678433863
13106,0,0.2864301182402063
13107,0,0.30007748224607617
13108,0,0.3198812206802813
13109,0,0.28685093885089286
13110,0,0.2860096673955756
13111,0,0.2864301182402063
13112,0,0.2864301182402063
13113,0,0.3044176807020502
13114,0,0.28938360479861336
13115,0,0.2970604779099437
13116,0,0.28685093885089286
13117,0,0.31364567184550257
13118,0,0.2864301182402063
13119,0,0.28558958671908674
13120,0,0.2885379108328364
13121,0,0.2889605741628576
13122,0,0.28769368775071447
13123,0,0.28980700232207485
13124,0,0.29278102224851726
13125,0,0.28685093885089286
13126,0,0.30791512106757285
13127,0,0.28558958671908674
13128,0,0.28558958671908674
13129,0,0.2881156152242988
13130,0,0.2864301182402063
13131,0,0.28558958671908674
13132,0,0.30398207403977
13133,0,0.2860096673955756
13134,0,0.2864301182402063
13135,0,0.2966309094663428
13136,0,0.28558958671908674
13137,0,0.2974904053261464
13138,0,0.2864301182402063
13139,0,0.31364567184550257
13140,0,0.30703867022525566
13141,0,0.3316328822921161
13142,0,0.29835133522823626
13143,0,0.28558958671908674
13144,0,0.2936340198757334
13145,0,0.28727212882327463
13146,0,0.2881156152242988
13147,0,0.2919294784642682
13148,0,0.2936340198757334
13149,0,0.2860096673955756
13150,0,0.2860096673955756
13151,0,0.2860096673955756
13152,0,0.2885379108328364
13153,0,0.28685093885089286
13154,0,0.2885379108328364
13155,0,0.29150425285256054
13156,0,0.2889605741628576
13157,0,0.28685093885089286
13158,0,0.32663431299948503
13159,0,0.2860096673955756
13160,0,0.29023076631293243
13161,0,0.30485363818068056
13162,0,0.3052899459752695
13163,0,0.29065489634859504
13164,0,0.2881156152242988
13165,0,0.29235506840758974
13166,0,0.28685093885089286
13167,0,0.3261818232521789
13168,0,0.2881156152242988
13169,0,0.2860096673955756
13170,0,0.35059384547475586
13171,0,0.28685093885089286
13172,0,0.3044176807020502
13173,0,0.2996454107650213
13174,0,0.2919294784642682
13175,0,0.31764668894090664
13176,0,0.29023076631293243
13177,0,0.2962017004545121
13178,0,0.2860096673955756
13179,0,0.2932073395507579
13180,0,0.3114347526089826
13181,0,0.29150425285256054
13182,0,0.294061062782579
13183,0,0.2949162345669887
13184,0,0.3172007847424276
13185,0,0.2860096673955756
13186,0,0.4116572653157658
13187,0,0.2881156152242988
13188,0,0.2860096673955756
13189,0,0.28727212882327463
13190,0,0.2881156152242988
13191,0,0.28938360479861336
13192,0,0.2885379108328364
13193,0,0.2864301182402063
13194,0,0.2885379108328364
13195,0,0.2881156152242988
13196,0,0.29835133522823626
13197,0,0.3031119151543775
13198,0,0.2860096673955756
13199,0,0.2860096673955756
13200,0,0.28685093885089286
13201,0,0.28727212882327463
13202,0,0.28685093885089286
13203,0,0.28685093885089286
13204,0,0.2881156152242988
13205,0,0.3307211817519354
13206,0,0.28727212882327463
13207,0,0.29235506840758974
13208,0,0.30703867022525566
13209,0,0.28769368775071447
13210,0,0.30180932032703606
13211,0,0.2932073395507579
13212,0,0.29878233678433863
13213,0,0.2860096673955756
13214,0,0.2864301182402063
13215,0,0.28685093885089286
13216,0,0.2881156152242988
13217,0,0.30572660358313597
13218,0,0.29278102224851726
13219,0,0.28685093885089286
13220,0,0.28727212882327463
13221,0,0.28685093885089286
13222,0,0.28938360479861336
13223,0,0.2860096673955756
13224,0,0.3109935942135783
13225,0,0.31231809646946257
13226,0,0.3225736063505915
13227,0,0.3595477884130325
13228,0,0.3316328822921161
13229,0,0.2889605741628576
13230,0,0.29023076631293243
13231,0,0.2919294784642682
13232,0,0.2889605741628576
13233,0,0.2864301182402063
13234,0,0.3009426918136214
13235,0,0.2864301182402063
13236,0,0.28727212882327463
13237,0,0.2864301182402063
13238,0,0.29278102224851726
13239,0,0.2860096673955756
13240,0,0.2864301182402063
13241,0,0.2864301182402063
13242,0,0.2860096673955756
13243,0,0.29065489634859504
13244,0,0.29150425285256054
13245,0,0.30398207403977
13246,0,0.29235506840758974
13247,0,0.294061062782579
13248,0,0.33804990320686723
13249,0,0.28769368775071447
13250,0,0.2885379108328364
13251,0,0.2864301182402063
13252,0,0.28558958671908674
13253,0,0.28558958671908674
13254,0,0.2860096673955756
13255,0,0.28558958671908674
13256,0,0.2881156152242988
13257,0,0.28558958671908674
13258,0,0.28769368775071447
13259,0,0.2864301182402063
13260,0,0.31853950120060526
13261,0,0.28685093885089286
13262,0,0.28938360479861336
13263,0,0.2881156152242988
13264,0,0.2864301182402063
13265,0,0.2860096673955756
13266,0,0.28558958671908674
13267,0,0.2974904053261464
13268,0,0.28685093885089286
13269,0,0.49047005984830333
13270,0,0.2949162345669887
13271,0,0.2864301182402063
13272,0,0.28727212882327463
13273,0,0.4377986048154776
13274,0,0.28685093885089286
13275,0,0.2970604779099437
13276,0,0.28558958671908674
13277,0,0.2864301182402063
13278,0,0.3035468186919418
13279,0,0.28769368775071447
13280,0,0.29235506840758974
13281,0,0.28980700232207485
13282,0,0.29107939200418964
13283,0,0.3316328822921161
13284,0,0.28938360479861336
13285,0,0.2860096673955756
13286,0,0.28558958671908674
13287,0,0.3109935942135783
13288,0,0.28980700232207485
13289,0,0.3158650866645654
13290,0,0.2864301182402063
13291,0,0.2860096673955756
13292,0,0.2949162345669887
13293,0,0.2864301182402063
13294,0,0.2889605741628576
13295,0,0.2932073395507579
13296,0,0.35059384547475586
13297,0,0.2949162345669887
13298,0,0.30485363818068056
13299,0,0.3044176807020502
13300,0,0.2860096673955756
13301,0,0.2860096673955756
13302,0,0.2860096673955756
13303,0,0.5853241374645333
13304,0,0.2864301182402063
13305,0,0.28727212882327463
13306,0,0.2881156152242988
13307,0,0.29534436255138896
13308,0,0.31408887735393964
13309,0,0.29150425285256054
13310,0,0.29278102224851726
13311,0,0.30007748224607617
13312,0,0.2889605741628576
13313,0,0.30485363818068056
13314,0,0.28685093885089286
13315,0,0.43627956048282723
13316,0,0.2889605741628576
13317,0,0.2860096673955756
13318,0,0.30923239664705965
13319,0,0.28685093885089286
13320,0,0.2885379108328364
13321,0,0.294061062782579
13322,0,0.2860096673955756
13323,0,0.28685093885089286
13324,0,0.28685093885089286
13325,0,0.2860096673955756
13326,0,0.32392424090620914
13327,0,0.28727212882327463
13328,0,0.2949162345669887
13329,0,0.3714790857832494
13330,0,0.28727212882327463
13331,0,0.30879295890412234
13332,0,0.3149763056586037
13333,0,0.2919294784642682
13334,0,0.32077736101090437
13335,0,0.3180929279499146
13336,0,0.31408887735393964
13337,0,0.3343755504459711
13338,0,0.2864301182402063
13339,0,0.44744517773198456
13340,0,0.2919294784642682
13341,0,0.2936340198757334
13342,0,0.2860096673955756
13343,0,0.2864301182402063
13344,0,0.29065489634859504
13345,0,0.28685093885089286
13346,0,0.28685093885089286
13347,0,0.28727212882327463
13348,0,0.35765435482100694
13349,0,0.28685093885089286
13350,0,0.2949162345669887
13351,0,0.29278102224851726
13352,0,0.2962017004545121
13353,0,0.2860096673955756
13354,0,0.29577285133133063
13355,0,0.2932073395507579
13356,0,0.28558958671908674
13357,0,0.2885379108328364
13358,0,0.31630998304108876
13359,0,0.28685093885089286
13360,0,0.29150425285256054
13361,0,0.2966309094663428
13362,0,0.3496572886962953
13363,0,0.28980700232207485
13364,0,0.2949162345669887
13365,0,0.29878233678433863
13366,0,0.33804990320686723
13367,0,0.3339176546538702
13368,0,0.2860096673955756
13369,0,0.2860096673955756
13370,0,0.37871491414488256
13371,0,0.352000839954973
13372,0,0.4066820368190102
13373,0,0.29023076631293243
13374,0,0.28685093885089286
13375,0,0.28558958671908674
13376,0,0.2860096673955756
13377,0,0.3074767220136437
13378,0,0.2860096673955756
13379,0,0.30007748224607617
13380,0,0.28558958671908674
13381,0,0.2860096673955756
13382,0,0.28558958671908674
13383,0,0.29065489634859504
13384,0,0.3189864081218636
13385,0,0.32392424090620914
13386,0,0.30616361049931
13387,0,0.29278102224851726
13388,0,0.2864301182402063
13389,0,0.2966309094663428
13390,0,0.30485363818068056
13391,0,0.30398207403977
13392,0,0.28685093885089286
13393,0,0.2864301182402063
13394,0,0.310552778888416
13395,0,0.3261818232521789
13396,0,0.28727212882327463
13397,0,0.2860096673955756
13398,0,0.30180932032703606
13399,0,0.2881156152242988
13400,0,0.28938360479861336
13401,0,0.3009426918136214
13402,0,0.31320280616492474
13403,0,0.29577285133133063
13404,0,0.2860096673955756
13405,0,0.2919294784642682
13406,0,0.28558958671908674
13407,0,0.2860096673955756
13408,0,0.28558958671908674
13409,0,0.2881156152242988
13410,0,0.28727212882327463
13411,0,0.28727212882327463
13412,0,0.32935601299709444
13413,0,0.28769368775071447
13414,0,0.2864301182402063
13415,0,0.2864301182402063
13416,0,0.28769368775071447
13417,0,0.4211593331088209
13418,0,0.2860096673955756
13419,0,0.29065489634859504
13420,0,0.2949162345669887
13421,0,0.28558958671908674
13422,0,0.3005099094214391
13423,0,0.28558958671908674
13424,0,0.28558958671908674
13425,0,0.28558958671908674
13426,0,0.30398207403977
13427,0,0.2996454107650213
13428,0,0.28558958671908674
13429,0,0.2860096673955756
13430,0,0.2881156152242988
13431,0,0.2881156152242988
13432,0,0.3230234902329263
13433,0,0.2860096673955756
13434,0,0.294061062782579
13435,0,0.29878233678433863
13436,0,0.3772633067958401
13437,0,0.2944884678281435
13438,0,0.28558958671908674
13439,0,0.2881156152242988
13440,0,0.3394328690012828
13441,0,0.6046627486003383
13442,0,0.29835133522823626
13443,0,0.3026773639205991
13444,0,0.28727212882327463
13445,0,0.2864301182402063
13446,0,0.28727212882327463
13447,0,0.33346007177403014
13448,0,0.28769368775071447
13449,0,0.28727212882327463
13450,0,0.4992155202878475
13451,0,0.28685093885089286
13452,0,0.294061062782579
13453,0,0.29577285133133063
13454,0,0.29023076631293243
13455,0,0.2864301182402063
13456,0,0.29023076631293243
13457,0,0.2889605741628576
13458,0,0.2992136954534728
13459,0,0.28685093885089286
13460,0,0.29023076631293243
13461,0,0.2881156152242988
13462,0,0.3189864081218636
13463,0,0.28558958671908674
13464,0,0.28685093885089286
13465,0,0.4992155202878475
13466,0,0.31408887735393964
13467,0,0.2860096673955756
13468,0,0.28685093885089286
13469,0,0.30923239664705965
13470,0,0.2860096673955756
13471,0,0.2860096673955756
13472,0,0.2864301182402063
13473,0,0.2860096673955756
13474,0,0.28685093885089286
13475,0,0.29065489634859504
13476,0,0.2860096673955756
13477,0,0.28938360479861336
13478,0,0.2919294784642682
13479,0,0.3035468186919418
13480,0,0.28769368775071447
13481,0,0.2860096673955756
13482,0,0.30137582894284365
13483,0,0.3044176807020502
13484,0,0.28727212882327463
13485,0,0.28769368775071447
13486,0,0.2881156152242988
13487,0,0.28685093885089286
13488,0,0.3261818232521789
13489,0,0.2864301182402063
13490,0,0.28685093885089286
13491,0,0.2860096673955756
13492,0,0.3320892070710335
13493,0,0.29065489634859504
13494,0,0.2885379108328364
13495,0,0.29235506840758974
13496,0,0.28558958671908674
13497,0,0.28685093885089286
13498,0,0.28938360479861336
13499,0,0.2949162345669887
13500,0,0.30835386687063177
13501,0,0.29278102224851726
13502,0,0.28727212882327463
13503,0,0.2860096673955756
13504,0,0.28558958671908674
13505,0,0.29065489634859504
13506,0,0.999999985481113
13507,0,0.29150425285256054
13508,0,0.2864301182402063
13509,0,0.2885379108328364
13510,0,0.2860096673955756
13511,0,0.2860096673955756
13512,0,0.2881156152242988
13513,0,0.2860096673955756
13514,0,0.28727212882327463
13515,0,0.2885379108328364
13516,0,0.28558958671908674
13517,0,0.33254584733853093
13518,0,0.28769368775071447
13519,0,0.2864301182402063
13520,0,0.31853950120060526
13521,0,0.29065489634859504
13522,0,0.2860096673955756
13523,0,0.28558958671908674
13524,0,0.28558958671908674
13525,0,0.28558958671908674
13526,0,0.28558958671908674
13527,0,0.2860096673955756
13528,0,0.2881156152242988
13529,0,0.2860096673955756
13530,0,0.28727212882327463
13531,0,0.3772633067958401
13532,0,0.28980700232207485
13533,0,0.2860096673955756
13534,0,0.2860096673955756
13535,0,0.28727212882327463
13536,0,0.31276028085830504
13537,0,0.2860096673955756
13538,0,0.3118762535399359
13539,0,0.28685093885089286
13540,0,0.40618554743251406
13541,0,0.2860096673955756
13542,0,0.3426704314682449
13543,0,0.29835133522823626
13544,0,0.30180932032703606
13545,0,0.2881156152242988
13546,0,0.2860096673955756
13547,0,0.31764668894090664
13548,0,0.28727212882327463
13549,0,0.28727212882327463
13550,0,0.2860096673955756
13551,0,0.37436670969955627
13552,0,0.2860096673955756
13553,0,0.28685093885089286
13554,0,0.28938360479861336
13555,0,0.30923239664705965
13556,0,0.4241725141954479
13557,0,0.2864301182402063
13558,0,0.29577285133133063
13559,0,0.28769368775071447
13560,0,0.28727212882327463
13561,0,0.32844749587651917
13562,0,0.2864301182402063
13563,0,0.2949162345669887
13564,0,0.31408887735393964
13565,0,0.2864301182402063
13566,0,0.297920691253493
13567,0,0.2919294784642682
13568,0,0.2864301182402063
13569,0,0.2970604779099437
13570,0,0.3302658072610707
13571,0,0.28558958671908674
13572,0,0.2860096673955756
13573,0,0.28938360479861336
13574,0,0.31320280616492474
13575,0,0.3114347526089826
13576,0,0.30791512106757285
13577,0,0.28980700232207485
13578,0,0.30398207403977
13579,0,0.34359816135145976
13580,0,0.31320280616492474
13581,0,0.352000839954973
13582,0,0.28685093885089286
13583,0,0.30398207403977
13584,0,0.3198812206802813
13585,0,0.29107939200418964
13586,0,0.2864301182402063
13587,0,0.28685093885089286
13588,0,0.28727212882327463
13589,0,0.30703867022525566
13590,0,0.45611020746768866
13591,0,0.28558958671908674
13592,0,0.28558958671908674
13593,0,0.28558958671908674
13594,0,0.28558958671908674
13595,0,0.3252778152139327
13596,0,0.2860096673955756
13597,0,0.2860096673955756
13598,0,0.310552778888416
13599,0,0.29023076631293243
13600,0,0.28558958671908674
13601,0,0.2962017004545121
13602,0,0.3700386943285918
13603,0,0.3348337585007178
13604,0,0.2936340198757334
13605,0,0.294061062782579
13606,0,0.2864301182402063
13607,0,0.2860096673955756
13608,0,0.28558958671908674
13609,0,0.2932073395507579
13610,0,0.28938360479861336
13611,0,0.28938360479861336
13612,0,0.29878233678433863
13613,0,0.28558958671908674
13614,0,0.28685093885089286
13615,0,0.28685093885089286
13616,0,0.28727212882327463
13617,0,0.29023076631293243
13618,0,0.28558958671908674
13619,0,0.2864301182402063
13620,0,0.2919294784642682
13621,0,0.29878233678433863
13622,0,0.28727212882327463
13623,0,0.29023076631293243
13624,0,0.28558958671908674
13625,0,0.2860096673955756
13626,0,0.294061062782579
13627,0,0.2885379108328364
13628,0,0.28558958671908674
13629,0,0.28558958671908674
13630,0,0.3198812206802813
13631,0,0.3172007847424276
13632,0,0.29107939200418964
13633,0,0.2864301182402063
13634,0,0.29534436255138896
13635,0,0.3005099094214391
13636,0,0.2881156152242988
13637,0,0.3362102497115482
13638,0,0.2864301182402063
13639,0,0.2881156152242988
13640,0,0.3158650866645654
13641,0,0.2860096673955756
13642,0,0.28558958671908674
13643,0,0.28769368775071447
13644,0,0.29150425285256054
13645,0,0.4372921256542568
13646,0,0.2860096673955756
13647,0,0.2889605741628576
13648,0,0.3403563721745892
13649,0,0.2881156152242988
13650,0,0.2864301182402063
13651,0,0.28980700232207485
13652,0,0.3316328822921161
13653,0,0.2860096673955756
13654,0,0.28727212882327463
13655,0,0.2860096673955756
13656,0,0.2860096673955756
13657,0,0.2919294784642682
13658,0,0.294061062782579
13659,0,0.297920691253493
13660,0,0.2864301182402063
13661,0,0.29835133522823626
13662,0,0.2864301182402063
13663,0,0.2889605741628576
13664,0,0.3714790857832494
13665,0,0.2932073395507579
13666,0,0.31542052735124226
13667,0,0.3662090012144043
13668,0,0.2864301182402063
13669,0,0.2889605741628576
13670,0,0.28558958671908674
13671,0,0.2919294784642682
13672,0,0.28685093885089286
13673,0,0.7152287363807063
13674,0,0.3772633067958401
13675,0,0.3389715745339429
13676,0,0.2885379108328364
13677,0,0.2864301182402063
13678,0,0.2864301182402063
13679,0,0.37195972573550334
13680,0,0.28727212882327463
13681,0,0.30791512106757285
13682,0,0.28685093885089286
13683,0,0.3339176546538702
13684,0,0.2992136954534728
13685,0,0.33804990320686723
13686,0,0.35765435482100694
13687,0,0.3357511087886415
13688,0,0.30616361049931
13689,0,0.2889605741628576
13690,0,0.28938360479861336
13691,0,0.30835386687063177
13692,0,0.28727212882327463
13693,0,0.28685093885089286
13694,0,0.28558958671908674
13695,0,0.3005099094214391
13696,0,0.29835133522823626
13697,0,0.2889605741628576
13698,0,0.3225736063505915
13699,0,0.28558958671908674
13700,0,0.28938360479861336
13701,0,0.3009426918136214
13702,0,0.2860096673955756
13703,0,0.2885379108328364
13704,0,0.2860096673955756
13705,0,0.2889605741628576
13706,0,0.29023076631293243
13707,0,0.2885379108328364
13708,0,0.2860096673955756
13709,0,0.2885379108328364
13710,0,0.28558958671908674
13711,0,0.2992136954534728
13712,0,0.3005099094214391
13713,0,0.297920691253493
13714,0,0.30007748224607617
13715,0,0.30879295890412234
13716,0,0.3394328690012828
13717,0,0.29065489634859504
13718,0,0.28558958671908674
13719,0,0.2992136954534728
13720,0,0.2889605741628576
13721,0,0.2885379108328364
13722,0,0.2864301182402063
13723,0,0.2881156152242988
13724,0,0.28727212882327463
13725,0,0.28980700232207485
13726,0,0.2996454107650213
13727,0,0.2864301182402063
13728,0,0.3052899459752695
13729,0,0.2881156152242988
13730,0,0.2864301182402063
13731,0,0.28685093885089286
13732,0,0.2864301182402063
13733,0,0.2864301182402063
13734,0,0.2860096673955756
13735,0,0.29065489634859504
13736,0,0.2864301182402063
13737,0,0.2881156152242988
13738,0,0.29065489634859504
13739,0,0.30616361049931
13740,0,0.6568429164465579
13741,0,0.29534436255138896
13742,0,0.2864301182402063
13743,0,0.2864301182402063
13744,0,0.28727212882327463
13745,0,0.2881156152242988
13746,0,0.28980700232207485
13747,0,0.2864301182402063
13748,0,0.3445270864701711
13749,0,0.29235506840758974
13750,0,0.29278102224851726
13751,0,0.2860096673955756
13752,0,0.2860096673955756
13753,0,0.3118762535399359
13754,0,0.2860096673955756
13755,0,0.2889605741628576
13756,0,0.35860052062119385
13757,0,0.3194336481403056
13758,0,0.2864301182402063
13759,0,0.2885379108328364
13760,0,0.2932073395507579
13761,0,0.30835386687063177
13762,0,0.2881156152242988
13763,0,0.2864301182402063
13764,0,0.28685093885089286
13765,0,0.2860096673955756
13766,0,0.29577285133133063
13767,0,0.28727212882327463
13768,0,0.3394328690012828
13769,0,0.2864301182402063
13770,0,0.28980700232207485
13771,0,0.2864301182402063
13772,0,0.2889605741628576
13773,0,0.310552778888416
13774,0,0.3101123071659055
13775,0,0.2889605741628576
13776,0,0.2864301182402063
13777,0,0.2864301182402063
13778,0,0.4889271961302083
13779,0,0.28980700232207485
13780,0,0.29107939200418964
13781,0,0.28685093885089286
13782,0,0.29150425285256054
13783,0,0.3894250235148134
13784,0,0.3022431654818382
13785,0,0.2860096673955756
13786,0,0.2949162345669887
13787,0,0.2889605741628576
13788,0,0.2996454107650213
13789,0,0.2996454107650213
13790,0,0.28727212882327463
13791,0,0.35623718564393586
13792,0,0.28558958671908674
13793,0,0.2919294784642682
13794,0,0.2889605741628576
13795,0,0.28727212882327463
13796,0,0.47402808758113346
13797,0,0.2860096673955756
13798,0,0.28685093885089286
13799,0,0.28980700232207485
13800,0,0.29534436255138896
13801,0,0.28727212882327463
13802,0,0.29235506840758974
13803,0,0.28727212882327463
13804,0,0.2860096673955756
13805,0,0.29878233678433863
13806,0,0.2864301182402063
13807,0,0.28558958671908674
13808,0,0.28685093885089286
13809,0,0.3109935942135783
13810,0,0.28685093885089286
13811,0,0.30485363818068056
13812,0,0.2860096673955756
13813,0,0.28727212882327463
13814,0,0.2860096673955756
13815,0,0.2860096673955756
13816,0,0.28558958671908674
13817,0,0.29278102224851726
13818,0,0.28727212882327463
13819,0,0.28558958671908674
13820,0,0.2864301182402063
13821,0,0.28727212882327463
13822,0,0.2949162345669887
13823,0,0.30137582894284365
13824,0,0.3109935942135783
13825,0,0.2919294784642682
13826,0,0.3005099094214391
13827,0,0.28769368775071447
13828,0,0.2860096673955756
13829,0,0.28938360479861336
13830,0,0.2864301182402063
13831,0,0.28938360479861336
13832,0,0.2889605741628576
13833,0,0.3026773639205991
13834,0,0.29235506840758974
13835,0,0.2860096673955756
13836,0,0.294061062782579
13837,0,0.29150425285256054
13838,0,0.2885379108328364
13839,0,0.2860096673955756
13840,0,0.29065489634859504
13841,0,0.29023076631293243
13842,0,0.3005099094214391
13843,0,0.3343755504459711
13844,0,0.30703867022525566
13845,0,0.3101123071659055
13846,0,0.2860096673955756
13847,0,0.28769368775071447
13848,0,0.2864301182402063
13849,0,0.2885379108328364
13850,0,0.2864301182402063
13851,0,0.28558958671908674
13852,0,0.2860096673955756
13853,0,0.3026773639205991
13854,0,0.28727212882327463
13855,0,0.2860096673955756
13856,0,0.30703867022525566
13857,0,0.2919294784642682
13858,0,0.28558958671908674
13859,0,0.2860096673955756
13860,0,0.28727212882327463
13861,0,0.28938360479861336
13862,0,0.3543515401726781
13863,0,0.2864301182402063
13864,0,0.2992136954534728
13865,0,0.3026773639205991
13866,0,0.29534436255138896
13867,0,0.28938360479861336
13868,0,0.2864301182402063
13869,0,0.2970604779099437
13870,0,0.2864301182402063
13871,0,0.4307201618076924
13872,0,0.28727212882327463
13873,0,0.29023076631293243
13874,0,0.2860096673955756
13875,0,0.2864301182402063
13876,0,0.29835133522823626
13877,0,0.28769368775071447
13878,0,0.28769368775071447
13879,0,0.2860096673955756
13880,0,0.2949162345669887
13881,0,0.2919294784642682
13882,0,0.2860096673955756
13883,0,0.4196549272206798
13884,0,0.294061062782579
13885,0,0.3031119151543775
13886,0,0.41865281710724
13887,0,0.28685093885089286
13888,0,0.28769368775071447
13889,0,0.28558958671908674
13890,0,0.3005099094214391
13891,0,0.3172007847424276
13892,0,0.28980700232207485
13893,0,0.2949162345669887
13894,0,0.35059384547475586
13895,0,0.2966309094663428
13896,0,0.2860096673955756
13897,0,0.28938360479861336
13898,0,0.2889605741628576
13899,0,0.331176873640313
13900,0,0.2962017004545121
13901,0,0.2860096673955756
13902,0,0.28727212882327463
13903,0,0.28938360479861336
13904,0,0.2860096673955756
13905,0,0.2881156152242988
13906,0,0.3289015944810176
13907,0,0.2864301182402063
13908,0,0.310552778888416
13909,0,0.2889605741628576
13910,0,0.34359816135145976
13911,0,0.32482629813973724
13912,0,0.29150425285256054
13913,0,0.32482629813973724
13914,0,0.31364567184550257
13915,0,0.2889605741628576
13916,0,0.2864301182402063
13917,0,0.310552778888416
13918,0,0.2860096673955756
13919,0,0.2860096673955756
13920,0,0.2936340198757334
13921,0,0.29835133522823626
13922,0,0.2885379108328364
13923,0,0.28980700232207485
13924,0,0.29534436255138896
13925,0,0.30007748224607617
13926,0,0.30660096621653254
13927,0,0.2919294784642682
13928,0,0.2974904053261464
13929,0,0.31630998304108876
13930,0,0.3114347526089826
13931,0,0.29577285133133063
13932,0,0.9957509733937753
13933,0,0.2860096673955756
13934,0,0.3180929279499146
13935,0,0.3709987000217176
13936,0,0.294061062782579
13937,0,0.2860096673955756
13938,0,0.2864301182402063
13939,0,0.29577285133133063
13940,0,0.28727212882327463
13941,0,0.2974904053261464
13942,0,0.6977353731998109
13943,0,0.28558958671908674
13944,0,0.2936340198757334
13945,0,0.30485363818068056
13946,0,0.39236506192511905
13947,0,0.3052899459752695
13948,0,0.2974904053261464
13949,0,0.28685093885089286
13950,0,0.28685093885089286
13951,0,0.2992136954534728
13952,0,0.29278102224851726
13953,0,0.2885379108328364
13954,0,0.28685093885089286
13955,0,0.2864301182402063
13956,0,0.28727212882327463
13957,0,0.2860096673955756
13958,0,0.29235506840758974
13959,0,0.2885379108328364
13960,0,0.28558958671908674
13961,0,0.3225736063505915
13962,0,0.28558958671908674
13963,0,0.28558958671908674
13964,0,0.28558958671908674
13965,0,0.28558958671908674
13966,0,0.28980700232207485
13967,0,0.2860096673955756
13968,0,0.28558958671908674
13969,0,0.28558958671908674
13970,0,0.28558958671908674
13971,0,0.2974904053261464
13972,0,0.2864301182402063
13973,0,0.2864301182402063
13974,0,0.28685093885089286
13975,0,0.3158650866645654
13976,0,0.28727212882327463
13977,0,0.294061062782579
13978,0,0.2996454107650213
13979,0,0.30180932032703606
13980,0,0.2881156152242988
13981,0,0.2966309094663428
13982,0,0.6898659211080778
13983,0,0.2885379108328364
13984,0,0.29534436255138896
13985,0,0.2881156152242988
13986,0,0.2881156152242988
13987,0,0.2881156152242988
13988,0,0.28980700232207485
13989,0,0.2864301182402063
13990,0,0.28769368775071447
13991,0,0.297920691253493
13992,0,0.2860096673955756
13993,0,0.30180932032703606
13994,0,0.3158650866645654
13995,0,0.3074767220136437
13996,0,0.2944884678281435
13997,0,0.3022431654818382
13998,0,0.29534436255138896
13999,0,0.2860096673955756
14000,0,0.2881156152242988
14001,0,0.2996454107650213
14002,0,0.28685093885089286
14003,0,0.2936340198757334
14004,0,0.3009426918136214
14005,0,0.28938360479861336
14006,0,0.2885379108328364
14007,0,0.28769368775071447
14008,0,0.3302658072610707
14009,0,0.30398207403977
14010,0,0.28769368775071447
14011,0,0.28938360479861336
14012,0,0.2949162345669887
14013,0,0.28938360479861336
14014,0,0.28769368775071447
14015,0,0.2885379108328364
14016,0,0.31542052735124226
14017,0,0.30007748224607617
14018,0,0.34638850008864513
14019,0,0.2864301182402063
14020,0,0.28558958671908674
14021,0,0.2860096673955756
14022,0,0.31231809646946257
14023,0,0.29534436255138896
14024,0,0.28685093885089286
14025,0,0.2860096673955756
14026,0,0.3298107507995796
14027,0,0.2864301182402063
14028,0,0.29835133522823626
14029,0,0.2949162345669887
14030,0,0.2881156152242988
14031,0,0.2889605741628576
14032,0,0.30137582894284365
14033,0,0.30791512106757285
14034,0,0.2860096673955756
14035,0,0.29878233678433863
14036,0,0.28769368775071447
14037,0,0.2919294784642682
14038,0,0.2966309094663428
14039,0,0.2860096673955756
14040,0,0.31542052735124226
14041,0,0.5752998706803157
14042,0,0.28727212882327463
14043,0,0.2962017004545121
14044,0,0.2970604779099437
14045,0,0.294061062782579
14046,0,0.2885379108328364
14047,0,0.294061062782579
14048,0,0.2860096673955756
14049,0,0.28769368775071447
14050,0,0.28558958671908674
14051,0,0.3118762535399359
14052,0,0.28685093885089286
14053,0,0.29577285133133063
14054,0,0.29065489634859504
14055,0,0.2864301182402063
14056,0,0.3221240508968671
14057,0,0.2889605741628576
14058,0,0.29577285133133063
14059,0,0.30791512106757285
14060,0,0.28769368775071447
14061,0,0.29065489634859504
14062,0,0.28558958671908674
14063,0,0.28727212882327463
14064,0,0.2860096673955756
14065,0,0.297920691253493
14066,0,0.28769368775071447
14067,0,0.28727212882327463
14068,0,0.2881156152242988
14069,0,0.2860096673955756
14070,0,0.35670929709150134
14071,0,0.3167552159210535
14072,0,0.2932073395507579
14073,0,0.28727212882327463
14074,0,0.4216611286726973
14075,0,0.29835133522823626
14076,0,0.2889605741628576
14077,0,0.30660096621653254
14078,0,0.2860096673955756
14079,0,0.28685093885089286
14080,0,0.2860096673955756
14081,0,0.28980700232207485
14082,0,0.29023076631293243
14083,0,0.28938360479861336
14084,0,0.28938360479861336
14085,0,0.29107939200418964
14086,0,0.28938360479861336
14087,0,0.2864301182402063
14088,0,0.2864301182402063
14089,0,0.30180932032703606
14090,0,0.294061062782579
14091,0,0.3375895276881623
14092,0,0.2864301182402063
14093,0,0.2885379108328364
14094,0,0.2860096673955756
14095,0,0.2962017004545121
14096,0,0.3005099094214391
14097,0,0.28685093885089286
14098,0,0.2860096673955756
14099,0,0.30485363818068056
14100,0,0.2944884678281435
14101,0,0.2949162345669887
14102,0,0.28558958671908674
14103,0,0.29107939200418964
14104,0,0.2864301182402063
14105,0,0.2860096673955756
14106,0,0.2860096673955756
14107,0,0.30007748224607617
14108,0,0.2966309094663428
14109,0,0.3044176807020502
14110,0,0.2919294784642682
14111,0,0.4388119511770192
14112,0,0.32482629813973724
14113,0,0.28980700232207485
14114,0,0.29577285133133063
14115,0,0.2885379108328364
14116,0,0.2881156152242988
14117,0,0.2864301182402063
14118,0,0.2944884678281435
14119,0,0.3052899459752695
14120,0,0.2889605741628576
14121,0,0.28685093885089286
14122,0,0.38454287022273914
14123,0,0.29278102224851726
14124,0,0.2860096673955756
14125,0,0.28685093885089286
14126,0,0.2860096673955756
14127,0,0.2881156152242988
14128,0,0.2860096673955756
14129,0,0.3052899459752695
14130,0,0.294061062782579
14131,0,0.28938360479861336
14132,0,0.30835386687063177
14133,0,0.28685093885089286
14134,0,0.2864301182402063
14135,0,0.2864301182402063
14136,0,0.28938360479861336
14137,0,0.3101123071659055
14138,0,0.29150425285256054
14139,0,0.30137582894284365
14140,0,0.28769368775071447
14141,0,0.28769368775071447
14142,0,0.28727212882327463
14143,0,0.28685093885089286
14144,0,0.32032912516387446
14145,0,0.28685093885089286
14146,0,0.2864301182402063
14147,0,0.28685093885089286
14148,0,0.28769368775071447
14149,0,0.29107939200418964
14150,0,0.28980700232207485
14151,0,0.2919294784642682
14152,0,0.29878233678433863
14153,0,0.2860096673955756
14154,0,0.2860096673955756
14155,0,0.28727212882327463
14156,0,0.2944884678281435
14157,0,0.294061062782579
14158,0,0.28938360479861336
14159,0,0.28685093885089286
14160,0,0.30180932032703606
14161,0,0.42216308606508096
14162,0,0.28727212882327463
14163,0,0.28685093885089286
14164,0,0.2936340198757334
14165,0,0.2881156152242988
14166,0,0.2864301182402063
14167,0,0.28685093885089286
14168,0,0.297920691253493
14169,0,0.2860096673955756
14170,0,0.31764668894090664
14171,0,0.28685093885089286
14172,0,0.2860096673955756
14173,0,0.2974904053261464
14174,0,0.30398207403977
14175,0,0.28727212882327463
14176,0,0.35623718564393586
14177,0,0.2919294784642682
14178,0,0.3035468186919418
14179,0,0.3289015944810176
14180,0,0.28558958671908674
14181,0,0.2860096673955756
14182,0,0.2992136954534728
14183,0,0.28558958671908674
14184,0,0.3403563721745892
14185,0,0.2860096673955756
14186,0,0.2860096673955756
14187,0,0.2885379108328364
14188,0,0.3307211817519354
14189,0,0.2864301182402063
14190,0,0.2974904053261464
14191,0,0.31364567184550257
14192,0,0.3198812206802813
14193,0,0.29278102224851726
14194,0,0.28558958671908674
14195,0,0.2881156152242988
14196,0,0.3212259276389272
14197,0,0.30485363818068056
14198,0,0.28558958671908674
14199,0,0.2860096673955756
14200,0,0.28938360479861336
14201,0,0.2864301182402063
14202,0,0.2860096673955756
14203,0,0.3145324221418586
14204,0,0.3145324221418586
14205,0,0.2932073395507579
14206,0,0.2860096673955756
14207,0,0.28727212882327463
14208,0,0.2860096673955756
14209,0,0.32935601299709444
14210,0,0.2860096673955756
14211,0,0.2860096673955756
14212,0,0.2860096673955756
14213,0,0.2974904053261464
14214,0,0.29577285133133063
14215,0,0.29023076631293243
14216,0,0.28938360479861336
14217,0,0.2885379108328364
14218,0,0.3009426918136214
14219,0,0.3225736063505915
14220,0,0.28558958671908674
14221,0,0.3114347526089826
14222,0,0.3348337585007178
14223,0,0.3252778152139327
14224,0,0.28685093885089286
14225,0,0.2860096673955756
14226,0,0.28938360479861336
14227,0,0.2860096673955756
14228,0,0.2860096673955756
14229,0,0.31408887735393964
14230,0,0.30616361049931
14231,0,0.32799371780653525
14232,0,0.2881156152242988
14233,0,0.2860096673955756
14234,0,0.28769368775071447
14235,0,0.47197606395026587
14236,0,0.2962017004545121
14237,0,0.29835133522823626
14238,0,0.3109935942135783
14239,0,0.29023076631293243
14240,0,0.2936340198757334
14241,0,0.297920691253493
14242,0,0.2881156152242988
14243,0,0.29835133522823626
14244,0,0.29065489634859504
14245,0,0.28558958671908674
14246,0,0.2970604779099437
14247,0,0.2949162345669887
14248,0,0.2970604779099437
14249,0,0.2996454107650213
14250,0,0.28558958671908674
14251,0,0.28685093885089286
14252,0,0.4066820368190102
14253,0,0.30398207403977
14254,0,0.35059384547475586
14255,0,0.2860096673955756
14256,0,0.28769368775071447
14257,0,0.294061062782579
14258,0,0.3044176807020502
14259,0,0.2860096673955756
14260,0,0.2860096673955756
14261,0,0.3230234902329263
14262,0,0.3044176807020502
14263,0,0.31630998304108876
14264,0,0.28685093885089286
14265,0,0.31408887735393964
14266,0,0.3114347526089826
14267,0,0.28980700232207485
14268,0,0.2860096673955756
14269,0,0.28938360479861336
14270,0,0.2860096673955756
14271,0,0.28558958671908674
14272,0,0.28558958671908674
14273,0,0.3114347526089826
14274,0,0.28769368775071447
14275,0,0.2864301182402063
14276,0,0.2932073395507579
14277,0,0.3729217649427659
14278,0,0.3348337585007178
14279,0,0.2885379108328364
14280,0,0.2949162345669887
14281,0,0.2885379108328364
14282,0,0.2992136954534728
14283,0,0.2962017004545121
14284,0,0.3316328822921161
14285,0,0.2889605741628576
14286,0,0.3044176807020502
14287,0,0.28558958671908674
14288,0,0.29878233678433863
14289,0,0.2889605741628576
14290,0,0.32392424090620914
14291,0,0.30616361049931
14292,0,0.3026773639205991
14293,0,0.2860096673955756
14294,0,0.4591750833800868
14295,0,0.29150425285256054
14296,0,0.2864301182402063
14297,0,0.297920691253493
14298,0,0.2881156152242988
14299,0,0.32708712575067506
14300,0,0.3044176807020502
14301,0,0.29065489634859504
14302,0,0.2970604779099437
14303,0,0.3009426918136214
14304,0,0.28685093885089286
14305,0,0.30879295890412234
14306,0,0.2860096673955756
14307,0,0.3225736063505915
14308,0,0.2949162345669887
14309,0,0.30398207403977
14310,0,0.29065489634859504
14311,0,0.2860096673955756
14312,0,0.2949162345669887
14313,0,0.29235506840758974
14314,0,0.31231809646946257
14315,0,0.2885379108328364
14316,0,0.2860096673955756
14317,0,0.2860096673955756
14318,0,0.3035468186919418
14319,0,0.2860096673955756
14320,0,0.28685093885089286
14321,0,0.2881156152242988
14322,0,0.2949162345669887
14323,0,0.28558958671908674
14324,0,0.28769368775071447
14325,0,0.2860096673955756
14326,0,0.2970604779099437
14327,0,0.2860096673955756
14328,0,0.29534436255138896
14329,0,0.28558958671908674
14330,0,0.2970604779099437
14331,0,0.2864301182402063
14332,0,0.2860096673955756
14333,0,0.28685093885089286
14334,0,0.4307201618076924
14335,0,0.3026773639205991
14336,0,0.28727212882327463
14337,0,0.2860096673955756
14338,0,0.2864301182402063
14339,0,0.2864301182402063
14340,0,0.3074767220136437
14341,0,0.3221240508968671
14342,0,0.2885379108328364
14343,0,0.32572965712049634
14344,0,0.29065489634859504
14345,0,0.2860096673955756
14346,0,0.28980700232207485
14347,0,0.2881156152242988
14348,0,0.2864301182402063
14349,0,0.3101123071659055
14350,0,0.2881156152242988
14351,0,0.9995638556325721
14352,0,0.2936340198757334
14353,0,0.28727212882327463
14354,0,0.2860096673955756
14355,0,0.28938360479861336
14356,0,0.3035468186919418
14357,0,0.29065489634859504
14358,0,0.29023076631293243
14359,0,0.2860096673955756
14360,0,0.2889605741628576
14361,0,0.28727212882327463
14362,0,0.2889605741628576
14363,0,0.2860096673955756
14364,0,0.28769368775071447
14365,0,0.2864301182402063
14366,0,0.29577285133133063
14367,0,0.3595477884130325
14368,0,0.28558958671908674
14369,0,0.2864301182402063
14370,0,0.2860096673955756
14371,0,0.31542052735124226
14372,0,0.28685093885089286
14373,0,0.2881156152242988
14374,0,0.29065489634859504
14375,0,0.2864301182402063
14376,0,0.28558958671908674
14377,0,0.29065489634859504
14378,0,0.29107939200418964
14379,0,0.2860096673955756
14380,0,0.29235506840758974
14381,0,0.2932073395507579
14382,0,0.29278102224851726
14383,0,0.28685093885089286
14384,0,0.28938360479861336
14385,0,0.30398207403977
14386,0,0.28685093885089286
14387,0,0.2864301182402063
14388,0,0.2864301182402063
14389,0,0.44744517773198456
14390,0,0.28558958671908674
14391,0,0.28727212882327463
14392,0,0.29835133522823626
14393,0,0.29577285133133063
14394,0,0.3114347526089826
14395,0,0.2860096673955756
14396,0,0.29878233678433863
14397,0,0.8244157960002749
14398,0,0.28727212882327463
14399,0,0.3180929279499146
14400,0,0.2860096673955756
14401,0,0.30879295890412234
14402,0,0.28685093885089286
14403,0,0.28685093885089286
14404,0,0.28727212882327463
14405,0,0.2885379108328364
14406,0,0.310552778888416
14407,0,0.28727212882327463
14408,0,0.28727212882327463
14409,0,0.28938360479861336
14410,0,0.2966309094663428
14411,0,0.2949162345669887
14412,0,0.29835133522823626
14413,0,0.2919294784642682
14414,0,0.29023076631293243
14415,0,0.2864301182402063
14416,0,0.28727212882327463
14417,0,0.2881156152242988
14418,0,0.30137582894284365
14419,0,0.34220701647198476
14420,0,0.28938360479861336
14421,0,0.2860096673955756
14422,0,0.28938360479861336
14423,0,0.28980700232207485
14424,0,0.2992136954534728
14425,0,0.28938360479861336
14426,0,0.28558958671908674
14427,0,0.2932073395507579
14428,0,0.28769368775071447
14429,0,0.28685093885089286
14430,0,0.29107939200418964
14431,0,0.2864301182402063
14432,0,0.2864301182402063
14433,0,0.29878233678433863
14434,0,0.28558958671908674
14435,0,0.30485363818068056
14436,0,0.28938360479861336
14437,0,0.3026773639205991
14438,0,0.3529402673040738
14439,0,0.2881156152242988
14440,0,0.28685093885089286
14441,0,0.2864301182402063
14442,0,0.28980700232207485
14443,0,0.331176873640313
14444,0,0.28769368775071447
14445,0,0.2864301182402063
14446,0,0.28938360479861336
14447,0,0.2889605741628576
14448,0,0.2860096673955756
14449,0,0.6568429164465579
14450,0,0.28938360479861336
14451,0,0.28558958671908674
14452,0,0.2864301182402063
14453,0,0.2966309094663428
14454,0,0.2889605741628576
14455,0,0.2919294784642682
14456,0,0.28769368775071447
14457,0,0.2860096673955756
14458,0,0.2996454107650213
14459,0,0.28685093885089286
14460,0,0.28727212882327463
14461,0,0.32844749587651917
14462,0,0.2864301182402063
14463,0,0.28558958671908674
14464,0,0.310552778888416
14465,0,0.29107939200418964
14466,0,0.28727212882327463
14467,0,0.29534436255138896
14468,0,0.28685093885089286
14469,0,0.29235506840758974
14470,0,0.2864301182402063
14471,0,0.3114347526089826
14472,0,0.29278102224851726
14473,0,0.2944884678281435
14474,0,0.2970604779099437
14475,0,0.30398207403977
14476,0,0.29235506840758974
14477,0,0.2860096673955756
14478,0,0.2962017004545121
14479,0,0.2860096673955756
14480,0,0.28558958671908674
14481,0,0.28558958671908674
14482,0,0.3022431654818382
14483,0,0.28685093885089286
14484,0,0.28980700232207485
14485,0,0.3289015944810176
14486,0,0.28685093885089286
14487,0,0.29534436255138896
14488,0,0.28727212882327463
14489,0,0.28727212882327463
14490,0,0.28727212882327463
14491,0,0.2860096673955756
14492,0,0.2881156152242988
14493,0,0.3052899459752695
14494,0,0.28685093885089286
14495,0,0.2860096673955756
14496,0,0.28938360479861336
14497,0,0.30180932032703606
14498,0,0.297920691253493
14499,0,0.30791512106757285
14500,0,0.3022431654818382
14501,0,0.28980700232207485
14502,0,0.29534436255138896
14503,0,0.30791512106757285
14504,0,0.2864301182402063
14505,0,0.2944884678281435
14506,0,0.2932073395507579
14507,0,0.28769368775071447
14508,0,0.2919294784642682
14509,0,0.29107939200418964
14510,0,0.294061062782579
14511,0,0.29150425285256054
14512,0,0.29065489634859504
14513,0,0.2860096673955756
14514,0,0.28938360479861336
14515,0,0.3320892070710335
14516,0,0.29107939200418964
14517,0,0.2889605741628576
14518,0,0.2860096673955756
14519,0,0.2974904053261464
14520,0,0.28769368775071447
14521,0,0.2996454107650213
14522,0,0.30485363818068056
14523,0,0.2996454107650213
14524,0,0.2932073395507579
14525,0,0.2864301182402063
14526,0,0.2919294784642682
14527,0,0.32347370195013075
14528,0,0.2885379108328364
14529,0,0.310552778888416
14530,0,0.29023076631293243
14531,0,0.2881156152242988
14532,0,0.31853950120060526
14533,0,0.2860096673955756
14534,0,0.32844749587651917
14535,0,0.29835133522823626
14536,0,0.29577285133133063
14537,0,0.2881156152242988
14538,0,0.31853950120060526
14539,0,0.30398207403977
14540,0,0.2919294784642682
14541,0,0.2860096673955756
14542,0,0.2889605741628576
14543,0,0.3348337585007178
14544,0,0.2860096673955756
14545,0,0.30007748224607617
14546,0,0.35529380134645455
14547,0,0.32844749587651917
14548,0,0.28727212882327463
14549,0,0.2864301182402063
14550,0,0.2889605741628576
14551,0,0.29835133522823626
14552,0,0.3212259276389272
14553,0,0.30007748224607617
14554,0,0.31542052735124226
14555,0,0.3009426918136214
14556,0,0.30572660358313597
14557,0,0.2881156152242988
14558,0,0.30137582894284365
14559,0,0.28558958671908674
14560,0,0.2860096673955756
14561,0,0.28938360479861336
14562,0,0.29278102224851726
14563,0,0.3172007847424276
14564,0,0.29023076631293243
14565,0,0.2944884678281435
14566,0,0.28685093885089286
14567,0,0.2936340198757334
14568,0,0.28769368775071447
14569,0,0.2860096673955756
14570,0,0.29023076631293243
14571,0,0.28980700232207485
14572,0,0.28769368775071447
14573,0,0.28769368775071447
14574,0,0.2860096673955756
14575,0,0.3167552159210535
14576,0,0.3198812206802813
14577,0,0.29107939200418964
14578,0,0.28558958671908674
14579,0,0.28558958671908674
14580,0,0.29107939200418964
14581,0,0.2860096673955756
14582,0,0.2885379108328364
14583,0,0.28685093885089286
14584,0,0.2864301182402063
14585,0,0.32708712575067506
14586,0,0.28938360479861336
14587,0,0.29835133522823626
14588,0,0.28727212882327463
14589,0,0.3221240508968671
14590,0,0.30703867022525566
14591,0,0.310552778888416
14592,0,0.2996454107650213
14593,0,0.2860096673955756
14594,0,0.29577285133133063
14595,0,0.2966309094663428
14596,0,0.3022431654818382
14597,0,0.2889605741628576
14598,0,0.2864301182402063
14599,0,0.2864301182402063
14600,0,0.28558958671908674
14601,0,0.2889605741628576
14602,0,0.28727212882327463
14603,0,0.2860096673955756
14604,0,0.2881156152242988
14605,0,0.2860096673955756
14606,0,0.31364567184550257
14607,0,0.32935601299709444
14608,0,0.4591750833800868
14609,0,0.6164067493043249
14610,0,0.2864301182402063
14611,0,0.28727212882327463
14612,0,0.3167552159210535
14613,0,0.28727212882327463
14614,0,0.28938360479861336
14615,0,0.2860096673955756
14616,0,0.30398207403977
14617,0,0.31408887735393964
14618,0,0.30180932032703606
14619,0,0.3009426918136214
14620,0,0.29023076631293243
14621,0,0.29107939200418964
14622,0,0.2864301182402063
14623,0,0.2949162345669887
14624,0,0.28938360479861336
14625,0,0.2864301182402063
14626,0,0.2864301182402063
14627,0,0.2860096673955756
14628,0,0.2949162345669887
14629,0,0.28980700232207485
14630,0,0.30007748224607617
14631,0,0.28769368775071447
14632,0,0.28938360479861336
14633,0,0.2881156152242988
14634,0,0.29278102224851726
14635,0,0.2944884678281435
14636,0,0.294061062782579
14637,0,0.3180929279499146
14638,0,0.34220701647198476
14639,0,0.30485363818068056
14640,0,0.2864301182402063
14641,0,0.28938360479861336
14642,0,0.3180929279499146
14643,0,0.28727212882327463
14644,0,0.29878233678433863
14645,0,0.29534436255138896
14646,0,0.2885379108328364
14647,0,0.29235506840758974
14648,0,0.2864301182402063
14649,0,0.2889605741628576
14650,0,0.29065489634859504
14651,0,0.29534436255138896
14652,0,0.3026773639205991
14653,0,0.30923239664705965
14654,0,0.28727212882327463
14655,0,0.33346007177403014
14656,0,0.2864301182402063
14657,0,0.37244061906161013
14658,0,0.2860096673955756
14659,0,0.30137582894284365
14660,0,0.28558958671908674
14661,0,0.2860096673955756
14662,0,0.2860096673955756
14663,0,0.35860052062119385
14664,0,0.2949162345669887
14665,0,0.39876173147698324
14666,0,0.31542052735124226
14667,0,0.2860096673955756
14668,0,0.30007748224607617
14669,0,0.2885379108328364
14670,0,0.2860096673955756
14671,0,0.2864301182402063
14672,0,0.2889605741628576
14673,0,0.3035468186919418
14674,0,0.2860096673955756
14675,0,0.30485363818068056
14676,0,0.30398207403977
14677,0,0.2944884678281435
14678,0,0.2885379108328364
14679,0,0.2881156152242988
14680,0,0.2881156152242988
14681,0,0.28980700232207485
14682,0,0.2885379108328364
14683,0,0.2949162345669887
14684,0,0.2860096673955756
14685,0,0.29107939200418964
14686,0,0.2860096673955756
14687,0,0.3009426918136214
14688,0,0.28727212882327463
14689,0,0.32482629813973724
14690,0,0.29534436255138896
14691,0,0.2944884678281435
14692,0,0.2860096673955756
14693,0,0.2864301182402063
14694,0,0.4678749251733111
14695,0,0.2885379108328364
14696,0,0.2860096673955756
14697,0,0.2860096673955756
14698,0,0.30660096621653254
14699,0,0.31276028085830504
14700,0,0.28727212882327463
14701,0,0.29107939200418964
14702,0,0.32077736101090437
14703,0,0.3114347526089826
14704,0,0.3009426918136214
14705,0,0.28685093885089286
14706,0,0.28980700232207485
14707,0,0.2970604779099437
14708,0,0.3398944684401582
14709,0,0.28558958671908674
14710,0,0.29878233678433863
14711,0,0.28558958671908674
14712,0,0.294061062782579
14713,0,0.2974904053261464
14714,0,0.28727212882327463
14715,0,0.3044176807020502
14716,0,0.28980700232207485
14717,0,0.2860096673955756
14718,0,0.32032912516387446
14719,0,0.29278102224851726
14720,0,0.29278102224851726
14721,0,0.29023076631293243
14722,0,0.3348337585007178
14723,0,0.3298107507995796
14724,0,0.29107939200418964
14725,0,0.30616361049931
14726,0,0.2881156152242988
14727,0,0.297920691253493
14728,0,0.29065489634859504
14729,0,0.2860096673955756
14730,0,0.30485363818068056
14731,0,0.28685093885089286
14732,0,0.28980700232207485
14733,0,0.30180932032703606
14734,0,0.2885379108328364
14735,0,0.29023076631293243
14736,0,0.28769368775071447
14737,0,0.29235506840758974
14738,0,0.2966309094663428
14739,0,0.3026773639205991
14740,0,0.2860096673955756
14741,0,0.30180932032703606
14742,0,0.310552778888416
14743,0,0.3005099094214391
14744,0,0.3109935942135783
14745,0,0.4266878218866563
14746,0,0.2881156152242988
14747,0,0.29235506840758974
14748,0,0.297920691253493
14749,0,0.2860096673955756
14750,0,0.3145324221418586
14751,0,0.2881156152242988
14752,0,0.3967897316574322
14753,0,0.29577285133133063
14754,0,0.2936340198757334
14755,0,0.2885379108328364
14756,0,0.28558958671908674
14757,0,0.2949162345669887
14758,0,0.2962017004545121
14759,0,0.28980700232207485
14760,0,0.28938360479861336
14761,0,0.2932073395507579
14762,0,0.2860096673955756
14763,0,0.2864301182402063
14764,0,0.28769368775071447
14765,0,0.29023076631293243
14766,0,0.331176873640313
14767,0,0.2962017004545121
14768,0,0.2966309094663428
14769,0,0.294061062782579
14770,0,0.28727212882327463
14771,0,0.28558958671908674
14772,0,0.28727212882327463
14773,0,0.29065489634859504
14774,0,0.29150425285256054
14775,0,0.29107939200418964
14776,0,0.3044176807020502
14777,0,0.3044176807020502
14778,0,0.30180932032703606
14779,0,0.309672179576173
14780,0,0.3348337585007178
14781,0,0.31364567184550257
14782,0,0.294061062782579
14783,0,0.29534436255138896
14784,0,0.2860096673955756
14785,0,0.28769368775071447
14786,0,0.2860096673955756
14787,0,0.29023076631293243
14788,0,0.30703867022525566
14789,0,0.28685093885089286
14790,0,0.2864301182402063
14791,0,0.2864301182402063
14792,0,0.2864301182402063
14793,0,0.2889605741628576
14794,0,0.28685093885089286
14795,0,0.324375106502912
14796,0,0.2864301182402063
14797,0,0.3403563721745892
14798,0,0.3022431654818382
14799,0,0.28558958671908674
14800,0,0.28769368775071447
14801,0,0.2889605741628576
14802,0,0.28685093885089286
14803,0,0.2860096673955756
14804,0,0.29023076631293243
14805,0,0.28938360479861336
14806,0,0.28727212882327463
14807,0,0.2860096673955756
14808,0,0.2944884678281435
14809,0,0.2860096673955756
14810,0,0.2881156152242988
14811,0,0.2864301182402063
14812,0,0.28558958671908674
14813,0,0.2944884678281435
14814,0,0.28980700232207485
14815,0,0.29107939200418964
14816,0,0.2974904053261464
14817,0,0.294061062782579
14818,0,0.294061062782579
14819,0,0.2885379108328364
14820,0,0.31231809646946257
14821,0,0.29278102224851726
14822,0,0.297920691253493
14823,0,0.2974904053261464
14824,0,0.30007748224607617
14825,0,0.368600612529255
14826,0,0.2932073395507579
14827,0,0.29878233678433863
14828,0,0.3445270864701711
14829,0,0.2860096673955756
14830,0,0.2860096673955756
14831,0,0.28938360479861336
14832,0,0.2889605741628576
14833,0,0.31408887735393964
14834,0,0.30616361049931
14835,0,0.2881156152242988
14836,0,0.2936340198757334
14837,0,0.2860096673955756
14838,0,0.3403563721745892
14839,0,0.28938360479861336
14840,0,0.3729217649427659
14841,0,0.28685093885089286
14842,0,0.3515315548573382
14843,0,0.28769368775071447
14844,0,0.3044176807020502
14845,0,0.29023076631293243
14846,0,0.28769368775071447
14847,0,0.2864301182402063
14848,0,0.32032912516387446
14849,0,0.30923239664705965
14850,0,0.2996454107650213
14851,0,0.29878233678433863
14852,0,0.28938360479861336
14853,0,0.2860096673955756
14854,0,0.368600612529255
14855,0,0.2996454107650213
14856,0,0.2860096673955756
14857,0,0.28938360479861336
14858,0,0.3044176807020502
14859,0,0.29065489634859504
14860,0,0.2962017004545121
14861,0,0.30007748224607617
14862,0,0.3366697002765647
14863,0,0.29065489634859504
14864,0,0.294061062782579
14865,0,0.2974904053261464
14866,0,0.2860096673955756
14867,0,0.35247041101517673
14868,0,0.2860096673955756
14869,0,0.3009426918136214
14870,0,0.3362102497115482
14871,0,0.2860096673955756
14872,0,0.28980700232207485
14873,0,0.28980700232207485
14874,0,0.2885379108328364
14875,0,0.28938360479861336
14876,0,0.2864301182402063
14877,0,0.2885379108328364
14878,0,0.28685093885089286
14879,0,0.28558958671908674
14880,0,0.2864301182402063
14881,0,0.28727212882327463
14882,0,0.2860096673955756
14883,0,0.2949162345669887
14884,0,0.29235506840758974
14885,0,0.28685093885089286
14886,0,0.29023076631293243
14887,0,0.41115891113351954
14888,0,0.2860096673955756
14889,0,0.3149763056586037
14890,0,0.4930418883580476
14891,0,0.28727212882327463
14892,0,0.32032912516387446
14893,0,0.28727212882327463
14894,0,0.3022431654818382
14895,0,0.28938360479861336
14896,0,0.28685093885089286
14897,0,0.28980700232207485
14898,0,0.4206577003573608
14899,0,0.28980700232207485
14900,0,0.30703867022525566
14901,0,0.3180929279499146
14902,0,0.2860096673955756
14903,0,0.28685093885089286
14904,0,0.2970604779099437
14905,0,0.4046972331090951
14906,0,0.29534436255138896
14907,0,0.2860096673955756
14908,0,0.28938360479861336
14909,0,0.28727212882327463
14910,0,0.2881156152242988
14911,0,0.28558958671908674
14912,0,0.28685093885089286
14913,0,0.2919294784642682
14914,0,0.35765435482100694
14915,0,0.28938360479861336
14916,0,0.29878233678433863
14917,0,0.28727212882327463
14918,0,0.30572660358313597
14919,0,0.28685093885089286
14920,0,0.30923239664705965
14921,0,0.2881156152242988
14922,0,0.2860096673955756
14923,0,0.28938360479861336
14924,0,0.29835133522823626
14925,0,0.29835133522823626
14926,0,0.28685093885089286
14927,0,0.2881156152242988
14928,0,0.2860096673955756
14929,0,0.29835133522823626
14930,0,0.29577285133133063
14931,0,0.2860096673955756
14932,0,0.28727212882327463
14933,0,0.2885379108328364
14934,0,0.29107939200418964
14935,0,0.2974904053261464
14936,0,0.30180932032703606
14937,0,0.28558958671908674
14938,0,0.30007748224607617
14939,0,0.28685093885089286
14940,0,0.2860096673955756
14941,0,0.3052899459752695
14942,0,0.2885379108328364
14943,0,0.29150425285256054
14944,0,0.28727212882327463
14945,0,0.2860096673955756
14946,0,0.34174390235871493
14947,0,0.28685093885089286
14948,0,0.2860096673955756
14949,0,0.28938360479861336
14950,0,0.2881156152242988
14951,0,0.2864301182402063
14952,0,0.3529402673040738
14953,0,0.294061062782579
14954,0,0.38991447829981524
14955,0,0.3375895276881623
14956,0,0.2860096673955756
14957,0,0.2864301182402063
14958,0,0.29150425285256054
14959,0,0.2881156152242988
14960,0,0.28558958671908674
14961,0,0.2860096673955756
14962,0,0.309672179576173
14963,0,0.2860096673955756
14964,0,0.28727212882327463
14965,0,0.2919294784642682
14966,0,0.29835133522823626
14967,0,0.4327398174745431
14968,0,0.29235506840758974
14969,0,0.2860096673955756
14970,0,0.28938360479861336
14971,0,0.28558958671908674
14972,0,0.3005099094214391
14973,0,0.28558958671908674
14974,0,0.2864301182402063
14975,0,0.36239614245599994
14976,0,0.29878233678433863
14977,0,0.38844678297629937
14978,0,0.2860096673955756
14979,0,0.2864301182402063
14980,0,0.28685093885089286
14981,0,0.2919294784642682
14982,0,0.28727212882327463
14983,0,0.2881156152242988
14984,0,0.3482546273287135
14985,0,0.2864301182402063
14986,0,0.2860096673955756
14987,0,0.31408887735393964
14988,0,0.28938360479861336
14989,0,0.28558958671908674
14990,0,0.2974904053261464
14991,0,0.2864301182402063
14992,0,0.28685093885089286
14993,0,0.331176873640313
14994,0,0.2881156152242988
14995,0,0.2860096673955756
14996,0,0.28938360479861336
14997,0,0.2974904053261464
14998,0,0.2860096673955756
14999,0,0.2889605741628576
15000,0,0.3052899459752695
15001,0,0.28558958671908674
15002,0,0.2864301182402063
15003,0,0.28727212882327463
15004,0,0.3791992678586295
15005,0,0.29278102224851726
15006,0,0.28980700232207485
15007,0,0.28769368775071447
15008,0,0.2860096673955756
15009,0,0.3031119151543775
15010,0,0.3031119151543775
15011,0,0.2864301182402063
15012,0,0.28769368775071447
15013,0,0.2932073395507579
15014,0,0.29023076631293243
15015,0,0.2932073395507579
15016,0,0.3035468186919418
15017,0,0.2889605741628576
15018,0,0.29150425285256054
15019,0,0.3118762535399359
15020,0,0.2944884678281435
15021,0,0.2932073395507579
15022,0,0.28685093885089286
15023,0,0.28685093885089286
15024,0,0.2860096673955756
15025,0,0.2919294784642682
15026,0,0.28938360479861336
15027,0,0.2864301182402063
15028,0,0.2864301182402063
15029,0,0.2881156152242988
15030,0,0.2936340198757334
15031,0,0.37195972573550334
15032,0,0.29065489634859504
15033,0,0.2864301182402063
15034,0,0.28558958671908674
15035,0,0.2864301182402063
15036,0,0.2881156152242988
15037,0,0.30791512106757285
15038,0,0.28685093885089286
15039,0,0.2885379108328364
15040,0,0.2860096673955756
15041,0,0.33346007177403014
15042,0,0.29878233678433863
15043,0,0.28558958671908674
15044,0,0.30879295890412234
15045,0,0.29534436255138896
15046,0,0.28727212882327463
15047,0,0.2881156152242988
15048,0,0.2889605741628576
15049,0,0.29835133522823626
15050,0,0.4066820368190102
15051,0,0.2936340198757334
15052,0,0.29577285133133063
15053,0,0.2864301182402063
15054,0,0.3557653534787258
15055,0,0.29534436255138896
15056,0,0.28727212882327463
15057,0,0.297920691253493
15058,0,0.29065489634859504
15059,0,0.2864301182402063
15060,0,0.3044176807020502
15061,0,0.28727212882327463
15062,0,0.28558958671908674
15063,0,0.2864301182402063
15064,0,0.2860096673955756
15065,0,0.30703867022525566
15066,0,0.28938360479861336
15067,0,0.2860096673955756
15068,0,0.2864301182402063
15069,0,0.2860096673955756
15070,0,0.28727212882327463
15071,0,0.3194336481403056
15072,0,0.2889605741628576
15073,0,0.29065489634859504
15074,0,0.29278102224851726
15075,0,0.2860096673955756
15076,0,0.3118762535399359
15077,0,0.3031119151543775
15078,0,0.28769368775071447
15079,0,0.3031119151543775
15080,0,0.2860096673955756
15081,0,0.2860096673955756
15082,0,0.3158650866645654
15083,0,0.2860096673955756
15084,0,0.2881156152242988
15085,0,0.294061062782579
15086,0,0.399255247734718
15087,0,0.321674824463237
15088,0,0.28685093885089286
15089,0,0.31542052735124226
15090,0,0.310552778888416
15091,0,0.29150425285256054
15092,0,0.29150425285256054
15093,0,0.2860096673955756
15094,0,0.31320280616492474
15095,0,0.29107939200418964
15096,0,0.28558958671908674
15097,0,0.28727212882327463
15098,0,0.2919294784642682
15099,0,0.28558958671908674
15100,0,0.28558958671908674
15101,0,0.30616361049931
15102,0,0.2889605741628576
15103,0,0.2864301182402063
15104,0,0.2966309094663428
15105,0,0.28558958671908674
15106,0,0.3158650866645654
15107,0,0.2860096673955756
15108,0,0.2860096673955756
15109,0,0.28558958671908674
15110,0,0.3101123071659055
15111,0,0.28558958671908674
15112,0,0.2860096673955756
15113,0,0.28727212882327463
15114,0,0.3005099094214391
15115,0,0.2860096673955756
15116,0,0.28685093885089286
15117,0,0.28727212882327463
15118,0,0.2860096673955756
15119,0,0.28938360479861336
15120,0,0.28980700232207485
15121,0,0.28727212882327463
15122,0,0.29107939200418964
15123,0,0.2966309094663428
15124,0,0.2864301182402063
15125,0,0.2860096673955756
15126,0,0.294061062782579
15127,0,0.30398207403977
15128,0,0.28938360479861336
15129,0,0.2889605741628576
15130,0,0.30791512106757285
15131,0,0.3705185692658369
15132,0,0.29023076631293243
15133,0,0.3221240508968671
15134,0,0.34313414665846764
15135,0,0.2962017004545121
15136,0,0.29235506840758974
15137,0,0.29235506840758974
15138,0,0.28558958671908674
15139,0,0.38991447829981524
15140,0,0.2992136954534728
15141,0,0.2889605741628576
15142,0,0.28769368775071447
15143,0,0.2860096673955756
15144,0,0.28727212882327463
15145,0,0.28769368775071447
15146,0,0.39432944696842587
15147,0,0.2860096673955756
15148,0,0.29577285133133063
15149,0,0.2944884678281435
15150,0,0.28685093885089286
15151,0,0.2919294784642682
15152,0,0.2944884678281435
15153,0,0.2860096673955756
15154,0,0.28685093885089286
15155,0,0.28769368775071447
15156,0,0.2860096673955756
15157,0,0.3114347526089826
15158,0,0.2885379108328364
15159,0,0.30180932032703606
15160,0,0.2860096673955756
15161,0,0.28727212882327463
15162,0,0.2974904053261464
15163,0,0.3529402673040738
15164,0,0.2885379108328364
15165,0,0.28727212882327463
15166,0,0.2860096673955756
15167,0,0.28938360479861336
15168,0,0.3753312538812629
15169,0,0.28769368775071447
15170,0,0.2885379108328364
15171,0,0.31630998304108876
15172,0,0.2864301182402063
15173,0,0.29235506840758974
15174,0,0.28769368775071447
15175,0,0.38746944036017955
15176,0,0.2864301182402063
15177,0,0.2864301182402063
15178,0,0.28727212882327463
15179,0,0.29235506840758974
15180,0,0.2860096673955756
15181,0,0.28938360479861336
15182,0,0.28727212882327463
15183,0,0.2864301182402063
15184,0,0.29835133522823626
15185,0,0.2970604779099437
15186,0,0.2860096673955756
15187,0,0.28769368775071447
15188,0,0.29023076631293243
15189,0,0.2864301182402063
15190,0,0.28938360479861336
15191,0,0.29065489634859504
15192,0,0.28727212882327463
15193,0,0.29577285133133063
15194,0,0.30660096621653254
15195,0,0.2860096673955756
15196,0,0.2864301182402063
15197,0,0.28769368775071447
15198,0,0.28769368775071447
15199,0,0.2889605741628576
15200,0,0.2860096673955756
15201,0,0.2881156152242988
15202,0,0.44287036002307534
15203,0,0.28558958671908674
15204,0,0.38795799898778827
15205,0,0.28938360479861336
15206,0,0.29150425285256054
15207,0,0.30572660358313597
15208,0,0.28558958671908674
15209,0,0.3074767220136437
15210,0,0.38893579144584883
15211,0,0.32482629813973724
15212,0,0.3614456054913687
15213,0,0.29150425285256054
15214,0,0.3052899459752695
15215,0,0.28685093885089286
15216,0,0.30572660358313597
15217,0,0.2885379108328364
15218,0,0.2881156152242988
15219,0,0.29235506840758974
15220,0,0.3145324221418586
15221,0,0.2864301182402063
15222,0,0.29235506840758974
15223,0,0.2864301182402063
15224,0,0.28685093885089286
15225,0,0.28558958671908674
15226,0,0.2889605741628576
15227,0,0.28727212882327463
15228,0,0.3149763056586037
15229,0,0.28685093885089286
15230,0,0.4499906439487571
15231,0,0.47659434321658367
15232,0,0.31364567184550257
15233,0,0.2860096673955756
15234,0,0.2860096673955756
15235,0,0.2919294784642682
15236,0,0.2966309094663428
15237,0,0.2944884678281435
15238,0,0.28769368775071447
15239,0,0.28685093885089286
15240,0,0.28727212882327463
15241,0,0.2966309094663428
15242,0,0.2864301182402063
15243,0,0.29065489634859504
15244,0,0.3101123071659055
15245,0,0.2885379108328364
15246,0,0.2860096673955756
15247,0,0.28558958671908674
15248,0,0.2860096673955756
15249,0,0.29023076631293243
15250,0,0.28980700232207485
15251,0,0.28685093885089286
15252,0,0.30137582894284365
15253,0,0.2949162345669887
15254,0,0.2864301182402063
15255,0,0.28727212882327463
15256,0,0.28980700232207485
15257,0,0.2919294784642682
15258,0,0.2885379108328364
15259,0,0.28938360479861336
15260,0,0.28727212882327463
15261,0,0.2885379108328364
15262,0,0.2881156152242988
15263,0,0.29577285133133063
15264,0,0.2992136954534728
15265,0,0.3289015944810176
15266,0,0.33300280245385405
15267,0,0.2860096673955756
15268,0,0.2881156152242988
15269,0,0.29835133522823626
15270,0,0.309672179576173
15271,0,0.28980700232207485
15272,0,0.30007748224607617
15273,0,0.2974904053261464
15274,0,0.2932073395507579
15275,0,0.29235506840758974
15276,0,0.30137582894284365
15277,0,0.29577285133133063
15278,0,0.28938360479861336
15279,0,0.32077736101090437
15280,0,0.35907401714938103
15281,0,0.4096649456161595
15282,0,0.2860096673955756
15283,0,0.2860096673955756
15284,0,0.2860096673955756
15285,0,0.28685093885089286
15286,0,0.3482546273287135
15287,0,0.3109935942135783
15288,0,0.3022431654818382
15289,0,0.3009426918136214
15290,0,0.2919294784642682
15291,0,0.3343755504459711
15292,0,0.28685093885089286
15293,0,0.2889605741628576
15294,0,0.29023076631293243
15295,0,0.2949162345669887
15296,0,0.38698110797157215
15297,0,0.40618554743251406
15298,0,0.3035468186919418
15299,0,0.28685093885089286
15300,0,0.2881156152242988
15301,0,0.28685093885089286
15302,0,0.3348337585007178
15303,0,0.2860096673955756
15304,0,0.28769368775071447
15305,0,0.2919294784642682
15306,0,0.28938360479861336
15307,0,0.4012313504605821
15308,0,0.2889605741628576
15309,0,0.28685093885089286
15310,0,0.3158650866645654
15311,0,0.2860096673955756
15312,0,0.28938360479861336
15313,0,0.2860096673955756
15314,0,0.28685093885089286
15315,0,0.37823080216779725
15316,0,0.28558958671908674
15317,0,0.29065489634859504
15318,0,0.2885379108328364
15319,0,0.28938360479861336
15320,0,0.29107939200418964
15321,0,0.3031119151543775
15322,0,0.30137582894284365
15323,0,0.2932073395507579
15324,0,0.297920691253493
15325,0,0.579818976551294
15326,0,0.28727212882327463
15327,0,0.28727212882327463
15328,0,0.2860096673955756
15329,0,0.29150425285256054
15330,0,0.2881156152242988
15331,0,0.28685093885089286
15332,0,0.2860096673955756
15333,0,0.2864301182402063
15334,0,0.2996454107650213
15335,0,0.2860096673955756
15336,0,0.28558958671908674
15337,0,0.2864301182402063
15338,0,0.28558958671908674
15339,0,0.28727212882327463
15340,0,0.2864301182402063
15341,0,0.29278102224851726
15342,0,0.2919294784642682
15343,0,0.28558958671908674
15344,0,0.3026773639205991
15345,0,0.30137582894284365
15346,0,0.728450055877821
15347,0,0.4499906439487571
15348,0,0.2885379108328364
15349,0,0.294061062782579
15350,0,0.2949162345669887
15351,0,0.37195972573550334
15352,0,0.297920691253493
15353,0,0.2936340198757334
15354,0,0.2881156152242988
15355,0,0.29150425285256054
15356,0,0.2881156152242988
15357,0,0.3172007847424276
15358,0,0.3005099094214391
15359,0,0.309672179576173
15360,0,0.30572660358313597
15361,0,0.2860096673955756
15362,0,0.3316328822921161
15363,0,0.3212259276389272
15364,0,0.2864301182402063
15365,0,0.294061062782579
15366,0,0.28769368775071447
15367,0,0.32572965712049634
15368,0,0.29235506840758974
15369,0,0.2966309094663428
15370,0,0.2885379108328364
15371,0,0.30835386687063177
15372,0,0.28769368775071447
15373,0,0.2860096673955756
15374,0,0.3101123071659055
15375,0,0.2996454107650213
15376,0,0.3275402608917663
15377,0,0.3666868005699492
15378,0,0.3225736063505915
15379,0,0.2962017004545121
15380,0,0.2860096673955756
15381,0,0.2885379108328364
15382,0,0.2860096673955756
15383,0,0.28769368775071447
15384,0,0.2860096673955756
15385,0,0.3026773639205991
15386,0,0.2860096673955756
15387,0,0.2860096673955756
15388,0,0.31853950120060526
15389,0,0.28558958671908674
15390,0,0.2864301182402063
15391,0,0.2885379108328364
15392,0,0.2864301182402063
15393,0,0.28685093885089286
15394,0,0.3114347526089826
15395,0,0.36097074295642356
15396,0,0.30007748224607617
15397,0,0.28727212882327463
15398,0,0.2885379108328364
15399,0,0.28727212882327463
15400,0,0.2919294784642682
15401,0,0.309672179576173
15402,0,0.30879295890412234
15403,0,0.2864301182402063
15404,0,0.28685093885089286
15405,0,0.2860096673955756
15406,0,0.2860096673955756
15407,0,0.2864301182402063
15408,0,0.28769368775071447
15409,0,0.2860096673955756
15410,0,0.2919294784642682
15411,0,0.2919294784642682
15412,0,0.3145324221418586
15413,0,0.2881156152242988
15414,0,0.2932073395507579
15415,0,0.2860096673955756
15416,0,0.2881156152242988
15417,0,0.3022431654818382
15418,0,0.30007748224607617
15419,0,0.33804990320686723
15420,0,0.3005099094214391
15421,0,0.2860096673955756
15422,0,0.2864301182402063
15423,0,0.2860096673955756
15424,0,0.2889605741628576
15425,0,0.33346007177403014
15426,0,0.28938360479861336
15427,0,0.28769368775071447
15428,0,0.2864301182402063
15429,0,0.38454287022273914
15430,0,0.3426704314682449
15431,0,0.29235506840758974
15432,0,0.2860096673955756
15433,0,0.2860096673955756
15434,0,0.3031119151543775
15435,0,0.2860096673955756
15436,0,0.3114347526089826
15437,0,0.28558958671908674
15438,0,0.31853950120060526
15439,0,0.3180929279499146
15440,0,0.331176873640313
15441,0,0.3194336481403056
15442,0,0.28558958671908674
15443,0,0.30398207403977
15444,0,0.2974904053261464
15445,0,0.3459227030149913
15446,0,0.294061062782579
15447,0,0.2864301182402063
15448,0,0.29235506840758974
15449,0,0.28938360479861336
15450,0,0.2860096673955756
15451,0,0.30485363818068056
15452,0,0.34359816135145976
15453,0,0.2919294784642682
15454,0,0.2864301182402063
15455,0,0.2860096673955756
15456,0,0.3225736063505915
15457,0,0.39777531669622007
15458,0,0.2919294784642682
15459,0,0.32077736101090437
15460,0,0.2962017004545121
15461,0,0.2974904053261464
15462,0,0.28980700232207485
15463,0,0.3352922781662854
15464,0,0.2860096673955756
15465,0,0.2864301182402063
15466,0,0.2932073395507579
15467,0,0.3189864081218636
15468,0,0.29107939200418964
15469,0,0.28727212882327463
15470,0,0.2860096673955756
15471,0,0.32844749587651917
15472,0,0.2860096673955756
15473,0,0.2936340198757334
15474,0,0.30879295890412234
15475,0,0.33254584733853093
15476,0,0.2860096673955756
15477,0,0.28938360479861336
15478,0,0.28980700232207485
15479,0,0.2936340198757334
15480,0,0.5089901781100244
15481,0,0.2860096673955756
15482,0,0.34128108981529526
15483,0,0.28558958671908674
15484,0,0.49252748883661
15485,0,0.30791512106757285
15486,0,0.30923239664705965
15487,0,0.28727212882327463
15488,0,0.29107939200418964
15489,0,0.2944884678281435
15490,0,0.2860096673955756
15491,0,0.28938360479861336
15492,0,0.29534436255138896
15493,0,0.2885379108328364
15494,0,0.35907401714938103
15495,0,0.2949162345669887
15496,0,0.2881156152242988
15497,0,0.2860096673955756
15498,0,0.29150425285256054
15499,0,0.3352922781662854
15500,0,0.2889605741628576
15501,0,0.3101123071659055
15502,0,0.2860096673955756
15503,0,0.2889605741628576
15504,0,0.33254584733853093
15505,0,0.2966309094663428
15506,0,0.29835133522823626
15507,0,0.2864301182402063
15508,0,0.30485363818068056
15509,0,0.3225736063505915
15510,0,0.2864301182402063
15511,0,0.2992136954534728
15512,0,0.29878233678433863
15513,0,0.33851058571193443
15514,0,0.2889605741628576
15515,0,0.3529402673040738
15516,0,0.28558958671908674
15517,0,0.2864301182402063
15518,0,0.29534436255138896
15519,0,0.2864301182402063
15520,0,0.30180932032703606
15521,0,0.2881156152242988
15522,0,0.29065489634859504
15523,0,0.2860096673955756
15524,0,0.28685093885089286
15525,0,0.2889605741628576
15526,0,0.28727212882327463
15527,0,0.32663431299948503
15528,0,0.2864301182402063
15529,0,0.2864301182402063
15530,0,0.2996454107650213
15531,0,0.294061062782579
15532,0,0.28938360479861336
15533,0,0.30660096621653254
15534,0,0.28558958671908674
15535,0,0.3252778152139327
15536,0,0.294061062782579
15537,0,0.38844678297629937
15538,0,0.3009426918136214
15539,0,0.2860096673955756
15540,0,0.28980700232207485
15541,0,0.30572660358313597
15542,0,0.32077736101090437
15543,0,0.29023076631293243
15544,0,0.2944884678281435
15545,0,0.28685093885089286
15546,0,0.3044176807020502
15547,0,0.2864301182402063
15548,0,0.28980700232207485
15549,0,0.28727212882327463
15550,0,0.2970604779099437
15551,0,0.2860096673955756
15552,0,0.2881156152242988
15553,0,0.2992136954534728
15554,0,0.2962017004545121
15555,0,0.310552778888416
15556,0,0.2996454107650213
15557,0,0.28727212882327463
15558,0,0.30616361049931
15559,0,0.4051931446388926
15560,0,0.29107939200418964
15561,0,0.28558958671908674
15562,0,0.2864301182402063
15563,0,0.2860096673955756
15564,0,0.31630998304108876
15565,0,0.30007748224607617
15566,0,0.2860096673955756
15567,0,0.3252778152139327
15568,0,0.2860096673955756
15569,0,0.28938360479861336
15570,0,0.2864301182402063
15571,0,0.29235506840758974
15572,0,0.29235506840758974
15573,0,0.2885379108328364
15574,0,0.2860096673955756
15575,0,0.2860096673955756
15576,0,0.2860096673955756
15577,0,0.28558958671908674
15578,0,0.2860096673955756
15579,0,0.28685093885089286
15580,0,0.3044176807020502
15581,0,0.2864301182402063
15582,0,0.32392424090620914
15583,0,0.29023076631293243
15584,0,0.294061062782579
15585,0,0.2864301182402063
15586,0,0.28938360479861336
15587,0,0.2860096673955756
15588,0,0.2944884678281435
15589,0,0.2974904053261464
15590,0,0.3189864081218636
15591,0,0.2864301182402063
15592,0,0.2860096673955756
15593,0,0.31542052735124226
15594,0,0.2864301182402063
15595,0,0.2864301182402063
15596,0,0.39432944696842587
15597,0,0.2860096673955756
15598,0,0.41715091221248723
15599,0,0.3221240508968671
15600,0,0.2996454107650213
15601,0,0.2885379108328364
15602,0,0.2864301182402063
15603,0,0.4920131051364419
15604,0,0.28685093885089286
15605,0,0.28558958671908674
15606,0,0.3031119151543775
15607,0,0.28685093885089286
15608,0,0.2860096673955756
15609,0,0.2860096673955756
15610,0,0.294061062782579
15611,0,0.2864301182402063
15612,0,0.29878233678433863
15613,0,0.3101123071659055
15614,0,0.29235506840758974
15615,0,0.2881156152242988
15616,0,0.29835133522823626
15617,0,0.29534436255138896
15618,0,0.28727212882327463
15619,0,0.29878233678433863
15620,0,0.2860096673955756
15621,0,0.2860096673955756
15622,0,0.2889605741628576
15623,0,0.28727212882327463
15624,0,0.2864301182402063
15625,0,0.2864301182402063
15626,0,0.2889605741628576
15627,0,0.28727212882327463
15628,0,0.2864301182402063
15629,0,0.29107939200418964
15630,0,0.2885379108328364
15631,0,0.3074767220136437
15632,0,0.2860096673955756
15633,0,0.2864301182402063
15634,0,0.29235506840758974
15635,0,0.2936340198757334
15636,0,0.28727212882327463
15637,0,0.28685093885089286
15638,0,0.2919294784642682
15639,0,0.3468545917663266
15640,0,0.2860096673955756
15641,0,0.2860096673955756
15642,0,0.28938360479861336
15643,0,0.3052899459752695
15644,0,0.30791512106757285
15645,0,0.2864301182402063
15646,0,0.3052899459752695
15647,0,0.2919294784642682
15648,0,0.30398207403977
15649,0,0.324375106502912
15650,0,0.29235506840758974
15651,0,0.3031119151543775
15652,0,0.2944884678281435
15653,0,0.30137582894284365
15654,0,0.28558958671908674
15655,0,0.3052899459752695
15656,0,0.28727212882327463
15657,0,0.3366697002765647
15658,0,0.30137582894284365
15659,0,0.2860096673955756
15660,0,0.2936340198757334
15661,0,0.3459227030149913
15662,0,0.30835386687063177
15663,0,0.2944884678281435
15664,0,0.3548225299956295
15665,0,0.28685093885089286
15666,0,0.297920691253493
15667,0,0.28980700232207485
15668,0,0.28558958671908674
15669,0,0.2860096673955756
15670,0,0.28685093885089286
15671,0,0.2889605741628576
15672,0,0.3252778152139327
15673,0,0.2974904053261464
15674,0,0.2889605741628576
15675,0,0.2860096673955756
15676,0,0.3571816870687665
15677,0,0.28685093885089286
15678,0,0.28558958671908674
15679,0,0.30398207403977
15680,0,0.2992136954534728
15681,0,0.30660096621653254
15682,0,0.3101123071659055
15683,0,0.29577285133133063
15684,0,0.2860096673955756
15685,0,0.30616361049931
15686,0,0.2860096673955756
15687,0,0.2889605741628576
15688,0,0.3172007847424276
15689,0,0.2864301182402063
15690,0,0.2860096673955756
15691,0,0.294061062782579
15692,0,0.2889605741628576
15693,0,0.28727212882327463
15694,0,0.29835133522823626
15695,0,0.2860096673955756
15696,0,0.2860096673955756
15697,0,0.29235506840758974
15698,0,0.6470364925338603
15699,0,0.31231809646946257
15700,0,0.2864301182402063
15701,0,0.32482629813973724
15702,0,0.2966309094663428
15703,0,0.3149763056586037
15704,0,0.2881156152242988
15705,0,0.2860096673955756
15706,0,0.28727212882327463
15707,0,0.2881156152242988
15708,0,0.2889605741628576
15709,0,0.28727212882327463
15710,0,0.28685093885089286
15711,0,0.3031119151543775
15712,0,0.30007748224607617
15713,0,0.2864301182402063
15714,0,0.28769368775071447
15715,0,0.28938360479861336
15716,0,0.28685093885089286
15717,0,0.28558958671908674
15718,0,0.28727212882327463
15719,0,0.2974904053261464
15720,0,0.30485363818068056
15721,0,0.3118762535399359
15722,0,0.28980700232207485
15723,0,0.3101123071659055
15724,0,0.321674824463237
15725,0,0.2944884678281435
15726,0,0.2860096673955756
15727,0,0.28769368775071447
15728,0,0.2889605741628576
15729,0,0.2860096673955756
15730,0,0.28938360479861336
15731,0,0.2932073395507579
15732,0,0.2860096673955756
15733,0,0.2881156152242988
15734,0,0.30572660358313597
15735,0,0.2864301182402063
15736,0,0.2881156152242988
15737,0,0.28769368775071447
15738,0,0.38649300269829384
15739,0,0.2949162345669887
15740,0,0.2860096673955756
15741,0,0.32663431299948503
15742,0,0.29577285133133063
15743,0,0.3302658072610707
15744,0,0.2864301182402063
15745,0,0.2860096673955756
15746,0,0.29235506840758974
15747,0,0.30660096621653254
15748,0,0.2860096673955756
15749,0,0.3468545917663266
15750,0,0.28938360479861336
15751,0,0.29878233678433863
15752,0,0.2966309094663428
15753,0,0.28769368775071447
15754,0,0.28938360479861336
15755,0,0.3316328822921161
15756,0,0.29878233678433863
15757,0,0.2860096673955756
15758,0,0.30879295890412234
15759,0,0.2860096673955756
15760,0,0.4515191901991664
15761,0,0.29278102224851726
15762,0,0.29835133522823626
15763,0,0.28938360479861336
15764,0,0.2864301182402063
15765,0,0.2949162345669887
15766,0,0.2864301182402063
15767,0,0.2889605741628576
15768,0,0.2860096673955756
15769,0,0.3225736063505915
15770,0,0.28938360479861336
15771,0,0.2860096673955756
15772,0,0.29878233678433863
15773,0,0.2949162345669887
15774,0,0.32347370195013075
15775,0,0.2860096673955756
15776,0,0.2944884678281435
15777,0,0.32708712575067506
15778,0,0.2864301182402063
15779,0,0.2860096673955756
15780,0,0.2936340198757334
15781,0,0.3118762535399359
15782,0,0.2864301182402063
15783,0,0.28558958671908674
15784,0,0.28558958671908674
15785,0,0.2996454107650213
15786,0,0.29534436255138896
15787,0,0.28558958671908674
15788,0,0.29878233678433863
15789,0,0.2864301182402063
15790,0,0.2944884678281435
15791,0,0.28980700232207485
15792,0,0.28727212882327463
15793,0,0.29278102224851726
15794,0,0.2864301182402063
15795,0,0.2860096673955756
15796,0,0.2860096673955756
15797,0,0.2860096673955756
15798,0,0.2970604779099437
15799,0,0.28685093885089286
15800,0,0.28727212882327463
15801,0,0.2881156152242988
15802,0,0.2860096673955756
15803,0,0.28558958671908674
15804,0,0.3198812206802813
15805,0,0.29150425285256054
15806,0,0.3172007847424276
15807,0,0.3149763056586037
15808,0,0.29235506840758974
15809,0,0.2864301182402063
15810,0,0.2889605741628576
15811,0,0.28685093885089286
15812,0,0.2864301182402063
15813,0,0.321674824463237
15814,0,0.2970604779099437
15815,0,0.28558958671908674
15816,0,0.2885379108328364
15817,0,0.2860096673955756
15818,0,0.3022431654818382
15819,0,0.39974896868160514
15820,0,0.30180932032703606
15821,0,0.2864301182402063
15822,0,0.2864301182402063
15823,0,0.28769368775071447
15824,0,0.32799371780653525
15825,0,0.2864301182402063
15826,0,0.2885379108328364
15827,0,0.2932073395507579
15828,0,0.3044176807020502
15829,0,0.28938360479861336
15830,0,0.2864301182402063
15831,0,0.2932073395507579
15832,0,0.3052899459752695
15833,0,0.2864301182402063
15834,0,0.30660096621653254
15835,0,0.28685093885089286
15836,0,0.28980700232207485
15837,0,0.29107939200418964
15838,0,0.294061062782579
15839,0,0.29107939200418964
15840,0,0.2944884678281435
15841,0,0.28727212882327463
15842,0,0.28769368775071447
15843,0,0.2860096673955756
15844,0,0.29065489634859504
15845,0,0.28727212882327463
15846,0,0.29150425285256054
15847,0,0.2966309094663428
15848,0,0.2944884678281435
15849,0,0.3230234902329263
15850,0,0.28685093885089286
15851,0,0.2860096673955756
15852,0,0.2860096673955756
15853,0,0.2860096673955756
15854,0,0.45559971145559025
15855,0,0.2860096673955756
15856,0,0.841580873734716
15857,0,0.29150425285256054
15858,0,0.2864301182402063
15859,0,0.3167552159210535
15860,0,0.29278102224851726
15861,0,0.3052899459752695
15862,0,0.2992136954534728
15863,0,0.29107939200418964
15864,0,0.28727212882327463
15865,0,0.29235506840758974
15866,0,0.29577285133133063
15867,0,0.3145324221418586
15868,0,0.28769368775071447
15869,0,0.29278102224851726
15870,0,0.31764668894090664
15871,0,0.28938360479861336
15872,0,0.28938360479861336
15873,0,0.28938360479861336
15874,0,0.30703867022525566
15875,0,0.28980700232207485
15876,0,0.3035468186919418
15877,0,0.28685093885089286
15878,0,0.2864301182402063
15879,0,0.28938360479861336
15880,0,0.29107939200418964
15881,0,0.2860096673955756
15882,0,0.2864301182402063
15883,0,0.2860096673955756
15884,0,0.2919294784642682
15885,0,0.30137582894284365
15886,0,0.2860096673955756
15887,0,0.28558958671908674
15888,0,0.2962017004545121
15889,0,0.2889605741628576
15890,0,0.28938360479861336
15891,0,0.3052899459752695
15892,0,0.32032912516387446
15893,0,0.2864301182402063
15894,0,0.28938360479861336
15895,0,0.2889605741628576
15896,0,0.2885379108328364
15897,0,0.28769368775071447
15898,0,0.2860096673955756
15899,0,0.29835133522823626
15900,0,0.2889605741628576
15901,0,0.2881156152242988
15902,0,0.3022431654818382
15903,0,0.28980700232207485
15904,0,0.2864301182402063
15905,0,0.31764668894090664
15906,0,0.29023076631293243
15907,0,0.29835133522823626
15908,0,0.2889605741628576
15909,0,0.3307211817519354
15910,0,0.31231809646946257
15911,0,0.31364567184550257
15912,0,0.28980700232207485
15913,0,0.2949162345669887
15914,0,0.3009426918136214
15915,0,0.3009426918136214
15916,0,0.28769368775071447
15917,0,0.28727212882327463
15918,0,0.28980700232207485
15919,0,0.2966309094663428
15920,0,0.28685093885089286
15921,0,0.28727212882327463
15922,0,0.30137582894284365
15923,0,0.30572660358313597
15924,0,0.36097074295642356
15925,0,0.2889605741628576
15926,0,0.4484630413173512
15927,0,0.30616361049931
15928,0,0.3167552159210535
15929,0,0.2936340198757334
15930,0,0.2949162345669887
15931,0,0.28727212882327463
15932,0,0.28980700232207485
15933,0,0.31320280616492474
15934,0,0.29577285133133063
15935,0,0.2932073395507579
15936,0,0.2860096673955756
15937,0,0.2864301182402063
15938,0,0.33300280245385405
15939,0,0.30398207403977
15940,0,0.2864301182402063
15941,0,0.30137582894284365
15942,0,0.5952782503374507
15943,0,0.29150425285256054
15944,0,0.3149763056586037
15945,0,0.2936340198757334
15946,0,0.28727212882327463
15947,0,0.28727212882327463
15948,0,0.29107939200418964
15949,0,0.28685093885089286
15950,0,0.2860096673955756
15951,0,0.28727212882327463
15952,0,0.2860096673955756
15953,0,0.3261818232521789
15954,0,0.28727212882327463
15955,0,0.2860096673955756
15956,0,0.3948210799462915
15957,0,0.28938360479861336
15958,0,0.28769368775071447
15959,0,0.3426704314682449
15960,0,0.28769368775071447
15961,0,0.2860096673955756
15962,0,0.2860096673955756
15963,0,0.30572660358313597
15964,0,0.28727212882327463
15965,0,0.2864301182402063
15966,0,0.2974904053261464
15967,0,0.29023076631293243
15968,0,0.2860096673955756
15969,0,0.2885379108328364
15970,0,0.310552778888416
15971,0,0.29023076631293243
15972,0,0.2949162345669887
15973,0,0.28558958671908674
15974,0,0.30835386687063177
15975,0,0.3180929279499146
15976,0,0.2889605741628576
15977,0,0.2919294784642682
15978,0,0.29235506840758974
15979,0,0.28558958671908674
15980,0,0.28980700232207485
15981,0,0.28685093885089286
15982,0,0.47197606395026587
15983,0,0.2970604779099437
15984,0,0.38844678297629937
15985,0,0.30007748224607617
15986,0,0.2860096673955756
15987,0,0.2992136954534728
15988,0,0.2936340198757334
15989,0,0.2860096673955756
15990,0,0.2864301182402063
15991,0,0.2889605741628576
15992,0,0.29878233678433863
15993,0,0.28727212882327463
15994,0,0.30616361049931
15995,0,0.6850017370520791
15996,0,0.2860096673955756
15997,0,0.28938360479861336
15998,0,0.3044176807020502
15999,0,0.2860096673955756
16000,0,0.28727212882327463
16001,0,0.28727212882327463
16002,0,0.28727212882327463
16003,0,0.28727212882327463
16004,0,0.28685093885089286
16005,0,0.2962017004545121
16006,0,0.28685093885089286
16007,0,0.29065489634859504
16008,0,0.28938360479861336
16009,0,0.29878233678433863
16010,0,0.28938360479861336
16011,0,0.28558958671908674
16012,0,0.28769368775071447
16013,0,0.29235506840758974
16014,0,0.294061062782579
16015,0,0.30923239664705965
16016,0,0.29235506840758974
16017,0,0.32572965712049634
16018,0,0.29065489634859504
16019,0,0.28769368775071447
16020,0,0.2860096673955756
16021,0,0.2860096673955756
16022,0,0.28980700232207485
16023,0,0.2885379108328364
16024,0,0.3026773639205991
16025,0,0.28980700232207485
16026,0,0.3005099094214391
16027,0,0.2962017004545121
16028,0,0.28769368775071447
16029,0,0.30485363818068056
16030,0,0.29577285133133063
16031,0,0.3194336481403056
16032,0,0.3394328690012828
16033,0,0.2860096673955756
16034,0,0.28938360479861336
16035,0,0.31231809646946257
16036,0,0.2860096673955756
16037,0,0.29278102224851726
16038,0,0.2860096673955756
16039,0,0.2860096673955756
16040,0,0.2932073395507579
16041,0,0.29065489634859504
16042,0,0.2860096673955756
16043,0,0.3316328822921161
16044,0,0.29878233678433863
16045,0,0.2860096673955756
16046,0,0.42920692746620454
16047,0,0.2860096673955756
16048,0,0.28558958671908674
16049,0,0.6946884710272447
16050,0,0.2885379108328364
16051,0,0.32032912516387446
16052,0,0.28727212882327463
16053,0,0.28685093885089286
16054,0,0.2860096673955756
16055,0,0.28727212882327463
16056,0,0.2860096673955756
16057,0,0.29235506840758974
16058,0,0.2860096673955756
16059,0,0.2864301182402063
16060,0,0.28727212882327463
16061,0,0.2936340198757334
16062,0,0.2885379108328364
16063,0,0.2860096673955756
16064,0,0.6898659211080778
16065,0,0.3026773639205991
16066,0,0.3261818232521789
16067,0,0.3261818232521789
16068,0,0.2860096673955756
16069,0,0.28769368775071447
16070,0,0.2864301182402063
16071,0,0.28558958671908674
16072,0,0.29150425285256054
16073,0,0.2860096673955756
16074,0,0.2860096673955756
16075,0,0.2860096673955756
16076,0,0.2864301182402063
16077,0,0.28685093885089286
16078,0,0.28685093885089286
16079,0,0.29878233678433863
16080,0,0.40767558686650945
16081,0,0.2864301182402063
16082,0,0.28727212882327463
16083,0,0.28938360479861336
16084,0,0.2860096673955756
16085,0,0.29107939200418964
16086,0,0.294061062782579
16087,0,0.31853950120060526
16088,0,0.3198812206802813
16089,0,0.28980700232207485
16090,0,0.2919294784642682
16091,0,0.30007748224607617
16092,0,0.28938360479861336
16093,0,0.2860096673955756
16094,0,0.28938360479861336
16095,0,0.2974904053261464
16096,0,0.2860096673955756
16097,0,0.40767558686650945
16098,0,0.38113908314449274
16099,0,0.28685093885089286
16100,0,0.31408887735393964
16101,0,0.28938360479861336
16102,0,0.28769368775071447
16103,0,0.28685093885089286
16104,0,0.2932073395507579
16105,0,0.41515076576506077
16106,0,0.2864301182402063
16107,0,0.28980700232207485
16108,0,0.2864301182402063
16109,0,0.28685093885089286
16110,0,0.30007748224607617
16111,0,0.28685093885089286
16112,0,0.3221240508968671
16113,0,0.2860096673955756
16114,0,0.3362102497115482
16115,0,0.2860096673955756
16116,0,0.28727212882327463
16117,0,0.2932073395507579
16118,0,0.29023076631293243
16119,0,0.2881156152242988
16120,0,0.3109935942135783
16121,0,0.2864301182402063
16122,0,0.28685093885089286
16123,0,0.3005099094214391
16124,0,0.29150425285256054
16125,0,0.2864301182402063
16126,0,0.2889605741628576
16127,0,0.3189864081218636
16128,0,0.28558958671908674
16129,0,0.32935601299709444
16130,0,0.29065489634859504
16131,0,0.2889605741628576
16132,0,0.29835133522823626
16133,0,0.3052899459752695
16134,0,0.28938360479861336
16135,0,0.33804990320686723
16136,0,0.2860096673955756
16137,0,0.2860096673955756
16138,0,0.28727212882327463
16139,0,0.28727212882327463
16140,0,0.2864301182402063
16141,0,0.28727212882327463
16142,0,0.28727212882327463
16143,0,0.29577285133133063
16144,0,0.2881156152242988
16145,0,0.2932073395507579
16146,0,0.2881156152242988
16147,0,0.2860096673955756
16148,0,0.2932073395507579
16149,0,0.30180932032703606
16150,0,0.32347370195013075
16151,0,0.30791512106757285
16152,0,0.30660096621653254
16153,0,0.30660096621653254
16154,0,0.30572660358313597
16155,0,0.2864301182402063
16156,0,0.28558958671908674
16157,0,0.2864301182402063
16158,0,0.2860096673955756
16159,0,0.29150425285256054
16160,0,0.2860096673955756
16161,0,0.2864301182402063
16162,0,0.2881156152242988
16163,0,0.28980700232207485
16164,0,0.28980700232207485
16165,0,0.2936340198757334
16166,0,0.37340316255823597
16167,0,0.3348337585007178
16168,0,0.28727212882327463
16169,0,0.2860096673955756
16170,0,0.29107939200418964
16171,0,0.2944884678281435
16172,0,0.29534436255138896
16173,0,0.3022431654818382
16174,0,0.29150425285256054
16175,0,0.28938360479861336
16176,0,0.29107939200418964
16177,0,0.2864301182402063
16178,0,0.2864301182402063
16179,0,0.29150425285256054
16180,0,0.30137582894284365
16181,0,0.2860096673955756
16182,0,0.2864301182402063
16183,0,0.28685093885089286
16184,0,0.3101123071659055
16185,0,0.3198812206802813
16186,0,0.2864301182402063
16187,0,0.28685093885089286
16188,0,0.28769368775071447
16189,0,0.28727212882327463
16190,0,0.2860096673955756
16191,0,0.2966309094663428
16192,0,0.2996454107650213
16193,0,0.3114347526089826
16194,0,0.2860096673955756
16195,0,0.29835133522823626
16196,0,0.39432944696842587
16197,0,0.3496572886962953
16198,0,0.28727212882327463
16199,0,0.3145324221418586
16200,0,0.2860096673955756
16201,0,0.297920691253493
16202,0,0.3022431654818382
16203,0,0.2974904053261464
16204,0,0.28685093885089286
16205,0,0.29023076631293243
16206,0,0.324375106502912
16207,0,0.3194336481403056
16208,0,0.28769368775071447
16209,0,0.30398207403977
16210,0,0.3109935942135783
16211,0,0.2864301182402063
16212,0,0.31630998304108876
16213,0,0.2860096673955756
16214,0,0.28980700232207485
16215,0,0.32032912516387446
16216,0,0.2889605741628576
16217,0,0.28685093885089286
16218,0,0.28938360479861336
16219,0,0.2881156152242988
16220,0,0.28769368775071447
16221,0,0.2860096673955756
16222,0,0.28685093885089286
16223,0,0.2885379108328364
16224,0,0.28685093885089286
16225,0,0.28685093885089286
16226,0,0.3005099094214391
16227,0,0.2864301182402063
16228,0,0.2974904053261464
16229,0,0.2949162345669887
16230,0,0.28769368775071447
16231,0,0.2970604779099437
16232,0,0.2864301182402063
16233,0,0.28685093885089286
16234,0,0.35623718564393586
16235,0,0.31764668894090664
16236,0,0.3026773639205991
16237,0,0.29235506840758974
16238,0,0.36573146490611014
16239,0,0.2864301182402063
16240,0,0.2919294784642682
16241,0,0.2864301182402063
16242,0,0.2860096673955756
16243,0,0.29235506840758974
16244,0,0.3005099094214391
16245,0,0.2881156152242988
16246,0,0.2860096673955756
16247,0,0.32347370195013075
16248,0,0.28727212882327463
16249,0,0.28769368775071447
16250,0,0.28938360479861336
16251,0,0.28938360479861336
16252,0,0.2966309094663428
16253,0,0.2992136954534728
16254,0,0.29107939200418964
16255,0,0.31320280616492474
16256,0,0.3031119151543775
16257,0,0.2919294784642682
16258,0,0.29235506840758974
16259,0,0.2860096673955756
16260,0,0.2860096673955756
16261,0,0.2860096673955756
16262,0,0.3101123071659055
16263,0,0.28938360479861336
16264,0,0.28769368775071447
16265,0,0.28769368775071447
16266,0,0.2919294784642682
16267,0,0.28685093885089286
16268,0,0.3198812206802813
16269,0,0.29835133522823626
16270,0,0.30007748224607617
16271,0,0.30660096621653254
16272,0,0.28685093885089286
16273,0,0.2864301182402063
16274,0,0.28727212882327463
16275,0,0.2885379108328364
16276,0,0.2944884678281435
16277,0,0.28769368775071447
16278,0,0.2885379108328364
16279,0,0.3225736063505915
16280,0,0.29235506840758974
16281,0,0.2970604779099437
16282,0,0.2864301182402063
16283,0,0.2860096673955756
16284,0,0.28938360479861336
16285,0,0.49355630261207306
16286,0,0.2885379108328364
16287,0,0.29150425285256054
16288,0,0.29235506840758974
16289,0,0.2881156152242988
16290,0,0.29023076631293243
16291,0,0.2881156152242988
16292,0,0.28685093885089286
16293,0,0.2974904053261464
16294,0,0.3031119151543775
16295,0,0.28938360479861336
16296,0,0.29107939200418964
16297,0,0.3118762535399359
16298,0,0.3543515401726781
16299,0,0.369079715152198
16300,0,0.44693641051957017
16301,0,0.28685093885089286
16302,0,0.28980700232207485
16303,0,0.29023076631293243
16304,0,0.2992136954534728
16305,0,0.2860096673955756
16306,0,0.29878233678433863
16307,0,0.29278102224851726
16308,0,0.33254584733853093
16309,0,0.30137582894284365
16310,0,0.297920691253493
16311,0,0.2962017004545121
16312,0,0.37823080216779725
16313,0,0.28727212882327463
16314,0,0.28769368775071447
16315,0,0.3468545917663266
16316,0,0.28685093885089286
16317,0,0.3225736063505915
16318,0,0.2936340198757334
16319,0,0.3035468186919418
16320,0,0.29107939200418964
16321,0,0.28980700232207485
16322,0,0.2944884678281435
16323,0,0.28685093885089286
16324,0,0.2944884678281435
16325,0,0.28727212882327463
16326,0,0.2944884678281435
16327,0,0.28727212882327463
16328,0,0.297920691253493
16329,0,0.3044176807020502
16330,0,0.28938360479861336
16331,0,0.28938360479861336
16332,0,0.2860096673955756
16333,0,0.28938360479861336
16334,0,0.30398207403977
16335,0,0.28727212882327463
16336,0,0.2864301182402063
16337,0,0.2864301182402063
16338,0,0.30007748224607617
16339,0,0.28685093885089286
16340,0,0.3031119151543775
16341,0,0.3352922781662854
16342,0,0.34128108981529526
16343,0,0.32935601299709444
16344,0,0.4505000559143798
16345,0,0.3767799250823975
16346,0,0.399255247734718
16347,0,0.3194336481403056
16348,0,0.45355867081972795
16349,0,0.3652541924383597
16350,0,0.32392424090620914
16351,0,0.2864301182402063
16352,0,0.29577285133133063
16353,0,0.38454287022273914
16354,0,0.3261818232521789
16355,0,0.38259644123449094
16356,0,0.38844678297629937
16357,0,0.29023076631293243
16358,0,0.28938360479861336
16359,0,0.31276028085830504
16360,0,0.2885379108328364
16361,0,0.2885379108328364
16362,0,0.28938360479861336
16363,0,0.2992136954534728
16364,0,0.2919294784642682
16365,0,0.28727212882327463
16366,0,0.29235506840758974
16367,0,0.29023076631293243
16368,0,0.30180932032703606
16369,0,0.3320892070710335
16370,0,0.2936340198757334
16371,0,0.3026773639205991
16372,0,0.2889605741628576
16373,0,0.28938360479861336
16374,0,0.28938360479861336
16375,0,0.30180932032703606
16376,0,0.2860096673955756
16377,0,0.2860096673955756
16378,0,0.29534436255138896
16379,0,0.2932073395507579
16380,0,0.28558958671908674
16381,0,0.28938360479861336
16382,0,0.2974904053261464
16383,0,0.32935601299709444
16384,0,0.28685093885089286
16385,0,0.3198812206802813
16386,0,0.28685093885089286
16387,0,0.28769368775071447
16388,0,0.29278102224851726
16389,0,0.2944884678281435
16390,0,0.2881156152242988
16391,0,0.45611020746768866
16392,0,0.4817304286730191
16393,0,1.0
16394,0,0.29577285133133063
16395,0,0.2881156152242988
16396,0,0.2860096673955756
16397,0,0.2970604779099437
16398,0,0.2860096673955756
16399,0,0.2860096673955756
16400,0,0.2864301182402063
16401,0,0.2860096673955756
16402,0,0.2860096673955756
16403,0,0.29235506840758974
16404,0,0.28558958671908674
16405,0,0.29835133522823626
16406,0,0.30485363818068056
16407,0,0.28938360479861336
16408,0,0.2860096673955756
16409,0,0.2860096673955756
16410,0,0.28769368775071447
16411,0,0.2864301182402063
16412,0,0.28685093885089286
16413,0,0.2860096673955756
16414,0,0.30007748224607617
16415,0,0.28685093885089286
16416,0,0.29023076631293243
16417,0,0.28685093885089286
16418,0,0.2881156152242988
16419,0,0.2962017004545121
16420,0,0.3044176807020502
16421,0,0.3194336481403056
16422,0,0.29150425285256054
16423,0,0.29023076631293243
16424,0,0.29577285133133063
16425,0,0.2881156152242988
16426,0,0.28769368775071447
16427,0,0.28685093885089286
16428,0,0.2860096673955756
16429,0,0.2889605741628576
16430,0,0.294061062782579
16431,0,0.28769368775071447
16432,0,0.28727212882327463
16433,0,0.28938360479861336
16434,0,0.3394328690012828
16435,0,0.310552778888416
16436,0,0.28727212882327463
16437,0,0.30703867022525566
16438,0,0.2889605741628576
16439,0,0.28727212882327463
16440,0,0.3005099094214391
16441,0,0.29023076631293243
16442,0,0.28685093885089286
16443,0,0.28685093885089286
16444,0,0.2996454107650213
16445,0,0.28938360479861336
16446,0,0.2936340198757334
16447,0,0.32077736101090437
16448,0,0.3074767220136437
16449,0,0.29023076631293243
16450,0,0.2864301182402063
16451,0,0.2889605741628576
16452,0,0.28727212882327463
16453,0,0.30616361049931
16454,0,0.29065489634859504
16455,0,0.2860096673955756
16456,0,0.2889605741628576
16457,0,0.29150425285256054
16458,0,0.3118762535399359
16459,0,0.28769368775071447
16460,0,0.32663431299948503
16461,0,0.2860096673955756
16462,0,0.30923239664705965
16463,0,0.2860096673955756
16464,0,0.29534436255138896
16465,0,0.2864301182402063
16466,0,0.2860096673955756
16467,0,0.2885379108328364
16468,0,0.2992136954534728
16469,0,0.29278102224851726
16470,0,0.29150425285256054
16471,0,0.35106255645404444
16472,0,0.2864301182402063
16473,0,0.38065377095661423
16474,0,0.29235506840758974
16475,0,0.2949162345669887
16476,0,0.28938360479861336
16477,0,0.2864301182402063
16478,0,0.31542052735124226
16479,0,0.2936340198757334
16480,0,0.2936340198757334
16481,0,0.29577285133133063
16482,0,0.29107939200418964
16483,0,0.2889605741628576
16484,0,0.2992136954534728
16485,0,0.29065489634859504
16486,0,0.3101123071659055
16487,0,0.3031119151543775
16488,0,0.3198812206802813
16489,0,0.29150425285256054
16490,0,0.2974904053261464
16491,0,0.2860096673955756
16492,0,0.2860096673955756
16493,0,0.310552778888416
16494,0,0.809972119431773
16495,0,0.28558958671908674
16496,0,0.28769368775071447
16497,0,0.29150425285256054
16498,0,0.31364567184550257
16499,0,0.29150425285256054
16500,0,0.31364567184550257
16501,0,0.2885379108328364
16502,0,0.28769368775071447
16503,0,0.2919294784642682
16504,0,0.2860096673955756
16505,0,0.29023076631293243
16506,0,0.2885379108328364
16507,0,0.3172007847424276
16508,0,0.2885379108328364
16509,0,0.28685093885089286
16510,0,0.29107939200418964
16511,0,0.2885379108328364
16512,0,0.28685093885089286
16513,0,0.28769368775071447
16514,0,0.28769368775071447
16515,0,0.2860096673955756
16516,0,0.28685093885089286
16517,0,0.2860096673955756
16518,0,0.31231809646946257
16519,0,0.29835133522823626
16520,0,0.28769368775071447
16521,0,0.29107939200418964
16522,0,0.4632663541085363
16523,0,0.28558958671908674
16524,0,0.28685093885089286
16525,0,0.2864301182402063
16526,0,0.2860096673955756
16527,0,0.574293885203341
16528,0,0.28558958671908674
16529,0,0.310552778888416
16530,0,0.3118762535399359
16531,0,0.2881156152242988
16532,0,0.30485363818068056
16533,0,0.3695590760210181
16534,0,0.32799371780653525
16535,0,0.38746944036017955
16536,0,0.3022431654818382
16537,0,0.28938360479861336
16538,0,0.2885379108328364
16539,0,0.2860096673955756
16540,0,0.3662090012144043
16541,0,0.2936340198757334
16542,0,0.3614456054913687
16543,0,0.28685093885089286
16544,0,0.2860096673955756
16545,0,0.2881156152242988
16546,0,0.2885379108328364
16547,0,0.28727212882327463
16548,0,0.2944884678281435
16549,0,0.28685093885089286
16550,0,0.28558958671908674
16551,0,0.30007748224607617
16552,0,0.3302658072610707
16553,0,0.2864301182402063
16554,0,0.28685093885089286
16555,0,0.28727212882327463
16556,0,0.29878233678433863
16557,0,0.30180932032703606
16558,0,0.3118762535399359
16559,0,0.30180932032703606
16560,0,0.28558958671908674
16561,0,0.2860096673955756
16562,0,0.2936340198757334
16563,0,0.28980700232207485
16564,0,0.3074767220136437
16565,0,0.28769368775071447
16566,0,0.31320280616492474
16567,0,0.48738454335087356
16568,0,0.2992136954534728
16569,0,0.3320892070710335
16570,0,0.30485363818068056
16571,0,0.3302658072610707
16572,0,0.294061062782579
16573,0,0.29023076631293243
16574,0,0.30791512106757285
16575,0,0.28769368775071447
16576,0,0.294061062782579
16577,0,0.28685093885089286
16578,0,0.2881156152242988
16579,0,0.2962017004545121
16580,0,0.4920131051364419
16581,0,0.29577285133133063
16582,0,0.2966309094663428
16583,0,0.2864301182402063
16584,0,0.2992136954534728
16585,0,0.28938360479861336
16586,0,0.30616361049931
16587,0,0.2881156152242988
16588,0,0.29065489634859504
16589,0,0.28727212882327463
16590,0,0.2860096673955756
16591,0,0.29065489634859504
16592,0,0.2860096673955756
16593,0,0.2860096673955756
16594,0,0.28558958671908674
16595,0,0.28685093885089286
16596,0,0.8090200025912617
16597,0,0.28685093885089286
16598,0,0.3320892070710335
16599,0,0.3614456054913687
16600,0,0.29878233678433863
16601,0,0.32572965712049634
16602,0,0.2885379108328364
16603,0,0.3114347526089826
16604,0,0.28685093885089286
16605,0,0.28727212882327463
16606,0,0.3212259276389272
16607,0,0.2864301182402063
16608,0,0.2881156152242988
16609,0,0.3149763056586037
16610,0,0.28980700232207485
16611,0,0.28685093885089286
16612,0,0.30835386687063177
16613,0,0.3074767220136437
16614,0,0.29278102224851726
16615,0,0.2996454107650213
16616,0,0.32392424090620914
16617,0,0.2860096673955756
16618,0,0.29235506840758974
16619,0,0.28980700232207485
16620,0,0.28727212882327463
16621,0,0.3212259276389272
16622,0,0.2860096673955756
16623,0,0.28558958671908674
16624,0,0.29023076631293243
16625,0,0.3548225299956295
16626,0,0.2860096673955756
16627,0,0.29878233678433863
16628,0,0.30007748224607617
16629,0,0.28727212882327463
16630,0,0.28685093885089286
16631,0,0.2860096673955756
16632,0,0.2860096673955756
16633,0,0.28558958671908674
16634,0,0.2885379108328364
16635,0,0.28558958671908674
16636,0,0.2864301182402063
16637,0,0.28558958671908674
16638,0,0.29235506840758974
16639,0,0.2860096673955756
16640,0,0.2860096673955756
16641,0,0.2974904053261464
16642,0,0.30485363818068056
16643,0,0.28938360479861336
16644,0,0.3074767220136437
16645,0,0.2936340198757334
16646,0,0.28727212882327463
16647,0,0.30879295890412234
16648,0,0.30572660358313597
16649,0,0.3212259276389272
16650,0,0.2860096673955756
16651,0,0.2860096673955756
16652,0,0.7759064421193211
16653,0,0.2860096673955756
16654,0,0.2860096673955756
16655,0,0.2864301182402063
16656,0,0.31231809646946257
16657,0,0.4499906439487571
16658,0,0.2864301182402063
16659,0,0.29150425285256054
16660,0,0.2860096673955756
16661,0,0.29235506840758974
16662,0,0.29107939200418964
16663,0,0.29278102224851726
16664,0,0.3487218903169989
16665,0,0.3198812206802813
16666,0,0.28685093885089286
16667,0,0.28558958671908674
16668,0,0.2919294784642682
16669,0,0.30923239664705965
16670,0,0.35907401714938103
16671,0,0.29065489634859504
16672,0,0.39432944696842587
16673,0,0.28938360479861336
16674,0,0.28558958671908674
16675,0,0.2885379108328364
16676,0,0.28685093885089286
16677,0,0.28980700232207485
16678,0,0.3557653534787258
16679,0,0.3026773639205991
16680,0,0.2889605741628576
16681,0,0.29065489634859504
16682,0,0.28558958671908674
16683,0,0.28769368775071447
16684,0,0.29023076631293243
16685,0,0.30660096621653254
16686,0,0.29534436255138896
16687,0,0.2860096673955756
16688,0,0.29278102224851726
16689,0,0.28558958671908674
16690,0,0.3022431654818382
16691,0,0.2860096673955756
16692,0,0.29577285133133063
16693,0,0.28558958671908674
16694,0,0.28727212882327463
16695,0,0.30485363818068056
16696,0,0.29150425285256054
16697,0,0.2864301182402063
16698,0,0.2932073395507579
16699,0,0.2860096673955756
16700,0,0.28727212882327463
16701,0,0.30180932032703606
16702,0,0.2864301182402063
16703,0,0.2885379108328364
16704,0,0.2860096673955756
16705,0,0.28558958671908674
16706,0,0.29107939200418964
16707,0,0.2860096673955756
16708,0,0.2864301182402063
16709,0,0.2864301182402063
16710,0,0.2860096673955756
16711,0,0.2936340198757334
16712,0,0.2885379108328364
16713,0,0.32077736101090437
16714,0,0.2962017004545121
16715,0,0.3348337585007178
16716,0,0.2864301182402063
16717,0,0.2864301182402063
16718,0,0.2889605741628576
16719,0,0.29150425285256054
16720,0,0.28685093885089286
16721,0,0.3158650866645654
16722,0,0.29107939200418964
16723,0,0.2919294784642682
16724,0,0.2889605741628576
16725,0,0.30660096621653254
16726,0,0.2860096673955756
16727,0,0.2864301182402063
16728,0,0.28980700232207485
16729,0,0.29577285133133063
16730,0,0.3005099094214391
16731,0,0.3261818232521789
16732,0,0.2962017004545121
16733,0,0.2996454107650213
16734,0,0.2860096673955756
16735,0,0.29023076631293243
16736,0,0.2936340198757334
16737,0,0.28685093885089286
16738,0,0.34778765609798085
16739,0,0.2860096673955756
16740,0,0.2885379108328364
16741,0,0.3581272995914331
16742,0,0.28727212882327463
16743,0,0.2860096673955756
16744,0,0.28685093885089286
16745,0,0.2944884678281435
16746,0,0.2860096673955756
16747,0,0.29235506840758974
16748,0,0.28558958671908674
16749,0,0.28685093885089286
16750,0,0.2962017004545121
16751,0,0.2962017004545121
16752,0,0.2936340198757334
16753,0,0.3031119151543775
16754,0,0.2936340198757334
16755,0,0.2864301182402063
16756,0,0.41765137784003203
16757,0,0.28685093885089286
16758,0,0.29235506840758974
16759,0,0.31408887735393964
16760,0,0.2919294784642682
16761,0,0.28727212882327463
16762,0,0.30137582894284365
16763,0,0.28769368775071447
16764,0,0.2860096673955756
16765,0,0.2860096673955756
16766,0,0.2860096673955756
16767,0,0.28685093885089286
16768,0,0.2860096673955756
16769,0,0.28685093885089286
16770,0,0.2932073395507579
16771,0,0.2864301182402063
16772,0,0.28938360479861336
16773,0,0.28938360479861336
16774,0,0.2949162345669887
16775,0,0.28980700232207485
16776,0,0.2864301182402063
16777,0,0.2860096673955756
16778,0,0.45202891042223464
16779,0,0.2962017004545121
16780,0,0.29235506840758974
16781,0,0.35529380134645455
16782,0,0.29150425285256054
16783,0,0.3009426918136214
16784,0,0.2860096673955756
16785,0,0.2860096673955756
16786,0,0.33254584733853093
16787,0,0.28558958671908674
16788,0,0.29235506840758974
16789,0,0.297920691253493
16790,0,0.28685093885089286
16791,0,0.28685093885089286
16792,0,0.30137582894284365
16793,0,0.2885379108328364
16794,0,0.2881156152242988
16795,0,0.309672179576173
16796,0,0.2889605741628576
16797,0,0.2860096673955756
16798,0,0.2889605741628576
16799,0,0.2932073395507579
16800,0,0.2860096673955756
16801,0,0.2919294784642682
16802,0,0.3114347526089826
16803,0,0.28685093885089286
16804,0,0.2885379108328364
16805,0,0.29235506840758974
16806,0,0.3044176807020502
16807,0,0.3009426918136214
16808,0,0.32708712575067506
16809,0,0.2889605741628576
16810,0,0.30660096621653254
16811,0,0.28558958671908674
16812,0,0.28727212882327463
16813,0,0.2860096673955756
16814,0,0.30923239664705965
16815,0,0.2860096673955756
16816,0,0.31408887735393964
16817,0,0.2860096673955756
16818,0,0.3225736063505915
16819,0,0.2889605741628576
16820,0,0.297920691253493
16821,0,0.2889605741628576
16822,0,0.28558958671908674
16823,0,0.2962017004545121
16824,0,0.2860096673955756
16825,0,0.2881156152242988
16826,0,0.30007748224607617
16827,0,0.3114347526089826
16828,0,0.28685093885089286
16829,0,0.2962017004545121
16830,0,0.29278102224851726
16831,0,0.29835133522823626
16832,0,0.3052899459752695
16833,0,0.29065489634859504
16834,0,0.2966309094663428
16835,0,0.29065489634859504
16836,0,0.29023076631293243
16837,0,0.29023076631293243
16838,0,0.2864301182402063
16839,0,0.29065489634859504
16840,0,0.2864301182402063
16841,0,0.3026773639205991
16842,0,0.30180932032703606
16843,0,0.2944884678281435
16844,0,0.31408887735393964
16845,0,0.2919294784642682
16846,0,0.3052899459752695
16847,0,0.29107939200418964
16848,0,0.28685093885089286
16849,0,0.3230234902329263
16850,0,0.30835386687063177
16851,0,0.3371294598230495
16852,0,0.2860096673955756
16853,0,0.28727212882327463
16854,0,0.3114347526089826
16855,0,0.2864301182402063
16856,0,0.29150425285256054
16857,0,0.29150425285256054
16858,0,0.3212259276389272
16859,0,0.294061062782579
16860,0,0.2936340198757334
16861,0,0.28727212882327463
16862,0,0.30007748224607617
16863,0,0.28685093885089286
16864,0,0.30879295890412234
16865,0,0.3026773639205991
16866,0,0.2860096673955756
16867,0,0.29878233678433863
16868,0,0.28980700232207485
16869,0,0.31408887735393964
16870,0,0.2864301182402063
16871,0,0.2885379108328364
16872,0,0.28685093885089286
16873,0,0.2860096673955756
16874,0,0.28558958671908674
16875,0,0.30137582894284365
16876,0,0.28558958671908674
16877,0,0.28727212882327463
16878,0,0.2992136954534728
16879,0,0.30180932032703606
16880,0,0.3022431654818382
16881,0,0.34220701647198476
16882,0,0.2992136954534728
16883,0,0.2860096673955756
16884,0,0.2889605741628576
16885,0,0.30923239664705965
16886,0,0.29023076631293243
16887,0,0.2860096673955756
16888,0,0.31542052735124226
16889,0,0.2944884678281435
16890,0,0.29023076631293243
16891,0,0.2860096673955756
16892,0,0.2936340198757334
16893,0,0.30398207403977
16894,0,0.28685093885089286
16895,0,0.28727212882327463
16896,0,0.3009426918136214
16897,0,0.2936340198757334
16898,0,0.29023076631293243
16899,0,0.2864301182402063
16900,0,0.2885379108328364
16901,0,0.2860096673955756
16902,0,0.2860096673955756
16903,0,0.2881156152242988
16904,0,0.2864301182402063
16905,0,0.2864301182402063
16906,0,0.3557653534787258
16907,0,0.2860096673955756
16908,0,0.34174390235871493
16909,0,0.28685093885089286
16910,0,0.3145324221418586
16911,0,0.28685093885089286
16912,0,0.29278102224851726
16913,0,0.32572965712049634
16914,0,0.28980700232207485
16915,0,0.2889605741628576
16916,0,0.29107939200418964
16917,0,0.29577285133133063
16918,0,0.2885379108328364
16919,0,0.29150425285256054
16920,0,0.2885379108328364
16921,0,0.3230234902329263
16922,0,0.2992136954534728
16923,0,0.30180932032703606
16924,0,0.2860096673955756
16925,0,0.28769368775071447
16926,0,0.2864301182402063
16927,0,0.2889605741628576
16928,0,0.2864301182402063
16929,0,0.2864301182402063
16930,0,0.2889605741628576
16931,0,0.29065489634859504
16932,0,0.29278102224851726
16933,0,0.2864301182402063
16934,0,0.3101123071659055
16935,0,0.2889605741628576
16936,0,0.29278102224851726
16937,0,0.2885379108328364
16938,0,0.2864301182402063
16939,0,0.5202991312091639
16940,0,0.2864301182402063
16941,0,0.40618554743251406
16942,0,0.29107939200418964
16943,0,0.2881156152242988
16944,0,0.28980700232207485
16945,0,0.2881156152242988
16946,0,0.297920691253493
16947,0,0.6332895670872725
16948,0,0.3074767220136437
16949,0,0.2881156152242988
16950,0,0.2860096673955756
16951,0,0.29278102224851726
16952,0,0.3225736063505915
16953,0,0.2860096673955756
16954,0,0.4141517357484878
16955,0,0.31364567184550257
16956,0,0.28727212882327463
16957,0,0.28727212882327463
16958,0,0.3398944684401582
16959,0,0.3145324221418586
16960,0,0.28980700232207485
16961,0,0.28685093885089286
16962,0,0.2962017004545121
16963,0,0.2860096673955756
16964,0,0.3114347526089826
16965,0,0.2974904053261464
16966,0,0.2864301182402063
16967,0,0.28558958671908674
16968,0,0.36002183364713586
16969,0,0.2864301182402063
16970,0,0.28769368775071447
16971,0,0.28727212882327463
16972,0,0.29023076631293243
16973,0,0.2864301182402063
16974,0,0.2881156152242988
16975,0,0.2860096673955756
16976,0,0.4683873416539555
16977,0,0.29235506840758974
16978,0,0.29235506840758974
16979,0,0.28685093885089286
16980,0,0.30485363818068056
16981,0,0.28558958671908674
16982,0,0.28685093885089286
16983,0,0.34174390235871493
16984,0,0.28685093885089286
16985,0,0.2860096673955756
16986,0,0.29150425285256054
16987,0,0.294061062782579
16988,0,0.29235506840758974
16989,0,0.2860096673955756
16990,0,0.2860096673955756
16991,0,0.3035468186919418
16992,0,0.3074767220136437
16993,0,0.2864301182402063
16994,0,0.2881156152242988
16995,0,0.2860096673955756
16996,0,0.28938360479861336
16997,0,0.29150425285256054
16998,0,0.28558958671908674
16999,0,0.28685093885089286
17000,0,0.2864301182402063
17001,0,0.28558958671908674
17002,0,0.28558958671908674
17003,0,0.29150425285256054
17004,0,0.38893579144584883
17005,0,0.28685093885089286
17006,0,0.2864301182402063
17007,0,0.2864301182402063
17008,0,0.3114347526089826
17009,0,0.3035468186919418
17010,0,0.30616361049931
17011,0,0.29107939200418964
17012,0,0.28558958671908674
17013,0,0.32844749587651917
17014,0,0.2860096673955756
17015,0,0.2864301182402063
17016,0,0.29235506840758974
17017,0,0.2864301182402063
17018,0,0.2932073395507579
17019,0,0.30616361049931
17020,0,0.3031119151543775
17021,0,0.32032912516387446
17022,0,0.3031119151543775
17023,0,0.3074767220136437
17024,0,0.28558958671908674
17025,0,0.29023076631293243
17026,0,0.37871491414488256
17027,0,0.30137582894284365
17028,0,0.28980700232207485
17029,0,0.28727212882327463
17030,0,0.3035468186919418
17031,0,0.2864301182402063
17032,0,0.309672179576173
17033,0,0.3543515401726781
17034,0,0.3189864081218636
17035,0,0.2860096673955756
17036,0,0.2881156152242988
17037,0,0.2881156152242988
17038,0,0.28685093885089286
17039,0,0.2889605741628576
17040,0,0.29835133522823626
17041,0,0.2860096673955756
17042,0,0.2860096673955756
17043,0,0.2860096673955756
17044,0,0.28769368775071447
17045,0,0.2860096673955756
17046,0,0.28727212882327463
17047,0,0.2860096673955756
17048,0,0.28685093885089286
17049,0,0.3894250235148134
17050,0,0.2864301182402063
17051,0,0.2860096673955756
17052,0,0.2889605741628576
17053,0,0.2992136954534728
17054,0,0.3534104080856878
17055,0,0.2860096673955756
17056,0,0.29577285133133063
17057,0,0.31276028085830504
17058,0,0.28727212882327463
17059,0,0.2860096673955756
17060,0,0.28685093885089286
17061,0,0.28558958671908674
17062,0,0.3348337585007178
17063,0,0.30791512106757285
17064,0,0.28727212882327463
17065,0,0.2860096673955756
17066,0,0.28727212882327463
17067,0,0.2864301182402063
17068,0,0.2936340198757334
17069,0,0.2885379108328364
17070,0,0.32392424090620914
17071,0,0.3221240508968671
17072,0,0.28769368775071447
17073,0,0.2860096673955756
17074,0,0.2881156152242988
17075,0,0.2860096673955756
17076,0,0.28685093885089286
17077,0,0.3529402673040738
17078,0,0.2881156152242988
17079,0,0.29235506840758974
17080,0,0.2970604779099437
17081,0,0.2864301182402063
17082,0,0.297920691253493
17083,0,0.2860096673955756
17084,0,0.2996454107650213
17085,0,0.29534436255138896
17086,0,0.297920691253493
17087,0,0.3316328822921161
17088,0,0.2936340198757334
17089,0,0.2996454107650213
17090,0,0.2881156152242988
17091,0,0.2889605741628576
17092,0,0.28558958671908674
17093,0,0.2881156152242988
17094,0,0.3074767220136437
17095,0,0.29023076631293243
17096,0,0.9999999911036598
17097,0,0.5967648432829398
17098,0,0.29835133522823626
17099,0,0.3109935942135783
17100,0,0.3109935942135783
17101,0,0.33804990320686723
17102,0,0.28685093885089286
17103,0,0.3252778152139327
17104,0,0.2881156152242988
17105,0,0.28727212882327463
17106,0,0.28685093885089286
17107,0,0.2860096673955756
17108,0,0.30007748224607617
17109,0,0.30616361049931
17110,0,0.29023076631293243
17111,0,0.2860096673955756
17112,0,0.30835386687063177
17113,0,0.29278102224851726
17114,0,0.2974904053261464
17115,0,0.32482629813973724
17116,0,0.2860096673955756
17117,0,0.29577285133133063
17118,0,0.28727212882327463
17119,0,0.28727212882327463
17120,0,0.31630998304108876
17121,0,0.2889605741628576
17122,0,0.28558958671908674
17123,0,0.2864301182402063
17124,0,0.28769368775071447
17125,0,0.2864301182402063
17126,0,0.28685093885089286
17127,0,0.28685093885089286
17128,0,0.28980700232207485
17129,0,0.297920691253493
17130,0,0.30572660358313597
17131,0,0.28685093885089286
17132,0,0.28769368775071447
17133,0,0.32663431299948503
17134,0,0.2966309094663428
17135,0,0.45611020746768866
17136,0,0.28769368775071447
17137,0,0.28769368775071447
17138,0,0.32077736101090437
17139,0,0.29235506840758974
17140,0,0.2860096673955756
17141,0,0.28938360479861336
17142,0,0.28727212882327463
17143,0,0.2860096673955756
17144,0,0.29065489634859504
17145,0,0.3529402673040738
17146,0,0.28727212882327463
17147,0,0.2932073395507579
17148,0,0.2864301182402063
17149,0,0.2970604779099437
17150,0,0.28769368775071447
17151,0,0.2860096673955756
17152,0,0.2881156152242988
17153,0,0.28769368775071447
17154,0,0.2966309094663428
17155,0,0.6765040281362581
17156,0,0.2885379108328364
17157,0,0.2881156152242988
17158,0,0.2860096673955756
17159,0,0.2889605741628576
17160,0,0.28685093885089286
17161,0,0.29278102224851726
17162,0,0.2970604779099437
17163,0,0.29023076631293243
17164,0,0.28685093885089286
17165,0,0.3426704314682449
17166,0,0.2864301182402063
17167,0,0.2864301182402063
17168,0,0.297920691253493
17169,0,0.31364567184550257
17170,0,0.297920691253493
17171,0,0.3389715745339429
17172,0,0.2864301182402063
17173,0,0.2864301182402063
17174,0,0.294061062782579
17175,0,0.2944884678281435
17176,0,0.29023076631293243
17177,0,0.3362102497115482
17178,0,0.2944884678281435
17179,0,0.28558958671908674
17180,0,0.294061062782579
17181,0,0.2864301182402063
17182,0,0.29107939200418964
17183,0,0.2881156152242988
17184,0,0.29065489634859504
17185,0,0.3212259276389272
17186,0,0.28727212882327463
17187,0,0.2860096673955756
17188,0,0.352000839954973
17189,0,0.2864301182402063
17190,0,0.2860096673955756
17191,0,0.29235506840758974
17192,0,0.4817304286730191
17193,0,0.2860096673955756
17194,0,0.28727212882327463
17195,0,0.3172007847424276
17196,0,0.2889605741628576
17197,0,0.2889605741628576
17198,0,0.2944884678281435
17199,0,0.28980700232207485
17200,0,0.2885379108328364
17201,0,0.31364567184550257
17202,0,0.28685093885089286
17203,0,0.2860096673955756
17204,0,0.28727212882327463
17205,0,0.31276028085830504
17206,0,0.2970604779099437
17207,0,0.2860096673955756
17208,0,0.2889605741628576
17209,0,0.310552778888416
17210,0,0.3352922781662854
17211,0,0.28685093885089286
17212,0,0.28980700232207485
17213,0,0.344062474853866
17214,0,0.29235506840758974
17215,0,0.28685093885089286
17216,0,0.2860096673955756
17217,0,0.3445270864701711
17218,0,0.28980700232207485
17219,0,0.28558958671908674
17220,0,0.30660096621653254
17221,0,0.3496572886962953
17222,0,0.30616361049931
17223,0,0.2889605741628576
17224,0,0.29065489634859504
17225,0,0.2885379108328364
17226,0,0.28558958671908674
17227,0,0.29235506840758974
17228,0,0.29534436255138896
17229,0,0.4853280518357643
17230,0,0.29835133522823626
17231,0,0.29534436255138896
17232,0,0.3298107507995796
17233,0,0.29577285133133063
17234,0,0.2860096673955756
17235,0,0.28685093885089286
17236,0,0.28558958671908674
17237,0,0.344062474853866
17238,0,0.2864301182402063
17239,0,0.3109935942135783
17240,0,0.28727212882327463
17241,0,0.34638850008864513
17242,0,0.3026773639205991
17243,0,0.309672179576173
17244,0,0.38991447829981524
17245,0,0.2992136954534728
17246,0,0.3343755504459711
17247,0,0.3320892070710335
17248,0,0.28727212882327463
17249,0,0.2860096673955756
17250,0,0.28769368775071447
17251,0,0.29577285133133063
17252,0,0.2860096673955756
17253,0,0.2860096673955756
17254,0,0.28558958671908674
17255,0,0.2885379108328364
17256,0,0.2864301182402063
17257,0,0.28938360479861336
17258,0,0.2962017004545121
17259,0,0.29534436255138896
17260,0,0.2864301182402063
17261,0,0.2864301182402063
17262,0,0.2864301182402063
17263,0,0.29278102224851726
17264,0,0.2864301182402063
17265,0,0.2860096673955756
17266,0,0.33254584733853093
17267,0,0.30791512106757285
17268,0,0.2889605741628576
17269,0,0.30137582894284365
17270,0,0.2860096673955756
17271,0,0.2864301182402063
17272,0,0.29878233678433863
17273,0,0.3145324221418586
17274,0,0.3714790857832494
17275,0,0.2889605741628576
17276,0,0.29107939200418964
17277,0,0.45253873130026767
17278,0,0.2864301182402063
17279,0,0.3026773639205991
17280,0,0.4372921256542568
17281,0,0.29065489634859504
17282,0,0.2949162345669887
17283,0,0.3118762535399359
17284,0,0.28938360479861336
17285,0,0.2974904053261464
17286,0,0.2885379108328364
17287,0,0.32032912516387446
17288,0,0.2860096673955756
17289,0,0.2864301182402063
17290,0,0.294061062782579
17291,0,0.28558958671908674
17292,0,0.2860096673955756
17293,0,0.28685093885089286
17294,0,0.28558958671908674
17295,0,0.29278102224851726
17296,0,0.28727212882327463
17297,0,0.2860096673955756
17298,0,0.2992136954534728
17299,0,0.28558958671908674
17300,0,0.2860096673955756
17301,0,0.29065489634859504
17302,0,0.2860096673955756
17303,0,0.29278102224851726
17304,0,0.2889605741628576
17305,0,0.2889605741628576
17306,0,0.29577285133133063
17307,0,0.2864301182402063
17308,0,0.294061062782579
17309,0,0.2919294784642682
17310,0,0.2860096673955756
17311,0,0.2944884678281435
17312,0,0.30879295890412234
17313,0,0.28727212882327463
17314,0,0.38600512541489607
17315,0,0.3352922781662854
17316,0,0.30791512106757285
17317,0,0.29150425285256054
17318,0,0.2860096673955756
17319,0,0.3022431654818382
17320,0,0.2885379108328364
17321,0,0.30879295890412234
17322,0,0.2974904053261464
17323,0,0.29878233678433863
17324,0,0.2949162345669887
17325,0,0.28685093885089286
17326,0,0.28685093885089286
17327,0,0.297920691253493
17328,0,0.3052899459752695
17329,0,0.28980700232207485
17330,0,0.2860096673955756
17331,0,0.2885379108328364
17332,0,0.28558958671908674
17333,0,0.2860096673955756
17334,0,0.2889605741628576
17335,0,0.2860096673955756
17336,0,0.28727212882327463
17337,0,0.2889605741628576
17338,0,0.3031119151543775
17339,0,0.28727212882327463
17340,0,0.28558958671908674
17341,0,0.32708712575067506
17342,0,0.2881156152242988
17343,0,0.3581272995914331
17344,0,0.30835386687063177
17345,0,0.30703867022525566
17346,0,0.30660096621653254
17347,0,0.3114347526089826
17348,0,0.29534436255138896
17349,0,0.2881156152242988
17350,0,0.3031119151543775
17351,0,0.2860096673955756
17352,0,0.28938360479861336
17353,0,0.29023076631293243
17354,0,0.2962017004545121
17355,0,0.2962017004545121
17356,0,0.3172007847424276
17357,0,0.28980700232207485
17358,0,0.28980700232207485
17359,0,0.28727212882327463
17360,0,0.2974904053261464
17361,0,0.28558958671908674
17362,0,0.2860096673955756
17363,0,0.297920691253493
17364,0,0.28727212882327463
17365,0,0.29023076631293243
17366,0,0.29150425285256054
17367,0,0.2864301182402063
17368,0,0.2864301182402063
17369,0,0.28769368775071447
17370,0,0.31630998304108876
17371,0,0.36334775676880166
17372,0,0.29278102224851726
17373,0,0.2885379108328364
17374,0,0.2860096673955756
17375,0,0.28685093885089286
17376,0,0.28685093885089286
17377,0,0.3022431654818382
17378,0,0.2864301182402063
17379,0,0.29534436255138896
17380,0,0.3044176807020502
17381,0,0.28558958671908674
17382,0,0.28685093885089286
17383,0,0.28685093885089286
17384,0,0.2889605741628576
17385,0,0.2860096673955756
17386,0,0.2860096673955756
17387,0,0.29878233678433863
17388,0,0.2885379108328364
17389,0,0.2864301182402063
17390,0,0.375813897790048
17391,0,0.3031119151543775
17392,0,0.28685093885089286
17393,0,0.29107939200418964
17394,0,0.47556768503093666
17395,0,0.2966309094663428
17396,0,0.28558958671908674
17397,0,0.3652541924383597
17398,0,0.2860096673955756
17399,0,0.3647771846024526
17400,0,0.2864301182402063
17401,0,0.2864301182402063
17402,0,0.37340316255823597
17403,0,0.2860096673955756
17404,0,0.34359816135145976
17405,0,0.2860096673955756
17406,0,0.2885379108328364
17407,0,0.2936340198757334
17408,0,0.2864301182402063
17409,0,0.28727212882327463
17410,0,0.2864301182402063
17411,0,0.3101123071659055
17412,0,0.3031119151543775
17413,0,0.31764668894090664
17414,0,0.2860096673955756
17415,0,0.2962017004545121
17416,0,0.29023076631293243
17417,0,0.32032912516387446
17418,0,0.28558958671908674
17419,0,0.28938360479861336
17420,0,0.2944884678281435
17421,0,0.28558958671908674
17422,0,0.2860096673955756
17423,0,0.3005099094214391
17424,0,0.28685093885089286
17425,0,0.2860096673955756
17426,0,0.2860096673955756
17427,0,0.2936340198757334
17428,0,0.28685093885089286
17429,0,0.28685093885089286
17430,0,0.28558958671908674
17431,0,0.2864301182402063
17432,0,0.2949162345669887
17433,0,0.2860096673955756
17434,0,0.30180932032703606
17435,0,0.29235506840758974
17436,0,0.2860096673955756
17437,0,0.28727212882327463
17438,0,0.2966309094663428
17439,0,0.3357511087886415
17440,0,0.2860096673955756
17441,0,0.2949162345669887
17442,0,0.28558958671908674
17443,0,0.2881156152242988
17444,0,0.29278102224851726
17445,0,0.45968620279307887
17446,0,0.3352922781662854
17447,0,0.30660096621653254
17448,0,0.3074767220136437
17449,0,0.2860096673955756
17450,0,0.5146465294482117
17451,0,0.31408887735393964
17452,0,0.32347370195013075
17453,0,0.28685093885089286
17454,0,0.3348337585007178
17455,0,0.2864301182402063
17456,0,0.47556768503093666
17457,0,0.30835386687063177
17458,0,0.2919294784642682
17459,0,0.3052899459752695
17460,0,0.4196549272206798
17461,0,0.29835133522823626
17462,0,0.37823080216779725
17463,0,0.41066073915340695
17464,0,0.37436670969955627
17465,0,0.29065489634859504
17466,0,0.2860096673955756
17467,0,0.30007748224607617
17468,0,0.28685093885089286
17469,0,0.2860096673955756
17470,0,0.2885379108328364
17471,0,0.4146511630168955
17472,0,0.2864301182402063
17473,0,0.28727212882327463
17474,0,0.3044176807020502
17475,0,0.2944884678281435
17476,0,0.2864301182402063
17477,0,0.28685093885089286
17478,0,0.2860096673955756
17479,0,0.32347370195013075
17480,0,0.35765435482100694
17481,0,0.29065489634859504
17482,0,0.2881156152242988
17483,0,0.3035468186919418
17484,0,0.2864301182402063
17485,0,0.28558958671908674
17486,0,0.363823965981376
17487,0,0.28685093885089286
17488,0,0.30137582894284365
17489,0,0.28727212882327463
17490,0,0.5351727988494587
17491,0,0.2860096673955756
17492,0,0.3035468186919418
17493,0,0.3352922781662854
17494,0,0.28685093885089286
17495,0,0.3009426918136214
17496,0,0.2944884678281435
17497,0,0.29023076631293243
17498,0,0.2864301182402063
17499,0,0.31276028085830504
17500,0,0.2996454107650213
17501,0,0.294061062782579
17502,0,0.29577285133133063
17503,0,0.29835133522823626
17504,0,0.29107939200418964
17505,0,0.49561408517625377
17506,0,0.28685093885089286
17507,0,0.30791512106757285
17508,0,0.29023076631293243
17509,0,0.28685093885089286
17510,0,0.2860096673955756
17511,0,0.28685093885089286
17512,0,0.2860096673955756
17513,0,0.2864301182402063
17514,0,0.28980700232207485
17515,0,0.3114347526089826
17516,0,0.2919294784642682
17517,0,0.30703867022525566
17518,0,0.30835386687063177
17519,0,0.28685093885089286
17520,0,0.28769368775071447
17521,0,0.3172007847424276
17522,0,0.297920691253493
17523,0,0.29278102224851726
17524,0,0.3371294598230495
17525,0,0.31542052735124226
17526,0,0.297920691253493
17527,0,0.28727212882327463
17528,0,0.29278102224851726
17529,0,0.2864301182402063
17530,0,0.2864301182402063
17531,0,0.28769368775071447
17532,0,0.2932073395507579
17533,0,0.28727212882327463
17534,0,0.2889605741628576
17535,0,0.28685093885089286
17536,0,0.2962017004545121
17537,0,0.28685093885089286
17538,0,0.28558958671908674
17539,0,0.3221240508968671
17540,0,0.2949162345669887
17541,0,0.28727212882327463
17542,0,0.28727212882327463
17543,0,0.2881156152242988
17544,0,0.2860096673955756
17545,0,0.2864301182402063
17546,0,0.28685093885089286
17547,0,0.2860096673955756
17548,0,0.29065489634859504
17549,0,0.3189864081218636
17550,0,0.29023076631293243
17551,0,0.28769368775071447
17552,0,0.2881156152242988
17553,0,0.29235506840758974
17554,0,0.28769368775071447
17555,0,0.29577285133133063
17556,0,0.31276028085830504
17557,0,0.2860096673955756
17558,0,0.2944884678281435
17559,0,0.28685093885089286
17560,0,0.28685093885089286
17561,0,0.2885379108328364
17562,0,0.2864301182402063
17563,0,0.28685093885089286
17564,0,0.30007748224607617
17565,0,0.2992136954534728
17566,0,0.30616361049931
17567,0,0.2970604779099437
17568,0,0.3298107507995796
17569,0,0.2889605741628576
17570,0,0.29150425285256054
17571,0,0.3026773639205991
17572,0,0.3074767220136437
17573,0,0.2962017004545121
17574,0,0.2936340198757334
17575,0,0.28727212882327463
17576,0,0.2885379108328364
17577,0,0.28685093885089286
17578,0,0.28980700232207485
17579,0,0.28727212882327463
17580,0,0.34313414665846764
17581,0,0.28938360479861336
17582,0,0.4101627503299415
17583,0,0.3791992678586295
17584,0,0.30007748224607617
17585,0,0.2860096673955756
17586,0,0.2889605741628576
17587,0,0.28685093885089286
17588,0,0.2881156152242988
17589,0,0.28769368775071447
17590,0,0.2885379108328364
17591,0,0.8074250509088406
17592,0,0.2885379108328364
17593,0,0.2992136954534728
17594,0,0.2864301182402063
17595,0,0.28769368775071447
17596,0,0.28769368775071447
17597,0,0.30572660358313597
17598,0,0.29065489634859504
17599,0,0.28727212882327463
17600,0,0.29150425285256054
17601,0,0.2864301182402063
17602,0,0.2864301182402063
17603,0,0.2936340198757334
17604,0,0.29065489634859504
17605,0,0.2860096673955756
17606,0,0.28685093885089286
17607,0,0.2864301182402063
17608,0,0.2860096673955756
17609,0,0.30572660358313597
17610,0,0.2860096673955756
17611,0,0.2860096673955756
17612,0,0.2860096673955756
17613,0,0.3252778152139327
17614,0,0.3676431852396789
17615,0,0.3487218903169989
17616,0,0.294061062782579
17617,0,0.28769368775071447
17618,0,0.2889605741628576
17619,0,0.28727212882327463
17620,0,0.2860096673955756
17621,0,0.2889605741628576
17622,0,0.3261818232521789
17623,0,0.29235506840758974
17624,0,0.29150425285256054
17625,0,0.30791512106757285
17626,0,0.28980700232207485
17627,0,0.3352922781662854
17628,0,0.2992136954534728
17629,0,0.3118762535399359
17630,0,0.3534104080856878
17631,0,0.294061062782579
17632,0,0.2860096673955756
17633,0,0.2881156152242988
17634,0,0.28685093885089286
17635,0,0.29235506840758974
17636,0,0.2966309094663428
17637,0,0.31853950120060526
17638,0,0.2881156152242988
17639,0,0.28727212882327463
17640,0,0.29278102224851726
17641,0,0.30007748224607617
17642,0,0.28685093885089286
17643,0,0.3212259276389272
17644,0,0.2860096673955756
17645,0,0.2889605741628576
17646,0,0.297920691253493
17647,0,0.30137582894284365
17648,0,0.3118762535399359
17649,0,0.28685093885089286
17650,0,0.2864301182402063
17651,0,0.28727212882327463
17652,0,0.28685093885089286
17653,0,0.2864301182402063
17654,0,0.3009426918136214
17655,0,0.2885379108328364
17656,0,0.28727212882327463
17657,0,0.29235506840758974
17658,0,0.28769368775071447
17659,0,0.2966309094663428
17660,0,0.2864301182402063
17661,0,0.28685093885089286
17662,0,0.3343755504459711
17663,0,0.3167552159210535
17664,0,0.2864301182402063
17665,0,0.2889605741628576
17666,0,0.28727212882327463
17667,0,0.28938360479861336
17668,0,0.29107939200418964
17669,0,0.28769368775071447
17670,0,0.3225736063505915
17671,0,0.2860096673955756
17672,0,0.2962017004545121
17673,0,0.31320280616492474
17674,0,0.2932073395507579
17675,0,0.2932073395507579
17676,0,0.2860096673955756
17677,0,0.28558958671908674
17678,0,0.2944884678281435
17679,0,0.2919294784642682
17680,0,0.2889605741628576
17681,0,0.2889605741628576
17682,0,0.28558958671908674
17683,0,0.2860096673955756
17684,0,0.2974904053261464
17685,0,0.2864301182402063
17686,0,0.2864301182402063
17687,0,0.28727212882327463
17688,0,0.2996454107650213
17689,0,0.2864301182402063
17690,0,0.32572965712049634
17691,0,0.2881156152242988
17692,0,0.29835133522823626
17693,0,0.2860096673955756
17694,0,0.4251781735536923
17695,0,0.2860096673955756
17696,0,0.4086698923223646
17697,0,0.4688998248142391
17698,0,0.2919294784642682
17699,0,0.2889605741628576
17700,0,0.28685093885089286
17701,0,0.3362102497115482
17702,0,0.28558958671908674
17703,0,0.28558958671908674
17704,0,0.28727212882327463
17705,0,0.29107939200418964
17706,0,0.30923239664705965
17707,0,0.2864301182402063
17708,0,0.28769368775071447
17709,0,0.2889605741628576
17710,0,0.29065489634859504
17711,0,0.2864301182402063
17712,0,0.28558958671908674
17713,0,0.2860096673955756
17714,0,0.2860096673955756
17715,0,0.2864301182402063
17716,0,0.2864301182402063
17717,0,0.2864301182402063
17718,0,0.2949162345669887
17719,0,0.28685093885089286
17720,0,0.32844749587651917
17721,0,0.2864301182402063
17722,0,0.2864301182402063
17723,0,0.2860096673955756
17724,0,0.363823965981376
17725,0,0.2860096673955756
17726,0,0.28685093885089286
17727,0,0.28685093885089286
17728,0,0.2936340198757334
17729,0,0.2881156152242988
17730,0,0.2936340198757334
17731,0,0.31276028085830504
17732,0,0.33300280245385405
17733,0,0.28727212882327463
17734,0,0.2919294784642682
17735,0,0.3031119151543775
17736,0,0.28938360479861336
17737,0,0.2860096673955756
17738,0,0.2860096673955756
17739,0,0.2860096673955756
17740,0,0.2881156152242988
17741,0,0.28727212882327463
17742,0,0.2860096673955756
17743,0,0.28980700232207485
17744,0,0.2885379108328364
17745,0,0.3167552159210535
17746,0,0.29107939200418964
17747,0,0.29065489634859504
17748,0,0.28558958671908674
17749,0,0.34081857952641476
17750,0,0.5407996455354974
17751,0,0.2889605741628576
17752,0,0.28727212882327463
17753,0,0.2881156152242988
17754,0,0.28685093885089286
17755,0,0.35106255645404444
17756,0,0.34638850008864513
17757,0,0.2864301182402063
17758,0,0.3031119151543775
17759,0,0.2885379108328364
17760,0,0.2881156152242988
17761,0,0.34174390235871493
17762,0,0.30007748224607617
17763,0,0.29235506840758974
17764,0,0.3052899459752695
17765,0,0.2889605741628576
17766,0,0.2864301182402063
17767,0,0.3796838624636459
17768,0,0.28685093885089286
17769,0,0.29835133522823626
17770,0,0.29577285133133063
17771,0,0.2889605741628576
17772,0,0.2860096673955756
17773,0,0.2860096673955756
17774,0,0.3101123071659055
17775,0,0.2860096673955756
17776,0,0.2889605741628576
17777,0,0.28769368775071447
17778,0,0.28685093885089286
17779,0,0.28685093885089286
17780,0,0.4622430508971188
17781,0,0.2919294784642682
17782,0,0.28769368775071447
17783,0,0.28685093885089286
17784,0,0.2919294784642682
17785,0,0.2864301182402063
17786,0,0.28685093885089286
17787,0,0.2864301182402063
17788,0,0.28685093885089286
17789,0,0.28685093885089286
17790,0,0.29023076631293243
17791,0,0.29107939200418964
17792,0,0.28769368775071447
17793,0,0.3339176546538702
17794,0,0.3022431654818382
17795,0,0.29235506840758974
17796,0,0.28727212882327463
17797,0,0.28558958671908674
17798,0,0.2864301182402063
17799,0,0.2864301182402063
17800,0,0.29150425285256054
17801,0,0.32663431299948503
17802,0,0.3357511087886415
17803,0,0.2860096673955756
17804,0,0.4081726456409769
17805,0,0.4617315180137506
17806,0,0.2936340198757334
17807,0,0.2860096673955756
17808,0,0.2860096673955756
17809,0,0.2889605741628576
17810,0,0.3252778152139327
17811,0,0.2860096673955756
17812,0,0.2860096673955756
17813,0,0.2881156152242988
17814,0,0.2881156152242988
17815,0,0.28769368775071447
17816,0,0.2992136954534728
17817,0,0.3515315548573382
17818,0,0.30180932032703606
17819,0,0.28685093885089286
17820,0,0.2864301182402063
17821,0,0.2860096673955756
17822,0,0.43223469123861885
17823,0,0.698602744723075
17824,0,0.2860096673955756
17825,0,0.29065489634859504
17826,0,0.38211041913899924
17827,0,0.30137582894284365
17828,0,0.29534436255138896
17829,0,0.2864301182402063
17830,0,0.2864301182402063
17831,0,0.2864301182402063
17832,0,0.2860096673955756
17833,0,0.2864301182402063
17834,0,0.2860096673955756
17835,0,0.28685093885089286
17836,0,0.34918944434588556
17837,0,0.297920691253493
17838,0,0.2860096673955756
17839,0,0.28685093885089286
17840,0,0.2860096673955756
17841,0,0.29278102224851726
17842,0,0.29534436255138896
17843,0,0.2889605741628576
17844,0,0.2974904053261464
17845,0,0.2860096673955756
17846,0,0.28558958671908674
17847,0,0.2889605741628576
17848,0,0.29235506840758974
17849,0,0.29235506840758974
17850,0,0.29235506840758974
17851,0,0.28558958671908674
17852,0,0.4066820368190102
17853,0,0.713128243433115
17854,0,0.2881156152242988
17855,0,0.3109935942135783
17856,0,0.5758026301425607
17857,0,0.2860096673955756
17858,0,0.2919294784642682
17859,0,0.2860096673955756
17860,0,0.34128108981529526
17861,0,0.28938360479861336
17862,0,0.309672179576173
17863,0,0.28769368775071447
17864,0,0.3398944684401582
17865,0,0.32347370195013075
17866,0,0.2864301182402063
17867,0,0.2966309094663428
17868,0,0.2864301182402063
17869,0,0.30485363818068056
17870,0,0.28727212882327463
17871,0,0.2864301182402063
17872,0,0.2885379108328364
17873,0,0.30007748224607617
17874,0,0.29023076631293243
17875,0,0.2864301182402063
17876,0,0.2860096673955756
17877,0,0.582323871448987
17878,0,0.30616361049931
17879,0,0.3149763056586037
17880,0,0.28769368775071447
17881,0,0.2885379108328364
17882,0,0.2881156152242988
17883,0,0.2860096673955756
17884,0,0.2881156152242988
17885,0,0.28685093885089286
17886,0,0.28769368775071447
17887,0,0.28727212882327463
17888,0,0.2889605741628576
17889,0,0.39974896868160514
17890,0,0.2992136954534728
17891,0,0.30923239664705965
17892,0,0.2932073395507579
17893,0,0.2889605741628576
17894,0,0.43476171090637455
17895,0,0.2881156152242988
17896,0,0.2860096673955756
17897,0,0.2864301182402063
17898,0,0.2889605741628576
17899,0,0.28727212882327463
17900,0,0.2864301182402063
17901,0,0.2864301182402063
17902,0,0.2919294784642682
17903,0,0.28685093885089286
17904,0,0.28558958671908674
17905,0,0.28685093885089286
17906,0,0.344062474853866
17907,0,0.2889605741628576
17908,0,0.2864301182402063
17909,0,0.321674824463237
17910,0,0.28727212882327463
17911,0,0.2860096673955756
17912,0,0.30791512106757285
17913,0,0.28938360479861336
17914,0,0.2864301182402063
17915,0,0.294061062782579
17916,0,0.29107939200418964
17917,0,0.28685093885089286
17918,0,0.31542052735124226
17919,0,0.39777531669622007
17920,0,0.2962017004545121
17921,0,0.2864301182402063
17922,0,0.29107939200418964
17923,0,0.2860096673955756
17924,0,0.2919294784642682
17925,0,0.3366697002765647
17926,0,0.28558958671908674
17927,0,0.2864301182402063
17928,0,0.3198812206802813
17929,0,0.2860096673955756
17930,0,0.28980700232207485
17931,0,0.29107939200418964
17932,0,0.28558958671908674
17933,0,0.2949162345669887
17934,0,0.3101123071659055
17935,0,0.2881156152242988
17936,0,0.2860096673955756
17937,0,0.2885379108328364
17938,0,0.28938360479861336
17939,0,0.32935601299709444
17940,0,0.2864301182402063
17941,0,0.2860096673955756
17942,0,0.28558958671908674
17943,0,0.2860096673955756
17944,0,0.2949162345669887
17945,0,0.2864301182402063
17946,0,0.28685093885089286
17947,0,0.28980700232207485
17948,0,0.2860096673955756
17949,0,0.2889605741628576
17950,0,0.28769368775071447
17951,0,0.2889605741628576
17952,0,0.2885379108328364
17953,0,0.28727212882327463
17954,0,0.29577285133133063
17955,0,0.2889605741628576
17956,0,0.2885379108328364
17957,0,0.2860096673955756
17958,0,0.28938360479861336
17959,0,0.2919294784642682
17960,0,0.2860096673955756
17961,0,0.28558958671908674
17962,0,0.28938360479861336
17963,0,0.2860096673955756
17964,0,0.28727212882327463
17965,0,0.3172007847424276
17966,0,0.2860096673955756
17967,0,0.28727212882327463
17968,0,0.28558958671908674
17969,0,0.2860096673955756
17970,0,0.29835133522823626
17971,0,0.2881156152242988
17972,0,0.2885379108328364
17973,0,0.29235506840758974
17974,0,0.2974904053261464
17975,0,0.2881156152242988
17976,0,0.2860096673955756
17977,0,0.3005099094214391
17978,0,0.28558958671908674
17979,0,0.297920691253493
17980,0,0.3035468186919418
17981,0,0.5300496644998799
17982,0,0.28558958671908674
17983,0,0.2885379108328364
17984,0,0.294061062782579
17985,0,0.2889605741628576
17986,0,0.2860096673955756
17987,0,0.2864301182402063
17988,0,0.294061062782579
17989,0,0.2864301182402063
17990,0,0.3022431654818382
17991,0,0.29150425285256054
17992,0,0.405689249725996
17993,0,0.41765137784003203
17994,0,0.2881156152242988
17995,0,0.28558958671908674
17996,0,0.28980700232207485
17997,0,0.3005099094214391
17998,0,0.38211041913899924
17999,0,0.2860096673955756
18000,0,0.30835386687063177
18001,0,0.2860096673955756
18002,0,0.2885379108328364
18003,0,0.29235506840758974
18004,0,0.42015623140089836
18005,0,0.2936340198757334
18006,0,0.2864301182402063
18007,0,0.2889605741628576
18008,0,0.2881156152242988
18009,0,0.28769368775071447
18010,0,0.2996454107650213
18011,0,0.2860096673955756
18012,0,0.2932073395507579
18013,0,0.28685093885089286
18014,0,0.28685093885089286
18015,0,0.2864301182402063
18016,0,0.2919294784642682
18017,0,0.2996454107650213
18018,0,0.2919294784642682
18019,0,0.28980700232207485
18020,0,0.28558958671908674
18021,0,0.29278102224851726
18022,0,0.3167552159210535
18023,0,0.2864301182402063
18024,0,0.28769368775071447
18025,0,0.28727212882327463
18026,0,0.2860096673955756
18027,0,0.28558958671908674
18028,0,0.31320280616492474
18029,0,0.2864301182402063
18030,0,0.2889605741628576
18031,0,0.3167552159210535
18032,0,0.28769368775071447
18033,0,0.30879295890412234
18034,0,0.2860096673955756
18035,0,0.3375895276881623
18036,0,0.28685093885089286
18037,0,0.2889605741628576
18038,0,0.30485363818068056
18039,0,0.30485363818068056
18040,0,0.2885379108328364
18041,0,0.2860096673955756
18042,0,0.28980700232207485
18043,0,0.2860096673955756
18044,0,0.28727212882327463
18045,0,0.29235506840758974
18046,0,0.2860096673955756
18047,0,0.2860096673955756
18048,0,0.33254584733853093
18049,0,0.2860096673955756
18050,0,0.31231809646946257
18051,0,0.297920691253493
18052,0,0.582323871448987
18053,0,0.2864301182402063
18054,0,0.2860096673955756
18055,0,0.43223469123861885
18056,0,0.28558958671908674
18057,0,0.4297111933370028
18058,0,0.32482629813973724
18059,0,0.2860096673955756
18060,0,0.38454287022273914
18061,0,0.2885379108328364
18062,0,0.28938360479861336
18063,0,0.2864301182402063
18064,0,0.30923239664705965
18065,0,0.2966309094663428
18066,0,0.29534436255138896
18067,0,0.4166506172202183
18068,0,0.29577285133133063
18069,0,0.2949162345669887
18070,0,0.9692993343395164
18071,0,0.2919294784642682
18072,0,0.2970604779099437
18073,0,0.2889605741628576
18074,0,0.2889605741628576
18075,0,0.31364567184550257
18076,0,0.3005099094214391
18077,0,0.2919294784642682
18078,0,0.28727212882327463
18079,0,0.37244061906161013
18080,0,0.2885379108328364
18081,0,0.2860096673955756
18082,0,0.3031119151543775
18083,0,0.2864301182402063
18084,0,0.2962017004545121
18085,0,0.32347370195013075
18086,0,0.2860096673955756
18087,0,0.309672179576173
18088,0,0.2860096673955756
18089,0,0.28980700232207485
18090,0,0.33300280245385405
18091,0,0.2889605741628576
18092,0,0.324375106502912
18093,0,0.3005099094214391
18094,0,0.28938360479861336
18095,0,0.28727212882327463
18096,0,0.28769368775071447
18097,0,0.4673625764442424
18098,0,0.3225736063505915
18099,0,0.2932073395507579
18100,0,0.2860096673955756
18101,0,0.2881156152242988
18102,0,0.28727212882327463
18103,0,0.2889605741628576
18104,0,0.29150425285256054
18105,0,0.29577285133133063
18106,0,0.2944884678281435
18107,0,0.2860096673955756
18108,0,0.5494747527172764
18109,0,0.2992136954534728
18110,0,0.2885379108328364
18111,0,0.3212259276389272
18112,0,0.2860096673955756
18113,0,0.2889605741628576
18114,0,0.29023076631293243
18115,0,0.29235506840758974
18116,0,0.2889605741628576
18117,0,0.28980700232207485
18118,0,0.29235506840758974
18119,0,0.2860096673955756
18120,0,0.2889605741628576
18121,0,0.4510095716803893
18122,0,0.2889605741628576
18123,0,0.2962017004545121
18124,0,0.28558958671908674
18125,0,0.2860096673955756
18126,0,0.2936340198757334
18127,0,0.28769368775071447
18128,0,0.2881156152242988
18129,0,0.3044176807020502
18130,0,0.28685093885089286
18131,0,0.2860096673955756
18132,0,0.2864301182402063
18133,0,0.2885379108328364
18134,0,0.2864301182402063
18135,0,0.29023076631293243
18136,0,0.2864301182402063
18137,0,0.3005099094214391
18138,0,0.2864301182402063
18139,0,0.2881156152242988
18140,0,0.5182441646616475
18141,0,0.2885379108328364
18142,0,0.369079715152198
18143,0,0.28980700232207485
18144,0,0.28769368775071447
18145,0,0.29023076631293243
18146,0,0.2885379108328364
18147,0,0.28938360479861336
18148,0,0.2860096673955756
18149,0,0.28685093885089286
18150,0,0.6642261955615661
18151,0,0.2936340198757334
18152,0,0.28685093885089286
18153,0,0.38698110797157215
18154,0,0.2860096673955756
18155,0,0.2889605741628576
18156,0,0.2889605741628576
18157,0,0.32392424090620914
18158,0,0.2864301182402063
18159,0,0.31364567184550257
18160,0,0.2860096673955756
18161,0,0.2860096673955756
18162,0,0.3189864081218636
18163,0,0.2962017004545121
18164,0,0.2919294784642682
18165,0,0.2860096673955756
18166,0,0.2860096673955756
18167,0,0.32935601299709444
18168,0,0.39236506192511905
18169,0,0.2860096673955756
18170,0,0.29023076631293243
18171,0,0.6304172145495375
18172,0,0.28727212882327463
18173,0,0.28980700232207485
18174,0,0.28685093885089286
18175,0,0.2962017004545121
18176,0,0.2864301182402063
18177,0,0.2864301182402063
18178,0,0.2864301182402063
18179,0,0.3009426918136214
18180,0,0.28685093885089286
18181,0,0.28938360479861336
18182,0,0.28558958671908674
18183,0,0.29235506840758974
18184,0,0.31231809646946257
18185,0,0.324375106502912
18186,0,0.2860096673955756
18187,0,0.3022431654818382
18188,0,0.28685093885089286
18189,0,0.2932073395507579
18190,0,0.2860096673955756
18191,0,0.2992136954534728
18192,0,0.2962017004545121
18193,0,0.2962017004545121
18194,0,0.310552778888416
18195,0,0.3343755504459711
18196,0,0.29878233678433863
18197,0,0.29023076631293243
18198,0,0.3167552159210535
18199,0,0.3835691893303719
18200,0,0.2864301182402063
18201,0,0.39826842082562175
18202,0,0.2889605741628576
18203,0,0.2864301182402063
18204,0,0.30616361049931
18205,0,0.2885379108328364
18206,0,0.3445270864701711
18207,0,0.3101123071659055
18208,0,0.4832720570282757
18209,0,0.2889605741628576
18210,0,0.2949162345669887
18211,0,0.2962017004545121
18212,0,0.3189864081218636
18213,0,0.2860096673955756
18214,0,0.2860096673955756
18215,0,0.2860096673955756
18216,0,0.28769368775071447
18217,0,0.28685093885089286
18218,0,0.294061062782579
18219,0,0.2860096673955756
18220,0,0.2881156152242988
18221,0,0.3221240508968671
18222,0,0.690745865710177
18223,0,0.29835133522823626
18224,0,0.310552778888416
18225,0,0.2919294784642682
18226,0,0.5448854558221093
18227,0,0.2936340198757334
18228,0,0.2860096673955756
18229,0,0.32572965712049634
18230,0,0.28727212882327463
18231,0,0.29835133522823626
18232,0,0.29577285133133063
18233,0,0.2864301182402063
18234,0,0.36002183364713586
18235,0,0.2864301182402063
18236,0,0.28558958671908674
18237,0,0.30703867022525566
18238,0,0.29534436255138896
18239,0,0.2889605741628576
18240,0,0.29107939200418964
18241,0,0.29065489634859504
18242,0,0.29150425285256054
18243,0,0.2860096673955756
18244,0,0.29878233678433863
18245,0,0.2932073395507579
18246,0,0.2864301182402063
18247,0,0.2860096673955756
18248,0,0.2864301182402063
18249,0,0.30616361049931
18250,0,0.2860096673955756
18251,0,0.3158650866645654
18252,0,0.28685093885089286
18253,0,0.47197606395026587
18254,0,0.3230234902329263
18255,0,0.28558958671908674
18256,0,0.29235506840758974
18257,0,0.3101123071659055
18258,0,0.28769368775071447
18259,0,0.2970604779099437
18260,0,0.29577285133133063
18261,0,0.2860096673955756
18262,0,0.2974904053261464
18263,0,0.28727212882327463
18264,0,0.3149763056586037
18265,0,0.2974904053261464
18266,0,0.2996454107650213
18267,0,0.2864301182402063
18268,0,0.39432944696842587
18269,0,0.28727212882327463
18270,0,0.3145324221418586
18271,0,0.28980700232207485
18272,0,0.28558958671908674
18273,0,0.2860096673955756
18274,0,0.2864301182402063
18275,0,0.28685093885089286
18276,0,0.29150425285256054
18277,0,0.31408887735393964
18278,0,0.2944884678281435
18279,0,0.28685093885089286
18280,0,0.2860096673955756
18281,0,0.2860096673955756
18282,0,0.31408887735393964
18283,0,0.2962017004545121
18284,0,0.29235506840758974
18285,0,0.2864301182402063
18286,0,0.2864301182402063
18287,0,0.30007748224607617
18288,0,0.32482629813973724
18289,0,0.28769368775071447
18290,0,0.28769368775071447
18291,0,0.30485363818068056
18292,0,0.29023076631293243
18293,0,0.29107939200418964
18294,0,0.2889605741628576
18295,0,0.29878233678433863
18296,0,0.2860096673955756
18297,0,0.3109935942135783
18298,0,0.2860096673955756
18299,0,0.2885379108328364
18300,0,0.2889605741628576
18301,0,0.2860096673955756
18302,0,0.2966309094663428
18303,0,0.28558958671908674
18304,0,0.28558958671908674
18305,0,0.29235506840758974
18306,0,0.2881156152242988
18307,0,0.28558958671908674
18308,0,0.2889605741628576
18309,0,0.29835133522823626
18310,0,0.28938360479861336
18311,0,0.2860096673955756
18312,0,0.29835133522823626
18313,0,0.2860096673955756
18314,0,0.2864301182402063
18315,0,0.309672179576173
18316,0,0.2860096673955756
18317,0,0.2932073395507579
18318,0,0.2936340198757334
18319,0,0.2864301182402063
18320,0,0.30180932032703606
18321,0,0.28727212882327463
18322,0,0.2864301182402063
18323,0,0.3482546273287135
18324,0,0.28769368775071447
18325,0,0.29577285133133063
18326,0,0.2860096673955756
18327,0,0.28727212882327463
18328,0,0.2889605741628576
18329,0,0.28685093885089286
18330,0,0.2864301182402063
18331,0,0.28558958671908674
18332,0,0.2860096673955756
18333,0,0.3307211817519354
18334,0,0.2860096673955756
18335,0,0.2949162345669887
18336,0,0.2992136954534728
18337,0,0.3298107507995796
18338,0,0.2860096673955756
18339,0,0.2860096673955756
18340,0,0.28685093885089286
18341,0,0.28727212882327463
18342,0,0.34174390235871493
18343,0,0.38211041913899924
18344,0,0.28685093885089286
18345,0,0.2966309094663428
18346,0,0.3118762535399359
18347,0,0.29065489634859504
18348,0,0.3252778152139327
18349,0,0.28685093885089286
18350,0,0.29107939200418964
18351,0,0.3109935942135783
18352,0,0.9464410398357826
18353,0,0.28685093885089286
18354,0,0.4066820368190102
18355,0,0.2885379108328364
18356,0,0.28769368775071447
18357,0,0.28727212882327463
18358,0,0.2889605741628576
18359,0,0.2881156152242988
18360,0,0.29534436255138896
18361,0,0.28727212882327463
18362,0,0.2860096673955756
18363,0,0.2889605741628576
18364,0,0.2889605741628576
18365,0,0.2949162345669887
18366,0,0.2860096673955756
18367,0,0.2864301182402063
18368,0,0.2889605741628576
18369,0,0.29534436255138896
18370,0,0.2864301182402063
18371,0,0.28685093885089286
18372,0,0.3118762535399359
18373,0,0.2860096673955756
18374,0,0.28769368775071447
18375,0,0.2860096673955756
18376,0,0.2860096673955756
18377,0,0.28769368775071447
18378,0,0.28769368775071447
18379,0,0.2864301182402063
18380,0,0.2919294784642682
18381,0,0.2919294784642682
18382,0,0.28727212882327463
18383,0,0.29278102224851726
18384,0,0.2885379108328364
18385,0,0.29577285133133063
18386,0,0.2864301182402063
18387,0,0.29534436255138896
18388,0,0.2881156152242988
18389,0,0.28769368775071447
18390,0,0.28685093885089286
18391,0,0.28558958671908674
18392,0,0.31231809646946257
18393,0,0.2864301182402063
18394,0,0.28685093885089286
18395,0,0.2889605741628576
18396,0,0.28685093885089286
18397,0,0.28769368775071447
18398,0,0.3777469327708988
18399,0,0.28685093885089286
18400,0,0.2885379108328364
18401,0,0.2919294784642682
18402,0,0.28727212882327463
18403,0,0.3035468186919418
18404,0,0.2860096673955756
18405,0,0.3180929279499146
18406,0,0.2860096673955756
18407,0,0.2860096673955756
18408,0,0.31320280616492474
18409,0,0.2992136954534728
18410,0,0.28558958671908674
18411,0,0.2860096673955756
18412,0,0.2860096673955756
18413,0,0.29835133522823626
18414,0,0.3394328690012828
18415,0,0.2966309094663428
18416,0,0.3459227030149913
18417,0,0.29577285133133063
18418,0,0.30180932032703606
18419,0,0.2889605741628576
18420,0,0.2864301182402063
18421,0,0.2860096673955756
18422,0,0.2864301182402063
18423,0,0.2860096673955756
18424,0,0.3198812206802813
18425,0,0.3487218903169989
18426,0,0.3487218903169989
18427,0,0.28685093885089286
18428,0,0.28685093885089286
18429,0,0.3149763056586037
18430,0,0.6774041561549339
18431,0,0.2860096673955756
18432,0,0.297920691253493
18433,0,0.30616361049931
18434,0,0.3482546273287135
18435,0,0.2860096673955756
18436,0,0.29107939200418964
18437,0,0.3101123071659055
18438,0,0.2936340198757334
18439,0,0.2885379108328364
18440,0,0.2860096673955756
18441,0,0.31630998304108876
18442,0,0.3362102497115482
18443,0,0.28769368775071447
18444,0,0.2864301182402063
18445,0,0.28727212882327463
18446,0,0.2974904053261464
18447,0,0.2864301182402063
18448,0,0.28769368775071447
18449,0,0.3074767220136437
18450,0,0.2860096673955756
18451,0,0.2889605741628576
18452,0,0.28938360479861336
18453,0,0.3052899459752695
18454,0,0.30007748224607617
18455,0,0.29107939200418964
18456,0,0.2919294784642682
18457,0,0.2932073395507579
18458,0,0.2864301182402063
18459,0,0.29023076631293243
18460,0,0.2860096673955756
18461,0,0.3031119151543775
18462,0,0.3009426918136214
18463,0,0.3026773639205991
18464,0,0.3389715745339429
18465,0,0.28558958671908674
18466,0,0.30835386687063177
18467,0,0.28727212882327463
18468,0,0.2860096673955756
18469,0,0.2889605741628576
18470,0,0.28727212882327463
18471,0,0.2860096673955756
18472,0,0.2936340198757334
18473,0,0.28558958671908674
18474,0,0.29278102224851726
18475,0,0.2919294784642682
18476,0,0.2974904053261464
18477,0,0.3180929279499146
18478,0,0.2936340198757334
18479,0,0.29150425285256054
18480,0,0.30137582894284365
18481,0,0.30485363818068056
18482,0,0.30660096621653254
18483,0,0.2885379108328364
18484,0,0.28980700232207485
18485,0,0.28938360479861336
18486,0,0.324375106502912
18487,0,0.294061062782579
18488,0,0.368600612529255
18489,0,0.2992136954534728
18490,0,0.2885379108328364
18491,0,0.2885379108328364
18492,0,0.30879295890412234
18493,0,0.49561408517625377
18494,0,0.2860096673955756
18495,0,0.31231809646946257
18496,0,0.30660096621653254
18497,0,0.3275402608917663
18498,0,0.29235506840758974
18499,0,0.3468545917663266
18500,0,0.2864301182402063
18501,0,0.3762967884684645
18502,0,0.2860096673955756
18503,0,0.35529380134645455
18504,0,0.29023076631293243
18505,0,0.29577285133133063
18506,0,0.2949162345669887
18507,0,0.29107939200418964
18508,0,0.28938360479861336
18509,0,0.3074767220136437
18510,0,0.3009426918136214
18511,0,0.30180932032703606
18512,0,0.36716486217746297
18513,0,0.2992136954534728
18514,0,0.2992136954534728
18515,0,0.2860096673955756
18516,0,0.2864301182402063
18517,0,0.3614456054913687
18518,0,0.29150425285256054
18519,0,0.2881156152242988
18520,0,0.2864301182402063
18521,0,0.2885379108328364
18522,0,0.294061062782579
18523,0,0.28769368775071447
18524,0,0.28558958671908674
18525,0,0.2860096673955756
18526,0,0.2860096673955756
18527,0,0.30660096621653254
18528,0,0.32844749587651917
18529,0,0.3044176807020502
18530,0,0.2860096673955756
18531,0,0.294061062782579
18532,0,0.28685093885089286
18533,0,0.2860096673955756
18534,0,0.2860096673955756
18535,0,0.3375895276881623
18536,0,0.28980700232207485
18537,0,0.344062474853866
18538,0,0.2944884678281435
18539,0,0.2860096673955756
18540,0,0.3275402608917663
18541,0,0.2919294784642682
18542,0,0.2881156152242988
18543,0,0.2860096673955756
18544,0,0.2889605741628576
18545,0,0.28685093885089286
18546,0,0.3026773639205991
18547,0,0.28558958671908674
18548,0,0.2881156152242988
18549,0,0.28727212882327463
18550,0,0.3149763056586037
18551,0,0.2860096673955756
18552,0,0.2996454107650213
18553,0,0.2860096673955756
18554,0,0.2889605741628576
18555,0,0.2864301182402063
18556,0,0.28727212882327463
18557,0,0.3729217649427659
18558,0,0.29278102224851726
18559,0,0.2864301182402063
18560,0,0.2885379108328364
18561,0,0.2944884678281435
18562,0,0.294061062782579
18563,0,0.31853950120060526
18564,0,0.28558958671908674
18565,0,0.29534436255138896
18566,0,0.28727212882327463
18567,0,0.2889605741628576
18568,0,0.28938360479861336
18569,0,0.33300280245385405
18570,0,0.2974904053261464
18571,0,0.29107939200418964
18572,0,0.28685093885089286
18573,0,0.3022431654818382
18574,0,0.2889605741628576
18575,0,0.35059384547475586
18576,0,0.2860096673955756
18577,0,0.28685093885089286
18578,0,0.34081857952641476
18579,0,0.28685093885089286
18580,0,0.2864301182402063
18581,0,0.2936340198757334
18582,0,0.2860096673955756
18583,0,0.3044176807020502
18584,0,0.6531223539749226
18585,0,0.2860096673955756
18586,0,0.29150425285256054
18587,0,0.2860096673955756
18588,0,0.2864301182402063
18589,0,0.2974904053261464
18590,0,0.33300280245385405
18591,0,0.28938360479861336
18592,0,0.2860096673955756
18593,0,0.28685093885089286
18594,0,0.3044176807020502
18595,0,0.29150425285256054
18596,0,0.28980700232207485
18597,0,0.2860096673955756
18598,0,0.3114347526089826
18599,0,0.28558958671908674
18600,0,0.2962017004545121
18601,0,0.32077736101090437
18602,0,0.3753312538812629
18603,0,0.29065489634859504
18604,0,0.2919294784642682
18605,0,0.2889605741628576
18606,0,0.30703867022525566
18607,0,0.2864301182402063
18608,0,0.3426704314682449
18609,0,0.29150425285256054
18610,0,0.36002183364713586
18611,0,0.2864301182402063
18612,0,0.28769368775071447
18613,0,0.3189864081218636
18614,0,0.28769368775071447
18615,0,0.2881156152242988
18616,0,0.2881156152242988
18617,0,0.3571816870687665
18618,0,0.3189864081218636
18619,0,0.28769368775071447
18620,0,0.29107939200418964
18621,0,0.28685093885089286
18622,0,0.3352922781662854
18623,0,0.2864301182402063
18624,0,0.3031119151543775
18625,0,0.2864301182402063
18626,0,0.28980700232207485
18627,0,0.2974904053261464
18628,0,0.29107939200418964
18629,0,0.4377986048154776
18630,0,0.32844749587651917
18631,0,0.2889605741628576
18632,0,0.3543515401726781
18633,0,0.400242893398795
18634,0,0.28980700232207485
18635,0,0.4302156051192767
18636,0,0.2860096673955756
18637,0,0.2970604779099437
18638,0,0.2860096673955756
18639,0,0.2860096673955756
18640,0,0.2889605741628576
18641,0,0.3101123071659055
18642,0,0.28769368775071447
18643,0,0.28980700232207485
18644,0,0.30616361049931
18645,0,0.29150425285256054
18646,0,0.28558958671908674
18647,0,0.29107939200418964
18648,0,0.2864301182402063
18649,0,0.2932073395507579
18650,0,0.5228668656489955
18651,0,0.29235506840758974
18652,0,0.2860096673955756
18653,0,0.28769368775071447
18654,0,0.30703867022525566
18655,0,0.2860096673955756
18656,0,0.28685093885089286
18657,0,0.28685093885089286
18658,0,0.2860096673955756
18659,0,0.28685093885089286
18660,0,0.2885379108328364
18661,0,0.2992136954534728
18662,0,0.3366697002765647
18663,0,0.2881156152242988
18664,0,0.28685093885089286
18665,0,0.3371294598230495
18666,0,0.3149763056586037
18667,0,0.2881156152242988
18668,0,0.29577285133133063
18669,0,0.28558958671908674
18670,0,0.2932073395507579
18671,0,0.2860096673955756
18672,0,0.2860096673955756
18673,0,0.3252778152139327
18674,0,0.3044176807020502
18675,0,0.2864301182402063
18676,0,0.28558958671908674
18677,0,0.4081726456409769
18678,0,0.2860096673955756
18679,0,0.28727212882327463
18680,0,0.2881156152242988
18681,0,0.2864301182402063
18682,0,0.2860096673955756
18683,0,0.2860096673955756
18684,0,0.2860096673955756
18685,0,0.34174390235871493
18686,0,0.28685093885089286
18687,0,0.28938360479861336
18688,0,0.2860096673955756
18689,0,0.3026773639205991
18690,0,0.3052899459752695
18691,0,0.2864301182402063
18692,0,0.30007748224607617
18693,0,0.3052899459752695
18694,0,0.4032106692191489
18695,0,0.3454572012516353
18696,0,0.2881156152242988
18697,0,0.2860096673955756
18698,0,0.297920691253493
18699,0,0.28769368775071447
18700,0,0.30485363818068056
18701,0,0.2949162345669887
18702,0,0.28558958671908674
18703,0,0.2974904053261464
18704,0,0.2949162345669887
18705,0,0.3172007847424276
18706,0,0.2860096673955756
18707,0,0.2944884678281435
18708,0,0.2974904053261464
18709,0,0.29235506840758974
18710,0,0.2860096673955756
18711,0,0.2860096673955756
18712,0,0.33254584733853093
18713,0,0.29150425285256054
18714,0,0.30485363818068056
18715,0,0.29235506840758974
18716,0,0.30616361049931
18717,0,0.29023076631293243
18718,0,0.28727212882327463
18719,0,0.29107939200418964
18720,0,0.30660096621653254
18721,0,0.3109935942135783
18722,0,0.2864301182402063
18723,0,0.2864301182402063
18724,0,0.4141517357484878
18725,0,0.4141517357484878
18726,0,0.2864301182402063
18727,0,0.31320280616492474
18728,0,0.2860096673955756
18729,0,0.28727212882327463
18730,0,0.2881156152242988
18731,0,0.28685093885089286
18732,0,0.297920691253493
18733,0,0.30007748224607617
18734,0,0.3534104080856878
18735,0,0.29150425285256054
18736,0,0.3172007847424276
18737,0,0.2881156152242988
18738,0,0.297920691253493
18739,0,0.28685093885089286
18740,0,0.2864301182402063
18741,0,0.28558958671908674
18742,0,0.2885379108328364
18743,0,0.30398207403977
18744,0,0.2860096673955756
18745,0,0.28685093885089286
18746,0,0.2974904053261464
18747,0,0.30703867022525566
18748,0,0.4101627503299415
18749,0,0.28685093885089286
18750,0,0.32347370195013075
18751,0,0.29577285133133063
18752,0,0.3189864081218636
18753,0,0.3101123071659055
18754,0,0.3026773639205991
18755,0,0.3172007847424276
18756,0,0.28938360479861336
18757,0,0.2936340198757334
18758,0,0.2932073395507579
18759,0,0.2962017004545121
18760,0,0.28727212882327463
18761,0,0.2860096673955756
18762,0,0.2885379108328364
18763,0,0.32799371780653525
18764,0,0.29577285133133063
18765,0,0.3074767220136437
18766,0,0.3198812206802813
18767,0,0.28980700232207485
18768,0,0.4166506172202183
18769,0,0.2864301182402063
18770,0,0.2864301182402063
18771,0,0.29065489634859504
18772,0,0.2944884678281435
18773,0,0.3052899459752695
18774,0,0.2881156152242988
18775,0,0.310552778888416
18776,0,0.3445270864701711
18777,0,0.31231809646946257
18778,0,0.2864301182402063
18779,0,0.30791512106757285
18780,0,0.28980700232207485
18781,0,0.2932073395507579
18782,0,0.28685093885089286
18783,0,0.29107939200418964
18784,0,0.3289015944810176
18785,0,0.2936340198757334
18786,0,0.2864301182402063
18787,0,0.2996454107650213
18788,0,0.2996454107650213
18789,0,0.28727212882327463
18790,0,0.3009426918136214
18791,0,0.29023076631293243
18792,0,0.30879295890412234
18793,0,0.31231809646946257
18794,0,0.2860096673955756
18795,0,0.29235506840758974
18796,0,0.29534436255138896
18797,0,0.2974904053261464
18798,0,0.363823965981376
18799,0,0.2885379108328364
18800,0,0.28685093885089286
18801,0,0.2860096673955756
18802,0,0.28727212882327463
18803,0,0.29065489634859504
18804,0,0.38211041913899924
18805,0,0.3194336481403056
18806,0,0.2860096673955756
18807,0,0.324375106502912
18808,0,0.2860096673955756
18809,0,0.30616361049931
18810,0,0.2881156152242988
18811,0,0.28727212882327463
18812,0,0.28938360479861336
18813,0,0.2864301182402063
18814,0,0.32708712575067506
18815,0,0.28685093885089286
18816,0,0.2864301182402063
18817,0,0.3194336481403056
18818,0,0.32347370195013075
18819,0,0.29235506840758974
18820,0,0.29023076631293243
18821,0,0.2970604779099437
18822,0,0.28769368775071447
18823,0,0.2860096673955756
18824,0,0.28727212882327463
18825,0,0.3158650866645654
18826,0,0.363823965981376
18827,0,0.3221240508968671
18828,0,0.29835133522823626
18829,0,0.2860096673955756
18830,0,0.3044176807020502
18831,0,0.2864301182402063
18832,0,0.28938360479861336
18833,0,0.30923239664705965
18834,0,0.28558958671908674
18835,0,0.30879295890412234
18836,0,0.2881156152242988
18837,0,0.3009426918136214
18838,0,0.2864301182402063
18839,0,0.28685093885089286
18840,0,0.28769368775071447
18841,0,0.2864301182402063
18842,0,0.3022431654818382
18843,0,0.2860096673955756
18844,0,0.3031119151543775
18845,0,0.28769368775071447
18846,0,0.2881156152242988
18847,0,0.28727212882327463
18848,0,0.28685093885089286
18849,0,0.28685093885089286
18850,0,0.3101123071659055
18851,0,0.2860096673955756
18852,0,0.28727212882327463
18853,0,0.3394328690012828
18854,0,0.29023076631293243
18855,0,0.2864301182402063
18856,0,0.28769368775071447
18857,0,0.28685093885089286
18858,0,0.2860096673955756
18859,0,0.2974904053261464
18860,0,0.28685093885089286
18861,0,0.2864301182402063
18862,0,0.2864301182402063
18863,0,0.28685093885089286
18864,0,0.2864301182402063
18865,0,0.297920691253493
18866,0,0.2962017004545121
18867,0,0.2860096673955756
18868,0,0.324375106502912
18869,0,0.36334775676880166
18870,0,0.2860096673955756
18871,0,0.2992136954534728
18872,0,0.28938360479861336
18873,0,0.2860096673955756
18874,0,0.2860096673955756
18875,0,0.29065489634859504
18876,0,0.28727212882327463
18877,0,0.29023076631293243
18878,0,0.3101123071659055
18879,0,0.8824446110708739
18880,0,0.3022431654818382
18881,0,0.28727212882327463
18882,0,0.28938360479861336
18883,0,0.28685093885089286
18884,0,0.2889605741628576
18885,0,0.2864301182402063
18886,0,0.2962017004545121
18887,0,0.28938360479861336
18888,0,0.28727212882327463
18889,0,0.2932073395507579
18890,0,0.28727212882327463
18891,0,0.2889605741628576
18892,0,0.2860096673955756
18893,0,0.3074767220136437
18894,0,0.2864301182402063
18895,0,0.2864301182402063
18896,0,0.28769368775071447
18897,0,0.40073702096581637
18898,0,0.2881156152242988
18899,0,0.324375106502912
18900,0,0.2949162345669887
18901,0,0.28727212882327463
18902,0,0.2881156152242988
18903,0,0.29107939200418964
18904,0,0.29235506840758974
18905,0,0.3172007847424276
18906,0,0.28727212882327463
18907,0,0.3101123071659055
18908,0,0.2860096673955756
18909,0,0.2932073395507579
18910,0,0.2860096673955756
18911,0,0.3022431654818382
18912,0,0.28980700232207485
18913,0,0.2949162345669887
18914,0,0.28558958671908674
18915,0,0.30703867022525566
18916,0,0.2860096673955756
18917,0,0.31630998304108876
18918,0,0.2860096673955756
18919,0,0.29534436255138896
18920,0,0.30879295890412234
18921,0,0.28558958671908674
18922,0,0.2881156152242988
18923,0,0.2966309094663428
18924,0,0.2864301182402063
18925,0,0.28685093885089286
18926,0,0.2860096673955756
18927,0,0.297920691253493
18928,0,0.3101123071659055
18929,0,0.2881156152242988
18930,0,0.2860096673955756
18931,0,0.2885379108328364
18932,0,0.2860096673955756
18933,0,0.28727212882327463
18934,0,0.2860096673955756
18935,0,0.2889605741628576
18936,0,0.29023076631293243
18937,0,0.28938360479861336
18938,0,0.2881156152242988
18939,0,0.3194336481403056
18940,0,0.2881156152242988
18941,0,0.2860096673955756
18942,0,0.2860096673955756
18943,0,0.28727212882327463
18944,0,0.2864301182402063
18945,0,0.3026773639205991
18946,0,0.2885379108328364
18947,0,0.29534436255138896
18948,0,0.2889605741628576
18949,0,0.28938360479861336
18950,0,0.28769368775071447
18951,0,0.2860096673955756
18952,0,0.29534436255138896
18953,0,0.2889605741628576
18954,0,0.2860096673955756
18955,0,0.28938360479861336
18956,0,0.28727212882327463
18957,0,0.2860096673955756
18958,0,0.2889605741628576
18959,0,0.2864301182402063
18960,0,0.28727212882327463
18961,0,0.2944884678281435
18962,0,0.32935601299709444
18963,0,0.28558958671908674
18964,0,0.2860096673955756
18965,0,0.2889605741628576
18966,0,0.294061062782579
18967,0,0.29235506840758974
18968,0,0.34499199550270293
18969,0,0.2860096673955756
18970,0,0.2889605741628576
18971,0,0.2944884678281435
18972,0,0.29107939200418964
18973,0,0.29023076631293243
18974,0,0.28980700232207485
18975,0,0.2860096673955756
18976,0,0.29278102224851726
18977,0,0.2860096673955756
18978,0,0.2860096673955756
18979,0,0.28727212882327463
18980,0,0.3158650866645654
18981,0,0.2881156152242988
18982,0,0.2860096673955756
18983,0,0.2860096673955756
18984,0,0.29835133522823626
18985,0,0.2966309094663428
18986,0,0.28685093885089286
18987,0,0.3212259276389272
18988,0,0.2881156152242988
18989,0,0.29065489634859504
18990,0,0.28938360479861336
18991,0,0.29878233678433863
18992,0,0.43627956048282723
18993,0,0.32482629813973724
18994,0,0.29278102224851726
18995,0,0.2864301182402063
18996,0,0.3022431654818382
18997,0,0.2864301182402063
18998,0,0.2932073395507579
18999,0,0.30923239664705965
19000,0,0.29235506840758974
19001,0,0.2864301182402063
19002,0,0.2860096673955756
19003,0,0.2889605741628576
19004,0,0.29107939200418964
19005,0,0.29835133522823626
19006,0,0.2885379108328364
19007,0,0.3114347526089826
19008,0,0.28727212882327463
19009,0,0.297920691253493
19010,0,0.2860096673955756
19011,0,0.2885379108328364
19012,0,0.2932073395507579
19013,0,0.28980700232207485
19014,0,0.2885379108328364
19015,0,0.3035468186919418
19016,0,0.2860096673955756
19017,0,0.28558958671908674
19018,0,0.3548225299956295
19019,0,0.2860096673955756
19020,0,0.2889605741628576
19021,0,0.29577285133133063
19022,0,0.3289015944810176
19023,0,0.2860096673955756
19024,0,0.2860096673955756
19025,0,0.294061062782579
19026,0,0.30007748224607617
19027,0,0.2860096673955756
19028,0,0.28769368775071447
19029,0,0.31764668894090664
19030,0,0.28769368775071447
19031,0,0.28727212882327463
19032,0,0.3005099094214391
19033,0,0.2864301182402063
19034,0,0.4276950153579686
19035,0,0.2860096673955756
19036,0,0.2860096673955756
19037,0,0.28685093885089286
19038,0,0.3543515401726781
19039,0,0.294061062782579
19040,0,0.29065489634859504
19041,0,0.28769368775071447
19042,0,0.2864301182402063
19043,0,0.32799371780653525
19044,0,0.28685093885089286
19045,0,0.28685093885089286
19046,0,0.3026773639205991
19047,0,0.28727212882327463
19048,0,0.29878233678433863
19049,0,0.3118762535399359
19050,0,0.30923239664705965
19051,0,0.30616361049931
19052,0,0.3009426918136214
19053,0,0.29534436255138896
19054,0,0.3035468186919418
19055,0,0.297920691253493
19056,0,0.28727212882327463
19057,0,0.28685093885089286
19058,0,0.2962017004545121
19059,0,0.3307211817519354
19060,0,0.3101123071659055
19061,0,0.4141517357484878
19062,0,0.28727212882327463
19063,0,0.2864301182402063
19064,0,0.31276028085830504
19065,0,0.2864301182402063
19066,0,0.5356847222835522
19067,0,0.2860096673955756
19068,0,0.7260005803887909
19069,0,0.297920691253493
19070,0,0.33346007177403014
19071,0,0.28769368775071447
19072,0,0.3230234902329263
19073,0,0.2864301182402063
19074,0,0.28558958671908674
19075,0,0.28558958671908674
19076,0,0.3035468186919418
19077,0,0.31764668894090664
19078,0,0.2889605741628576
19079,0,0.30923239664705965
19080,0,0.28938360479861336
19081,0,0.2860096673955756
19082,0,0.3302658072610707
19083,0,0.35623718564393586
19084,0,0.294061062782579
19085,0,0.3302658072610707
19086,0,0.28769368775071447
19087,0,0.2860096673955756
19088,0,0.28769368775071447
19089,0,0.2864301182402063
19090,0,0.29023076631293243
19091,0,0.2860096673955756
19092,0,0.3172007847424276
19093,0,0.2860096673955756
19094,0,0.2860096673955756
19095,0,0.6100613140845952
19096,0,0.28685093885089286
19097,0,0.3026773639205991
19098,0,0.28558958671908674
19099,0,0.3172007847424276
19100,0,0.2881156152242988
19101,0,0.28558958671908674
19102,0,0.29577285133133063
19103,0,0.5392660214020045
19104,0,0.3362102497115482
19105,0,0.2860096673955756
19106,0,0.3026773639205991
19107,0,0.2864301182402063
19108,0,0.28769368775071447
19109,0,0.3352922781662854
19110,0,0.2860096673955756
19111,0,0.2885379108328364
19112,0,0.2936340198757334
19113,0,0.29107939200418964
19114,0,0.3149763056586037
19115,0,0.2962017004545121
19116,0,0.2860096673955756
19117,0,0.2860096673955756
19118,0,0.28769368775071447
19119,0,0.4196549272206798
19120,0,0.2889605741628576
19121,0,0.28727212882327463
19122,0,0.35247041101517673
19123,0,0.2864301182402063
19124,0,0.29065489634859504
19125,0,0.29023076631293243
19126,0,0.29023076631293243
19127,0,0.2860096673955756
19128,0,0.8211147003641952
19129,0,0.2864301182402063
19130,0,0.28980700232207485
19131,0,0.3840559136086565
19132,0,0.28727212882327463
19133,0,0.31630998304108876
19134,0,0.28685093885089286
19135,0,0.2881156152242988
19136,0,0.28727212882327463
19137,0,0.29023076631293243
19138,0,0.28769368775071447
19139,0,0.3928558343579206
19140,0,0.2864301182402063
19141,0,0.2919294784642682
19142,0,0.31630998304108876
19143,0,0.30616361049931
19144,0,0.2962017004545121
19145,0,0.3614456054913687
19146,0,0.28558958671908674
19147,0,0.28980700232207485
19148,0,0.2864301182402063
19149,0,0.32572965712049634
19150,0,0.2949162345669887
19151,0,0.29023076631293243
19152,0,0.28769368775071447
19153,0,0.2860096673955756
19154,0,0.28685093885089286
19155,0,0.28938360479861336
19156,0,0.28938360479861336
19157,0,0.2962017004545121
19158,0,0.2860096673955756
19159,0,0.28980700232207485
19160,0,0.29065489634859504
19161,0,0.2860096673955756
19162,0,0.2864301182402063
19163,0,0.2860096673955756
19164,0,0.29534436255138896
19165,0,0.29023076631293243
19166,0,0.2970604779099437
19167,0,0.3052899459752695
19168,0,0.2860096673955756
19169,0,0.28558958671908674
19170,0,0.29577285133133063
19171,0,0.29065489634859504
19172,0,0.2932073395507579
19173,0,0.2864301182402063
19174,0,0.29235506840758974
19175,0,0.28685093885089286
19176,0,0.6036784009666346
19177,0,0.3044176807020502
19178,0,0.29150425285256054
19179,0,0.48841295364959125
19180,0,0.28727212882327463
19181,0,0.2919294784642682
19182,0,0.46122006569817503
19183,0,0.2974904053261464
19184,0,0.2860096673955756
19185,0,0.2881156152242988
19186,0,0.28685093885089286
19187,0,0.2864301182402063
19188,0,0.2860096673955756
19189,0,0.28769368775071447
19190,0,0.321674824463237
19191,0,0.32844749587651917
19192,0,0.2860096673955756
19193,0,0.30879295890412234
19194,0,0.28769368775071447
19195,0,0.28769368775071447
19196,0,0.30137582894284365
19197,0,0.3005099094214391
19198,0,0.2885379108328364
19199,0,0.2974904053261464
19200,0,0.2860096673955756
19201,0,0.4899557503172093
19202,0,0.28727212882327463
19203,0,0.28980700232207485
19204,0,0.2885379108328364
19205,0,0.3109935942135783
19206,0,0.30485363818068056
19207,0,0.28727212882327463
19208,0,0.2860096673955756
19209,0,0.2885379108328364
19210,0,0.28938360479861336
19211,0,0.2864301182402063
19212,0,0.2860096673955756
19213,0,0.2860096673955756
19214,0,0.2885379108328364
19215,0,0.29235506840758974
19216,0,0.29107939200418964
19217,0,0.32572965712049634
19218,0,0.2996454107650213
19219,0,0.28685093885089286
19220,0,0.28685093885089286
19221,0,0.36716486217746297
19222,0,0.2860096673955756
19223,0,0.28685093885089286
19224,0,0.2864301182402063
19225,0,0.3005099094214391
19226,0,0.32663431299948503
19227,0,0.28980700232207485
19228,0,0.29235506840758974
19229,0,0.2860096673955756
19230,0,0.2860096673955756
19231,0,0.2864301182402063
19232,0,0.3009426918136214
19233,0,0.28727212882327463
19234,0,0.28727212882327463
19235,0,0.3022431654818382
19236,0,0.31408887735393964
19237,0,0.29107939200418964
19238,0,0.321674824463237
19239,0,0.29835133522823626
19240,0,0.2864301182402063
19241,0,0.2860096673955756
19242,0,0.2860096673955756
19243,0,0.2889605741628576
19244,0,0.3753312538812629
19245,0,0.2944884678281435
19246,0,0.2860096673955756
19247,0,0.30791512106757285
19248,0,0.29065489634859504
19249,0,0.2864301182402063
19250,0,0.3035468186919418
19251,0,0.2860096673955756
19252,0,0.2889605741628576
19253,0,0.2864301182402063
19254,0,0.28558958671908674
19255,0,0.2881156152242988
19256,0,0.29107939200418964
19257,0,0.32663431299948503
19258,0,0.28685093885089286
19259,0,0.2860096673955756
19260,0,0.34499199550270293
19261,0,0.2860096673955756
19262,0,0.3158650866645654
19263,0,0.29065489634859504
19264,0,0.28980700232207485
19265,0,0.28685093885089286
19266,0,0.3005099094214391
19267,0,0.28685093885089286
19268,0,0.2889605741628576
19269,0,0.2860096673955756
19270,0,0.28727212882327463
19271,0,0.28685093885089286
19272,0,0.36287181533325286
19273,0,0.28685093885089286
19274,0,0.29278102224851726
19275,0,0.30572660358313597
19276,0,0.2860096673955756
19277,0,0.30007748224607617
19278,0,0.30791512106757285
19279,0,0.2860096673955756
19280,0,0.32347370195013075
19281,0,0.3316328822921161
19282,0,0.3180929279499146
19283,0,0.2932073395507579
19284,0,0.31408887735393964
19285,0,0.2860096673955756
19286,0,0.2962017004545121
19287,0,0.2860096673955756
19288,0,0.29235506840758974
19289,0,0.352000839954973
19290,0,0.2889605741628576
19291,0,0.3026773639205991
19292,0,0.28938360479861336
19293,0,0.4454107796971267
19294,0,0.3109935942135783
19295,0,0.28980700232207485
19296,0,0.2860096673955756
19297,0,0.28685093885089286
19298,0,0.310552778888416
19299,0,0.2864301182402063
19300,0,0.29107939200418964
19301,0,0.28769368775071447
19302,0,0.3044176807020502
19303,0,0.321674824463237
19304,0,0.310552778888416
19305,0,0.2885379108328364
19306,0,0.2970604779099437
19307,0,0.3515315548573382
19308,0,0.30007748224607617
19309,0,0.28558958671908674
19310,0,0.2889605741628576
19311,0,0.3894250235148134
19312,0,0.30180932032703606
19313,0,0.30398207403977
19314,0,0.2881156152242988
19315,0,0.28980700232207485
19316,0,0.310552778888416
19317,0,0.31630998304108876
19318,0,0.29878233678433863
19319,0,0.2889605741628576
19320,0,0.2860096673955756
19321,0,0.28769368775071447
19322,0,0.2881156152242988
19323,0,0.36239614245599994
19324,0,0.2885379108328364
19325,0,0.28685093885089286
19326,0,0.31630998304108876
19327,0,0.3005099094214391
19328,0,0.28727212882327463
19329,0,0.31276028085830504
19330,0,0.2864301182402063
19331,0,0.29235506840758974
19332,0,0.28980700232207485
19333,0,0.2860096673955756
19334,0,0.2860096673955756
19335,0,0.39432944696842587
19336,0,0.28685093885089286
19337,0,0.2889605741628576
19338,0,0.2932073395507579
19339,0,0.29577285133133063
19340,0,0.32935601299709444
19341,0,0.309672179576173
19342,0,0.28558958671908674
19343,0,0.2970604779099437
19344,0,0.2864301182402063
19345,0,0.28727212882327463
19346,0,0.4287028085110167
19347,0,0.31630998304108876
19348,0,0.2889605741628576
19349,0,0.29150425285256054
19350,0,0.3026773639205991
19351,0,0.3261818232521789
19352,0,0.2932073395507579
19353,0,0.28938360479861336
19354,0,0.2860096673955756
19355,0,0.566729929149231
19356,0,0.28558958671908674
19357,0,0.2860096673955756
19358,0,0.30791512106757285
19359,0,0.3343755504459711
19360,0,0.32663431299948503
19361,0,0.28727212882327463
19362,0,0.2881156152242988
19363,0,0.2864301182402063
19364,0,0.2881156152242988
19365,0,0.28769368775071447
19366,0,0.28685093885089286
19367,0,0.3194336481403056
19368,0,0.2962017004545121
19369,0,0.2881156152242988
19370,0,0.29878233678433863
19371,0,0.28727212882327463
19372,0,0.2881156152242988
19373,0,0.28558958671908674
19374,0,0.2860096673955756
19375,0,0.2889605741628576
19376,0,0.28727212882327463
19377,0,0.3022431654818382
19378,0,0.28558958671908674
19379,0,0.28769368775071447
19380,0,0.2860096673955756
19381,0,0.2932073395507579
19382,0,0.29107939200418964
19383,0,0.28727212882327463
19384,0,0.2860096673955756
19385,0,0.29878233678433863
19386,0,0.30572660358313597
19387,0,0.2864301182402063
19388,0,0.28558958671908674
19389,0,0.29577285133133063
19390,0,0.3101123071659055
19391,0,0.28558958671908674
19392,0,0.2962017004545121
19393,0,0.2881156152242988
19394,0,0.32708712575067506
19395,0,0.28727212882327463
19396,0,0.2966309094663428
19397,0,0.2860096673955756
19398,0,0.3275402608917663
19399,0,0.3343755504459711
19400,0,0.2919294784642682
19401,0,0.32844749587651917
19402,0,0.2885379108328364
19403,0,0.28558958671908674
19404,0,0.2860096673955756
19405,0,0.29878233678433863
19406,0,0.2864301182402063
19407,0,0.28727212882327463
19408,0,0.29235506840758974
19409,0,0.4393188163293606
19410,0,0.2889605741628576
19411,0,0.29107939200418964
19412,0,0.28685093885089286
19413,0,0.2881156152242988
19414,0,0.2932073395507579
19415,0,0.28727212882327463
19416,0,0.3022431654818382
19417,0,0.2864301182402063
19418,0,0.28558958671908674
19419,0,0.2860096673955756
19420,0,0.28769368775071447
19421,0,0.28727212882327463
19422,0,0.2974904053261464
19423,0,0.3948210799462915
19424,0,0.7805240105997542
19425,0,0.2860096673955756
19426,0,0.2889605741628576
19427,0,0.2860096673955756
19428,0,0.32077736101090437
19429,0,0.2860096673955756
19430,0,0.3044176807020502
19431,0,0.2860096673955756
19432,0,0.309672179576173
19433,0,0.28769368775071447
19434,0,0.28727212882327463
19435,0,0.2860096673955756
19436,0,0.28685093885089286
19437,0,0.2860096673955756
19438,0,0.28769368775071447
19439,0,0.3261818232521789
19440,0,0.2919294784642682
19441,0,0.40271554126637005
19442,0,0.3791992678586295
19443,0,0.2860096673955756
19444,0,0.2889605741628576
19445,0,0.3261818232521789
19446,0,0.3261818232521789
19447,0,0.3647771846024526
19448,0,0.30180932032703606
19449,0,0.2889605741628576
19450,0,0.2881156152242988
19451,0,0.2860096673955756
19452,0,0.28769368775071447
19453,0,0.30616361049931
19454,0,0.2864301182402063
19455,0,0.2864301182402063
19456,0,0.2864301182402063
19457,0,0.28980700232207485
19458,0,0.3167552159210535
19459,0,0.3118762535399359
19460,0,0.29878233678433863
19461,0,0.2970604779099437
19462,0,0.294061062782579
19463,0,0.28769368775071447
19464,0,0.2932073395507579
19465,0,0.2881156152242988
19466,0,0.2881156152242988
19467,0,0.2962017004545121
19468,0,0.29065489634859504
19469,0,0.28769368775071447
19470,0,0.28727212882327463
19471,0,0.3005099094214391
19472,0,0.3022431654818382
19473,0,0.3398944684401582
19474,0,0.38844678297629937
19475,0,0.28685093885089286
19476,0,0.2860096673955756
19477,0,0.2860096673955756
19478,0,0.2860096673955756
19479,0,0.29577285133133063
19480,0,0.297920691253493
19481,0,0.30879295890412234
19482,0,0.309672179576173
19483,0,0.3118762535399359
19484,0,0.2860096673955756
19485,0,0.37823080216779725
19486,0,0.28685093885089286
19487,0,0.2885379108328364
19488,0,0.294061062782579
19489,0,0.2919294784642682
19490,0,0.2881156152242988
19491,0,0.3189864081218636
19492,0,0.2864301182402063
19493,0,0.2885379108328364
19494,0,0.2864301182402063
19495,0,0.2864301182402063
19496,0,0.28938360479861336
19497,0,0.4966430365398565
19498,0,0.2860096673955756
19499,0,0.2860096673955756
19500,0,0.2860096673955756
19501,0,0.28558958671908674
19502,0,0.3316328822921161
19503,0,0.8765567249834346
19504,0,0.28727212882327463
19505,0,0.2889605741628576
19506,0,0.297920691253493
19507,0,0.29107939200418964
19508,0,0.29065489634859504
19509,0,0.3101123071659055
19510,0,0.29577285133133063
19511,0,0.28769368775071447
19512,0,0.38454287022273914
19513,0,0.36097074295642356
19514,0,0.30879295890412234
19515,0,0.30879295890412234
19516,0,0.28685093885089286
19517,0,0.30398207403977
19518,0,0.29107939200418964
19519,0,0.3894250235148134
19520,0,0.28769368775071447
19521,0,0.36716486217746297
19522,0,0.297920691253493
19523,0,0.3298107507995796
19524,0,0.31853950120060526
19525,0,0.38649300269829384
19526,0,0.2864301182402063
19527,0,0.35670929709150134
19528,0,0.28769368775071447
19529,0,0.2860096673955756
19530,0,0.3005099094214391
19531,0,0.2885379108328364
19532,0,0.28727212882327463
19533,0,0.31276028085830504
19534,0,0.2996454107650213
19535,0,0.321674824463237
19536,0,0.2936340198757334
19537,0,0.29577285133133063
19538,0,0.2860096673955756
19539,0,0.28685093885089286
19540,0,0.3009426918136214
19541,0,0.3035468186919418
19542,0,0.2860096673955756
19543,0,0.2889605741628576
19544,0,0.2962017004545121
19545,0,0.3052899459752695
19546,0,0.2944884678281435
19547,0,0.3005099094214391
19548,0,0.29878233678433863
19549,0,0.35670929709150134
19550,0,0.30616361049931
19551,0,0.3221240508968671
19552,0,0.2889605741628576
19553,0,0.28938360479861336
19554,0,0.2974904053261464
19555,0,0.2970604779099437
19556,0,0.28558958671908674
19557,0,0.30007748224607617
19558,0,0.28938360479861336
19559,0,0.28727212882327463
19560,0,0.29065489634859504
19561,0,0.2864301182402063
19562,0,0.2889605741628576
19563,0,0.29278102224851726
19564,0,0.28727212882327463
19565,0,0.321674824463237
19566,0,0.3101123071659055
19567,0,0.2860096673955756
19568,0,0.310552778888416
19569,0,0.32032912516387446
19570,0,0.2881156152242988
19571,0,0.30137582894284365
19572,0,0.29835133522823626
19573,0,0.2932073395507579
19574,0,0.2966309094663428
19575,0,0.3835691893303719
19576,0,0.29534436255138896
19577,0,0.28727212882327463
19578,0,0.29023076631293243
19579,0,0.36239614245599994
19580,0,0.28769368775071447
19581,0,0.2889605741628576
19582,0,0.30007748224607617
19583,0,0.28938360479861336
19584,0,0.28685093885089286
19585,0,0.2860096673955756
19586,0,0.2970604779099437
19587,0,0.2944884678281435
19588,0,0.2996454107650213
19589,0,0.3044176807020502
19590,0,0.3729217649427659
19591,0,0.2860096673955756
19592,0,0.30879295890412234
19593,0,0.28727212882327463
19594,0,0.2881156152242988
19595,0,0.3009426918136214
19596,0,0.31364567184550257
19597,0,0.2881156152242988
19598,0,0.28980700232207485
19599,0,0.2885379108328364
19600,0,0.29023076631293243
19601,0,0.2936340198757334
19602,0,0.3362102497115482
19603,0,0.3022431654818382
19604,0,0.3515315548573382
19605,0,0.2970604779099437
19606,0,0.2962017004545121
19607,0,0.3167552159210535
19608,0,0.2864301182402063
19609,0,0.32935601299709444
19610,0,0.938413479463194
19611,0,0.2864301182402063
19612,0,0.2944884678281435
19613,0,0.2860096673955756
19614,0,0.2889605741628576
19615,0,0.32935601299709444
19616,0,0.37823080216779725
19617,0,0.3652541924383597
19618,0,0.324375106502912
19619,0,0.3167552159210535
19620,0,0.2881156152242988
19621,0,0.30791512106757285
19622,0,0.31364567184550257
19623,0,0.30616361049931
19624,0,0.2970604779099437
19625,0,0.4287028085110167
19626,0,0.28558958671908674
19627,0,0.3149763056586037
19628,0,0.2881156152242988
19629,0,0.3275402608917663
19630,0,0.2860096673955756
19631,0,0.2860096673955756
19632,0,0.42920692746620454
19633,0,0.2885379108328364
19634,0,0.2860096673955756
19635,0,0.2860096673955756
19636,0,0.28769368775071447
19637,0,0.39974896868160514
19638,0,0.2860096673955756
19639,0,0.2860096673955756
19640,0,0.2949162345669887
19641,0,0.2860096673955756
19642,0,0.30791512106757285
19643,0,0.2936340198757334
19644,0,0.38600512541489607
19645,0,0.3454572012516353
19646,0,0.3180929279499146
19647,0,0.2889605741628576
19648,0,0.29023076631293243
19649,0,0.28727212882327463
19650,0,0.31231809646946257
19651,0,0.28938360479861336
19652,0,0.31320280616492474
19653,0,0.28727212882327463
19654,0,0.2864301182402063
19655,0,0.2860096673955756
19656,0,0.3212259276389272
19657,0,0.28558958671908674
19658,0,0.29534436255138896
19659,0,0.28727212882327463
19660,0,0.28685093885089286
19661,0,0.3389715745339429
19662,0,0.2860096673955756
19663,0,0.28938360479861336
19664,0,0.2860096673955756
19665,0,0.2889605741628576
19666,0,0.2860096673955756
19667,0,0.2864301182402063
19668,0,0.9999999923603943
19669,0,0.2860096673955756
19670,0,0.28769368775071447
19671,0,0.34732097733962247
19672,0,0.2860096673955756
19673,0,0.28769368775071447
19674,0,0.35106255645404444
19675,0,0.3031119151543775
19676,0,0.29107939200418964
19677,0,0.33300280245385405
19678,0,0.2974904053261464
19679,0,0.2860096673955756
19680,0,0.2860096673955756
19681,0,0.3643004421876912
19682,0,0.30572660358313597
19683,0,0.2860096673955756
19684,0,0.29107939200418964
19685,0,0.28685093885089286
19686,0,0.2889605741628576
19687,0,0.28558958671908674
19688,0,0.294061062782579
19689,0,0.2860096673955756
19690,0,0.2864301182402063
19691,0,0.2881156152242988
19692,0,0.32663431299948503
19693,0,0.28727212882327463
19694,0,0.2860096673955756
19695,0,0.29065489634859504
19696,0,0.28769368775071447
19697,0,0.2936340198757334
19698,0,0.2860096673955756
19699,0,0.2889605741628576
19700,0,0.28558958671908674
19701,0,0.4101627503299415
19702,0,0.29278102224851726
19703,0,0.28558958671908674
19704,0,0.3005099094214391
19705,0,0.30485363818068056
19706,0,0.9999990799467439
19707,0,0.2881156152242988
19708,0,0.976899487135907
19709,0,0.28769368775071447
19710,0,0.2936340198757334
19711,0,0.297920691253493
19712,0,0.2919294784642682
19713,0,0.2864301182402063
19714,0,0.2966309094663428
19715,0,0.3101123071659055
19716,0,0.2864301182402063
19717,0,0.2944884678281435
19718,0,0.2860096673955756
19719,0,0.30923239664705965
19720,0,0.29534436255138896
19721,0,0.29107939200418964
19722,0,0.2881156152242988
19723,0,0.30398207403977
19724,0,0.28685093885089286
19725,0,0.2860096673955756
19726,0,0.2860096673955756
19727,0,0.2864301182402063
19728,0,0.28980700232207485
19729,0,0.29278102224851726
19730,0,0.28558958671908674
19731,0,0.321674824463237
19732,0,0.28685093885089286
19733,0,0.2860096673955756
19734,0,0.4673625764442424
19735,0,0.28727212882327463
19736,0,0.2860096673955756
19737,0,0.30485363818068056
19738,0,0.2919294784642682
19739,0,0.2992136954534728
19740,0,0.2966309094663428
19741,0,0.29878233678433863
19742,0,0.2885379108328364
19743,0,0.321674824463237
19744,0,0.30791512106757285
19745,0,0.2860096673955756
19746,0,0.28685093885089286
19747,0,0.28980700232207485
19748,0,0.2949162345669887
19749,0,0.2860096673955756
19750,0,0.28980700232207485
19751,0,0.324375106502912
19752,0,0.3005099094214391
19753,0,0.4236699193544227
19754,0,0.2889605741628576
19755,0,0.29065489634859504
19756,0,0.29065489634859504
19757,0,0.29150425285256054
19758,0,0.29150425285256054
19759,0,0.29023076631293243
19760,0,0.3009426918136214
19761,0,0.2860096673955756
19762,0,0.2864301182402063
19763,0,0.2860096673955756
19764,0,0.38600512541489607
19765,0,0.32032912516387446
19766,0,0.28938360479861336
19767,0,0.2944884678281435
19768,0,0.310552778888416
19769,0,0.28685093885089286
19770,0,0.3052899459752695
19771,0,0.5576122671616126
19772,0,0.2966309094663428
19773,0,0.3026773639205991
19774,0,0.2860096673955756
19775,0,0.321674824463237
19776,0,0.2966309094663428
19777,0,0.2864301182402063
19778,0,0.30660096621653254
19779,0,0.2860096673955756
19780,0,0.36716486217746297
19781,0,0.32663431299948503
19782,0,0.2885379108328364
19783,0,0.2864301182402063
19784,0,0.2860096673955756
19785,0,0.28558958671908674
19786,0,0.2864301182402063
19787,0,0.2860096673955756
19788,0,0.2860096673955756
19789,0,0.29065489634859504
19790,0,0.3109935942135783
19791,0,0.2860096673955756
19792,0,0.2936340198757334
19793,0,0.28685093885089286
19794,0,0.37484885757432707
19795,0,0.30703867022525566
19796,0,0.2864301182402063
19797,0,0.29577285133133063
19798,0,0.294061062782579
19799,0,0.2864301182402063
19800,0,0.2889605741628576
19801,0,0.29023076631293243
19802,0,0.7059178120174091
19803,0,0.3548225299956295
19804,0,0.3005099094214391
19805,0,0.29065489634859504
19806,0,0.2881156152242988
19807,0,0.2860096673955756
19808,0,0.2864301182402063
19809,0,0.2864301182402063
19810,0,0.2864301182402063
19811,0,0.3005099094214391
19812,0,0.31231809646946257
19813,0,0.2889605741628576
19814,0,0.28685093885089286
19815,0,0.2885379108328364
19816,0,0.2860096673955756
19817,0,0.2860096673955756
19818,0,0.2885379108328364
19819,0,0.31276028085830504
19820,0,0.3307211817519354
19821,0,0.2919294784642682
19822,0,0.29278102224851726
19823,0,0.30791512106757285
19824,0,0.28558958671908674
19825,0,0.294061062782579
19826,0,0.2885379108328364
19827,0,0.2864301182402063
19828,0,0.3548225299956295
19829,0,0.28769368775071447
19830,0,0.28727212882327463
19831,0,0.3118762535399359
19832,0,0.28727212882327463
19833,0,0.2974904053261464
19834,0,0.29065489634859504
19835,0,0.2996454107650213
19836,0,0.29235506840758974
19837,0,0.30703867022525566
19838,0,0.2860096673955756
19839,0,0.2860096673955756
19840,0,0.2889605741628576
19841,0,0.2966309094663428
19842,0,0.2864301182402063
19843,0,0.28980700232207485
19844,0,0.3225736063505915
19845,0,0.2864301182402063
19846,0,0.2949162345669887
19847,0,0.2881156152242988
19848,0,0.3371294598230495
19849,0,0.3194336481403056
19850,0,0.31231809646946257
19851,0,0.3468545917663266
19852,0,0.2860096673955756
19853,0,0.2860096673955756
19854,0,0.30007748224607617
19855,0,0.28685093885089286
19856,0,0.28980700232207485
19857,0,0.28727212882327463
19858,0,0.29023076631293243
19859,0,0.2860096673955756
19860,0,0.31853950120060526
19861,0,0.2962017004545121
19862,0,0.29235506840758974
19863,0,0.2936340198757334
19864,0,0.3035468186919418
19865,0,0.30703867022525566
19866,0,0.28727212882327463
19867,0,0.28685093885089286
19868,0,0.3009426918136214
19869,0,0.2885379108328364
19870,0,0.2860096673955756
19871,0,0.2860096673955756
19872,0,0.2936340198757334
19873,0,0.30180932032703606
19874,0,0.2864301182402063
19875,0,0.32347370195013075
19876,0,0.2996454107650213
19877,0,0.28685093885089286
19878,0,0.28938360479861336
19879,0,0.28685093885089286
19880,0,0.2889605741628576
19881,0,0.28685093885089286
19882,0,0.29023076631293243
19883,0,0.3398944684401582
19884,0,0.28980700232207485
19885,0,0.29023076631293243
19886,0,0.31231809646946257
19887,0,0.28769368775071447
19888,0,0.2864301182402063
19889,0,0.2936340198757334
19890,0,0.2864301182402063
19891,0,0.2864301182402063
19892,0,0.28727212882327463
19893,0,0.2962017004545121
19894,0,0.29150425285256054
19895,0,0.28938360479861336
19896,0,0.2864301182402063
19897,0,0.3225736063505915
19898,0,0.2864301182402063
19899,0,0.28727212882327463
19900,0,0.324375106502912
19901,0,0.2992136954534728
19902,0,0.34499199550270293
19903,0,0.33804990320686723
19904,0,0.2944884678281435
19905,0,0.30879295890412234
19906,0,0.4166506172202183
19907,0,0.32482629813973724
19908,0,0.29878233678433863
19909,0,0.2881156152242988
19910,0,0.3298107507995796
19911,0,0.28685093885089286
19912,0,0.32077736101090437
19913,0,0.29577285133133063
19914,0,0.2860096673955756
19915,0,0.28980700232207485
19916,0,0.28685093885089286
19917,0,0.28769368775071447
19918,0,0.2889605741628576
19919,0,0.2860096673955756
19920,0,0.2889605741628576
19921,0,0.3375895276881623
19922,0,0.28558958671908674
19923,0,0.28769368775071447
19924,0,0.28685093885089286
19925,0,0.28938360479861336
19926,0,0.3009426918136214
19927,0,0.2864301182402063
19928,0,0.28769368775071447
19929,0,0.41865281710724
19930,0,0.28558958671908674
19931,0,0.2860096673955756
19932,0,0.28727212882327463
19933,0,0.28685093885089286
19934,0,0.28980700232207485
19935,0,0.3031119151543775
19936,0,0.28685093885089286
19937,0,0.29235506840758974
19938,0,0.2860096673955756
19939,0,0.29878233678433863
19940,0,0.2860096673955756
19941,0,0.3149763056586037
19942,0,0.29278102224851726
19943,0,0.2885379108328364
19944,0,0.3044176807020502
19945,0,0.3035468186919418
19946,0,0.30485363818068056
19947,0,0.2919294784642682
19948,0,0.28769368775071447
19949,0,0.29107939200418964
19950,0,0.30137582894284365
19951,0,0.2860096673955756
19952,0,0.2864301182402063
19953,0,0.28769368775071447
19954,0,0.3662090012144043
19955,0,0.2966309094663428
19956,0,0.2860096673955756
19957,0,0.2860096673955756
19958,0,0.28685093885089286
19959,0,0.28558958671908674
19960,0,0.28980700232207485
19961,0,0.2860096673955756
19962,0,0.2860096673955756
19963,0,0.2860096673955756
19964,0,0.2885379108328364
19965,0,0.2949162345669887
19966,0,0.3221240508968671
19967,0,0.2966309094663428
19968,0,0.3371294598230495
19969,0,0.3198812206802813
19970,0,0.2881156152242988
19971,0,0.2944884678281435
19972,0,0.29150425285256054
19973,0,0.2889605741628576
19974,0,0.28558958671908674
19975,0,0.29577285133133063
19976,0,0.28769368775071447
19977,0,0.2860096673955756
19978,0,0.28558958671908674
19979,0,0.3101123071659055
19980,0,0.28685093885089286
19981,0,0.29278102224851726
19982,0,0.30572660358313597
19983,0,0.28727212882327463
19984,0,0.2864301182402063
19985,0,0.28769368775071447
19986,0,0.30616361049931
19987,0,0.28558958671908674
19988,0,0.2864301182402063
19989,0,0.33300280245385405
19990,0,0.2860096673955756
19991,0,0.2860096673955756
19992,0,0.3114347526089826
19993,0,0.29023076631293243
19994,0,0.2932073395507579
19995,0,0.2860096673955756
19996,0,0.32077736101090437
19997,0,0.29878233678433863
19998,0,0.2932073395507579
19999,0,0.29577285133133063
20000,0,0.2889605741628576
20001,0,0.28685093885089286
20002,0,0.2860096673955756
20003,0,0.3738848110853599
20004,0,0.2860096673955756
20005,0,0.29878233678433863
20006,0,0.28685093885089286
20007,0,0.294061062782579
20008,0,0.3022431654818382
20009,0,0.32032912516387446
20010,0,0.2864301182402063
20011,0,0.28727212882327463
20012,0,0.30485363818068056
20013,0,0.28938360479861336
20014,0,0.28727212882327463
20015,0,0.2962017004545121
20016,0,0.2881156152242988
20017,0,0.30572660358313597
20018,0,0.38259644123449094
20019,0,0.34174390235871493
20020,0,0.32572965712049634
20021,0,0.3009426918136214
20022,0,0.29107939200418964
20023,0,0.3114347526089826
20024,0,0.28727212882327463
20025,0,0.2860096673955756
20026,0,0.28558958671908674
20027,0,0.32663431299948503
20028,0,0.375813897790048
20029,0,0.2864301182402063
20030,0,0.2889605741628576
20031,0,0.2860096673955756
20032,0,0.30703867022525566
20033,0,0.3212259276389272
20034,0,0.2860096673955756
20035,0,0.2864301182402063
20036,0,0.29023076631293243
20037,0,0.28685093885089286
20038,0,0.310552778888416
20039,0,0.29023076631293243
20040,0,0.4166506172202183
20041,0,0.2860096673955756
20042,0,0.2966309094663428
20043,0,0.28685093885089286
20044,0,0.28727212882327463
20045,0,0.294061062782579
20046,0,0.28769368775071447
20047,0,0.2860096673955756
20048,0,0.2889605741628576
20049,0,0.3118762535399359
20050,0,0.3022431654818382
20051,0,0.28769368775071447
20052,0,0.29150425285256054
20053,0,0.29023076631293243
20054,0,0.33346007177403014
20055,0,0.2996454107650213
20056,0,0.2860096673955756
20057,0,0.28769368775071447
20058,0,0.2860096673955756
20059,0,0.3904041549157286
20060,0,0.2881156152242988
20061,0,0.2860096673955756
20062,0,0.29107939200418964
20063,0,0.28685093885089286
20064,0,0.2881156152242988
20065,0,0.3343755504459711
20066,0,0.28558958671908674
20067,0,0.3145324221418586
20068,0,0.2889605741628576
20069,0,0.28727212882327463
20070,0,0.28727212882327463
20071,0,0.2936340198757334
20072,0,0.29107939200418964
20073,0,0.31630998304108876
20074,0,0.3118762535399359
20075,0,0.2885379108328364
20076,0,0.3005099094214391
20077,0,0.28938360479861336
20078,0,0.2864301182402063
20079,0,0.3109935942135783
20080,0,0.31364567184550257
20081,0,0.28769368775071447
20082,0,0.3459227030149913
20083,0,0.5038460041721953
20084,0,0.2881156152242988
20085,0,0.28727212882327463
20086,0,0.2860096673955756
20087,0,0.3022431654818382
20088,0,0.3149763056586037
20089,0,0.3149763056586037
20090,0,0.28769368775071447
20091,0,0.310552778888416
20092,0,0.363823965981376
20093,0,0.28558958671908674
20094,0,0.2881156152242988
20095,0,0.4086698923223646
20096,0,0.31408887735393964
20097,0,0.3114347526089826
20098,0,0.3389715745339429
20099,0,0.39974896868160514
20100,0,0.29150425285256054
20101,0,0.29065489634859504
20102,0,0.29835133522823626
20103,0,0.2889605741628576
20104,0,0.28558958671908674
20105,0,0.2885379108328364
20106,0,0.2864301182402063
20107,0,0.309672179576173
20108,0,0.29065489634859504
20109,0,0.3212259276389272
20110,0,0.2864301182402063
20111,0,0.28769368775071447
20112,0,0.28938360479861336
20113,0,0.2881156152242988
20114,0,0.2889605741628576
20115,0,0.3074767220136437
20116,0,0.29278102224851726
20117,0,0.3252778152139327
20118,0,0.28685093885089286
20119,0,0.2864301182402063
20120,0,0.2860096673955756
20121,0,0.2860096673955756
20122,0,0.2860096673955756
20123,0,0.30398207403977
20124,0,0.2860096673955756
20125,0,0.29278102224851726
20126,0,0.2881156152242988
20127,0,0.2860096673955756
20128,0,0.28727212882327463
20129,0,0.28685093885089286
20130,0,0.2864301182402063
20131,0,0.29107939200418964
20132,0,0.2889605741628576
20133,0,0.2885379108328364
20134,0,0.32708712575067506
20135,0,0.28727212882327463
20136,0,0.2936340198757334
20137,0,0.3230234902329263
20138,0,0.28685093885089286
20139,0,0.29107939200418964
20140,0,0.2860096673955756
20141,0,0.2864301182402063
20142,0,0.2881156152242988
20143,0,0.31542052735124226
20144,0,0.29835133522823626
20145,0,0.2919294784642682
20146,0,0.30703867022525566
20147,0,0.4709504027935581
20148,0,0.42015623140089836
20149,0,0.2970604779099437
20150,0,0.4086698923223646
20151,0,0.3180929279499146
20152,0,0.28938360479861336
20153,0,0.2974904053261464
20154,0,0.29023076631293243
20155,0,0.3172007847424276
20156,0,0.3005099094214391
20157,0,0.28558958671908674
20158,0,0.3695590760210181
20159,0,0.3035468186919418
20160,0,0.31320280616492474
20161,0,0.30616361049931
20162,0,0.30923239664705965
20163,0,0.2881156152242988
20164,0,0.2860096673955756
20165,0,0.28558958671908674
20166,0,0.2949162345669887
20167,0,0.2881156152242988
20168,0,0.2860096673955756
20169,0,0.2881156152242988
20170,0,0.2864301182402063
20171,0,0.2860096673955756
20172,0,0.29835133522823626
20173,0,0.28685093885089286
20174,0,0.28980700232207485
20175,0,0.2936340198757334
20176,0,0.29577285133133063
20177,0,0.2864301182402063
20178,0,0.28685093885089286
20179,0,0.28685093885089286
20180,0,0.28685093885089286
20181,0,0.28558958671908674
20182,0,0.2881156152242988
20183,0,0.3026773639205991
20184,0,0.40767558686650945
20185,0,0.30572660358313597
20186,0,0.2962017004545121
20187,0,0.31630998304108876
20188,0,0.3454572012516353
20189,0,0.2864301182402063
20190,0,0.28938360479861336
20191,0,0.2860096673955756
20192,0,0.29023076631293243
20193,0,0.28769368775071447
20194,0,0.3357511087886415
20195,0,0.3198812206802813
20196,0,0.3198812206802813
20197,0,0.2864301182402063
20198,0,0.28938360479861336
20199,0,0.2864301182402063
20200,0,0.2860096673955756
20201,0,0.2889605741628576
20202,0,0.36002183364713586
20203,0,0.3375895276881623
20204,0,0.2864301182402063
20205,0,0.28769368775071447
20206,0,0.2944884678281435
20207,0,0.2889605741628576
20208,0,0.28938360479861336
20209,0,0.28980700232207485
20210,0,0.2864301182402063
20211,0,0.2860096673955756
20212,0,0.32844749587651917
20213,0,0.29107939200418964
20214,0,0.28558958671908674
20215,0,0.3149763056586037
20216,0,0.309672179576173
20217,0,0.28685093885089286
20218,0,0.29065489634859504
20219,0,0.2864301182402063
20220,0,0.2864301182402063
20221,0,0.2974904053261464
20222,0,0.28685093885089286
20223,0,0.3074767220136437
20224,0,0.2949162345669887
20225,0,0.3074767220136437
20226,0,0.2949162345669887
20227,0,0.29150425285256054
20228,0,0.28980700232207485
20229,0,0.30180932032703606
20230,0,0.30660096621653254
20231,0,0.30007748224607617
20232,0,0.2881156152242988
20233,0,0.3212259276389272
20234,0,0.2864301182402063
20235,0,0.2860096673955756
20236,0,0.28558958671908674
20237,0,0.36573146490611014
20238,0,0.3307211817519354
20239,0,0.2860096673955756
20240,0,0.30835386687063177
20241,0,0.2860096673955756
20242,0,0.28980700232207485
20243,0,0.3307211817519354
20244,0,0.5387546466566597
20245,0,0.28685093885089286
20246,0,0.2860096673955756
20247,0,0.28685093885089286
20248,0,0.2932073395507579
20249,0,0.2932073395507579
20250,0,0.2860096673955756
20251,0,0.2860096673955756
20252,0,0.321674824463237
20253,0,0.2860096673955756
20254,0,0.2881156152242988
20255,0,0.2932073395507579
20256,0,0.2860096673955756
20257,0,0.2864301182402063
20258,0,0.28769368775071447
20259,0,0.28769368775071447
20260,0,0.28769368775071447
20261,0,0.3026773639205991
20262,0,0.2864301182402063
20263,0,0.2860096673955756
20264,0,0.32077736101090437
20265,0,0.32077736101090437
20266,0,0.3026773639205991
20267,0,0.29107939200418964
20268,0,0.28769368775071447
20269,0,0.29107939200418964
20270,0,0.2860096673955756
20271,0,0.28769368775071447
20272,0,0.28769368775071447
20273,0,0.28769368775071447
20274,0,0.2860096673955756
20275,0,0.2864301182402063
20276,0,0.29235506840758974
20277,0,0.3904041549157286
20278,0,0.3198812206802813
20279,0,0.3198812206802813
20280,0,0.2860096673955756
20281,0,0.2889605741628576
20282,0,0.28769368775071447
20283,0,0.28769368775071447
20284,0,0.2966309094663428
20285,0,0.28685093885089286
20286,0,0.28558958671908674
20287,0,0.3114347526089826
20288,0,0.3275402608917663
20289,0,0.4101627503299415
20290,0,0.35529380134645455
20291,0,0.28769368775071447
20292,0,0.2885379108328364
20293,0,0.2860096673955756
20294,0,0.37244061906161013
20295,0,0.29065489634859504
20296,0,0.2881156152242988
20297,0,0.294061062782579
20298,0,0.28685093885089286
20299,0,0.28685093885089286
20300,0,0.294061062782579
20301,0,0.2860096673955756
20302,0,0.31408887735393964
20303,0,0.2966309094663428
20304,0,0.31364567184550257
20305,0,0.29577285133133063
20306,0,0.28558958671908674
20307,0,0.2966309094663428
20308,0,0.3044176807020502
20309,0,0.2860096673955756
20310,0,0.2864301182402063
20311,0,0.2936340198757334
20312,0,0.2970604779099437
20313,0,0.2864301182402063
20314,0,0.2881156152242988
20315,0,0.3307211817519354
20316,0,0.3031119151543775
20317,0,0.29577285133133063
20318,0,0.3031119151543775
20319,0,0.294061062782579
20320,0,0.28727212882327463
20321,0,0.297920691253493
20322,0,0.29278102224851726
20323,0,0.2881156152242988
20324,0,0.2889605741628576
20325,0,0.2885379108328364
20326,0,0.28769368775071447
20327,0,0.2860096673955756
20328,0,0.2881156152242988
20329,0,0.29065489634859504
20330,0,0.29150425285256054
20331,0,0.2860096673955756
20332,0,0.2864301182402063
20333,0,0.29878233678433863
20334,0,0.28727212882327463
20335,0,0.29835133522823626
20336,0,0.32708712575067506
20337,0,0.2860096673955756
20338,0,0.3482546273287135
20339,0,0.309672179576173
20340,0,0.28558958671908674
20341,0,0.32844749587651917
20342,0,0.294061062782579
20343,0,0.3515315548573382
20344,0,0.3026773639205991
20345,0,0.2860096673955756
20346,0,0.2889605741628576
20347,0,0.2919294784642682
20348,0,0.2864301182402063
20349,0,0.29150425285256054
20350,0,0.309672179576173
20351,0,0.2860096673955756
20352,0,0.2860096673955756
20353,0,0.2860096673955756
20354,0,0.28685093885089286
20355,0,0.29107939200418964
20356,0,0.2864301182402063
20357,0,0.2860096673955756
20358,0,0.2860096673955756
20359,0,0.2881156152242988
20360,0,0.29278102224851726
20361,0,0.3005099094214391
20362,0,0.43627956048282723
20363,0,0.2885379108328364
20364,0,0.2885379108328364
20365,0,0.29107939200418964
20366,0,0.2860096673955756
20367,0,0.36239614245599994
20368,0,0.3180929279499146
20369,0,0.2881156152242988
20370,0,0.28769368775071447
20371,0,0.28727212882327463
20372,0,0.29150425285256054
20373,0,0.2864301182402063
20374,0,0.28558958671908674
20375,0,0.32032912516387446
20376,0,0.297920691253493
20377,0,0.29235506840758974
20378,0,0.2860096673955756
20379,0,0.3302658072610707
20380,0,0.29023076631293243
20381,0,0.2974904053261464
20382,0,0.2936340198757334
20383,0,0.28980700232207485
20384,0,0.2860096673955756
20385,0,0.2881156152242988
20386,0,0.2970604779099437
20387,0,0.30572660358313597
20388,0,0.29107939200418964
20389,0,0.3026773639205991
20390,0,0.2860096673955756
20391,0,0.29023076631293243
20392,0,0.28769368775071447
20393,0,0.4086698923223646
20394,0,0.28938360479861336
20395,0,0.29235506840758974
20396,0,0.2889605741628576
20397,0,0.9786860688392487
20398,0,0.2949162345669887
20399,0,0.2949162345669887
20400,0,0.28685093885089286
20401,0,0.2881156152242988
20402,0,0.28769368775071447
20403,0,0.2932073395507579
20404,0,0.2970604779099437
20405,0,0.4012313504605821
20406,0,0.28769368775071447
20407,0,0.32935601299709444
20408,0,0.29107939200418964
20409,0,0.30137582894284365
20410,0,0.43324508357221947
20411,0,0.29835133522823626
20412,0,0.2860096673955756
20413,0,0.28938360479861336
20414,0,0.2944884678281435
20415,0,0.28685093885089286
20416,0,0.2864301182402063
20417,0,0.2860096673955756
20418,0,0.3009426918136214
20419,0,0.3009426918136214
20420,0,0.2864301182402063
20421,0,0.2860096673955756
20422,0,0.28727212882327463
20423,0,0.2889605741628576
20424,0,0.30398207403977
20425,0,0.29577285133133063
20426,0,0.29878233678433863
20427,0,0.2860096673955756
20428,0,0.29577285133133063
20429,0,0.28685093885089286
20430,0,0.2860096673955756
20431,0,0.2860096673955756
20432,0,0.28558958671908674
20433,0,0.2932073395507579
20434,0,0.2932073395507579
20435,0,0.28685093885089286
20436,0,0.29235506840758974
20437,0,0.2970604779099437
20438,0,0.2860096673955756
20439,0,0.2932073395507579
20440,0,0.2860096673955756
20441,0,0.28769368775071447
20442,0,0.2919294784642682
20443,0,0.28980700232207485
20444,0,0.29278102224851726
20445,0,0.30660096621653254
20446,0,0.29534436255138896
20447,0,0.28685093885089286
20448,0,0.2944884678281435
20449,0,0.3194336481403056
20450,0,0.29065489634859504
20451,0,0.28685093885089286
20452,0,0.556596676240253
20453,0,0.29534436255138896
20454,0,0.28769368775071447
20455,0,0.29235506840758974
20456,0,0.28685093885089286
20457,0,0.29577285133133063
20458,0,0.29577285133133063
20459,0,0.294061062782579
20460,0,0.28980700232207485
20461,0,0.29065489634859504
20462,0,0.2864301182402063
20463,0,0.28727212882327463
20464,0,0.8362977371323865
20465,0,0.28685093885089286
20466,0,0.33254584733853093
20467,0,0.3261818232521789
20468,0,0.294061062782579
20469,0,0.28727212882327463
20470,0,0.2944884678281435
20471,0,0.2860096673955756
20472,0,0.28685093885089286
20473,0,0.28938360479861336
20474,0,0.28769368775071447
20475,0,0.2860096673955756
20476,0,0.3118762535399359
20477,0,0.3221240508968671
20478,0,0.2864301182402063
20479,0,0.2860096673955756
20480,0,0.2889605741628576
20481,0,0.28769368775071447
20482,0,0.2881156152242988
20483,0,0.29065489634859504
20484,0,0.2936340198757334
20485,0,0.3022431654818382
20486,0,0.28727212882327463
20487,0,0.2860096673955756
20488,0,0.35059384547475586
20489,0,0.2949162345669887
20490,0,0.2864301182402063
20491,0,0.28727212882327463
20492,0,0.30923239664705965
20493,0,0.2860096673955756
20494,0,0.2881156152242988
20495,0,0.2881156152242988
20496,0,0.3009426918136214
20497,0,0.30137582894284365
20498,0,0.2864301182402063
20499,0,0.2860096673955756
20500,0,0.32077736101090437
20501,0,0.2864301182402063
20502,0,0.3031119151543775
20503,0,0.29065489634859504
20504,0,0.2962017004545121
20505,0,0.30791512106757285
20506,0,0.3426704314682449
20507,0,0.30180932032703606
20508,0,0.2919294784642682
20509,0,0.29150425285256054
20510,0,0.2860096673955756
20511,0,0.29150425285256054
20512,0,0.29065489634859504
20513,0,0.35059384547475586
20514,0,0.28938360479861336
20515,0,0.28769368775071447
20516,0,0.30180932032703606
20517,0,0.28727212882327463
20518,0,0.2962017004545121
20519,0,0.28558958671908674
20520,0,0.3339176546538702
20521,0,0.310552778888416
20522,0,0.2864301182402063
20523,0,0.2860096673955756
20524,0,0.2919294784642682
20525,0,0.3212259276389272
20526,0,0.2970604779099437
20527,0,0.2889605741628576
20528,0,0.28685093885089286
20529,0,0.2889605741628576
20530,0,0.28558958671908674
20531,0,0.2970604779099437
20532,0,0.2962017004545121
20533,0,0.2860096673955756
20534,0,0.28727212882327463
20535,0,0.2864301182402063
20536,0,0.30137582894284365
20537,0,0.310552778888416
20538,0,0.28938360479861336
20539,0,0.34359816135145976
20540,0,0.28727212882327463
20541,0,0.4586640498471017
20542,0,0.28727212882327463
20543,0,0.28558958671908674
20544,0,0.29023076631293243
20545,0,0.28938360479861336
20546,0,0.2970604779099437
20547,0,0.29835133522823626
20548,0,0.28769368775071447
20549,0,0.29235506840758974
20550,0,0.32708712575067506
20551,0,0.28938360479861336
20552,0,0.2932073395507579
20553,0,0.29107939200418964
20554,0,0.2860096673955756
20555,0,0.2864301182402063
20556,0,0.28727212882327463
20557,0,0.2860096673955756
20558,0,0.2864301182402063
20559,0,0.28727212882327463
20560,0,0.29023076631293243
20561,0,0.2860096673955756
20562,0,0.29878233678433863
20563,0,0.2860096673955756
20564,0,0.30923239664705965
20565,0,0.32799371780653525
20566,0,0.3031119151543775
20567,0,0.324375106502912
20568,0,0.2864301182402063
20569,0,0.2966309094663428
20570,0,0.2864301182402063
20571,0,0.2860096673955756
20572,0,0.28727212882327463
20573,0,0.32572965712049634
20574,0,0.294061062782579
20575,0,0.28685093885089286
20576,0,0.28980700232207485
20577,0,0.3189864081218636
20578,0,0.34778765609798085
20579,0,0.29235506840758974
20580,0,0.3252778152139327
20581,0,0.3302658072610707
20582,0,0.29107939200418964
20583,0,0.29534436255138896
20584,0,0.30923239664705965
20585,0,0.28685093885089286
20586,0,0.2919294784642682
20587,0,0.30572660358313597
20588,0,0.2864301182402063
20589,0,0.2864301182402063
20590,0,0.2860096673955756
20591,0,0.2889605741628576
20592,0,0.30660096621653254
20593,0,0.29235506840758974
20594,0,0.28558958671908674
20595,0,0.28685093885089286
20596,0,0.2860096673955756
20597,0,0.28980700232207485
20598,0,0.29577285133133063
20599,0,0.2860096673955756
20600,0,0.2860096673955756
20601,0,0.3557653534787258
20602,0,0.28558958671908674
20603,0,0.2860096673955756
20604,0,0.28685093885089286
20605,0,0.30660096621653254
20606,0,0.3052899459752695
20607,0,0.28727212882327463
20608,0,0.29150425285256054
20609,0,0.310552778888416
20610,0,0.28727212882327463
20611,0,0.2881156152242988
20612,0,0.28558958671908674
20613,0,0.28980700232207485
20614,0,0.310552778888416
20615,0,0.28685093885089286
20616,0,0.3035468186919418
20617,0,0.2860096673955756
20618,0,0.29150425285256054
20619,0,0.2881156152242988
20620,0,0.3022431654818382
20621,0,0.3180929279499146
20622,0,0.3180929279499146
20623,0,0.28727212882327463
20624,0,0.360496152084633
20625,0,0.3289015944810176
20626,0,0.29235506840758974
20627,0,0.3595477884130325
20628,0,0.3459227030149913
20629,0,0.29065489634859504
20630,0,0.294061062782579
20631,0,0.3180929279499146
20632,0,0.2919294784642682
20633,0,0.28727212882327463
20634,0,0.2885379108328364
20635,0,0.310552778888416
20636,0,0.2864301182402063
20637,0,0.294061062782579
20638,0,0.294061062782579
20639,0,0.2949162345669887
20640,0,0.29278102224851726
20641,0,0.28727212882327463
20642,0,0.2932073395507579
20643,0,0.3031119151543775
20644,0,0.2860096673955756
20645,0,0.35670929709150134
20646,0,0.28558958671908674
20647,0,0.28558958671908674
20648,0,0.28980700232207485
20649,0,0.2860096673955756
20650,0,0.29065489634859504
20651,0,0.5167025308199676
20652,0,0.28769368775071447
20653,0,0.2860096673955756
20654,0,0.3302658072610707
20655,0,0.28980700232207485
20656,0,0.28727212882327463
20657,0,0.2970604779099437
20658,0,0.2864301182402063
20659,0,0.2864301182402063
20660,0,0.2860096673955756
20661,0,0.29150425285256054
20662,0,0.28685093885089286
20663,0,0.28727212882327463
20664,0,0.2860096673955756
20665,0,0.28938360479861336
20666,0,0.29278102224851726
20667,0,0.28769368775071447
20668,0,0.2864301182402063
20669,0,0.3009426918136214
20670,0,0.2860096673955756
20671,0,0.28558958671908674
20672,0,0.2860096673955756
20673,0,0.2864301182402063
20674,0,0.2881156152242988
20675,0,0.3194336481403056
20676,0,0.28685093885089286
20677,0,0.3118762535399359
20678,0,0.28558958671908674
20679,0,0.2889605741628576
20680,0,0.37195972573550334
20681,0,0.29023076631293243
20682,0,0.2860096673955756
20683,0,0.2889605741628576
20684,0,0.2970604779099437
20685,0,0.28685093885089286
20686,0,0.32935601299709444
20687,0,0.2864301182402063
20688,0,0.2949162345669887
20689,0,0.2864301182402063
20690,0,0.29023076631293243
20691,0,0.2860096673955756
20692,0,0.29577285133133063
20693,0,0.28685093885089286
20694,0,0.28685093885089286
20695,0,0.28938360479861336
20696,0,0.3403563721745892
20697,0,0.2885379108328364
20698,0,0.2864301182402063
20699,0,0.38162463282350456
20700,0,0.3389715745339429
20701,0,0.32077736101090437
20702,0,0.2885379108328364
20703,0,0.2885379108328364
20704,0,0.2860096673955756
20705,0,0.2864301182402063
20706,0,0.28685093885089286
20707,0,0.3343755504459711
20708,0,0.28727212882327463
20709,0,0.3101123071659055
20710,0,0.28685093885089286
20711,0,0.2860096673955756
20712,0,0.28769368775071447
20713,0,0.28727212882327463
20714,0,0.3252778152139327
20715,0,0.33851058571193443
20716,0,0.2932073395507579
20717,0,0.2864301182402063
20718,0,0.2864301182402063
20719,0,0.28980700232207485
20720,0,0.30835386687063177
20721,0,0.29065489634859504
20722,0,0.2860096673955756
20723,0,0.28727212882327463
20724,0,0.3198812206802813
20725,0,0.28980700232207485
20726,0,0.3371294598230495
20727,0,0.2881156152242988
20728,0,0.2860096673955756
20729,0,0.2885379108328364
20730,0,0.33254584733853093
20731,0,0.2932073395507579
20732,0,0.2944884678281435
20733,0,0.28685093885089286
20734,0,0.2881156152242988
20735,0,0.29107939200418964
20736,0,0.2860096673955756
20737,0,0.28727212882327463
20738,0,0.3026773639205991
20739,0,0.2864301182402063
20740,0,0.28685093885089286
20741,0,0.28685093885089286
20742,0,0.28685093885089286
20743,0,0.2864301182402063
20744,0,0.28727212882327463
20745,0,0.28558958671908674
20746,0,0.2889605741628576
20747,0,0.30137582894284365
20748,0,0.2860096673955756
20749,0,0.28558958671908674
20750,0,0.2860096673955756
20751,0,0.2864301182402063
20752,0,0.28769368775071447
20753,0,0.2860096673955756
20754,0,0.3221240508968671
20755,0,0.32935601299709444
20756,0,0.2860096673955756
20757,0,0.29534436255138896
20758,0,0.2936340198757334
20759,0,0.28769368775071447
20760,0,0.28685093885089286
20761,0,0.2970604779099437
20762,0,0.28769368775071447
20763,0,0.29107939200418964
20764,0,0.2889605741628576
20765,0,0.41066073915340695
20766,0,0.2932073395507579
20767,0,0.3445270864701711
20768,0,0.32935601299709444
20769,0,0.3289015944810176
20770,0,0.36097074295642356
20771,0,0.2860096673955756
20772,0,0.2919294784642682
20773,0,0.2860096673955756
20774,0,0.2889605741628576
20775,0,0.29577285133133063
20776,0,0.2864301182402063
20777,0,0.2889605741628576
20778,0,0.2860096673955756
20779,0,0.30791512106757285
20780,0,0.2860096673955756
20781,0,0.2864301182402063
20782,0,0.3962972525709901
20783,0,0.2932073395507579
20784,0,0.2864301182402063
20785,0,0.28769368775071447
20786,0,0.28727212882327463
20787,0,0.28727212882327463
20788,0,0.2889605741628576
20789,0,0.28769368775071447
20790,0,0.34732097733962247
20791,0,0.28769368775071447
20792,0,0.3487218903169989
20793,0,0.2864301182402063
20794,0,0.28558958671908674
20795,0,0.2889605741628576
20796,0,0.28727212882327463
20797,0,0.2970604779099437
20798,0,0.2970604779099437
20799,0,0.30485363818068056
20800,0,0.30137582894284365
20801,0,0.28558958671908674
20802,0,0.36192073891629545
20803,0,0.29278102224851726
20804,0,0.29023076631293243
20805,0,0.3005099094214391
20806,0,0.31231809646946257
20807,0,0.3482546273287135
20808,0,0.2860096673955756
20809,0,0.2889605741628576
20810,0,0.2864301182402063
20811,0,0.297920691253493
20812,0,0.28727212882327463
20813,0,0.2860096673955756
20814,0,0.32392424090620914
20815,0,0.2864301182402063
20816,0,0.30879295890412234
20817,0,0.2860096673955756
20818,0,0.321674824463237
20819,0,0.29577285133133063
20820,0,0.2860096673955756
20821,0,0.28727212882327463
20822,0,0.294061062782579
20823,0,0.2881156152242988
20824,0,0.37195972573550334
20825,0,0.344062474853866
20826,0,0.29878233678433863
20827,0,0.28558958671908674
20828,0,0.2974904053261464
20829,0,0.2966309094663428
20830,0,0.29065489634859504
20831,0,0.2974904053261464
20832,0,0.3840559136086565
20833,0,0.29577285133133063
20834,0,0.29107939200418964
20835,0,0.32077736101090437
20836,0,0.3035468186919418
20837,0,0.2860096673955756
20838,0,0.2864301182402063
20839,0,0.2864301182402063
20840,0,0.3403563721745892
20841,0,0.29065489634859504
20842,0,0.28938360479861336
20843,0,0.3352922781662854
20844,0,0.2885379108328364
20845,0,0.28980700232207485
20846,0,0.2860096673955756
20847,0,0.2992136954534728
20848,0,0.3389715745339429
20849,0,0.32032912516387446
20850,0,0.35247041101517673
20851,0,0.3796838624636459
20852,0,0.2919294784642682
20853,0,0.29577285133133063
20854,0,0.29150425285256054
20855,0,0.2864301182402063
20856,0,0.28980700232207485
20857,0,0.29023076631293243
20858,0,0.29278102224851726
20859,0,0.2932073395507579
20860,0,0.28980700232207485
20861,0,0.2889605741628576
20862,0,0.29150425285256054
20863,0,0.28685093885089286
20864,0,0.28980700232207485
20865,0,0.3371294598230495
20866,0,0.2881156152242988
20867,0,0.30485363818068056
20868,0,0.28558958671908674
20869,0,0.2860096673955756
20870,0,0.30616361049931
20871,0,0.2860096673955756
20872,0,0.2860096673955756
20873,0,0.3101123071659055
20874,0,0.28685093885089286
20875,0,0.28727212882327463
20876,0,0.34918944434588556
20877,0,0.28769368775071447
20878,0,0.2864301182402063
20879,0,0.2860096673955756
20880,0,0.2996454107650213
20881,0,0.28769368775071447
20882,0,0.29065489634859504
20883,0,0.2864301182402063
20884,0,0.32935601299709444
20885,0,0.2919294784642682
20886,0,0.29107939200418964
20887,0,0.2860096673955756
20888,0,0.4632663541085363
20889,0,0.3230234902329263
20890,0,0.31231809646946257
20891,0,0.2860096673955756
20892,0,0.3109935942135783
20893,0,0.2864301182402063
20894,0,0.3035468186919418
20895,0,0.28727212882327463
20896,0,0.2860096673955756
20897,0,0.30398207403977
20898,0,0.3145324221418586
20899,0,0.29107939200418964
20900,0,0.2881156152242988
20901,0,0.2860096673955756
20902,0,0.2932073395507579
20903,0,0.3052899459752695
20904,0,0.2860096673955756
20905,0,0.28558958671908674
20906,0,0.2881156152242988
20907,0,0.2860096673955756
20908,0,0.28727212882327463
20909,0,0.3189864081218636
20910,0,0.3548225299956295
20911,0,0.28769368775071447
20912,0,0.2974904053261464
20913,0,0.2860096673955756
20914,0,0.30572660358313597
20915,0,0.2860096673955756
20916,0,0.28769368775071447
20917,0,0.3101123071659055
20918,0,0.2864301182402063
20919,0,0.3189864081218636
20920,0,0.3052899459752695
20921,0,0.3052899459752695
20922,0,0.3052899459752695
20923,0,0.29023076631293243
20924,0,0.2944884678281435
20925,0,0.2864301182402063
20926,0,0.2864301182402063
20927,0,0.28727212882327463
20928,0,0.3180929279499146
20929,0,0.3398944684401582
20930,0,0.2881156152242988
20931,0,0.2864301182402063
20932,0,0.28769368775071447
20933,0,0.28558958671908674
20934,0,0.2962017004545121
20935,0,0.2949162345669887
20936,0,0.3398944684401582
20937,0,0.31320280616492474
20938,0,0.2860096673955756
20939,0,0.28558958671908674
20940,0,0.294061062782579
20941,0,0.29150425285256054
20942,0,0.2889605741628576
20943,0,0.2860096673955756
20944,0,0.34778765609798085
20945,0,0.2936340198757334
20946,0,0.3044176807020502
20947,0,0.2860096673955756
20948,0,0.2889605741628576
20949,0,0.28769368775071447
20950,0,0.29278102224851726
20951,0,0.2864301182402063
20952,0,0.28685093885089286
20953,0,0.3009426918136214
20954,0,0.2864301182402063
20955,0,0.2864301182402063
20956,0,0.310552778888416
20957,0,0.30879295890412234
20958,0,0.28558958671908674
20959,0,0.2860096673955756
20960,0,0.28938360479861336
20961,0,0.28727212882327463
20962,0,0.2881156152242988
20963,0,0.2885379108328364
20964,0,0.29065489634859504
20965,0,0.39531292580893473
20966,0,0.29150425285256054
20967,0,0.2944884678281435
20968,0,0.2889605741628576
20969,0,0.294061062782579
20970,0,0.28685093885089286
20971,0,0.30398207403977
20972,0,0.2889605741628576
20973,0,0.2864301182402063
20974,0,0.2864301182402063
20975,0,0.3118762535399359
20976,0,0.2864301182402063
20977,0,0.29235506840758974
20978,0,0.29065489634859504
20979,0,0.2936340198757334
20980,0,0.28558958671908674
20981,0,0.2864301182402063
20982,0,0.2860096673955756
20983,0,0.28685093885089286
20984,0,0.2864301182402063
20985,0,0.2860096673955756
20986,0,0.4653138804623169
20987,0,0.2860096673955756
20988,0,0.3052899459752695
20989,0,0.2860096673955756
20990,0,0.28727212882327463
20991,0,0.3194336481403056
20992,0,0.30923239664705965
20993,0,0.28980700232207485
20994,0,0.321674824463237
20995,0,0.2864301182402063
20996,0,0.3212259276389272
20997,0,0.3035468186919418
20998,0,0.28769368775071447
20999,0,0.3543515401726781
21000,0,0.294061062782579
21001,0,0.28685093885089286
21002,0,0.3348337585007178
21003,0,0.31276028085830504
21004,0,0.2860096673955756
21005,0,0.2962017004545121
21006,0,0.2974904053261464
21007,0,0.30835386687063177
21008,0,0.2885379108328364
21009,0,0.2860096673955756
21010,0,0.3009426918136214
21011,0,0.3261818232521789
21012,0,0.28558958671908674
21013,0,0.28558958671908674
21014,0,0.28769368775071447
21015,0,0.2966309094663428
21016,0,0.28558958671908674
21017,0,0.2966309094663428
21018,0,0.2966309094663428
21019,0,0.32347370195013075
21020,0,0.294061062782579
21021,0,0.3026773639205991
21022,0,0.30137582894284365
21023,0,0.3031119151543775
21024,0,0.3230234902329263
21025,0,0.29577285133133063
21026,0,0.2860096673955756
21027,0,0.2864301182402063
21028,0,0.2881156152242988
21029,0,0.28685093885089286
21030,0,0.30485363818068056
21031,0,0.28769368775071447
21032,0,0.28685093885089286
21033,0,0.2966309094663428
21034,0,0.3044176807020502
21035,0,0.29107939200418964
21036,0,0.2864301182402063
21037,0,0.28769368775071447
21038,0,0.28980700232207485
21039,0,0.30791512106757285
21040,0,0.28685093885089286
21041,0,0.28980700232207485
21042,0,0.28769368775071447
21043,0,0.297920691253493
21044,0,0.28938360479861336
21045,0,0.2860096673955756
21046,0,0.28685093885089286
21047,0,0.28685093885089286
21048,0,0.2860096673955756
21049,0,0.2932073395507579
21050,0,0.3375895276881623
21051,0,0.28769368775071447
21052,0,0.28685093885089286
21053,0,0.29235506840758974
21054,0,0.3044176807020502
21055,0,0.31364567184550257
21056,0,0.294061062782579
21057,0,0.3762967884684645
21058,0,0.30616361049931
21059,0,0.29023076631293243
21060,0,0.30616361049931
21061,0,0.3307211817519354
21062,0,0.32708712575067506
21063,0,0.28980700232207485
21064,0,0.2860096673955756
21065,0,0.2889605741628576
21066,0,0.2860096673955756
21067,0,0.2864301182402063
21068,0,0.28980700232207485
21069,0,0.29150425285256054
21070,0,0.28769368775071447
21071,0,0.2881156152242988
21072,0,0.35106255645404444
21073,0,0.3149763056586037
21074,0,0.2889605741628576
21075,0,0.2864301182402063
21076,0,0.28558958671908674
21077,0,0.2919294784642682
21078,0,0.2864301182402063
21079,0,0.2864301182402063
21080,0,0.3189864081218636
21081,0,0.28558958671908674
21082,0,0.2864301182402063
21083,0,0.28769368775071447
21084,0,0.2936340198757334
21085,0,0.2860096673955756
21086,0,0.29023076631293243
21087,0,0.3198812206802813
21088,0,0.2864301182402063
21089,0,0.28558958671908674
21090,0,0.3158650866645654
21091,0,0.2860096673955756
21092,0,0.2860096673955756
21093,0,0.4418550207523496
21094,0,0.28727212882327463
21095,0,0.3172007847424276
21096,0,0.3767799250823975
21097,0,0.29835133522823626
21098,0,0.30007748224607617
21099,0,0.2864301182402063
21100,0,0.3167552159210535
21101,0,0.3145324221418586
21102,0,0.2889605741628576
21103,0,0.2860096673955756
21104,0,0.2864301182402063
21105,0,0.29835133522823626
21106,0,0.29023076631293243
21107,0,0.3109935942135783
21108,0,0.33851058571193443
21109,0,0.2996454107650213
21110,0,0.28685093885089286
21111,0,0.309672179576173
21112,0,0.28685093885089286
21113,0,0.2860096673955756
21114,0,0.2966309094663428
21115,0,0.30137582894284365
21116,0,0.2881156152242988
21117,0,0.29235506840758974
21118,0,0.29107939200418964
21119,0,0.2919294784642682
21120,0,0.28938360479861336
21121,0,0.2944884678281435
21122,0,0.32663431299948503
21123,0,0.29023076631293243
21124,0,0.32708712575067506
21125,0,0.2996454107650213
21126,0,0.29023076631293243
21127,0,0.29835133522823626
21128,0,0.2864301182402063
21129,0,0.4166506172202183
21130,0,0.30923239664705965
21131,0,0.28769368775071447
21132,0,0.28558958671908674
21133,0,0.2860096673955756
21134,0,0.2860096673955756
21135,0,0.297920691253493
21136,0,0.538243190332278
21137,0,0.29534436255138896
21138,0,0.44744517773198456
21139,0,0.28558958671908674
21140,0,0.2864301182402063
21141,0,0.2860096673955756
21142,0,0.29023076631293243
21143,0,0.31364567184550257
21144,0,0.29023076631293243
21145,0,0.29835133522823626
21146,0,0.29107939200418964
21147,0,0.3709987000217176
21148,0,0.8952420892502219
21149,0,0.2864301182402063
21150,0,0.2860096673955756
21151,0,0.30398207403977
21152,0,0.28727212882327463
21153,0,0.29107939200418964
21154,0,0.2885379108328364
21155,0,0.28685093885089286
21156,0,0.29150425285256054
21157,0,0.3031119151543775
21158,0,0.28769368775071447
21159,0,0.29577285133133063
21160,0,0.5413106833398771
21161,0,0.3180929279499146
21162,0,0.3035468186919418
21163,0,0.28685093885089286
21164,0,0.36097074295642356
21165,0,0.2860096673955756
21166,0,0.28558958671908674
21167,0,0.2996454107650213
21168,0,0.28980700232207485
21169,0,0.30703867022525566
21170,0,0.28727212882327463
21171,0,0.2932073395507579
21172,0,0.9999923051352005
21173,0,0.32799371780653525
21174,0,0.29023076631293243
21175,0,0.40767558686650945
21176,0,0.31542052735124226
21177,0,0.2860096673955756
21178,0,0.39089405247568554
21179,0,0.28558958671908674
21180,0,0.2996454107650213
21181,0,0.2966309094663428
21182,0,0.29150425285256054
21183,0,0.32347370195013075
21184,0,0.34778765609798085
21185,0,0.3357511087886415
21186,0,0.3339176546538702
21187,0,0.2949162345669887
21188,0,0.2860096673955756
21189,0,0.2889605741628576
21190,0,0.2860096673955756
21191,0,0.28769368775071447
21192,0,0.2860096673955756
21193,0,0.29150425285256054
21194,0,0.2864301182402063
21195,0,0.3026773639205991
21196,0,0.2860096673955756
21197,0,0.2881156152242988
21198,0,0.28685093885089286
21199,0,0.2860096673955756
21200,0,0.3801686971126777
21201,0,0.2860096673955756
21202,0,0.2881156152242988
21203,0,0.28769368775071447
21204,0,0.38211041913899924
21205,0,0.294061062782579
21206,0,0.30007748224607617
21207,0,0.28727212882327463
21208,0,0.2860096673955756
21209,0,0.2889605741628576
21210,0,0.2889605741628576
21211,0,0.3180929279499146
21212,0,0.2885379108328364
21213,0,0.3198812206802813
21214,0,0.2944884678281435
21215,0,0.2864301182402063
21216,0,0.28727212882327463
21217,0,0.2860096673955756
21218,0,0.2860096673955756
21219,0,0.2936340198757334
21220,0,0.30137582894284365
21221,0,0.2885379108328364
21222,0,0.2889605741628576
21223,0,0.3571816870687665
21224,0,0.28685093885089286
21225,0,0.28558958671908674
21226,0,0.3389715745339429
21227,0,0.3149763056586037
21228,0,0.29150425285256054
21229,0,0.29023076631293243
21230,0,0.2944884678281435
21231,0,0.2889605741628576
21232,0,0.32572965712049634
21233,0,0.3118762535399359
21234,0,0.30703867022525566
21235,0,0.28685093885089286
21236,0,0.2974904053261464
21237,0,0.28685093885089286
21238,0,0.29023076631293243
21239,0,0.33300280245385405
21240,0,0.29835133522823626
21241,0,0.2949162345669887
21242,0,0.34081857952641476
21243,0,0.3005099094214391
21244,0,0.28769368775071447
21245,0,0.28558958671908674
21246,0,0.28980700232207485
21247,0,0.38211041913899924
21248,0,0.28685093885089286
21249,0,0.2936340198757334
21250,0,0.2860096673955756
21251,0,0.2881156152242988
21252,0,0.31320280616492474
21253,0,0.2864301182402063
21254,0,0.2860096673955756
21255,0,0.2860096673955756
21256,0,0.2889605741628576
21257,0,0.297920691253493
21258,0,0.2864301182402063
21259,0,0.2860096673955756
21260,0,0.28769368775071447
21261,0,0.2974904053261464
21262,0,0.28558958671908674
21263,0,0.30660096621653254
21264,0,0.29150425285256054
21265,0,0.29534436255138896
21266,0,0.294061062782579
21267,0,0.28558958671908674
21268,0,0.28938360479861336
21269,0,0.2885379108328364
21270,0,0.2864301182402063
21271,0,0.30398207403977
21272,0,0.29150425285256054
21273,0,0.3026773639205991
21274,0,0.2881156152242988
21275,0,0.2860096673955756
21276,0,0.29065489634859504
21277,0,0.2860096673955756
21278,0,0.5351727988494587
21279,0,0.31364567184550257
21280,0,0.2860096673955756
21281,0,0.29023076631293243
21282,0,0.2974904053261464
21283,0,0.3339176546538702
21284,0,0.2889605741628576
21285,0,0.28558958671908674
21286,0,0.28685093885089286
21287,0,0.2860096673955756
21288,0,0.28727212882327463
21289,0,0.28727212882327463
21290,0,0.399255247734718
21291,0,0.28769368775071447
21292,0,0.29107939200418964
21293,0,0.28727212882327463
21294,0,0.2860096673955756
21295,0,0.2864301182402063
21296,0,0.32347370195013075
21297,0,0.30879295890412234
21298,0,0.2864301182402063
21299,0,0.2864301182402063
21300,0,0.28727212882327463
21301,0,0.29107939200418964
21302,0,0.321674824463237
21303,0,0.3009426918136214
21304,0,0.29835133522823626
21305,0,0.2889605741628576
21306,0,0.3198812206802813
21307,0,0.294061062782579
21308,0,0.2860096673955756
21309,0,0.3118762535399359
21310,0,0.484299988000771
21311,0,0.2864301182402063
21312,0,0.2889605741628576
21313,0,0.3118762535399359
21314,0,0.28558958671908674
21315,0,0.28558958671908674
21316,0,0.2860096673955756
21317,0,0.2860096673955756
21318,0,0.2864301182402063
21319,0,0.31231809646946257
21320,0,0.31364567184550257
21321,0,0.2889605741628576
21322,0,0.28727212882327463
21323,0,0.2864301182402063
21324,0,0.28558958671908674
21325,0,0.2860096673955756
21326,0,0.2860096673955756
21327,0,0.2889605741628576
21328,0,0.32077736101090437
21329,0,0.28980700232207485
21330,0,0.28769368775071447
21331,0,0.2919294784642682
21332,0,0.32077736101090437
21333,0,0.29534436255138896
21334,0,0.32935601299709444
21335,0,0.2864301182402063
21336,0,0.29065489634859504
21337,0,0.2936340198757334
21338,0,0.2881156152242988
21339,0,0.3026773639205991
21340,0,0.2932073395507579
21341,0,0.3031119151543775
21342,0,0.2919294784642682
21343,0,0.2860096673955756
21344,0,0.39236506192511905
21345,0,0.2860096673955756
21346,0,0.29107939200418964
21347,0,0.29235506840758974
21348,0,0.29278102224851726
21349,0,0.297920691253493
21350,0,0.28685093885089286
21351,0,0.2860096673955756
21352,0,0.32844749587651917
21353,0,0.39138417009108106
21354,0,0.28769368775071447
21355,0,0.28727212882327463
21356,0,0.2889605741628576
21357,0,0.28938360479861336
21358,0,0.2881156152242988
21359,0,0.28980700232207485
21360,0,0.2992136954534728
21361,0,0.28938360479861336
21362,0,0.2881156152242988
21363,0,0.2860096673955756
21364,0,0.3109935942135783
21365,0,0.30572660358313597
21366,0,0.32663431299948503
21367,0,0.28685093885089286
21368,0,0.28769368775071447
21369,0,0.2860096673955756
21370,0,0.3074767220136437
21371,0,0.28769368775071447
21372,0,0.29107939200418964
21373,0,0.2889605741628576
21374,0,0.3052899459752695
21375,0,0.29150425285256054
21376,0,0.2881156152242988
21377,0,0.3035468186919418
21378,0,0.344062474853866
21379,0,0.2881156152242988
21380,0,0.28685093885089286
21381,0,0.2864301182402063
21382,0,0.28685093885089286
21383,0,0.30485363818068056
21384,0,0.2860096673955756
21385,0,0.42015623140089836
21386,0,0.3252778152139327
21387,0,0.2860096673955756
21388,0,0.28685093885089286
21389,0,0.2860096673955756
21390,0,0.28558958671908674
21391,0,0.29107939200418964
21392,0,0.2860096673955756
21393,0,0.30791512106757285
21394,0,0.28727212882327463
21395,0,0.28938360479861336
21396,0,0.28558958671908674
21397,0,0.2860096673955756
21398,0,0.28769368775071447
21399,0,0.32708712575067506
21400,0,0.28685093885089286
21401,0,0.2864301182402063
21402,0,0.29235506840758974
21403,0,0.2996454107650213
21404,0,0.2919294784642682
21405,0,0.3052899459752695
21406,0,0.2885379108328364
21407,0,0.3666868005699492
21408,0,0.3403563721745892
21409,0,0.294061062782579
21410,0,0.29065489634859504
21411,0,0.29150425285256054
21412,0,0.33804990320686723
21413,0,0.294061062782579
21414,0,0.29235506840758974
21415,0,0.2860096673955756
21416,0,0.2889605741628576
21417,0,0.29577285133133063
21418,0,0.2881156152242988
21419,0,0.3225736063505915
21420,0,0.29023076631293243
21421,0,0.28558958671908674
21422,0,0.5443750484591247
21423,0,0.2864301182402063
21424,0,0.2885379108328364
21425,0,0.29023076631293243
21426,0,0.3289015944810176
21427,0,0.310552778888416
21428,0,0.28727212882327463
21429,0,0.2864301182402063
21430,0,0.2860096673955756
21431,0,0.3362102497115482
21432,0,0.28938360479861336
21433,0,0.2864301182402063
21434,0,0.34918944434588556
21435,0,0.29278102224851726
21436,0,0.28769368775071447
21437,0,0.3371294598230495
21438,0,0.4786482444434727
21439,0,0.29065489634859504
21440,0,0.35670929709150134
21441,0,0.28685093885089286
21442,0,0.2936340198757334
21443,0,0.3035468186919418
21444,0,0.2860096673955756
21445,0,0.2860096673955756
21446,0,0.2966309094663428
21447,0,0.3052899459752695
21448,0,0.3052899459752695
21449,0,0.28558958671908674
21450,0,0.3114347526089826
21451,0,0.2885379108328364
21452,0,0.2881156152242988
21453,0,0.2860096673955756
21454,0,0.30485363818068056
21455,0,0.28769368775071447
21456,0,0.2860096673955756
21457,0,0.39138417009108106
21458,0,0.28685093885089286
21459,0,0.3289015944810176
21460,0,0.28685093885089286
21461,0,0.2885379108328364
21462,0,0.3031119151543775
21463,0,0.2970604779099437
21464,0,0.2881156152242988
21465,0,0.28558958671908674
21466,0,0.28769368775071447
21467,0,0.28685093885089286
21468,0,0.35670929709150134
21469,0,0.31764668894090664
21470,0,0.3167552159210535
21471,0,0.32708712575067506
21472,0,0.32572965712049634
21473,0,0.2860096673955756
21474,0,0.30879295890412234
21475,0,0.2860096673955756
21476,0,0.3198812206802813
21477,0,0.3005099094214391
21478,0,0.2864301182402063
21479,0,0.38795799898778827
21480,0,0.2949162345669887
21481,0,0.28685093885089286
21482,0,0.29278102224851726
21483,0,0.29278102224851726
21484,0,0.2860096673955756
21485,0,0.2860096673955756
21486,0,0.28685093885089286
21487,0,0.2889605741628576
21488,0,0.4454107796971267
21489,0,0.3158650866645654
21490,0,0.2996454107650213
21491,0,0.29023076631293243
21492,0,0.2864301182402063
21493,0,0.2864301182402063
21494,0,0.28685093885089286
21495,0,0.2860096673955756
21496,0,0.28727212882327463
21497,0,0.28685093885089286
21498,0,0.2962017004545121
21499,0,0.28685093885089286
21500,0,0.28685093885089286
21501,0,0.2864301182402063
21502,0,0.28769368775071447
21503,0,0.41915378879660886
21504,0,0.3074767220136437
21505,0,0.3543515401726781
21506,0,0.30180932032703606
21507,0,0.2881156152242988
21508,0,0.2860096673955756
21509,0,0.2881156152242988
21510,0,0.2860096673955756
21511,0,0.2864301182402063
21512,0,0.2860096673955756
21513,0,0.28769368775071447
21514,0,0.2860096673955756
21515,0,0.28558958671908674
21516,0,0.3614456054913687
21517,0,0.30791512106757285
21518,0,0.2864301182402063
21519,0,0.2864301182402063
21520,0,0.2889605741628576
21521,0,0.2936340198757334
21522,0,0.28558958671908674
21523,0,0.2860096673955756
21524,0,0.3118762535399359
21525,0,0.2966309094663428
21526,0,0.2962017004545121
21527,0,0.2889605741628576
21528,0,0.35670929709150134
21529,0,0.3109935942135783
21530,0,0.2881156152242988
21531,0,0.28685093885089286
21532,0,0.2864301182402063
21533,0,0.2864301182402063
21534,0,0.3189864081218636
21535,0,0.2970604779099437
21536,0,0.28938360479861336
21537,0,0.29534436255138896
21538,0,0.3230234902329263
21539,0,0.2974904053261464
21540,0,0.30007748224607617
21541,0,0.32844749587651917
21542,0,0.28685093885089286
21543,0,0.2889605741628576
21544,0,0.29150425285256054
21545,0,0.2992136954534728
21546,0,0.28685093885089286
21547,0,0.3445270864701711
21548,0,0.28727212882327463
21549,0,0.29278102224851726
21550,0,0.2962017004545121
21551,0,0.3850300583070334
21552,0,0.28685093885089286
21553,0,0.3035468186919418
21554,0,0.28727212882327463
21555,0,0.2860096673955756
21556,0,0.28558958671908674
21557,0,0.2864301182402063
21558,0,0.3307211817519354
21559,0,0.2885379108328364
21560,0,0.2860096673955756
21561,0,0.28727212882327463
21562,0,0.2881156152242988
21563,0,0.3557653534787258
21564,0,0.2860096673955756
21565,0,0.28558958671908674
21566,0,0.2936340198757334
21567,0,0.3031119151543775
21568,0,0.28685093885089286
21569,0,0.3261818232521789
21570,0,0.35623718564393586
21571,0,0.2860096673955756
21572,0,0.3595477884130325
21573,0,0.2932073395507579
21574,0,0.2860096673955756
21575,0,0.3031119151543775
21576,0,0.3052899459752695
21577,0,0.29023076631293243
21578,0,0.33346007177403014
21579,0,0.3403563721745892
21580,0,0.28558958671908674
21581,0,0.309672179576173
21582,0,0.3695590760210181
21583,0,0.294061062782579
21584,0,0.2864301182402063
21585,0,0.3571816870687665
21586,0,0.2881156152242988
21587,0,0.28727212882327463
21588,0,0.2860096673955756
21589,0,0.29235506840758974
21590,0,0.2860096673955756
21591,0,0.29107939200418964
21592,0,0.2860096673955756
21593,0,0.32572965712049634
21594,0,0.2860096673955756
21595,0,0.2889605741628576
21596,0,0.2881156152242988
21597,0,0.2860096673955756
21598,0,0.2962017004545121
21599,0,0.2860096673955756
21600,0,0.3074767220136437
21601,0,0.2889605741628576
21602,0,0.2936340198757334
21603,0,0.2860096673955756
21604,0,0.28685093885089286
21605,0,0.28558958671908674
21606,0,0.33346007177403014
21607,0,0.2860096673955756
21608,0,0.28769368775071447
21609,0,0.28558958671908674
21610,0,0.28769368775071447
21611,0,0.2881156152242988
21612,0,0.29150425285256054
21613,0,0.28685093885089286
21614,0,0.2860096673955756
21615,0,0.29278102224851726
21616,0,0.2919294784642682
21617,0,0.2996454107650213
21618,0,0.2864301182402063
21619,0,0.2860096673955756
21620,0,0.2860096673955756
21621,0,0.28685093885089286
21622,0,0.33346007177403014
21623,0,0.28769368775071447
21624,0,0.3189864081218636
21625,0,0.3230234902329263
21626,0,0.29878233678433863
21627,0,0.28727212882327463
21628,0,0.2889605741628576
21629,0,0.28769368775071447
21630,0,0.3118762535399359
21631,0,0.39531292580893473
21632,0,0.2864301182402063
21633,0,0.28558958671908674
21634,0,0.30572660358313597
21635,0,0.30137582894284365
21636,0,0.29577285133133063
21637,0,0.32392424090620914
21638,0,0.2974904053261464
21639,0,0.28938360479861336
21640,0,0.28685093885089286
21641,0,0.3101123071659055
21642,0,0.310552778888416
21643,0,0.2864301182402063
21644,0,0.28980700232207485
21645,0,0.28558958671908674
21646,0,0.3026773639205991
21647,0,0.321674824463237
21648,0,0.3275402608917663
21649,0,0.6188369136710212
21650,0,0.30007748224607617
21651,0,0.28558958671908674
21652,0,0.2860096673955756
21653,0,0.2936340198757334
21654,0,0.310552778888416
21655,0,0.34174390235871493
21656,0,0.29065489634859504
21657,0,0.28685093885089286
21658,0,0.3101123071659055
21659,0,0.2881156152242988
21660,0,0.28769368775071447
21661,0,0.28769368775071447
21662,0,0.2966309094663428
21663,0,0.28727212882327463
21664,0,0.2932073395507579
21665,0,0.29065489634859504
21666,0,0.32708712575067506
21667,0,0.2885379108328364
21668,0,0.28727212882327463
21669,0,0.2885379108328364
21670,0,0.2860096673955756
21671,0,0.2864301182402063
21672,0,0.3289015944810176
21673,0,0.28727212882327463
21674,0,0.3389715745339429
21675,0,0.2860096673955756
21676,0,0.30923239664705965
21677,0,0.297920691253493
21678,0,0.35907401714938103
21679,0,0.3022431654818382
21680,0,0.28769368775071447
21681,0,0.2860096673955756
21682,0,0.2889605741628576
21683,0,0.2885379108328364
21684,0,0.28685093885089286
21685,0,0.28769368775071447
21686,0,0.3515315548573382
21687,0,0.2944884678281435
21688,0,0.3357511087886415
21689,0,0.29150425285256054
21690,0,0.28685093885089286
21691,0,0.310552778888416
21692,0,0.30616361049931
21693,0,0.29577285133133063
21694,0,0.3118762535399359
21695,0,0.2860096673955756
21696,0,0.3681217689573506
21697,0,0.32482629813973724
21698,0,0.29065489634859504
21699,0,0.3320892070710335
21700,0,0.3101123071659055
21701,0,0.28558958671908674
21702,0,0.28727212882327463
21703,0,0.3320892070710335
21704,0,0.2860096673955756
21705,0,0.28558958671908674
21706,0,0.29065489634859504
21707,0,0.28727212882327463
21708,0,0.2889605741628576
21709,0,0.28727212882327463
21710,0,0.3198812206802813
21711,0,0.28980700232207485
21712,0,0.28558958671908674
21713,0,0.2949162345669887
21714,0,0.28938360479861336
21715,0,0.2860096673955756
21716,0,0.2992136954534728
21717,0,0.2860096673955756
21718,0,0.28727212882327463
21719,0,0.31853950120060526
21720,0,0.29023076631293243
21721,0,0.2970604779099437
21722,0,0.2936340198757334
21723,0,0.35860052062119385
21724,0,0.2889605741628576
21725,0,0.2864301182402063
21726,0,0.28980700232207485
21727,0,0.3557653534787258
21728,0,0.28558958671908674
21729,0,0.2919294784642682
21730,0,0.28727212882327463
21731,0,0.3009426918136214
21732,0,0.2860096673955756
21733,0,0.2864301182402063
21734,0,0.3149763056586037
21735,0,0.28769368775071447
21736,0,0.28685093885089286
21737,0,0.2936340198757334
21738,0,0.32799371780653525
21739,0,0.2864301182402063
21740,0,0.2881156152242988
21741,0,0.2881156152242988
21742,0,0.28685093885089286
21743,0,0.29534436255138896
21744,0,0.2864301182402063
21745,0,0.28727212882327463
21746,0,0.28727212882327463
21747,0,0.3801686971126777
21748,0,0.2974904053261464
21749,0,0.2974904053261464
21750,0,0.2860096673955756
21751,0,0.2974904053261464
21752,0,0.30137582894284365
21753,0,0.39876173147698324
21754,0,0.2889605741628576
21755,0,0.2860096673955756
21756,0,0.28558958671908674
21757,0,0.32077736101090437
21758,0,0.28685093885089286
21759,0,0.2932073395507579
21760,0,0.2881156152242988
21761,0,0.34499199550270293
21762,0,0.2889605741628576
21763,0,0.28769368775071447
21764,0,0.2881156152242988
21765,0,0.29235506840758974
21766,0,0.9870436036530635
21767,0,0.2889605741628576
21768,0,0.31630998304108876
21769,0,0.28769368775071447
21770,0,0.28558958671908674
21771,0,0.30616361049931
21772,0,0.2860096673955756
21773,0,0.369079715152198
21774,0,0.30835386687063177
21775,0,0.28558958671908674
21776,0,0.2944884678281435
21777,0,0.3320892070710335
21778,0,0.2860096673955756
21779,0,0.2936340198757334
21780,0,0.28558958671908674
21781,0,0.2885379108328364
21782,0,0.2864301182402063
21783,0,0.2860096673955756
21784,0,0.3557653534787258
21785,0,0.30007748224607617
21786,0,0.29107939200418964
21787,0,0.2885379108328364
21788,0,0.30923239664705965
21789,0,0.2860096673955756
21790,0,0.32032912516387446
21791,0,0.3515315548573382
21792,0,0.32799371780653525
21793,0,0.35247041101517673
21794,0,0.30398207403977
21795,0,0.28938360479861336
21796,0,0.2860096673955756
21797,0,0.2936340198757334
21798,0,0.2996454107650213
21799,0,0.2864301182402063
21800,0,0.47197606395026587
21801,0,0.28685093885089286
21802,0,0.31764668894090664
21803,0,0.2864301182402063
21804,0,0.2974904053261464
21805,0,0.29235506840758974
21806,0,0.2860096673955756
21807,0,0.2889605741628576
21808,0,0.3172007847424276
21809,0,0.2860096673955756
21810,0,0.2949162345669887
21811,0,0.32392424090620914
21812,0,0.2860096673955756
21813,0,0.28980700232207485
21814,0,0.2860096673955756
21815,0,0.28769368775071447
21816,0,0.30703867022525566
21817,0,0.2864301182402063
21818,0,0.2881156152242988
21819,0,0.3796838624636459
21820,0,0.29023076631293243
21821,0,0.352000839954973
21822,0,0.28938360479861336
21823,0,0.2919294784642682
21824,0,0.31764668894090664
21825,0,0.2885379108328364
21826,0,0.29235506840758974
21827,0,0.28558958671908674
21828,0,0.29023076631293243
21829,0,0.2992136954534728
21830,0,0.2860096673955756
21831,0,0.28980700232207485
21832,0,0.2881156152242988
21833,0,0.2881156152242988
21834,0,0.2992136954534728
21835,0,0.2932073395507579
21836,0,0.29235506840758974
21837,0,0.5636954119558805
21838,0,0.2919294784642682
21839,0,0.28685093885089286
21840,0,0.28980700232207485
21841,0,0.3298107507995796
21842,0,0.29150425285256054
21843,0,0.30879295890412234
21844,0,0.294061062782579
21845,0,0.3212259276389272
21846,0,0.2864301182402063
21847,0,0.29107939200418964
21848,0,0.2936340198757334
21849,0,0.2881156152242988
21850,0,0.28685093885089286
21851,0,0.2860096673955756
21852,0,0.30703867022525566
21853,0,0.29235506840758974
21854,0,0.28558958671908674
21855,0,0.2936340198757334
21856,0,0.3031119151543775
21857,0,0.2919294784642682
21858,0,0.32799371780653525
21859,0,0.29065489634859504
21860,0,0.2944884678281435
21861,0,0.2860096673955756
21862,0,0.4216611286726973
21863,0,0.28938360479861336
21864,0,0.2860096673955756
21865,0,0.28769368775071447
21866,0,0.29278102224851726
21867,0,0.28685093885089286
21868,0,0.2881156152242988
21869,0,0.31630998304108876
21870,0,0.28685093885089286
21871,0,0.2949162345669887
21872,0,0.2932073395507579
21873,0,0.2932073395507579
21874,0,0.29534436255138896
21875,0,0.31320280616492474
21876,0,0.28980700232207485
21877,0,0.28769368775071447
21878,0,0.28769368775071447
21879,0,0.28685093885089286
21880,0,0.28727212882327463
21881,0,0.2936340198757334
21882,0,0.2885379108328364
21883,0,0.32347370195013075
21884,0,0.2860096673955756
21885,0,0.2860096673955756
21886,0,0.3298107507995796
21887,0,0.34918944434588556
21888,0,0.2944884678281435
21889,0,0.31630998304108876
21890,0,0.28558958671908674
21891,0,0.2864301182402063
21892,0,0.28685093885089286
21893,0,0.29023076631293243
21894,0,0.4297111933370028
21895,0,0.2860096673955756
21896,0,0.28685093885089286
21897,0,0.3022431654818382
21898,0,0.3044176807020502
21899,0,0.38600512541489607
21900,0,0.2949162345669887
21901,0,0.2919294784642682
21902,0,0.2970604779099437
21903,0,0.2889605741628576
21904,0,0.29878233678433863
21905,0,0.2860096673955756
21906,0,0.29023076631293243
21907,0,0.28558958671908674
21908,0,0.30137582894284365
21909,0,0.3366697002765647
21910,0,0.29023076631293243
21911,0,0.28769368775071447
21912,0,0.2864301182402063
21913,0,0.2864301182402063
21914,0,0.2860096673955756
21915,0,0.28685093885089286
21916,0,0.2932073395507579
21917,0,0.2944884678281435
21918,0,0.2864301182402063
21919,0,0.28558958671908674
21920,0,0.3348337585007178
21921,0,0.2966309094663428
21922,0,0.28685093885089286
21923,0,0.29278102224851726
21924,0,0.28938360479861336
21925,0,0.2860096673955756
21926,0,0.28727212882327463
21927,0,0.2966309094663428
21928,0,0.3496572886962953
21929,0,0.2949162345669887
21930,0,0.2860096673955756
21931,0,0.2864301182402063
21932,0,0.3158650866645654
21933,0,0.2949162345669887
21934,0,0.30616361049931
21935,0,0.28769368775071447
21936,0,0.30703867022525566
21937,0,0.37484885757432707
21938,0,0.2864301182402063
21939,0,0.2881156152242988
21940,0,0.29150425285256054
21941,0,0.28938360479861336
21942,0,0.3044176807020502
21943,0,0.2962017004545121
21944,0,0.2860096673955756
21945,0,0.28727212882327463
21946,0,0.29577285133133063
21947,0,0.34732097733962247
21948,0,0.28727212882327463
21949,0,0.2860096673955756
21950,0,0.28980700232207485
21951,0,0.28769368775071447
21952,0,0.2860096673955756
21953,0,0.29577285133133063
21954,0,0.29065489634859504
21955,0,0.2864301182402063
21956,0,0.30137582894284365
21957,0,0.2864301182402063
21958,0,0.29235506840758974
21959,0,0.32032912516387446
21960,0,0.2889605741628576
21961,0,0.30137582894284365
21962,0,0.2992136954534728
21963,0,0.28769368775071447
21964,0,0.2944884678281435
21965,0,0.28980700232207485
21966,0,0.3230234902329263
21967,0,0.28558958671908674
21968,0,0.2860096673955756
21969,0,0.2864301182402063
21970,0,0.2864301182402063
21971,0,0.38162463282350456
21972,0,0.28685093885089286
21973,0,0.30879295890412234
21974,0,0.2966309094663428
21975,0,0.28727212882327463
21976,0,0.2860096673955756
21977,0,0.2889605741628576
21978,0,0.2919294784642682
21979,0,0.2860096673955756
21980,0,0.30398207403977
21981,0,0.28727212882327463
21982,0,0.2860096673955756
21983,0,0.29023076631293243
21984,0,0.294061062782579
21985,0,0.2860096673955756
21986,0,0.2860096673955756
21987,0,0.29878233678433863
21988,0,0.29023076631293243
21989,0,0.2944884678281435
21990,0,0.31764668894090664
21991,0,0.2864301182402063
21992,0,0.2860096673955756
21993,0,0.28727212882327463
21994,0,0.28938360479861336
21995,0,0.28769368775071447
21996,0,0.2860096673955756
21997,0,0.2860096673955756
21998,0,0.2860096673955756
21999,0,0.2889605741628576
22000,0,0.2860096673955756
22001,0,0.29534436255138896
22002,0,0.3496572886962953
22003,0,0.2881156152242988
22004,0,0.29150425285256054
22005,0,0.3022431654818382
22006,0,0.3149763056586037
22007,0,0.28980700232207485
22008,0,0.309672179576173
22009,0,0.2962017004545121
22010,0,0.2860096673955756
22011,0,0.28685093885089286
22012,0,0.2919294784642682
22013,0,0.3180929279499146
22014,0,0.30485363818068056
22015,0,0.2860096673955756
22016,0,0.3145324221418586
22017,0,0.2889605741628576
22018,0,0.2860096673955756
22019,0,0.2889605741628576
22020,0,0.3031119151543775
22021,0,0.28727212882327463
22022,0,0.28685093885089286
22023,0,0.3167552159210535
22024,0,0.2864301182402063
22025,0,0.309672179576173
22026,0,0.2889605741628576
22027,0,0.2860096673955756
22028,0,0.2889605741628576
22029,0,0.29150425285256054
22030,0,0.3212259276389272
22031,0,0.28685093885089286
22032,0,0.2864301182402063
22033,0,0.28727212882327463
22034,0,0.28685093885089286
22035,0,0.2860096673955756
22036,0,0.28938360479861336
22037,0,0.294061062782579
22038,0,0.28727212882327463
22039,0,0.28685093885089286
22040,0,0.2860096673955756
22041,0,0.28727212882327463
22042,0,0.2860096673955756
22043,0,0.28769368775071447
22044,0,0.3366697002765647
22045,0,0.30398207403977
22046,0,0.2919294784642682
22047,0,0.28769368775071447
22048,0,0.30485363818068056
22049,0,0.28727212882327463
22050,0,0.2996454107650213
22051,0,0.3044176807020502
22052,0,0.28769368775071447
22053,0,0.28938360479861336
22054,0,0.31320280616492474
22055,0,0.2864301182402063
22056,0,0.29235506840758974
22057,0,0.28938360479861336
22058,0,0.28685093885089286
22059,0,0.35529380134645455
22060,0,0.2944884678281435
22061,0,0.32935601299709444
22062,0,0.32935601299709444
22063,0,0.2881156152242988
22064,0,0.2885379108328364
22065,0,0.2974904053261464
22066,0,0.2864301182402063
22067,0,0.29107939200418964
22068,0,0.30703867022525566
22069,0,0.2932073395507579
22070,0,0.29065489634859504
22071,0,0.29065489634859504
22072,0,0.2992136954534728
22073,0,0.2889605741628576
22074,0,0.294061062782579
22075,0,0.28685093885089286
22076,0,0.2949162345669887
22077,0,0.3026773639205991
22078,0,0.28727212882327463
22079,0,0.31276028085830504
22080,0,0.2932073395507579
22081,0,0.2864301182402063
22082,0,0.3714790857832494
22083,0,0.436785777202939
22084,0,0.28558958671908674
22085,0,0.4271913431623115
22086,0,0.3835691893303719
22087,0,0.28980700232207485
22088,0,0.2936340198757334
22089,0,0.3022431654818382
22090,0,0.2944884678281435
22091,0,0.2932073395507579
22092,0,0.2932073395507579
22093,0,0.2864301182402063
22094,0,0.2860096673955756
22095,0,0.3709987000217176
22096,0,0.30835386687063177
22097,0,0.294061062782579
22098,0,0.28685093885089286
22099,0,0.28685093885089286
22100,0,0.28938360479861336
22101,0,0.2974904053261464
22102,0,0.344062474853866
22103,0,0.2860096673955756
22104,0,0.2860096673955756
22105,0,0.294061062782579
22106,0,0.29023076631293243
22107,0,0.29150425285256054
22108,0,0.29107939200418964
22109,0,0.3180929279499146
22110,0,0.3172007847424276
22111,0,0.48275814407816314
22112,0,0.29107939200418964
22113,0,0.3230234902329263
22114,0,0.2860096673955756
22115,0,0.294061062782579
22116,0,0.2996454107650213
22117,0,0.2860096673955756
22118,0,0.344062474853866
22119,0,0.3289015944810176
22120,0,0.33300280245385405
22121,0,0.28980700232207485
22122,0,0.3022431654818382
22123,0,0.29835133522823626
22124,0,0.28685093885089286
22125,0,0.28727212882327463
22126,0,0.28727212882327463
22127,0,0.2889605741628576
22128,0,0.28727212882327463
22129,0,0.363823965981376
22130,0,0.2864301182402063
22131,0,0.3052899459752695
22132,0,0.40073702096581637
22133,0,0.29235506840758974
22134,0,0.3557653534787258
22135,0,0.29835133522823626
22136,0,0.32708712575067506
22137,0,0.2864301182402063
22138,0,0.28727212882327463
22139,0,0.28685093885089286
22140,0,0.2860096673955756
22141,0,0.2864301182402063
22142,0,0.28727212882327463
22143,0,0.28727212882327463
22144,0,0.28685093885089286
22145,0,0.3212259276389272
22146,0,0.3595477884130325
22147,0,0.28685093885089286
22148,0,0.3031119151543775
22149,0,0.2860096673955756
22150,0,0.3026773639205991
22151,0,0.2860096673955756
22152,0,0.28727212882327463
22153,0,0.2860096673955756
22154,0,0.28727212882327463
22155,0,0.3005099094214391
22156,0,0.2966309094663428
22157,0,0.30007748224607617
22158,0,0.2860096673955756
22159,0,0.29150425285256054
22160,0,0.2860096673955756
22161,0,0.31542052735124226
22162,0,0.2860096673955756
22163,0,0.28685093885089286
22164,0,0.321674824463237
22165,0,0.29878233678433863
22166,0,0.28727212882327463
22167,0,0.2860096673955756
22168,0,0.28727212882327463
22169,0,0.2860096673955756
22170,0,0.2860096673955756
22171,0,0.344062474853866
22172,0,0.28685093885089286
22173,0,0.2860096673955756
22174,0,0.29534436255138896
22175,0,0.3114347526089826
22176,0,0.2860096673955756
22177,0,0.506932675966748
22178,0,0.28769368775071447
22179,0,0.30616361049931
22180,0,0.28727212882327463
22181,0,0.2885379108328364
22182,0,0.28558958671908674
22183,0,0.31364567184550257
22184,0,0.28769368775071447
22185,0,0.3005099094214391
22186,0,0.28685093885089286
22187,0,0.3348337585007178
22188,0,0.3289015944810176
22189,0,0.2860096673955756
22190,0,0.2885379108328364
22191,0,0.33851058571193443
22192,0,0.2889605741628576
22193,0,0.2885379108328364
22194,0,0.2932073395507579
22195,0,0.2860096673955756
22196,0,0.2881156152242988
22197,0,0.2864301182402063
22198,0,0.31231809646946257
22199,0,0.38600512541489607
22200,0,0.3362102497115482
22201,0,0.30485363818068056
22202,0,0.3005099094214391
22203,0,0.28727212882327463
22204,0,0.309672179576173
22205,0,0.28727212882327463
22206,0,0.2919294784642682
22207,0,0.2944884678281435
22208,0,0.2889605741628576
22209,0,0.28685093885089286
22210,0,0.2962017004545121
22211,0,0.29534436255138896
22212,0,0.2860096673955756
22213,0,0.28769368775071447
22214,0,0.4853280518357643
22215,0,0.5992385408817223
22216,0,0.30835386687063177
22217,0,0.2864301182402063
22218,0,0.2860096673955756
22219,0,0.2932073395507579
22220,0,0.30137582894284365
22221,0,0.29278102224851726
22222,0,0.3031119151543775
22223,0,0.2860096673955756
22224,0,0.3005099094214391
22225,0,0.2864301182402063
22226,0,0.2992136954534728
22227,0,0.30485363818068056
22228,0,0.2860096673955756
22229,0,0.2860096673955756
22230,0,0.2860096673955756
22231,0,0.31408887735393964
22232,0,0.3109935942135783
22233,0,0.3375895276881623
22234,0,0.28769368775071447
22235,0,0.294061062782579
22236,0,0.2864301182402063
22237,0,0.2864301182402063
22238,0,0.2992136954534728
22239,0,0.29577285133133063
22240,0,0.28727212882327463
22241,0,0.2864301182402063
22242,0,0.2860096673955756
22243,0,0.28558958671908674
22244,0,0.3212259276389272
22245,0,0.28980700232207485
22246,0,0.29023076631293243
22247,0,0.28685093885089286
22248,0,0.2864301182402063
22249,0,0.28980700232207485
22250,0,0.28769368775071447
22251,0,0.29577285133133063
22252,0,0.45968620279307887
22253,0,0.2860096673955756
22254,0,0.6872178457973518
22255,0,0.2936340198757334
22256,0,0.2889605741628576
22257,0,0.3101123071659055
22258,0,0.28980700232207485
22259,0,0.3298107507995796
22260,0,0.3302658072610707
22261,0,0.2992136954534728
22262,0,0.38746944036017955
22263,0,0.2889605741628576
22264,0,0.28685093885089286
22265,0,0.28727212882327463
22266,0,0.28727212882327463
22267,0,0.2860096673955756
22268,0,0.29150425285256054
22269,0,0.2974904053261464
22270,0,0.2864301182402063
22271,0,0.2860096673955756
22272,0,0.29107939200418964
22273,0,0.29235506840758974
22274,0,0.3948210799462915
22275,0,0.29065489634859504
22276,0,0.3298107507995796
22277,0,0.29065489634859504
22278,0,0.4464277544161434
22279,0,0.3149763056586037
22280,0,0.28980700232207485
22281,0,0.2962017004545121
22282,0,0.29878233678433863
22283,0,0.28727212882327463
22284,0,0.28727212882327463
22285,0,0.29023076631293243
22286,0,0.32482629813973724
22287,0,0.3114347526089826
22288,0,0.3009426918136214
22289,0,0.3052899459752695
22290,0,0.28769368775071447
22291,0,0.28938360479861336
22292,0,0.2864301182402063
22293,0,0.2860096673955756
22294,0,0.29150425285256054
22295,0,0.4196549272206798
22296,0,0.3109935942135783
22297,0,0.28685093885089286
22298,0,0.2860096673955756
22299,0,0.2860096673955756
22300,0,0.3343755504459711
22301,0,0.38600512541489607
22302,0,0.2860096673955756
22303,0,0.3052899459752695
22304,0,0.2970604779099437
22305,0,0.3647771846024526
22306,0,0.2889605741628576
22307,0,0.2962017004545121
22308,0,0.29107939200418964
22309,0,0.3022431654818382
22310,0,0.2860096673955756
22311,0,0.2860096673955756
22312,0,0.28685093885089286
22313,0,0.3705185692658369
22314,0,0.3850300583070334
22315,0,0.29534436255138896
22316,0,0.321674824463237
22317,0,0.2860096673955756
22318,0,0.2860096673955756
22319,0,0.3172007847424276
22320,0,0.28938360479861336
22321,0,0.28727212882327463
22322,0,0.4032106692191489
22323,0,0.28558958671908674
22324,0,0.28558958671908674
22325,0,0.2919294784642682
22326,0,0.2885379108328364
22327,0,0.3252778152139327
22328,0,0.2864301182402063
22329,0,0.2864301182402063
22330,0,0.3158650866645654
22331,0,0.3398944684401582
22332,0,0.324375106502912
22333,0,0.30398207403977
22334,0,0.3189864081218636
22335,0,0.3298107507995796
22336,0,0.30180932032703606
22337,0,0.29534436255138896
22338,0,0.2932073395507579
22339,0,0.3302658072610707
22340,0,0.29065489634859504
22341,0,0.2919294784642682
22342,0,0.2864301182402063
22343,0,0.29878233678433863
22344,0,0.2992136954534728
22345,0,0.2889605741628576
22346,0,0.2864301182402063
22347,0,0.2885379108328364
22348,0,0.2860096673955756
22349,0,0.2864301182402063
22350,0,0.28727212882327463
22351,0,0.28727212882327463
22352,0,0.2864301182402063
22353,0,0.2864301182402063
22354,0,0.3230234902329263
22355,0,0.2936340198757334
22356,0,0.28769368775071447
22357,0,0.2881156152242988
22358,0,0.28685093885089286
22359,0,0.2860096673955756
22360,0,0.2860096673955756
22361,0,0.28727212882327463
22362,0,0.3009426918136214
22363,0,0.30879295890412234
22364,0,0.2860096673955756
22365,0,0.2864301182402063
22366,0,0.294061062782579
22367,0,0.3044176807020502
22368,0,0.30879295890412234
22369,0,0.2881156152242988
22370,0,0.3009426918136214
22371,0,0.29107939200418964
22372,0,0.31764668894090664
22373,0,0.3389715745339429
22374,0,0.29065489634859504
22375,0,0.3044176807020502
22376,0,0.33300280245385405
22377,0,0.3145324221418586
22378,0,0.28727212882327463
22379,0,0.294061062782579
22380,0,0.34638850008864513
22381,0,0.31764668894090664
22382,0,0.28727212882327463
22383,0,0.2864301182402063
22384,0,0.30485363818068056
22385,0,0.2974904053261464
22386,0,0.28558958671908674
22387,0,0.30660096621653254
22388,0,0.29023076631293243
22389,0,0.2996454107650213
22390,0,0.28727212882327463
22391,0,0.294061062782579
22392,0,0.29023076631293243
22393,0,0.29023076631293243
22394,0,0.28558958671908674
22395,0,0.31276028085830504
22396,0,0.2864301182402063
22397,0,0.2936340198757334
22398,0,0.2860096673955756
22399,0,0.2889605741628576
22400,0,0.297920691253493
22401,0,0.2885379108328364
22402,0,0.3894250235148134
22403,0,0.28938360479861336
22404,0,0.28727212882327463
22405,0,0.3581272995914331
22406,0,0.2885379108328364
22407,0,0.2860096673955756
22408,0,0.3515315548573382
22409,0,0.29878233678433863
22410,0,0.28769368775071447
22411,0,0.28938360479861336
22412,0,0.3009426918136214
22413,0,0.28938360479861336
22414,0,0.29107939200418964
22415,0,0.29534436255138896
22416,0,0.29235506840758974
22417,0,0.28938360479861336
22418,0,0.2864301182402063
22419,0,0.2864301182402063
22420,0,0.2864301182402063
22421,0,0.28938360479861336
22422,0,0.2919294784642682
22423,0,0.3289015944810176
22424,0,0.28769368775071447
22425,0,0.28727212882327463
22426,0,0.28685093885089286
22427,0,0.28769368775071447
22428,0,0.28727212882327463
22429,0,0.2864301182402063
22430,0,0.29107939200418964
22431,0,0.2932073395507579
22432,0,0.2919294784642682
22433,0,0.2881156152242988
22434,0,0.2885379108328364
22435,0,0.29235506840758974
22436,0,0.2860096673955756
22437,0,0.2860096673955756
22438,0,0.2864301182402063
22439,0,0.2881156152242988
22440,0,0.3114347526089826
22441,0,0.3114347526089826
22442,0,0.4591750833800868
22443,0,0.2992136954534728
22444,0,0.28727212882327463
22445,0,0.3275402608917663
22446,0,0.2864301182402063
22447,0,0.28727212882327463
22448,0,0.3009426918136214
22449,0,0.28727212882327463
22450,0,0.2860096673955756
22451,0,0.2881156152242988
22452,0,0.28727212882327463
22453,0,0.29023076631293243
22454,0,0.31408887735393964
22455,0,0.2932073395507579
22456,0,0.2949162345669887
22457,0,0.2996454107650213
22458,0,0.3052899459752695
22459,0,0.2860096673955756
22460,0,0.28727212882327463
22461,0,0.3149763056586037
22462,0,0.2860096673955756
22463,0,0.40767558686650945
22464,0,0.48275814407816314
22465,0,0.3198812206802813
22466,0,0.2919294784642682
22467,0,0.2889605741628576
22468,0,0.28980700232207485
22469,0,0.2864301182402063
22470,0,0.324375106502912
22471,0,0.294061062782579
22472,0,0.2864301182402063
22473,0,0.28769368775071447
22474,0,0.3035468186919418
22475,0,0.2881156152242988
22476,0,0.2889605741628576
22477,0,0.2970604779099437
22478,0,0.2860096673955756
22479,0,0.2860096673955756
22480,0,0.29107939200418964
22481,0,0.30660096621653254
22482,0,0.38454287022273914
22483,0,0.38893579144584883
22484,0,0.30923239664705965
22485,0,0.2881156152242988
22486,0,0.30137582894284365
22487,0,0.30660096621653254
22488,0,0.2889605741628576
22489,0,0.2936340198757334
22490,0,0.29065489634859504
22491,0,0.3009426918136214
22492,0,0.28769368775071447
22493,0,0.2889605741628576
22494,0,0.28685093885089286
22495,0,0.5125900322278872
22496,0,0.4683873416539555
22497,0,0.28769368775071447
22498,0,0.321674824463237
22499,0,0.29065489634859504
22500,0,0.2864301182402063
22501,0,0.28685093885089286
22502,0,0.3074767220136437
22503,0,0.30835386687063177
22504,0,0.28980700232207485
22505,0,0.28769368775071447
22506,0,0.2860096673955756
22507,0,0.28980700232207485
22508,0,0.28769368775071447
22509,0,0.28769368775071447
22510,0,0.3366697002765647
22511,0,0.28685093885089286
22512,0,0.28727212882327463
22513,0,0.2860096673955756
22514,0,0.29235506840758974
22515,0,0.31764668894090664
22516,0,0.2860096673955756
22517,0,0.2996454107650213
22518,0,0.2860096673955756
22519,0,0.294061062782579
22520,0,0.2860096673955756
22521,0,0.28938360479861336
22522,0,0.3145324221418586
22523,0,0.2974904053261464
22524,0,0.46122006569817503
22525,0,0.2860096673955756
22526,0,0.2860096673955756
22527,0,0.3005099094214391
22528,0,0.331176873640313
22529,0,0.29835133522823626
22530,0,0.28727212882327463
22531,0,0.331176873640313
22532,0,0.2864301182402063
22533,0,0.2860096673955756
22534,0,0.30835386687063177
22535,0,0.2860096673955756
22536,0,0.2860096673955756
22537,0,0.2881156152242988
22538,0,0.2889605741628576
22539,0,0.6256094556002642
22540,0,0.28980700232207485
22541,0,0.2885379108328364
22542,0,0.2944884678281435
22543,0,0.2864301182402063
22544,0,0.3362102497115482
22545,0,0.29235506840758974
22546,0,0.2889605741628576
22547,0,0.3118762535399359
22548,0,0.3005099094214391
22549,0,0.30791512106757285
22550,0,0.2864301182402063
22551,0,0.30703867022525566
22552,0,0.2860096673955756
22553,0,0.2860096673955756
22554,0,0.2919294784642682
22555,0,0.28769368775071447
22556,0,0.29150425285256054
22557,0,0.28727212882327463
22558,0,0.2860096673955756
22559,0,0.2919294784642682
22560,0,0.2974904053261464
22561,0,0.2864301182402063
22562,0,0.3026773639205991
22563,0,0.294061062782579
22564,0,0.3343755504459711
22565,0,0.2860096673955756
22566,0,0.29150425285256054
22567,0,0.29278102224851726
22568,0,0.3172007847424276
22569,0,0.2860096673955756
22570,0,0.294061062782579
22571,0,0.28769368775071447
22572,0,0.2885379108328364
22573,0,0.3357511087886415
22574,0,0.28727212882327463
22575,0,0.2860096673955756
22576,0,0.2885379108328364
22577,0,0.28685093885089286
22578,0,0.297920691253493
22579,0,0.310552778888416
22580,0,0.2966309094663428
22581,0,0.28558958671908674
22582,0,0.2860096673955756
22583,0,0.28558958671908674
22584,0,0.29107939200418964
22585,0,0.31630998304108876
22586,0,0.2919294784642682
22587,0,0.3320892070710335
22588,0,0.29107939200418964
22589,0,0.28727212882327463
22590,0,0.28769368775071447
22591,0,0.2860096673955756
22592,0,0.28769368775071447
22593,0,0.2864301182402063
22594,0,0.29235506840758974
22595,0,0.37823080216779725
22596,0,0.2881156152242988
22597,0,0.28558958671908674
22598,0,0.28938360479861336
22599,0,0.28727212882327463
22600,0,0.31276028085830504
22601,0,0.2936340198757334
22602,0,0.2885379108328364
22603,0,0.2860096673955756
22604,0,0.2860096673955756
22605,0,0.2881156152242988
22606,0,0.30703867022525566
22607,0,0.2860096673955756
22608,0,0.3026773639205991
22609,0,0.28980700232207485
22610,0,0.2860096673955756
22611,0,0.2881156152242988
22612,0,0.30703867022525566
22613,0,0.28685093885089286
22614,0,0.29150425285256054
22615,0,0.2919294784642682
22616,0,0.4403329254492961
22617,0,0.2932073395507579
22618,0,0.363823965981376
22619,0,0.2919294784642682
22620,0,0.28685093885089286
22621,0,0.29107939200418964
22622,0,0.28727212882327463
22623,0,0.28769368775071447
22624,0,0.28685093885089286
22625,0,0.3389715745339429
22626,0,0.28727212882327463
22627,0,0.29023076631293243
22628,0,0.28685093885089286
22629,0,0.2944884678281435
22630,0,0.2944884678281435
22631,0,0.2936340198757334
22632,0,0.29278102224851726
22633,0,0.29577285133133063
22634,0,0.2864301182402063
22635,0,0.33300280245385405
22636,0,0.2860096673955756
22637,0,0.2860096673955756
22638,0,0.28727212882327463
22639,0,0.31542052735124226
22640,0,0.28727212882327463
22641,0,0.3252778152139327
22642,0,0.2881156152242988
22643,0,0.30835386687063177
22644,0,0.28558958671908674
22645,0,0.2889605741628576
22646,0,0.4226652043007421
22647,0,0.35247041101517673
22648,0,0.29835133522823626
22649,0,0.3762967884684645
22650,0,0.28558958671908674
22651,0,0.28685093885089286
22652,0,0.2992136954534728
22653,0,0.2919294784642682
22654,0,0.28685093885089286
22655,0,0.28685093885089286
22656,0,0.29150425285256054
22657,0,0.28727212882327463
22658,0,0.2864301182402063
22659,0,0.352000839954973
22660,0,0.2881156152242988
22661,0,0.3403563721745892
22662,0,0.30007748224607617
22663,0,0.32663431299948503
22664,0,0.2860096673955756
22665,0,0.28685093885089286
22666,0,0.29235506840758974
22667,0,0.2860096673955756
22668,0,0.2885379108328364
22669,0,0.2966309094663428
22670,0,0.2860096673955756
22671,0,0.28938360479861336
22672,0,0.2860096673955756
22673,0,0.3022431654818382
22674,0,0.28769368775071447
22675,0,0.2860096673955756
22676,0,0.2860096673955756
22677,0,0.2864301182402063
22678,0,0.28980700232207485
22679,0,0.2885379108328364
22680,0,0.30835386687063177
22681,0,0.31408887735393964
22682,0,0.30007748224607617
22683,0,0.30616361049931
22684,0,0.2949162345669887
22685,0,0.2881156152242988
22686,0,0.2860096673955756
22687,0,0.3114347526089826
22688,0,0.297920691253493
22689,0,0.28980700232207485
22690,0,0.2860096673955756
22691,0,0.2970604779099437
22692,0,0.3496572886962953
22693,0,0.28685093885089286
22694,0,0.28727212882327463
22695,0,0.2860096673955756
22696,0,0.29065489634859504
22697,0,0.2860096673955756
22698,0,0.31542052735124226
22699,0,0.3515315548573382
22700,0,0.2860096673955756
22701,0,0.2889605741628576
22702,0,0.2932073395507579
22703,0,0.28769368775071447
22704,0,0.2885379108328364
22705,0,0.32077736101090437
22706,0,0.2992136954534728
22707,0,0.2864301182402063
22708,0,0.2860096673955756
22709,0,0.294061062782579
22710,0,0.3031119151543775
22711,0,0.28769368775071447
22712,0,0.2864301182402063
22713,0,0.3149763056586037
22714,0,0.2881156152242988
22715,0,0.28685093885089286
22716,0,0.29835133522823626
22717,0,0.2885379108328364
22718,0,0.28685093885089286
22719,0,0.2966309094663428
22720,0,0.33346007177403014
22721,0,0.30791512106757285
22722,0,0.3496572886962953
22723,0,0.3194336481403056
22724,0,0.28685093885089286
22725,0,0.29534436255138896
22726,0,0.28980700232207485
22727,0,0.28685093885089286
22728,0,0.28727212882327463
22729,0,0.28938360479861336
22730,0,0.28727212882327463
22731,0,0.3375895276881623
22732,0,0.297920691253493
22733,0,0.31853950120060526
22734,0,0.29278102224851726
22735,0,0.2860096673955756
22736,0,0.3194336481403056
22737,0,0.297920691253493
22738,0,0.32392424090620914
22739,0,0.28980700232207485
22740,0,0.2864301182402063
22741,0,0.28727212882327463
22742,0,0.2864301182402063
22743,0,0.2881156152242988
22744,0,0.28727212882327463
22745,0,0.2881156152242988
22746,0,0.3212259276389272
22747,0,0.4515191901991664
22748,0,0.2864301182402063
22749,0,0.28685093885089286
22750,0,0.2966309094663428
22751,0,0.2864301182402063
22752,0,0.2864301182402063
22753,0,0.29235506840758974
22754,0,0.2885379108328364
22755,0,0.31320280616492474
22756,0,0.4899557503172093
22757,0,0.29534436255138896
22758,0,0.2992136954534728
22759,0,0.2860096673955756
22760,0,0.28938360479861336
22761,0,0.29278102224851726
22762,0,0.2860096673955756
22763,0,0.2889605741628576
22764,0,0.28938360479861336
22765,0,0.2864301182402063
22766,0,0.35059384547475586
22767,0,0.2864301182402063
22768,0,0.2864301182402063
22769,0,0.2864301182402063
22770,0,0.31276028085830504
22771,0,0.29150425285256054
22772,0,0.2864301182402063
22773,0,0.3753312538812629
22774,0,0.2881156152242988
22775,0,0.310552778888416
22776,0,0.28727212882327463
22777,0,0.2860096673955756
22778,0,0.28938360479861336
22779,0,0.2885379108328364
22780,0,0.2860096673955756
22781,0,0.2932073395507579
22782,0,0.29835133522823626
22783,0,0.30485363818068056
22784,0,0.28727212882327463
22785,0,0.2860096673955756
22786,0,0.28685093885089286
22787,0,0.3101123071659055
22788,0,0.2992136954534728
22789,0,0.29235506840758974
22790,0,0.2949162345669887
22791,0,0.324375106502912
22792,0,0.28558958671908674
22793,0,0.30616361049931
22794,0,0.28938360479861336
22795,0,0.3194336481403056
22796,0,0.3643004421876912
22797,0,0.2919294784642682
22798,0,0.28558958671908674
22799,0,0.28558958671908674
22800,0,0.2889605741628576
22801,0,0.2860096673955756
22802,0,0.2860096673955756
22803,0,0.2919294784642682
22804,0,0.3005099094214391
22805,0,0.2944884678281435
22806,0,0.3791992678586295
22807,0,0.28769368775071447
22808,0,0.3052899459752695
22809,0,0.28558958671908674
22810,0,0.2881156152242988
22811,0,0.2881156152242988
22812,0,0.2881156152242988
22813,0,0.3212259276389272
22814,0,0.29235506840758974
22815,0,0.3158650866645654
22816,0,0.2885379108328364
22817,0,0.29150425285256054
22818,0,0.28727212882327463
22819,0,0.28558958671908674
22820,0,0.28685093885089286
22821,0,0.28938360479861336
22822,0,0.7393012026816453
22823,0,0.3026773639205991
22824,0,0.3252778152139327
22825,0,0.30007748224607617
22826,0,0.29835133522823626
22827,0,0.39138417009108106
22828,0,0.3009426918136214
22829,0,0.2860096673955756
22830,0,0.29023076631293243
22831,0,0.32708712575067506
22832,0,0.29107939200418964
22833,0,0.2881156152242988
22834,0,0.31231809646946257
22835,0,0.30703867022525566
22836,0,0.294061062782579
22837,0,0.29065489634859504
22838,0,0.28727212882327463
22839,0,0.28727212882327463
22840,0,0.31408887735393964
22841,0,0.3230234902329263
22842,0,0.2860096673955756
22843,0,0.2860096673955756
22844,0,0.28685093885089286
22845,0,0.2864301182402063
22846,0,0.2864301182402063
22847,0,0.2889605741628576
22848,0,0.2970604779099437
22849,0,0.28558958671908674
22850,0,0.29534436255138896
22851,0,0.28769368775071447
22852,0,0.2860096673955756
22853,0,0.28558958671908674
22854,0,0.28769368775071447
22855,0,0.28980700232207485
22856,0,0.28769368775071447
22857,0,0.28727212882327463
22858,0,0.2966309094663428
22859,0,0.28727212882327463
22860,0,0.2864301182402063
22861,0,0.321674824463237
22862,0,0.29023076631293243
22863,0,0.2881156152242988
22864,0,0.29577285133133063
22865,0,0.2944884678281435
22866,0,0.2860096673955756
22867,0,0.29278102224851726
22868,0,0.2970604779099437
22869,0,0.28685093885089286
22870,0,0.2864301182402063
22871,0,0.297920691253493
22872,0,0.2860096673955756
22873,0,0.2885379108328364
22874,0,0.2881156152242988
22875,0,0.2860096673955756
22876,0,0.2860096673955756
22877,0,0.37340316255823597
22878,0,0.34313414665846764
22879,0,0.35529380134645455
22880,0,0.3681217689573506
22881,0,0.29577285133133063
22882,0,0.29235506840758974
22883,0,0.28558958671908674
22884,0,0.29235506840758974
22885,0,0.2936340198757334
22886,0,0.43324508357221947
22887,0,0.28980700232207485
22888,0,0.2881156152242988
22889,0,0.3348337585007178
22890,0,0.28685093885089286
22891,0,0.28727212882327463
22892,0,0.2949162345669887
22893,0,0.2974904053261464
22894,0,0.2949162345669887
22895,0,0.29835133522823626
22896,0,0.29065489634859504
22897,0,0.29278102224851726
22898,0,0.3445270864701711
22899,0,0.34128108981529526
22900,0,0.31764668894090664
22901,0,0.2860096673955756
22902,0,0.2974904053261464
22903,0,0.28558958671908674
22904,0,0.2860096673955756
22905,0,0.2860096673955756
22906,0,0.3700386943285918
22907,0,0.31630998304108876
22908,0,0.2992136954534728
22909,0,0.3339176546538702
22910,0,0.2860096673955756
22911,0,0.2860096673955756
22912,0,0.29534436255138896
22913,0,0.2860096673955756
22914,0,0.2881156152242988
22915,0,0.2992136954534728
22916,0,0.2919294784642682
22917,0,0.2881156152242988
22918,0,0.324375106502912
22919,0,0.2864301182402063
22920,0,0.29150425285256054
22921,0,0.28980700232207485
22922,0,0.28685093885089286
22923,0,0.2860096673955756
22924,0,0.28685093885089286
22925,0,0.28727212882327463
22926,0,0.2881156152242988
22927,0,0.3850300583070334
22928,0,0.34313414665846764
22929,0,0.2860096673955756
22930,0,0.3194336481403056
22931,0,0.28938360479861336
22932,0,0.30879295890412234
22933,0,0.30180932032703606
22934,0,0.2970604779099437
22935,0,0.3189864081218636
22936,0,0.36002183364713586
22937,0,0.3958049836523841
22938,0,0.2860096673955756
22939,0,0.3009426918136214
22940,0,0.28685093885089286
22941,0,0.29023076631293243
22942,0,0.2889605741628576
22943,0,0.3022431654818382
22944,0,0.30703867022525566
22945,0,0.3302658072610707
22946,0,0.31853950120060526
22947,0,0.30137582894284365
22948,0,0.331176873640313
22949,0,0.30572660358313597
22950,0,0.2970604779099437
22951,0,0.3031119151543775
22952,0,0.28685093885089286
22953,0,0.2932073395507579
22954,0,0.294061062782579
22955,0,0.3035468186919418
22956,0,0.35907401714938103
22957,0,0.353880832621945
22958,0,0.30660096621653254
22959,0,0.29278102224851726
22960,0,0.37195972573550334
22961,0,0.2885379108328364
22962,0,0.469412373581663
22963,0,0.3366697002765647
22964,0,0.33254584733853093
22965,0,0.2864301182402063
22966,0,0.30791512106757285
22967,0,0.3695590760210181
22968,0,0.42015623140089836
22969,0,0.2919294784642682
22970,0,0.3167552159210535
22971,0,0.29235506840758974
22972,0,0.3044176807020502
22973,0,0.2860096673955756
22974,0,0.41265451646125945
22975,0,0.33254584733853093
22976,0,0.28558958671908674
22977,0,0.3052899459752695
22978,0,0.28685093885089286
22979,0,0.28558958671908674
22980,0,0.28769368775071447
22981,0,0.2860096673955756
22982,0,0.32935601299709444
22983,0,0.29577285133133063
22984,0,0.30398207403977
22985,0,0.2860096673955756
22986,0,0.2860096673955756
22987,0,0.2919294784642682
22988,0,0.28938360479861336
22989,0,0.28685093885089286
22990,0,0.28558958671908674
22991,0,0.2860096673955756
22992,0,0.2860096673955756
22993,0,0.2949162345669887
22994,0,0.2864301182402063
22995,0,0.2992136954534728
22996,0,0.28938360479861336
22997,0,0.2864301182402063
22998,0,0.28938360479861336
22999,0,0.2949162345669887
23000,0,0.2932073395507579
23001,0,0.29107939200418964
23002,0,0.29065489634859504
23003,0,0.2864301182402063
23004,0,0.29278102224851726
23005,0,0.2864301182402063
23006,0,0.28685093885089286
23007,0,0.2966309094663428
23008,0,0.2864301182402063
23009,0,0.28727212882327463
23010,0,0.28558958671908674
23011,0,0.2860096673955756
23012,0,0.28769368775071447
23013,0,0.2860096673955756
23014,0,0.2860096673955756
23015,0,0.2944884678281435
23016,0,0.28685093885089286
23017,0,0.310552778888416
23018,0,0.5012735437268795
23019,0,0.3118762535399359
23020,0,0.31764668894090664
23021,0,0.2944884678281435
23022,0,0.28558958671908674
23023,0,0.30791512106757285
23024,0,0.28980700232207485
23025,0,0.31276028085830504
23026,0,0.331176873640313
23027,0,0.2885379108328364
23028,0,0.2881156152242988
23029,0,0.3557653534787258
23030,0,0.29023076631293243
23031,0,0.3009426918136214
23032,0,0.2860096673955756
23033,0,0.3777469327708988
23034,0,0.2889605741628576
23035,0,0.2860096673955756
23036,0,0.2860096673955756
23037,0,0.30616361049931
23038,0,0.3394328690012828
23039,0,0.3221240508968671
23040,0,0.2864301182402063
23041,0,0.30485363818068056
23042,0,0.2860096673955756
23043,0,0.2949162345669887
23044,0,0.36716486217746297
23045,0,0.2885379108328364
23046,0,0.29065489634859504
23047,0,0.2949162345669887
23048,0,0.2885379108328364
23049,0,0.2885379108328364
23050,0,0.28727212882327463
23051,0,0.2860096673955756
23052,0,0.2885379108328364
23053,0,0.2860096673955756
23054,0,0.2881156152242988
23055,0,0.5616697329269944
23056,0,0.2881156152242988
23057,0,0.28558958671908674
23058,0,0.28938360479861336
23059,0,0.2970604779099437
23060,0,0.2864301182402063
23061,0,0.2889605741628576
23062,0,0.2881156152242988
23063,0,0.2970604779099437
23064,0,0.2974904053261464
23065,0,0.31764668894090664
23066,0,0.29023076631293243
23067,0,0.28685093885089286
23068,0,0.28685093885089286
23069,0,0.2962017004545121
23070,0,0.2889605741628576
23071,0,0.31364567184550257
23072,0,0.3022431654818382
23073,0,0.28769368775071447
23074,0,0.29150425285256054
23075,0,0.2860096673955756
23076,0,0.38746944036017955
23077,0,0.2966309094663428
23078,0,0.2860096673955756
23079,0,0.3320892070710335
23080,0,0.30485363818068056
23081,0,0.2860096673955756
23082,0,0.3167552159210535
23083,0,0.3044176807020502
23084,0,0.3005099094214391
23085,0,0.2881156152242988
23086,0,0.8907190996589088
23087,0,0.31630998304108876
23088,0,0.29065489634859504
23089,0,0.2860096673955756
23090,0,0.2996454107650213
23091,0,0.2944884678281435
23092,0,0.4459192104621562
23093,0,0.2860096673955756
23094,0,0.28769368775071447
23095,0,0.2860096673955756
23096,0,0.2881156152242988
23097,0,0.2860096673955756
23098,0,0.2919294784642682
23099,0,0.2860096673955756
23100,0,0.2881156152242988
23101,0,0.29278102224851726
23102,0,0.32708712575067506
23103,0,0.28980700232207485
23104,0,0.30703867022525566
23105,0,0.309672179576173
23106,0,0.2860096673955756
23107,0,0.2881156152242988
23108,0,0.3398944684401582
23109,0,0.3230234902329263
23110,0,0.29023076631293243
23111,0,0.2860096673955756
23112,0,0.28558958671908674
23113,0,0.28685093885089286
23114,0,0.38844678297629937
23115,0,0.28685093885089286
23116,0,0.29150425285256054
23117,0,0.32663431299948503
23118,0,0.2860096673955756
23119,0,0.28938360479861336
23120,0,0.29150425285256054
23121,0,0.29278102224851726
23122,0,0.2881156152242988
23123,0,0.2860096673955756
23124,0,0.2889605741628576
23125,0,0.28727212882327463
23126,0,0.29235506840758974
23127,0,0.28685093885089286
23128,0,0.331176873640313
23129,0,0.2919294784642682
23130,0,0.2860096673955756
23131,0,0.28980700232207485
23132,0,0.2962017004545121
23133,0,0.3109935942135783
23134,0,0.29835133522823626
23135,0,0.28769368775071447
23136,0,0.29065489634859504
23137,0,0.28685093885089286
23138,0,0.2996454107650213
23139,0,0.29235506840758974
23140,0,0.2919294784642682
23141,0,0.3967897316574322
23142,0,0.2881156152242988
23143,0,0.28558958671908674
23144,0,0.28727212882327463
23145,0,0.28558958671908674
23146,0,0.28938360479861336
23147,0,0.2864301182402063
23148,0,0.2885379108328364
23149,0,0.297920691253493
23150,0,0.2885379108328364
23151,0,0.38600512541489607
23152,0,0.28727212882327463
23153,0,0.28558958671908674
23154,0,0.28685093885089286
23155,0,0.375813897790048
23156,0,0.309672179576173
23157,0,0.29577285133133063
23158,0,0.29023076631293243
23159,0,0.28558958671908674
23160,0,0.28727212882327463
23161,0,0.28727212882327463
23162,0,0.28558958671908674
23163,0,0.3074767220136437
23164,0,0.2860096673955756
23165,0,0.30007748224607617
23166,0,0.2864301182402063
23167,0,0.2889605741628576
23168,0,0.28558958671908674
23169,0,0.2860096673955756
23170,0,0.29065489634859504
23171,0,0.31320280616492474
23172,0,0.28685093885089286
23173,0,0.2889605741628576
23174,0,0.28727212882327463
23175,0,0.28685093885089286
23176,0,0.2881156152242988
23177,0,0.31408887735393964
23178,0,0.2860096673955756
23179,0,0.2864301182402063
23180,0,0.2860096673955756
23181,0,0.28938360479861336
23182,0,0.2860096673955756
23183,0,0.2932073395507579
23184,0,0.3074767220136437
23185,0,0.2860096673955756
23186,0,0.28558958671908674
23187,0,0.28685093885089286
23188,0,0.2936340198757334
23189,0,0.2949162345669887
23190,0,0.2966309094663428
23191,0,0.28727212882327463
23192,0,0.2966309094663428
23193,0,0.2966309094663428
23194,0,0.3172007847424276
23195,0,0.28685093885089286
23196,0,0.2864301182402063
23197,0,0.3189864081218636
23198,0,0.2889605741628576
23199,0,0.30007748224607617
23200,0,0.29023076631293243
23201,0,0.2860096673955756
23202,0,0.2881156152242988
23203,0,0.2860096673955756
23204,0,0.29065489634859504
23205,0,0.2970604779099437
23206,0,0.28685093885089286
23207,0,0.2860096673955756
23208,0,0.30485363818068056
23209,0,0.28980700232207485
23210,0,0.28727212882327463
23211,0,0.2919294784642682
23212,0,0.2860096673955756
23213,0,0.2889605741628576
23214,0,0.28685093885089286
23215,0,0.29577285133133063
23216,0,0.3581272995914331
23217,0,0.29023076631293243
23218,0,0.29577285133133063
23219,0,0.2881156152242988
23220,0,0.28769368775071447
23221,0,0.2860096673955756
23222,0,0.2864301182402063
23223,0,0.2966309094663428
23224,0,0.36334775676880166
23225,0,0.28980700232207485
23226,0,0.28685093885089286
23227,0,0.2936340198757334
23228,0,0.30572660358313597
23229,0,0.2860096673955756
23230,0,0.2860096673955756
23231,0,0.28727212882327463
23232,0,0.28685093885089286
23233,0,0.29278102224851726
23234,0,0.310552778888416
23235,0,0.3595477884130325
23236,0,0.2864301182402063
23237,0,0.2932073395507579
23238,0,0.29235506840758974
23239,0,0.2885379108328364
23240,0,0.29107939200418964
23241,0,0.4287028085110167
23242,0,0.28938360479861336
23243,0,0.2992136954534728
23244,0,0.29835133522823626
23245,0,0.2860096673955756
23246,0,0.28769368775071447
23247,0,0.2860096673955756
23248,0,0.2936340198757334
23249,0,0.2944884678281435
23250,0,0.2860096673955756
23251,0,0.30137582894284365
23252,0,0.2860096673955756
23253,0,0.2860096673955756
23254,0,0.2860096673955756
23255,0,0.28558958671908674
23256,0,0.29577285133133063
23257,0,0.2860096673955756
23258,0,0.29023076631293243
23259,0,0.2889605741628576
23260,0,0.37823080216779725
23261,0,0.3221240508968671
23262,0,0.29835133522823626
23263,0,0.3044176807020502
23264,0,0.28769368775071447
23265,0,0.28558958671908674
23266,0,0.2932073395507579
23267,0,0.2864301182402063
23268,0,0.2889605741628576
23269,0,0.310552778888416
23270,0,0.2962017004545121
23271,0,0.2860096673955756
23272,0,0.28558958671908674
23273,0,0.28558958671908674
23274,0,0.28558958671908674
23275,0,0.2860096673955756
23276,0,0.2860096673955756
23277,0,0.29577285133133063
23278,0,0.2889605741628576
23279,0,0.2970604779099437
23280,0,0.29534436255138896
23281,0,0.2860096673955756
23282,0,0.2962017004545121
23283,0,0.2860096673955756
23284,0,0.28769368775071447
23285,0,0.6212611419068427
23286,0,0.28727212882327463
23287,0,0.2860096673955756
23288,0,0.28558958671908674
23289,0,0.28727212882327463
23290,0,0.2860096673955756
23291,0,0.3753312538812629
23292,0,0.34128108981529526
23293,0,0.2885379108328364
23294,0,0.5853241374645333
23295,0,0.2881156152242988
23296,0,0.2864301182402063
23297,0,0.2860096673955756
23298,0,0.2860096673955756
23299,0,0.29107939200418964
23300,0,0.2864301182402063
23301,0,0.29023076631293243
23302,0,0.297920691253493
23303,0,0.29107939200418964
23304,0,0.2864301182402063
23305,0,0.3180929279499146
23306,0,0.29235506840758974
23307,0,0.2864301182402063
23308,0,0.30180932032703606
23309,0,0.28727212882327463
23310,0,0.2860096673955756
23311,0,0.2860096673955756
23312,0,0.28558958671908674
23313,0,0.2860096673955756
23314,0,0.2885379108328364
23315,0,0.2860096673955756
23316,0,0.2919294784642682
23317,0,0.28558958671908674
23318,0,0.30660096621653254
23319,0,0.29023076631293243
23320,0,0.3198812206802813
23321,0,0.2889605741628576
23322,0,0.2864301182402063
23323,0,0.29023076631293243
23324,0,0.30137582894284365
23325,0,0.42015623140089836
23326,0,0.331176873640313
23327,0,0.35623718564393586
23328,0,0.3362102497115482
23329,0,0.30180932032703606
23330,0,0.28980700232207485
23331,0,0.2864301182402063
23332,0,0.30616361049931
23333,0,0.2860096673955756
23334,0,0.28685093885089286
23335,0,0.2860096673955756
23336,0,0.2860096673955756
23337,0,0.2889605741628576
23338,0,0.2889605741628576
23339,0,0.28685093885089286
23340,0,0.28938360479861336
23341,0,0.38893579144584883
23342,0,0.29235506840758974
23343,0,0.30485363818068056
23344,0,0.29278102224851726
23345,0,0.28558958671908674
23346,0,0.34359816135145976
23347,0,0.2962017004545121
23348,0,0.2936340198757334
23349,0,0.2974904053261464
23350,0,0.28769368775071447
23351,0,0.2881156152242988
23352,0,0.30616361049931
23353,0,0.29107939200418964
23354,0,0.2885379108328364
23355,0,0.2936340198757334
23356,0,0.3172007847424276
23357,0,0.2932073395507579
23358,0,0.34128108981529526
23359,0,0.31542052735124226
23360,0,0.2949162345669887
23361,0,0.2962017004545121
23362,0,0.28727212882327463
23363,0,0.309672179576173
23364,0,0.28685093885089286
23365,0,0.30398207403977
23366,0,0.30835386687063177
23367,0,0.2860096673955756
23368,0,0.2860096673955756
23369,0,0.29065489634859504
23370,0,0.30180932032703606
23371,0,0.2864301182402063
23372,0,0.2864301182402063
23373,0,0.31630998304108876
23374,0,0.2881156152242988
23375,0,0.29534436255138896
23376,0,0.31630998304108876
23377,0,0.29835133522823626
23378,0,0.3009426918136214
23379,0,0.30879295890412234
23380,0,0.30616361049931
23381,0,0.28727212882327463
23382,0,0.2864301182402063
23383,0,0.2864301182402063
23384,0,0.28727212882327463
23385,0,0.28727212882327463
23386,0,0.28558958671908674
23387,0,0.30879295890412234
23388,0,0.30879295890412234
23389,0,0.34174390235871493
23390,0,0.29023076631293243
23391,0,0.2944884678281435
23392,0,0.2864301182402063
23393,0,0.28769368775071447
23394,0,0.2864301182402063
23395,0,0.28938360479861336
23396,0,0.2885379108328364
23397,0,0.32572965712049634
23398,0,0.28685093885089286
23399,0,0.28938360479861336
23400,0,0.29150425285256054
23401,0,0.2889605741628576
23402,0,0.30923239664705965
23403,0,0.31542052735124226
23404,0,0.28938360479861336
23405,0,0.28685093885089286
23406,0,0.35765435482100694
23407,0,0.28685093885089286
23408,0,0.2936340198757334
23409,0,0.2881156152242988
23410,0,0.2860096673955756
23411,0,0.29107939200418964
23412,0,0.2860096673955756
23413,0,0.28938360479861336
23414,0,0.29878233678433863
23415,0,0.31320280616492474
23416,0,0.2860096673955756
23417,0,0.3172007847424276
23418,0,0.2860096673955756
23419,0,0.29278102224851726
23420,0,0.28938360479861336
23421,0,0.2889605741628576
23422,0,0.2962017004545121
23423,0,0.2864301182402063
23424,0,0.2860096673955756
23425,0,0.2944884678281435
23426,0,0.2881156152242988
23427,0,0.3114347526089826
23428,0,0.3225736063505915
23429,0,0.29534436255138896
23430,0,0.28769368775071447
23431,0,0.3026773639205991
23432,0,0.29577285133133063
23433,0,0.28727212882327463
23434,0,0.28769368775071447
23435,0,0.2860096673955756
23436,0,0.2860096673955756
23437,0,0.2860096673955756
23438,0,0.2889605741628576
23439,0,0.2864301182402063
23440,0,0.2860096673955756
23441,0,0.46480188654990834
23442,0,0.2864301182402063
23443,0,0.2860096673955756
23444,0,0.28685093885089286
23445,0,0.2881156152242988
23446,0,0.2860096673955756
23447,0,0.2864301182402063
23448,0,0.2860096673955756
23449,0,0.2974904053261464
23450,0,0.2860096673955756
23451,0,0.3534104080856878
23452,0,0.35106255645404444
23453,0,0.34918944434588556
23454,0,0.28685093885089286
23455,0,0.297920691253493
23456,0,0.28980700232207485
23457,0,0.31542052735124226
23458,0,0.2864301182402063
23459,0,0.2860096673955756
23460,0,0.2860096673955756
23461,0,0.9999999938829551
23462,0,0.2860096673955756
23463,0,0.30007748224607617
23464,0,0.4383052136642176
23465,0,0.28685093885089286
23466,0,0.28769368775071447
23467,0,0.28685093885089286
23468,0,0.28727212882327463
23469,0,0.3022431654818382
23470,0,0.2864301182402063
23471,0,0.32708712575067506
23472,0,0.2860096673955756
23473,0,0.2932073395507579
23474,0,0.2885379108328364
23475,0,0.28727212882327463
23476,0,0.2966309094663428
23477,0,0.2889605741628576
23478,0,0.2864301182402063
23479,0,0.3009426918136214
23480,0,0.2919294784642682
23481,0,0.2860096673955756
23482,0,0.28685093885089286
23483,0,0.2860096673955756
23484,0,0.2864301182402063
23485,0,0.2860096673955756
23486,0,0.29107939200418964
23487,0,0.29023076631293243
23488,0,0.29065489634859504
23489,0,0.29835133522823626
23490,0,0.399255247734718
23491,0,0.29235506840758974
23492,0,0.28558958671908674
23493,0,0.2860096673955756
23494,0,0.28685093885089286
23495,0,0.30616361049931
23496,0,0.32572965712049634
23497,0,0.29107939200418964
23498,0,0.28769368775071447
23499,0,0.28980700232207485
23500,0,0.3307211817519354
23501,0,0.2860096673955756
23502,0,0.28769368775071447
23503,0,0.29278102224851726
23504,0,0.2860096673955756
23505,0,0.28769368775071447
23506,0,0.2864301182402063
23507,0,0.2860096673955756
23508,0,0.28685093885089286
23509,0,0.2881156152242988
23510,0,0.2860096673955756
23511,0,0.3118762535399359
23512,0,0.28685093885089286
23513,0,0.2885379108328364
23514,0,0.35247041101517673
23515,0,0.2860096673955756
23516,0,0.28769368775071447
23517,0,0.2864301182402063
23518,0,0.29023076631293243
23519,0,0.3230234902329263
23520,0,0.29235506840758974
23521,0,0.2860096673955756
23522,0,0.30572660358313597
23523,0,0.28558958671908674
23524,0,0.3149763056586037
23525,0,0.3114347526089826
23526,0,0.32032912516387446
23527,0,0.2864301182402063
23528,0,0.3198812206802813
23529,0,0.2889605741628576
23530,0,0.28769368775071447
23531,0,0.2962017004545121
23532,0,0.29107939200418964
23533,0,0.28685093885089286
23534,0,0.2932073395507579
23535,0,0.30835386687063177
23536,0,0.2860096673955756
23537,0,0.28685093885089286
23538,0,0.28685093885089286
23539,0,0.29023076631293243
23540,0,0.29278102224851726
23541,0,0.4372921256542568
23542,0,0.28980700232207485
23543,0,0.3022431654818382
23544,0,0.2864301182402063
23545,0,0.2864301182402063
23546,0,0.28558958671908674
23547,0,0.29278102224851726
23548,0,0.28685093885089286
23549,0,0.29023076631293243
23550,0,0.28727212882327463
23551,0,0.28727212882327463
23552,0,0.2966309094663428
23553,0,0.2860096673955756
23554,0,0.2881156152242988
23555,0,0.2864301182402063
23556,0,0.2881156152242988
23557,0,0.2970604779099437
23558,0,0.2944884678281435
23559,0,0.5146465294482117
23560,0,0.2996454107650213
23561,0,0.28769368775071447
23562,0,0.2992136954534728
23563,0,0.3557653534787258
23564,0,0.29278102224851726
23565,0,0.3035468186919418
23566,0,0.2860096673955756
23567,0,0.3005099094214391
23568,0,0.30616361049931
23569,0,0.3114347526089826
23570,0,0.2919294784642682
23571,0,0.31630998304108876
23572,0,0.3101123071659055
23573,0,0.28727212882327463
23574,0,0.36287181533325286
23575,0,0.29023076631293243
23576,0,0.2860096673955756
23577,0,0.2860096673955756
23578,0,0.2860096673955756
23579,0,0.29278102224851726
23580,0,0.28980700232207485
23581,0,0.30485363818068056
23582,0,0.28980700232207485
23583,0,0.2885379108328364
23584,0,0.28727212882327463
23585,0,0.2860096673955756
23586,0,0.29577285133133063
23587,0,0.30660096621653254
23588,0,0.2860096673955756
23589,0,0.2881156152242988
23590,0,0.2970604779099437
23591,0,0.3035468186919418
23592,0,0.28685093885089286
23593,0,0.2996454107650213
23594,0,0.3445270864701711
23595,0,0.28769368775071447
23596,0,0.2966309094663428
23597,0,0.28769368775071447
23598,0,0.906619454022092
23599,0,0.2864301182402063
23600,0,0.41066073915340695
23601,0,0.2974904053261464
23602,0,0.28558958671908674
23603,0,0.42920692746620454
23604,0,0.2864301182402063
23605,0,0.4327398174745431
23606,0,0.28727212882327463
23607,0,0.35247041101517673
23608,0,0.35529380134645455
23609,0,0.3375895276881623
23610,0,0.3426704314682449
23611,0,0.2885379108328364
23612,0,0.28558958671908674
23613,0,0.294061062782579
23614,0,0.30137582894284365
23615,0,0.2996454107650213
23616,0,0.3074767220136437
23617,0,0.30485363818068056
23618,0,0.2864301182402063
23619,0,0.30572660358313597
23620,0,0.2992136954534728
23621,0,0.2864301182402063
23622,0,0.3352922781662854
23623,0,0.28685093885089286
23624,0,0.28727212882327463
23625,0,0.30660096621653254
23626,0,0.31408887735393964
23627,0,0.34359816135145976
23628,0,0.30660096621653254
23629,0,0.2919294784642682
23630,0,0.2860096673955756
23631,0,0.2936340198757334
23632,0,0.28980700232207485
23633,0,0.2860096673955756
23634,0,0.29107939200418964
23635,0,0.31630998304108876
23636,0,0.2944884678281435
23637,0,0.29534436255138896
23638,0,0.2881156152242988
23639,0,0.28980700232207485
23640,0,0.2860096673955756
23641,0,0.2889605741628576
23642,0,0.3194336481403056
23643,0,0.2970604779099437
23644,0,0.29065489634859504
23645,0,0.28685093885089286
23646,0,0.2932073395507579
23647,0,0.28980700232207485
23648,0,0.2962017004545121
23649,0,0.28685093885089286
23650,0,0.2944884678281435
23651,0,0.2944884678281435
23652,0,0.28558958671908674
23653,0,0.28980700232207485
23654,0,0.2860096673955756
23655,0,0.2919294784642682
23656,0,0.4136524849244974
23657,0,0.2889605741628576
23658,0,0.29065489634859504
23659,0,0.28769368775071447
23660,0,0.2949162345669887
23661,0,0.3357511087886415
23662,0,0.28558958671908674
23663,0,0.28558958671908674
23664,0,0.28558958671908674
23665,0,0.30835386687063177
23666,0,0.2860096673955756
23667,0,0.2881156152242988
23668,0,0.28685093885089286
23669,0,0.2932073395507579
23670,0,0.3496572886962953
23671,0,0.2881156152242988
23672,0,0.28558958671908674
23673,0,0.6270544375129741
23674,0,0.30616361049931
23675,0,0.2932073395507579
23676,0,0.29278102224851726
23677,0,0.2885379108328364
23678,0,0.28558958671908674
23679,0,0.2992136954534728
23680,0,0.29235506840758974
23681,0,0.2932073395507579
23682,0,0.28980700232207485
23683,0,0.3343755504459711
23684,0,0.2864301182402063
23685,0,0.28769368775071447
23686,0,0.294061062782579
23687,0,0.29278102224851726
23688,0,0.29534436255138896
23689,0,0.28980700232207485
23690,0,0.2860096673955756
23691,0,0.32708712575067506
23692,0,0.2860096673955756
23693,0,0.28980700232207485
23694,0,0.2860096673955756
23695,0,0.2949162345669887
23696,0,0.28685093885089286
23697,0,0.8112359509597847
23698,0,0.2881156152242988
23699,0,0.713128243433115
23700,0,0.3487218903169989
23701,0,0.29534436255138896
23702,0,0.28685093885089286
23703,0,0.28558958671908674
23704,0,0.30572660358313597
23705,0,0.3366697002765647
23706,0,0.294061062782579
23707,0,0.2864301182402063
23708,0,0.30485363818068056
23709,0,0.4673625764442424
23710,0,0.30835386687063177
23711,0,0.3714790857832494
23712,0,0.28685093885089286
23713,0,0.2864301182402063
23714,0,0.31320280616492474
23715,0,0.48635623984871346
23716,0,0.28558958671908674
23717,0,0.8913186277556965
23718,0,0.2860096673955756
23719,0,0.2974904053261464
23720,0,0.29150425285256054
23721,0,0.2885379108328364
23722,0,0.28727212882327463
23723,0,0.30485363818068056
23724,0,0.3482546273287135
23725,0,0.29065489634859504
23726,0,0.2860096673955756
23727,0,0.2860096673955756
23728,0,0.31320280616492474
23729,0,0.29577285133133063
23730,0,0.32077736101090437
23731,0,0.3230234902329263
23732,0,0.2996454107650213
23733,0,0.5494747527172764
23734,0,0.29023076631293243
23735,0,0.294061062782579
23736,0,0.3109935942135783
23737,0,0.3009426918136214
23738,0,0.297920691253493
23739,0,0.29577285133133063
23740,0,0.29577285133133063
23741,0,0.29577285133133063
23742,0,0.30879295890412234
23743,0,0.2944884678281435
23744,0,0.2936340198757334
23745,0,0.3009426918136214
23746,0,0.28769368775071447
23747,0,0.2881156152242988
23748,0,0.4141517357484878
23749,0,0.28727212882327463
23750,0,0.2962017004545121
23751,0,0.2860096673955756
23752,0,0.2881156152242988
23753,0,0.2885379108328364
23754,0,0.29235506840758974
23755,0,0.32708712575067506
23756,0,0.2860096673955756
23757,0,0.321674824463237
23758,0,0.2860096673955756
23759,0,0.29278102224851726
23760,0,0.2860096673955756
23761,0,0.28769368775071447
23762,0,0.3044176807020502
23763,0,0.2970604779099437
23764,0,0.30703867022525566
23765,0,0.31320280616492474
23766,0,0.29023076631293243
23767,0,0.2860096673955756
23768,0,0.28769368775071447
23769,0,0.36192073891629545
23770,0,0.2860096673955756
23771,0,0.28938360479861336
23772,0,0.32799371780653525
23773,0,0.3052899459752695
23774,0,0.28938360479861336
23775,0,0.2860096673955756
23776,0,0.3172007847424276
23777,0,0.30791512106757285
23778,0,0.3180929279499146
23779,0,0.36573146490611014
23780,0,0.2860096673955756
23781,0,0.2860096673955756
23782,0,0.2860096673955756
23783,0,0.29278102224851726
23784,0,0.30485363818068056
23785,0,0.2885379108328364
23786,0,0.538243190332278
23787,0,0.2881156152242988
23788,0,0.2860096673955756
23789,0,0.28685093885089286
23790,0,0.29065489634859504
23791,0,0.2881156152242988
23792,0,0.28727212882327463
23793,0,0.2992136954534728
23794,0,0.28558958671908674
23795,0,0.2860096673955756
23796,0,0.31853950120060526
23797,0,0.2881156152242988
23798,0,0.28938360479861336
23799,0,0.2919294784642682
23800,0,0.30007748224607617
23801,0,0.28685093885089286
23802,0,0.28558958671908674
23803,0,0.2881156152242988
23804,0,0.29534436255138896
23805,0,0.3700386943285918
23806,0,0.2860096673955756
23807,0,0.2864301182402063
23808,0,0.2860096673955756
23809,0,0.4540687873583326
23810,0,0.29878233678433863
23811,0,0.28980700232207485
23812,0,0.2864301182402063
23813,0,0.31231809646946257
23814,0,0.28558958671908674
23815,0,0.2919294784642682
23816,0,0.294061062782579
23817,0,0.294061062782579
23818,0,0.43223469123861885
23819,0,0.35529380134645455
23820,0,0.2864301182402063
23821,0,0.2860096673955756
23822,0,0.2864301182402063
23823,0,0.28769368775071447
23824,0,0.2860096673955756
23825,0,0.2860096673955756
23826,0,0.2949162345669887
23827,0,0.28769368775071447
23828,0,0.3026773639205991
23829,0,0.2860096673955756
23830,0,0.2932073395507579
23831,0,0.3302658072610707
23832,0,0.2889605741628576
23833,0,0.28727212882327463
23834,0,0.2860096673955756
23835,0,0.2860096673955756
23836,0,0.4673625764442424
23837,0,0.2860096673955756
23838,0,0.2864301182402063
23839,0,0.28558958671908674
23840,0,0.3198812206802813
23841,0,0.2881156152242988
23842,0,0.2949162345669887
23843,0,0.35860052062119385
23844,0,0.2932073395507579
23845,0,0.32392424090620914
23846,0,0.353880832621945
23847,0,0.3074767220136437
23848,0,0.2864301182402063
23849,0,0.3366697002765647
23850,0,0.35765435482100694
23851,0,0.32572965712049634
23852,0,0.28727212882327463
23853,0,0.3031119151543775
23854,0,0.2864301182402063
23855,0,0.817765260797719
23856,0,0.3801686971126777
23857,0,0.3044176807020502
23858,0,0.2864301182402063
23859,0,0.2860096673955756
23860,0,0.28980700232207485
23861,0,0.28727212882327463
23862,0,0.3044176807020502
23863,0,0.30007748224607617
23864,0,0.29534436255138896
23865,0,0.28727212882327463
23866,0,0.2860096673955756
23867,0,0.2919294784642682
23868,0,0.2881156152242988
23869,0,0.28558958671908674
23870,0,0.2864301182402063
23871,0,0.3031119151543775
23872,0,0.2936340198757334
23873,0,0.3801686971126777
23874,0,0.3044176807020502
23875,0,0.2992136954534728
23876,0,0.3676431852396789
23877,0,0.29235506840758974
23878,0,0.3044176807020502
23879,0,0.28685093885089286
23880,0,0.2860096673955756
23881,0,0.28558958671908674
23882,0,0.2919294784642682
23883,0,0.2962017004545121
23884,0,0.2949162345669887
23885,0,0.28727212882327463
23886,0,0.2996454107650213
23887,0,0.28938360479861336
23888,0,0.5525296626179325
23889,0,0.2860096673955756
23890,0,0.2860096673955756
23891,0,0.3005099094214391
23892,0,0.30007748224607617
23893,0,0.2860096673955756
23894,0,0.2966309094663428
23895,0,0.2889605741628576
23896,0,0.29534436255138896
23897,0,0.28558958671908674
23898,0,0.3035468186919418
23899,0,0.2944884678281435
23900,0,0.28769368775071447
23901,0,0.2860096673955756
23902,0,0.2974904053261464
23903,0,0.28685093885089286
23904,0,0.2864301182402063
23905,0,0.2881156152242988
23906,0,0.28727212882327463
23907,0,0.2936340198757334
23908,0,0.3158650866645654
23909,0,0.28769368775071447
23910,0,0.28558958671908674
23911,0,0.2944884678281435
23912,0,0.28727212882327463
23913,0,0.29278102224851726
23914,0,0.29150425285256054
23915,0,0.3145324221418586
23916,0,0.28769368775071447
23917,0,0.34220701647198476
23918,0,0.41115891113351954
23919,0,0.33851058571193443
23920,0,0.2881156152242988
23921,0,0.3298107507995796
23922,0,0.28558958671908674
23923,0,0.48481400385313733
23924,0,0.29065489634859504
23925,0,0.29835133522823626
23926,0,0.32572965712049634
23927,0,0.2962017004545121
23928,0,0.2962017004545121
23929,0,0.2962017004545121
23930,0,0.2966309094663428
23931,0,0.28685093885089286
23932,0,0.29150425285256054
23933,0,0.3074767220136437
23934,0,0.2949162345669887
23935,0,0.2962017004545121
23936,0,0.30660096621653254
23937,0,0.2949162345669887
23938,0,0.3459227030149913
23939,0,0.2949162345669887
23940,0,0.2974904053261464
23941,0,0.2864301182402063
23942,0,0.30879295890412234
23943,0,0.2881156152242988
23944,0,0.3044176807020502
23945,0,0.2996454107650213
23946,0,0.28980700232207485
23947,0,0.309672179576173
23948,0,0.3031119151543775
23949,0,0.2864301182402063
23950,0,0.2996454107650213
23951,0,0.3109935942135783
23952,0,0.28685093885089286
23953,0,0.2864301182402063
23954,0,0.3031119151543775
23955,0,0.28727212882327463
23956,0,0.28938360479861336
23957,0,0.2860096673955756
23958,0,0.2860096673955756
23959,0,0.28558958671908674
23960,0,0.2889605741628576
23961,0,0.2864301182402063
23962,0,0.5249201898514638
23963,0,0.28727212882327463
23964,0,0.29150425285256054
23965,0,0.3022431654818382
23966,0,0.2944884678281435
23967,0,0.28727212882327463
23968,0,0.28938360479861336
23969,0,0.2885379108328364
23970,0,0.3316328822921161
23971,0,0.2966309094663428
23972,0,0.2966309094663428
23973,0,0.28685093885089286
23974,0,0.28558958671908674
23975,0,0.9144926443701359
23976,0,0.41565054302690135
23977,0,0.3052899459752695
23978,0,0.3180929279499146
23979,0,0.29534436255138896
23980,0,0.3031119151543775
23981,0,0.28727212882327463
23982,0,0.49715752342959996
23983,0,0.30137582894284365
23984,0,0.3230234902329263
23985,0,0.4704376636451843
23986,0,0.28558958671908674
23987,0,0.28980700232207485
23988,0,0.2864301182402063
23989,0,0.2864301182402063
23990,0,0.2889605741628576
23991,0,0.2864301182402063
23992,0,0.294061062782579
23993,0,0.28727212882327463
23994,0,0.3189864081218636
23995,0,0.2860096673955756
23996,0,0.28685093885089286
23997,0,0.2860096673955756
23998,0,0.2860096673955756
23999,0,0.32032912516387446
24000,0,0.35529380134645455
24001,0,0.28727212882327463
24002,0,0.3026773639205991
24003,0,0.30398207403977
24004,0,0.8778866573569222
24005,0,0.28727212882327463
24006,0,0.3035468186919418
24007,0,0.38113908314449274
24008,0,0.507447076242247
24009,0,0.2970604779099437
24010,0,0.2944884678281435
24011,0,0.29150425285256054
24012,0,0.294061062782579
24013,0,0.28685093885089286
24014,0,0.29235506840758974
24015,0,0.3252778152139327
24016,0,0.2949162345669887
24017,0,0.29023076631293243
24018,0,0.2881156152242988
24019,0,0.28980700232207485
24020,0,0.30572660358313597
24021,0,0.3339176546538702
24022,0,0.3052899459752695
24023,0,0.3261818232521789
24024,0,0.31542052735124226
24025,0,0.2996454107650213
24026,0,0.3026773639205991
24027,0,0.4086698923223646
24028,0,0.2864301182402063
24029,0,0.2864301182402063
24030,0,0.2919294784642682
24031,0,0.2860096673955756
24032,0,0.2860096673955756
24033,0,0.331176873640313
24034,0,0.28558958671908674
24035,0,0.28685093885089286
24036,0,0.2889605741628576
24037,0,0.32077736101090437
24038,0,0.2864301182402063
24039,0,0.28727212882327463
24040,0,0.28769368775071447
24041,0,0.29577285133133063
24042,0,0.2970604779099437
24043,0,0.2881156152242988
24044,0,0.2860096673955756
24045,0,0.28769368775071447
24046,0,0.3052899459752695
24047,0,0.3052899459752695
24048,0,0.29235506840758974
24049,0,0.2919294784642682
24050,0,0.29577285133133063
24051,0,0.28685093885089286
24052,0,0.30923239664705965
24053,0,0.2860096673955756
24054,0,0.2864301182402063
24055,0,0.28769368775071447
24056,0,0.28769368775071447
24057,0,0.2860096673955756
24058,0,0.29023076631293243
24059,0,0.31364567184550257
24060,0,0.28727212882327463
24061,0,0.30660096621653254
24062,0,0.29235506840758974
24063,0,0.2860096673955756
24064,0,0.3101123071659055
24065,0,0.31630998304108876
24066,0,0.28769368775071447
24067,0,0.2860096673955756
24068,0,0.29065489634859504
24069,0,0.3009426918136214
24070,0,0.2932073395507579
24071,0,0.28769368775071447
24072,0,0.294061062782579
24073,0,0.7686684515674929
24074,0,0.2860096673955756
24075,0,0.28938360479861336
24076,0,0.29278102224851726
24077,0,0.28685093885089286
24078,0,0.28685093885089286
24079,0,0.29065489634859504
24080,0,0.28980700232207485
24081,0,0.2864301182402063
24082,0,0.2860096673955756
24083,0,0.2936340198757334
24084,0,0.28727212882327463
24085,0,0.2881156152242988
24086,0,0.29065489634859504
24087,0,0.28727212882327463
24088,0,0.28558958671908674
24089,0,0.33851058571193443
24090,0,0.2996454107650213
24091,0,0.2889605741628576
24092,0,0.28727212882327463
24093,0,0.28685093885089286
24094,0,0.2864301182402063
24095,0,0.3022431654818382
24096,0,0.29835133522823626
24097,0,0.28558958671908674
24098,0,0.2889605741628576
24099,0,0.29235506840758974
24100,0,0.29235506840758974
24101,0,0.2992136954534728
24102,0,0.29835133522823626
24103,0,0.2860096673955756
24104,0,0.28727212882327463
24105,0,0.3172007847424276
24106,0,0.3009426918136214
24107,0,0.28685093885089286
24108,0,0.2864301182402063
24109,0,0.2885379108328364
24110,0,0.30616361049931
24111,0,0.2885379108328364
24112,0,0.2860096673955756
24113,0,0.2860096673955756
24114,0,0.2889605741628576
24115,0,0.2962017004545121
24116,0,0.28685093885089286
24117,0,0.30137582894284365
24118,0,0.3796838624636459
24119,0,0.2860096673955756
24120,0,0.29107939200418964
24121,0,0.2860096673955756
24122,0,0.2864301182402063
24123,0,0.32482629813973724
24124,0,0.4116572653157658
24125,0,0.28558958671908674
24126,0,0.2864301182402063
24127,0,0.2885379108328364
24128,0,0.2864301182402063
24129,0,0.3009426918136214
24130,0,0.2864301182402063
24131,0,0.32077736101090437
24132,0,0.3009426918136214
24133,0,0.2860096673955756
24134,0,0.2974904053261464
24135,0,0.29577285133133063
24136,0,0.3212259276389272
24137,0,0.28727212882327463
24138,0,0.29065489634859504
24139,0,0.31853950120060526
24140,0,0.2860096673955756
24141,0,0.31542052735124226
24142,0,0.29107939200418964
24143,0,0.2860096673955756
24144,0,0.28685093885089286
24145,0,0.29023076631293243
24146,0,0.297920691253493
24147,0,0.2932073395507579
24148,0,0.29835133522823626
24149,0,0.2919294784642682
24150,0,0.34081857952641476
24151,0,0.2881156152242988
24152,0,0.2885379108328364
24153,0,0.2860096673955756
24154,0,0.28558958671908674
24155,0,0.2860096673955756
24156,0,0.2860096673955756
24157,0,0.3052899459752695
24158,0,0.3459227030149913
24159,0,0.55608870278101
24160,0,0.2860096673955756
24161,0,0.309672179576173
24162,0,0.29150425285256054
24163,0,0.28727212882327463
24164,0,0.28558958671908674
24165,0,0.2949162345669887
24166,0,0.3557653534787258
24167,0,0.3307211817519354
24168,0,0.294061062782579
24169,0,0.30835386687063177
24170,0,0.28938360479861336
24171,0,0.2970604779099437
24172,0,0.28727212882327463
24173,0,0.2864301182402063
24174,0,0.29107939200418964
24175,0,0.29150425285256054
24176,0,0.28980700232207485
24177,0,0.2860096673955756
24178,0,0.3035468186919418
24179,0,0.2860096673955756
24180,0,0.2966309094663428
24181,0,0.3158650866645654
24182,0,0.2860096673955756
24183,0,0.2885379108328364
24184,0,0.30398207403977
24185,0,0.28980700232207485
24186,0,0.3005099094214391
24187,0,0.28558958671908674
24188,0,0.31364567184550257
24189,0,0.29534436255138896
24190,0,0.28685093885089286
24191,0,0.31408887735393964
24192,0,0.2860096673955756
24193,0,0.28769368775071447
24194,0,0.28685093885089286
24195,0,0.28769368775071447
24196,0,0.2962017004545121
24197,0,0.3339176546538702
24198,0,0.30485363818068056
24199,0,0.7152287363807063
24200,0,0.2889605741628576
24201,0,0.3026773639205991
24202,0,0.42618445252902537
24203,0,0.28769368775071447
24204,0,0.28980700232207485
24205,0,0.2860096673955756
24206,0,0.2860096673955756
24207,0,0.28685093885089286
24208,0,0.31408887735393964
24209,0,0.28727212882327463
24210,0,0.28558958671908674
24211,0,0.3009426918136214
24212,0,0.28558958671908674
24213,0,0.2864301182402063
24214,0,0.29065489634859504
24215,0,0.2864301182402063
24216,0,0.2860096673955756
24217,0,0.2860096673955756
24218,0,0.28769368775071447
24219,0,0.29023076631293243
24220,0,0.344062474853866
24221,0,0.2932073395507579
24222,0,0.7467668133472342
24223,0,0.2860096673955756
24224,0,0.2860096673955756
24225,0,0.28685093885089286
24226,0,0.2860096673955756
24227,0,0.28558958671908674
24228,0,0.2860096673955756
24229,0,0.28558958671908674
24230,0,0.29835133522823626
24231,0,0.2860096673955756
24232,0,0.41265451646125945
24233,0,0.324375106502912
24234,0,0.2860096673955756
24235,0,0.3194336481403056
24236,0,0.2864301182402063
24237,0,0.3496572886962953
24238,0,0.28685093885089286
24239,0,0.2860096673955756
24240,0,0.32844749587651917
24241,0,0.3709987000217176
24242,0,0.28727212882327463
24243,0,0.2860096673955756
24244,0,0.2932073395507579
24245,0,0.2864301182402063
24246,0,0.4997300263795943
24247,0,0.2885379108328364
24248,0,0.2992136954534728
24249,0,0.30007748224607617
24250,0,0.3189864081218636
24251,0,0.2885379108328364
24252,0,0.2860096673955756
24253,0,0.2974904053261464
24254,0,0.2860096673955756
24255,0,0.297920691253493
24256,0,0.31764668894090664
24257,0,0.2889605741628576
24258,0,0.297920691253493
24259,0,0.29278102224851726
24260,0,0.28727212882327463
24261,0,0.3101123071659055
24262,0,0.28685093885089286
24263,0,0.3118762535399359
24264,0,0.309672179576173
24265,0,0.2889605741628576
24266,0,0.2992136954534728
24267,0,0.2919294784642682
24268,0,0.29534436255138896
24269,0,0.2966309094663428
24270,0,0.30137582894284365
24271,0,0.29150425285256054
24272,0,0.2860096673955756
24273,0,0.40073702096581637
24274,0,0.28727212882327463
24275,0,0.30879295890412234
24276,0,0.2970604779099437
24277,0,0.2881156152242988
24278,0,0.324375106502912
24279,0,0.297920691253493
24280,0,0.28769368775071447
24281,0,0.2860096673955756
24282,0,0.29577285133133063
24283,0,0.28558958671908674
24284,0,0.33346007177403014
24285,0,0.38454287022273914
24286,0,0.2932073395507579
24287,0,0.2889605741628576
24288,0,0.309672179576173
24289,0,0.2860096673955756
24290,0,0.28558958671908674
24291,0,0.2966309094663428
24292,0,0.29235506840758974
24293,0,0.39236506192511905
24294,0,0.29065489634859504
24295,0,0.3022431654818382
24296,0,0.31320280616492474
24297,0,0.2949162345669887
24298,0,0.2860096673955756
24299,0,0.29065489634859504
24300,0,0.2974904053261464
24301,0,0.28727212882327463
24302,0,0.28769368775071447
24303,0,0.28769368775071447
24304,0,0.30007748224607617
24305,0,0.2966309094663428
24306,0,0.2949162345669887
24307,0,0.2860096673955756
24308,0,0.2864301182402063
24309,0,0.2970604779099437
24310,0,0.3515315548573382
24311,0,0.28558958671908674
24312,0,0.3614456054913687
24313,0,0.324375106502912
24314,0,0.2860096673955756
24315,0,0.2860096673955756
24316,0,0.3026773639205991
24317,0,0.3167552159210535
24318,0,0.28685093885089286
24319,0,0.2860096673955756
24320,0,0.3026773639205991
24321,0,0.2889605741628576
24322,0,0.28558958671908674
24323,0,0.3320892070710335
24324,0,0.32392424090620914
24325,0,0.38991447829981524
24326,0,0.29065489634859504
24327,0,0.40618554743251406
24328,0,0.30398207403977
24329,0,0.30572660358313597
24330,0,0.3194336481403056
24331,0,0.29235506840758974
24332,0,0.3343755504459711
24333,0,0.2860096673955756
24334,0,0.3700386943285918
24335,0,0.29235506840758974
24336,0,0.29065489634859504
24337,0,0.28938360479861336
24338,0,0.30137582894284365
24339,0,0.2974904053261464
24340,0,0.3009426918136214
24341,0,0.36192073891629545
24342,0,0.2970604779099437
24343,0,0.30180932032703606
24344,0,0.2889605741628576
24345,0,0.2885379108328364
24346,0,0.2919294784642682
24347,0,0.29107939200418964
24348,0,0.3044176807020502
24349,0,0.28727212882327463
24350,0,0.2889605741628576
24351,0,0.2864301182402063
24352,0,0.2860096673955756
24353,0,0.3289015944810176
24354,0,0.29065489634859504
24355,0,0.29065489634859504
24356,0,0.2949162345669887
24357,0,0.2864301182402063
24358,0,0.28685093885089286
24359,0,0.28685093885089286
24360,0,0.2860096673955756
24361,0,0.30923239664705965
24362,0,0.2860096673955756
24363,0,0.2864301182402063
24364,0,0.28938360479861336
24365,0,0.28685093885089286
24366,0,0.2936340198757334
24367,0,0.28685093885089286
24368,0,0.33851058571193443
24369,0,0.28980700232207485
24370,0,0.3581272995914331
24371,0,0.29023076631293243
24372,0,0.3158650866645654
24373,0,0.344062474853866
24374,0,0.2860096673955756
24375,0,0.2864301182402063
24376,0,0.3316328822921161
24377,0,0.2864301182402063
24378,0,0.2881156152242988
24379,0,0.2860096673955756
24380,0,0.2860096673955756
24381,0,0.28938360479861336
24382,0,0.2860096673955756
24383,0,0.2860096673955756
24384,0,0.28558958671908674
24385,0,0.2881156152242988
24386,0,0.2949162345669887
24387,0,0.31320280616492474
24388,0,0.28558958671908674
24389,0,0.3487218903169989
24390,0,0.29023076631293243
24391,0,0.28980700232207485
24392,0,0.28685093885089286
24393,0,0.30398207403977
24394,0,0.2932073395507579
24395,0,0.2860096673955756
24396,0,0.28980700232207485
24397,0,0.331176873640313
24398,0,0.30398207403977
24399,0,0.3548225299956295
24400,0,0.2949162345669887
24401,0,0.2949162345669887
24402,0,0.28727212882327463
24403,0,0.2885379108328364
24404,0,0.29577285133133063
24405,0,0.2860096673955756
24406,0,0.352000839954973
24407,0,0.33254584733853093
24408,0,0.2881156152242988
24409,0,0.44795405501200963
24410,0,0.31364567184550257
24411,0,0.28685093885089286
24412,0,0.28727212882327463
24413,0,0.28558958671908674
24414,0,0.28685093885089286
24415,0,0.34638850008864513
24416,0,0.3005099094214391
24417,0,0.2885379108328364
24418,0,0.9999999919735797
24419,0,0.29534436255138896
24420,0,0.2860096673955756
24421,0,0.2860096673955756
24422,0,0.30398207403977
24423,0,0.2860096673955756
24424,0,0.2860096673955756
24425,0,0.29023076631293243
24426,0,0.2864301182402063
24427,0,0.29235506840758974
24428,0,0.30007748224607617
24429,0,0.2860096673955756
24430,0,0.2860096673955756
24431,0,0.30660096621653254
24432,0,0.3738848110853599
24433,0,0.309672179576173
24434,0,0.31542052735124226
24435,0,0.2860096673955756
24436,0,0.30572660358313597
24437,0,0.28685093885089286
24438,0,0.34081857952641476
24439,0,0.2992136954534728
24440,0,0.29878233678433863
24441,0,0.3729217649427659
24442,0,0.3044176807020502
24443,0,0.321674824463237
24444,0,0.28558958671908674
24445,0,0.2860096673955756
24446,0,0.2860096673955756
24447,0,0.2860096673955756
24448,0,0.3145324221418586
24449,0,0.2860096673955756
24450,0,0.28938360479861336
24451,0,0.28727212882327463
24452,0,0.4196549272206798
24453,0,0.31320280616492474
24454,0,0.28727212882327463
24455,0,0.2860096673955756
24456,0,0.2860096673955756
24457,0,0.33254584733853093
24458,0,0.28558958671908674
24459,0,0.2881156152242988
24460,0,0.2860096673955756
24461,0,0.3022431654818382
24462,0,0.2860096673955756
24463,0,0.29107939200418964
24464,0,0.2949162345669887
24465,0,0.4837860053640991
24466,0,0.30007748224607617
24467,0,0.33851058571193443
24468,0,0.32347370195013075
24469,0,0.29235506840758974
24470,0,0.30835386687063177
24471,0,0.29065489634859504
24472,0,0.2949162345669887
24473,0,0.3221240508968671
24474,0,0.2860096673955756
24475,0,0.3074767220136437
24476,0,0.28727212882327463
24477,0,0.2860096673955756
24478,0,0.28685093885089286
24479,0,0.28685093885089286
24480,0,0.31276028085830504
24481,0,0.29534436255138896
24482,0,0.28938360479861336
24483,0,0.2860096673955756
24484,0,0.28769368775071447
24485,0,0.28769368775071447
24486,0,0.28769368775071447
24487,0,0.30398207403977
24488,0,0.3031119151543775
24489,0,0.32799371780653525
24490,0,0.999990566227071
24491,0,0.2860096673955756
24492,0,0.3394328690012828
24493,0,0.28727212882327463
24494,0,0.29534436255138896
24495,0,0.2860096673955756
24496,0,0.2885379108328364
24497,0,0.2881156152242988
24498,0,0.28727212882327463
24499,0,0.2860096673955756
24500,0,0.28980700232207485
24501,0,0.2860096673955756
24502,0,0.2889605741628576
24503,0,0.3035468186919418
24504,0,0.7996281900213459
24505,0,0.28727212882327463
24506,0,0.28685093885089286
24507,0,0.31364567184550257
24508,0,0.2860096673955756
24509,0,0.3394328690012828
24510,0,0.3145324221418586
24511,0,0.29835133522823626
24512,0,0.28727212882327463
24513,0,0.29107939200418964
24514,0,0.2970604779099437
24515,0,0.2885379108328364
24516,0,0.2881156152242988
24517,0,0.3221240508968671
24518,0,0.28727212882327463
24519,0,0.2966309094663428
24520,0,0.28558958671908674
24521,0,0.2881156152242988
24522,0,0.29023076631293243
24523,0,0.29577285133133063
24524,0,0.3022431654818382
24525,0,0.3026773639205991
24526,0,0.2919294784642682
24527,0,0.29577285133133063
24528,0,0.28769368775071447
24529,0,0.2860096673955756
24530,0,0.2889605741628576
24531,0,0.30572660358313597
24532,0,0.30879295890412234
24533,0,0.2885379108328364
24534,0,0.2949162345669887
24535,0,0.30398207403977
24536,0,0.3348337585007178
24537,0,0.3357511087886415
24538,0,0.3189864081218636
24539,0,0.2864301182402063
24540,0,0.28727212882327463
24541,0,0.28685093885089286
24542,0,0.3543515401726781
24543,0,0.29023076631293243
24544,0,0.29278102224851726
24545,0,0.28727212882327463
24546,0,0.5413106833398771
24547,0,0.2974904053261464
24548,0,0.28727212882327463
24549,0,0.2860096673955756
24550,0,0.3198812206802813
24551,0,0.28938360479861336
24552,0,0.2860096673955756
24553,0,0.2860096673955756
24554,0,0.2992136954534728
24555,0,0.2944884678281435
24556,0,0.2936340198757334
24557,0,0.2881156152242988
24558,0,0.28685093885089286
24559,0,0.2860096673955756
24560,0,0.2864301182402063
24561,0,0.29835133522823626
24562,0,0.28727212882327463
24563,0,0.2860096673955756
24564,0,0.28685093885089286
24565,0,0.28685093885089286
24566,0,0.29150425285256054
24567,0,0.2864301182402063
24568,0,0.34128108981529526
24569,0,0.2860096673955756
24570,0,0.28727212882327463
24571,0,0.2881156152242988
24572,0,0.29150425285256054
24573,0,0.3044176807020502
24574,0,0.2864301182402063
24575,0,0.28685093885089286
24576,0,0.297920691253493
24577,0,0.28685093885089286
24578,0,0.2860096673955756
24579,0,0.2962017004545121
24580,0,0.28685093885089286
24581,0,0.3459227030149913
24582,0,0.28558958671908674
24583,0,0.28558958671908674
24584,0,0.28727212882327463
24585,0,0.28727212882327463
24586,0,0.2860096673955756
24587,0,0.2970604779099437
24588,0,0.375813897790048
24589,0,0.28727212882327463
24590,0,0.3662090012144043
24591,0,0.2919294784642682
24592,0,0.2885379108328364
24593,0,0.2860096673955756
24594,0,0.3109935942135783
24595,0,0.34918944434588556
24596,0,0.2860096673955756
24597,0,0.30791512106757285
24598,0,0.3180929279499146
24599,0,0.2881156152242988
24600,0,0.34499199550270293
24601,0,0.2860096673955756
24602,0,0.2860096673955756
24603,0,0.30398207403977
24604,0,0.2864301182402063
24605,0,0.2860096673955756
24606,0,0.2864301182402063
24607,0,0.2860096673955756
24608,0,0.3302658072610707
24609,0,0.28685093885089286
24610,0,0.2932073395507579
24611,0,0.28685093885089286
24612,0,0.29878233678433863
24613,0,0.28727212882327463
24614,0,0.28769368775071447
24615,0,0.28727212882327463
24616,0,0.3026773639205991
24617,0,0.29878233678433863
24618,0,0.33254584733853093
24619,0,0.29878233678433863
24620,0,0.28685093885089286
24621,0,0.28685093885089286
24622,0,0.31630998304108876
24623,0,0.28938360479861336
24624,0,0.28938360479861336
24625,0,0.28685093885089286
24626,0,0.2860096673955756
24627,0,0.2860096673955756
24628,0,0.28938360479861336
24629,0,0.36097074295642356
24630,0,0.2881156152242988
24631,0,0.2864301182402063
24632,0,0.32077736101090437
24633,0,0.28727212882327463
24634,0,0.30137582894284365
24635,0,0.34174390235871493
24636,0,0.3074767220136437
24637,0,0.29065489634859504
24638,0,0.2860096673955756
24639,0,0.2864301182402063
24640,0,0.28558958671908674
24641,0,0.6760534730148483
24642,0,0.3496572886962953
24643,0,0.2962017004545121
24644,0,0.29150425285256054
24645,0,0.28685093885089286
24646,0,0.2949162345669887
24647,0,0.2885379108328364
24648,0,0.2932073395507579
24649,0,0.28938360479861336
24650,0,0.3487218903169989
24651,0,0.40767558686650945
24652,0,0.294061062782579
24653,0,0.29107939200418964
24654,0,0.2860096673955756
24655,0,0.2860096673955756
24656,0,0.2864301182402063
24657,0,0.35907401714938103
24658,0,0.3230234902329263
24659,0,0.2881156152242988
24660,0,0.2860096673955756
24661,0,0.2889605741628576
24662,0,0.29835133522823626
24663,0,0.2860096673955756
24664,0,0.2860096673955756
24665,0,0.2860096673955756
24666,0,0.30616361049931
24667,0,0.3454572012516353
24668,0,0.5947823292148938
24669,0,0.2860096673955756
24670,0,0.28938360479861336
24671,0,0.35670929709150134
24672,0,0.2864301182402063
24673,0,0.2864301182402063
24674,0,0.2864301182402063
24675,0,0.30660096621653254
24676,0,0.30791512106757285
24677,0,0.3052899459752695
24678,0,0.40767558686650945
24679,0,0.2860096673955756
24680,0,0.28980700232207485
24681,0,0.32347370195013075
24682,0,0.2919294784642682
24683,0,0.29534436255138896
24684,0,0.2860096673955756
24685,0,0.29235506840758974
24686,0,0.30007748224607617
24687,0,0.297920691253493
24688,0,0.3230234902329263
24689,0,0.2864301182402063
24690,0,0.2966309094663428
24691,0,0.3022431654818382
24692,0,0.30398207403977
24693,0,0.2860096673955756
24694,0,0.2936340198757334
24695,0,0.28558958671908674
24696,0,0.28727212882327463
24697,0,0.31764668894090664
24698,0,0.30137582894284365
24699,0,0.3074767220136437
24700,0,0.28558958671908674
24701,0,0.29065489634859504
24702,0,0.297920691253493
24703,0,0.2860096673955756
24704,0,0.2864301182402063
24705,0,0.2919294784642682
24706,0,0.29023076631293243
24707,0,0.2860096673955756
24708,0,0.2864301182402063
24709,0,0.2864301182402063
24710,0,0.28769368775071447
24711,0,0.2860096673955756
24712,0,0.297920691253493
24713,0,0.28769368775071447
24714,0,0.3261818232521789
24715,0,0.29534436255138896
24716,0,0.2864301182402063
24717,0,0.3149763056586037
24718,0,0.28769368775071447
24719,0,0.31764668894090664
24720,0,0.3482546273287135
24721,0,0.2936340198757334
24722,0,0.32799371780653525
24723,0,0.2881156152242988
24724,0,0.28685093885089286
24725,0,0.3022431654818382
24726,0,0.2860096673955756
24727,0,0.29023076631293243
24728,0,0.29278102224851726
24729,0,0.29278102224851726
24730,0,0.33254584733853093
24731,0,0.39187450687157915
24732,0,0.2932073395507579
24733,0,0.2860096673955756
24734,0,0.2860096673955756
24735,0,0.2864301182402063
24736,0,0.2966309094663428
24737,0,0.28685093885089286
24738,0,0.29150425285256054
24739,0,0.37871491414488256
24740,0,0.29107939200418964
24741,0,0.2881156152242988
24742,0,0.28558958671908674
24743,0,0.28685093885089286
24744,0,0.33254584733853093
24745,0,0.30791512106757285
24746,0,0.3074767220136437
24747,0,0.3180929279499146
24748,0,0.2864301182402063
24749,0,0.2889605741628576
24750,0,0.2864301182402063
24751,0,0.4408401673625937
24752,0,0.3005099094214391
24753,0,0.28769368775071447
24754,0,0.2881156152242988
24755,0,0.31542052735124226
24756,0,0.41066073915340695
24757,0,0.32032912516387446
24758,0,0.28938360479861336
24759,0,0.3022431654818382
24760,0,0.28685093885089286
24761,0,0.2996454107650213
24762,0,0.3403563721745892
24763,0,0.2949162345669887
24764,0,0.3158650866645654
24765,0,0.2864301182402063
24766,0,0.2970604779099437
24767,0,0.2949162345669887
24768,0,0.2885379108328364
24769,0,0.28727212882327463
24770,0,0.2860096673955756
24771,0,0.3212259276389272
24772,0,0.28558958671908674
24773,0,0.2864301182402063
24774,0,0.29107939200418964
24775,0,0.309672179576173
24776,0,0.2992136954534728
24777,0,0.2864301182402063
24778,0,0.2860096673955756
24779,0,0.28980700232207485
24780,0,0.2864301182402063
24781,0,0.2864301182402063
24782,0,0.29235506840758974
24783,0,0.29878233678433863
24784,0,0.2885379108328364
24785,0,0.3339176546538702
24786,0,0.294061062782579
24787,0,0.2881156152242988
24788,0,0.3022431654818382
24789,0,0.3230234902329263
24790,0,0.29534436255138896
24791,0,0.2936340198757334
24792,0,0.30879295890412234
24793,0,0.2860096673955756
24794,0,0.28685093885089286
24795,0,0.29150425285256054
24796,0,0.29150425285256054
24797,0,0.29107939200418964
24798,0,0.2885379108328364
24799,0,0.30923239664705965
24800,0,0.28727212882327463
24801,0,0.2860096673955756
24802,0,0.28685093885089286
24803,0,0.2966309094663428
24804,0,0.2864301182402063
24805,0,0.2860096673955756
24806,0,0.2885379108328364
24807,0,0.2864301182402063
24808,0,0.2885379108328364
24809,0,0.30879295890412234
24810,0,0.30137582894284365
24811,0,0.2860096673955756
24812,0,0.2996454107650213
24813,0,0.28727212882327463
24814,0,0.324375106502912
24815,0,0.3109935942135783
24816,0,0.29065489634859504
24817,0,0.41115891113351954
24818,0,0.37244061906161013
24819,0,0.28685093885089286
24820,0,0.28558958671908674
24821,0,0.2885379108328364
24822,0,0.2860096673955756
24823,0,0.39236506192511905
24824,0,0.2864301182402063
24825,0,0.2860096673955756
24826,0,0.2860096673955756
24827,0,0.29835133522823626
24828,0,0.2864301182402063
24829,0,0.28685093885089286
24830,0,0.28558958671908674
24831,0,0.297920691253493
24832,0,0.28685093885089286
24833,0,0.2864301182402063
24834,0,0.29065489634859504
24835,0,0.34732097733962247
24836,0,0.28558958671908674
24837,0,0.2860096673955756
24838,0,0.2992136954534728
24839,0,0.29107939200418964
24840,0,0.3894250235148134
24841,0,0.29878233678433863
24842,0,0.31408887735393964
24843,0,0.3022431654818382
24844,0,0.2864301182402063
24845,0,0.2860096673955756
24846,0,0.3681217689573506
24847,0,0.28558958671908674
24848,0,0.28558958671908674
24849,0,0.29107939200418964
24850,0,0.28685093885089286
24851,0,0.331176873640313
24852,0,0.28558958671908674
24853,0,0.2962017004545121
24854,0,0.2936340198757334
24855,0,0.3357511087886415
24856,0,0.310552778888416
24857,0,0.28558958671908674
24858,0,0.31542052735124226
24859,0,0.2932073395507579
24860,0,0.3958049836523841
24861,0,0.31276028085830504
24862,0,0.2864301182402063
24863,0,0.28727212882327463
24864,0,0.28727212882327463
24865,0,0.28727212882327463
24866,0,0.2860096673955756
24867,0,0.28558958671908674
24868,0,0.2881156152242988
24869,0,0.3005099094214391
24870,0,0.2970604779099437
24871,0,0.29878233678433863
24872,0,0.2889605741628576
24873,0,0.3496572886962953
24874,0,0.321674824463237
24875,0,0.2949162345669887
24876,0,0.324375106502912
24877,0,0.3212259276389272
24878,0,0.2860096673955756
24879,0,0.3398944684401582
24880,0,0.29278102224851726
24881,0,0.35059384547475586
24882,0,0.297920691253493
24883,0,0.29835133522823626
24884,0,0.2864301182402063
24885,0,0.29835133522823626
24886,0,0.2919294784642682
24887,0,0.28685093885089286
24888,0,0.2864301182402063
24889,0,0.2860096673955756
24890,0,0.294061062782579
24891,0,0.28769368775071447
24892,0,0.2860096673955756
24893,0,0.28980700232207485
24894,0,0.2864301182402063
24895,0,0.28980700232207485
24896,0,0.2885379108328364
24897,0,0.2864301182402063
24898,0,0.3145324221418586
24899,0,0.29534436255138896
24900,0,0.3252778152139327
24901,0,0.2860096673955756
24902,0,0.28727212882327463
24903,0,0.3114347526089826
24904,0,0.2860096673955756
24905,0,0.2864301182402063
24906,0,0.2885379108328364
24907,0,0.3114347526089826
24908,0,0.2936340198757334
24909,0,0.29065489634859504
24910,0,0.28727212882327463
24911,0,0.30879295890412234
24912,0,0.28727212882327463
24913,0,0.297920691253493
24914,0,0.2860096673955756
24915,0,0.2860096673955756
24916,0,0.2860096673955756
24917,0,0.29235506840758974
24918,0,0.28980700232207485
24919,0,0.28558958671908674
24920,0,0.3357511087886415
24921,0,0.30485363818068056
24922,0,0.2949162345669887
24923,0,0.3389715745339429
24924,0,0.3289015944810176
24925,0,0.297920691253493
24926,0,0.2889605741628576
24927,0,0.3022431654818382
24928,0,0.28558958671908674
24929,0,0.29577285133133063
24930,0,0.29023076631293243
24931,0,0.3074767220136437
24932,0,0.2944884678281435
24933,0,0.29023076631293243
24934,0,0.2885379108328364
24935,0,0.28769368775071447
24936,0,0.34220701647198476
24937,0,0.32708712575067506
24938,0,0.3074767220136437
24939,0,0.2864301182402063
24940,0,0.28727212882327463
24941,0,0.2860096673955756
24942,0,0.2860096673955756
24943,0,0.28685093885089286
24944,0,0.3180929279499146
24945,0,0.2885379108328364
24946,0,0.2864301182402063
24947,0,0.31276028085830504
24948,0,0.2860096673955756
24949,0,0.3114347526089826
24950,0,0.28980700232207485
24951,0,0.29065489634859504
24952,0,0.2944884678281435
24953,0,0.2889605741628576
24954,0,0.294061062782579
24955,0,0.31364567184550257
24956,0,0.28727212882327463
24957,0,0.29534436255138896
24958,0,0.3052899459752695
24959,0,0.297920691253493
24960,0,0.2885379108328364
24961,0,0.2885379108328364
24962,0,0.2962017004545121
24963,0,0.30485363818068056
24964,0,0.28558958671908674
24965,0,0.310552778888416
24966,0,0.2881156152242988
24967,0,0.28558958671908674
24968,0,0.4096649456161595
24969,0,0.28558958671908674
24970,0,0.2860096673955756
24971,0,0.2944884678281435
24972,0,0.31320280616492474
24973,0,0.353880832621945
24974,0,0.2881156152242988
24975,0,0.34174390235871493
24976,0,0.2860096673955756
24977,0,0.28727212882327463
24978,0,0.29278102224851726
24979,0,0.28938360479861336
24980,0,0.29065489634859504
24981,0,0.28558958671908674
24982,0,0.29023076631293243
24983,0,0.2860096673955756
24984,0,0.2860096673955756
24985,0,0.3772633067958401
24986,0,0.34359816135145976
24987,0,0.2860096673955756
24988,0,0.3194336481403056
24989,0,0.2860096673955756
24990,0,0.2860096673955756
24991,0,0.2860096673955756
24992,0,0.31542052735124226
24993,0,0.28727212882327463
24994,0,0.28938360479861336
24995,0,0.2881156152242988
24996,0,0.2885379108328364
24997,0,0.32844749587651917
24998,0,0.29107939200418964
24999,0,0.2885379108328364
25000,0,0.28685093885089286
25001,0,0.3026773639205991
25002,0,0.2864301182402063
25003,0,0.3022431654818382
25004,0,0.29235506840758974
25005,0,0.30703867022525566
25006,0,0.29150425285256054
25007,0,0.28727212882327463
25008,0,0.30660096621653254
25009,0,0.3796838624636459
25010,0,0.29065489634859504
25011,0,0.28558958671908674
25012,0,0.3044176807020502
25013,0,0.38698110797157215
25014,0,0.30398207403977
25015,0,0.31764668894090664
25016,0,0.4383052136642176
25017,0,0.32392424090620914
25018,0,0.3543515401726781
25019,0,0.3230234902329263
25020,0,0.2860096673955756
25021,0,0.32482629813973724
25022,0,0.2864301182402063
25023,0,0.28685093885089286
25024,0,0.28558958671908674
25025,0,0.31853950120060526
25026,0,0.29150425285256054
25027,0,0.28938360479861336
25028,0,0.2885379108328364
25029,0,0.28558958671908674
25030,0,0.3167552159210535
25031,0,0.2974904053261464
25032,0,0.2860096673955756
25033,0,0.3172007847424276
25034,0,0.29878233678433863
25035,0,0.2996454107650213
25036,0,0.2966309094663428
25037,0,0.43324508357221947
25038,0,0.309672179576173
25039,0,0.29065489634859504
25040,0,0.29235506840758974
25041,0,0.2860096673955756
25042,0,0.294061062782579
25043,0,0.30835386687063177
25044,0,0.32392424090620914
25045,0,0.28727212882327463
25046,0,0.2860096673955756
25047,0,0.2962017004545121
25048,0,0.2885379108328364
25049,0,0.2932073395507579
25050,0,0.2860096673955756
25051,0,0.29878233678433863
25052,0,0.2860096673955756
25053,0,0.2860096673955756
25054,0,0.294061062782579
25055,0,0.4658259474772528
25056,0,0.9981868746048024
25057,0,0.2864301182402063
25058,0,0.43526752631598087
25059,0,0.3101123071659055
25060,0,0.2944884678281435
25061,0,0.34174390235871493
25062,0,0.297920691253493
25063,0,0.2864301182402063
25064,0,0.2919294784642682
25065,0,0.28685093885089286
25066,0,0.2919294784642682
25067,0,0.2974904053261464
25068,0,0.5002445330430737
25069,0,0.30835386687063177
25070,0,0.31630998304108876
25071,0,0.3676431852396789
25072,0,0.2885379108328364
25073,0,0.2864301182402063
25074,0,0.28769368775071447
25075,0,0.2860096673955756
25076,0,0.29023076631293243
25077,0,0.28769368775071447
25078,0,0.28558958671908674
25079,0,0.28685093885089286
25080,0,0.2860096673955756
25081,0,0.2889605741628576
25082,0,0.2860096673955756
25083,0,0.28685093885089286
25084,0,0.28558958671908674
25085,0,0.2860096673955756
25086,0,0.28727212882327463
25087,0,0.2860096673955756
25088,0,0.28980700232207485
25089,0,0.29235506840758974
25090,0,0.28558958671908674
25091,0,0.2860096673955756
25092,0,0.29023076631293243
25093,0,0.2860096673955756
25094,0,0.3850300583070334
25095,0,0.29235506840758974
25096,0,0.30660096621653254
25097,0,0.3230234902329263
25098,0,0.28769368775071447
25099,0,0.2864301182402063
25100,0,0.3534104080856878
25101,0,0.32392424090620914
25102,0,0.28727212882327463
25103,0,0.28938360479861336
25104,0,0.297920691253493
25105,0,0.29107939200418964
25106,0,0.47762119923533264
25107,0,0.2885379108328364
25108,0,0.3118762535399359
25109,0,0.3189864081218636
25110,0,0.28769368775071447
25111,0,0.29023076631293243
25112,0,0.2881156152242988
25113,0,0.28938360479861336
25114,0,0.2949162345669887
25115,0,0.2864301182402063
25116,0,0.4042015160729444
25117,0,0.3791992678586295
25118,0,0.2860096673955756
25119,0,0.310552778888416
25120,0,0.32392424090620914
25121,0,0.2864301182402063
25122,0,0.3118762535399359
25123,0,0.2864301182402063
25124,0,0.2860096673955756
25125,0,0.2860096673955756
25126,0,0.3595477884130325
25127,0,0.28558958671908674
25128,0,0.28727212882327463
25129,0,0.28980700232207485
25130,0,0.2885379108328364
25131,0,0.3662090012144043
25132,0,0.28558958671908674
25133,0,0.4771077470368991
25134,0,0.28685093885089286
25135,0,0.3052899459752695
25136,0,0.30398207403977
25137,0,0.3343755504459711
25138,0,0.28685093885089286
25139,0,0.28980700232207485
25140,0,0.2860096673955756
25141,0,0.29235506840758974
25142,0,0.30616361049931
25143,0,0.28938360479861336
25144,0,0.28558958671908674
25145,0,0.2936340198757334
25146,0,0.2864301182402063
25147,0,0.2936340198757334
25148,0,0.2860096673955756
25149,0,0.2860096673955756
25150,0,0.2860096673955756
25151,0,0.4251781735536923
25152,0,0.2949162345669887
25153,0,0.321674824463237
25154,0,0.30485363818068056
25155,0,0.2881156152242988
25156,0,0.3289015944810176
25157,0,0.33804990320686723
25158,0,0.3252778152139327
25159,0,0.2970604779099437
25160,0,0.2881156152242988
25161,0,0.40767558686650945
25162,0,0.3796838624636459
25163,0,0.28685093885089286
25164,0,0.2864301182402063
25165,0,0.33300280245385405
25166,0,0.2881156152242988
25167,0,0.28685093885089286
25168,0,0.28980700232207485
25169,0,0.2919294784642682
25170,0,0.2992136954534728
25171,0,0.28685093885089286
25172,0,0.29835133522823626
25173,0,0.2881156152242988
25174,0,0.2864301182402063
25175,0,0.29235506840758974
25176,0,0.3118762535399359
25177,0,0.3022431654818382
25178,0,0.2860096673955756
25179,0,0.29235506840758974
25180,0,0.2885379108328364
25181,0,0.31764668894090664
25182,0,0.2864301182402063
25183,0,0.294061062782579
25184,0,0.29235506840758974
25185,0,0.29235506840758974
25186,0,0.28685093885089286
25187,0,0.28685093885089286
25188,0,0.28980700232207485
25189,0,0.3316328822921161
25190,0,0.2860096673955756
25191,0,0.29023076631293243
25192,0,0.2885379108328364
25193,0,0.321674824463237
25194,0,0.3212259276389272
25195,0,0.2936340198757334
25196,0,0.2881156152242988
25197,0,0.28769368775071447
25198,0,0.29235506840758974
25199,0,0.2970604779099437
25200,0,0.30879295890412234
25201,0,0.28980700232207485
25202,0,0.3158650866645654
25203,0,0.4012313504605821
25204,0,0.360496152084633
25205,0,0.37436670969955627
25206,0,0.2864301182402063
25207,0,0.29235506840758974
25208,0,0.2881156152242988
25209,0,0.2962017004545121
25210,0,0.3035468186919418
25211,0,0.39876173147698324
25212,0,0.4116572653157658
25213,0,0.2919294784642682
25214,0,0.310552778888416
25215,0,0.2860096673955756
25216,0,0.2919294784642682
25217,0,0.3109935942135783
25218,0,0.28769368775071447
25219,0,0.3035468186919418
25220,0,0.29577285133133063
25221,0,0.2864301182402063
25222,0,0.331176873640313
25223,0,0.2944884678281435
25224,0,0.28685093885089286
25225,0,0.2885379108328364
25226,0,0.2864301182402063
25227,0,0.2881156152242988
25228,0,0.2864301182402063
25229,0,0.29150425285256054
25230,0,0.31364567184550257
25231,0,0.2860096673955756
25232,0,0.3225736063505915
25233,0,0.29534436255138896
25234,0,0.28685093885089286
25235,0,0.29023076631293243
25236,0,0.2860096673955756
25237,0,0.2864301182402063
25238,0,0.30180932032703606
25239,0,0.37436670969955627
25240,0,0.3662090012144043
25241,0,0.29235506840758974
25242,0,0.28558958671908674
25243,0,0.28685093885089286
25244,0,0.3074767220136437
25245,0,0.28980700232207485
25246,0,0.3681217689573506
25247,0,0.4459192104621562
25248,0,0.3534104080856878
25249,0,0.29065489634859504
25250,0,0.2864301182402063
25251,0,0.3830826982516626
25252,0,0.28685093885089286
25253,0,0.28685093885089286
25254,0,0.29107939200418964
25255,0,0.2885379108328364
25256,0,0.2966309094663428
25257,0,0.2864301182402063
25258,0,0.360496152084633
25259,0,0.38454287022273914
25260,0,0.2864301182402063
25261,0,0.31764668894090664
25262,0,0.28769368775071447
25263,0,0.3167552159210535
25264,0,0.2864301182402063
25265,0,0.28727212882327463
25266,0,0.2864301182402063
25267,0,0.28938360479861336
25268,0,0.2864301182402063
25269,0,0.28727212882327463
25270,0,0.30007748224607617
25271,0,0.2949162345669887
25272,0,0.294061062782579
25273,0,0.30703867022525566
25274,0,0.2860096673955756
25275,0,0.29107939200418964
25276,0,0.3005099094214391
25277,0,0.28558958671908674
25278,0,0.2860096673955756
25279,0,0.2860096673955756
25280,0,0.3454572012516353
25281,0,0.2860096673955756
25282,0,0.4372921256542568
25283,0,0.2889605741628576
25284,0,0.2919294784642682
25285,0,0.28685093885089286
25286,0,0.28685093885089286
25287,0,0.2889605741628576
25288,0,0.2881156152242988
25289,0,0.32482629813973724
25290,0,0.32347370195013075
25291,0,0.29023076631293243
25292,0,0.30137582894284365
25293,0,0.29835133522823626
25294,0,0.29107939200418964
25295,0,0.36716486217746297
25296,0,0.28727212882327463
25297,0,0.2860096673955756
25298,0,0.2932073395507579
25299,0,0.3302658072610707
25300,0,0.28727212882327463
25301,0,0.2962017004545121
25302,0,0.28685093885089286
25303,0,0.28685093885089286
25304,0,0.28558958671908674
25305,0,0.2864301182402063
25306,0,0.2860096673955756
25307,0,0.28769368775071447
25308,0,0.3074767220136437
25309,0,0.2860096673955756
25310,0,0.3180929279499146
25311,0,0.2860096673955756
25312,0,0.28727212882327463
25313,0,0.3212259276389272
25314,0,0.30616361049931
25315,0,0.29878233678433863
25316,0,0.2881156152242988
25317,0,0.2992136954534728
25318,0,0.2860096673955756
25319,0,0.28685093885089286
25320,0,0.294061062782579
25321,0,0.2860096673955756
25322,0,0.28727212882327463
25323,0,0.30791512106757285
25324,0,0.29278102224851726
25325,0,0.3035468186919418
25326,0,0.2860096673955756
25327,0,0.2966309094663428
25328,0,0.2936340198757334
25329,0,0.2949162345669887
25330,0,0.38113908314449274
25331,0,0.3101123071659055
25332,0,0.3009426918136214
25333,0,0.29278102224851726
25334,0,0.294061062782579
25335,0,0.2860096673955756
25336,0,0.3198812206802813
25337,0,0.29107939200418964
25338,0,0.2860096673955756
25339,0,0.29107939200418964
25340,0,0.28727212882327463
25341,0,0.3009426918136214
25342,0,0.28769368775071447
25343,0,0.2970604779099437
25344,0,0.2860096673955756
25345,0,0.29835133522823626
25346,0,0.2864301182402063
25347,0,0.28938360479861336
25348,0,0.2885379108328364
25349,0,0.2864301182402063
25350,0,0.28685093885089286
25351,0,0.2860096673955756
25352,0,0.2860096673955756
25353,0,0.2885379108328364
25354,0,0.28685093885089286
25355,0,0.28685093885089286
25356,0,0.29235506840758974
25357,0,0.3052899459752695
25358,0,0.2860096673955756
25359,0,0.28769368775071447
25360,0,0.2864301182402063
25361,0,0.28727212882327463
25362,0,0.28727212882327463
25363,0,0.29150425285256054
25364,0,0.2974904053261464
25365,0,0.29065489634859504
25366,0,0.29835133522823626
25367,0,0.310552778888416
25368,0,0.30879295890412234
25369,0,0.3398944684401582
25370,0,0.7871490011732124
25371,0,0.30180932032703606
25372,0,0.28558958671908674
25373,0,0.28558958671908674
25374,0,0.29835133522823626
25375,0,0.2889605741628576
25376,0,0.2936340198757334
25377,0,0.2864301182402063
25378,0,0.3009426918136214
25379,0,0.3026773639205991
25380,0,0.3109935942135783
25381,0,0.34359816135145976
25382,0,0.3352922781662854
25383,0,0.29107939200418964
25384,0,0.28938360479861336
25385,0,0.29150425285256054
25386,0,0.2860096673955756
25387,0,0.37436670969955627
25388,0,0.3738848110853599
25389,0,0.3109935942135783
25390,0,0.29878233678433863
25391,0,0.309672179576173
25392,0,0.2860096673955756
25393,0,0.29065489634859504
25394,0,0.36334775676880166
25395,0,0.3180929279499146
25396,0,0.29065489634859504
25397,0,0.32935601299709444
25398,0,0.2860096673955756
25399,0,0.2885379108328364
25400,0,0.2919294784642682
25401,0,0.2860096673955756
25402,0,0.28727212882327463
25403,0,0.2860096673955756
25404,0,0.29534436255138896
25405,0,0.3371294598230495
25406,0,0.28769368775071447
25407,0,0.41565054302690135
25408,0,0.2860096673955756
25409,0,0.28980700232207485
25410,0,0.2966309094663428
25411,0,0.3158650866645654
25412,0,0.2962017004545121
25413,0,0.30616361049931
25414,0,0.28685093885089286
25415,0,0.2860096673955756
25416,0,0.28769368775071447
25417,0,0.3172007847424276
25418,0,0.28727212882327463
25419,0,0.2881156152242988
25420,0,0.2860096673955756
25421,0,0.2864301182402063
25422,0,0.2864301182402063
25423,0,0.2936340198757334
25424,0,0.2889605741628576
25425,0,0.2944884678281435
25426,0,0.2860096673955756
25427,0,0.2949162345669887
25428,0,0.28980700232207485
25429,0,0.2860096673955756
25430,0,0.2881156152242988
25431,0,0.294061062782579
25432,0,0.2885379108328364
25433,0,0.28727212882327463
25434,0,0.2864301182402063
25435,0,0.9731475051869729
25436,0,0.28685093885089286
25437,0,0.30398207403977
25438,0,0.2885379108328364
25439,0,0.6503195704926658
25440,0,0.29107939200418964
25441,0,0.2885379108328364
25442,0,0.29150425285256054
25443,0,0.28685093885089286
25444,0,0.2860096673955756
25445,0,0.29534436255138896
25446,0,0.28685093885089286
25447,0,0.29065489634859504
25448,0,0.3022431654818382
25449,0,0.3172007847424276
25450,0,0.28685093885089286
25451,0,0.2860096673955756
25452,0,0.2885379108328364
25453,0,0.28769368775071447
25454,0,0.31853950120060526
25455,0,0.2864301182402063
25456,0,0.31364567184550257
25457,0,0.4591750833800868
25458,0,0.2860096673955756
25459,0,0.2860096673955756
25460,0,0.4121558007441616
25461,0,0.2860096673955756
25462,0,0.2881156152242988
25463,0,0.3158650866645654
25464,0,0.2962017004545121
25465,0,0.2889605741628576
25466,0,0.29235506840758974
25467,0,0.2864301182402063
25468,0,0.33346007177403014
25469,0,0.28769368775071447
25470,0,0.28685093885089286
25471,0,0.28558958671908674
25472,0,0.30485363818068056
25473,0,0.29278102224851726
25474,0,0.3149763056586037
25475,0,0.2864301182402063
25476,0,0.29235506840758974
25477,0,0.2860096673955756
25478,0,0.28727212882327463
25479,0,0.3052899459752695
25480,0,0.2970604779099437
25481,0,0.28938360479861336
25482,0,0.28685093885089286
25483,0,0.29023076631293243
25484,0,0.28769368775071447
25485,0,0.2919294784642682
25486,0,0.29878233678433863
25487,0,0.2889605741628576
25488,0,0.2970604779099437
25489,0,0.28938360479861336
25490,0,0.2966309094663428
25491,0,0.28769368775071447
25492,0,0.29065489634859504
25493,0,0.2860096673955756
25494,0,0.2860096673955756
25495,0,0.30660096621653254
25496,0,0.2970604779099437
25497,0,0.3445270864701711
25498,0,0.2881156152242988
25499,0,0.3676431852396789
25500,0,0.30180932032703606
25501,0,0.36716486217746297
25502,0,0.28769368775071447
25503,0,0.297920691253493
25504,0,0.29235506840758974
25505,0,0.294061062782579
25506,0,0.30485363818068056
25507,0,0.2936340198757334
25508,0,0.297920691253493
25509,0,0.28769368775071447
25510,0,0.28558958671908674
25511,0,0.28769368775071447
25512,0,0.3275402608917663
25513,0,0.3022431654818382
25514,0,0.28727212882327463
25515,0,0.2860096673955756
25516,0,0.2996454107650213
25517,0,0.2860096673955756
25518,0,0.2881156152242988
25519,0,0.29107939200418964
25520,0,0.2889605741628576
25521,0,0.28685093885089286
25522,0,0.32572965712049634
25523,0,0.28558958671908674
25524,0,0.29534436255138896
25525,0,0.2860096673955756
25526,0,0.28769368775071447
25527,0,0.29023076631293243
25528,0,0.29065489634859504
25529,0,0.2860096673955756
25530,0,0.2860096673955756
25531,0,0.2860096673955756
25532,0,0.29065489634859504
25533,0,0.31276028085830504
25534,0,0.2889605741628576
25535,0,0.2889605741628576
25536,0,0.2860096673955756
25537,0,0.2860096673955756
25538,0,0.37195972573550334
25539,0,0.28685093885089286
25540,0,0.29534436255138896
25541,0,0.2992136954534728
25542,0,0.29577285133133063
25543,0,0.2860096673955756
25544,0,0.2944884678281435
25545,0,0.6946884710272447
25546,0,0.28769368775071447
25547,0,0.2860096673955756
25548,0,0.29023076631293243
25549,0,0.28769368775071447
25550,0,0.2996454107650213
25551,0,0.29577285133133063
25552,0,0.2881156152242988
25553,0,0.3501254226470262
25554,0,0.2885379108328364
25555,0,0.3005099094214391
25556,0,0.2889605741628576
25557,0,0.36287181533325286
25558,0,0.3221240508968671
25559,0,0.28727212882327463
25560,0,0.28980700232207485
25561,0,0.28685093885089286
25562,0,0.28685093885089286
25563,0,0.3252778152139327
25564,0,0.28769368775071447
25565,0,0.2860096673955756
25566,0,0.294061062782579
25567,0,0.360496152084633
25568,0,0.28685093885089286
25569,0,0.3529402673040738
25570,0,0.3044176807020502
25571,0,0.3118762535399359
25572,0,0.28558958671908674
25573,0,0.28938360479861336
25574,0,0.2949162345669887
25575,0,0.28980700232207485
25576,0,0.2881156152242988
25577,0,0.2860096673955756
25578,0,0.2860096673955756
25579,0,0.28685093885089286
25580,0,0.28685093885089286
25581,0,0.2881156152242988
25582,0,0.2860096673955756
25583,0,0.5606561176416955
25584,0,0.2860096673955756
25585,0,0.28685093885089286
25586,0,0.29150425285256054
25587,0,0.3487218903169989
25588,0,0.3180929279499146
25589,0,0.353880832621945
25590,0,0.360496152084633
25591,0,0.29107939200418964
25592,0,0.2864301182402063
25593,0,0.29577285133133063
25594,0,0.2860096673955756
25595,0,0.2881156152242988
25596,0,0.31276028085830504
25597,0,0.2881156152242988
25598,0,0.30703867022525566
25599,0,0.3339176546538702
25600,0,0.9999999663105976
25601,0,0.32392424090620914
25602,0,0.2881156152242988
25603,0,0.3298107507995796
25604,0,0.294061062782579
25605,0,0.375813897790048
25606,0,0.28769368775071447
25607,0,0.29023076631293243
25608,0,0.3454572012516353
25609,0,0.2864301182402063
25610,0,0.28727212882327463
25611,0,0.2936340198757334
25612,0,0.28769368775071447
25613,0,0.2949162345669887
25614,0,0.28727212882327463
25615,0,0.2860096673955756
25616,0,0.2860096673955756
25617,0,0.31853950120060526
25618,0,0.2864301182402063
25619,0,0.29023076631293243
25620,0,0.2860096673955756
25621,0,0.2885379108328364
25622,0,0.2885379108328364
25623,0,0.2881156152242988
25624,0,0.2885379108328364
25625,0,0.2864301182402063
25626,0,0.2864301182402063
25627,0,0.29065489634859504
25628,0,0.30007748224607617
25629,0,0.2860096673955756
25630,0,0.3005099094214391
25631,0,0.28938360479861336
25632,0,0.29534436255138896
25633,0,0.28938360479861336
25634,0,0.3101123071659055
25635,0,0.2881156152242988
25636,0,0.28685093885089286
25637,0,0.2974904053261464
25638,0,0.29150425285256054
25639,0,0.2881156152242988
25640,0,0.297920691253493
25641,0,0.28769368775071447
25642,0,0.29023076631293243
25643,0,0.30616361049931
25644,0,0.28769368775071447
25645,0,0.2992136954534728
25646,0,0.28558958671908674
25647,0,0.2996454107650213
25648,0,0.29235506840758974
25649,0,0.3198812206802813
25650,0,0.294061062782579
25651,0,0.2919294784642682
25652,0,0.32077736101090437
25653,0,0.3026773639205991
25654,0,0.3515315548573382
25655,0,0.30137582894284365
25656,0,0.3198812206802813
25657,0,0.2944884678281435
25658,0,0.2974904053261464
25659,0,0.3212259276389272
25660,0,0.29577285133133063
25661,0,0.28727212882327463
25662,0,0.28727212882327463
25663,0,0.2885379108328364
25664,0,0.4042015160729444
25665,0,0.3221240508968671
25666,0,0.2949162345669887
25667,0,0.2919294784642682
25668,0,0.2860096673955756
25669,0,0.2860096673955756
25670,0,0.2889605741628576
25671,0,0.30703867022525566
25672,0,0.29065489634859504
25673,0,0.32663431299948503
25674,0,0.2860096673955756
25675,0,0.2860096673955756
25676,0,0.31408887735393964
25677,0,0.28685093885089286
25678,0,0.2970604779099437
25679,0,0.2860096673955756
25680,0,0.2860096673955756
25681,0,0.2860096673955756
25682,0,0.2881156152242988
25683,0,0.2860096673955756
25684,0,0.29023076631293243
25685,0,0.28938360479861336
25686,0,0.29023076631293243
25687,0,0.2860096673955756
25688,0,0.29150425285256054
25689,0,0.3005099094214391
25690,0,0.36334775676880166
25691,0,0.2864301182402063
25692,0,0.39728242000272407
25693,0,0.2860096673955756
25694,0,0.2860096673955756
25695,0,0.2860096673955756
25696,0,0.3022431654818382
25697,0,0.2944884678281435
25698,0,0.2860096673955756
25699,0,0.28938360479861336
25700,0,0.2860096673955756
25701,0,0.28727212882327463
25702,0,0.28558958671908674
25703,0,0.2864301182402063
25704,0,0.28558958671908674
25705,0,0.28685093885089286
25706,0,0.2864301182402063
25707,0,0.2966309094663428
25708,0,0.3172007847424276
25709,0,0.2860096673955756
25710,0,0.2860096673955756
25711,0,0.28727212882327463
25712,0,0.29150425285256054
25713,0,0.36239614245599994
25714,0,0.28769368775071447
25715,0,0.3005099094214391
25716,0,0.30572660358313597
25717,0,0.2864301182402063
25718,0,0.28558958671908674
25719,0,0.28558958671908674
25720,0,0.28558958671908674
25721,0,0.3109935942135783
25722,0,0.4992155202878475
25723,0,0.33851058571193443
25724,0,0.2860096673955756
25725,0,0.3145324221418586
25726,0,0.2881156152242988
25727,0,0.2860096673955756
25728,0,0.2860096673955756
25729,0,0.2860096673955756
25730,0,0.30180932032703606
25731,0,0.28685093885089286
25732,0,0.375813897790048
25733,0,0.28685093885089286
25734,0,0.34313414665846764
25735,0,0.2864301182402063
25736,0,0.29878233678433863
25737,0,0.3035468186919418
25738,0,0.2864301182402063
25739,0,0.29150425285256054
25740,0,0.3180929279499146
25741,0,0.3343755504459711
25742,0,0.294061062782579
25743,0,0.2864301182402063
25744,0,0.4607086950142233
25745,0,0.29878233678433863
25746,0,0.3145324221418586
25747,0,0.32347370195013075
25748,0,0.30923239664705965
25749,0,0.3145324221418586
25750,0,0.2936340198757334
25751,0,0.29023076631293243
25752,0,0.29065489634859504
25753,0,0.2864301182402063
25754,0,0.35623718564393586
25755,0,0.3005099094214391
25756,0,0.28685093885089286
25757,0,0.324375106502912
25758,0,0.3548225299956295
25759,0,0.30879295890412234
25760,0,0.28727212882327463
25761,0,0.2860096673955756
25762,0,0.28727212882327463
25763,0,0.29235506840758974
25764,0,0.28727212882327463
25765,0,0.28769368775071447
25766,0,0.2860096673955756
25767,0,0.4181520131297702
25768,0,0.2860096673955756
25769,0,0.29534436255138896
25770,0,0.3487218903169989
25771,0,0.3035468186919418
25772,0,0.2919294784642682
25773,0,0.32392424090620914
25774,0,0.28558958671908674
25775,0,0.2860096673955756
25776,0,0.28938360479861336
25777,0,0.2860096673955756
25778,0,0.2860096673955756
25779,0,0.30660096621653254
25780,0,0.28558958671908674
25781,0,0.2944884678281435
25782,0,0.2885379108328364
25783,0,0.2860096673955756
25784,0,0.3275402608917663
25785,0,0.33254584733853093
25786,0,0.2889605741628576
25787,0,0.6294576959278092
25788,0,0.2885379108328364
25789,0,0.28980700232207485
25790,0,0.2860096673955756
25791,0,0.2860096673955756
25792,0,0.2860096673955756
25793,0,0.2860096673955756
25794,0,0.3022431654818382
25795,0,0.28558958671908674
25796,0,0.28685093885089286
25797,0,0.2881156152242988
25798,0,0.28980700232207485
25799,0,0.28727212882327463
25800,0,0.2864301182402063
25801,0,0.39432944696842587
25802,0,0.2889605741628576
25803,0,0.29107939200418964
25804,0,0.28685093885089286
25805,0,0.2860096673955756
25806,0,0.30398207403977
25807,0,0.2881156152242988
25808,0,0.2860096673955756
25809,0,0.2860096673955756
25810,0,0.29835133522823626
25811,0,0.2944884678281435
25812,0,0.2932073395507579
25813,0,0.2936340198757334
25814,0,0.3101123071659055
25815,0,0.2860096673955756
25816,0,0.2860096673955756
25817,0,0.2944884678281435
25818,0,0.7943002140771885
25819,0,0.3403563721745892
25820,0,0.28685093885089286
25821,0,0.28727212882327463
25822,0,0.3052899459752695
25823,0,0.28980700232207485
25824,0,0.28685093885089286
25825,0,0.3009426918136214
25826,0,0.2881156152242988
25827,0,0.3101123071659055
25828,0,0.2860096673955756
25829,0,0.29107939200418964
25830,0,0.43627956048282723
25831,0,0.30879295890412234
25832,0,0.30485363818068056
25833,0,0.30835386687063177
25834,0,0.3357511087886415
25835,0,0.29278102224851726
25836,0,0.29534436255138896
25837,0,0.30703867022525566
25838,0,0.3022431654818382
25839,0,0.6894254323831227
25840,0,0.28558958671908674
25841,0,0.3595477884130325
25842,0,0.2860096673955756
25843,0,0.2962017004545121
25844,0,0.2932073395507579
25845,0,0.3009426918136214
25846,0,0.28727212882327463
25847,0,0.2860096673955756
25848,0,0.29023076631293243
25849,0,0.28558958671908674
25850,0,0.28558958671908674
25851,0,0.28727212882327463
25852,0,0.444902463159631
25853,0,0.3543515401726781
25854,0,0.2881156152242988
25855,0,0.2970604779099437
25856,0,0.2864301182402063
25857,0,0.28727212882327463
25858,0,0.28938360479861336
25859,0,0.30791512106757285
25860,0,0.29150425285256054
25861,0,0.2970604779099437
25862,0,0.28685093885089286
25863,0,0.28769368775071447
25864,0,0.29278102224851726
25865,0,0.3366697002765647
25866,0,0.28980700232207485
25867,0,0.28685093885089286
25868,0,0.28558958671908674
25869,0,0.2860096673955756
25870,0,0.294061062782579
25871,0,0.2919294784642682
25872,0,0.2860096673955756
25873,0,0.2885379108328364
25874,0,0.2864301182402063
25875,0,0.2860096673955756
25876,0,0.3221240508968671
25877,0,0.3044176807020502
25878,0,0.2860096673955756
25879,0,0.28938360479861336
25880,0,0.3052899459752695
25881,0,0.344062474853866
25882,0,0.2936340198757334
25883,0,0.3031119151543775
25884,0,0.33804990320686723
25885,0,0.4297111933370028
25886,0,0.9999999986439128
25887,0,0.2860096673955756
25888,0,0.30137582894284365
25889,0,0.2885379108328364
25890,0,0.2881156152242988
25891,0,0.30398207403977
25892,0,0.2860096673955756
25893,0,0.2860096673955756
25894,0,0.28685093885089286
25895,0,0.29278102224851726
25896,0,0.2864301182402063
25897,0,0.3534104080856878
25898,0,0.2885379108328364
25899,0,0.2885379108328364
25900,0,0.2860096673955756
25901,0,0.3180929279499146
25902,0,0.28685093885089286
25903,0,0.2936340198757334
25904,0,0.3403563721745892
25905,0,0.29065489634859504
25906,0,0.3052899459752695
25907,0,0.3275402608917663
25908,0,0.35106255645404444
25909,0,0.3118762535399359
25910,0,0.2881156152242988
25911,0,0.3320892070710335
25912,0,0.29150425285256054
25913,0,0.2881156152242988
25914,0,0.39777531669622007
25915,0,0.28558958671908674
25916,0,0.2885379108328364
25917,0,0.29235506840758974
25918,0,0.29107939200418964
25919,0,0.29878233678433863
25920,0,0.2864301182402063
25921,0,0.2860096673955756
25922,0,0.29878233678433863
25923,0,0.294061062782579
25924,0,0.294061062782579
25925,0,0.28769368775071447
25926,0,0.2860096673955756
25927,0,0.2974904053261464
25928,0,0.2889605741628576
25929,0,0.3700386943285918
25930,0,0.2885379108328364
25931,0,0.2885379108328364
25932,0,0.2885379108328364
25933,0,0.3031119151543775
25934,0,0.2860096673955756
25935,0,0.3109935942135783
25936,0,0.3426704314682449
25937,0,0.29150425285256054
25938,0,0.2860096673955756
25939,0,0.3543515401726781
25940,0,0.28727212882327463
25941,0,0.2889605741628576
25942,0,0.2860096673955756
25943,0,0.2860096673955756
25944,0,0.3158650866645654
25945,0,0.28938360479861336
25946,0,0.31231809646946257
25947,0,0.3225736063505915
25948,0,0.2864301182402063
25949,0,0.2860096673955756
25950,0,0.2864301182402063
25951,0,0.2864301182402063
25952,0,0.2962017004545121
25953,0,0.3496572886962953
25954,0,0.3529402673040738
25955,0,0.2864301182402063
25956,0,0.2932073395507579
25957,0,0.2860096673955756
25958,0,0.28938360479861336
25959,0,0.2881156152242988
25960,0,0.32844749587651917
25961,0,0.2962017004545121
25962,0,0.2860096673955756
25963,0,0.28727212882327463
25964,0,0.2889605741628576
25965,0,0.3005099094214391
25966,0,0.2885379108328364
25967,0,0.4796754701909034
25968,0,0.3044176807020502
25969,0,0.2860096673955756
25970,0,0.28558958671908674
25971,0,0.28769368775071447
25972,0,0.6973011573050426
25973,0,0.29107939200418964
25974,0,0.29023076631293243
25975,0,0.29023076631293243
25976,0,0.28727212882327463
25977,0,0.3298107507995796
25978,0,0.28685093885089286
25979,0,0.2881156152242988
25980,0,0.2932073395507579
25981,0,0.29534436255138896
25982,0,0.2885379108328364
25983,0,0.29107939200418964
25984,0,0.2889605741628576
25985,0,0.2860096673955756
25986,0,0.28685093885089286
25987,0,0.3052899459752695
25988,0,0.4236699193544227
25989,0,0.28980700232207485
25990,0,0.29878233678433863
25991,0,0.2881156152242988
25992,0,0.32032912516387446
25993,0,0.28727212882327463
25994,0,0.28727212882327463
25995,0,0.2860096673955756
25996,0,0.28769368775071447
25997,0,0.28938360479861336
25998,0,0.2864301182402063
25999,0,0.28558958671908674
26000,0,0.2970604779099437
26001,0,0.28558958671908674
26002,0,0.2881156152242988
26003,0,0.28980700232207485
26004,0,0.3855174769941487
26005,0,0.28685093885089286
26006,0,0.2860096673955756
26007,0,0.29023076631293243
26008,0,0.3221240508968671
26009,0,0.3052899459752695
26010,0,0.2885379108328364
26011,0,0.4297111933370028
26012,0,0.29835133522823626
26013,0,0.29835133522823626
26014,0,0.28727212882327463
26015,0,0.34313414665846764
26016,0,0.28558958671908674
26017,0,0.2885379108328364
26018,0,0.28685093885089286
26019,0,0.29878233678433863
26020,0,0.6066288934143156
26021,0,0.29534436255138896
26022,0,0.2932073395507579
26023,0,0.2974904053261464
26024,0,0.31364567184550257
26025,0,0.28769368775071447
26026,0,0.29878233678433863
26027,0,0.28727212882327463
26028,0,0.2860096673955756
26029,0,0.28727212882327463
26030,0,0.28980700232207485
26031,0,0.47402808758113346
26032,0,0.2949162345669887
26033,0,0.28769368775071447
26034,0,0.28685093885089286
26035,0,0.3022431654818382
26036,0,0.294061062782579
26037,0,0.294061062782579
26038,0,0.34128108981529526
26039,0,0.2936340198757334
26040,0,0.2860096673955756
26041,0,0.28685093885089286
26042,0,0.28727212882327463
26043,0,0.28727212882327463
26044,0,0.28769368775071447
26045,0,0.29835133522823626
26046,0,0.2864301182402063
26047,0,0.28980700232207485
26048,0,0.3348337585007178
26049,0,0.30137582894284365
26050,0,0.32482629813973724
26051,0,0.2996454107650213
26052,0,0.28727212882327463
26053,0,0.2860096673955756
26054,0,0.2881156152242988
26055,0,0.2996454107650213
26056,0,0.2919294784642682
26057,0,0.3031119151543775
26058,0,0.3371294598230495
26059,0,0.28558958671908674
26060,0,0.3371294598230495
26061,0,0.28980700232207485
26062,0,0.32032912516387446
26063,0,0.2860096673955756
26064,0,0.2962017004545121
26065,0,0.2860096673955756
26066,0,0.9995106051958053
26067,0,0.2860096673955756
26068,0,0.2889605741628576
26069,0,0.28769368775071447
26070,0,0.2864301182402063
26071,0,0.28769368775071447
26072,0,0.2949162345669887
26073,0,0.41765137784003203
26074,0,0.28727212882327463
26075,0,0.3534104080856878
26076,0,0.3109935942135783
26077,0,0.2860096673955756
26078,0,0.28685093885089286
26079,0,0.3031119151543775
26080,0,0.28685093885089286
26081,0,0.2962017004545121
26082,0,0.2889605741628576
26083,0,0.28685093885089286
26084,0,0.2860096673955756
26085,0,0.28727212882327463
26086,0,0.2860096673955756
26087,0,0.2864301182402063
26088,0,0.28685093885089286
26089,0,0.3026773639205991
26090,0,0.28685093885089286
26091,0,0.2936340198757334
26092,0,0.2881156152242988
26093,0,0.2936340198757334
26094,0,0.2860096673955756
26095,0,0.2962017004545121
26096,0,0.2860096673955756
26097,0,0.2860096673955756
26098,0,0.2889605741628576
26099,0,0.2860096673955756
26100,0,0.2860096673955756
26101,0,0.2885379108328364
26102,0,0.29235506840758974
26103,0,0.2860096673955756
26104,0,0.28558958671908674
26105,0,0.29107939200418964
26106,0,0.2962017004545121
26107,0,0.31630998304108876
26108,0,0.29023076631293243
26109,0,0.2860096673955756
26110,0,0.2860096673955756
26111,0,0.2864301182402063
26112,0,0.2864301182402063
26113,0,0.2864301182402063
26114,0,0.2860096673955756
26115,0,0.28558958671908674
26116,0,0.2864301182402063
26117,0,0.2885379108328364
26118,0,0.5469261318402259
26119,0,0.28938360479861336
26120,0,0.2919294784642682
26121,0,0.2919294784642682
26122,0,0.29235506840758974
26123,0,0.5530384352972918
26124,0,0.2962017004545121
26125,0,0.2992136954534728
26126,0,0.2919294784642682
26127,0,0.3647771846024526
26128,0,0.2962017004545121
26129,0,0.2992136954534728
26130,0,0.2860096673955756
26131,0,0.28558958671908674
26132,0,0.2860096673955756
26133,0,0.2860096673955756
26134,0,0.28685093885089286
26135,0,0.35059384547475586
26136,0,0.2860096673955756
26137,0,0.28727212882327463
26138,0,0.3052899459752695
26139,0,0.757130054750772
26140,0,0.3005099094214391
26141,0,0.2936340198757334
26142,0,0.29235506840758974
26143,0,0.2919294784642682
26144,0,0.3371294598230495
26145,0,0.36573146490611014
26146,0,0.294061062782579
26147,0,0.31542052735124226
26148,0,0.2860096673955756
26149,0,0.28938360479861336
26150,0,0.33346007177403014
26151,0,0.310552778888416
26152,0,0.9949116529809074
26153,0,0.2864301182402063
26154,0,0.2864301182402063
26155,0,0.2860096673955756
26156,0,0.2860096673955756
26157,0,0.2881156152242988
26158,0,0.2860096673955756
26159,0,0.29023076631293243
26160,0,0.2860096673955756
26161,0,0.30007748224607617
26162,0,0.30835386687063177
26163,0,0.28769368775071447
26164,0,0.3158650866645654
26165,0,0.2885379108328364
26166,0,0.2881156152242988
26167,0,0.2881156152242988
26168,0,0.32032912516387446
26169,0,0.9672778092124502
26170,0,0.3052899459752695
26171,0,0.2962017004545121
26172,0,0.28980700232207485
26173,0,0.2966309094663428
26174,0,0.294061062782579
26175,0,0.29577285133133063
26176,0,0.30485363818068056
26177,0,0.28685093885089286
26178,0,0.2881156152242988
26179,0,0.2885379108328364
26180,0,0.3426704314682449
26181,0,0.3529402673040738
26182,0,0.2864301182402063
26183,0,0.30616361049931
26184,0,0.2860096673955756
26185,0,0.30879295890412234
26186,0,0.30485363818068056
26187,0,0.28980700232207485
26188,0,0.2881156152242988
26189,0,0.3118762535399359
26190,0,0.2864301182402063
26191,0,0.2881156152242988
26192,0,0.2864301182402063
26193,0,0.31364567184550257
26194,0,0.8146782019222185
26195,0,0.2860096673955756
26196,0,0.2919294784642682
26197,0,0.4653138804623169
26198,0,0.2932073395507579
26199,0,0.3198812206802813
26200,0,0.2860096673955756
26201,0,0.3398944684401582
26202,0,0.29065489634859504
26203,0,0.2864301182402063
26204,0,0.29150425285256054
26205,0,0.36287181533325286
26206,0,0.28727212882327463
26207,0,0.3225736063505915
26208,0,0.2860096673955756
26209,0,0.29023076631293243
26210,0,0.33804990320686723
26211,0,0.2860096673955756
26212,0,0.2885379108328364
26213,0,0.28980700232207485
26214,0,0.28980700232207485
26215,0,0.2864301182402063
26216,0,0.2864301182402063
26217,0,0.2864301182402063
26218,0,0.29065489634859504
26219,0,0.34499199550270293
26220,0,0.29150425285256054
26221,0,0.2860096673955756
26222,0,0.3009426918136214
26223,0,0.3009426918136214
26224,0,0.3198812206802813
26225,0,0.2962017004545121
26226,0,0.28980700232207485
26227,0,0.3005099094214391
26228,0,0.28938360479861336
26229,0,0.29835133522823626
26230,0,0.2881156152242988
26231,0,0.28727212882327463
26232,0,0.2885379108328364
26233,0,0.3109935942135783
26234,0,0.2944884678281435
26235,0,0.2944884678281435
26236,0,0.2860096673955756
26237,0,0.2881156152242988
26238,0,0.3647771846024526
26239,0,0.47197606395026587
26240,0,0.3005099094214391
26241,0,0.30398207403977
26242,0,0.3167552159210535
26243,0,0.28938360479861336
26244,0,0.331176873640313
26245,0,0.375813897790048
26246,0,0.2864301182402063
26247,0,0.2885379108328364
26248,0,0.2864301182402063
26249,0,0.28685093885089286
26250,0,0.2864301182402063
26251,0,0.28685093885089286
26252,0,0.7926138438677464
26253,0,0.4822442675983258
26254,0,0.32935601299709444
26255,0,0.2860096673955756
26256,0,0.29278102224851726
26257,0,0.30923239664705965
26258,0,0.2860096673955756
26259,0,0.30180932032703606
26260,0,0.2962017004545121
26261,0,0.3194336481403056
26262,0,0.2860096673955756
26263,0,0.29150425285256054
26264,0,0.32077736101090437
26265,0,0.2889605741628576
26266,0,0.28727212882327463
26267,0,0.2860096673955756
26268,0,0.3339176546538702
26269,0,0.29065489634859504
26270,0,0.2919294784642682
26271,0,0.2881156152242988
26272,0,0.2864301182402063
26273,0,0.2860096673955756
26274,0,0.2864301182402063
26275,0,0.2860096673955756
26276,0,0.28769368775071447
26277,0,0.2864301182402063
26278,0,0.2860096673955756
26279,0,0.29235506840758974
26280,0,0.3074767220136437
26281,0,0.2885379108328364
26282,0,0.28558958671908674
26283,0,0.28727212882327463
26284,0,0.2860096673955756
26285,0,0.3167552159210535
26286,0,0.2962017004545121
26287,0,0.28938360479861336
26288,0,0.34081857952641476
26289,0,0.2860096673955756
26290,0,0.2860096673955756
26291,0,0.2860096673955756
26292,0,0.36192073891629545
26293,0,0.29023076631293243
26294,0,0.2860096673955756
26295,0,0.30660096621653254
26296,0,0.309672179576173
26297,0,0.29835133522823626
26298,0,0.309672179576173
26299,0,0.31276028085830504
26300,0,0.28685093885089286
26301,0,0.8610920480813096
26302,0,0.30616361049931
26303,0,0.29534436255138896
26304,0,0.2860096673955756
26305,0,0.28727212882327463
26306,0,0.28558958671908674
26307,0,0.2992136954534728
26308,0,0.32077736101090437
26309,0,0.2970604779099437
26310,0,0.28727212882327463
26311,0,0.3074767220136437
26312,0,0.2992136954534728
26313,0,0.28558958671908674
26314,0,0.28727212882327463
26315,0,0.28685093885089286
26316,0,0.3109935942135783
26317,0,0.2864301182402063
26318,0,0.29278102224851726
26319,0,0.28938360479861336
26320,0,0.2864301182402063
26321,0,0.3482546273287135
26322,0,0.3031119151543775
26323,0,0.2992136954534728
26324,0,0.34313414665846764
26325,0,0.29023076631293243
26326,0,0.2860096673955756
26327,0,0.30137582894284365
26328,0,0.28558958671908674
26329,0,0.29278102224851726
26330,0,0.2864301182402063
26331,0,0.28685093885089286
26332,0,0.28685093885089286
26333,0,0.2864301182402063
26334,0,0.2881156152242988
26335,0,0.3009426918136214
26336,0,0.2864301182402063
26337,0,0.2919294784642682
26338,0,0.28727212882327463
26339,0,0.2860096673955756
26340,0,0.28685093885089286
26341,0,0.28938360479861336
26342,0,0.3967897316574322
26343,0,0.3221240508968671
26344,0,0.28685093885089286
26345,0,0.28727212882327463
26346,0,0.2936340198757334
26347,0,0.2864301182402063
26348,0,0.29107939200418964
26349,0,0.2860096673955756
26350,0,0.2864301182402063
26351,0,0.3074767220136437
26352,0,0.28558958671908674
26353,0,0.28980700232207485
26354,0,0.29577285133133063
26355,0,0.2860096673955756
26356,0,0.30180932032703606
26357,0,0.2889605741628576
26358,0,0.2885379108328364
26359,0,0.2864301182402063
26360,0,0.2885379108328364
26361,0,0.2860096673955756
26362,0,0.29107939200418964
26363,0,0.28685093885089286
26364,0,0.3225736063505915
26365,0,0.2966309094663428
26366,0,0.29150425285256054
26367,0,0.2864301182402063
26368,0,0.2996454107650213
26369,0,0.28685093885089286
26370,0,0.28558958671908674
26371,0,0.309672179576173
26372,0,0.2932073395507579
26373,0,0.2932073395507579
26374,0,0.30007748224607617
26375,0,0.2992136954534728
26376,0,0.2864301182402063
26377,0,0.297920691253493
26378,0,0.29534436255138896
26379,0,0.34359816135145976
26380,0,0.297920691253493
26381,0,0.3652541924383597
26382,0,0.28685093885089286
26383,0,0.29534436255138896
26384,0,0.30616361049931
26385,0,0.2885379108328364
26386,0,0.2860096673955756
26387,0,0.3252778152139327
26388,0,0.2864301182402063
26389,0,0.2864301182402063
26390,0,0.2881156152242988
26391,0,0.28558958671908674
26392,0,0.3074767220136437
26393,0,0.29534436255138896
26394,0,0.28938360479861336
26395,0,0.28685093885089286
26396,0,0.2885379108328364
26397,0,0.2864301182402063
26398,0,0.2860096673955756
26399,0,0.28938360479861336
26400,0,0.2864301182402063
26401,0,0.29235506840758974
26402,0,0.29577285133133063
26403,0,0.29065489634859504
26404,0,0.28727212882327463
26405,0,0.28685093885089286
26406,0,0.29534436255138896
26407,0,0.30137582894284365
26408,0,0.2974904053261464
26409,0,0.2932073395507579
26410,0,0.40370599446522276
26411,0,0.28980700232207485
26412,0,0.28685093885089286
26413,0,0.2932073395507579
26414,0,0.28685093885089286
26415,0,0.3145324221418586
26416,0,0.8847727636393695
26417,0,0.2932073395507579
26418,0,0.2889605741628576
26419,0,0.30180932032703606
26420,0,0.2889605741628576
26421,0,0.2860096673955756
26422,0,0.2864301182402063
26423,0,0.2860096673955756
26424,0,0.29278102224851726
26425,0,0.2962017004545121
26426,0,0.2860096673955756
26427,0,0.28938360479861336
26428,0,0.3459227030149913
26429,0,0.2881156152242988
26430,0,0.2889605741628576
26431,0,0.2864301182402063
26432,0,0.29107939200418964
26433,0,0.8657034989008301
26434,0,0.321674824463237
26435,0,0.29150425285256054
26436,0,0.2919294784642682
26437,0,0.2919294784642682
26438,0,0.35860052062119385
26439,0,0.2932073395507579
26440,0,0.28938360479861336
26441,0,0.30791512106757285
26442,0,0.2860096673955756
26443,0,0.3252778152139327
26444,0,0.2860096673955756
26445,0,0.2860096673955756
26446,0,0.2864301182402063
26447,0,0.28938360479861336
26448,0,0.3109935942135783
26449,0,0.2970604779099437
26450,0,0.8461898056751417
26451,0,0.3681217689573506
26452,0,0.3252778152139327
26453,0,0.28769368775071447
26454,0,0.30616361049931
26455,0,0.28558958671908674
26456,0,0.2864301182402063
26457,0,0.2864301182402063
26458,0,0.2864301182402063
26459,0,0.2864301182402063
26460,0,0.2860096673955756
26461,0,0.28685093885089286
26462,0,0.2885379108328364
26463,0,0.2860096673955756
26464,0,0.2860096673955756
26465,0,0.28685093885089286
26466,0,0.309672179576173
26467,0,0.30398207403977
26468,0,0.28769368775071447
26469,0,0.2932073395507579
26470,0,0.3044176807020502
26471,0,0.28685093885089286
26472,0,0.28685093885089286
26473,0,0.2881156152242988
26474,0,0.33254584733853093
26475,0,0.3371294598230495
26476,0,0.2885379108328364
26477,0,0.28769368775071447
26478,0,0.2974904053261464
26479,0,0.2860096673955756
26480,0,0.29878233678433863
26481,0,0.3796838624636459
26482,0,0.2864301182402063
26483,0,0.9999999999999982
26484,0,0.4899557503172093
26485,0,0.28685093885089286
26486,0,0.42216308606508096
26487,0,0.28558958671908674
26488,0,0.2860096673955756
26489,0,0.28938360479861336
26490,0,0.2919294784642682
26491,0,0.2881156152242988
26492,0,0.29534436255138896
26493,0,0.28685093885089286
26494,0,0.30007748224607617
26495,0,0.28558958671908674
26496,0,0.29278102224851726
26497,0,0.29835133522823626
26498,0,0.30137582894284365
26499,0,0.2932073395507579
26500,0,0.2881156152242988
26501,0,0.46633808652571984
26502,0,0.29150425285256054
26503,0,0.2860096673955756
26504,0,0.2864301182402063
26505,0,0.2864301182402063
26506,0,0.2885379108328364
26507,0,0.2860096673955756
26508,0,0.3357511087886415
26509,0,0.31320280616492474
26510,0,0.4206577003573608
26511,0,0.30616361049931
26512,0,0.2864301182402063
26513,0,0.2881156152242988
26514,0,0.3172007847424276
26515,0,0.3172007847424276
26516,0,0.31853950120060526
26517,0,0.297920691253493
26518,0,0.28727212882327463
26519,0,0.2932073395507579
26520,0,0.2864301182402063
26521,0,0.29534436255138896
26522,0,0.29065489634859504
26523,0,0.3398944684401582
26524,0,0.28938360479861336
26525,0,0.2860096673955756
26526,0,0.3194336481403056
26527,0,0.28685093885089286
26528,0,0.2889605741628576
26529,0,0.28685093885089286
26530,0,0.2860096673955756
26531,0,0.39187450687157915
26532,0,0.3035468186919418
26533,0,0.2949162345669887
26534,0,0.2860096673955756
26535,0,0.2885379108328364
26536,0,0.2860096673955756
26537,0,0.28558958671908674
26538,0,0.2864301182402063
26539,0,0.2962017004545121
26540,0,0.28685093885089286
26541,0,0.28769368775071447
26542,0,0.3221240508968671
26543,0,0.28938360479861336
26544,0,0.2889605741628576
26545,0,0.3180929279499146
26546,0,0.2970604779099437
26547,0,0.2864301182402063
26548,0,0.28980700232207485
26549,0,0.29235506840758974
26550,0,0.28558958671908674
26551,0,0.35247041101517673
26552,0,0.2864301182402063
26553,0,0.2992136954534728
26554,0,0.2864301182402063
26555,0,0.29278102224851726
26556,0,0.34778765609798085
26557,0,0.2860096673955756
26558,0,0.29065489634859504
26559,0,0.28938360479861336
26560,0,0.2864301182402063
26561,0,0.28685093885089286
26562,0,0.28727212882327463
26563,0,0.28685093885089286
26564,0,0.2860096673955756
26565,0,0.28558958671908674
26566,0,0.2864301182402063
26567,0,0.3225736063505915
26568,0,0.2885379108328364
26569,0,0.2970604779099437
26570,0,0.29107939200418964
26571,0,0.28727212882327463
26572,0,0.29878233678433863
26573,0,0.2962017004545121
26574,0,0.2962017004545121
26575,0,0.31764668894090664
26576,0,0.28685093885089286
26577,0,0.31276028085830504
26578,0,0.28980700232207485
26579,0,0.2860096673955756
26580,0,0.2889605741628576
26581,0,0.28769368775071447
26582,0,0.31276028085830504
26583,0,0.2860096673955756
26584,0,0.29577285133133063
26585,0,0.41765137784003203
26586,0,0.29577285133133063
26587,0,0.2860096673955756
26588,0,0.28727212882327463
26589,0,0.2864301182402063
26590,0,0.28685093885089286
26591,0,0.28558958671908674
26592,0,0.2860096673955756
26593,0,0.2860096673955756
26594,0,0.28727212882327463
26595,0,0.28727212882327463
26596,0,0.2864301182402063
26597,0,0.34220701647198476
26598,0,0.2864301182402063
26599,0,0.2864301182402063
26600,0,0.2864301182402063
26601,0,0.2864301182402063
26602,0,0.41066073915340695
26603,0,0.28727212882327463
26604,0,0.28727212882327463
26605,0,0.2936340198757334
26606,0,0.28727212882327463
26607,0,0.2966309094663428
26608,0,0.2864301182402063
26609,0,0.2881156152242988
26610,0,0.2966309094663428
26611,0,0.28727212882327463
26612,0,0.2860096673955756
26613,0,0.28685093885089286
26614,0,0.4066820368190102
26615,0,0.3009426918136214
26616,0,0.3009426918136214
26617,0,0.2860096673955756
26618,0,0.29235506840758974
26619,0,0.2860096673955756
26620,0,0.2919294784642682
26621,0,0.2860096673955756
26622,0,0.2932073395507579
26623,0,0.2881156152242988
26624,0,0.2936340198757334
26625,0,0.29023076631293243
26626,0,0.28558958671908674
26627,0,0.2919294784642682
26628,0,0.29235506840758974
26629,0,0.29107939200418964
26630,0,0.3035468186919418
26631,0,0.28685093885089286
26632,0,0.3343755504459711
26633,0,0.3709987000217176
26634,0,0.2881156152242988
26635,0,0.30007748224607617
26636,0,0.28980700232207485
26637,0,0.28727212882327463
26638,0,0.2919294784642682
26639,0,0.2864301182402063
26640,0,0.28558958671908674
26641,0,0.3118762535399359
26642,0,0.3009426918136214
26643,0,0.29278102224851726
26644,0,0.47454123331541964
26645,0,0.32482629813973724
26646,0,0.28769368775071447
26647,0,0.28980700232207485
26648,0,0.30703867022525566
26649,0,0.29065489634859504
26650,0,0.294061062782579
26651,0,0.2864301182402063
26652,0,0.2864301182402063
26653,0,0.2932073395507579
26654,0,0.2949162345669887
26655,0,0.29534436255138896
26656,0,0.28980700232207485
26657,0,0.28558958671908674
26658,0,0.2864301182402063
26659,0,0.2860096673955756
26660,0,0.28727212882327463
26661,0,0.29065489634859504
26662,0,0.2864301182402063
26663,0,0.28558958671908674
26664,0,0.29023076631293243
26665,0,0.30616361049931
26666,0,0.29150425285256054
26667,0,0.297920691253493
26668,0,0.2885379108328364
26669,0,0.2860096673955756
26670,0,0.6517222749770887
26671,0,0.6051546049659601
26672,0,0.2885379108328364
26673,0,0.41265451646125945
26674,0,0.28727212882327463
26675,0,0.3009426918136214
26676,0,0.29534436255138896
26677,0,0.3145324221418586
26678,0,0.28685093885089286
26679,0,0.30180932032703606
26680,0,0.4510095716803893
26681,0,0.2860096673955756
26682,0,0.28685093885089286
26683,0,0.2860096673955756
26684,0,0.2860096673955756
26685,0,0.28685093885089286
26686,0,0.2860096673955756
26687,0,0.30616361049931
26688,0,0.32347370195013075
26689,0,0.2864301182402063
26690,0,0.3052899459752695
26691,0,0.29577285133133063
26692,0,0.2974904053261464
26693,0,0.28769368775071447
26694,0,0.28769368775071447
26695,0,0.28685093885089286
26696,0,0.2860096673955756
26697,0,0.29534436255138896
26698,0,0.2936340198757334
26699,0,0.28558958671908674
26700,0,0.3198812206802813
26701,0,0.2860096673955756
26702,0,0.2936340198757334
26703,0,0.2860096673955756
26704,0,0.34638850008864513
26705,0,0.2889605741628576
26706,0,0.28558958671908674
26707,0,0.3074767220136437
26708,0,0.28685093885089286
26709,0,0.34778765609798085
26710,0,0.30180932032703606
26711,0,0.3320892070710335
26712,0,0.2889605741628576
26713,0,0.28727212882327463
26714,0,0.6299375835334804
26715,0,0.29107939200418964
26716,0,0.331176873640313
26717,0,0.2860096673955756
26718,0,0.2864301182402063
26719,0,0.3031119151543775
26720,0,0.3145324221418586
26721,0,0.2860096673955756
26722,0,0.2881156152242988
26723,0,0.3534104080856878
26724,0,0.28727212882327463
26725,0,0.297920691253493
26726,0,0.28558958671908674
26727,0,0.3052899459752695
26728,0,0.2860096673955756
26729,0,0.2860096673955756
26730,0,0.29023076631293243
26731,0,0.2974904053261464
26732,0,0.2974904053261464
26733,0,0.2860096673955756
26734,0,0.2881156152242988
26735,0,0.2860096673955756
26736,0,0.2864301182402063
26737,0,0.2949162345669887
26738,0,0.2885379108328364
26739,0,0.30923239664705965
26740,0,0.29150425285256054
26741,0,0.2919294784642682
26742,0,0.28769368775071447
26743,0,0.2864301182402063
26744,0,0.2864301182402063
26745,0,0.310552778888416
26746,0,0.31276028085830504
26747,0,0.2944884678281435
26748,0,0.30137582894284365
26749,0,0.2949162345669887
26750,0,0.2962017004545121
26751,0,0.31231809646946257
26752,0,0.28685093885089286
26753,0,0.29023076631293243
26754,0,0.2992136954534728
26755,0,0.2860096673955756
26756,0,0.5788158586475868
26757,0,0.2936340198757334
26758,0,0.28685093885089286
26759,0,0.29534436255138896
26760,0,0.28685093885089286
26761,0,0.28938360479861336
26762,0,0.3482546273287135
26763,0,0.2860096673955756
26764,0,0.29023076631293243
26765,0,0.297920691253493
26766,0,0.3320892070710335
26767,0,0.28769368775071447
26768,0,0.294061062782579
26769,0,0.2860096673955756
26770,0,0.28558958671908674
26771,0,0.2860096673955756
26772,0,0.28727212882327463
26773,0,0.28685093885089286
26774,0,0.29065489634859504
26775,0,0.2860096673955756
26776,0,0.309672179576173
26777,0,0.28980700232207485
26778,0,0.29107939200418964
26779,0,0.28938360479861336
26780,0,0.2881156152242988
26781,0,0.3320892070710335
26782,0,0.2860096673955756
26783,0,0.29235506840758974
26784,0,0.40073702096581637
26785,0,0.30879295890412234
26786,0,0.28769368775071447
26787,0,0.30879295890412234
26788,0,0.30923239664705965
26789,0,0.294061062782579
26790,0,0.2889605741628576
26791,0,0.2860096673955756
26792,0,0.2860096673955756
26793,0,0.32935601299709444
26794,0,0.2860096673955756
26795,0,0.2860096673955756
26796,0,0.28727212882327463
26797,0,0.28769368775071447
26798,0,0.28938360479861336
26799,0,0.2881156152242988
26800,0,0.2860096673955756
26801,0,0.2936340198757334
26802,0,0.29150425285256054
26803,0,0.29065489634859504
26804,0,0.32347370195013075
26805,0,0.2864301182402063
26806,0,0.2962017004545121
26807,0,0.29023076631293243
26808,0,0.32663431299948503
26809,0,0.2864301182402063
26810,0,0.28938360479861336
26811,0,0.28938360479861336
26812,0,0.28685093885089286
26813,0,0.28685093885089286
26814,0,0.4683873416539555
26815,0,0.39826842082562175
26816,0,0.32392424090620914
26817,0,0.3118762535399359
26818,0,0.921163552149907
26819,0,0.3958049836523841
26820,0,0.4940707305098803
26821,0,0.2949162345669887
26822,0,0.2889605741628576
26823,0,0.2860096673955756
26824,0,0.3753312538812629
26825,0,0.28685093885089286
26826,0,0.28558958671908674
26827,0,0.28685093885089286
26828,0,0.28685093885089286
26829,0,0.30791512106757285
26830,0,0.2864301182402063
26831,0,0.29150425285256054
26832,0,0.2996454107650213
26833,0,0.29065489634859504
26834,0,0.3101123071659055
26835,0,0.3426704314682449
26836,0,0.28938360479861336
26837,0,0.28558958671908674
26838,0,0.294061062782579
26839,0,0.2860096673955756
26840,0,0.2864301182402063
26841,0,0.28938360479861336
26842,0,0.28727212882327463
26843,0,0.5367083425269285
26844,0,0.2864301182402063
26845,0,0.2864301182402063
26846,0,0.28938360479861336
26847,0,0.28938360479861336
26848,0,0.28938360479861336
26849,0,0.30485363818068056
26850,0,0.3114347526089826
26851,0,0.29150425285256054
26852,0,0.2860096673955756
26853,0,0.2932073395507579
26854,0,0.29107939200418964
26855,0,0.310552778888416
26856,0,0.2860096673955756
26857,0,0.28558958671908674
26858,0,0.28558958671908674
26859,0,0.28558958671908674
26860,0,0.294061062782579
26861,0,0.2864301182402063
26862,0,0.2860096673955756
26863,0,0.28769368775071447
26864,0,0.28727212882327463
26865,0,0.2860096673955756
26866,0,0.2919294784642682
26867,0,0.31853950120060526
26868,0,0.2881156152242988
26869,0,0.29878233678433863
26870,0,0.28769368775071447
26871,0,0.28769368775071447
26872,0,0.28558958671908674
26873,0,0.2864301182402063
26874,0,0.2860096673955756
26875,0,0.32077736101090437
26876,0,0.47556768503093666
26877,0,0.29023076631293243
26878,0,0.28769368775071447
26879,0,0.29107939200418964
26880,0,0.30137582894284365
26881,0,0.3101123071659055
26882,0,0.30616361049931
26883,0,0.30398207403977
26884,0,0.29065489634859504
26885,0,0.31276028085830504
26886,0,0.29065489634859504
26887,0,0.3676431852396789
26888,0,0.2864301182402063
26889,0,0.2864301182402063
26890,0,0.28769368775071447
26891,0,0.2860096673955756
26892,0,0.3005099094214391
26893,0,0.28558958671908674
26894,0,0.35860052062119385
26895,0,0.2864301182402063
26896,0,0.29534436255138896
26897,0,0.2864301182402063
26898,0,0.2885379108328364
26899,0,0.29107939200418964
26900,0,0.2864301182402063
26901,0,0.2864301182402063
26902,0,0.28769368775071447
26903,0,0.35907401714938103
26904,0,0.3904041549157286
26905,0,0.2860096673955756
26906,0,0.3052899459752695
26907,0,0.3026773639205991
26908,0,0.2992136954534728
26909,0,0.28558958671908674
26910,0,0.29107939200418964
26911,0,0.2996454107650213
26912,0,0.331176873640313
26913,0,0.28769368775071447
26914,0,0.28558958671908674
26915,0,0.3009426918136214
26916,0,0.30137582894284365
26917,0,0.28558958671908674
26918,0,0.2932073395507579
26919,0,0.35907401714938103
26920,0,0.40767558686650945
26921,0,0.2860096673955756
26922,0,0.3101123071659055
26923,0,0.3212259276389272
26924,0,0.2860096673955756
26925,0,0.3298107507995796
26926,0,0.2974904053261464
26927,0,0.28980700232207485
26928,0,0.29278102224851726
26929,0,0.2860096673955756
26930,0,0.2864301182402063
26931,0,0.2864301182402063
26932,0,0.28685093885089286
26933,0,0.31408887735393964
26934,0,0.2860096673955756
26935,0,0.2860096673955756
26936,0,0.2860096673955756
26937,0,0.2860096673955756
26938,0,0.3109935942135783
26939,0,0.2974904053261464
26940,0,0.2860096673955756
26941,0,0.2860096673955756
26942,0,0.28727212882327463
26943,0,0.2860096673955756
26944,0,0.29065489634859504
26945,0,0.2860096673955756
26946,0,0.2860096673955756
26947,0,0.2860096673955756
26948,0,0.3261818232521789
26949,0,0.2860096673955756
26950,0,0.28769368775071447
26951,0,0.2864301182402063
26952,0,0.28558958671908674
26953,0,0.2860096673955756
26954,0,0.2885379108328364
26955,0,0.2881156152242988
26956,0,0.2944884678281435
26957,0,0.28558958671908674
26958,0,0.2864301182402063
26959,0,0.31276028085830504
26960,0,0.2864301182402063
26961,0,0.2881156152242988
26962,0,0.2881156152242988
26963,0,0.2970604779099437
26964,0,0.2860096673955756
26965,0,0.28769368775071447
26966,0,0.30879295890412234
26967,0,0.28938360479861336
26968,0,0.2864301182402063
26969,0,0.29023076631293243
26970,0,0.297920691253493
26971,0,0.2860096673955756
26972,0,0.29150425285256054
26973,0,0.28558958671908674
26974,0,0.28769368775071447
26975,0,0.2860096673955756
26976,0,0.31408887735393964
26977,0,0.2881156152242988
26978,0,0.28685093885089286
26979,0,0.28769368775071447
26980,0,0.28727212882327463
26981,0,0.28558958671908674
26982,0,0.29023076631293243
26983,0,0.2992136954534728
26984,0,0.34778765609798085
26985,0,0.28727212882327463
26986,0,0.28727212882327463
26987,0,0.2885379108328364
26988,0,0.2860096673955756
26989,0,0.2962017004545121
26990,0,0.28769368775071447
26991,0,0.28938360479861336
26992,0,0.2860096673955756
26993,0,0.29577285133133063
26994,0,0.2864301182402063
26995,0,0.3109935942135783
26996,0,0.29150425285256054
26997,0,0.2860096673955756
26998,0,0.2860096673955756
26999,0,0.28558958671908674
27000,0,0.28558958671908674
27001,0,0.2864301182402063
27002,0,0.2860096673955756
27003,0,0.2860096673955756
27004,0,0.29835133522823626
27005,0,0.28727212882327463
27006,0,0.29235506840758974
27007,0,0.2919294784642682
27008,0,0.3801686971126777
27009,0,0.2949162345669887
27010,0,0.29107939200418964
27011,0,0.29534436255138896
27012,0,0.31276028085830504
27013,0,0.28769368775071447
27014,0,0.2936340198757334
27015,0,0.29023076631293243
27016,0,0.2860096673955756
27017,0,0.28685093885089286
27018,0,0.28980700232207485
27019,0,0.28727212882327463
27020,0,0.2966309094663428
27021,0,0.28727212882327463
27022,0,0.30923239664705965
27023,0,0.2919294784642682
27024,0,0.2860096673955756
27025,0,0.2860096673955756
27026,0,0.28727212882327463
27027,0,0.29235506840758974
27028,0,0.29235506840758974
27029,0,0.2860096673955756
27030,0,0.28769368775071447
27031,0,0.29065489634859504
27032,0,0.3026773639205991
27033,0,0.29150425285256054
27034,0,0.30923239664705965
27035,0,0.28558958671908674
27036,0,0.28938360479861336
27037,0,0.2885379108328364
27038,0,0.3198812206802813
27039,0,0.28558958671908674
27040,0,0.28938360479861336
27041,0,0.28727212882327463
27042,0,0.28558958671908674
27043,0,0.5479458830487424
27044,0,0.31364567184550257
27045,0,0.2996454107650213
27046,0,0.2860096673955756
27047,0,0.2860096673955756
27048,0,0.29107939200418964
27049,0,0.2992136954534728
27050,0,0.3289015944810176
27051,0,0.30616361049931
27052,0,0.2860096673955756
27053,0,0.47608098885464817
27054,0,0.30180932032703606
27055,0,0.2932073395507579
27056,0,0.2881156152242988
27057,0,0.28558958671908674
27058,0,0.3366697002765647
27059,0,0.28769368775071447
27060,0,0.2860096673955756
27061,0,0.297920691253493
27062,0,0.3189864081218636
27063,0,0.40916732596361344
27064,0,0.2860096673955756
27065,0,0.2860096673955756
27066,0,0.2860096673955756
27067,0,0.28938360479861336
27068,0,0.41715091221248723
27069,0,0.31320280616492474
27070,0,0.2970604779099437
27071,0,0.32347370195013075
27072,0,0.309672179576173
27073,0,0.28769368775071447
27074,0,0.3529402673040738
27075,0,0.2860096673955756
27076,0,0.28685093885089286
27077,0,0.2885379108328364
27078,0,0.2864301182402063
27079,0,0.2864301182402063
27080,0,0.2919294784642682
27081,0,0.32844749587651917
27082,0,0.28727212882327463
27083,0,0.2860096673955756
27084,0,0.2860096673955756
27085,0,0.28980700232207485
27086,0,0.29065489634859504
27087,0,0.2889605741628576
27088,0,0.2860096673955756
27089,0,0.2889605741628576
27090,0,0.2860096673955756
27091,0,0.28685093885089286
27092,0,0.2860096673955756
27093,0,0.28727212882327463
27094,0,0.28769368775071447
27095,0,0.2860096673955756
27096,0,0.2885379108328364
27097,0,0.3009426918136214
27098,0,0.2881156152242988
27099,0,0.2860096673955756
27100,0,0.3101123071659055
27101,0,0.5433539550857233
27102,0,0.2996454107650213
27103,0,0.2864301182402063
27104,0,0.28938360479861336
27105,0,0.29577285133133063
27106,0,0.2860096673955756
27107,0,0.2864301182402063
27108,0,0.353880832621945
27109,0,0.28685093885089286
27110,0,0.2860096673955756
27111,0,0.2944884678281435
27112,0,0.5913055156838636
27113,0,0.2885379108328364
27114,0,0.2860096673955756
27115,0,0.2860096673955756
27116,0,0.38162463282350456
27117,0,0.28685093885089286
27118,0,0.2881156152242988
27119,0,0.32032912516387446
27120,0,0.2974904053261464
27121,0,0.3967897316574322
27122,0,0.2889605741628576
27123,0,0.29065489634859504
27124,0,0.2881156152242988
27125,0,0.2864301182402063
27126,0,0.29577285133133063
27127,0,0.5115616193989522
27128,0,0.294061062782579
27129,0,0.2860096673955756
27130,0,0.29023076631293243
27131,0,0.2860096673955756
27132,0,0.2974904053261464
27133,0,0.29065489634859504
27134,0,0.29023076631293243
27135,0,0.2885379108328364
27136,0,0.2860096673955756
27137,0,0.2860096673955756
27138,0,0.2864301182402063
27139,0,0.2889605741628576
27140,0,0.2949162345669887
27141,0,0.28980700232207485
27142,0,0.2974904053261464
27143,0,0.28769368775071447
27144,0,0.2864301182402063
27145,0,0.2860096673955756
27146,0,0.28727212882327463
27147,0,0.28769368775071447
27148,0,0.38162463282350456
27149,0,0.2860096673955756
27150,0,0.30137582894284365
27151,0,0.3571816870687665
27152,0,0.2860096673955756
27153,0,0.2864301182402063
27154,0,0.2966309094663428
27155,0,0.28685093885089286
27156,0,0.2864301182402063
27157,0,0.2949162345669887
27158,0,0.28685093885089286
27159,0,0.29150425285256054
27160,0,0.29878233678433863
27161,0,0.29023076631293243
27162,0,0.2944884678281435
27163,0,0.2860096673955756
27164,0,0.2970604779099437
27165,0,0.30660096621653254
27166,0,0.344062474853866
27167,0,0.28769368775071447
27168,0,0.2860096673955756
27169,0,0.28727212882327463
27170,0,0.3022431654818382
27171,0,0.2860096673955756
27172,0,0.2860096673955756
27173,0,0.2864301182402063
27174,0,0.30137582894284365
27175,0,0.36716486217746297
27176,0,0.2881156152242988
27177,0,0.2860096673955756
27178,0,0.2860096673955756
27179,0,0.28769368775071447
27180,0,0.28727212882327463
27181,0,0.28727212882327463
27182,0,0.2860096673955756
27183,0,0.29150425285256054
27184,0,0.2860096673955756
27185,0,0.3118762535399359
27186,0,0.28980700232207485
27187,0,0.28769368775071447
27188,0,0.28727212882327463
27189,0,0.3035468186919418
27190,0,0.28769368775071447
27191,0,0.3101123071659055
27192,0,0.2860096673955756
27193,0,0.3454572012516353
27194,0,0.28558958671908674
27195,0,0.2966309094663428
27196,0,0.28558958671908674
27197,0,0.28769368775071447
27198,0,0.28685093885089286
27199,0,0.28685093885089286
27200,0,0.3548225299956295
27201,0,0.2860096673955756
27202,0,0.2860096673955756
27203,0,0.2885379108328364
27204,0,0.2919294784642682
27205,0,0.30180932032703606
27206,0,0.28685093885089286
27207,0,0.3445270864701711
27208,0,0.29065489634859504
27209,0,0.310552778888416
27210,0,0.29278102224851726
27211,0,0.2864301182402063
27212,0,0.2860096673955756
27213,0,0.2860096673955756
27214,0,0.28685093885089286
27215,0,0.297920691253493
27216,0,0.2885379108328364
27217,0,0.28685093885089286
27218,0,0.28685093885089286
27219,0,0.30398207403977
27220,0,0.28558958671908674
27221,0,0.31364567184550257
27222,0,0.30398207403977
27223,0,0.9477811419908888
27224,0,0.2860096673955756
27225,0,0.2860096673955756
27226,0,0.30660096621653254
27227,0,0.29065489634859504
27228,0,0.3005099094214391
27229,0,0.37195972573550334
27230,0,0.2860096673955756
27231,0,0.29278102224851726
27232,0,0.28938360479861336
27233,0,0.28685093885089286
27234,0,0.29835133522823626
27235,0,0.28727212882327463
27236,0,0.2949162345669887
27237,0,0.29107939200418964
27238,0,0.3044176807020502
27239,0,0.31364567184550257
27240,0,0.32077736101090437
27241,0,0.2860096673955756
27242,0,0.2881156152242988
27243,0,0.3316328822921161
27244,0,0.29023076631293243
27245,0,0.29023076631293243
27246,0,0.2970604779099437
27247,0,0.2974904053261464
27248,0,0.2860096673955756
27249,0,0.28980700232207485
27250,0,0.28727212882327463
27251,0,0.29150425285256054
27252,0,0.29835133522823626
27253,0,0.29107939200418964
27254,0,0.28769368775071447
27255,0,0.28980700232207485
27256,0,0.2881156152242988
27257,0,0.309672179576173
27258,0,0.294061062782579
27259,0,0.28727212882327463
27260,0,0.29065489634859504
27261,0,0.3074767220136437
27262,0,0.2860096673955756
27263,0,0.3074767220136437
27264,0,0.28685093885089286
27265,0,0.28558958671908674
27266,0,0.2864301182402063
27267,0,0.28769368775071447
27268,0,0.2864301182402063
27269,0,0.2860096673955756
27270,0,0.5326120912849575
27271,0,0.3850300583070334
27272,0,0.2970604779099437
27273,0,0.28980700232207485
27274,0,0.2932073395507579
27275,0,0.2864301182402063
27276,0,0.2949162345669887
27277,0,0.2860096673955756
27278,0,0.2919294784642682
27279,0,0.2864301182402063
27280,0,0.28685093885089286
27281,0,0.2860096673955756
27282,0,0.28769368775071447
27283,0,0.2992136954534728
27284,0,0.2860096673955756
27285,0,0.2860096673955756
27286,0,0.28685093885089286
27287,0,0.3595477884130325
27288,0,0.2881156152242988
27289,0,0.2864301182402063
27290,0,0.28558958671908674
27291,0,0.30007748224607617
27292,0,0.28938360479861336
27293,0,0.36334775676880166
27294,0,0.32347370195013075
27295,0,0.2860096673955756
27296,0,0.2860096673955756
27297,0,0.29278102224851726
27298,0,0.2949162345669887
27299,0,0.2885379108328364
27300,0,0.28727212882327463
27301,0,0.28558958671908674
27302,0,0.29150425285256054
27303,0,0.2881156152242988
27304,0,0.29235506840758974
27305,0,0.28727212882327463
27306,0,0.2864301182402063
27307,0,0.30007748224607617
27308,0,0.28938360479861336
27309,0,0.29235506840758974
27310,0,0.28685093885089286
27311,0,0.38162463282350456
27312,0,0.2996454107650213
27313,0,0.425681236086196
27314,0,0.30703867022525566
27315,0,0.28558958671908674
27316,0,0.29065489634859504
27317,0,0.28938360479861336
27318,0,0.28558958671908674
27319,0,0.2881156152242988
27320,0,0.2885379108328364
27321,0,0.28685093885089286
27322,0,0.30485363818068056
27323,0,0.2864301182402063
27324,0,0.28938360479861336
27325,0,0.30616361049931
27326,0,0.29023076631293243
27327,0,0.3101123071659055
27328,0,0.3468545917663266
27329,0,0.2864301182402063
27330,0,0.2881156152242988
27331,0,0.30660096621653254
27332,0,0.30660096621653254
27333,0,0.3009426918136214
27334,0,0.30616361049931
27335,0,0.28938360479861336
27336,0,0.28769368775071447
27337,0,0.28558958671908674
27338,0,0.2860096673955756
27339,0,0.2885379108328364
27340,0,0.28558958671908674
27341,0,0.28558958671908674
27342,0,0.28727212882327463
27343,0,0.310552778888416
27344,0,0.2860096673955756
27345,0,0.2932073395507579
27346,0,0.29107939200418964
27347,0,0.2860096673955756
27348,0,0.29023076631293243
27349,0,0.28558958671908674
27350,0,0.28558958671908674
27351,0,0.3487218903169989
27352,0,0.28938360479861336
27353,0,0.2860096673955756
27354,0,0.2860096673955756
27355,0,0.28727212882327463
27356,0,0.3031119151543775
27357,0,0.2996454107650213
27358,0,0.3320892070710335
27359,0,0.3109935942135783
27360,0,0.2860096673955756
27361,0,0.2932073395507579
27362,0,0.29235506840758974
27363,0,0.3158650866645654
27364,0,0.29065489634859504
27365,0,0.3109935942135783
27366,0,0.41765137784003203
27367,0,0.30703867022525566
27368,0,0.28727212882327463
27369,0,0.3352922781662854
27370,0,0.2860096673955756
27371,0,0.3198812206802813
27372,0,0.2860096673955756
27373,0,0.2970604779099437
27374,0,0.28769368775071447
27375,0,0.28980700232207485
27376,0,0.2864301182402063
27377,0,0.31630998304108876
27378,0,0.29878233678433863
27379,0,0.2860096673955756
27380,0,0.2860096673955756
27381,0,0.2885379108328364
27382,0,0.2864301182402063
27383,0,0.2885379108328364
27384,0,0.28769368775071447
27385,0,0.32032912516387446
27386,0,0.2970604779099437
27387,0,0.2864301182402063
27388,0,0.2962017004545121
27389,0,0.2885379108328364
27390,0,0.2860096673955756
27391,0,0.30485363818068056
27392,0,0.3009426918136214
27393,0,0.28769368775071447
27394,0,0.28685093885089286
27395,0,0.31408887735393964
27396,0,0.3026773639205991
27397,0,0.29835133522823626
27398,0,0.28685093885089286
27399,0,0.3101123071659055
27400,0,0.2881156152242988
27401,0,0.3343755504459711
27402,0,0.29065489634859504
27403,0,0.28769368775071447
27404,0,0.29278102224851726
27405,0,0.2889605741628576
27406,0,0.3035468186919418
27407,0,0.2864301182402063
27408,0,0.2860096673955756
27409,0,0.28769368775071447
27410,0,0.2889605741628576
27411,0,0.2881156152242988
27412,0,0.2860096673955756
27413,0,0.2860096673955756
27414,0,0.2860096673955756
27415,0,0.28685093885089286
27416,0,0.33804990320686723
27417,0,0.28727212882327463
27418,0,0.29278102224851726
27419,0,0.2932073395507579
27420,0,0.2860096673955756
27421,0,0.2881156152242988
27422,0,0.29023076631293243
27423,0,0.2885379108328364
27424,0,0.4771077470368991
27425,0,0.2974904053261464
27426,0,0.2864301182402063
27427,0,0.28685093885089286
27428,0,0.2860096673955756
27429,0,0.2936340198757334
27430,0,0.29278102224851726
27431,0,0.4121558007441616
27432,0,0.29107939200418964
27433,0,0.28685093885089286
27434,0,0.2864301182402063
27435,0,0.31542052735124226
27436,0,0.2885379108328364
27437,0,0.2944884678281435
27438,0,0.29065489634859504
27439,0,0.28558958671908674
27440,0,0.2864301182402063
27441,0,0.3172007847424276
27442,0,0.297920691253493
27443,0,0.32077736101090437
27444,0,0.28685093885089286
27445,0,0.344062474853866
27446,0,0.2860096673955756
27447,0,0.32482629813973724
27448,0,0.3791992678586295
27449,0,0.28727212882327463
27450,0,0.2936340198757334
27451,0,0.2932073395507579
27452,0,0.2970604779099437
27453,0,0.2864301182402063
27454,0,0.2860096673955756
27455,0,0.2885379108328364
27456,0,0.294061062782579
27457,0,0.297920691253493
27458,0,0.48789873569409825
27459,0,0.28558958671908674
27460,0,0.2881156152242988
27461,0,0.2881156152242988
27462,0,0.33346007177403014
27463,0,0.29065489634859504
27464,0,0.3114347526089826
27465,0,0.28685093885089286
27466,0,0.29235506840758974
27467,0,0.29150425285256054
27468,0,0.2864301182402063
27469,0,0.2962017004545121
27470,0,0.2881156152242988
27471,0,0.3307211817519354
27472,0,0.3158650866645654
27473,0,0.28727212882327463
27474,0,0.2932073395507579
27475,0,0.2860096673955756
27476,0,0.2864301182402063
27477,0,0.29235506840758974
27478,0,0.3289015944810176
27479,0,0.28727212882327463
27480,0,0.2889605741628576
27481,0,0.2860096673955756
27482,0,0.2860096673955756
27483,0,0.3180929279499146
27484,0,0.32032912516387446
27485,0,0.29023076631293243
27486,0,0.29278102224851726
27487,0,0.2864301182402063
27488,0,0.2944884678281435
27489,0,0.29534436255138896
27490,0,0.28558958671908674
27491,0,0.2881156152242988
27492,0,0.28685093885089286
27493,0,0.2889605741628576
27494,0,0.28685093885089286
27495,0,0.3109935942135783
27496,0,0.28769368775071447
27497,0,0.29534436255138896
27498,0,0.4211593331088209
27499,0,0.28558958671908674
27500,0,0.2944884678281435
27501,0,0.2860096673955756
27502,0,0.31320280616492474
27503,0,0.2864301182402063
27504,0,0.28685093885089286
27505,0,0.33300280245385405
27506,0,0.3320892070710335
27507,0,0.28558958671908674
27508,0,0.28769368775071447
27509,0,0.2889605741628576
27510,0,0.3109935942135783
27511,0,0.2885379108328364
27512,0,0.2860096673955756
27513,0,0.2881156152242988
27514,0,0.3035468186919418
27515,0,0.3172007847424276
27516,0,0.28727212882327463
27517,0,0.2864301182402063
27518,0,0.2864301182402063
27519,0,0.2864301182402063
27520,0,0.2860096673955756
27521,0,0.2889605741628576
27522,0,0.2860096673955756
27523,0,0.30137582894284365
27524,0,0.2944884678281435
27525,0,0.2889605741628576
27526,0,0.2974904053261464
27527,0,0.3005099094214391
27528,0,0.28558958671908674
27529,0,0.3316328822921161
27530,0,0.28685093885089286
27531,0,0.43223469123861885
27532,0,0.2881156152242988
27533,0,0.2881156152242988
27534,0,0.28980700232207485
27535,0,0.28980700232207485
27536,0,0.28685093885089286
27537,0,0.3316328822921161
27538,0,0.2885379108328364
27539,0,0.29235506840758974
27540,0,0.34081857952641476
27541,0,0.28769368775071447
27542,0,0.29107939200418964
27543,0,0.2860096673955756
27544,0,0.29150425285256054
27545,0,0.3212259276389272
27546,0,0.2864301182402063
27547,0,0.3009426918136214
27548,0,0.2860096673955756
27549,0,0.28980700232207485
27550,0,0.30398207403977
27551,0,0.294061062782579
27552,0,0.7337098869308607
27553,0,0.3026773639205991
27554,0,0.32032912516387446
27555,0,0.49149873834609087
27556,0,0.2881156152242988
27557,0,0.5813224155021205
27558,0,0.28685093885089286
27559,0,0.3194336481403056
27560,0,0.28769368775071447
27561,0,0.45713147512770735
27562,0,0.29278102224851726
27563,0,0.28685093885089286
27564,0,0.30616361049931
27565,0,0.29023076631293243
27566,0,0.2881156152242988
27567,0,0.28685093885089286
27568,0,0.2936340198757334
27569,0,0.34778765609798085
27570,0,0.28685093885089286
27571,0,0.2949162345669887
27572,0,0.3118762535399359
27573,0,0.29278102224851726
27574,0,0.3398944684401582
27575,0,0.3194336481403056
27576,0,0.3230234902329263
27577,0,0.29150425285256054
27578,0,0.2889605741628576
27579,0,0.2992136954534728
27580,0,0.2889605741628576
27581,0,0.3307211817519354
27582,0,0.3009426918136214
27583,0,0.2860096673955756
27584,0,0.2860096673955756
27585,0,0.28685093885089286
27586,0,0.28558958671908674
27587,0,0.39089405247568554
27588,0,0.2860096673955756
27589,0,0.2864301182402063
27590,0,0.28980700232207485
27591,0,0.5177303238539224
27592,0,0.2860096673955756
27593,0,0.3389715745339429
27594,0,0.2860096673955756
27595,0,0.2860096673955756
27596,0,0.29235506840758974
27597,0,0.2860096673955756
27598,0,0.28727212882327463
27599,0,0.2932073395507579
27600,0,0.2860096673955756
27601,0,0.309672179576173
27602,0,0.2860096673955756
27603,0,0.3022431654818382
27604,0,0.30703867022525566
27605,0,0.3009426918136214
27606,0,0.2860096673955756
27607,0,0.2864301182402063
27608,0,0.3801686971126777
27609,0,0.2860096673955756
27610,0,0.2860096673955756
27611,0,0.2864301182402063
27612,0,0.2864301182402063
27613,0,0.2881156152242988
27614,0,0.3652541924383597
27615,0,0.3044176807020502
27616,0,0.2919294784642682
27617,0,0.2944884678281435
27618,0,0.28558958671908674
27619,0,0.2860096673955756
27620,0,0.2860096673955756
27621,0,0.29023076631293243
27622,0,0.3252778152139327
27623,0,0.3180929279499146
27624,0,0.2881156152242988
27625,0,0.3515315548573382
27626,0,0.2885379108328364
27627,0,0.3044176807020502
27628,0,0.30660096621653254
27629,0,0.3221240508968671
27630,0,0.29023076631293243
27631,0,0.28727212882327463
27632,0,0.2992136954534728
27633,0,0.2992136954534728
27634,0,0.29065489634859504
27635,0,0.28685093885089286
27636,0,0.2860096673955756
27637,0,0.2919294784642682
27638,0,0.2860096673955756
27639,0,0.28685093885089286
27640,0,0.2860096673955756
27641,0,0.2949162345669887
27642,0,0.30835386687063177
27643,0,0.2860096673955756
27644,0,0.2889605741628576
27645,0,0.2944884678281435
27646,0,0.3026773639205991
27647,0,0.28938360479861336
27648,0,0.294061062782579
27649,0,0.29835133522823626
27650,0,0.30879295890412234
27651,0,0.28558958671908674
27652,0,0.29065489634859504
27653,0,0.28769368775071447
27654,0,0.31320280616492474
27655,0,0.30398207403977
27656,0,0.2944884678281435
27657,0,0.2860096673955756
27658,0,0.2970604779099437
27659,0,0.30398207403977
27660,0,0.3398944684401582
27661,0,0.2860096673955756
27662,0,0.2885379108328364
27663,0,0.29023076631293243
27664,0,0.28685093885089286
27665,0,0.30835386687063177
27666,0,0.2936340198757334
27667,0,0.29065489634859504
27668,0,0.2996454107650213
27669,0,0.2864301182402063
27670,0,0.2860096673955756
27671,0,0.29534436255138896
27672,0,0.2864301182402063
27673,0,0.2881156152242988
27674,0,0.28558958671908674
27675,0,0.2864301182402063
27676,0,0.2860096673955756
27677,0,0.28980700232207485
27678,0,0.2860096673955756
27679,0,0.3167552159210535
27680,0,0.28685093885089286
27681,0,0.28980700232207485
27682,0,0.2860096673955756
27683,0,0.29023076631293243
27684,0,0.2864301182402063
27685,0,0.2860096673955756
27686,0,0.30835386687063177
27687,0,0.2860096673955756
27688,0,0.2936340198757334
27689,0,0.2970604779099437
27690,0,0.3938380277776258
27691,0,0.29150425285256054
27692,0,0.28685093885089286
27693,0,0.3031119151543775
27694,0,0.3052899459752695
27695,0,0.29023076631293243
27696,0,0.2864301182402063
27697,0,0.2881156152242988
27698,0,0.38600512541489607
27699,0,0.30616361049931
27700,0,0.30137582894284365
27701,0,0.2889605741628576
27702,0,0.29835133522823626
27703,0,0.2860096673955756
27704,0,0.2860096673955756
27705,0,0.2974904053261464
27706,0,0.2864301182402063
27707,0,0.3738848110853599
27708,0,0.2864301182402063
27709,0,0.28558958671908674
27710,0,0.28558958671908674
27711,0,0.3298107507995796
27712,0,0.2885379108328364
27713,0,0.28685093885089286
27714,0,0.3118762535399359
27715,0,0.2860096673955756
27716,0,0.9620989428939696
27717,0,0.9324509374206685
27718,0,0.2966309094663428
27719,0,0.2860096673955756
27720,0,0.3009426918136214
27721,0,0.297920691253493
27722,0,0.2974904053261464
27723,0,0.28558958671908674
27724,0,0.3158650866645654
27725,0,0.28980700232207485
27726,0,0.30137582894284365
27727,0,0.28558958671908674
27728,0,0.29150425285256054
27729,0,0.30703867022525566
27730,0,0.294061062782579
27731,0,0.294061062782579
27732,0,0.2864301182402063
27733,0,0.2889605741628576
27734,0,0.2864301182402063
27735,0,0.28558958671908674
27736,0,0.2860096673955756
27737,0,0.29023076631293243
27738,0,0.2881156152242988
27739,0,0.28558958671908674
27740,0,0.2881156152242988
27741,0,0.309672179576173
27742,0,0.2889605741628576
27743,0,0.28727212882327463
27744,0,0.2860096673955756
27745,0,0.28938360479861336
27746,0,0.28980700232207485
27747,0,0.28980700232207485
27748,0,0.28727212882327463
27749,0,0.28558958671908674
27750,0,0.2860096673955756
27751,0,0.28727212882327463
27752,0,0.38795799898778827
27753,0,0.28727212882327463
27754,0,0.29023076631293243
27755,0,0.28980700232207485
27756,0,0.28769368775071447
27757,0,0.29235506840758974
27758,0,0.28769368775071447
27759,0,0.2936340198757334
27760,0,0.2864301182402063
27761,0,0.3009426918136214
27762,0,0.31764668894090664
27763,0,0.3044176807020502
27764,0,0.28727212882327463
27765,0,0.2885379108328364
27766,0,0.28685093885089286
27767,0,0.3109935942135783
27768,0,0.2864301182402063
27769,0,0.2962017004545121
27770,0,0.28727212882327463
27771,0,0.29023076631293243
27772,0,0.30398207403977
27773,0,0.2881156152242988
27774,0,0.35907401714938103
27775,0,0.2996454107650213
27776,0,0.28558958671908674
27777,0,0.3031119151543775
27778,0,0.2864301182402063
27779,0,0.3044176807020502
27780,0,0.2864301182402063
27781,0,0.2889605741628576
27782,0,0.2860096673955756
27783,0,0.29534436255138896
27784,0,0.2889605741628576
27785,0,0.29023076631293243
27786,0,0.29150425285256054
27787,0,0.29577285133133063
27788,0,0.34918944434588556
27789,0,0.2860096673955756
27790,0,0.31364567184550257
27791,0,0.2860096673955756
27792,0,0.30879295890412234
27793,0,0.2860096673955756
27794,0,0.3114347526089826
27795,0,0.29278102224851726
27796,0,0.3212259276389272
27797,0,0.3221240508968671
27798,0,0.3261818232521789
27799,0,0.32077736101090437
27800,0,0.2860096673955756
27801,0,0.29534436255138896
27802,0,0.2860096673955756
27803,0,0.4678749251733111
27804,0,0.28769368775071447
27805,0,0.29577285133133063
27806,0,0.2881156152242988
27807,0,0.2860096673955756
27808,0,0.28558958671908674
27809,0,0.29235506840758974
27810,0,0.28938360479861336
27811,0,0.2860096673955756
27812,0,0.2885379108328364
27813,0,0.3005099094214391
27814,0,0.2881156152242988
27815,0,0.28769368775071447
27816,0,0.28727212882327463
27817,0,0.2970604779099437
27818,0,0.2974904053261464
27819,0,0.324375106502912
27820,0,0.30660096621653254
27821,0,0.31542052735124226
27822,0,0.28727212882327463
27823,0,0.2860096673955756
27824,0,0.28938360479861336
27825,0,0.28558958671908674
27826,0,0.3394328690012828
27827,0,0.29150425285256054
27828,0,0.2864301182402063
27829,0,0.2944884678281435
27830,0,0.3158650866645654
27831,0,0.2860096673955756
27832,0,0.3445270864701711
27833,0,0.2860096673955756
27834,0,0.30137582894284365
27835,0,0.2860096673955756
27836,0,0.39974896868160514
27837,0,0.2860096673955756
27838,0,0.28727212882327463
27839,0,0.3371294598230495
27840,0,0.2864301182402063
27841,0,0.28558958671908674
27842,0,0.29534436255138896
27843,0,0.31276028085830504
27844,0,0.2860096673955756
27845,0,0.2966309094663428
27846,0,0.2860096673955756
27847,0,0.2881156152242988
27848,0,0.2860096673955756
27849,0,0.2860096673955756
27850,0,0.6715300580397592
27851,0,0.2932073395507579
27852,0,0.2885379108328364
27853,0,0.2885379108328364
27854,0,0.2864301182402063
27855,0,0.29023076631293243
27856,0,0.35106255645404444
27857,0,0.32935601299709444
27858,0,0.31320280616492474
27859,0,0.2860096673955756
27860,0,0.2860096673955756
27861,0,0.2974904053261464
27862,0,0.29065489634859504
27863,0,0.28727212882327463
27864,0,0.2889605741628576
27865,0,0.31542052735124226
27866,0,0.294061062782579
27867,0,0.2970604779099437
27868,0,0.6955607709430531
27869,0,0.2974904053261464
27870,0,0.2881156152242988
27871,0,0.2974904053261464
27872,0,0.3529402673040738
27873,0,0.3459227030149913
27874,0,0.2881156152242988
27875,0,0.2860096673955756
27876,0,0.4377986048154776
27877,0,0.31630998304108876
27878,0,0.28685093885089286
27879,0,0.2885379108328364
27880,0,0.5387546466566597
27881,0,0.2974904053261464
27882,0,0.31542052735124226
27883,0,0.30660096621653254
27884,0,0.29534436255138896
27885,0,0.31408887735393964
27886,0,0.3482546273287135
27887,0,0.2860096673955756
27888,0,0.3316328822921161
27889,0,0.31408887735393964
27890,0,0.31276028085830504
27891,0,0.2885379108328364
27892,0,0.28685093885089286
27893,0,0.28769368775071447
27894,0,0.3031119151543775
27895,0,0.28685093885089286
27896,0,0.2860096673955756
27897,0,0.5167025308199676
27898,0,0.29107939200418964
27899,0,0.30923239664705965
27900,0,0.3044176807020502
27901,0,0.2860096673955756
27902,0,0.28980700232207485
27903,0,0.297920691253493
27904,0,0.29878233678433863
27905,0,0.2860096673955756
27906,0,0.2889605741628576
27907,0,0.3044176807020502
27908,0,0.2864301182402063
27909,0,0.28558958671908674
27910,0,0.28558958671908674
27911,0,0.310552778888416
27912,0,0.2932073395507579
27913,0,0.29065489634859504
27914,0,0.2864301182402063
27915,0,0.29278102224851726
27916,0,0.2966309094663428
27917,0,0.2881156152242988
27918,0,0.29023076631293243
27919,0,0.28980700232207485
27920,0,0.29107939200418964
27921,0,0.28769368775071447
27922,0,0.28769368775071447
27923,0,0.28938360479861336
27924,0,0.3289015944810176
27925,0,0.2864301182402063
27926,0,0.2860096673955756
27927,0,0.5017880455680506
27928,0,0.28685093885089286
27929,0,0.2881156152242988
27930,0,0.28727212882327463
27931,0,0.29023076631293243
27932,0,0.28980700232207485
27933,0,0.28685093885089286
27934,0,0.2932073395507579
27935,0,0.2936340198757334
27936,0,0.2864301182402063
27937,0,0.2864301182402063
27938,0,0.30572660358313597
27939,0,0.31364567184550257
27940,0,0.2860096673955756
27941,0,0.2860096673955756
27942,0,0.3009426918136214
27943,0,0.29065489634859504
27944,0,0.2860096673955756
27945,0,0.2885379108328364
27946,0,0.2864301182402063
27947,0,0.29107939200418964
27948,0,0.29065489634859504
27949,0,0.2932073395507579
27950,0,0.2962017004545121
27951,0,0.2860096673955756
27952,0,0.28727212882327463
27953,0,0.3261818232521789
27954,0,0.36097074295642356
27955,0,0.28938360479861336
27956,0,0.45662079571058956
27957,0,0.2860096673955756
27958,0,0.3035468186919418
27959,0,0.2949162345669887
27960,0,0.38649300269829384
27961,0,0.2919294784642682
27962,0,0.28980700232207485
27963,0,0.2864301182402063
27964,0,0.28727212882327463
27965,0,0.29065489634859504
27966,0,0.2944884678281435
27967,0,0.28769368775071447
27968,0,0.6246448868523719
27969,0,0.28938360479861336
27970,0,0.29065489634859504
27971,0,0.29534436255138896
27972,0,0.28769368775071447
27973,0,0.2974904053261464
27974,0,0.2974904053261464
27975,0,0.28558958671908674
27976,0,0.2885379108328364
27977,0,0.2864301182402063
27978,0,0.2864301182402063
27979,0,0.2860096673955756
27980,0,0.3595477884130325
27981,0,0.2949162345669887
27982,0,0.28558958671908674
27983,0,0.3026773639205991
27984,0,0.28685093885089286
27985,0,0.28685093885089286
27986,0,0.28938360479861336
27987,0,0.2860096673955756
27988,0,0.2889605741628576
27989,0,0.3302658072610707
27990,0,0.30398207403977
27991,0,0.30923239664705965
27992,0,0.3101123071659055
27993,0,0.2966309094663428
27994,0,0.29534436255138896
27995,0,0.297920691253493
27996,0,0.3145324221418586
27997,0,0.28938360479861336
27998,0,0.29878233678433863
27999,0,0.2860096673955756
28000,0,0.2860096673955756
28001,0,0.2860096673955756
28002,0,0.2885379108328364
28003,0,0.2944884678281435
28004,0,0.30572660358313597
28005,0,0.28727212882327463
28006,0,0.297920691253493
28007,0,0.2860096673955756
28008,0,0.2885379108328364
28009,0,0.28685093885089286
28010,0,0.28685093885089286
28011,0,0.28938360479861336
28012,0,0.2860096673955756
28013,0,0.2932073395507579
28014,0,0.4894414620485977
28015,0,0.2860096673955756
28016,0,0.3101123071659055
28017,0,0.2944884678281435
28018,0,0.29150425285256054
28019,0,0.29534436255138896
28020,0,0.2881156152242988
28021,0,0.28980700232207485
28022,0,0.29278102224851726
28023,0,0.3149763056586037
28024,0,0.29150425285256054
28025,0,0.32077736101090437
28026,0,0.32077736101090437
28027,0,0.2974904053261464
28028,0,0.5187579668844932
28029,0,0.2860096673955756
28030,0,0.2864301182402063
28031,0,0.29278102224851726
28032,0,0.28980700232207485
28033,0,0.2970604779099437
28034,0,0.2885379108328364
28035,0,0.28980700232207485
28036,0,0.29278102224851726
28037,0,0.28938360479861336
28038,0,0.36002183364713586
28039,0,0.29235506840758974
28040,0,0.2860096673955756
28041,0,0.2919294784642682
28042,0,0.29878233678433863
28043,0,0.2860096673955756
28044,0,0.31276028085830504
28045,0,0.2881156152242988
28046,0,0.2936340198757334
28047,0,0.28685093885089286
28048,0,0.33254584733853093
28049,0,0.3394328690012828
28050,0,0.2889605741628576
28051,0,0.30137582894284365
28052,0,0.2962017004545121
28053,0,0.30660096621653254
28054,0,0.33804990320686723
28055,0,0.3074767220136437
28056,0,0.28769368775071447
28057,0,0.28769368775071447
28058,0,0.3044176807020502
28059,0,0.29235506840758974
28060,0,0.28685093885089286
28061,0,0.309672179576173
28062,0,0.2864301182402063
28063,0,0.3052899459752695
28064,0,0.2860096673955756
28065,0,0.31276028085830504
28066,0,0.28558958671908674
28067,0,0.2966309094663428
28068,0,0.2881156152242988
28069,0,0.28769368775071447
28070,0,0.2966309094663428
28071,0,0.37340316255823597
28072,0,0.37195972573550334
28073,0,0.5310748329481653
28074,0,0.2881156152242988
28075,0,0.2860096673955756
28076,0,0.28685093885089286
28077,0,0.28685093885089286
28078,0,0.28558958671908674
28079,0,0.33300280245385405
28080,0,0.29150425285256054
28081,0,0.3167552159210535
28082,0,0.310552778888416
28083,0,0.28938360479861336
28084,0,0.2974904053261464
28085,0,0.30923239664705965
28086,0,0.28685093885089286
28087,0,0.44744517773198456
28088,0,0.29107939200418964
28089,0,0.2932073395507579
28090,0,0.28558958671908674
28091,0,0.2932073395507579
28092,0,0.2919294784642682
28093,0,0.331176873640313
28094,0,0.2860096673955756
28095,0,0.28558958671908674
28096,0,0.2860096673955756
28097,0,0.28558958671908674
28098,0,0.2864301182402063
28099,0,0.2860096673955756
28100,0,0.29023076631293243
28101,0,0.4372921256542568
28102,0,0.2881156152242988
28103,0,0.28980700232207485
28104,0,0.2864301182402063
28105,0,0.28727212882327463
28106,0,0.3009426918136214
28107,0,0.32347370195013075
28108,0,0.2864301182402063
28109,0,0.2936340198757334
28110,0,0.3005099094214391
28111,0,0.2864301182402063
28112,0,0.3109935942135783
28113,0,0.2889605741628576
28114,0,0.2860096673955756
28115,0,0.28558958671908674
28116,0,0.3343755504459711
28117,0,0.3114347526089826
28118,0,0.29107939200418964
28119,0,0.28685093885089286
28120,0,0.2881156152242988
28121,0,0.2881156152242988
28122,0,0.30616361049931
28123,0,0.2881156152242988
28124,0,0.2864301182402063
28125,0,0.2860096673955756
28126,0,0.2860096673955756
28127,0,0.29878233678433863
28128,0,0.2944884678281435
28129,0,0.2860096673955756
28130,0,0.28980700232207485
28131,0,0.30137582894284365
28132,0,0.29235506840758974
28133,0,0.2970604779099437
28134,0,0.3261818232521789
28135,0,0.32572965712049634
28136,0,0.29107939200418964
28137,0,0.2864301182402063
28138,0,0.28727212882327463
28139,0,0.2885379108328364
28140,0,0.2919294784642682
28141,0,0.28980700232207485
28142,0,0.28727212882327463
28143,0,0.2881156152242988
28144,0,0.2885379108328364
28145,0,0.3005099094214391
28146,0,0.2860096673955756
28147,0,0.30923239664705965
28148,0,0.2944884678281435
28149,0,0.2860096673955756
28150,0,0.28727212882327463
28151,0,0.29107939200418964
28152,0,0.3114347526089826
28153,0,0.28685093885089286
28154,0,0.2860096673955756
28155,0,0.29235506840758974
28156,0,0.2860096673955756
28157,0,0.28769368775071447
28158,0,0.2889605741628576
28159,0,0.2966309094663428
28160,0,0.4418550207523496
28161,0,0.29065489634859504
28162,0,0.29065489634859504
28163,0,0.29065489634859504
28164,0,0.2889605741628576
28165,0,0.28558958671908674
28166,0,0.3074767220136437
28167,0,0.2860096673955756
28168,0,0.29235506840758974
28169,0,0.360496152084633
28170,0,0.2919294784642682
28171,0,0.2881156152242988
28172,0,0.3035468186919418
28173,0,0.2864301182402063
28174,0,0.31276028085830504
28175,0,0.28685093885089286
28176,0,0.28685093885089286
28177,0,0.29107939200418964
28178,0,0.2860096673955756
28179,0,0.2860096673955756
28180,0,0.28980700232207485
28181,0,0.30835386687063177
28182,0,0.31231809646946257
28183,0,0.30485363818068056
28184,0,0.29065489634859504
28185,0,0.3261818232521789
28186,0,0.29023076631293243
28187,0,0.29065489634859504
28188,0,0.29023076631293243
28189,0,0.294061062782579
28190,0,0.2864301182402063
28191,0,0.28685093885089286
28192,0,0.2864301182402063
28193,0,0.294061062782579
28194,0,0.3172007847424276
28195,0,0.2889605741628576
28196,0,0.28685093885089286
28197,0,0.2860096673955756
28198,0,0.31364567184550257
28199,0,0.2970604779099437
28200,0,0.28769368775071447
28201,0,0.9764777850062007
28202,0,0.3035468186919418
28203,0,0.3198812206802813
28204,0,0.28938360479861336
28205,0,0.4413475328068533
28206,0,0.28938360479861336
28207,0,0.30923239664705965
28208,0,0.29235506840758974
28209,0,0.39826842082562175
28210,0,0.3022431654818382
28211,0,0.29150425285256054
28212,0,0.2885379108328364
28213,0,0.2864301182402063
28214,0,0.28769368775071447
28215,0,0.2864301182402063
28216,0,0.2889605741628576
28217,0,0.28727212882327463
28218,0,0.2860096673955756
28219,0,0.2919294784642682
28220,0,0.3289015944810176
28221,0,0.29150425285256054
28222,0,0.2860096673955756
28223,0,0.2860096673955756
28224,0,0.28727212882327463
28225,0,0.2864301182402063
28226,0,0.34732097733962247
28227,0,0.294061062782579
28228,0,0.30398207403977
28229,0,0.30007748224607617
28230,0,0.3366697002765647
28231,0,0.28769368775071447
28232,0,0.2864301182402063
28233,0,0.30007748224607617
28234,0,0.3289015944810176
28235,0,0.2881156152242988
28236,0,0.2860096673955756
28237,0,0.2885379108328364
28238,0,0.28727212882327463
28239,0,0.2970604779099437
28240,0,0.3348337585007178
28241,0,0.3302658072610707
28242,0,0.3172007847424276
28243,0,0.31364567184550257
28244,0,0.34174390235871493
28245,0,0.2860096673955756
28246,0,0.29878233678433863
28247,0,0.30398207403977
28248,0,0.28727212882327463
28249,0,0.2966309094663428
28250,0,0.28769368775071447
28251,0,0.28685093885089286
28252,0,0.28938360479861336
28253,0,0.29107939200418964
28254,0,0.2889605741628576
28255,0,0.2864301182402063
28256,0,0.30180932032703606
28257,0,0.28980700232207485
28258,0,0.29577285133133063
28259,0,0.2881156152242988
28260,0,0.28769368775071447
28261,0,0.2864301182402063
28262,0,0.28727212882327463
28263,0,0.28938360479861336
28264,0,0.2860096673955756
28265,0,0.2881156152242988
28266,0,0.28769368775071447
28267,0,0.28769368775071447
28268,0,0.2864301182402063
28269,0,0.28980700232207485
28270,0,0.2864301182402063
28271,0,0.2864301182402063
28272,0,0.29107939200418964
28273,0,0.28938360479861336
28274,0,0.2889605741628576
28275,0,0.2860096673955756
28276,0,0.37823080216779725
28277,0,0.29065489634859504
28278,0,0.3035468186919418
28279,0,0.29235506840758974
28280,0,0.28769368775071447
28281,0,0.28558958671908674
28282,0,0.28769368775071447
28283,0,0.29278102224851726
28284,0,0.2881156152242988
28285,0,0.2889605741628576
28286,0,0.3275402608917663
28287,0,0.33804990320686723
28288,0,0.2864301182402063
28289,0,0.3307211817519354
28290,0,0.35247041101517673
28291,0,0.2932073395507579
28292,0,0.2860096673955756
28293,0,0.28558958671908674
28294,0,0.28727212882327463
28295,0,0.3031119151543775
28296,0,0.2885379108328364
28297,0,0.2885379108328364
28298,0,0.2962017004545121
28299,0,0.29878233678433863
28300,0,0.28685093885089286
28301,0,0.28685093885089286
28302,0,0.2936340198757334
28303,0,0.28769368775071447
28304,0,0.2962017004545121
28305,0,0.2860096673955756
28306,0,0.28685093885089286
28307,0,0.30923239664705965
28308,0,0.28727212882327463
28309,0,0.2919294784642682
28310,0,0.2860096673955756
28311,0,0.2860096673955756
28312,0,0.2885379108328364
28313,0,0.2864301182402063
28314,0,0.28685093885089286
28315,0,0.28769368775071447
28316,0,0.2885379108328364
28317,0,0.2932073395507579
28318,0,0.28769368775071447
28319,0,0.2864301182402063
28320,0,0.3035468186919418
28321,0,0.29065489634859504
28322,0,0.399255247734718
28323,0,0.29107939200418964
28324,0,0.2932073395507579
28325,0,0.2889605741628576
28326,0,0.2885379108328364
28327,0,0.28769368775071447
28328,0,0.4032106692191489
28329,0,0.28727212882327463
28330,0,0.2860096673955756
28331,0,0.2860096673955756
28332,0,0.3026773639205991
28333,0,0.9541990610298824
28334,0,0.28980700232207485
28335,0,0.2962017004545121
28336,0,0.28727212882327463
28337,0,0.2864301182402063
28338,0,0.3031119151543775
28339,0,0.2936340198757334
28340,0,0.4327398174745431
28341,0,0.29065489634859504
28342,0,0.28727212882327463
28343,0,0.2932073395507579
28344,0,0.29065489634859504
28345,0,0.28558958671908674
28346,0,0.3705185692658369
28347,0,0.28727212882327463
28348,0,0.2864301182402063
28349,0,0.31408887735393964
28350,0,0.3022431654818382
28351,0,0.2932073395507579
28352,0,0.2864301182402063
28353,0,0.2864301182402063
28354,0,0.28685093885089286
28355,0,0.3366697002765647
28356,0,0.29577285133133063
28357,0,0.29878233678433863
28358,0,0.29878233678433863
28359,0,0.28727212882327463
28360,0,0.2932073395507579
28361,0,0.2881156152242988
28362,0,0.28685093885089286
28363,0,0.28727212882327463
28364,0,0.2889605741628576
28365,0,0.28727212882327463
28366,0,0.28685093885089286
28367,0,0.2881156152242988
28368,0,0.2860096673955756
28369,0,0.28727212882327463
28370,0,0.2860096673955756
28371,0,0.29534436255138896
28372,0,0.2864301182402063
28373,0,0.2992136954534728
28374,0,0.29835133522823626
28375,0,0.2864301182402063
28376,0,0.44388617691678606
28377,0,0.30791512106757285
28378,0,0.2949162345669887
28379,0,0.2966309094663428
28380,0,0.2860096673955756
28381,0,0.31276028085830504
28382,0,0.2932073395507579
28383,0,0.2944884678281435
28384,0,0.2864301182402063
28385,0,0.2936340198757334
28386,0,0.2860096673955756
28387,0,0.2860096673955756
28388,0,0.32347370195013075
28389,0,0.29065489634859504
28390,0,0.2919294784642682
28391,0,0.2889605741628576
28392,0,0.28685093885089286
28393,0,0.4576422446616926
28394,0,0.4894414620485977
28395,0,0.47916183529064993
28396,0,0.2992136954534728
28397,0,0.29235506840758974
28398,0,0.2992136954534728
28399,0,0.3167552159210535
28400,0,0.2860096673955756
28401,0,0.3487218903169989
28402,0,0.28727212882327463
28403,0,0.2860096673955756
28404,0,0.2860096673955756
28405,0,0.29878233678433863
28406,0,0.2974904053261464
28407,0,0.2936340198757334
28408,0,0.28558958671908674
28409,0,0.28938360479861336
28410,0,0.2881156152242988
28411,0,0.3212259276389272
28412,0,0.28769368775071447
28413,0,0.2864301182402063
28414,0,0.2860096673955756
28415,0,0.2860096673955756
28416,0,0.2860096673955756
28417,0,0.29235506840758974
28418,0,0.2864301182402063
28419,0,0.31853950120060526
28420,0,0.33300280245385405
28421,0,0.29878233678433863
28422,0,0.2919294784642682
28423,0,0.2860096673955756
28424,0,0.28727212882327463
28425,0,0.2966309094663428
28426,0,0.3225736063505915
28427,0,0.28727212882327463
28428,0,0.28685093885089286
28429,0,0.3221240508968671
28430,0,0.2864301182402063
28431,0,0.2936340198757334
28432,0,0.2864301182402063
28433,0,0.28558958671908674
28434,0,0.2860096673955756
28435,0,0.2860096673955756
28436,0,0.29150425285256054
28437,0,0.29235506840758974
28438,0,0.28685093885089286
28439,0,0.28685093885089286
28440,0,0.28769368775071447
28441,0,0.28558958671908674
28442,0,0.29835133522823626
28443,0,0.32799371780653525
28444,0,0.29023076631293243
28445,0,0.29150425285256054
28446,0,0.3149763056586037
28447,0,0.294061062782579
28448,0,0.2919294784642682
28449,0,0.2962017004545121
28450,0,0.2889605741628576
28451,0,0.2860096673955756
28452,0,0.29107939200418964
28453,0,0.29065489634859504
28454,0,0.3109935942135783
28455,0,0.2860096673955756
28456,0,0.28938360479861336
28457,0,0.29150425285256054
28458,0,0.2889605741628576
28459,0,0.2864301182402063
28460,0,0.3762967884684645
28461,0,0.2881156152242988
28462,0,0.29150425285256054
28463,0,0.2944884678281435
28464,0,0.2881156152242988
28465,0,0.2860096673955756
28466,0,0.2864301182402063
28467,0,0.3225736063505915
28468,0,0.28980700232207485
28469,0,0.32077736101090437
28470,0,0.28980700232207485
28471,0,0.2860096673955756
28472,0,0.2974904053261464
28473,0,0.31364567184550257
28474,0,0.31408887735393964
28475,0,0.31408887735393964
28476,0,0.2860096673955756
28477,0,0.2885379108328364
28478,0,0.2919294784642682
28479,0,0.28558958671908674
28480,0,0.28727212882327463
28481,0,0.47556768503093666
28482,0,0.28685093885089286
28483,0,0.2881156152242988
28484,0,0.28685093885089286
28485,0,0.2885379108328364
28486,0,0.29107939200418964
28487,0,0.29278102224851726
28488,0,0.2885379108328364
28489,0,0.2881156152242988
28490,0,0.2864301182402063
28491,0,0.28685093885089286
28492,0,0.28938360479861336
28493,0,0.4617315180137506
28494,0,0.2881156152242988
28495,0,0.2860096673955756
28496,0,0.28727212882327463
28497,0,0.2860096673955756
28498,0,0.28769368775071447
28499,0,0.2860096673955756
28500,0,0.28769368775071447
28501,0,0.29577285133133063
28502,0,0.28685093885089286
28503,0,0.28769368775071447
28504,0,0.2944884678281435
28505,0,0.2860096673955756
28506,0,0.3044176807020502
28507,0,0.2949162345669887
28508,0,0.2996454107650213
28509,0,0.2860096673955756
28510,0,0.4032106692191489
28511,0,0.30007748224607617
28512,0,0.2860096673955756
28513,0,0.2889605741628576
28514,0,0.2860096673955756
28515,0,0.3320892070710335
28516,0,0.30485363818068056
28517,0,0.29878233678433863
28518,0,0.29278102224851726
28519,0,0.28938360479861336
28520,0,0.28727212882327463
28521,0,0.2996454107650213
28522,0,0.3044176807020502
28523,0,0.2885379108328364
28524,0,0.30791512106757285
28525,0,0.28558958671908674
28526,0,0.28938360479861336
28527,0,0.2864301182402063
28528,0,0.28980700232207485
28529,0,0.2860096673955756
28530,0,0.29534436255138896
28531,0,0.2944884678281435
28532,0,0.2992136954534728
28533,0,0.32392424090620914
28534,0,0.324375106502912
28535,0,0.3189864081218636
28536,0,0.31320280616492474
28537,0,0.2962017004545121
28538,0,0.2889605741628576
28539,0,0.28938360479861336
28540,0,0.28685093885089286
28541,0,0.34918944434588556
28542,0,0.34128108981529526
28543,0,0.2864301182402063
28544,0,0.39728242000272407
28545,0,0.2860096673955756
28546,0,0.2860096673955756
28547,0,0.29150425285256054
28548,0,0.31320280616492474
28549,0,0.28769368775071447
28550,0,0.2864301182402063
28551,0,0.3189864081218636
28552,0,0.3145324221418586
28553,0,0.29878233678433863
28554,0,0.28558958671908674
28555,0,0.29023076631293243
28556,0,0.34638850008864513
28557,0,0.28727212882327463
28558,0,0.29107939200418964
28559,0,0.2860096673955756
28560,0,0.2860096673955756
28561,0,0.28769368775071447
28562,0,0.31764668894090664
28563,0,0.2881156152242988
28564,0,0.2974904053261464
28565,0,0.3375895276881623
28566,0,0.2860096673955756
28567,0,0.2860096673955756
28568,0,0.3035468186919418
28569,0,0.28938360479861336
28570,0,0.30660096621653254
28571,0,0.2949162345669887
28572,0,0.30137582894284365
28573,0,0.2919294784642682
28574,0,0.28685093885089286
28575,0,0.31320280616492474
28576,0,0.28685093885089286
28577,0,0.2881156152242988
28578,0,0.2885379108328364
28579,0,0.2932073395507579
28580,0,0.29023076631293243
28581,0,0.28558958671908674
28582,0,0.28558958671908674
28583,0,0.2860096673955756
28584,0,0.2860096673955756
28585,0,0.28558958671908674
28586,0,0.28769368775071447
28587,0,0.29534436255138896
28588,0,0.29023076631293243
28589,0,0.2889605741628576
28590,0,0.28769368775071447
28591,0,0.294061062782579
28592,0,0.2932073395507579
28593,0,0.30879295890412234
28594,0,0.6800966397824089
28595,0,0.3052899459752695
28596,0,0.29107939200418964
28597,0,0.3101123071659055
28598,0,0.309672179576173
28599,0,0.29835133522823626
28600,0,0.3426704314682449
28601,0,0.29107939200418964
28602,0,0.2860096673955756
28603,0,0.2860096673955756
28604,0,0.2881156152242988
28605,0,0.28685093885089286
28606,0,0.35860052062119385
28607,0,0.2970604779099437
28608,0,0.28685093885089286
28609,0,0.3026773639205991
28610,0,0.2885379108328364
28611,0,0.29835133522823626
28612,0,0.28727212882327463
28613,0,0.28685093885089286
28614,0,0.28727212882327463
28615,0,0.28685093885089286
28616,0,0.2860096673955756
28617,0,0.28727212882327463
28618,0,0.28727212882327463
28619,0,0.2860096673955756
28620,0,0.2864301182402063
28621,0,0.31364567184550257
28622,0,0.28938360479861336
28623,0,0.2932073395507579
28624,0,0.34220701647198476
28625,0,0.3022431654818382
28626,0,0.29150425285256054
28627,0,0.3022431654818382
28628,0,0.3302658072610707
28629,0,0.3928558343579206
28630,0,0.2860096673955756
28631,0,0.368600612529255
28632,0,0.2889605741628576
28633,0,0.3398944684401582
28634,0,0.29577285133133063
28635,0,0.30398207403977
28636,0,0.294061062782579
28637,0,0.2944884678281435
28638,0,0.2860096673955756
28639,0,0.2932073395507579
28640,0,0.2919294784642682
28641,0,0.3022431654818382
28642,0,0.819293739126512
28643,0,0.2864301182402063
28644,0,0.29235506840758974
28645,0,0.3005099094214391
28646,0,0.3426704314682449
28647,0,0.3005099094214391
28648,0,0.2864301182402063
28649,0,0.28727212882327463
28650,0,0.2992136954534728
28651,0,0.29835133522823626
28652,0,0.28685093885089286
28653,0,0.3109935942135783
28654,0,0.29065489634859504
28655,0,0.2860096673955756
28656,0,0.3189864081218636
28657,0,0.2936340198757334
28658,0,0.28769368775071447
28659,0,0.28558958671908674
28660,0,0.28685093885089286
28661,0,0.2860096673955756
28662,0,0.2881156152242988
28663,0,0.28727212882327463
28664,0,0.2881156152242988
28665,0,0.30791512106757285
28666,0,0.31853950120060526
28667,0,0.28558958671908674
28668,0,0.3026773639205991
28669,0,0.2864301182402063
28670,0,0.28938360479861336
28671,0,0.28938360479861336
28672,0,0.28685093885089286
28673,0,0.28558958671908674
28674,0,0.2936340198757334
28675,0,0.28938360479861336
28676,0,0.2860096673955756
28677,0,0.29150425285256054
28678,0,0.2864301182402063
28679,0,0.28685093885089286
28680,0,0.2944884678281435
28681,0,0.28685093885089286
28682,0,0.28685093885089286
28683,0,0.2860096673955756
28684,0,0.2860096673955756
28685,0,0.3145324221418586
28686,0,0.29065489634859504
28687,0,0.28769368775071447
28688,0,0.2881156152242988
28689,0,0.2860096673955756
28690,0,0.2864301182402063
28691,0,0.2919294784642682
28692,0,0.28558958671908674
28693,0,0.29107939200418964
28694,0,0.31408887735393964
28695,0,0.2864301182402063
28696,0,0.28558958671908674
28697,0,0.29835133522823626
28698,0,0.28727212882327463
28699,0,0.29577285133133063
28700,0,0.2860096673955756
28701,0,0.4868703777068447
28702,0,0.29065489634859504
28703,0,0.2860096673955756
28704,0,0.2860096673955756
28705,0,0.28769368775071447
28706,0,0.28685093885089286
28707,0,0.30398207403977
28708,0,0.28727212882327463
28709,0,0.28980700232207485
28710,0,0.3118762535399359
28711,0,0.28727212882327463
28712,0,0.2889605741628576
28713,0,0.30137582894284365
28714,0,0.28727212882327463
28715,0,0.28980700232207485
28716,0,0.2885379108328364
28717,0,0.5392660214020045
28718,0,0.31364567184550257
28719,0,0.2932073395507579
28720,0,0.4042015160729444
28721,0,0.2919294784642682
28722,0,0.28558958671908674
28723,0,0.2864301182402063
28724,0,0.28685093885089286
28725,0,0.2949162345669887
28726,0,0.309672179576173
28727,0,0.30007748224607617
28728,0,0.2881156152242988
28729,0,0.29107939200418964
28730,0,0.28685093885089286
28731,0,0.34174390235871493
28732,0,0.3221240508968671
28733,0,0.2885379108328364
28734,0,0.28685093885089286
28735,0,0.2885379108328364
28736,0,0.2860096673955756
28737,0,0.28938360479861336
28738,0,0.297920691253493
28739,0,0.29107939200418964
28740,0,0.2864301182402063
28741,0,0.3052899459752695
28742,0,0.28558958671908674
28743,0,0.29278102224851726
28744,0,0.2885379108328364
28745,0,0.29023076631293243
28746,0,0.2974904053261464
28747,0,0.28558958671908674
28748,0,0.28727212882327463
28749,0,0.30616361049931
28750,0,0.530562280964531
28751,0,0.2860096673955756
28752,0,0.2860096673955756
28753,0,0.29235506840758974
28754,0,0.2864301182402063
28755,0,0.30398207403977
28756,0,0.2860096673955756
28757,0,0.2881156152242988
28758,0,0.2966309094663428
28759,0,0.28558958671908674
28760,0,0.28558958671908674
28761,0,0.2864301182402063
28762,0,0.29065489634859504
28763,0,0.29065489634859504
28764,0,0.2949162345669887
28765,0,0.3074767220136437
28766,0,0.3005099094214391
28767,0,0.29278102224851726
28768,0,0.28558958671908674
28769,0,0.28558958671908674
28770,0,0.40767558686650945
28771,0,0.2966309094663428
28772,0,0.2860096673955756
28773,0,0.28769368775071447
28774,0,0.29107939200418964
28775,0,0.29150425285256054
28776,0,0.2932073395507579
28777,0,0.30180932032703606
28778,0,0.294061062782579
28779,0,0.28727212882327463
28780,0,0.29150425285256054
28781,0,0.2864301182402063
28782,0,0.28769368775071447
28783,0,0.28769368775071447
28784,0,0.28769368775071447
28785,0,0.28685093885089286
28786,0,0.28980700232207485
28787,0,0.31276028085830504
28788,0,0.31276028085830504
28789,0,0.29023076631293243
28790,0,0.2860096673955756
28791,0,0.28685093885089286
28792,0,0.28769368775071447
28793,0,0.28685093885089286
28794,0,0.33300280245385405
28795,0,0.3189864081218636
28796,0,0.28685093885089286
28797,0,0.28558958671908674
28798,0,0.28558958671908674
28799,0,0.2881156152242988
28800,0,0.29577285133133063
28801,0,0.2860096673955756
28802,0,0.2992136954534728
28803,0,0.2881156152242988
28804,0,0.3362102497115482
28805,0,0.3035468186919418
28806,0,0.30835386687063177
28807,0,0.2864301182402063
28808,0,0.28727212882327463
28809,0,0.28769368775071447
28810,0,0.2881156152242988
28811,0,0.28769368775071447
28812,0,0.29577285133133063
28813,0,0.28558958671908674
28814,0,0.2864301182402063
28815,0,0.2864301182402063
28816,0,0.28727212882327463
28817,0,0.2864301182402063
28818,0,0.2864301182402063
28819,0,0.29878233678433863
28820,0,0.28769368775071447
28821,0,0.29878233678433863
28822,0,0.29107939200418964
28823,0,0.3052899459752695
28824,0,0.2860096673955756
28825,0,0.310552778888416
28826,0,0.3261818232521789
28827,0,0.41565054302690135
28828,0,0.3352922781662854
28829,0,0.3339176546538702
28830,0,0.28727212882327463
28831,0,0.28685093885089286
28832,0,0.33804990320686723
28833,0,0.2860096673955756
28834,0,0.29065489634859504
28835,0,0.2889605741628576
28836,0,0.31764668894090664
28837,0,0.3145324221418586
28838,0,0.36097074295642356
28839,0,0.29150425285256054
28840,0,0.30923239664705965
28841,0,0.3501254226470262
28842,0,0.28685093885089286
28843,0,0.34732097733962247
28844,0,0.29150425285256054
28845,0,0.28980700232207485
28846,0,0.29235506840758974
28847,0,0.29534436255138896
28848,0,0.29150425285256054
28849,0,0.2860096673955756
28850,0,0.28769368775071447
28851,0,0.2860096673955756
28852,0,0.2944884678281435
28853,0,0.37340316255823597
28854,0,0.34174390235871493
28855,0,0.2881156152242988
28856,0,0.35059384547475586
28857,0,0.3426704314682449
28858,0,0.2860096673955756
28859,0,0.2860096673955756
28860,0,0.2860096673955756
28861,0,0.31853950120060526
28862,0,0.3149763056586037
28863,0,0.29065489634859504
28864,0,0.2860096673955756
28865,0,0.294061062782579
28866,0,0.28685093885089286
28867,0,0.2885379108328364
28868,0,0.28685093885089286
28869,0,0.2889605741628576
28870,0,0.2864301182402063
28871,0,0.2864301182402063
28872,0,0.2932073395507579
28873,0,0.29107939200418964
28874,0,0.29235506840758974
28875,0,0.28938360479861336
28876,0,0.2881156152242988
28877,0,0.2864301182402063
28878,0,0.29065489634859504
28879,0,0.28685093885089286
28880,0,0.28558958671908674
28881,0,0.29278102224851726
28882,0,0.28727212882327463
28883,0,0.2860096673955756
28884,0,0.3009426918136214
28885,0,0.32482629813973724
28886,0,0.2885379108328364
28887,0,0.29023076631293243
28888,0,0.999411078811256
28889,0,0.28558958671908674
28890,0,0.2936340198757334
28891,0,0.5208127682596144
28892,0,0.2864301182402063
28893,0,0.30007748224607617
28894,0,0.2970604779099437
28895,0,0.3114347526089826
28896,0,0.2860096673955756
28897,0,0.294061062782579
28898,0,0.2860096673955756
28899,0,0.2860096673955756
28900,0,0.31276028085830504
28901,0,0.2944884678281435
28902,0,0.29150425285256054
28903,0,0.4617315180137506
28904,0,0.28685093885089286
28905,0,0.2949162345669887
28906,0,0.34174390235871493
28907,0,0.2864301182402063
28908,0,0.2864301182402063
28909,0,0.2860096673955756
28910,0,0.2860096673955756
28911,0,0.30616361049931
28912,0,0.310552778888416
28913,0,0.294061062782579
28914,0,0.2860096673955756
28915,0,0.3035468186919418
28916,0,0.2864301182402063
28917,0,0.2860096673955756
28918,0,0.29577285133133063
28919,0,0.2881156152242988
28920,0,0.321674824463237
28921,0,0.532099739180624
28922,0,0.2996454107650213
28923,0,0.2864301182402063
28924,0,0.30180932032703606
28925,0,0.29835133522823626
28926,0,0.3614456054913687
28927,0,0.28769368775071447
28928,0,0.28685093885089286
28929,0,0.30007748224607617
28930,0,0.2860096673955756
28931,0,0.2860096673955756
28932,0,0.2932073395507579
28933,0,0.30660096621653254
28934,0,0.2881156152242988
28935,0,0.2860096673955756
28936,0,0.28727212882327463
28937,0,0.28980700232207485
28938,0,0.2864301182402063
28939,0,0.28769368775071447
28940,0,0.3114347526089826
28941,0,0.2970604779099437
28942,0,0.2864301182402063
28943,0,0.28685093885089286
28944,0,0.28558958671908674
28945,0,0.2992136954534728
28946,0,0.7444245930258716
28947,0,0.32663431299948503
28948,0,0.2860096673955756
28949,0,0.2860096673955756
28950,0,0.29150425285256054
28951,0,0.29235506840758974
28952,0,0.28769368775071447
28953,0,0.2944884678281435
28954,0,0.29235506840758974
28955,0,0.28727212882327463
28956,0,0.39728242000272407
28957,0,0.35670929709150134
28958,0,0.3022431654818382
28959,0,0.2860096673955756
28960,0,0.28558958671908674
28961,0,0.3109935942135783
28962,0,0.28727212882327463
28963,0,0.2881156152242988
28964,0,0.3371294598230495
28965,0,0.29577285133133063
28966,0,0.3362102497115482
28967,0,0.29577285133133063
28968,0,0.28685093885089286
28969,0,0.29150425285256054
28970,0,0.324375106502912
28971,0,0.2864301182402063
28972,0,0.2885379108328364
28973,0,0.2860096673955756
28974,0,0.29065489634859504
28975,0,0.2864301182402063
28976,0,0.28938360479861336
28977,0,0.2881156152242988
28978,0,0.29534436255138896
28979,0,0.2996454107650213
28980,0,0.2860096673955756
28981,0,0.297920691253493
28982,0,0.2881156152242988
28983,0,0.28727212882327463
28984,0,0.2860096673955756
28985,0,0.2860096673955756
28986,0,0.32935601299709444
28987,0,0.30007748224607617
28988,0,0.2889605741628576
28989,0,0.28685093885089286
28990,0,0.28980700232207485
28991,0,0.29107939200418964
28992,0,0.28685093885089286
28993,0,0.2864301182402063
28994,0,0.2889605741628576
28995,0,0.2860096673955756
28996,0,0.2889605741628576
28997,0,0.3035468186919418
28998,0,0.29023076631293243
28999,0,0.29150425285256054
29000,0,0.324375106502912
29001,0,0.324375106502912
29002,0,0.2992136954534728
29003,0,0.28938360479861336
29004,0,0.3052899459752695
29005,0,0.2949162345669887
29006,0,0.2944884678281435
29007,0,0.2860096673955756
29008,0,0.28938360479861336
29009,0,0.28769368775071447
29010,0,0.3009426918136214
29011,0,0.3022431654818382
29012,0,0.3398944684401582
29013,0,0.30879295890412234
29014,0,0.30703867022525566
29015,0,0.3009426918136214
29016,0,0.2881156152242988
29017,0,0.2860096673955756
29018,0,0.2889605741628576
29019,0,0.2860096673955756
29020,0,0.2864301182402063
29021,0,0.3109935942135783
29022,0,0.2881156152242988
29023,0,0.3172007847424276
29024,0,0.28727212882327463
29025,0,0.2860096673955756
29026,0,0.32392424090620914
29027,0,0.29023076631293243
29028,0,0.29023076631293243
29029,0,0.2860096673955756
29030,0,0.3261818232521789
29031,0,0.28727212882327463
29032,0,0.3114347526089826
29033,0,0.310552778888416
29034,0,0.3044176807020502
29035,0,0.294061062782579
29036,0,0.2970604779099437
29037,0,0.2970604779099437
29038,0,0.3114347526089826
29039,0,0.2919294784642682
29040,0,0.29023076631293243
29041,0,0.29835133522823626
29042,0,0.2932073395507579
29043,0,0.30879295890412234
29044,0,0.2885379108328364
29045,0,0.28980700232207485
29046,0,0.28769368775071447
29047,0,0.28558958671908674
29048,0,0.28938360479861336
29049,0,0.28558958671908674
29050,0,0.30485363818068056
29051,0,0.29150425285256054
29052,0,0.294061062782579
29053,0,0.2885379108328364
29054,0,0.297920691253493
29055,0,0.28769368775071447
29056,0,0.2860096673955756
29057,0,0.28727212882327463
29058,0,0.2970604779099437
29059,0,0.8025794151180982
29060,0,0.2860096673955756
29061,0,0.28769368775071447
29062,0,0.28769368775071447
29063,0,0.2864301182402063
29064,0,0.30835386687063177
29065,0,0.28769368775071447
29066,0,0.3468545917663266
29067,0,0.40618554743251406
29068,0,0.39432944696842587
29069,0,0.2889605741628576
29070,0,0.2949162345669887
29071,0,0.2860096673955756
29072,0,0.28938360479861336
29073,0,0.2860096673955756
29074,0,0.29107939200418964
29075,0,0.2860096673955756
29076,0,0.2885379108328364
29077,0,0.2864301182402063
29078,0,0.2860096673955756
29079,0,0.2944884678281435
29080,0,0.29150425285256054
29081,0,0.29835133522823626
29082,0,0.2944884678281435
29083,0,0.9422236161738746
29084,0,0.29065489634859504
29085,0,0.28980700232207485
29086,0,0.29023076631293243
29087,0,0.44287036002307534
29088,0,0.30398207403977
29089,0,0.2860096673955756
29090,0,0.2860096673955756
29091,0,0.2864301182402063
29092,0,0.3114347526089826
29093,0,0.28938360479861336
29094,0,0.2996454107650213
29095,0,0.28685093885089286
29096,0,0.309672179576173
29097,0,0.2864301182402063
29098,0,0.32482629813973724
29099,0,0.2932073395507579
29100,0,0.2860096673955756
29101,0,0.2919294784642682
29102,0,0.2860096673955756
29103,0,0.2860096673955756
29104,0,0.858612047785415
29105,0,0.29534436255138896
29106,0,0.2885379108328364
29107,0,0.30398207403977
29108,0,0.29150425285256054
29109,0,0.2936340198757334
29110,0,0.32799371780653525
29111,0,0.28685093885089286
29112,0,0.2860096673955756
29113,0,0.2864301182402063
29114,0,0.30791512106757285
29115,0,0.29023076631293243
29116,0,0.2881156152242988
29117,0,0.28938360479861336
29118,0,0.2881156152242988
29119,0,0.360496152084633
29120,0,0.44897213560480664
29121,0,0.28769368775071447
29122,0,0.2864301182402063
29123,0,0.2974904053261464
29124,0,0.2864301182402063
29125,0,0.30703867022525566
29126,0,0.2949162345669887
29127,0,0.28769368775071447
29128,0,0.3031119151543775
29129,0,0.2860096673955756
29130,0,0.2860096673955756
29131,0,0.2864301182402063
29132,0,0.28980700232207485
29133,0,0.29235506840758974
29134,0,0.904685159014901
29135,0,0.2919294784642682
29136,0,0.294061062782579
29137,0,0.2885379108328364
29138,0,0.2919294784642682
29139,0,0.2860096673955756
29140,0,0.3109935942135783
29141,0,0.3031119151543775
29142,0,0.3767799250823975
29143,0,0.28938360479861336
29144,0,0.29150425285256054
29145,0,0.2864301182402063
29146,0,0.2996454107650213
29147,0,0.3109935942135783
29148,0,0.28769368775071447
29149,0,0.29577285133133063
29150,0,0.28769368775071447
29151,0,0.2864301182402063
29152,0,0.2864301182402063
29153,0,0.28727212882327463
29154,0,0.2932073395507579
29155,0,0.28727212882327463
29156,0,0.2881156152242988
29157,0,0.2860096673955756
29158,0,0.2885379108328364
29159,0,0.3114347526089826
29160,0,0.2992136954534728
29161,0,0.2860096673955756
29162,0,0.29023076631293243
29163,0,0.28938360479861336
29164,0,0.28685093885089286
29165,0,0.28685093885089286
29166,0,0.28685093885089286
29167,0,0.2992136954534728
29168,0,0.29235506840758974
29169,0,0.2936340198757334
29170,0,0.2860096673955756
29171,0,0.3052899459752695
29172,0,0.29534436255138896
29173,0,0.29278102224851726
29174,0,0.2860096673955756
29175,0,0.2966309094663428
29176,0,0.30703867022525566
29177,0,0.29023076631293243
29178,0,0.3501254226470262
29179,0,0.2889605741628576
29180,0,0.28727212882327463
29181,0,0.28558958671908674
29182,0,0.3009426918136214
29183,0,0.2881156152242988
29184,0,0.29023076631293243
29185,0,0.2936340198757334
29186,0,0.2881156152242988
29187,0,0.28727212882327463
29188,0,0.2881156152242988
29189,0,0.28558958671908674
29190,0,0.2881156152242988
29191,0,0.2860096673955756
29192,0,0.30180932032703606
29193,0,0.2864301182402063
29194,0,0.28727212882327463
29195,0,0.28558958671908674
29196,0,0.29023076631293243
29197,0,0.30572660358313597
29198,0,0.2864301182402063
29199,0,0.2864301182402063
29200,0,0.2885379108328364
29201,0,0.2885379108328364
29202,0,0.28769368775071447
29203,0,0.28685093885089286
29204,0,0.28980700232207485
29205,0,0.3035468186919418
29206,0,0.4550893087301078
29207,0,0.29278102224851726
29208,0,0.2860096673955756
29209,0,0.2936340198757334
29210,0,0.3252778152139327
29211,0,0.2885379108328364
29212,0,0.28685093885089286
29213,0,0.2860096673955756
29214,0,0.321674824463237
29215,0,0.28769368775071447
29216,0,0.29023076631293243
29217,0,0.2860096673955756
29218,0,0.2864301182402063
29219,0,0.28685093885089286
29220,0,0.2860096673955756
29221,0,0.28938360479861336
29222,0,0.2864301182402063
29223,0,0.28685093885089286
29224,0,0.2860096673955756
29225,0,0.29534436255138896
29226,0,0.2860096673955756
29227,0,0.29150425285256054
29228,0,0.2881156152242988
29229,0,0.2881156152242988
29230,0,0.2860096673955756
29231,0,0.2860096673955756
29232,0,0.2864301182402063
29233,0,0.2864301182402063
29234,0,0.29150425285256054
29235,0,0.31276028085830504
29236,0,0.28980700232207485
29237,0,0.29878233678433863
29238,0,0.29065489634859504
29239,0,0.2860096673955756
29240,0,0.29278102224851726
29241,0,0.3180929279499146
29242,0,0.444902463159631
29243,0,0.4459192104621562
29244,0,0.4251781735536923
29245,0,0.2864301182402063
29246,0,0.2860096673955756
29247,0,0.2944884678281435
29248,0,0.2860096673955756
29249,0,0.2860096673955756
29250,0,0.3928558343579206
29251,0,0.2860096673955756
29252,0,0.2860096673955756
29253,0,0.2860096673955756
29254,0,0.2864301182402063
29255,0,0.2860096673955756
29256,0,0.28685093885089286
29257,0,0.3398944684401582
29258,0,0.28685093885089286
29259,0,0.28558958671908674
29260,0,0.2944884678281435
29261,0,0.28685093885089286
29262,0,0.28727212882327463
29263,0,0.28727212882327463
29264,0,0.29235506840758974
29265,0,0.2864301182402063
29266,0,0.2944884678281435
29267,0,0.28727212882327463
29268,0,0.507447076242247
29269,0,0.2860096673955756
29270,0,0.2864301182402063
29271,0,0.30879295890412234
29272,0,0.28685093885089286
29273,0,0.2864301182402063
29274,0,0.3118762535399359
29275,0,0.5631891886981298
29276,0,0.2860096673955756
29277,0,0.2860096673955756
29278,0,0.2860096673955756
29279,0,0.2864301182402063
29280,0,0.28685093885089286
29281,0,0.2860096673955756
29282,0,0.2860096673955756
29283,0,0.3026773639205991
29284,0,0.29278102224851726
29285,0,0.29835133522823626
29286,0,0.2864301182402063
29287,0,0.28558958671908674
29288,0,0.28980700232207485
29289,0,0.2864301182402063
29290,0,0.28685093885089286
29291,0,0.2932073395507579
29292,0,0.30616361049931
29293,0,0.2864301182402063
29294,0,0.28685093885089286
29295,0,0.28685093885089286
29296,0,0.43627956048282723
29297,0,0.2860096673955756
29298,0,0.2860096673955756
29299,0,0.2860096673955756
29300,0,0.28685093885089286
29301,0,0.30137582894284365
29302,0,0.2860096673955756
29303,0,0.31630998304108876
29304,0,0.5484556082735186
29305,0,0.2864301182402063
29306,0,0.32482629813973724
29307,0,0.28558958671908674
29308,0,0.2966309094663428
29309,0,0.3777469327708988
29310,0,0.3118762535399359
29311,0,0.2864301182402063
29312,0,0.2860096673955756
29313,0,0.2860096673955756
29314,0,0.2860096673955756
29315,0,0.2860096673955756
29316,0,0.2881156152242988
29317,0,0.2864301182402063
29318,0,0.2860096673955756
29319,0,0.29107939200418964
29320,0,0.2864301182402063
29321,0,0.36287181533325286
29322,0,0.3044176807020502
29323,0,0.2860096673955756
29324,0,0.31320280616492474
29325,0,0.29835133522823626
29326,0,0.2860096673955756
29327,0,0.3403563721745892
29328,0,0.3009426918136214
29329,0,0.29150425285256054
29330,0,0.29878233678433863
29331,0,0.29107939200418964
29332,0,0.34778765609798085
29333,0,0.29878233678433863
29334,0,0.3371294598230495
29335,0,0.2860096673955756
29336,0,0.2860096673955756
29337,0,0.8331748257679976
29338,0,0.40370599446522276
29339,0,0.2860096673955756
29340,0,0.3180929279499146
29341,0,0.309672179576173
29342,0,0.2864301182402063
29343,0,0.2864301182402063
29344,0,0.4141517357484878
29345,0,0.2881156152242988
29346,0,0.28938360479861336
29347,0,0.28685093885089286
29348,0,0.2864301182402063
29349,0,0.28727212882327463
29350,0,0.28727212882327463
29351,0,0.28769368775071447
29352,0,0.28558958671908674
29353,0,0.2864301182402063
29354,0,0.3189864081218636
29355,0,0.29065489634859504
29356,0,0.2919294784642682
29357,0,0.2932073395507579
29358,0,0.28558958671908674
29359,0,0.2974904053261464
29360,0,0.28558958671908674
29361,0,0.29235506840758974
29362,0,0.28685093885089286
29363,0,0.2860096673955756
29364,0,0.2864301182402063
29365,0,0.29065489634859504
29366,0,0.28938360479861336
29367,0,0.29835133522823626
29368,0,0.28685093885089286
29369,0,0.2864301182402063
29370,0,0.3044176807020502
29371,0,0.29534436255138896
29372,0,0.2864301182402063
29373,0,0.28685093885089286
29374,0,0.2881156152242988
29375,0,0.35670929709150134
29376,0,0.2889605741628576
29377,0,0.310552778888416
29378,0,0.2881156152242988
29379,0,0.28769368775071447
29380,0,0.29065489634859504
29381,0,0.28685093885089286
29382,0,0.36239614245599994
29383,0,0.310552778888416
29384,0,0.294061062782579
29385,0,0.2864301182402063
29386,0,0.3009426918136214
29387,0,0.2932073395507579
29388,0,0.2885379108328364
29389,0,0.29107939200418964
29390,0,0.28980700232207485
29391,0,0.2860096673955756
29392,0,0.2864301182402063
29393,0,0.29065489634859504
29394,0,0.2860096673955756
29395,0,0.294061062782579
29396,0,0.2864301182402063
29397,0,0.2864301182402063
29398,0,0.2864301182402063
29399,0,0.2919294784642682
29400,0,0.2860096673955756
29401,0,0.2966309094663428
29402,0,0.2860096673955756
29403,0,0.2860096673955756
29404,0,0.28727212882327463
29405,0,0.2864301182402063
29406,0,0.2860096673955756
29407,0,0.2885379108328364
29408,0,0.28727212882327463
29409,0,0.2860096673955756
29410,0,0.2860096673955756
29411,0,0.2860096673955756
29412,0,0.29023076631293243
29413,0,0.2864301182402063
29414,0,0.2889605741628576
29415,0,0.3212259276389272
29416,0,0.31408887735393964
29417,0,0.28558958671908674
29418,0,0.28558958671908674
29419,0,0.3074767220136437
29420,0,0.2885379108328364
29421,0,0.3252778152139327
29422,0,0.30180932032703606
29423,0,0.2881156152242988
29424,0,0.38065377095661423
29425,0,0.2860096673955756
29426,0,0.30835386687063177
29427,0,0.2860096673955756
29428,0,0.28558958671908674
29429,0,0.32572965712049634
29430,0,0.3009426918136214
29431,0,0.2881156152242988
29432,0,0.3035468186919418
29433,0,0.2992136954534728
29434,0,0.34499199550270293
29435,0,0.29835133522823626
29436,0,0.3101123071659055
29437,0,0.28727212882327463
29438,0,0.38162463282350456
29439,0,0.28558958671908674
29440,0,0.3022431654818382
29441,0,0.3009426918136214
29442,0,0.2889605741628576
29443,0,0.32935601299709444
29444,0,0.2864301182402063
29445,0,0.2860096673955756
29446,0,0.2889605741628576
29447,0,0.2860096673955756
29448,0,0.2889605741628576
29449,0,0.28980700232207485
29450,0,0.28685093885089286
29451,0,0.28685093885089286
29452,0,0.2860096673955756
29453,0,0.28558958671908674
29454,0,0.28769368775071447
29455,0,0.28938360479861336
29456,0,0.3118762535399359
29457,0,0.6760534730148483
29458,0,0.2860096673955756
29459,0,0.2885379108328364
29460,0,0.2885379108328364
29461,0,0.28685093885089286
29462,0,0.294061062782579
29463,0,0.28769368775071447
29464,0,0.2864301182402063
29465,0,0.4637781223055766
29466,0,0.28558958671908674
29467,0,0.2864301182402063
29468,0,0.29065489634859504
29469,0,0.2864301182402063
29470,0,0.2889605741628576
29471,0,0.3167552159210535
29472,0,0.28558958671908674
29473,0,0.28727212882327463
29474,0,0.2966309094663428
29475,0,0.400242893398795
29476,0,0.28558958671908674
29477,0,0.2860096673955756
29478,0,0.2860096673955756
29479,0,0.2864301182402063
29480,0,0.30703867022525566
29481,0,0.2860096673955756
29482,0,0.28685093885089286
29483,0,0.3543515401726781
29484,0,0.9557040131519172
29485,0,0.2881156152242988
29486,0,0.2881156152242988
29487,0,0.2881156152242988
29488,0,0.2860096673955756
29489,0,0.28938360479861336
29490,0,0.30703867022525566
29491,0,0.28558958671908674
29492,0,0.28558958671908674
29493,0,0.2885379108328364
29494,0,0.6046627486003383
29495,0,0.3074767220136437
29496,0,0.363823965981376
29497,0,0.2864301182402063
29498,0,0.28980700232207485
29499,0,0.2864301182402063
29500,0,0.29065489634859504
29501,0,0.28938360479861336
29502,0,0.28727212882327463
29503,0,0.28558958671908674
29504,0,0.28685093885089286
29505,0,0.2864301182402063
29506,0,0.28769368775071447
29507,0,0.30572660358313597
29508,0,0.2889605741628576
29509,0,0.28727212882327463
29510,0,0.2860096673955756
29511,0,0.2860096673955756
29512,0,0.28558958671908674
29513,0,0.2860096673955756
29514,0,0.28938360479861336
29515,0,0.28980700232207485
29516,0,0.2885379108328364
29517,0,0.30879295890412234
29518,0,0.29577285133133063
29519,0,0.2860096673955756
29520,0,0.28769368775071447
29521,0,0.3252778152139327
29522,0,0.28558958671908674
29523,0,0.3035468186919418
29524,0,0.29150425285256054
29525,0,0.5167025308199676
29526,0,0.30923239664705965
29527,0,0.3074767220136437
29528,0,0.3074767220136437
29529,0,0.2864301182402063
29530,0,0.29023076631293243
29531,0,0.28727212882327463
29532,0,0.3145324221418586
29533,0,0.3044176807020502
29534,0,0.30835386687063177
29535,0,0.28685093885089286
29536,0,0.2860096673955756
29537,0,0.2881156152242988
29538,0,0.2936340198757334
29539,0,0.2860096673955756
29540,0,0.28727212882327463
29541,0,0.30923239664705965
29542,0,0.2860096673955756
29543,0,0.2860096673955756
29544,0,0.2860096673955756
29545,0,0.2944884678281435
29546,0,0.28727212882327463
29547,0,0.2860096673955756
29548,0,0.2860096673955756
29549,0,0.28769368775071447
29550,0,0.2974904053261464
29551,0,0.2992136954534728
29552,0,0.28558958671908674
29553,0,0.28769368775071447
29554,0,0.29235506840758974
29555,0,0.28685093885089286
29556,0,0.29235506840758974
29557,0,0.2860096673955756
29558,0,0.2864301182402063
29559,0,0.2864301182402063
29560,0,0.2860096673955756
29561,0,0.29150425285256054
29562,0,0.29278102224851726
29563,0,0.6796487189003821
29564,0,0.30398207403977
29565,0,0.29577285133133063
29566,0,0.29235506840758974
29567,0,0.29235506840758974
29568,0,0.29150425285256054
29569,0,0.29150425285256054
29570,0,0.29534436255138896
29571,0,0.2864301182402063
29572,0,0.28685093885089286
29573,0,0.28769368775071447
29574,0,0.28685093885089286
29575,0,0.2932073395507579
29576,0,0.28558958671908674
29577,0,0.28685093885089286
29578,0,0.2889605741628576
29579,0,0.2860096673955756
29580,0,0.2864301182402063
29581,0,0.29107939200418964
29582,0,0.2860096673955756
29583,0,0.2864301182402063
29584,0,0.2966309094663428
29585,0,0.30137582894284365
29586,0,0.2860096673955756
29587,0,0.28938360479861336
29588,0,0.3005099094214391
29589,0,0.28769368775071447
29590,0,0.28769368775071447
29591,0,0.2860096673955756
29592,0,0.29065489634859504
29593,0,0.2864301182402063
29594,0,0.28769368775071447
29595,0,0.3352922781662854
29596,0,0.29065489634859504
29597,0,0.3074767220136437
29598,0,0.3009426918136214
29599,0,0.28727212882327463
29600,0,0.29150425285256054
29601,0,0.34220701647198476
29602,0,0.28980700232207485
29603,0,0.3738848110853599
29604,0,0.28769368775071447
29605,0,0.35670929709150134
29606,0,0.29150425285256054
29607,0,0.3652541924383597
29608,0,0.352000839954973
29609,0,0.28685093885089286
29610,0,0.2860096673955756
29611,0,0.2860096673955756
29612,0,0.2864301182402063
29613,0,0.29150425285256054
29614,0,0.29150425285256054
29615,0,0.29150425285256054
29616,0,0.2881156152242988
29617,0,0.2860096673955756
29618,0,0.29107939200418964
29619,0,0.2860096673955756
29620,0,0.29278102224851726
29621,0,0.3230234902329263
29622,0,0.3357511087886415
29623,0,0.2974904053261464
29624,0,0.3212259276389272
29625,0,0.2860096673955756
29626,0,0.3044176807020502
29627,0,0.30007748224607617
29628,0,0.2860096673955756
29629,0,0.2864301182402063
29630,0,0.5197854512413715
29631,0,0.28685093885089286
29632,0,0.28685093885089286
29633,0,0.2860096673955756
29634,0,0.2864301182402063
29635,0,0.31276028085830504
29636,0,0.28558958671908674
29637,0,0.29235506840758974
29638,0,0.34174390235871493
29639,0,0.2860096673955756
29640,0,0.2889605741628576
29641,0,0.28685093885089286
29642,0,0.28685093885089286
29643,0,0.29534436255138896
29644,0,0.28685093885089286
29645,0,0.2864301182402063
29646,0,0.2864301182402063
29647,0,0.2860096673955756
29648,0,0.2860096673955756
29649,0,0.2885379108328364
29650,0,0.30923239664705965
29651,0,0.31853950120060526
29652,0,0.2860096673955756
29653,0,0.28558958671908674
29654,0,0.2996454107650213
29655,0,0.28685093885089286
29656,0,0.29150425285256054
29657,0,0.3403563721745892
29658,0,0.3289015944810176
29659,0,0.2860096673955756
29660,0,0.2864301182402063
29661,0,0.2864301182402063
29662,0,0.2860096673955756
29663,0,0.2881156152242988
29664,0,0.28727212882327463
29665,0,0.29150425285256054
29666,0,0.2864301182402063
29667,0,0.29023076631293243
29668,0,0.2864301182402063
29669,0,0.2860096673955756
29670,0,0.2864301182402063
29671,0,0.2860096673955756
29672,0,0.2889605741628576
29673,0,0.29065489634859504
29674,0,0.28980700232207485
29675,0,0.2864301182402063
29676,0,0.29278102224851726
29677,0,0.2864301182402063
29678,0,0.28980700232207485
29679,0,0.28769368775071447
29680,0,0.2864301182402063
29681,0,0.29534436255138896
29682,0,0.44693641051957017
29683,0,0.2860096673955756
29684,0,0.31276028085830504
29685,0,0.2860096673955756
29686,0,0.28727212882327463
29687,0,0.2885379108328364
29688,0,0.28685093885089286
29689,0,0.2860096673955756
29690,0,0.28769368775071447
29691,0,0.3005099094214391
29692,0,0.3031119151543775
29693,0,0.2889605741628576
29694,0,0.30572660358313597
29695,0,0.2864301182402063
29696,0,0.297920691253493
29697,0,0.29065489634859504
29698,0,0.3198812206802813
29699,0,0.3198812206802813
29700,0,0.29023076631293243
29701,0,0.2860096673955756
29702,0,0.3595477884130325
29703,0,0.2860096673955756
29704,0,0.28769368775071447
29705,0,0.28685093885089286
29706,0,0.30923239664705965
29707,0,0.2860096673955756
29708,0,0.32392424090620914
29709,0,0.2889605741628576
29710,0,0.2949162345669887
29711,0,0.2860096673955756
29712,0,0.2860096673955756
29713,0,0.2885379108328364
29714,0,0.2864301182402063
29715,0,0.2881156152242988
29716,0,0.3149763056586037
29717,0,0.3389715745339429
29718,0,0.32844749587651917
29719,0,0.3101123071659055
29720,0,0.3026773639205991
29721,0,0.28727212882327463
29722,0,0.3022431654818382
29723,0,0.30180932032703606
29724,0,0.33346007177403014
29725,0,0.2864301182402063
29726,0,0.2860096673955756
29727,0,0.31408887735393964
29728,0,0.28980700232207485
29729,0,0.29534436255138896
29730,0,0.29235506840758974
29731,0,0.28727212882327463
29732,0,0.3275402608917663
29733,0,0.28558958671908674
29734,0,0.28685093885089286
29735,0,0.2860096673955756
29736,0,0.2860096673955756
29737,0,0.35623718564393586
29738,0,0.28938360479861336
29739,0,0.29878233678433863
29740,0,0.29235506840758974
29741,0,0.32347370195013075
29742,0,0.2881156152242988
29743,0,0.28685093885089286
29744,0,0.2889605741628576
29745,0,0.2860096673955756
29746,0,0.29835133522823626
29747,0,0.2936340198757334
29748,0,0.30007748224607617
29749,0,0.28727212882327463
29750,0,0.2881156152242988
29751,0,0.2864301182402063
29752,0,0.2885379108328364
29753,0,0.29534436255138896
29754,0,0.3394328690012828
29755,0,0.3225736063505915
29756,0,0.297920691253493
29757,0,0.2860096673955756
29758,0,0.45968620279307887
29759,0,0.2932073395507579
29760,0,0.2881156152242988
29761,0,0.30879295890412234
29762,0,0.29150425285256054
29763,0,0.7556130984039331
29764,0,0.2992136954534728
29765,0,0.28558958671908674
29766,0,0.2992136954534728
29767,0,0.28769368775071447
29768,0,0.28727212882327463
29769,0,0.28727212882327463
29770,0,0.28938360479861336
29771,0,0.28685093885089286
29772,0,0.2860096673955756
29773,0,0.31276028085830504
29774,0,0.3403563721745892
29775,0,0.29534436255138896
29776,0,0.3571816870687665
29777,0,0.30007748224607617
29778,0,0.2864301182402063
29779,0,0.2864301182402063
29780,0,0.2864301182402063
29781,0,0.29278102224851726
29782,0,0.2889605741628576
29783,0,0.29023076631293243
29784,0,0.30572660358313597
29785,0,0.29534436255138896
29786,0,0.28727212882327463
29787,0,0.28769368775071447
29788,0,0.28558958671908674
29789,0,0.2864301182402063
29790,0,0.3009426918136214
29791,0,0.2860096673955756
29792,0,0.2860096673955756
29793,0,0.2860096673955756
29794,0,0.28685093885089286
29795,0,0.2864301182402063
29796,0,0.3289015944810176
29797,0,0.35765435482100694
29798,0,0.39876173147698324
29799,0,0.28558958671908674
29800,0,0.2932073395507579
29801,0,0.2889605741628576
29802,0,0.2860096673955756
29803,0,0.297920691253493
29804,0,0.28769368775071447
29805,0,0.3212259276389272
29806,0,0.3031119151543775
29807,0,0.3581272995914331
29808,0,0.2864301182402063
29809,0,0.2860096673955756
29810,0,0.31408887735393964
29811,0,0.294061062782579
29812,0,0.29235506840758974
29813,0,0.4771077470368991
29814,0,0.2932073395507579
29815,0,0.3194336481403056
29816,0,0.28938360479861336
29817,0,0.29023076631293243
29818,0,0.2860096673955756
29819,0,0.28685093885089286
29820,0,0.2860096673955756
29821,0,0.29835133522823626
29822,0,0.2860096673955756
29823,0,0.2860096673955756
29824,0,0.4961285567589541
29825,0,0.2860096673955756
29826,0,0.32708712575067506
29827,0,0.28727212882327463
29828,0,0.2885379108328364
29829,0,0.3114347526089826
29830,0,0.3357511087886415
29831,0,0.3515315548573382
29832,0,0.2881156152242988
29833,0,0.3180929279499146
29834,0,0.28938360479861336
29835,0,0.29835133522823626
29836,0,0.2919294784642682
29837,0,0.39876173147698324
29838,0,0.2860096673955756
29839,0,0.2881156152242988
29840,0,0.310552778888416
29841,0,0.29065489634859504
29842,0,0.28685093885089286
29843,0,0.29107939200418964
29844,0,0.2860096673955756
29845,0,0.29235506840758974
29846,0,0.3172007847424276
29847,0,0.3145324221418586
29848,0,0.2932073395507579
29849,0,0.3031119151543775
29850,0,0.3225736063505915
29851,0,0.2881156152242988
29852,0,0.31630998304108876
29853,0,0.31320280616492474
29854,0,0.28980700232207485
29855,0,0.2860096673955756
29856,0,0.2864301182402063
29857,0,0.28727212882327463
29858,0,0.3026773639205991
29859,0,0.2860096673955756
29860,0,0.28685093885089286
29861,0,0.2885379108328364
29862,0,0.31408887735393964
29863,0,0.28769368775071447
29864,0,0.2944884678281435
29865,0,0.28558958671908674
29866,0,0.2864301182402063
29867,0,0.2860096673955756
29868,0,0.2889605741628576
29869,0,0.31408887735393964
29870,0,0.42618445252902537
29871,0,0.28685093885089286
29872,0,0.294061062782579
29873,0,0.2860096673955756
29874,0,0.36097074295642356
29875,0,0.2974904053261464
29876,0,0.28558958671908674
29877,0,0.29835133522823626
29878,0,0.2860096673955756
29879,0,0.4101627503299415
29880,0,0.3031119151543775
29881,0,0.3221240508968671
29882,0,0.2885379108328364
29883,0,0.2881156152242988
29884,0,0.31630998304108876
29885,0,0.2962017004545121
29886,0,0.29107939200418964
29887,0,0.2996454107650213
29888,0,0.2936340198757334
29889,0,0.29023076631293243
29890,0,0.29835133522823626
29891,0,0.2864301182402063
29892,0,0.3074767220136437
29893,0,0.2864301182402063
29894,0,0.2932073395507579
29895,0,0.2919294784642682
29896,0,0.2996454107650213
29897,0,0.2860096673955756
29898,0,0.28769368775071447
29899,0,0.29235506840758974
29900,0,0.2864301182402063
29901,0,0.30485363818068056
29902,0,0.3189864081218636
29903,0,0.28727212882327463
29904,0,0.31630998304108876
29905,0,0.2885379108328364
29906,0,0.297920691253493
29907,0,0.2970604779099437
29908,0,0.2885379108328364
29909,0,0.34220701647198476
29910,0,0.28558958671908674
29911,0,0.28558958671908674
29912,0,0.28685093885089286
29913,0,0.2885379108328364
29914,0,0.30835386687063177
29915,0,0.2885379108328364
29916,0,0.2881156152242988
29917,0,0.3005099094214391
29918,0,0.35247041101517673
29919,0,0.2864301182402063
29920,0,0.2864301182402063
29921,0,0.28769368775071447
29922,0,0.3009426918136214
29923,0,0.2864301182402063
29924,0,0.2864301182402063
29925,0,0.34359816135145976
29926,0,0.2996454107650213
29927,0,0.369079715152198
29928,0,0.30923239664705965
29929,0,0.2936340198757334
29930,0,0.3212259276389272
29931,0,0.28685093885089286
29932,0,0.2860096673955756
29933,0,0.2860096673955756
29934,0,0.2864301182402063
29935,0,0.3044176807020502
29936,0,0.30660096621653254
29937,0,0.30879295890412234
29938,0,0.2936340198757334
29939,0,0.33254584733853093
29940,0,0.2860096673955756
29941,0,0.2881156152242988
29942,0,0.31408887735393964
29943,0,0.4464277544161434
29944,0,0.31853950120060526
29945,0,0.29065489634859504
29946,0,0.31408887735393964
29947,0,0.2885379108328364
29948,0,0.28558958671908674
29949,0,0.2860096673955756
29950,0,0.2936340198757334
29951,0,0.29577285133133063
29952,0,0.2860096673955756
29953,0,0.7276350917758682
29954,0,0.294061062782579
29955,0,0.2881156152242988
29956,0,0.28558958671908674
29957,0,0.2860096673955756
29958,0,0.3316328822921161
29959,0,0.294061062782579
29960,0,0.2864301182402063
29961,0,0.2860096673955756
29962,0,0.29835133522823626
29963,0,0.2860096673955756
29964,0,0.29023076631293243
29965,0,0.29107939200418964
29966,0,0.2860096673955756
29967,0,0.2864301182402063
29968,0,0.2932073395507579
29969,0,0.28769368775071447
29970,0,0.2881156152242988
29971,0,0.2864301182402063
29972,0,0.2932073395507579
29973,0,0.3705185692658369
29974,0,0.28727212882327463
29975,0,0.28558958671908674
29976,0,0.3114347526089826
29977,0,0.2919294784642682
29978,0,0.28727212882327463
29979,0,0.2881156152242988
29980,0,0.30703867022525566
29981,0,0.28938360479861336
29982,0,0.310552778888416
29983,0,0.2962017004545121
29984,0,0.4066820368190102
29985,0,0.2860096673955756
29986,0,0.3109935942135783
29987,0,0.3118762535399359
29988,0,0.642322266193513
29989,0,0.29278102224851726
29990,0,0.3194336481403056
29991,0,0.2864301182402063
29992,0,0.28938360479861336
29993,0,0.29150425285256054
29994,0,0.29023076631293243
29995,0,0.32844749587651917
29996,0,0.28980700232207485
29997,0,0.2860096673955756
29998,0,0.2860096673955756
29999,0,0.30791512106757285
30000,0,0.28727212882327463
30001,0,0.28727212882327463
30002,0,0.28558958671908674
30003,0,0.2881156152242988
30004,0,0.998588891612623
30005,0,0.2919294784642682
30006,0,0.2860096673955756
30007,0,0.2860096673955756
30008,0,0.2860096673955756
30009,0,0.2881156152242988
30010,0,0.2966309094663428
30011,0,0.3158650866645654
30012,0,0.2885379108328364
30013,0,0.28685093885089286
30014,0,0.2881156152242988
30015,0,0.32708712575067506
30016,0,0.2864301182402063
30017,0,0.2860096673955756
30018,0,0.2932073395507579
30019,0,0.2864301182402063
30020,0,0.2881156152242988
30021,0,0.3149763056586037
30022,0,0.4266878218866563
30023,0,0.29235506840758974
30024,0,0.28558958671908674
30025,0,0.2932073395507579
30026,0,0.3005099094214391
30027,0,0.2860096673955756
30028,0,0.2860096673955756
30029,0,0.3035468186919418
30030,0,0.28727212882327463
30031,0,0.2860096673955756
30032,0,0.28727212882327463
30033,0,0.2949162345669887
30034,0,0.2932073395507579
30035,0,0.2970604779099437
30036,0,0.2932073395507579
30037,0,0.2881156152242988
30038,0,0.2992136954534728
30039,0,0.2936340198757334
30040,0,0.2962017004545121
30041,0,0.2860096673955756
30042,0,0.28727212882327463
30043,0,0.28727212882327463
30044,0,0.3118762535399359
30045,0,0.2974904053261464
30046,0,0.2864301182402063
30047,0,0.30137582894284365
30048,0,0.29023076631293243
30049,0,0.2889605741628576
30050,0,0.31231809646946257
30051,0,0.2864301182402063
30052,0,0.44948133683027336
30053,0,0.29235506840758974
30054,0,0.31231809646946257
30055,0,0.31320280616492474
30056,0,0.3362102497115482
30057,0,0.2996454107650213
30058,0,0.33851058571193443
30059,0,0.2992136954534728
30060,0,0.31231809646946257
30061,0,0.28727212882327463
30062,0,0.31276028085830504
30063,0,0.29065489634859504
30064,0,0.3005099094214391
30065,0,0.29065489634859504
30066,0,0.3035468186919418
30067,0,0.2860096673955756
30068,0,0.28685093885089286
30069,0,0.2932073395507579
30070,0,0.28769368775071447
30071,0,0.2885379108328364
30072,0,0.3167552159210535
30073,0,0.29023076631293243
30074,0,0.3371294598230495
30075,0,0.2936340198757334
30076,0,0.29065489634859504
30077,0,0.3928558343579206
30078,0,0.28980700232207485
30079,0,0.2864301182402063
30080,0,0.28980700232207485
30081,0,0.2860096673955756
30082,0,0.2970604779099437
30083,0,0.29278102224851726
30084,0,0.2974904053261464
30085,0,0.28769368775071447
30086,0,0.3714790857832494
30087,0,0.2860096673955756
30088,0,0.28980700232207485
30089,0,0.3938380277776258
30090,0,0.2864301182402063
30091,0,0.2881156152242988
30092,0,0.28685093885089286
30093,0,0.28685093885089286
30094,0,0.2944884678281435
30095,0,0.30616361049931
30096,0,0.2949162345669887
30097,0,0.28980700232207485
30098,0,0.28685093885089286
30099,0,0.3044176807020502
30100,0,0.2860096673955756
30101,0,0.2860096673955756
30102,0,0.2860096673955756
30103,0,0.29065489634859504
30104,0,0.28727212882327463
30105,0,0.28685093885089286
30106,0,0.2936340198757334
30107,0,0.30703867022525566
30108,0,0.2936340198757334
30109,0,0.31231809646946257
30110,0,0.2864301182402063
30111,0,0.30616361049931
30112,0,0.30879295890412234
30113,0,0.2860096673955756
30114,0,0.3398944684401582
30115,0,0.2860096673955756
30116,0,0.28938360479861336
30117,0,0.363823965981376
30118,0,0.2860096673955756
30119,0,0.2860096673955756
30120,0,0.2860096673955756
30121,0,0.28727212882327463
30122,0,0.29023076631293243
30123,0,0.2860096673955756
30124,0,0.2885379108328364
30125,0,0.3581272995914331
30126,0,0.3189864081218636
30127,0,0.29534436255138896
30128,0,0.29065489634859504
30129,0,0.43223469123861885
30130,0,0.3005099094214391
30131,0,0.2889605741628576
30132,0,0.29835133522823626
30133,0,0.2860096673955756
30134,0,0.2860096673955756
30135,0,0.28558958671908674
30136,0,0.2860096673955756
30137,0,0.2860096673955756
30138,0,0.28685093885089286
30139,0,0.297920691253493
30140,0,0.2860096673955756
30141,0,0.2860096673955756
30142,0,0.28685093885089286
30143,0,0.2864301182402063
30144,0,0.506932675966748
30145,0,0.30485363818068056
30146,0,0.3180929279499146
30147,0,0.30398207403977
30148,0,0.29065489634859504
30149,0,0.2864301182402063
30150,0,0.2860096673955756
30151,0,0.28980700232207485
30152,0,0.2864301182402063
30153,0,0.28727212882327463
30154,0,0.2864301182402063
30155,0,0.2864301182402063
30156,0,0.4413475328068533
30157,0,0.29150425285256054
30158,0,0.3022431654818382
30159,0,0.28558958671908674
30160,0,0.28727212882327463
30161,0,0.2860096673955756
30162,0,0.2885379108328364
30163,0,0.2860096673955756
30164,0,0.2932073395507579
30165,0,0.30137582894284365
30166,0,0.28938360479861336
30167,0,0.32844749587651917
30168,0,0.28727212882327463
30169,0,0.29150425285256054
30170,0,0.2919294784642682
30171,0,0.31542052735124226
30172,0,0.2881156152242988
30173,0,0.506932675966748
30174,0,0.33804990320686723
30175,0,0.28685093885089286
30176,0,0.3230234902329263
30177,0,0.29065489634859504
30178,0,0.2864301182402063
30179,0,0.2885379108328364
30180,0,0.2881156152242988
30181,0,0.30180932032703606
30182,0,0.29107939200418964
30183,0,0.32077736101090437
30184,0,0.2860096673955756
30185,0,0.2860096673955756
30186,0,0.29150425285256054
30187,0,0.2860096673955756
30188,0,0.28558958671908674
30189,0,0.6728904758492074
30190,0,0.2932073395507579
30191,0,0.2949162345669887
30192,0,0.2885379108328364
30193,0,0.29235506840758974
30194,0,0.30835386687063177
30195,0,0.3009426918136214
30196,0,0.352000839954973
30197,0,0.2881156152242988
30198,0,0.29235506840758974
30199,0,0.28769368775071447
30200,0,0.2860096673955756
30201,0,0.28769368775071447
30202,0,0.29150425285256054
30203,0,0.28980700232207485
30204,0,0.3515315548573382
30205,0,0.4121558007441616
30206,0,0.29023076631293243
30207,0,0.2864301182402063
30208,0,0.3904041549157286
30209,0,0.28769368775071447
30210,0,0.2885379108328364
30211,0,0.28727212882327463
30212,0,0.2864301182402063
30213,0,0.2932073395507579
30214,0,0.29278102224851726
30215,0,0.2889605741628576
30216,0,0.28685093885089286
30217,0,0.2881156152242988
30218,0,0.2885379108328364
30219,0,0.2881156152242988
30220,0,0.30923239664705965
30221,0,0.30180932032703606
30222,0,0.30791512106757285
30223,0,0.28685093885089286
30224,0,0.3167552159210535
30225,0,0.2864301182402063
30226,0,0.28980700232207485
30227,0,0.29235506840758974
30228,0,0.2932073395507579
30229,0,0.28769368775071447
30230,0,0.28727212882327463
30231,0,0.3212259276389272
30232,0,0.29150425285256054
30233,0,0.28685093885089286
30234,0,0.3035468186919418
30235,0,0.28558958671908674
30236,0,0.2944884678281435
30237,0,0.9999999958626562
30238,0,0.2885379108328364
30239,0,0.31364567184550257
30240,0,0.2966309094663428
30241,0,0.2881156152242988
30242,0,0.2881156152242988
30243,0,0.2974904053261464
30244,0,0.2992136954534728
30245,0,0.294061062782579
30246,0,0.2962017004545121
30247,0,0.556596676240253
30248,0,0.2974904053261464
30249,0,0.28769368775071447
30250,0,0.2919294784642682
30251,0,0.9999999914799568
30252,0,0.2949162345669887
30253,0,0.34313414665846764
30254,0,0.2860096673955756
30255,0,0.28727212882327463
30256,0,0.2881156152242988
30257,0,0.28685093885089286
30258,0,0.3835691893303719
30259,0,0.2860096673955756
30260,0,0.28558958671908674
30261,0,0.34638850008864513
30262,0,0.2881156152242988
30263,0,0.2889605741628576
30264,0,0.32572965712049634
30265,0,0.2936340198757334
30266,0,0.29150425285256054
30267,0,0.29107939200418964
30268,0,0.3009426918136214
30269,0,0.3571816870687665
30270,0,0.29150425285256054
30271,0,0.3320892070710335
30272,0,0.28558958671908674
30273,0,0.31630998304108876
30274,0,0.29278102224851726
30275,0,0.28938360479861336
30276,0,0.28558958671908674
30277,0,0.28558958671908674
30278,0,0.28769368775071447
30279,0,0.2860096673955756
30280,0,0.2936340198757334
30281,0,0.28558958671908674
30282,0,0.2864301182402063
30283,0,0.2860096673955756
30284,0,0.28685093885089286
30285,0,0.3352922781662854
30286,0,0.29065489634859504
30287,0,0.28685093885089286
30288,0,0.29278102224851726
30289,0,0.29577285133133063
30290,0,0.3035468186919418
30291,0,0.4418550207523496
30292,0,0.3275402608917663
30293,0,0.3403563721745892
30294,0,0.29023076631293243
30295,0,0.29023076631293243
30296,0,0.28558958671908674
30297,0,0.2864301182402063
30298,0,0.2881156152242988
30299,0,0.2881156152242988
30300,0,0.2864301182402063
30301,0,0.3009426918136214
30302,0,0.2860096673955756
30303,0,0.28685093885089286
30304,0,0.2860096673955756
30305,0,0.2885379108328364
30306,0,0.33254584733853093
30307,0,0.28727212882327463
30308,0,0.30572660358313597
30309,0,0.4136524849244974
30310,0,0.3005099094214391
30311,0,0.3118762535399359
30312,0,0.32032912516387446
30313,0,0.309672179576173
30314,0,0.29065489634859504
30315,0,0.29577285133133063
30316,0,0.29235506840758974
30317,0,0.3035468186919418
30318,0,0.2885379108328364
30319,0,0.2864301182402063
30320,0,0.2864301182402063
30321,0,0.31231809646946257
30322,0,0.2860096673955756
30323,0,0.29023076631293243
30324,0,0.3403563721745892
30325,0,0.2860096673955756
30326,0,0.3389715745339429
30327,0,0.2864301182402063
30328,0,0.2860096673955756
30329,0,0.2860096673955756
30330,0,0.29023076631293243
30331,0,0.2889605741628576
30332,0,0.2864301182402063
30333,0,0.28727212882327463
30334,0,0.2860096673955756
30335,0,0.2860096673955756
30336,0,0.29023076631293243
30337,0,0.2881156152242988
30338,0,0.28727212882327463
30339,0,0.2881156152242988
30340,0,0.2881156152242988
30341,0,0.2860096673955756
30342,0,0.34638850008864513
30343,0,0.3614456054913687
30344,0,0.28769368775071447
30345,0,0.3468545917663266
30346,0,0.8525090487769806
30347,0,0.363823965981376
30348,0,0.9750672423666893
30349,0,0.2864301182402063
30350,0,0.3403563721745892
30351,0,0.2860096673955756
30352,0,0.2860096673955756
30353,0,0.3371294598230495
30354,0,0.28727212882327463
30355,0,0.2860096673955756
30356,0,0.2919294784642682
30357,0,0.28558958671908674
30358,0,0.35059384547475586
30359,0,0.32032912516387446
30360,0,0.28558958671908674
30361,0,0.2860096673955756
30362,0,0.29835133522823626
30363,0,0.4246752659257778
30364,0,0.2864301182402063
30365,0,0.3022431654818382
30366,0,0.2949162345669887
30367,0,0.29023076631293243
30368,0,0.32572965712049634
30369,0,0.3149763056586037
30370,0,0.28980700232207485
30371,0,0.28685093885089286
30372,0,0.2860096673955756
30373,0,0.3225736063505915
30374,0,0.2962017004545121
30375,0,0.2962017004545121
30376,0,0.29107939200418964
30377,0,0.2860096673955756
30378,0,0.2860096673955756
30379,0,0.2860096673955756
30380,0,0.28727212882327463
30381,0,0.2881156152242988
30382,0,0.28727212882327463
30383,0,0.29065489634859504
30384,0,0.28558958671908674
30385,0,0.2864301182402063
30386,0,0.2944884678281435
30387,0,0.29235506840758974
30388,0,0.28980700232207485
30389,0,0.28558958671908674
30390,0,0.2881156152242988
30391,0,0.28685093885089286
30392,0,0.35623718564393586
30393,0,0.28685093885089286
30394,0,0.2864301182402063
30395,0,0.2885379108328364
30396,0,0.2944884678281435
30397,0,0.2970604779099437
30398,0,0.2860096673955756
30399,0,0.29023076631293243
30400,0,0.3009426918136214
30401,0,0.29065489634859504
30402,0,0.41915378879660886
30403,0,0.29107939200418964
30404,0,0.4658259474772528
30405,0,0.28558958671908674
30406,0,0.29534436255138896
30407,0,0.2919294784642682
30408,0,0.28558958671908674
30409,0,0.2860096673955756
30410,0,0.2860096673955756
30411,0,0.2864301182402063
30412,0,0.28938360479861336
30413,0,0.2860096673955756
30414,0,0.28938360479861336
30415,0,0.2860096673955756
30416,0,0.3109935942135783
30417,0,0.2860096673955756
30418,0,0.2860096673955756
30419,0,0.3026773639205991
30420,0,0.2944884678281435
30421,0,0.2864301182402063
30422,0,0.30923239664705965
30423,0,0.3035468186919418
30424,0,0.2932073395507579
30425,0,0.2919294784642682
30426,0,0.3167552159210535
30427,0,0.2889605741628576
30428,0,0.3044176807020502
30429,0,0.3118762535399359
30430,0,0.2860096673955756
30431,0,0.2860096673955756
30432,0,0.2881156152242988
30433,0,0.29835133522823626
30434,0,0.2962017004545121
30435,0,0.3339176546538702
30436,0,0.28980700232207485
30437,0,0.2860096673955756
30438,0,0.2860096673955756
30439,0,0.2860096673955756
30440,0,0.29107939200418964
30441,0,0.2885379108328364
30442,0,0.28769368775071447
30443,0,0.29534436255138896
30444,0,0.2962017004545121
30445,0,0.2860096673955756
30446,0,0.28685093885089286
30447,0,0.2864301182402063
30448,0,0.5848245260645529
30449,0,0.2885379108328364
30450,0,0.3035468186919418
30451,0,0.3302658072610707
30452,0,0.2970604779099437
30453,0,0.28558958671908674
30454,0,0.30398207403977
30455,0,0.3009426918136214
30456,0,0.28938360479861336
30457,0,0.43172970587566095
30458,0,0.2885379108328364
30459,0,0.29023076631293243
30460,0,0.2860096673955756
30461,0,0.30137582894284365
30462,0,0.29577285133133063
30463,0,0.5992385408817223
30464,0,0.32347370195013075
30465,0,0.29107939200418964
30466,0,0.29107939200418964
30467,0,0.3052899459752695
30468,0,0.33254584733853093
30469,0,0.28685093885089286
30470,0,0.29150425285256054
30471,0,0.2864301182402063
30472,0,0.3052899459752695
30473,0,0.2949162345669887
30474,0,0.2860096673955756
30475,0,0.29107939200418964
30476,0,0.3180929279499146
30477,0,0.40618554743251406
30478,0,0.35106255645404444
30479,0,0.29835133522823626
30480,0,0.30791512106757285
30481,0,0.2860096673955756
30482,0,0.34499199550270293
30483,0,0.28938360479861336
30484,0,0.28685093885089286
30485,0,0.32572965712049634
30486,0,0.45355867081972795
30487,0,0.28558958671908674
30488,0,0.28558958671908674
30489,0,0.28558958671908674
30490,0,0.331176873640313
30491,0,0.28685093885089286
30492,0,0.2881156152242988
30493,0,0.28685093885089286
30494,0,0.28685093885089286
30495,0,0.2932073395507579
30496,0,0.2864301182402063
30497,0,0.28938360479861336
30498,0,0.2860096673955756
30499,0,0.30007748224607617
30500,0,0.31231809646946257
30501,0,0.4673625764442424
30502,0,0.2860096673955756
30503,0,0.2860096673955756
30504,0,0.2860096673955756
30505,0,0.28727212882327463
30506,0,0.29534436255138896
30507,0,0.39236506192511905
30508,0,0.28727212882327463
30509,0,0.3118762535399359
30510,0,0.3595477884130325
30511,0,0.3035468186919418
30512,0,0.2889605741628576
30513,0,0.5023025436226618
30514,0,0.3145324221418586
30515,0,0.3454572012516353
30516,0,0.29278102224851726
30517,0,0.2944884678281435
30518,0,0.31231809646946257
30519,0,0.2949162345669887
30520,0,0.29150425285256054
30521,0,0.28727212882327463
30522,0,0.3459227030149913
30523,0,0.28685093885089286
30524,0,0.28727212882327463
30525,0,0.28727212882327463
30526,0,0.3348337585007178
30527,0,0.2881156152242988
30528,0,0.32663431299948503
30529,0,0.3695590760210181
30530,0,0.3261818232521789
30531,0,0.2885379108328364
30532,0,0.29235506840758974
30533,0,0.3026773639205991
30534,0,0.29107939200418964
30535,0,0.2864301182402063
30536,0,0.28685093885089286
30537,0,0.2889605741628576
30538,0,0.2949162345669887
30539,0,0.2864301182402063
30540,0,0.29150425285256054
30541,0,0.2864301182402063
30542,0,0.4510095716803893
30543,0,0.2864301182402063
30544,0,0.3426704314682449
30545,0,0.4832720570282757
30546,0,0.30572660358313597
30547,0,0.2860096673955756
30548,0,0.5177303238539224
30549,0,0.2881156152242988
30550,0,0.3445270864701711
30551,0,0.28558958671908674
30552,0,0.30572660358313597
30553,0,0.28769368775071447
30554,0,0.2860096673955756
30555,0,0.3252778152139327
30556,0,0.37340316255823597
30557,0,0.38844678297629937
30558,0,0.2919294784642682
30559,0,0.33300280245385405
30560,0,0.28727212882327463
30561,0,0.2881156152242988
30562,0,0.3035468186919418
30563,0,0.2860096673955756
30564,0,0.2860096673955756
30565,0,0.3581272995914331
30566,0,0.34220701647198476
30567,0,0.2944884678281435
30568,0,0.28727212882327463
30569,0,0.3026773639205991
30570,0,0.2860096673955756
30571,0,0.30616361049931
30572,0,0.2974904053261464
30573,0,0.2885379108328364
30574,0,0.28558958671908674
30575,0,0.34174390235871493
30576,0,0.3118762535399359
30577,0,0.2864301182402063
30578,0,0.3114347526089826
30579,0,0.28727212882327463
30580,0,0.29107939200418964
30581,0,0.2860096673955756
30582,0,0.28685093885089286
30583,0,0.29065489634859504
30584,0,0.331176873640313
30585,0,0.3005099094214391
30586,0,0.2885379108328364
30587,0,0.2864301182402063
30588,0,0.2860096673955756
30589,0,0.2885379108328364
30590,0,0.2860096673955756
30591,0,0.28685093885089286
30592,0,0.294061062782579
30593,0,0.28685093885089286
30594,0,0.2864301182402063
30595,0,0.2881156152242988
30596,0,0.4236699193544227
30597,0,0.2860096673955756
30598,0,0.29235506840758974
30599,0,0.48121662838618073
30600,0,0.38844678297629937
30601,0,0.2885379108328364
30602,0,0.32799371780653525
30603,0,0.2970604779099437
30604,0,0.2860096673955756
30605,0,0.2885379108328364
30606,0,0.2966309094663428
30607,0,0.28558958671908674
30608,0,0.2860096673955756
30609,0,0.2860096673955756
30610,0,0.2860096673955756
30611,0,0.2881156152242988
30612,0,0.30572660358313597
30613,0,0.30660096621653254
30614,0,0.2860096673955756
30615,0,0.30007748224607617
30616,0,0.28558958671908674
30617,0,0.29878233678433863
30618,0,0.34128108981529526
30619,0,0.31364567184550257
30620,0,0.34313414665846764
30621,0,0.9999999958626562
30622,0,0.29150425285256054
30623,0,0.3035468186919418
30624,0,0.2885379108328364
30625,0,0.29023076631293243
30626,0,0.28727212882327463
30627,0,0.2944884678281435
30628,0,0.32844749587651917
30629,0,0.30180932032703606
30630,0,0.29577285133133063
30631,0,0.294061062782579
30632,0,0.3035468186919418
30633,0,0.2889605741628576
30634,0,0.2932073395507579
30635,0,0.2889605741628576
30636,0,0.28769368775071447
30637,0,0.2889605741628576
30638,0,0.294061062782579
30639,0,0.297920691253493
30640,0,0.2864301182402063
30641,0,0.3158650866645654
30642,0,0.44795405501200963
30643,0,0.3948210799462915
30644,0,0.3289015944810176
30645,0,0.37823080216779725
30646,0,0.28980700232207485
30647,0,0.2932073395507579
30648,0,0.36239614245599994
30649,0,0.2864301182402063
30650,0,0.30791512106757285
30651,0,0.2860096673955756
30652,0,0.3009426918136214
30653,0,0.29577285133133063
30654,0,0.28685093885089286
30655,0,0.2864301182402063
30656,0,0.28980700232207485
30657,0,0.3109935942135783
30658,0,0.2881156152242988
30659,0,0.2881156152242988
30660,0,0.2932073395507579
30661,0,0.2881156152242988
30662,0,0.2881156152242988
30663,0,0.2864301182402063
30664,0,0.28769368775071447
30665,0,0.29235506840758974
30666,0,0.2932073395507579
30667,0,0.2936340198757334
30668,0,0.583324648941065
30669,0,0.2885379108328364
30670,0,0.2864301182402063
30671,0,0.28558958671908674
30672,0,0.28727212882327463
30673,0,0.31364567184550257
30674,0,0.28685093885089286
30675,0,0.3714790857832494
30676,0,0.297920691253493
30677,0,0.29235506840758974
30678,0,0.2932073395507579
30679,0,0.2860096673955756
30680,0,0.30137582894284365
30681,0,0.3662090012144043
30682,0,0.29835133522823626
30683,0,0.28685093885089286
30684,0,0.3557653534787258
30685,0,0.30137582894284365
30686,0,0.2889605741628576
30687,0,0.2860096673955756
30688,0,0.2974904053261464
30689,0,0.3031119151543775
30690,0,0.28938360479861336
30691,0,0.294061062782579
30692,0,0.28727212882327463
30693,0,0.31764668894090664
30694,0,0.3394328690012828
30695,0,0.30398207403977
30696,0,0.2881156152242988
30697,0,0.2860096673955756
30698,0,0.29878233678433863
30699,0,0.30137582894284365
30700,0,0.2860096673955756
30701,0,0.2860096673955756
30702,0,0.28938360479861336
30703,0,0.2860096673955756
30704,0,0.2864301182402063
30705,0,0.3101123071659055
30706,0,0.28727212882327463
30707,0,0.2864301182402063
30708,0,0.30703867022525566
30709,0,0.32708712575067506
30710,0,0.28980700232207485
30711,0,0.34174390235871493
30712,0,0.30616361049931
30713,0,0.33346007177403014
30714,0,0.28938360479861336
30715,0,0.28558958671908674
30716,0,0.30835386687063177
30717,0,0.29023076631293243
30718,0,0.3031119151543775
30719,0,0.37823080216779725
30720,0,0.36239614245599994
30721,0,0.2932073395507579
30722,0,0.28685093885089286
30723,0,0.3022431654818382
30724,0,0.2864301182402063
30725,0,0.2864301182402063
30726,0,0.2860096673955756
30727,0,0.2864301182402063
30728,0,0.28558958671908674
30729,0,0.2860096673955756
30730,0,0.2864301182402063
30731,0,0.2860096673955756
30732,0,0.7510238905068672
30733,0,0.3230234902329263
30734,0,0.28727212882327463
30735,0,0.28558958671908674
30736,0,0.2932073395507579
30737,0,0.33851058571193443
30738,0,0.294061062782579
30739,0,0.294061062782579
30740,0,0.30616361049931
30741,0,0.29065489634859504
30742,0,0.31231809646946257
30743,0,0.28685093885089286
30744,0,0.2860096673955756
30745,0,0.2860096673955756
30746,0,0.28558958671908674
30747,0,0.2864301182402063
30748,0,0.28685093885089286
30749,0,0.2860096673955756
30750,0,0.2864301182402063
30751,0,0.2860096673955756
30752,0,0.34732097733962247
30753,0,0.3005099094214391
30754,0,0.2881156152242988
30755,0,0.2864301182402063
30756,0,0.30572660358313597
30757,0,0.2962017004545121
30758,0,0.2885379108328364
30759,0,0.2860096673955756
30760,0,0.29065489634859504
30761,0,0.2864301182402063
30762,0,0.2936340198757334
30763,0,0.2860096673955756
30764,0,0.2860096673955756
30765,0,0.2860096673955756
30766,0,0.2860096673955756
30767,0,0.28685093885089286
30768,0,0.2864301182402063
30769,0,0.2860096673955756
30770,0,0.2860096673955756
30771,0,0.28769368775071447
30772,0,0.2860096673955756
30773,0,0.2860096673955756
30774,0,0.2860096673955756
30775,0,0.28980700232207485
30776,0,0.29023076631293243
30777,0,0.28727212882327463
30778,0,0.2970604779099437
30779,0,0.29107939200418964
30780,0,0.35059384547475586
30781,0,0.28980700232207485
30782,0,0.3928558343579206
30783,0,0.2966309094663428
30784,0,0.2860096673955756
30785,0,0.28769368775071447
30786,0,0.31276028085830504
30787,0,0.41265451646125945
30788,0,0.30791512106757285
30789,0,0.2860096673955756
30790,0,0.2919294784642682
30791,0,0.2889605741628576
30792,0,0.31276028085830504
30793,0,0.2860096673955756
30794,0,0.3362102497115482
30795,0,0.28980700232207485
30796,0,0.2864301182402063
30797,0,0.28558958671908674
30798,0,0.28558958671908674
30799,0,0.28558958671908674
30800,0,0.29150425285256054
30801,0,0.2889605741628576
30802,0,0.34499199550270293
30803,0,0.3352922781662854
30804,0,0.5346608012972692
30805,0,0.2992136954534728
30806,0,0.28685093885089286
30807,0,0.2860096673955756
30808,0,0.2881156152242988
30809,0,0.29534436255138896
30810,0,0.3005099094214391
30811,0,0.2860096673955756
30812,0,0.2860096673955756
30813,0,0.2860096673955756
30814,0,0.2974904053261464
30815,0,0.2860096673955756
30816,0,0.29107939200418964
30817,0,0.29107939200418964
30818,0,0.2864301182402063
30819,0,0.58182322779531
30820,0,0.2864301182402063
30821,0,0.29023076631293243
30822,0,0.2860096673955756
30823,0,0.2860096673955756
30824,0,0.28727212882327463
30825,0,0.3022431654818382
30826,0,0.28685093885089286
30827,0,0.2962017004545121
30828,0,0.29065489634859504
30829,0,0.28558958671908674
30830,0,0.2860096673955756
30831,0,0.28938360479861336
30832,0,0.2864301182402063
30833,0,0.2860096673955756
30834,0,0.3366697002765647
30835,0,0.3158650866645654
30836,0,0.3031119151543775
30837,0,0.28685093885089286
30838,0,0.29235506840758974
30839,0,0.3302658072610707
30840,0,0.28727212882327463
30841,0,0.2860096673955756
30842,0,0.30923239664705965
30843,0,0.28558958671908674
30844,0,0.2974904053261464
30845,0,0.28558958671908674
30846,0,0.38649300269829384
30847,0,0.2860096673955756
30848,0,0.2864301182402063
30849,0,0.29577285133133063
30850,0,0.2936340198757334
30851,0,0.3581272995914331
30852,0,0.2962017004545121
30853,0,0.2864301182402063
30854,0,0.2889605741628576
30855,0,0.28685093885089286
30856,0,0.3548225299956295
30857,0,0.2860096673955756
30858,0,0.28980700232207485
30859,0,0.2860096673955756
30860,0,0.2860096673955756
30861,0,0.28938360479861336
30862,0,0.28558958671908674
30863,0,0.2864301182402063
30864,0,0.35059384547475586
30865,0,0.2881156152242988
30866,0,0.28558958671908674
30867,0,0.2932073395507579
30868,0,0.28980700232207485
30869,0,0.2860096673955756
30870,0,0.28558958671908674
30871,0,0.2860096673955756
30872,0,0.28685093885089286
30873,0,0.2885379108328364
30874,0,0.28685093885089286
30875,0,0.2885379108328364
30876,0,0.3189864081218636
30877,0,0.2996454107650213
30878,0,0.2864301182402063
30879,0,0.28685093885089286
30880,0,0.3261818232521789
30881,0,0.29150425285256054
30882,0,0.32844749587651917
30883,0,0.30703867022525566
30884,0,0.28727212882327463
30885,0,0.2881156152242988
30886,0,0.2885379108328364
30887,0,0.29107939200418964
30888,0,0.29835133522823626
30889,0,0.2860096673955756
30890,0,0.39236506192511905
30891,0,0.9554419039132077
30892,0,0.3101123071659055
30893,0,0.3275402608917663
30894,0,0.37436670969955627
30895,0,0.30923239664705965
30896,0,0.2864301182402063
30897,0,0.2860096673955756
30898,0,0.2860096673955756
30899,0,0.2860096673955756
30900,0,0.28769368775071447
30901,0,0.3459227030149913
30902,0,0.2860096673955756
30903,0,0.28685093885089286
30904,0,0.29534436255138896
30905,0,0.36334775676880166
30906,0,0.28769368775071447
30907,0,0.2864301182402063
30908,0,0.2944884678281435
30909,0,0.28685093885089286
30910,0,0.2860096673955756
30911,0,0.28980700232207485
30912,0,0.2860096673955756
30913,0,0.3101123071659055
30914,0,0.2881156152242988
30915,0,0.2860096673955756
30916,0,0.28685093885089286
30917,0,0.30791512106757285
30918,0,0.29023076631293243
30919,0,0.3307211817519354
30920,0,0.3928558343579206
30921,0,0.2864301182402063
30922,0,0.2864301182402063
30923,0,0.28685093885089286
30924,0,0.2860096673955756
30925,0,0.2864301182402063
30926,0,0.2944884678281435
30927,0,0.2889605741628576
30928,0,0.30835386687063177
30929,0,0.2864301182402063
30930,0,0.29065489634859504
30931,0,0.2881156152242988
30932,0,0.2919294784642682
30933,0,0.2860096673955756
30934,0,0.2860096673955756
30935,0,0.2864301182402063
30936,0,0.3026773639205991
30937,0,0.30660096621653254
30938,0,0.2885379108328364
30939,0,0.2860096673955756
30940,0,0.31630998304108876
30941,0,0.2919294784642682
30942,0,0.3167552159210535
30943,0,0.28685093885089286
30944,0,0.2860096673955756
30945,0,0.2860096673955756
30946,0,0.2864301182402063
30947,0,0.2864301182402063
30948,0,0.49047005984830333
30949,0,0.294061062782579
30950,0,0.3005099094214391
30951,0,0.4211593331088209
30952,0,0.2860096673955756
30953,0,0.31630998304108876
30954,0,0.2860096673955756
30955,0,0.29107939200418964
30956,0,0.2864301182402063
30957,0,0.2860096673955756
30958,0,0.30398207403977
30959,0,0.2864301182402063
30960,0,0.2932073395507579
30961,0,0.3850300583070334
30962,0,0.294061062782579
30963,0,0.2889605741628576
30964,0,0.2860096673955756
30965,0,0.3850300583070334
30966,0,0.2860096673955756
30967,0,0.2919294784642682
30968,0,0.3074767220136437
30969,0,0.30703867022525566
30970,0,0.3074767220136437
30971,0,0.30703867022525566
30972,0,0.30703867022525566
30973,0,0.30703867022525566
30974,0,0.2944884678281435
30975,0,0.2860096673955756
30976,0,0.2860096673955756
30977,0,0.2889605741628576
30978,0,0.29023076631293243
30979,0,0.3022431654818382
30980,0,0.2860096673955756
30981,0,0.29107939200418964
30982,0,0.6683445614438014
30983,0,0.2860096673955756
30984,0,0.28685093885089286
30985,0,0.4081726456409769
30986,0,0.28685093885089286
30987,0,0.30923239664705965
30988,0,0.2944884678281435
30989,0,0.30398207403977
30990,0,0.49098438955396073
30991,0,0.28769368775071447
30992,0,0.2919294784642682
30993,0,0.29878233678433863
30994,0,0.2860096673955756
30995,0,0.2881156152242988
30996,0,0.4940707305098803
30997,0,0.33254584733853093
30998,0,0.28558958671908674
30999,0,0.2860096673955756
31000,0,0.2864301182402063
31001,0,0.2860096673955756
31002,0,0.29107939200418964
31003,0,0.2864301182402063
31004,0,0.2864301182402063
31005,0,0.31542052735124226
31006,0,0.2881156152242988
31007,0,0.28980700232207485
31008,0,0.28727212882327463
31009,0,0.2864301182402063
31010,0,0.28727212882327463
31011,0,0.28727212882327463
31012,0,0.34359816135145976
31013,0,0.2860096673955756
31014,0,0.2881156152242988
31015,0,0.32482629813973724
31016,0,0.2881156152242988
31017,0,0.2881156152242988
31018,0,0.2992136954534728
31019,0,0.30007748224607617
31020,0,0.2881156152242988
31021,0,0.3487218903169989
31022,0,0.30137582894284365
31023,0,0.2860096673955756
31024,0,0.2860096673955756
31025,0,0.2860096673955756
31026,0,0.2864301182402063
31027,0,0.28685093885089286
31028,0,0.32572965712049634
31029,0,0.28685093885089286
31030,0,0.2860096673955756
31031,0,0.49561408517625377
31032,0,0.5591347480588965
31033,0,0.28685093885089286
31034,0,0.2864301182402063
31035,0,0.2881156152242988
31036,0,0.32032912516387446
31037,0,0.28558958671908674
31038,0,0.2860096673955756
31039,0,0.28685093885089286
31040,0,0.2860096673955756
31041,0,0.31276028085830504
31042,0,0.2860096673955756
31043,0,0.28980700232207485
31044,0,0.29023076631293243
31045,0,0.2970604779099437
31046,0,0.2885379108328364
31047,0,0.2860096673955756
31048,0,0.31408887735393964
31049,0,0.2881156152242988
31050,0,0.2864301182402063
31051,0,0.37484885757432707
31052,0,0.38649300269829384
31053,0,0.2860096673955756
31054,0,0.2919294784642682
31055,0,0.2860096673955756
31056,0,0.2860096673955756
31057,0,0.2860096673955756
31058,0,0.2864301182402063
31059,0,0.2860096673955756
31060,0,0.2860096673955756
31061,0,0.2860096673955756
31062,0,0.2885379108328364
31063,0,0.2881156152242988
31064,0,0.2860096673955756
31065,0,0.28558958671908674
31066,0,0.2996454107650213
31067,0,0.2860096673955756
31068,0,0.2919294784642682
31069,0,0.2860096673955756
31070,0,0.2864301182402063
31071,0,0.29235506840758974
31072,0,0.2860096673955756
31073,0,0.28980700232207485
31074,0,0.2864301182402063
31075,0,0.28769368775071447
31076,0,0.28685093885089286
31077,0,0.2966309094663428
31078,0,0.2860096673955756
31079,0,0.32799371780653525
31080,0,0.2885379108328364
31081,0,0.2889605741628576
31082,0,0.2860096673955756
31083,0,0.32392424090620914
31084,0,0.2864301182402063
31085,0,0.2864301182402063
31086,0,0.3647771846024526
31087,0,0.2864301182402063
31088,0,0.28980700232207485
31089,0,0.2885379108328364
31090,0,0.2864301182402063
31091,0,0.3114347526089826
31092,0,0.30879295890412234
31093,0,0.2860096673955756
31094,0,0.2860096673955756
31095,0,0.2996454107650213
31096,0,0.29023076631293243
31097,0,0.369079715152198
31098,0,0.532099739180624
31099,0,0.3044176807020502
31100,0,0.2889605741628576
31101,0,0.29065489634859504
31102,0,0.2860096673955756
31103,0,0.2860096673955756
31104,0,0.2944884678281435
31105,0,0.2864301182402063
31106,0,0.29107939200418964
31107,0,0.30572660358313597
31108,0,0.2860096673955756
31109,0,0.2860096673955756
31110,0,0.2932073395507579
31111,0,0.3252778152139327
31112,0,0.2864301182402063
31113,0,0.297920691253493
31114,0,0.2860096673955756
31115,0,0.353880832621945
31116,0,0.28558958671908674
31117,0,0.30703867022525566
31118,0,0.29107939200418964
31119,0,0.2860096673955756
31120,0,0.28727212882327463
31121,0,0.2881156152242988
31122,0,0.29235506840758974
31123,0,0.3487218903169989
31124,0,0.2889605741628576
31125,0,0.2860096673955756
31126,0,0.297920691253493
31127,0,0.31320280616492474
31128,0,0.29023076631293243
31129,0,0.294061062782579
31130,0,0.2881156152242988
31131,0,0.28938360479861336
31132,0,0.29023076631293243
31133,0,0.2860096673955756
31134,0,0.2881156152242988
31135,0,0.2885379108328364
31136,0,0.2919294784642682
31137,0,0.29835133522823626
31138,0,0.38844678297629937
31139,0,0.2885379108328364
31140,0,0.30180932032703606
31141,0,0.4499906439487571
31142,0,0.2860096673955756
31143,0,0.29150425285256054
31144,0,0.28727212882327463
31145,0,0.28685093885089286
31146,0,0.29107939200418964
31147,0,0.28685093885089286
31148,0,0.2932073395507579
31149,0,0.29107939200418964
31150,0,0.29235506840758974
31151,0,0.2936340198757334
31152,0,0.28685093885089286
31153,0,0.28685093885089286
31154,0,0.2962017004545121
31155,0,0.28558958671908674
31156,0,0.2881156152242988
31157,0,0.29235506840758974
31158,0,0.28769368775071447
31159,0,0.28769368775071447
31160,0,0.2966309094663428
31161,0,0.28685093885089286
31162,0,0.28558958671908674
31163,0,0.28980700232207485
31164,0,0.28727212882327463
31165,0,0.28727212882327463
31166,0,0.29107939200418964
31167,0,0.29023076631293243
31168,0,0.2864301182402063
31169,0,0.28769368775071447
31170,0,0.2860096673955756
31171,0,0.2860096673955756
31172,0,0.28558958671908674
31173,0,0.2860096673955756
31174,0,0.2860096673955756
31175,0,0.28685093885089286
31176,0,0.32799371780653525
31177,0,0.2864301182402063
31178,0,0.2974904053261464
31179,0,0.3044176807020502
31180,0,0.28685093885089286
31181,0,0.28980700232207485
31182,0,0.28938360479861336
31183,0,0.29065489634859504
31184,0,0.2860096673955756
31185,0,0.2860096673955756
31186,0,0.30572660358313597
31187,0,0.30923239664705965
31188,0,0.2966309094663428
31189,0,0.2860096673955756
31190,0,0.2864301182402063
31191,0,0.28727212882327463
31192,0,0.29107939200418964
31193,0,0.2962017004545121
31194,0,0.29023076631293243
31195,0,0.3830826982516626
31196,0,0.28769368775071447
31197,0,0.5038460041721953
31198,0,0.29065489634859504
31199,0,0.3035468186919418
31200,0,0.2992136954534728
31201,0,0.29023076631293243
31202,0,0.2860096673955756
31203,0,0.2860096673955756
31204,0,0.2974904053261464
31205,0,0.30137582894284365
31206,0,0.2949162345669887
31207,0,0.28727212882327463
31208,0,0.2932073395507579
31209,0,0.28769368775071447
31210,0,0.2970604779099437
31211,0,0.28727212882327463
31212,0,0.2860096673955756
31213,0,0.2962017004545121
31214,0,0.2860096673955756
31215,0,0.28558958671908674
31216,0,0.2974904053261464
31217,0,0.29835133522823626
31218,0,0.30398207403977
31219,0,0.30660096621653254
31220,0,0.2860096673955756
31221,0,0.35529380134645455
31222,0,0.30572660358313597
31223,0,0.36716486217746297
31224,0,0.28769368775071447
31225,0,0.42316748239313884
31226,0,0.2864301182402063
31227,0,0.30703867022525566
31228,0,0.2932073395507579
31229,0,0.294061062782579
31230,0,0.29534436255138896
31231,0,0.29023076631293243
31232,0,0.2860096673955756
31233,0,0.28558958671908674
31234,0,0.28769368775071447
31235,0,0.2860096673955756
31236,0,0.2881156152242988
31237,0,0.2932073395507579
31238,0,0.28558958671908674
31239,0,0.3496572886962953
31240,0,0.2860096673955756
31241,0,0.3158650866645654
31242,0,0.28727212882327463
31243,0,0.2860096673955756
31244,0,0.28685093885089286
31245,0,0.29065489634859504
31246,0,0.2992136954534728
31247,0,0.2992136954534728
31248,0,0.2962017004545121
31249,0,0.2881156152242988
31250,0,0.28558958671908674
31251,0,0.2881156152242988
31252,0,0.2970604779099437
31253,0,0.2864301182402063
31254,0,0.2889605741628576
31255,0,0.8137442423087661
31256,0,0.2864301182402063
31257,0,0.4920131051364419
31258,0,0.3005099094214391
31259,0,0.30137582894284365
31260,0,0.30137582894284365
31261,0,0.30660096621653254
31262,0,0.30660096621653254
31263,0,0.3114347526089826
31264,0,0.2860096673955756
31265,0,0.28558958671908674
31266,0,0.2885379108328364
31267,0,0.3005099094214391
31268,0,0.3035468186919418
31269,0,0.28980700232207485
31270,0,0.34313414665846764
31271,0,0.28558958671908674
31272,0,0.2864301182402063
31273,0,0.2860096673955756
31274,0,0.28727212882327463
31275,0,0.29150425285256054
31276,0,0.3261818232521789
31277,0,0.321674824463237
31278,0,0.31408887735393964
31279,0,0.34081857952641476
31280,0,0.3022431654818382
31281,0,0.28558958671908674
31282,0,0.3212259276389272
31283,0,0.2860096673955756
31284,0,0.2885379108328364
31285,0,0.2889605741628576
31286,0,0.2881156152242988
31287,0,0.34128108981529526
31288,0,0.28558958671908674
31289,0,0.2860096673955756
31290,0,0.28938360479861336
31291,0,0.29065489634859504
31292,0,0.28685093885089286
31293,0,0.2932073395507579
31294,0,0.28558958671908674
31295,0,0.297920691253493
31296,0,0.28685093885089286
31297,0,0.4246752659257778
31298,0,0.3009426918136214
31299,0,0.3515315548573382
31300,0,0.30180932032703606
31301,0,0.4388119511770192
31302,0,0.28938360479861336
31303,0,0.31231809646946257
31304,0,0.2860096673955756
31305,0,0.2860096673955756
31306,0,0.3031119151543775
31307,0,0.2966309094663428
31308,0,0.5012735437268795
31309,0,0.31364567184550257
31310,0,0.344062474853866
31311,0,0.2885379108328364
31312,0,0.28769368775071447
31313,0,0.2864301182402063
31314,0,0.2860096673955756
31315,0,0.2860096673955756
31316,0,0.2864301182402063
31317,0,0.2860096673955756
31318,0,0.28769368775071447
31319,0,0.3180929279499146
31320,0,0.2864301182402063
31321,0,0.3149763056586037
31322,0,0.3035468186919418
31323,0,0.4032106692191489
31324,0,0.2992136954534728
31325,0,0.28769368775071447
31326,0,0.3212259276389272
31327,0,0.2881156152242988
31328,0,0.2970604779099437
31329,0,0.2860096673955756
31330,0,0.2996454107650213
31331,0,0.29235506840758974
31332,0,0.2996454107650213
31333,0,0.3189864081218636
31334,0,0.28558958671908674
31335,0,0.2860096673955756
31336,0,0.28938360479861336
31337,0,0.28727212882327463
31338,0,0.29107939200418964
31339,0,0.2860096673955756
31340,0,0.29107939200418964
31341,0,0.2881156152242988
31342,0,0.2992136954534728
31343,0,0.3026773639205991
31344,0,0.4997300263795943
31345,0,0.2932073395507579
31346,0,0.28685093885089286
31347,0,0.294061062782579
31348,0,0.2885379108328364
31349,0,0.28727212882327463
31350,0,0.31276028085830504
31351,0,0.2864301182402063
31352,0,0.29023076631293243
31353,0,0.28938360479861336
31354,0,0.2860096673955756
31355,0,0.3118762535399359
31356,0,0.45355867081972795
31357,0,0.4096649456161595
31358,0,0.2864301182402063
31359,0,0.2860096673955756
31360,0,0.32077736101090437
31361,0,0.2860096673955756
31362,0,0.3101123071659055
31363,0,0.35765435482100694
31364,0,0.2864301182402063
31365,0,0.2864301182402063
31366,0,0.33254584733853093
31367,0,0.28558958671908674
31368,0,0.28685093885089286
31369,0,0.2881156152242988
31370,0,0.2864301182402063
31371,0,0.2966309094663428
31372,0,0.28685093885089286
31373,0,0.3031119151543775
31374,0,0.34174390235871493
31375,0,0.3362102497115482
31376,0,0.2885379108328364
31377,0,0.2864301182402063
31378,0,0.2860096673955756
31379,0,0.28980700232207485
31380,0,0.29065489634859504
31381,0,0.29023076631293243
31382,0,0.7349144349380535
31383,0,0.28558958671908674
31384,0,0.28685093885089286
31385,0,0.28685093885089286
31386,0,0.30485363818068056
31387,0,0.2974904053261464
31388,0,0.30007748224607617
31389,0,0.3005099094214391
31390,0,0.2860096673955756
31391,0,0.2881156152242988
31392,0,0.2860096673955756
31393,0,0.30007748224607617
31394,0,0.3052899459752695
31395,0,0.28769368775071447
31396,0,0.28558958671908674
31397,0,0.2864301182402063
31398,0,0.3468545917663266
31399,0,0.3316328822921161
31400,0,0.2881156152242988
31401,0,0.28769368775071447
31402,0,0.2860096673955756
31403,0,0.3101123071659055
31404,0,0.5727837555215125
31405,0,0.3035468186919418
31406,0,0.2860096673955756
31407,0,0.30791512106757285
31408,0,0.31231809646946257
31409,0,0.2992136954534728
31410,0,0.2864301182402063
31411,0,0.28685093885089286
31412,0,0.29150425285256054
31413,0,0.3252778152139327
31414,0,0.3026773639205991
31415,0,0.3647771846024526
31416,0,0.2881156152242988
31417,0,0.2881156152242988
31418,0,0.28769368775071447
31419,0,0.5747969553695564
31420,0,0.28980700232207485
31421,0,0.28685093885089286
31422,0,0.2881156152242988
31423,0,0.2860096673955756
31424,0,0.2889605741628576
31425,0,0.2860096673955756
31426,0,0.28938360479861336
31427,0,0.2885379108328364
31428,0,0.29065489634859504
31429,0,0.29023076631293243
31430,0,0.2944884678281435
31431,0,0.29065489634859504
31432,0,0.2936340198757334
31433,0,0.28938360479861336
31434,0,0.28727212882327463
31435,0,0.2864301182402063
31436,0,0.32799371780653525
31437,0,0.2864301182402063
31438,0,0.2889605741628576
31439,0,0.2889605741628576
31440,0,0.294061062782579
31441,0,0.28727212882327463
31442,0,0.294061062782579
31443,0,0.41765137784003203
31444,0,0.28727212882327463
31445,0,0.28558958671908674
31446,0,0.29278102224851726
31447,0,0.3307211817519354
31448,0,0.3221240508968671
31449,0,0.2881156152242988
31450,0,0.29577285133133063
31451,0,0.2885379108328364
31452,0,0.29577285133133063
31453,0,0.2864301182402063
31454,0,0.2860096673955756
31455,0,0.31364567184550257
31456,0,0.32799371780653525
31457,0,0.2919294784642682
31458,0,0.2864301182402063
31459,0,0.2860096673955756
31460,0,0.28558958671908674
31461,0,0.2889605741628576
31462,0,0.2962017004545121
31463,0,0.28727212882327463
31464,0,0.29534436255138896
31465,0,0.28727212882327463
31466,0,0.2864301182402063
31467,0,0.2860096673955756
31468,0,0.2881156152242988
31469,0,0.2996454107650213
31470,0,0.28558958671908674
31471,0,0.35860052062119385
31472,0,0.2860096673955756
31473,0,0.29065489634859504
31474,0,0.2860096673955756
31475,0,0.31364567184550257
31476,0,0.28727212882327463
31477,0,0.2864301182402063
31478,0,0.2860096673955756
31479,0,0.29278102224851726
31480,0,0.2970604779099437
31481,0,0.2889605741628576
31482,0,0.2970604779099437
31483,0,0.2885379108328364
31484,0,0.28727212882327463
31485,0,0.28685093885089286
31486,0,0.2860096673955756
31487,0,0.2860096673955756
31488,0,0.30180932032703606
31489,0,0.2881156152242988
31490,0,0.28685093885089286
31491,0,0.28558958671908674
31492,0,0.28558958671908674
31493,0,0.2860096673955756
31494,0,0.28558958671908674
31495,0,0.2864301182402063
31496,0,0.28558958671908674
31497,0,0.28558958671908674
31498,0,0.28558958671908674
31499,0,0.28558958671908674
31500,0,0.2864301182402063
31501,0,0.32482629813973724
31502,0,0.2992136954534728
31503,0,0.29235506840758974
31504,0,0.31231809646946257
31505,0,0.2860096673955756
31506,0,0.29065489634859504
31507,0,0.2970604779099437
31508,0,0.28727212882327463
31509,0,0.2885379108328364
31510,0,0.2949162345669887
31511,0,0.2889605741628576
31512,0,0.28980700232207485
31513,0,0.32032912516387446
31514,0,0.2864301182402063
31515,0,0.2919294784642682
31516,0,0.4302156051192767
31517,0,0.37340316255823597
31518,0,0.2944884678281435
31519,0,0.2860096673955756
31520,0,0.2860096673955756
31521,0,0.28685093885089286
31522,0,0.2860096673955756
31523,0,0.2860096673955756
31524,0,0.28685093885089286
31525,0,0.28685093885089286
31526,0,0.2974904053261464
31527,0,0.28727212882327463
31528,0,0.2860096673955756
31529,0,0.2970604779099437
31530,0,0.28685093885089286
31531,0,0.28769368775071447
31532,0,0.28558958671908674
31533,0,0.28558958671908674
31534,0,0.2881156152242988
31535,0,0.2885379108328364
31536,0,0.30572660358313597
31537,0,0.2864301182402063
31538,0,0.32077736101090437
31539,0,0.3044176807020502
31540,0,0.3109935942135783
31541,0,0.28558958671908674
31542,0,0.294061062782579
31543,0,0.294061062782579
31544,0,0.2860096673955756
31545,0,0.294061062782579
31546,0,0.41865281710724
31547,0,0.30180932032703606
31548,0,0.28685093885089286
31549,0,0.3026773639205991
31550,0,0.2889605741628576
31551,0,0.2962017004545121
31552,0,0.28938360479861336
31553,0,0.2860096673955756
31554,0,0.2881156152242988
31555,0,0.2860096673955756
31556,0,0.2860096673955756
31557,0,0.2919294784642682
31558,0,0.31231809646946257
31559,0,0.2881156152242988
31560,0,0.28727212882327463
31561,0,0.3298107507995796
31562,0,0.28727212882327463
31563,0,0.2996454107650213
31564,0,0.28980700232207485
31565,0,0.3158650866645654
31566,0,0.2864301182402063
31567,0,0.2860096673955756
31568,0,0.2860096673955756
31569,0,0.29278102224851726
31570,0,0.28558958671908674
31571,0,0.3005099094214391
31572,0,0.28558958671908674
31573,0,0.28558958671908674
31574,0,0.2881156152242988
31575,0,0.2881156152242988
31576,0,0.2936340198757334
31577,0,0.2944884678281435
31578,0,0.28558958671908674
31579,0,0.2885379108328364
31580,0,0.3114347526089826
31581,0,0.28727212882327463
31582,0,0.2962017004545121
31583,0,0.30007748224607617
31584,0,0.2919294784642682
31585,0,0.4408401673625937
31586,0,0.28558958671908674
31587,0,0.29023076631293243
31588,0,0.3026773639205991
31589,0,0.2860096673955756
31590,0,0.28769368775071447
31591,0,0.28685093885089286
31592,0,0.2860096673955756
31593,0,0.2864301182402063
31594,0,0.2860096673955756
31595,0,0.2860096673955756
31596,0,0.2881156152242988
31597,0,0.29878233678433863
31598,0,0.28685093885089286
31599,0,0.6178655542769043
31600,0,0.3316328822921161
31601,0,0.2881156152242988
31602,0,0.3109935942135783
31603,0,0.2860096673955756
31604,0,0.37484885757432707
31605,0,0.2885379108328364
31606,0,0.28558958671908674
31607,0,0.28938360479861336
31608,0,0.2881156152242988
31609,0,0.3009426918136214
31610,0,0.28558958671908674
31611,0,0.29023076631293243
31612,0,0.3230234902329263
31613,0,0.3149763056586037
31614,0,0.2864301182402063
31615,0,0.2864301182402063
31616,0,0.2974904053261464
31617,0,0.2864301182402063
31618,0,0.30660096621653254
31619,0,0.2992136954534728
31620,0,0.32347370195013075
31621,0,0.3791992678586295
31622,0,0.4945851709625478
31623,0,0.2860096673955756
31624,0,0.2992136954534728
31625,0,0.28685093885089286
31626,0,0.30703867022525566
31627,0,0.2860096673955756
31628,0,0.28558958671908674
31629,0,0.28727212882327463
31630,0,0.2932073395507579
31631,0,0.2864301182402063
31632,0,0.2860096673955756
31633,0,0.2919294784642682
31634,0,0.2996454107650213
31635,0,0.2936340198757334
31636,0,0.28769368775071447
31637,0,0.29278102224851726
31638,0,0.29107939200418964
31639,0,0.28558958671908674
31640,0,0.28980700232207485
31641,0,0.2966309094663428
31642,0,0.3753312538812629
31643,0,0.2932073395507579
31644,0,0.29065489634859504
31645,0,0.2864301182402063
31646,0,0.297920691253493
31647,0,0.2864301182402063
31648,0,0.2860096673955756
31649,0,0.28558958671908674
31650,0,0.28558958671908674
31651,0,0.2864301182402063
31652,0,0.2860096673955756
31653,0,0.2860096673955756
31654,0,0.28980700232207485
31655,0,0.294061062782579
31656,0,0.9544681327829532
31657,0,0.28685093885089286
31658,0,0.294061062782579
31659,0,0.3647771846024526
31660,0,0.29065489634859504
31661,0,0.28685093885089286
31662,0,0.2881156152242988
31663,0,0.3543515401726781
31664,0,0.2860096673955756
31665,0,0.2860096673955756
31666,0,0.2864301182402063
31667,0,0.2860096673955756
31668,0,0.30660096621653254
31669,0,0.2860096673955756
31670,0,0.2860096673955756
31671,0,0.2962017004545121
31672,0,0.28685093885089286
31673,0,0.3189864081218636
31674,0,0.2860096673955756
31675,0,0.2881156152242988
31676,0,0.34359816135145976
31677,0,0.34359816135145976
31678,0,0.294061062782579
31679,0,0.38113908314449274
31680,0,0.2860096673955756
31681,0,0.30616361049931
31682,0,0.2881156152242988
31683,0,0.28558958671908674
31684,0,0.28938360479861336
31685,0,0.29878233678433863
31686,0,0.2864301182402063
31687,0,0.2889605741628576
31688,0,0.28980700232207485
31689,0,0.3496572886962953
31690,0,0.2944884678281435
31691,0,0.34128108981529526
31692,0,0.29534436255138896
31693,0,0.29107939200418964
31694,0,0.29065489634859504
31695,0,0.2864301182402063
31696,0,0.2889605741628576
31697,0,0.2860096673955756
31698,0,0.2860096673955756
31699,0,0.2885379108328364
31700,0,0.2860096673955756
31701,0,0.2860096673955756
31702,0,0.3375895276881623
31703,0,0.2860096673955756
31704,0,0.2944884678281435
31705,0,0.2860096673955756
31706,0,0.3026773639205991
31707,0,0.30703867022525566
31708,0,0.28558958671908674
31709,0,0.2864301182402063
31710,0,0.2885379108328364
31711,0,0.29235506840758974
31712,0,0.2970604779099437
31713,0,0.28558958671908674
31714,0,0.28558958671908674
31715,0,0.30180932032703606
31716,0,0.2864301182402063
31717,0,0.30616361049931
31718,0,0.29150425285256054
31719,0,0.2864301182402063
31720,0,0.3320892070710335
31721,0,0.3352922781662854
31722,0,0.28558958671908674
31723,0,0.3496572886962953
31724,0,0.28727212882327463
31725,0,0.28685093885089286
31726,0,0.28727212882327463
31727,0,0.2962017004545121
31728,0,0.2962017004545121
31729,0,0.44897213560480664
31730,0,0.28727212882327463
31731,0,0.2860096673955756
31732,0,0.29235506840758974
31733,0,0.29065489634859504
31734,0,0.2864301182402063
31735,0,0.34359816135145976
31736,0,0.2860096673955756
31737,0,0.28558958671908674
31738,0,0.28558958671908674
31739,0,0.2949162345669887
31740,0,0.28769368775071447
31741,0,0.28558958671908674
31742,0,0.28685093885089286
31743,0,0.28558958671908674
31744,0,0.2962017004545121
31745,0,0.28938360479861336
31746,0,0.29278102224851726
31747,0,0.28558958671908674
31748,0,0.2932073395507579
31749,0,0.28938360479861336
31750,0,0.2881156152242988
31751,0,0.28685093885089286
31752,0,0.3005099094214391
31753,0,0.3445270864701711
31754,0,0.30572660358313597
31755,0,0.29534436255138896
31756,0,0.28938360479861336
31757,0,0.2860096673955756
31758,0,0.28685093885089286
31759,0,0.2860096673955756
31760,0,0.28558958671908674
31761,0,0.2885379108328364
31762,0,0.32392424090620914
31763,0,0.29878233678433863
31764,0,0.2885379108328364
31765,0,0.28685093885089286
31766,0,0.3109935942135783
31767,0,0.2992136954534728
31768,0,0.2860096673955756
31769,0,0.2860096673955756
31770,0,0.310552778888416
31771,0,0.3496572886962953
31772,0,0.28727212882327463
31773,0,0.30703867022525566
31774,0,0.2932073395507579
31775,0,0.29023076631293243
31776,0,0.2864301182402063
31777,0,0.32347370195013075
31778,0,0.4141517357484878
31779,0,0.28938360479861336
31780,0,0.35860052062119385
31781,0,0.28769368775071447
31782,0,0.2974904053261464
31783,0,0.2889605741628576
31784,0,0.2944884678281435
31785,0,0.29150425285256054
31786,0,0.28727212882327463
31787,0,0.28938360479861336
31788,0,0.28558958671908674
31789,0,0.30572660358313597
31790,0,0.31542052735124226
31791,0,0.28769368775071447
31792,0,0.2860096673955756
31793,0,0.28938360479861336
31794,0,0.29107939200418964
31795,0,0.2881156152242988
31796,0,0.2974904053261464
31797,0,0.2864301182402063
31798,0,0.3031119151543775
31799,0,0.28938360479861336
31800,0,0.2919294784642682
31801,0,0.3022431654818382
31802,0,0.28685093885089286
31803,0,0.2885379108328364
31804,0,0.29150425285256054
31805,0,0.2864301182402063
31806,0,0.28727212882327463
31807,0,0.2860096673955756
31808,0,0.29278102224851726
31809,0,0.28769368775071447
31810,0,0.2881156152242988
31811,0,0.28980700232207485
31812,0,0.2974904053261464
31813,0,0.2996454107650213
31814,0,0.2860096673955756
31815,0,0.3339176546538702
31816,0,0.3009426918136214
31817,0,0.28769368775071447
31818,0,0.294061062782579
31819,0,0.29235506840758974
31820,0,0.28558958671908674
31821,0,0.2860096673955756
31822,0,0.28769368775071447
31823,0,0.3389715745339429
31824,0,0.29150425285256054
31825,0,0.2974904053261464
31826,0,0.3145324221418586
31827,0,0.2974904053261464
31828,0,0.29065489634859504
31829,0,0.28685093885089286
31830,0,0.2864301182402063
31831,0,0.28727212882327463
31832,0,0.2860096673955756
31833,0,0.30923239664705965
31834,0,0.28558958671908674
31835,0,0.30879295890412234
31836,0,0.2860096673955756
31837,0,0.3052899459752695
31838,0,0.2860096673955756
31839,0,0.344062474853866
31840,0,0.28727212882327463
31841,0,0.28938360479861336
31842,0,0.29023076631293243
31843,0,0.2864301182402063
31844,0,0.3022431654818382
31845,0,0.2860096673955756
31846,0,0.28938360479861336
31847,0,0.2860096673955756
31848,0,0.2974904053261464
31849,0,0.28980700232207485
31850,0,0.31276028085830504
31851,0,0.2860096673955756
31852,0,0.28558958671908674
31853,0,0.28558958671908674
31854,0,0.28558958671908674
31855,0,0.28558958671908674
31856,0,0.28938360479861336
31857,0,0.28558958671908674
31858,0,0.28558958671908674
31859,0,0.28558958671908674
31860,0,0.2970604779099437
31861,0,0.28558958671908674
31862,0,0.2860096673955756
31863,0,0.28727212882327463
31864,0,0.28558958671908674
31865,0,0.2889605741628576
31866,0,0.28558958671908674
31867,0,0.28685093885089286
31868,0,0.28727212882327463
31869,0,0.2860096673955756
31870,0,0.29023076631293243
31871,0,0.2864301182402063
31872,0,0.2889605741628576
31873,0,0.2860096673955756
31874,0,0.2860096673955756
31875,0,0.32482629813973724
31876,0,0.3348337585007178
31877,0,0.33300280245385405
31878,0,0.28980700232207485
31879,0,0.2860096673955756
31880,0,0.2885379108328364
31881,0,0.28685093885089286
31882,0,0.28685093885089286
31883,0,0.2860096673955756
31884,0,0.2860096673955756
31885,0,0.37195972573550334
31886,0,0.2860096673955756
31887,0,0.2932073395507579
31888,0,0.29278102224851726
31889,0,0.2864301182402063
31890,0,0.29835133522823626
31891,0,0.28727212882327463
31892,0,0.5540556464429621
31893,0,0.28558958671908674
31894,0,0.28727212882327463
31895,0,0.28727212882327463
31896,0,0.28558958671908674
31897,0,0.2889605741628576
31898,0,0.3366697002765647
31899,0,0.294061062782579
31900,0,0.507447076242247
31901,0,0.29278102224851726
31902,0,0.28685093885089286
31903,0,0.2936340198757334
31904,0,0.32077736101090437
31905,0,0.2881156152242988
31906,0,0.29235506840758974
31907,0,0.2885379108328364
31908,0,0.2864301182402063
31909,0,0.2864301182402063
31910,0,0.2962017004545121
31911,0,0.28727212882327463
31912,0,0.2881156152242988
31913,0,0.2860096673955756
31914,0,0.2932073395507579
31915,0,0.2881156152242988
31916,0,0.2864301182402063
31917,0,0.2864301182402063
31918,0,0.3114347526089826
31919,0,0.9999997027494325
31920,0,0.2864301182402063
31921,0,0.30485363818068056
31922,0,0.2881156152242988
31923,0,0.2885379108328364
31924,0,0.2860096673955756
31925,0,0.2860096673955756
31926,0,0.29065489634859504
31927,0,0.3348337585007178
31928,0,0.29235506840758974
31929,0,0.2881156152242988
31930,0,0.28558958671908674
31931,0,0.28685093885089286
31932,0,0.28558958671908674
31933,0,0.3118762535399359
31934,0,0.2996454107650213
31935,0,0.2864301182402063
31936,0,0.29107939200418964
31937,0,0.7983059636171317
31938,0,0.28685093885089286
31939,0,0.33300280245385405
31940,0,0.2860096673955756
31941,0,0.2881156152242988
31942,0,0.28727212882327463
31943,0,0.28769368775071447
31944,0,0.29065489634859504
31945,0,0.2864301182402063
31946,0,0.34778765609798085
31947,0,0.2864301182402063
31948,0,0.28727212882327463
31949,0,0.2860096673955756
31950,0,0.2860096673955756
31951,0,0.28685093885089286
31952,0,0.2889605741628576
31953,0,0.28769368775071447


==> original_data/LApredict/LApredict_calibrated_platt_scaling/qt/raw_data_test_dataset_qt_threshold_0.5.csv <==
Index,Input,True_Label,Predicted_probability,Predicted_Label
1,[-0.03546361],0,0.300172146080145,0
2,[-0.0125506],0,0.3025711831584937,0
3,[-0.07110607],1,0.2964620052449863,0
4,[-0.01000471],0,0.3028384121229775,0
5,[-0.1143862],0,0.2919927202930101,0
6,[-0.10420264],1,0.29304075121701706,0
7,[-0.09147319],0,0.2943538816298261,0
8,[-0.0889273],0,0.2946169189194228,0
9,[0.23694662],1,0.32937527980507886,0
10,[-0.11184031],0,0.2922545214988365,0
11,[-0.1143862],0,0.2919927202930101,0
12,[-0.03546361],0,0.300172146080145,0
13,[-0.11947798],0,0.2914695315382905,0
14,[-0.11184031],0,0.2922545214988365,0
15,[0.04091309],0,0.30821085999373343,0
16,[0.04091309],0,0.30821085999373343,0
17,[-0.05073895],0,0.29857883852848394,0
18,[-0.07110607],1,0.2964620052449863,0
19,[-0.10420264],0,0.29304075121701706,0
20,[0.38206234],0,0.34550708203118446,0
21,[-0.11693209],0,0.29173105693926543,0
22,[0.52717807],0,0.36200248305073157,0
23,[0.78176707],1,0.39172207878926507,0
24,[-0.0889273],1,0.2946169189194228,0
25,[-0.03291772],0,0.30043816897241066,0
26,[0.06891788],1,0.3111881176448739,0
27,[-0.11693209],0,0.29173105693926543,0
28,[0.04345898],1,0.3084808667633948,0
29,[-0.11184031],1,0.2922545214988365,0
30,[-0.07365196],0,0.29619801236655485,0
31,[-0.04564717],0,0.2991094013006578,0
32,[-0.11693209],0,0.29173105693926543,0
33,[-0.10420264],0,0.29304075121701706,0
34,[-0.04564717],0,0.2991094013006578,0
35,[0.49662739],0,0.3585010852009213,0
36,[0.08673911],0,0.3130909201430276,0
37,[-0.10929442],0,0.2925164604557293,0
38,[-0.04310128],0,0.2993748852560549,0
39,[-0.10420264],0,0.29304075121701706,0
40,[-0.10674853],0,0.29277853706234613,0
41,[-0.11693209],0,0.29173105693926543,0
42,[-0.08383552],0,0.29514340387592053,0
43,[-0.07619785],0,0.2959341556846683,0
44,[-0.10674853],0,0.29277853706234613,0
45,[-0.11184031],0,0.2922545214988365,0
46,[-0.09401908],0,0.2940909812713893,0
47,[0.01800008],1,0.3057867125459093,0
48,[-0.11947798],0,0.2914695315382905,0
49,[-0.07619785],0,0.2959341556846683,0
50,[-0.10165675],0,0.2933031028177451,0
51,[-0.11693209],0,0.29173105693926543,0
52,[-0.11693209],0,0.29173105693926543,0
53,[0.37442467],0,0.3446487102236969,0
54,[-0.02528005],0,0.3012370439454609,0
55,[-0.08638141],0,0.29488009303621754,0
56,[-0.1143862],0,0.2919927202930101,0
57,[-0.10674853],0,0.29277853706234613,0
58,[-0.00236704],0,0.30364089920884,0
59,[0.03582131],0,0.30767123984615236,0
60,[0.0129083],0,0.3052494638790013,0
61,[0.02054597],0,0.30605553518529904,0
62,[-0.05073895],0,0.29857883852848394,0
63,[0.13765691],0,0.31856214093365237,0
64,[-0.05837662],0,0.2977840088548818,0
65,[-0.10929442],0,0.2925164604557293,0
66,[-0.10165675],0,0.2933031028177451,0
67,[-0.1143862],0,0.2919927202930101,0
68,[-0.09147319],0,0.2943538816298261,0
69,[-0.1143862],0,0.2919927202930101,0
70,[-0.11693209],0,0.29173105693926543,0
71,[-0.1143862],0,0.2919927202930101,0
72,[-0.11693209],0,0.29173105693926543,0
73,[-0.10929442],0,0.2925164604557293,0
74,[-0.10420264],0,0.29304075121701706,0
75,[-0.10674853],0,0.29277853706234613,0
76,[-0.10420264],0,0.29304075121701706,0
77,[-0.1143862],0,0.2919927202930101,0
78,[-0.10674853],0,0.29277853706234613,0
79,[0.01036241],0,0.3049810380866247,0
80,[-0.10674853],0,0.29277853706234613,0
81,[-0.06856018],0,0.29672613421370647,0
82,[-0.09401908],0,0.2940909812713893,0
83,[-0.07365196],1,0.29619801236655485,0
84,[0.32096099],0,0.33866869718619813,0
85,[-0.11693209],0,0.29173105693926543,0
86,[-0.08383552],0,0.29514340387592053,0
87,[-0.11184031],0,0.2922545214988365,0
88,[-0.10420264],0,0.29304075121701706,0
89,[-0.11693209],0,0.29173105693926543,0
90,[-0.11184031],0,0.2922545214988365,0
91,[-0.1143862],0,0.2919927202930101,0
92,[-0.11693209],0,0.29173105693926543,0
93,[-0.1143862],0,0.2919927202930101,0
94,[-0.11693209],0,0.29173105693926543,0
95,[-0.10420264],0,0.29304075121701706,0
96,[-0.10674853],0,0.29277853706234613,0
97,[-0.07874374],0,0.2956704353052548,0
98,[-0.1143862],0,0.2919927202930101,0
99,[-0.09401908],0,0.2940909812713893,0
100,[-0.03291772],0,0.30043816897241066,0
101,[-0.08383552],0,0.29514340387592053,0
102,[-0.1143862],0,0.2919927202930101,0
103,[-0.07874374],0,0.2956704353052548,0
104,[-0.09401908],0,0.2940909812713893,0
105,[-0.05328484],0,0.2983137599304496,0
106,[-0.04055539],0,0.2996405041112839,0
107,[-0.1143862],0,0.2919927202930101,0
108,[-0.11184031],0,0.2922545214988365,0
109,[-0.06601429],0,0.2969903991661318,0
110,[-0.09911086],0,0.2935655917622056,0
111,[-0.08383552],0,0.29514340387592053,0
112,[-0.1143862],0,0.2919927202930101,0
113,[-0.10929442],0,0.2925164604557293,0
114,[-0.07110607],0,0.2964620052449863,0
115,[-0.09656497],0,0.29382821794774683,0
116,[-0.10929442],0,0.2925164604557293,0
117,[-0.1143862],0,0.2919927202930101,0
118,[-0.10929442],0,0.2925164604557293,0
119,[-0.10420264],0,0.29304075121701706,0
120,[-0.11693209],0,0.29173105693926543,0
121,[-0.11693209],0,0.29173105693926543,0
122,[-0.1143862],1,0.2919927202930101,0
123,[-0.09147319],0,0.2943538816298261,0
124,[-0.1143862],0,0.2919927202930101,0
125,[0.5959171],0,0.36993393828851656,0
126,[-0.08638141],0,0.29488009303621754,0
127,[-0.09401908],0,0.2940909812713893,0
128,[-0.1143862],0,0.2919927202930101,0
129,[-0.11693209],0,0.29173105693926543,0
130,[-0.11947798],0,0.2914695315382905,0
131,[-0.1143862],0,0.2919927202930101,0
132,[0.01545419],0,0.30551802207123185,0
133,[-0.1143862],0,0.2919927202930101,0
134,[-0.11184031],0,0.2922545214988365,0
135,[-0.11184031],0,0.2922545214988365,0
136,[-0.07110607],0,0.2964620052449863,0
137,[-0.10929442],0,0.2925164604557293,0
138,[-0.08383552],0,0.29514340387592053,0
139,[-0.06092251],0,0.2975193365941229,0
140,[-0.11947798],0,0.2914695315382905,0
141,[0.27258908],0,0.3333021827226066,0
142,[-0.0380095],0,0.29990625775615365,0
143,[-0.11184031],0,0.2922545214988365,0
144,[-0.10674853],0,0.29277853706234613,0
145,[-0.05837662],0,0.2977840088548818,0
146,[-0.10165675],0,0.2933031028177451,0
147,[-0.1143862],0,0.2919927202930101,0
148,[-0.06092251],0,0.2975193365941229,0
149,[-0.0634684],0,0.2972547999953504,0
150,[-0.1143862],0,0.2919927202930101,0
151,[-0.04055539],0,0.2996405041112839,0
152,[-0.11184031],0,0.2922545214988365,0
153,[-0.11693209],1,0.29173105693926543,0
154,[-0.10929442],0,0.2925164604557293,0
155,[-0.10165675],0,0.2933031028177451,0
156,[-0.11184031],0,0.2922545214988365,0
157,[-0.05328484],0,0.2983137599304496,0
158,[-0.10165675],1,0.2933031028177451,0
159,[-0.11693209],0,0.29173105693926543,0
160,[0.03072953],0,0.3071321450238141,0
161,[-0.0380095],1,0.29990625775615365,0
162,[-0.11693209],0,0.29173105693926543,0
163,[-0.11693209],0,0.29173105693926543,0
164,[-0.07874374],0,0.2956704353052548,0
165,[-0.11693209],0,0.29173105693926543,0
166,[-0.11693209],0,0.29173105693926543,0
167,[-0.08638141],0,0.29488009303621754,0
168,[-0.11693209],0,0.29173105693926543,0
169,[0.0383672],0,0.3079409843144247,0
170,[-0.00745882],0,0.3031057745292215,0
171,[-0.0634684],0,0.2972547999953504,0
172,[-0.07619785],0,0.2959341556846683,0
173,[-0.10165675],0,0.2933031028177451,0
174,[-0.10929442],0,0.2925164604557293,0
175,[-0.07110607],1,0.2964620052449863,0
176,[-0.10420264],0,0.29304075121701706,0
177,[-0.01509649],0,0.30230408774989764,0
178,[0.1147439],1,0.31609377872466343,0
179,[-0.05073895],0,0.29857883852848394,0
180,[-0.07110607],1,0.2964620052449863,0
181,[-0.0889273],0,0.2946169189194228,0
182,[-0.09147319],0,0.2943538816298261,0
183,[-0.11693209],0,0.29173105693926543,0
184,[-0.11693209],0,0.29173105693926543,0
185,[-0.11184031],0,0.2922545214988365,0
186,[-0.09656497],0,0.29382821794774683,0
187,[-0.09656497],0,0.29382821794774683,0
188,[-0.11693209],0,0.29173105693926543,0
189,[-0.11693209],0,0.29173105693926543,0
190,[-0.10929442],0,0.2925164604557293,0
191,[-0.11693209],0,0.29173105693926543,0
192,[-0.11947798],0,0.2914695315382905,0
193,[-0.10929442],1,0.2925164604557293,0
194,[-0.08383552],1,0.29514340387592053,0
195,[0.1402028],0,0.3188370364792442,0
196,[-0.09401908],0,0.2940909812713893,0
197,[-0.1143862],0,0.2919927202930101,0
198,[-0.09656497],0,0.29382821794774683,0
199,[-0.11693209],0,0.29173105693926543,0
200,[0.37951645],0,0.3452208458831653,0
201,[-0.11184031],0,0.2922545214988365,0
202,[-0.11184031],0,0.2922545214988365,0
203,[3.20800024],0,0.6827540244774059,1
204,[1.69574158],0,0.5036072446419919,1
205,[-0.02782594],0,0.3009706180167359,0
206,[-0.11184031],0,0.2922545214988365,0
207,[-0.03546361],0,0.300172146080145,0
208,[-0.10674853],0,0.29277853706234613,0
209,[-0.11693209],0,0.29173105693926543,0
210,[-0.08383552],0,0.29514340387592053,0
211,[-0.09401908],0,0.2940909812713893,0
212,[-0.11693209],0,0.29173105693926543,0
213,[-0.04819306],0,0.29884405235495576,0
214,[-0.10674853],0,0.29277853706234613,0
215,[-0.11693209],0,0.29173105693926543,0
216,[-0.1143862],0,0.2919927202930101,0
217,[-0.11693209],0,0.29173105693926543,0
218,[-0.07874374],0,0.2956704353052548,0
219,[-0.10165675],0,0.2933031028177451,0
220,[-0.11693209],0,0.29173105693926543,0
221,[-0.11693209],0,0.29173105693926543,0
222,[-0.0634684],0,0.2972547999953504,0
223,[-0.07110607],0,0.2964620052449863,0
224,[-0.10420264],0,0.29304075121701706,0
225,[-0.05328484],0,0.2983137599304496,0
226,[-0.1143862],0,0.2919927202930101,0
227,[-0.11184031],0,0.2922545214988365,0
228,[-0.04819306],0,0.29884405235495576,0
229,[-0.10674853],0,0.29277853706234613,0
230,[0.96507115],0,0.4136432829734128,0
231,[-0.1143862],0,0.2919927202930101,0
232,[-0.10165675],1,0.2933031028177451,0
233,[-0.09401908],0,0.2940909812713893,0
234,[-0.05073895],1,0.29857883852848394,0
235,[-0.0380095],0,0.29990625775615365,0
236,[-0.06601429],0,0.2969903991661318,0
237,[-0.00236704],0,0.30364089920884,0
238,[-0.00236704],1,0.30364089920884,0
239,[-0.09401908],0,0.2940909812713893,0
240,[-0.04819306],0,0.29884405235495576,0
241,[-0.11693209],0,0.29173105693926543,0
242,[-0.11693209],0,0.29173105693926543,0
243,[0.03582131],0,0.30767123984615236,0
244,[-0.08638141],0,0.29488009303621754,0
245,[-0.09147319],0,0.2943538816298261,0
246,[-0.1143862],0,0.2919927202930101,0
247,[-0.11693209],0,0.29173105693926543,0
248,[1.32658753],0,0.4578138751537016,0
249,[-0.00491293],1,0.3033732702627702,0
250,[-0.1143862],0,0.2919927202930101,0
251,[-0.08383552],0,0.29514340387592053,0
252,[-0.11184031],0,0.2922545214988365,0
253,[-0.11693209],0,0.29173105693926543,0
254,[-0.11184031],0,0.2922545214988365,0
255,[-0.09911086],0,0.2935655917622056,0
256,[-0.10929442],0,0.2925164604557293,0
257,[-0.1143862],0,0.2919927202930101,0
258,[-0.08638141],0,0.29488009303621754,0
259,[-0.1143862],0,0.2919927202930101,0
260,[-0.10165675],0,0.2933031028177451,0
261,[0.14529458],0,0.31938720582307695,0
262,[-0.09401908],0,0.2940909812713893,0
263,[-0.09401908],0,0.2940909812713893,0
264,[-0.05328484],0,0.2983137599304496,0
265,[0.13511102],1,0.31828737165026644,0
266,[-0.10420264],0,0.29304075121701706,0
267,[-0.10420264],0,0.29304075121701706,0
268,[-0.11184031],0,0.2922545214988365,0
269,[-0.11693209],0,0.29173105693926543,0
270,[-0.1143862],0,0.2919927202930101,0
271,[0.13765691],0,0.31856214093365237,0
272,[-0.04819306],0,0.29884405235495576,0
273,[-0.08638141],1,0.29488009303621754,0
274,[-0.10165675],0,0.2933031028177451,0
275,[-0.02782594],0,0.3009706180167359,0
276,[-0.1143862],0,0.2919927202930101,0
277,[-0.0889273],0,0.2946169189194228,0
278,[-0.1143862],0,0.2919927202930101,0
279,[-0.11693209],0,0.29173105693926543,0
280,[-0.11693209],0,0.29173105693926543,0
281,[-0.07110607],0,0.2964620052449863,0
282,[-0.11693209],0,0.29173105693926543,0
283,[-0.08383552],0,0.29514340387592053,0
284,[-0.10420264],0,0.29304075121701706,0
285,[-0.0125506],0,0.3025711831584937,0
286,[-0.08638141],0,0.29488009303621754,0
287,[-0.07874374],0,0.2956704353052548,0
288,[-0.10420264],0,0.29304075121701706,0
289,[-0.00236704],0,0.30364089920884,0
290,[0.47880616],0,0.356465520528956,0
291,[0.04855076],0,0.3090212730894029,0
292,[-0.11693209],0,0.29173105693926543,0
293,[0.22676306],1,0.3282576394028048,0
294,[-0.08383552],0,0.29514340387592053,0
295,[-0.11947798],0,0.2914695315382905,0
296,[-0.11693209],1,0.29173105693926543,0
297,[-0.05073895],0,0.29857883852848394,0
298,[-0.1143862],1,0.2919927202930101,0
299,[-0.11693209],0,0.29173105693926543,0
300,[-0.11693209],0,0.29173105693926543,0
301,[-0.11693209],0,0.29173105693926543,0
302,[-0.11184031],0,0.2922545214988365,0
303,[-0.1143862],0,0.2919927202930101,0
304,[0.10965212],1,0.31554665235575935,0
305,[-0.05073895],0,0.29857883852848394,0
306,[-0.11693209],0,0.29173105693926543,0
307,[-0.11184031],0,0.2922545214988365,0
308,[-0.01000471],1,0.3028384121229775,0
309,[-0.0380095],0,0.29990625775615365,0
310,[-0.1143862],0,0.2919927202930101,0
311,[-0.05837662],0,0.2977840088548818,0
312,[-0.03291772],0,0.30043816897241066,0
313,[-0.0889273],0,0.2946169189194228,0
314,[-0.11693209],0,0.29173105693926543,0
315,[-0.11693209],0,0.29173105693926543,0
316,[-0.10929442],0,0.2925164604557293,0
317,[-0.1143862],0,0.2919927202930101,0
318,[-0.1143862],0,0.2919927202930101,0
319,[0.07655555],1,0.3120028284841271,0
320,[-0.10674853],0,0.29277853706234613,0
321,[-0.04055539],0,0.2996405041112839,0
322,[0.24713018],1,0.33049485331525214,0
323,[-0.06601429],1,0.2969903991661318,0
324,[-0.11693209],0,0.29173105693926543,0
325,[-0.05837662],0,0.2977840088548818,0
326,[-0.05583073],0,0.2980488166697318,0
327,[-0.0889273],0,0.2946169189194228,0
328,[-0.07874374],0,0.2956704353052548,0
329,[-0.10929442],0,0.2925164604557293,0
330,[-0.11947798],0,0.2914695315382905,0
331,[-0.04564717],1,0.2991094013006578,0
332,[-0.10929442],0,0.2925164604557293,0
333,[-0.1143862],0,0.2919927202930101,0
334,[-0.02782594],0,0.3009706180167359,0
335,[0.08419322],0,0.31281870361914815,0
336,[-0.1143862],0,0.2919927202930101,0
337,[-0.11693209],0,0.29173105693926543,0
338,[-0.09911086],0,0.2935655917622056,0
339,[-0.07365196],0,0.29619801236655485,0
340,[-0.11184031],0,0.2922545214988365,0
341,[-0.1143862],0,0.2919927202930101,0
342,[-0.01000471],1,0.3028384121229775,0
343,[-0.11693209],0,0.29173105693926543,0
344,[-0.11693209],0,0.29173105693926543,0
345,[-0.11184031],0,0.2922545214988365,0
346,[0.99562183],0,0.41733287619932413,0
347,[-0.10420264],0,0.29304075121701706,0
348,[-0.04564717],0,0.2991094013006578,0
349,[-0.11693209],0,0.29173105693926543,0
350,[0.5449993],0,0.3640517793519728,0
351,[-0.11693209],0,0.29173105693926543,0
352,[-0.11693209],0,0.29173105693926543,0
353,[-0.1143862],0,0.2919927202930101,0
354,[-0.11693209],0,0.29173105693926543,0
355,[-0.11693209],1,0.29173105693926543,0
356,[-0.11693209],0,0.29173105693926543,0
357,[-0.11693209],0,0.29173105693926543,0
358,[0.03327542],0,0.3074016267092726,0
359,[-0.02528005],1,0.3012370439454609,0
360,[-0.05583073],0,0.2980488166697318,0
361,[-0.09656497],0,0.29382821794774683,0
362,[-0.09401908],0,0.2940909812713893,0
363,[-0.09656497],0,0.29382821794774683,0
364,[-0.11693209],0,0.29173105693926543,0
365,[0.03327542],0,0.3074016267092726,0
366,[-0.11693209],0,0.29173105693926543,0
367,[-0.09656497],0,0.29382821794774683,0
368,[-0.0889273],1,0.2946169189194228,0
369,[0.00272474],0,0.3041765562777691,0
370,[0.11219801],0,0.31582015175099426,0
371,[-0.09656497],0,0.29382821794774683,0
372,[-0.10165675],0,0.2933031028177451,0
373,[-0.10929442],1,0.2925164604557293,0
374,[0.1147439],0,0.31609377872466343,0
375,[0.06891788],0,0.3111881176448739,0
376,[0.08164733],0,0.3125466160839298,0
377,[0.08673911],0,0.3130909201430276,0
378,[-0.11693209],0,0.29173105693926543,0
379,[-0.10420264],1,0.29304075121701706,0
380,[-0.10929442],0,0.2925164604557293,0
381,[-0.1143862],0,0.2919927202930101,0
382,[-0.0380095],0,0.29990625775615365,0
383,[-0.11184031],0,0.2922545214988365,0
384,[-0.1143862],0,0.2919927202930101,0
385,[-0.11693209],0,0.29173105693926543,0
386,[-0.11693209],0,0.29173105693926543,0
387,[-0.03037183],0,0.30070432632177535,0
388,[-0.00491293],0,0.3033732702627702,0
389,[-0.06601429],0,0.2969903991661318,0
390,[-0.09401908],0,0.2940909812713893,0
391,[-0.10674853],0,0.29277853706234613,0
392,[-0.1143862],0,0.2919927202930101,0
393,[-0.1143862],0,0.2919927202930101,0
394,[-0.10929442],0,0.2925164604557293,0
395,[-0.05837662],0,0.2977840088548818,0
396,[-0.09147319],1,0.2943538816298261,0
397,[-0.10420264],1,0.29304075121701706,0
398,[-0.08383552],1,0.29514340387592053,0
399,[-0.11184031],0,0.2922545214988365,0
400,[-0.07365196],0,0.29619801236655485,0
401,[0.52972396],1,0.36229493460311507,0
402,[0.50681095],0,0.3596665639181588,0
403,[-0.00236704],0,0.30364089920884,0
404,[-0.11693209],0,0.29173105693926543,0
405,[-0.1143862],1,0.2919927202930101,0
406,[-0.09147319],0,0.2943538816298261,0
407,[-0.11693209],1,0.29173105693926543,0
408,[0.14274869],1,0.3191120581536309,0
409,[-0.11184031],0,0.2922545214988365,0
410,[-0.09911086],0,0.2935655917622056,0
411,[0.04855076],0,0.3090212730894029,0
412,[0.00527063],0,0.30444458416942133,0
413,[0.02563775],1,0.3065935764856375,0
414,[-0.11184031],0,0.2922545214988365,0
415,[-0.07365196],1,0.29619801236655485,0
416,[1.41314779],1,0.4685163945167888,0
417,[0.65447257],1,0.37674638045794595,0
418,[-0.11693209],0,0.29173105693926543,0
419,[-0.05583073],0,0.2980488166697318,0
420,[-0.06601429],0,0.2969903991661318,0
421,[-0.09147319],0,0.2943538816298261,0
422,[-0.1143862],0,0.2919927202930101,0
423,[-0.0889273],0,0.2946169189194228,0
424,[-0.1143862],0,0.2919927202930101,0
425,[-0.1143862],0,0.2919927202930101,0
426,[-0.1143862],0,0.2919927202930101,0
427,[-0.11184031],0,0.2922545214988365,0
428,[3.12653176],0,0.6739145679696226,1
429,[0.23694662],0,0.32937527980507886,0
430,[-0.11693209],0,0.29173105693926543,0
431,[-0.1143862],0,0.2919927202930101,0
432,[-0.01000471],1,0.3028384121229775,0
433,[-0.0889273],1,0.2946169189194228,0
434,[-0.11184031],0,0.2922545214988365,0
435,[-0.11693209],0,0.29173105693926543,0
436,[3.5491495],0,0.7183125482411095,1
437,[-0.10674853],0,0.29277853706234613,0
438,[-0.11693209],0,0.29173105693926543,0
439,[0.10710623],0,0.3152732806687914,0
440,[-0.11693209],0,0.29173105693926543,0
441,[-0.10929442],0,0.2925164604557293,0
442,[-0.09147319],0,0.2943538816298261,0
443,[-0.11693209],0,0.29173105693926543,0
444,[0.39988357],1,0.34751386170599763,0
445,[-0.11693209],0,0.29173105693926543,0
446,[-0.10929442],0,0.2925164604557293,0
447,[1.22984371],0,0.4458985911137992,0
448,[-0.11693209],0,0.29173105693926543,0
449,[-0.08383552],1,0.29514340387592053,0
450,[-0.10674853],0,0.29277853706234613,0
451,[0.84796021],1,0.39959276034231045,0
452,[-0.11693209],0,0.29173105693926543,0
453,[-0.05583073],0,0.2980488166697318,0
454,[-0.0125506],0,0.3025711831584937,0
455,[0.8505061],1,0.39989654529138446,0
456,[-0.07110607],1,0.2964620052449863,0
457,[-0.0634684],0,0.2972547999953504,0
458,[-0.10929442],0,0.2925164604557293,0
459,[-0.11693209],0,0.29173105693926543,0
460,[-0.07619785],0,0.2959341556846683,0
461,[-0.10674853],0,0.29277853706234613,0
462,[-0.11693209],0,0.29173105693926543,0
463,[-0.02018827],0,0.3017702980552388,0
464,[-0.07110607],1,0.2964620052449863,0
465,[-0.06092251],1,0.2975193365941229,0
466,[-0.10420264],0,0.29304075121701706,0
467,[0.03072953],0,0.3071321450238141,0
468,[0.05364254],0,0.30956220232042986,0
469,[-0.11693209],0,0.29173105693926543,0
470,[0.27258908],0,0.3333021827226066,0
471,[0.09946856],0,0.3144539331509288,0
472,[-0.1143862],1,0.2919927202930101,0
473,[-0.09147319],1,0.2943538816298261,0
474,[-0.11693209],0,0.29173105693926543,0
475,[4.14234187],0,0.7740100038957866,1
476,[-0.11184031],0,0.2922545214988365,0
477,[-0.1143862],0,0.2919927202930101,0
478,[0.06891788],1,0.3111881176448739,0
479,[-0.0889273],0,0.2946169189194228,0
480,[-0.1143862],0,0.2919927202930101,0
481,[-0.1143862],0,0.2919927202930101,0
482,[-0.01000471],1,0.3028384121229775,0
483,[-0.0634684],1,0.2972547999953504,0
484,[-0.0380095],1,0.29990625775615365,0
485,[-0.11947798],0,0.2914695315382905,0
486,[-0.11184031],1,0.2922545214988365,0
487,[-0.11947798],0,0.2914695315382905,0
488,[-0.10674853],0,0.29277853706234613,0
489,[-0.08638141],0,0.29488009303621754,0
490,[-0.1143862],1,0.2919927202930101,0
491,[-0.08383552],0,0.29514340387592053,0
492,[-0.11693209],0,0.29173105693926543,0
493,[-0.1143862],0,0.2919927202930101,0
494,[-0.11693209],0,0.29173105693926543,0
495,[-0.10420264],0,0.29304075121701706,0
496,[-0.1143862],0,0.2919927202930101,0
497,[-0.11693209],0,0.29173105693926543,0
498,[-0.0634684],0,0.2972547999953504,0
499,[0.10201445],0,0.3147269209373581,0
500,[-0.08383552],0,0.29514340387592053,0
501,[-0.11947798],0,0.2914695315382905,0
502,[-0.11693209],0,0.29173105693926543,0
503,[-0.11184031],0,0.2922545214988365,0
504,[-0.02018827],0,0.3017702980552388,0
505,[-0.09401908],0,0.2940909812713893,0
506,[0.03582131],0,0.30767123984615236,0
507,[-0.11693209],0,0.29173105693926543,0
508,[-0.10929442],0,0.2925164604557293,0
509,[0.14784047],0,0.31966247935352204,0
510,[-0.1143862],0,0.2919927202930101,0
511,[-0.11184031],0,0.2922545214988365,0
512,[-0.11947798],0,0.2914695315382905,0
513,[-0.11947798],0,0.2914695315382905,0
514,[-0.05837662],0,0.2977840088548818,0
515,[-0.07110607],1,0.2964620052449863,0
516,[-0.1143862],0,0.2919927202930101,0
517,[-0.11693209],0,0.29173105693926543,0
518,[-0.11693209],0,0.29173105693926543,0
519,[-0.11947798],0,0.2914695315382905,0
520,[0.17075348],0,0.3221455825920062,0
521,[-0.09147319],0,0.2943538816298261,0
522,[0.09692267],1,0.3141810735888383,0
523,[-0.10420264],1,0.29304075121701706,0
524,[-0.11184031],0,0.2922545214988365,0
525,[-0.10674853],0,0.29277853706234613,0
526,[-0.08638141],1,0.29488009303621754,0
527,[-0.11184031],0,0.2922545214988365,0
528,[0.92433691],1,0.4087389317821355,0
529,[-0.11693209],0,0.29173105693926543,0
530,[-0.1143862],0,0.2919927202930101,0
531,[-0.09911086],0,0.2935655917622056,0
532,[-0.11947798],0,0.2914695315382905,0
533,[-0.11693209],0,0.29173105693926543,0
534,[-0.10929442],0,0.2925164604557293,0
535,[0.24967607],0,0.33077504764423205,0
536,[-0.10929442],0,0.2925164604557293,0
537,[-0.10165675],0,0.2933031028177451,0
538,[0.02563775],0,0.3065935764856375,0
539,[-0.10165675],0,0.2933031028177451,0
540,[-0.1143862],0,0.2919927202930101,0
541,[-0.08383552],0,0.29514340387592053,0
542,[0.40497535],1,0.3480882273720426,0
543,[0.02818364],0,0.30686279490947793,0
544,[0.20894183],0,0.32630644814135246,0
545,[-0.1143862],0,0.2919927202930101,0
546,[-0.04819306],0,0.29884405235495576,0
547,[-0.09911086],0,0.2935655917622056,0
548,[-0.10929442],0,0.2925164604557293,0
549,[-0.11947798],0,0.2914695315382905,0
550,[-0.11693209],0,0.29173105693926543,0
551,[0.03327542],0,0.3074016267092726,0
552,[-0.11184031],0,0.2922545214988365,0
553,[-0.11693209],0,0.29173105693926543,0
554,[-0.00745882],1,0.3031057745292215,0
555,[-0.1143862],0,0.2919927202930101,0
556,[-0.11184031],0,0.2922545214988365,0
557,[0.86068966],0,0.4011124530445534,0
558,[-0.08638141],0,0.29488009303621754,0
559,[-0.1143862],0,0.2919927202930101,0
560,[-0.10929442],0,0.2925164604557293,0
561,[-0.0889273],0,0.2946169189194228,0
562,[-0.10674853],0,0.29277853706234613,0
563,[-0.04564717],0,0.2991094013006578,0
564,[26.63527997],0,0.9999959490743974,1
565,[-0.11693209],0,0.29173105693926543,0
566,[-0.1143862],0,0.2919927202930101,0
567,[-0.03546361],0,0.300172146080145,0
568,[0.02309186],0,0.30632448987133853,0
569,[-0.02782594],0,0.3009706180167359,0
570,[-0.10420264],0,0.29304075121701706,0
571,[-0.1143862],0,0.2919927202930101,0
572,[-0.1143862],0,0.2919927202930101,0
573,[-0.11693209],0,0.29173105693926543,0
574,[-0.07110607],1,0.2964620052449863,0
575,[-0.07874374],0,0.2956704353052548,0
576,[-0.07619785],0,0.2959341556846683,0
577,[-0.11693209],0,0.29173105693926543,0
578,[0.17584526],0,0.3226987563485229,0
579,[0.23949251],1,0.3296549923185155,0
580,[0.07400966],0,0.3117311286710516,0
581,[-0.10929442],0,0.2925164604557293,0
582,[-0.09911086],0,0.2935655917622056,0
583,[-0.11693209],0,0.29173105693926543,0
584,[-0.04310128],1,0.2993748852560549,0
585,[-0.10929442],0,0.2925164604557293,0
586,[-0.09656497],0,0.29382821794774683,0
587,[-0.10929442],0,0.2925164604557293,0
588,[-0.1143862],0,0.2919927202930101,0
589,[-0.11947798],0,0.2914695315382905,0
590,[-0.09911086],0,0.2935655917622056,0
591,[0.02054597],1,0.30605553518529904,0
592,[-0.05583073],0,0.2980488166697318,0
593,[0.00527063],1,0.30444458416942133,0
594,[-0.11947798],0,0.2914695315382905,0
595,[-0.10929442],0,0.2925164604557293,0
596,[-0.11693209],0,0.29173105693926543,0
597,[-0.11693209],0,0.29173105693926543,0
598,[-0.11693209],0,0.29173105693926543,0
599,[-0.11693209],0,0.29173105693926543,0
600,[-0.11693209],0,0.29173105693926543,0
601,[-0.11693209],0,0.29173105693926543,0
602,[-0.11693209],0,0.29173105693926543,0
603,[-0.11693209],0,0.29173105693926543,0
604,[-0.11693209],0,0.29173105693926543,0
605,[-0.11693209],0,0.29173105693926543,0
606,[-0.11693209],0,0.29173105693926543,0
607,[-0.11693209],0,0.29173105693926543,0
608,[-0.11693209],0,0.29173105693926543,0
609,[-0.11693209],0,0.29173105693926543,0
610,[-0.11693209],0,0.29173105693926543,0
611,[-0.11693209],0,0.29173105693926543,0
612,[-0.11693209],0,0.29173105693926543,0
613,[-0.11693209],0,0.29173105693926543,0
614,[-0.11693209],0,0.29173105693926543,0
615,[0.09183089],1,0.31363573965015895,0
616,[-0.10420264],0,0.29304075121701706,0
617,[-0.09656497],0,0.29382821794774683,0
618,[-0.10929442],1,0.2925164604557293,0
619,[-0.09656497],0,0.29382821794774683,0
620,[-0.10929442],0,0.2925164604557293,0
621,[0.18602882],1,0.3238065934770943,0
622,[0.18093704],0,0.32325242701270296,0
623,[0.20385005],1,0.32575006441914134,0
624,[-0.06601429],0,0.2969903991661318,0
625,[0.01036241],1,0.3049810380866247,0
626,[-0.05583073],0,0.2980488166697318,0
627,[-0.09911086],0,0.2935655917622056,0
628,[-0.11947798],0,0.2914695315382905,0
629,[-0.11184031],0,0.2922545214988365,0
630,[-0.10929442],0,0.2925164604557293,0
631,[-0.07874374],0,0.2956704353052548,0
632,[0.16820759],0,0.32186918239878676,0
633,[-0.09147319],0,0.2943538816298261,0
634,[-0.00236704],0,0.30364089920884,0
635,[-0.03546361],1,0.300172146080145,0
636,[0.24458429],0,0.3302147792200648,0
637,[-0.09147319],0,0.2943538816298261,0
638,[-0.11693209],0,0.29173105693926543,0
639,[-0.11693209],0,0.29173105693926543,0
640,[-0.1143862],0,0.2919927202930101,0
641,[-0.09656497],0,0.29382821794774683,0
642,[-0.10929442],0,0.2925164604557293,0
643,[-0.11184031],0,0.2922545214988365,0
644,[-0.10674853],0,0.29277853706234613,0
645,[-0.09147319],0,0.2943538816298261,0
646,[-0.11693209],0,0.29173105693926543,0
647,[-0.11693209],0,0.29173105693926543,0
648,[-0.10674853],0,0.29277853706234613,0
649,[-0.1143862],0,0.2919927202930101,0
650,[-0.1143862],0,0.2919927202930101,0
651,[0.03327542],1,0.3074016267092726,0
652,[-0.10674853],0,0.29277853706234613,0
653,[-0.0889273],1,0.2946169189194228,0
654,[-0.10420264],0,0.29304075121701706,0
655,[-0.10165675],0,0.2933031028177451,0
656,[-0.11693209],0,0.29173105693926543,0
657,[-0.10674853],0,0.29277853706234613,0
658,[-0.03291772],0,0.30043816897241066,0
659,[-0.0634684],0,0.2972547999953504,0
660,[-0.11184031],0,0.2922545214988365,0
661,[-0.1143862],0,0.2919927202930101,0
662,[0.06128021],0,0.310374574474699,0
663,[-0.10929442],1,0.2925164604557293,0
664,[-0.05583073],0,0.2980488166697318,0
665,[0.05618843],1,0.3098328627201371,0
666,[0.13765691],0,0.31856214093365237,0
667,[0.46353082],1,0.3547248650592579,0
668,[-0.07619785],0,0.2959341556846683,0
669,[-0.04310128],0,0.2993748852560549,0
670,[-0.09147319],0,0.2943538816298261,0
671,[-0.08638141],0,0.29488009303621754,0
672,[0.06128021],0,0.310374574474699,0
673,[-0.09147319],1,0.2943538816298261,0
674,[-0.03546361],1,0.300172146080145,0
675,[-0.0889273],0,0.2946169189194228,0
676,[-0.11693209],0,0.29173105693926543,0
677,[-0.08638141],0,0.29488009303621754,0
678,[-0.07365196],1,0.29619801236655485,0
679,[-0.1143862],0,0.2919927202930101,0
680,[-0.11184031],0,0.2922545214988365,0
681,[-0.09911086],0,0.2935655917622056,0
682,[0.13256513],0,0.31801272876217235,0
683,[-0.06856018],0,0.29672613421370647,0
684,[0.06128021],0,0.310374574474699,0
685,[0.01036241],0,0.3049810380866247,0
686,[-0.10420264],0,0.29304075121701706,0
687,[-0.09911086],0,0.2935655917622056,0
688,[-0.11947798],0,0.2914695315382905,0
689,[-0.10165675],0,0.2933031028177451,0
690,[-0.10420264],0,0.29304075121701706,0
691,[-0.10420264],0,0.29304075121701706,0
692,[-0.09401908],0,0.2940909812713893,0
693,[0.0383672],0,0.3079409843144247,0
694,[-0.11693209],0,0.29173105693926543,0
695,[-0.10929442],0,0.2925164604557293,0
696,[0.07400966],1,0.3117311286710516,0
697,[-0.07110607],0,0.2964620052449863,0
698,[0.00527063],0,0.30444458416942133,0
699,[-0.10674853],1,0.29277853706234613,0
700,[-0.00491293],0,0.3033732702627702,0
701,[-0.11693209],0,0.29173105693926543,0
702,[0.11728979],0,0.3163675331466083,0
703,[-0.11693209],0,0.29173105693926543,0
704,[-0.10674853],0,0.29277853706234613,0
705,[-0.10420264],1,0.29304075121701706,0
706,[-0.10929442],0,0.2925164604557293,0
707,[-0.11947798],0,0.2914695315382905,0
708,[-0.09911086],0,0.2935655917622056,0
709,[0.10710623],0,0.3152732806687914,0
710,[-0.11693209],0,0.29173105693926543,0
711,[-0.10420264],0,0.29304075121701706,0
712,[-0.11693209],0,0.29173105693926543,0
713,[-0.0889273],0,0.2946169189194228,0
714,[-0.11947798],0,0.2914695315382905,0
715,[-0.0889273],0,0.2946169189194228,0
716,[0.01545419],1,0.30551802207123185,0
717,[-0.08638141],0,0.29488009303621754,0
718,[-0.10929442],0,0.2925164604557293,0
719,[-0.10420264],0,0.29304075121701706,0
720,[-0.11184031],0,0.2922545214988365,0
721,[-0.05073895],1,0.29857883852848394,0
722,[-0.09401908],0,0.2940909812713893,0
723,[-0.07365196],1,0.29619801236655485,0
724,[-0.09656497],0,0.29382821794774683,0
725,[-0.1143862],0,0.2919927202930101,0
726,[0.12747335],0,0.3174638227025798,0
727,[-0.07365196],0,0.29619801236655485,0
728,[-0.08128963],1,0.29540685133391464,0
729,[0.03072953],0,0.3071321450238141,0
730,[0.08673911],0,0.3130909201430276,0
731,[0.43043425],1,0.35096665943215105,0
732,[-0.04055539],0,0.2996405041112839,0
733,[0.00017885],0,0.30390866125231947,0
734,[-0.11693209],0,0.29173105693926543,0
735,[-0.07874374],0,0.2956704353052548,0
736,[-0.1143862],0,0.2919927202930101,0
737,[-0.10929442],0,0.2925164604557293,0
738,[-0.09401908],0,0.2940909812713893,0
739,[0.00781652],0,0.304712744811181,0
740,[-0.08383552],1,0.29514340387592053,0
741,[0.08673911],0,0.3130909201430276,0
742,[-0.07110607],0,0.2964620052449863,0
743,[-0.11947798],0,0.2914695315382905,0
744,[-0.1143862],0,0.2919927202930101,0
745,[-0.1143862],0,0.2919927202930101,0
746,[-0.0889273],0,0.2946169189194228,0
747,[-0.1143862],0,0.2919927202930101,0
748,[0.18093704],0,0.32325242701270296,0
749,[0.07400966],0,0.3117311286710516,0
750,[-0.09147319],0,0.2943538816298261,0
751,[-0.10929442],0,0.2925164604557293,0
752,[-0.11693209],0,0.29173105693926543,0
753,[-0.05073895],0,0.29857883852848394,0
754,[-0.01509649],1,0.30230408774989764,0
755,[-0.11693209],0,0.29173105693926543,0
756,[-0.11693209],0,0.29173105693926543,0
757,[-0.10929442],0,0.2925164604557293,0
758,[0.20639594],0,0.32602819500701324,0
759,[-0.09401908],0,0.2940909812713893,0
760,[-0.10420264],0,0.29304075121701706,0
761,[-0.10929442],0,0.2925164604557293,0
762,[-0.09656497],0,0.29382821794774683,0
763,[-0.08383552],0,0.29514340387592053,0
764,[-0.10165675],0,0.2933031028177451,0
765,[-0.11947798],0,0.2914695315382905,0
766,[-0.11947798],0,0.2914695315382905,0
767,[-0.06092251],0,0.2975193365941229,0
768,[0.35914934],0,0.34293500805406774,0
769,[0.08673911],0,0.3130909201430276,0
770,[-0.11947798],0,0.2914695315382905,0
771,[-0.11693209],0,0.29173105693926543,0
772,[-0.06856018],0,0.29672613421370647,0
773,[0.10201445],1,0.3147269209373581,0
774,[-0.10165675],0,0.2933031028177451,0
775,[-0.01509649],0,0.30230408774989764,0
776,[-0.11693209],0,0.29173105693926543,0
777,[-0.11947798],0,0.2914695315382905,0
778,[-0.11693209],0,0.29173105693926543,0
779,[-0.1143862],0,0.2919927202930101,0
780,[0.26240552],1,0.3321778176307489,0
781,[-0.11693209],0,0.29173105693926543,0
782,[-0.11693209],0,0.29173105693926543,0
783,[0.30313976],0,0.33668663894338346,0
784,[-0.10165675],0,0.2933031028177451,0
785,[-0.11693209],0,0.29173105693926543,0
786,[-0.11693209],0,0.29173105693926543,0
787,[-0.1143862],0,0.2919927202930101,0
788,[-0.11184031],1,0.2922545214988365,0
789,[-0.09401908],0,0.2940909812713893,0
790,[-0.11693209],0,0.29173105693926543,0
791,[-0.07874374],1,0.2956704353052548,0
792,[-0.11693209],0,0.29173105693926543,0
793,[0.29041031],0,0.33527438756505634,0
794,[-0.11693209],0,0.29173105693926543,0
795,[0.08164733],1,0.3125466160839298,0
796,[-0.1143862],0,0.2919927202930101,0
797,[0.02054597],0,0.30605553518529904,0
798,[-0.09911086],0,0.2935655917622056,0
799,[-0.11693209],0,0.29173105693926543,0
800,[0.04091309],0,0.30821085999373343,0
801,[-0.11693209],0,0.29173105693926543,0
802,[-0.1143862],0,0.2919927202930101,0
803,[-0.11693209],0,0.29173105693926543,0
804,[-0.11693209],0,0.29173105693926543,0
805,[-0.11693209],0,0.29173105693926543,0
806,[-0.11693209],0,0.29173105693926543,0
807,[0.06128021],0,0.310374574474699,0
808,[-0.11947798],0,0.2914695315382905,0
809,[-0.10420264],1,0.29304075121701706,0
810,[0.09183089],0,0.31363573965015895,0
811,[-0.0889273],0,0.2946169189194228,0
812,[-0.1143862],0,0.2919927202930101,0
813,[0.10965212],1,0.31554665235575935,0
814,[-0.01764238],1,0.3020371260109888,0
815,[-0.07110607],0,0.2964620052449863,0
816,[0.02563775],0,0.3065935764856375,0
817,[-0.11947798],0,0.2914695315382905,0
818,[0.02054597],0,0.30605553518529904,0
819,[-0.05328484],0,0.2983137599304496,0
820,[-0.11693209],1,0.29173105693926543,0
821,[-0.07110607],0,0.2964620052449863,0
822,[-0.08638141],0,0.29488009303621754,0
823,[-0.11184031],0,0.2922545214988365,0
824,[-0.02782594],1,0.3009706180167359,0
825,[-0.09401908],0,0.2940909812713893,0
826,[-0.09401908],0,0.2940909812713893,0
827,[-0.10929442],0,0.2925164604557293,0
828,[-0.10674853],0,0.29277853706234613,0
829,[-0.1143862],0,0.2919927202930101,0
830,[-0.09911086],0,0.2935655917622056,0
831,[-0.10420264],0,0.29304075121701706,0
832,[-0.0634684],0,0.2972547999953504,0
833,[0.0383672],1,0.3079409843144247,0
834,[0.05873432],0,0.31010365347921864,0
835,[-0.11693209],0,0.29173105693926543,0
836,[-0.1143862],0,0.2919927202930101,0
837,[-0.11693209],1,0.29173105693926543,0
838,[-0.09147319],1,0.2943538816298261,0
839,[-0.0634684],0,0.2972547999953504,0
840,[-0.0889273],0,0.2946169189194228,0
841,[-0.09401908],0,0.2940909812713893,0
842,[-0.10420264],0,0.29304075121701706,0
843,[-0.11693209],0,0.29173105693926543,0
844,[-0.1143862],0,0.2919927202930101,0
845,[0.30059387],1,0.33640395421160924,0
846,[-0.09911086],0,0.2935655917622056,0
847,[-0.11947798],0,0.2914695315382905,0
848,[-0.11947798],0,0.2914695315382905,0
849,[-0.1143862],0,0.2919927202930101,0
850,[-0.11184031],0,0.2922545214988365,0
851,[-0.11693209],0,0.29173105693926543,0
852,[-0.03546361],0,0.300172146080145,0
853,[-0.10674853],1,0.29277853706234613,0
854,[-0.11947798],0,0.2914695315382905,0
855,[-0.05328484],1,0.2983137599304496,0
856,[0.04091309],0,0.30821085999373343,0
857,[-0.02528005],0,0.3012370439454609,0
858,[-0.11693209],0,0.29173105693926543,0
859,[-0.11693209],0,0.29173105693926543,0
860,[-0.11947798],0,0.2914695315382905,0
861,[-0.1143862],0,0.2919927202930101,0
862,[-0.10674853],0,0.29277853706234613,0
863,[-0.10674853],1,0.29277853706234613,0
864,[-0.09147319],0,0.2943538816298261,0
865,[-0.11693209],0,0.29173105693926543,0
866,[-0.1143862],0,0.2919927202930101,0
867,[-0.11184031],0,0.2922545214988365,0
868,[-0.08383552],0,0.29514340387592053,0
869,[-0.09656497],0,0.29382821794774683,0
870,[-0.07110607],0,0.2964620052449863,0
871,[0.18857471],0,0.32408386228687774,0
872,[-0.10674853],0,0.29277853706234613,0
873,[-0.11693209],0,0.29173105693926543,0
874,[-0.10165675],0,0.2933031028177451,0
875,[-0.11693209],0,0.29173105693926543,0
876,[-0.11184031],0,0.2922545214988365,0
877,[-0.10420264],0,0.29304075121701706,0
878,[-0.11693209],0,0.29173105693926543,0
879,[-0.01764238],0,0.3020371260109888,0
880,[-0.10929442],0,0.2925164604557293,0
881,[-0.03037183],1,0.30070432632177535,0
882,[-0.02528005],0,0.3012370439454609,0
883,[-0.11184031],1,0.2922545214988365,0
884,[-0.1143862],0,0.2919927202930101,0
885,[-0.11693209],0,0.29173105693926543,0
886,[-0.11693209],0,0.29173105693926543,0
887,[-0.10929442],0,0.2925164604557293,0
888,[-0.11693209],0,0.29173105693926543,0
889,[-0.11693209],0,0.29173105693926543,0
890,[-0.1143862],0,0.2919927202930101,0
891,[-0.10929442],0,0.2925164604557293,0
892,[-0.11693209],0,0.29173105693926543,0
893,[-0.11693209],0,0.29173105693926543,0
894,[-0.04564717],0,0.2991094013006578,0
895,[-0.01764238],0,0.3020371260109888,0
896,[2.10817576],0,0.5546625930539283,1
897,[-0.02018827],1,0.3017702980552388,0
898,[-0.1143862],0,0.2919927202930101,0
899,[-0.04819306],1,0.29884405235495576,0
900,[-0.1143862],0,0.2919927202930101,0
901,[-0.05583073],0,0.2980488166697318,0
902,[-0.11693209],0,0.29173105693926543,0
903,[0.01036241],0,0.3049810380866247,0
904,[0.00017885],1,0.30390866125231947,0
905,[-0.09656497],0,0.29382821794774683,0
906,[0.09183089],1,0.31363573965015895,0
907,[-0.11693209],0,0.29173105693926543,0
908,[0.06637199],0,0.3109168066813198,0
909,[0.25476785],1,0.3313357964142091,0
910,[-0.10929442],0,0.2925164604557293,0
911,[-0.11693209],0,0.29173105693926543,0
912,[-0.11693209],0,0.29173105693926543,0
913,[-0.11947798],0,0.2914695315382905,0
914,[2.18709835],1,0.5643351428674444,1
915,[-0.11947798],0,0.2914695315382905,0
916,[-0.11947798],0,0.2914695315382905,0
917,[-0.11693209],0,0.29173105693926543,0
918,[-0.11693209],0,0.29173105693926543,0
919,[-0.06856018],0,0.29672613421370647,0
920,[-0.1143862],0,0.2919927202930101,0
921,[-0.09911086],0,0.2935655917622056,0
922,[-0.09401908],1,0.2940909812713893,0
923,[-0.05583073],0,0.2980488166697318,0
924,[0.04855076],0,0.3090212730894029,0
925,[-0.09911086],0,0.2935655917622056,0
926,[-0.10929442],0,0.2925164604557293,0
927,[-0.11184031],0,0.2922545214988365,0
928,[-0.06601429],0,0.2969903991661318,0
929,[-0.11184031],0,0.2922545214988365,0
930,[-0.1143862],0,0.2919927202930101,0
931,[-0.1143862],0,0.2919927202930101,0
932,[-0.07619785],0,0.2959341556846683,0
933,[-0.10420264],0,0.29304075121701706,0
934,[-0.10165675],1,0.2933031028177451,0
935,[-0.09147319],0,0.2943538816298261,0
936,[-0.1143862],0,0.2919927202930101,0
937,[-0.10674853],0,0.29277853706234613,0
938,[-0.01509649],0,0.30230408774989764,0
939,[-0.06856018],0,0.29672613421370647,0
940,[-0.07874374],0,0.2956704353052548,0
941,[-0.1143862],0,0.2919927202930101,0
942,[0.06637199],0,0.3109168066813198,0
943,[-0.11693209],0,0.29173105693926543,0
944,[-0.10929442],0,0.2925164604557293,0
945,[-0.10165675],0,0.2933031028177451,0
946,[-0.10674853],0,0.29277853706234613,0
947,[-0.10929442],0,0.2925164604557293,0
948,[-0.01000471],0,0.3028384121229775,0
949,[0.29550209],1,0.3358389361254927,0
950,[-0.10929442],0,0.2925164604557293,0
951,[-0.1143862],0,0.2919927202930101,0
952,[-0.10674853],0,0.29277853706234613,0
953,[-0.08383552],0,0.29514340387592053,0
954,[-0.00745882],0,0.3031057745292215,0
955,[-0.11184031],0,0.2922545214988365,0
956,[-0.08383552],0,0.29514340387592053,0
957,[-0.08128963],0,0.29540685133391464,0
958,[6.43618875],0,0.9146512059062774,1
959,[-0.10674853],0,0.29277853706234613,0
960,[-0.11693209],0,0.29173105693926543,0
961,[-0.11693209],0,0.29173105693926543,0
962,[-0.00491293],0,0.3033732702627702,0
963,[-0.09911086],0,0.2935655917622056,0
964,[-0.08638141],0,0.29488009303621754,0
965,[1.87649977],1,0.5260558998964665,1
966,[-0.09656497],0,0.29382821794774683,0
967,[-0.06092251],0,0.2975193365941229,0
968,[-0.11693209],0,0.29173105693926543,0
969,[-0.08383552],0,0.29514340387592053,0
970,[-0.09656497],0,0.29382821794774683,0
971,[-0.10420264],1,0.29304075121701706,0
972,[-0.11693209],0,0.29173105693926543,0
973,[-0.10165675],0,0.2933031028177451,0
974,[-0.11693209],0,0.29173105693926543,0
975,[-0.11184031],0,0.2922545214988365,0
976,[-0.02273416],0,0.301503603995791,0
977,[-0.1143862],0,0.2919927202930101,0
978,[-0.10165675],0,0.2933031028177451,0
979,[-0.09147319],0,0.2943538816298261,0
980,[-0.10165675],0,0.2933031028177451,0
981,[-0.1143862],0,0.2919927202930101,0
982,[-0.09656497],0,0.29382821794774683,0
983,[-0.11693209],1,0.29173105693926543,0
984,[-0.08128963],0,0.29540685133391464,0
985,[-0.11184031],0,0.2922545214988365,0
986,[-0.11693209],0,0.29173105693926543,0
987,[-0.00745882],0,0.3031057745292215,0
988,[-0.11693209],0,0.29173105693926543,0
989,[-0.1143862],0,0.2919927202930101,0
990,[-0.10674853],0,0.29277853706234613,0
991,[-0.05328484],0,0.2983137599304496,0
992,[-0.05837662],0,0.2977840088548818,0
993,[0.04345898],0,0.3084808667633948,0
994,[-0.0634684],0,0.2972547999953504,0
995,[-0.10929442],0,0.2925164604557293,0
996,[-0.11947798],0,0.2914695315382905,0
997,[-0.08128963],1,0.29540685133391464,0
998,[0.03327542],0,0.3074016267092726,0
999,[-0.0634684],0,0.2972547999953504,0
1000,[-0.1143862],0,0.2919927202930101,0
1001,[0.09946856],0,0.3144539331509288,0
1002,[0.07400966],0,0.3117311286710516,0
1003,[-0.10165675],0,0.2933031028177451,0
1004,[-0.04310128],0,0.2993748852560549,0
1005,[0.12238157],1,0.3169154238130632,0
1006,[-0.11693209],0,0.29173105693926543,0
1007,[-0.10929442],0,0.2925164604557293,0
1008,[-0.09401908],0,0.2940909812713893,0
1009,[-0.00236704],0,0.30364089920884,0
1010,[-0.11184031],0,0.2922545214988365,0
1011,[0.28277264],0,0.33442844775790737,0
1012,[-0.10929442],0,0.2925164604557293,0
1013,[-0.09401908],0,0.2940909812713893,0
1014,[1.51498339],1,0.4811440364621674,0
1015,[-0.10420264],0,0.29304075121701706,0
1016,[0.02054597],0,0.30605553518529904,0
1017,[-0.11693209],0,0.29173105693926543,0
1018,[-0.1143862],0,0.2919927202930101,0
1019,[-0.11184031],0,0.2922545214988365,0
1020,[0.0383672],0,0.3079409843144247,0
1021,[-0.0889273],1,0.2946169189194228,0
1022,[-0.10929442],0,0.2925164604557293,0
1023,[-0.11947798],0,0.2914695315382905,0
1024,[-0.11947798],0,0.2914695315382905,0
1025,[-0.07110607],1,0.2964620052449863,0
1026,[-0.08383552],1,0.29514340387592053,0
1027,[0.04091309],0,0.30821085999373343,0
1028,[-0.02782594],0,0.3009706180167359,0
1029,[-0.05073895],0,0.29857883852848394,0
1030,[0.27513497],0,0.33358357123763727,0
1031,[-0.0634684],1,0.2972547999953504,0
1032,[-0.05837662],1,0.2977840088548818,0
1033,[-0.08638141],0,0.29488009303621754,0
1034,[-0.06601429],0,0.2969903991661318,0
1035,[-0.09656497],0,0.29382821794774683,0
1036,[0.02563775],1,0.3065935764856375,0
1037,[-0.11693209],0,0.29173105693926543,0
1038,[-0.09147319],0,0.2943538816298261,0
1039,[-0.11184031],0,0.2922545214988365,0
1040,[-0.11693209],0,0.29173105693926543,0
1041,[-0.1143862],1,0.2919927202930101,0
1042,[-0.09401908],1,0.2940909812713893,0
1043,[0.26495141],0,0.33245873025886136,0
1044,[-0.1143862],0,0.2919927202930101,0
1045,[-0.10674853],0,0.29277853706234613,0
1046,[-0.06856018],0,0.29672613421370647,0
1047,[-0.05837662],0,0.2977840088548818,0
1048,[-0.00236704],1,0.30364089920884,0
1049,[-0.10165675],0,0.2933031028177451,0
1050,[-0.04055539],1,0.2996405041112839,0
1051,[-0.05328484],1,0.2983137599304496,0
1052,[-0.10929442],0,0.2925164604557293,0
1053,[-0.1143862],0,0.2919927202930101,0
1054,[0.01036241],0,0.3049810380866247,0
1055,[-0.09147319],1,0.2943538816298261,0
1056,[-0.11184031],0,0.2922545214988365,0
1057,[-0.11947798],0,0.2914695315382905,0
1058,[0.04600487],0,0.30875100450239756,0
1059,[-0.10929442],0,0.2925164604557293,0
1060,[-0.0889273],0,0.2946169189194228,0
1061,[-0.11693209],0,0.29173105693926543,0
1062,[-0.1143862],0,0.2919927202930101,0
1063,[-0.11693209],0,0.29173105693926543,0
1064,[-0.11947798],0,0.2914695315382905,0
1065,[-0.09656497],0,0.29382821794774683,0
1066,[-0.1143862],0,0.2919927202930101,0
1067,[-0.10165675],1,0.2933031028177451,0
1068,[-0.11693209],0,0.29173105693926543,0
1069,[1.40041834],0,0.4669404379547916,0
1070,[-0.10929442],0,0.2925164604557293,0
1071,[-0.10165675],0,0.2933031028177451,0
1072,[0.05618843],0,0.3098328627201371,0
1073,[-0.09911086],0,0.2935655917622056,0
1074,[-0.09401908],0,0.2940909812713893,0
1075,[-0.1143862],1,0.2919927202930101,0
1076,[-0.11693209],0,0.29173105693926543,0
1077,[-0.02018827],1,0.3017702980552388,0
1078,[-0.10674853],0,0.29277853706234613,0
1079,[-0.07110607],0,0.2964620052449863,0
1080,[0.11728979],0,0.3163675331466083,0
1081,[-0.11693209],0,0.29173105693926543,0
1082,[-0.11693209],0,0.29173105693926543,0
1083,[-0.11184031],0,0.2922545214988365,0
1084,[-0.10674853],0,0.29277853706234613,0
1085,[-0.10165675],0,0.2933031028177451,0
1086,[-0.10929442],0,0.2925164604557293,0
1087,[-0.04564717],0,0.2991094013006578,0
1088,[0.02563775],0,0.3065935764856375,0
1089,[-0.10929442],0,0.2925164604557293,0
1090,[-0.10165675],0,0.2933031028177451,0
1091,[-0.07619785],0,0.2959341556846683,0
1092,[-0.1143862],0,0.2919927202930101,0
1093,[-0.04310128],0,0.2993748852560549,0
1094,[0.0383672],0,0.3079409843144247,0
1095,[0.18857471],1,0.32408386228687774,0
1096,[-0.05073895],0,0.29857883852848394,0
1097,[-0.11693209],0,0.29173105693926543,0
1098,[-0.11693209],0,0.29173105693926543,0
1099,[-0.09147319],0,0.2943538816298261,0
1100,[0.40752124],1,0.3483755760505763,0
1101,[-0.04310128],0,0.2993748852560549,0
1102,[-0.1143862],0,0.2919927202930101,0
1103,[-0.08638141],0,0.29488009303621754,0
1104,[-0.11693209],0,0.29173105693926543,0
1105,[-0.00236704],0,0.30364089920884,0
1106,[-0.11947798],0,0.2914695315382905,0
1107,[0.07400966],0,0.3117311286710516,0
1108,[-0.10420264],0,0.29304075121701706,0
1109,[-0.09147319],0,0.2943538816298261,0
1110,[-0.0889273],0,0.2946169189194228,0
1111,[1.66009912],1,0.4991761665306018,0
1112,[-0.11693209],0,0.29173105693926543,0
1113,[-0.11693209],0,0.29173105693926543,0
1114,[-0.1143862],0,0.2919927202930101,0
1115,[-0.10165675],0,0.2933031028177451,0
1116,[-0.09147319],0,0.2943538816298261,0
1117,[-0.11184031],0,0.2922545214988365,0
1118,[-0.1143862],0,0.2919927202930101,0
1119,[-0.09911086],0,0.2935655917622056,0
1120,[-0.11693209],0,0.29173105693926543,0
1121,[0.32605277],1,0.33923604438667093,0
1122,[-0.08128963],0,0.29540685133391464,0
1123,[-0.09911086],0,0.2935655917622056,0
1124,[-0.09147319],0,0.2943538816298261,0
1125,[-0.1143862],0,0.2919927202930101,0
1126,[-0.11693209],0,0.29173105693926543,0
1127,[-0.09911086],0,0.2935655917622056,0
1128,[-0.07619785],0,0.2959341556846683,0
1129,[-0.11693209],0,0.29173105693926543,0
1130,[-0.11693209],0,0.29173105693926543,0
1131,[-0.08128963],0,0.29540685133391464,0
1132,[-0.07874374],1,0.2956704353052548,0
1133,[-0.11693209],1,0.29173105693926543,0
1134,[-0.11693209],0,0.29173105693926543,0
1135,[-0.09401908],0,0.2940909812713893,0
1136,[-0.1143862],0,0.2919927202930101,0
1137,[-0.11693209],0,0.29173105693926543,0
1138,[-0.0889273],0,0.2946169189194228,0
1139,[-0.11693209],0,0.29173105693926543,0
1140,[-0.11693209],0,0.29173105693926543,0
1141,[-0.08383552],0,0.29514340387592053,0
1142,[-0.11693209],0,0.29173105693926543,0
1143,[1.57353886],0,0.488416895062009,0
1144,[0.00781652],0,0.304712744811181,0
1145,[-0.03546361],0,0.300172146080145,0
1146,[-0.10420264],1,0.29304075121701706,0
1147,[0.17075348],1,0.3221455825920062,0
1148,[-0.10165675],0,0.2933031028177451,0
1149,[-0.1143862],0,0.2919927202930101,0
1150,[-0.01000471],1,0.3028384121229775,0
1151,[-0.10929442],0,0.2925164604557293,0
1152,[-0.0889273],0,0.2946169189194228,0
1153,[-0.10420264],0,0.29304075121701706,0
1154,[-0.1143862],0,0.2919927202930101,0
1155,[-0.03546361],0,0.300172146080145,0
1156,[-0.09656497],0,0.29382821794774683,0
1157,[-0.0889273],0,0.2946169189194228,0
1158,[-0.09656497],0,0.29382821794774683,0
1159,[-0.10165675],0,0.2933031028177451,0
1160,[-0.11184031],0,0.2922545214988365,0
1161,[-0.11693209],0,0.29173105693926543,0
1162,[-0.11184031],0,0.2922545214988365,0
1163,[-0.11184031],0,0.2922545214988365,0
1164,[-0.11693209],0,0.29173105693926543,0
1165,[-0.05328484],0,0.2983137599304496,0
1166,[-0.10929442],1,0.2925164604557293,0
1167,[-0.1143862],1,0.2919927202930101,0
1168,[-0.0889273],0,0.2946169189194228,0
1169,[-0.11947798],0,0.2914695315382905,0
1170,[1.06436086],0,0.42566778810821343,0
1171,[-0.06856018],0,0.29672613421370647,0
1172,[-0.10674853],0,0.29277853706234613,0
1173,[-0.1143862],0,0.2919927202930101,0
1174,[-0.09147319],0,0.2943538816298261,0
1175,[-0.11184031],0,0.2922545214988365,0
1176,[-0.11693209],0,0.29173105693926543,0
1177,[-0.11693209],0,0.29173105693926543,0
1178,[-0.11184031],0,0.2922545214988365,0
1179,[-0.01764238],0,0.3020371260109888,0
1180,[-0.10929442],0,0.2925164604557293,0
1181,[-0.07874374],0,0.2956704353052548,0
1182,[-0.11693209],0,0.29173105693926543,0
1183,[-0.11693209],0,0.29173105693926543,0
1184,[-0.11184031],0,0.2922545214988365,0
1185,[-0.11693209],0,0.29173105693926543,0
1186,[-0.11693209],0,0.29173105693926543,0
1187,[-0.10165675],0,0.2933031028177451,0
1188,[-0.10929442],0,0.2925164604557293,0
1189,[-0.05837662],0,0.2977840088548818,0
1190,[-0.10420264],0,0.29304075121701706,0
1191,[0.05364254],0,0.30956220232042986,0
1192,[0.01036241],0,0.3049810380866247,0
1193,[-0.0380095],0,0.29990625775615365,0
1194,[-0.11184031],1,0.2922545214988365,0
1195,[-0.10674853],0,0.29277853706234613,0
1196,[0.18093704],1,0.32325242701270296,0
1197,[0.12492746],0,0.3171895597956284,0
1198,[-0.05073895],1,0.29857883852848394,0
1199,[-0.09147319],0,0.2943538816298261,0
1200,[0.05873432],1,0.31010365347921864,0
1201,[1.00835128],1,0.41887296782865646,0
1202,[-0.10929442],1,0.2925164604557293,0
1203,[0.28786442],0,0.3349922897391994,0
1204,[-0.08638141],1,0.29488009303621754,0
1205,[-0.08128963],0,0.29540685133391464,0
1206,[-0.09401908],0,0.2940909812713893,0
1207,[-0.1143862],0,0.2919927202930101,0
1208,[-0.0889273],0,0.2946169189194228,0
1209,[-0.11693209],0,0.29173105693926543,0
1210,[-0.10929442],0,0.2925164604557293,0
1211,[-0.1143862],0,0.2919927202930101,0
1212,[-0.0889273],0,0.2946169189194228,0
1213,[-0.09656497],0,0.29382821794774683,0
1214,[-0.1143862],0,0.2919927202930101,0
1215,[-0.11184031],0,0.2922545214988365,0
1216,[-0.06601429],0,0.2969903991661318,0
1217,[-0.11693209],0,0.29173105693926543,0
1218,[1.52007517],1,0.48177618623781193,0
1219,[-0.05073895],0,0.29857883852848394,0
1220,[-0.10674853],0,0.29277853706234613,0
1221,[-0.02528005],0,0.3012370439454609,0
1222,[0.19621238],0,0.3249164093508773,0
1223,[-0.1143862],0,0.2919927202930101,0
1224,[-0.03546361],0,0.300172146080145,0
1225,[0.07146377],0,0.3114595583496547,0
1226,[-0.10674853],0,0.29277853706234613,0
1227,[-0.08383552],0,0.29514340387592053,0
1228,[-0.11947798],0,0.2914695315382905,0
1229,[-0.04819306],0,0.29884405235495576,0
1230,[-0.02273416],0,0.301503603995791,0
1231,[-0.10420264],0,0.29304075121701706,0
1232,[-0.11693209],0,0.29173105693926543,0
1233,[-0.08383552],0,0.29514340387592053,0
1234,[-0.03546361],0,0.300172146080145,0
1235,[-0.02782594],0,0.3009706180167359,0
1236,[-0.11693209],0,0.29173105693926543,0
1237,[-0.07365196],0,0.29619801236655485,0
1238,[0.10201445],0,0.3147269209373581,0
1239,[-0.00745882],0,0.3031057745292215,0
1240,[-0.10165675],0,0.2933031028177451,0
1241,[-0.07619785],0,0.2959341556846683,0
1242,[-0.0125506],0,0.3025711831584937,0
1243,[-0.05583073],0,0.2980488166697318,0
1244,[-0.04055539],0,0.2996405041112839,0
1245,[-0.10165675],0,0.2933031028177451,0
1246,[-0.0889273],0,0.2946169189194228,0
1247,[-0.09911086],0,0.2935655917622056,0
1248,[-0.09911086],0,0.2935655917622056,0
1249,[-0.06601429],0,0.2969903991661318,0
1250,[-0.1143862],0,0.2919927202930101,0
1251,[-0.11947798],0,0.2914695315382905,0
1252,[-0.11184031],0,0.2922545214988365,0
1253,[-0.08383552],0,0.29514340387592053,0
1254,[0.07146377],0,0.3114595583496547,0
1255,[-0.09401908],0,0.2940909812713893,0
1256,[0.01800008],0,0.3057867125459093,0
1257,[-0.1143862],0,0.2919927202930101,0
1258,[0.01800008],0,0.3057867125459093,0
1259,[0.32350688],1,0.3389523129474149,0
1260,[11.64253379],1,0.9930417805302872,1
1261,[0.18602882],0,0.3238065934770943,0
1262,[0.35660345],1,0.34264978717758543,0
1263,[-0.09911086],0,0.2935655917622056,0
1264,[0.11219801],1,0.31582015175099426,0
1265,[0.61883011],1,0.3725936817262512,0
1266,[-0.10420264],1,0.29304075121701706,0
1267,[-0.11184031],0,0.2922545214988365,0
1268,[0.07146377],1,0.3114595583496547,0
1269,[-0.10674853],0,0.29277853706234613,0
1270,[-0.07874374],0,0.2956704353052548,0
1271,[-0.05583073],0,0.2980488166697318,0
1272,[-0.09401908],0,0.2940909812713893,0
1273,[-0.08383552],0,0.29514340387592053,0
1274,[-0.11693209],0,0.29173105693926543,0
1275,[-0.08383552],0,0.29514340387592053,0
1276,[-0.0634684],0,0.2972547999953504,0
1277,[0.00017885],0,0.30390866125231947,0
1278,[0.57554998],0,0.3675763260935978,0
1279,[0.16056992],0,0.3210407302059169,0
1280,[-0.04564717],0,0.2991094013006578,0
1281,[0.42279658],1,0.3501019794416165,0
1282,[-0.11947798],0,0.2914695315382905,0
1283,[-0.0889273],0,0.2946169189194228,0
1284,[-0.06092251],0,0.2975193365941229,0
1285,[0.27513497],1,0.33358357123763727,0
1286,[-0.09147319],0,0.2943538816298261,0
1287,[-0.11184031],0,0.2922545214988365,0
1288,[-0.05073895],0,0.29857883852848394,0
1289,[-0.05837662],1,0.2977840088548818,0
1290,[0.13001924],0,0.3177382124021314,0
1291,[-0.11693209],0,0.29173105693926543,0
1292,[-0.11947798],0,0.2914695315382905,0
1293,[0.09183089],0,0.31363573965015895,0
1294,[-0.03037183],0,0.30070432632177535,0
1295,[0.18093704],1,0.32325242701270296,0
1296,[-0.11947798],0,0.2914695315382905,0
1297,[-0.11184031],0,0.2922545214988365,0
1298,[-0.05837662],1,0.2977840088548818,0
1299,[-0.1143862],1,0.2919927202930101,0
1300,[-0.05837662],1,0.2977840088548818,0
1301,[-0.11693209],1,0.29173105693926543,0
1302,[-0.09401908],0,0.2940909812713893,0
1303,[-0.1143862],1,0.2919927202930101,0
1304,[-0.11184031],0,0.2922545214988365,0
1305,[-0.11693209],0,0.29173105693926543,0
1306,[-0.09401908],1,0.2940909812713893,0
1307,[-0.08128963],0,0.29540685133391464,0
1308,[-0.08638141],0,0.29488009303621754,0
1309,[-0.11693209],0,0.29173105693926543,0
1310,[-0.05583073],1,0.2980488166697318,0
1311,[-0.07874374],0,0.2956704353052548,0
1312,[-0.11693209],0,0.29173105693926543,0
1313,[-0.11693209],0,0.29173105693926543,0
1314,[-0.1143862],1,0.2919927202930101,0
1315,[-0.09656497],0,0.29382821794774683,0
1316,[-0.01764238],0,0.3020371260109888,0
1317,[-0.07365196],0,0.29619801236655485,0
1318,[-0.06856018],0,0.29672613421370647,0
1319,[-0.03546361],1,0.300172146080145,0
1320,[-0.07619785],0,0.2959341556846683,0
1321,[-0.09911086],0,0.2935655917622056,0
1322,[-0.11947798],0,0.2914695315382905,0
1323,[-0.05583073],0,0.2980488166697318,0
1324,[-0.10674853],0,0.29277853706234613,0
1325,[0.03327542],0,0.3074016267092726,0
1326,[0.29041031],0,0.33527438756505634,0
1327,[-0.11184031],0,0.2922545214988365,0
1328,[1.35204643],0,0.4609580821567918,0
1329,[-0.11184031],0,0.2922545214988365,0
1330,[-0.11184031],0,0.2922545214988365,0
1331,[-0.10674853],0,0.29277853706234613,0
1332,[-0.1143862],0,0.2919927202930101,0
1333,[-0.11693209],0,0.29173105693926543,0
1334,[-0.05837662],0,0.2977840088548818,0
1335,[-0.00745882],1,0.3031057745292215,0
1336,[-0.10929442],0,0.2925164604557293,0
1337,[-0.11693209],0,0.29173105693926543,0
1338,[-0.10929442],0,0.2925164604557293,0
1339,[-0.09911086],0,0.2935655917622056,0
1340,[0.12747335],0,0.3174638227025798,0
1341,[-0.09147319],0,0.2943538816298261,0
1342,[-0.10420264],0,0.29304075121701706,0
1343,[0.25476785],0,0.3313357964142091,0
1344,[-0.11947798],0,0.2914695315382905,0
1345,[-0.07619785],1,0.2959341556846683,0
1346,[-0.06092251],0,0.2975193365941229,0
1347,[-0.09147319],0,0.2943538816298261,0
1348,[-0.10674853],0,0.29277853706234613,0
1349,[-0.11693209],0,0.29173105693926543,0
1350,[-0.11184031],0,0.2922545214988365,0
1351,[-0.11693209],0,0.29173105693926543,0
1352,[-0.0889273],0,0.2946169189194228,0
1353,[-0.10420264],0,0.29304075121701706,0
1354,[-0.09911086],0,0.2935655917622056,0
1355,[0.05364254],0,0.30956220232042986,0
1356,[-0.10929442],0,0.2925164604557293,0
1357,[-0.02018827],1,0.3017702980552388,0
1358,[0.06637199],0,0.3109168066813198,0
1359,[-0.1143862],0,0.2919927202930101,0
1360,[-0.1143862],0,0.2919927202930101,0
1361,[-0.11693209],0,0.29173105693926543,0
1362,[-0.1143862],0,0.2919927202930101,0
1363,[0.1147439],1,0.31609377872466343,0
1364,[0.10456034],0,0.31500003681959726,0
1365,[0.17839115],0,0.32297552963624965,0
1366,[-0.11184031],0,0.2922545214988365,0
1367,[-0.10674853],1,0.29277853706234613,0
1368,[-0.05583073],1,0.2980488166697318,0
1369,[-0.10165675],0,0.2933031028177451,0
1370,[-0.05583073],0,0.2980488166697318,0
1371,[-0.11693209],0,0.29173105693926543,0
1372,[-0.1143862],1,0.2919927202930101,0
1373,[0.25222196],0,0.3310553620597442,0
1374,[-0.0634684],0,0.2972547999953504,0
1375,[-0.10929442],0,0.2925164604557293,0
1376,[-0.1143862],0,0.2919927202930101,0
1377,[-0.09656497],0,0.29382821794774683,0
1378,[0.04091309],0,0.30821085999373343,0
1379,[-0.1143862],0,0.2919927202930101,0
1380,[-0.08128963],0,0.29540685133391464,0
1381,[0.03072953],0,0.3071321450238141,0
1382,[-0.10420264],0,0.29304075121701706,0
1383,[-0.11184031],0,0.2922545214988365,0
1384,[-0.06601429],0,0.2969903991661318,0
1385,[-0.1143862],0,0.2919927202930101,0
1386,[-0.01509649],0,0.30230408774989764,0
1387,[-0.11693209],0,0.29173105693926543,0
1388,[0.05873432],0,0.31010365347921864,0
1389,[-0.11693209],0,0.29173105693926543,0
1390,[-0.09911086],0,0.2935655917622056,0
1391,[-0.11693209],0,0.29173105693926543,0
1392,[-0.0125506],0,0.3025711831584937,0
1393,[-0.04564717],0,0.2991094013006578,0
1394,[-0.11693209],0,0.29173105693926543,0
1395,[-0.1143862],0,0.2919927202930101,0
1396,[0.00272474],1,0.3041765562777691,0
1397,[-0.10929442],0,0.2925164604557293,0
1398,[-0.10674853],0,0.29277853706234613,0
1399,[-0.08383552],0,0.29514340387592053,0
1400,[-0.11184031],0,0.2922545214988365,0
1401,[-0.11693209],0,0.29173105693926543,0
1402,[-0.05073895],0,0.29857883852848394,0
1403,[-0.11947798],0,0.2914695315382905,0
1404,[0.02818364],0,0.30686279490947793,0
1405,[-0.11693209],0,0.29173105693926543,0
1406,[-0.11184031],0,0.2922545214988365,0
1407,[-0.11693209],0,0.29173105693926543,0
1408,[-0.09656497],0,0.29382821794774683,0
1409,[0.33623633],1,0.34037212378453546,0
1410,[-0.09911086],0,0.2935655917622056,0
1411,[-0.09401908],0,0.2940909812713893,0
1412,[-0.0125506],0,0.3025711831584937,0
1413,[-0.1143862],0,0.2919927202930101,0
1414,[-0.11693209],0,0.29173105693926543,0
1415,[-0.10929442],0,0.2925164604557293,0
1416,[-0.1143862],0,0.2919927202930101,0
1417,[-0.11693209],0,0.29173105693926543,0
1418,[0.00527063],0,0.30444458416942133,0
1419,[-0.0380095],0,0.29990625775615365,0
1420,[-0.06092251],0,0.2975193365941229,0
1421,[0.07400966],0,0.3117311286710516,0
1422,[-0.1143862],0,0.2919927202930101,0
1423,[-0.11184031],0,0.2922545214988365,0
1424,[-0.0634684],0,0.2972547999953504,0
1425,[-0.09401908],0,0.2940909812713893,0
1426,[0.02054597],0,0.30605553518529904,0
1427,[-0.09911086],0,0.2935655917622056,0
1428,[-0.11693209],0,0.29173105693926543,0
1429,[-0.09911086],0,0.2935655917622056,0
1430,[-0.09911086],0,0.2935655917622056,0
1431,[-0.03546361],0,0.300172146080145,0
1432,[0.10710623],0,0.3152732806687914,0
1433,[-0.11693209],0,0.29173105693926543,0
1434,[-0.10674853],0,0.29277853706234613,0
1435,[-0.04055539],0,0.2996405041112839,0
1436,[-0.11693209],0,0.29173105693926543,0
1437,[-0.10165675],0,0.2933031028177451,0
1438,[-0.10420264],0,0.29304075121701706,0
1439,[-0.05328484],0,0.2983137599304496,0
1440,[0.11728979],0,0.3163675331466083,0
1441,[-0.11184031],0,0.2922545214988365,0
1442,[-0.08383552],0,0.29514340387592053,0
1443,[0.31332332],0,0.3378185455335155,0
1444,[-0.11184031],0,0.2922545214988365,0
1445,[-0.05583073],0,0.2980488166697318,0
1446,[0.12238157],0,0.3169154238130632,0
1447,[-0.0380095],0,0.29990625775615365,0
1448,[-0.11693209],0,0.29173105693926543,0
1449,[-0.11184031],0,0.2922545214988365,0
1450,[-0.04310128],1,0.2993748852560549,0
1451,[-0.11947798],0,0.2914695315382905,0
1452,[-0.11693209],0,0.29173105693926543,0
1453,[-0.10420264],1,0.29304075121701706,0
1454,[-0.1143862],0,0.2919927202930101,0
1455,[-0.1143862],0,0.2919927202930101,0
1456,[-0.1143862],0,0.2919927202930101,0
1457,[-0.11693209],0,0.29173105693926543,0
1458,[-0.0380095],0,0.29990625775615365,0
1459,[-0.10929442],0,0.2925164604557293,0
1460,[-0.1143862],0,0.2919927202930101,0
1461,[-0.11693209],0,0.29173105693926543,0
1462,[-0.11693209],0,0.29173105693926543,0
1463,[-0.11184031],0,0.2922545214988365,0
1464,[-0.11693209],0,0.29173105693926543,0
1465,[0.089285],1,0.313363265528997,0
1466,[-0.01509649],0,0.30230408774989764,0
1467,[-0.08128963],0,0.29540685133391464,0
1468,[-0.10420264],0,0.29304075121701706,0
1469,[-0.1143862],0,0.2919927202930101,0
1470,[-0.10929442],0,0.2925164604557293,0
1471,[0.16056992],0,0.3210407302059169,0
1472,[0.05364254],0,0.30956220232042986,0
1473,[-0.08638141],0,0.29488009303621754,0
1474,[-0.08638141],0,0.29488009303621754,0
1475,[-0.07619785],0,0.2959341556846683,0
1476,[-0.09911086],0,0.2935655917622056,0
1477,[-0.05583073],0,0.2980488166697318,0
1478,[-0.10420264],0,0.29304075121701706,0
1479,[-0.0889273],0,0.2946169189194228,0
1480,[-0.10420264],0,0.29304075121701706,0
1481,[-0.11947798],0,0.2914695315382905,0
1482,[-0.11184031],0,0.2922545214988365,0
1483,[-0.10420264],0,0.29304075121701706,0
1484,[-0.11693209],0,0.29173105693926543,0
1485,[-0.10929442],0,0.2925164604557293,0
1486,[-0.11693209],0,0.29173105693926543,0
1487,[-0.1143862],0,0.2919927202930101,0
1488,[-0.09911086],0,0.2935655917622056,0
1489,[0.16056992],0,0.3210407302059169,0
1490,[-0.11693209],0,0.29173105693926543,0
1491,[-0.10165675],0,0.2933031028177451,0
1492,[-0.10165675],0,0.2933031028177451,0
1493,[-0.09911086],0,0.2935655917622056,0
1494,[-0.07110607],0,0.2964620052449863,0
1495,[-0.05328484],0,0.2983137599304496,0
1496,[-0.11693209],0,0.29173105693926543,0
1497,[0.01800008],1,0.3057867125459093,0
1498,[0.10965212],0,0.31554665235575935,0
1499,[0.01545419],0,0.30551802207123185,0
1500,[-0.10165675],0,0.2933031028177451,0
1501,[-0.08638141],0,0.29488009303621754,0
1502,[-0.00491293],0,0.3033732702627702,0
1503,[-0.05583073],0,0.2980488166697318,0
1504,[-0.10420264],0,0.29304075121701706,0
1505,[-0.11693209],0,0.29173105693926543,0
1506,[1.06690675],0,0.42597733207549754,0
1507,[-0.07619785],1,0.2959341556846683,0
1508,[-0.01509649],0,0.30230408774989764,0
1509,[-0.11693209],0,0.29173105693926543,0
1510,[-0.07619785],0,0.2959341556846683,0
1511,[-0.08383552],0,0.29514340387592053,0
1512,[0.10456034],0,0.31500003681959726,0
1513,[-0.03546361],1,0.300172146080145,0
1514,[-0.10674853],0,0.29277853706234613,0
1515,[-0.11693209],0,0.29173105693926543,0
1516,[-0.11693209],0,0.29173105693926543,0
1517,[-0.10929442],0,0.2925164604557293,0
1518,[-0.10929442],0,0.2925164604557293,0
1519,[-0.0634684],1,0.2972547999953504,0
1520,[-0.11693209],0,0.29173105693926543,0
1521,[-0.11693209],0,0.29173105693926543,0
1522,[-0.09911086],0,0.2935655917622056,0
1523,[-0.07110607],1,0.2964620052449863,0
1524,[-0.11947798],0,0.2914695315382905,0
1525,[-0.09911086],1,0.2935655917622056,0
1526,[-0.10929442],0,0.2925164604557293,0
1527,[-0.0634684],1,0.2972547999953504,0
1528,[-0.11947798],0,0.2914695315382905,0
1529,[-0.11184031],0,0.2922545214988365,0
1530,[-0.10420264],0,0.29304075121701706,0
1531,[-0.11947798],0,0.2914695315382905,0
1532,[-0.1143862],0,0.2919927202930101,0
1533,[-0.11693209],0,0.29173105693926543,0
1534,[-0.11947798],0,0.2914695315382905,0
1535,[-0.09656497],0,0.29382821794774683,0
1536,[-0.06856018],0,0.29672613421370647,0
1537,[0.02054597],1,0.30605553518529904,0
1538,[-0.00491293],1,0.3033732702627702,0
1539,[-0.11693209],0,0.29173105693926543,0
1540,[-0.09401908],0,0.2940909812713893,0
1541,[-0.10674853],0,0.29277853706234613,0
1542,[-0.1143862],0,0.2919927202930101,0
1543,[-0.09401908],0,0.2940909812713893,0
1544,[-0.08128963],0,0.29540685133391464,0
1545,[-0.0889273],0,0.2946169189194228,0
1546,[0.37697056],0,0.3449347218929145,0
1547,[-0.05073895],0,0.29857883852848394,0
1548,[-0.10929442],0,0.2925164604557293,0
1549,[-0.07619785],0,0.2959341556846683,0
1550,[-0.11693209],0,0.29173105693926543,0
1551,[-0.11693209],0,0.29173105693926543,0
1552,[-0.11693209],0,0.29173105693926543,0
1553,[-0.11693209],0,0.29173105693926543,0
1554,[-0.11693209],0,0.29173105693926543,0
1555,[-0.11693209],0,0.29173105693926543,0
1556,[-0.11693209],0,0.29173105693926543,0
1557,[-0.11693209],0,0.29173105693926543,0
1558,[-0.11693209],0,0.29173105693926543,0
1559,[-0.11693209],0,0.29173105693926543,0
1560,[-0.11693209],0,0.29173105693926543,0
1561,[-0.11693209],0,0.29173105693926543,0
1562,[-0.11693209],0,0.29173105693926543,0
1563,[-0.11693209],0,0.29173105693926543,0
1564,[-0.11693209],0,0.29173105693926543,0
1565,[-0.11693209],0,0.29173105693926543,0
1566,[-0.11693209],0,0.29173105693926543,0
1567,[-0.11693209],0,0.29173105693926543,0
1568,[-0.11693209],0,0.29173105693926543,0
1569,[-0.06601429],1,0.2969903991661318,0
1570,[0.02818364],0,0.30686279490947793,0
1571,[-0.08383552],0,0.29514340387592053,0
1572,[0.03072953],0,0.3071321450238141,0
1573,[-0.09656497],0,0.29382821794774683,0
1574,[0.46607671],1,0.3550147088211326,0
1575,[-0.01509649],1,0.30230408774989764,0
1576,[-0.09401908],0,0.2940909812713893,0
1577,[0.09437678],0,0.3139083423792895,0
1578,[-0.00236704],0,0.30364089920884,0
1579,[-0.09911086],0,0.2935655917622056,0
1580,[-0.10674853],0,0.29277853706234613,0
1581,[-0.07874374],0,0.2956704353052548,0
1582,[2.66063389],0,0.621109122392183,1
1583,[0.03327542],1,0.3074016267092726,0
1584,[-0.1143862],0,0.2919927202930101,0
1585,[-0.03291772],0,0.30043816897241066,0
1586,[-0.10674853],0,0.29277853706234613,0
1587,[-0.0634684],0,0.2972547999953504,0
1588,[-0.03546361],0,0.300172146080145,0
1589,[-0.09401908],0,0.2940909812713893,0
1590,[-0.07110607],0,0.2964620052449863,0
1591,[-0.03291772],0,0.30043816897241066,0
1592,[-0.11693209],0,0.29173105693926543,0
1593,[-0.10420264],0,0.29304075121701706,0
1594,[-0.09911086],0,0.2935655917622056,0
1595,[-0.0889273],1,0.2946169189194228,0
1596,[-0.11184031],0,0.2922545214988365,0
1597,[-0.10674853],0,0.29277853706234613,0
1598,[-0.04310128],0,0.2993748852560549,0
1599,[-0.1143862],0,0.2919927202930101,0
1600,[-0.11184031],1,0.2922545214988365,0
1601,[-0.1143862],0,0.2919927202930101,0
1602,[-0.1143862],0,0.2919927202930101,0
1603,[-0.09911086],0,0.2935655917622056,0
1604,[-0.07619785],0,0.2959341556846683,0
1605,[0.06128021],1,0.310374574474699,0
1606,[0.11219801],0,0.31582015175099426,0
1607,[-0.1143862],0,0.2919927202930101,0
1608,[-0.0380095],1,0.29990625775615365,0
1609,[-0.11693209],0,0.29173105693926543,0
1610,[-0.11693209],0,0.29173105693926543,0
1611,[-0.02782594],0,0.3009706180167359,0
1612,[-0.11693209],0,0.29173105693926543,0
1613,[-0.11693209],0,0.29173105693926543,0
1614,[-0.11947798],0,0.2914695315382905,0
1615,[-0.11693209],0,0.29173105693926543,0
1616,[-0.10929442],0,0.2925164604557293,0
1617,[-0.1143862],0,0.2919927202930101,0
1618,[-0.10929442],0,0.2925164604557293,0
1619,[-0.11184031],0,0.2922545214988365,0
1620,[-0.11693209],0,0.29173105693926543,0
1621,[-0.07619785],1,0.2959341556846683,0
1622,[-0.11693209],0,0.29173105693926543,0
1623,[-0.11693209],0,0.29173105693926543,0
1624,[-0.11184031],0,0.2922545214988365,0
1625,[-0.10165675],0,0.2933031028177451,0
1626,[-0.09911086],0,0.2935655917622056,0
1627,[-0.11184031],0,0.2922545214988365,0
1628,[-0.10165675],0,0.2933031028177451,0
1629,[-0.11184031],0,0.2922545214988365,0
1630,[-0.05073895],1,0.29857883852848394,0
1631,[-0.01000471],0,0.3028384121229775,0
1632,[-0.0889273],0,0.2946169189194228,0
1633,[-0.10674853],0,0.29277853706234613,0
1634,[-0.10929442],0,0.2925164604557293,0
1635,[-0.11184031],0,0.2922545214988365,0
1636,[-0.11693209],0,0.29173105693926543,0
1637,[-0.03291772],0,0.30043816897241066,0
1638,[-0.11693209],0,0.29173105693926543,0
1639,[-0.11693209],0,0.29173105693926543,0
1640,[-0.10420264],1,0.29304075121701706,0
1641,[-0.10165675],0,0.2933031028177451,0
1642,[-0.0380095],0,0.29990625775615365,0
1643,[-0.11693209],0,0.29173105693926543,0
1644,[-0.11693209],0,0.29173105693926543,0
1645,[-0.10674853],0,0.29277853706234613,0
1646,[0.02818364],0,0.30686279490947793,0
1647,[-0.1143862],0,0.2919927202930101,0
1648,[-0.09147319],0,0.2943538816298261,0
1649,[-0.09656497],0,0.29382821794774683,0
1650,[-0.08638141],0,0.29488009303621754,0
1651,[-0.1143862],0,0.2919927202930101,0
1652,[-0.07110607],0,0.2964620052449863,0
1653,[0.01036241],0,0.3049810380866247,0
1654,[-0.0634684],1,0.2972547999953504,0
1655,[0.03327542],0,0.3074016267092726,0
1656,[-0.11693209],0,0.29173105693926543,0
1657,[-0.1143862],0,0.2919927202930101,0
1658,[-0.1143862],0,0.2919927202930101,0
1659,[-0.07365196],0,0.29619801236655485,0
1660,[-0.11693209],0,0.29173105693926543,0
1661,[-0.10420264],0,0.29304075121701706,0
1662,[-0.04310128],1,0.2993748852560549,0
1663,[-0.11693209],0,0.29173105693926543,0
1664,[-0.1143862],0,0.2919927202930101,0
1665,[-0.11693209],0,0.29173105693926543,0
1666,[-0.11693209],0,0.29173105693926543,0
1667,[0.21912539],1,0.3274206832958161,0
1668,[1.22984371],1,0.4458985911137992,0
1669,[0.07655555],1,0.3120028284841271,0
1670,[-0.1143862],0,0.2919927202930101,0
1671,[-0.06856018],0,0.29672613421370647,0
1672,[-0.11693209],0,0.29173105693926543,0
1673,[-0.10674853],0,0.29277853706234613,0
1674,[-0.11693209],0,0.29173105693926543,0
1675,[0.0129083],1,0.3052494638790013,0
1676,[-0.06856018],0,0.29672613421370647,0
1677,[0.00781652],0,0.304712744811181,0
1678,[-0.1143862],0,0.2919927202930101,0
1679,[-0.02018827],0,0.3017702980552388,0
1680,[-0.11947798],0,0.2914695315382905,0
1681,[0.16820759],1,0.32186918239878676,0
1682,[-0.09401908],0,0.2940909812713893,0
1683,[0.26495141],0,0.33245873025886136,0
1684,[-0.10420264],0,0.29304075121701706,0
1685,[-0.1143862],0,0.2919927202930101,0
1686,[-0.11693209],0,0.29173105693926543,0
1687,[-0.11693209],0,0.29173105693926543,0
1688,[-0.08383552],0,0.29514340387592053,0
1689,[-0.09911086],0,0.2935655917622056,0
1690,[-0.11693209],0,0.29173105693926543,0
1691,[-0.03546361],0,0.300172146080145,0
1692,[-0.11693209],0,0.29173105693926543,0
1693,[-0.11184031],0,0.2922545214988365,0
1694,[-0.10929442],0,0.2925164604557293,0
1695,[-0.11693209],0,0.29173105693926543,0
1696,[-0.0380095],0,0.29990625775615365,0
1697,[-0.1143862],0,0.2919927202930101,0
1698,[-0.1143862],0,0.2919927202930101,0
1699,[-0.11947798],0,0.2914695315382905,0
1700,[-0.1143862],0,0.2919927202930101,0
1701,[-0.06856018],0,0.29672613421370647,0
1702,[-0.10674853],0,0.29277853706234613,0
1703,[-0.04819306],0,0.29884405235495576,0
1704,[-0.08638141],0,0.29488009303621754,0
1705,[-0.09147319],1,0.2943538816298261,0
1706,[0.05873432],0,0.31010365347921864,0
1707,[-0.08383552],1,0.29514340387592053,0
1708,[-0.0889273],0,0.2946169189194228,0
1709,[-0.05583073],1,0.2980488166697318,0
1710,[-0.11693209],0,0.29173105693926543,0
1711,[-0.09656497],0,0.29382821794774683,0
1712,[-0.11693209],0,0.29173105693926543,0
1713,[-0.11184031],0,0.2922545214988365,0
1714,[0.27004319],1,0.3330209129544376,0
1715,[-0.09656497],1,0.29382821794774683,0
1716,[0.02054597],0,0.30605553518529904,0
1717,[-0.1143862],0,0.2919927202930101,0
1718,[-0.02528005],1,0.3012370439454609,0
1719,[-0.11184031],0,0.2922545214988365,0
1720,[-0.10674853],1,0.29277853706234613,0
1721,[-0.11693209],0,0.29173105693926543,0
1722,[-0.1143862],0,0.2919927202930101,0
1723,[0.05109665],0,0.30929167240274485,0
1724,[-0.09911086],0,0.2935655917622056,0
1725,[-0.09911086],0,0.2935655917622056,0
1726,[0.06637199],0,0.3109168066813198,0
1727,[-0.06601429],0,0.2969903991661318,0
1728,[-0.11693209],0,0.29173105693926543,0
1729,[-0.0125506],0,0.3025711831584937,0
1730,[0.04600487],0,0.30875100450239756,0
1731,[-0.11693209],1,0.29173105693926543,0
1732,[-0.11693209],0,0.29173105693926543,0
1733,[-0.11693209],0,0.29173105693926543,0
1734,[0.08673911],0,0.3130909201430276,0
1735,[-0.11693209],0,0.29173105693926543,0
1736,[-0.10929442],0,0.2925164604557293,0
1737,[-0.11693209],0,0.29173105693926543,0
1738,[-0.0380095],0,0.29990625775615365,0
1739,[-0.06092251],0,0.2975193365941229,0
1740,[-0.10674853],0,0.29277853706234613,0
1741,[-0.11184031],0,0.2922545214988365,0
1742,[-0.08128963],0,0.29540685133391464,0
1743,[0.20130416],0,0.32547205651955224,0
1744,[-0.11947798],0,0.2914695315382905,0
1745,[-0.1143862],1,0.2919927202930101,0
1746,[-0.11947798],0,0.2914695315382905,0
1747,[0.09692267],0,0.3141810735888383,0
1748,[-0.1143862],0,0.2919927202930101,0
1749,[-0.08128963],0,0.29540685133391464,0
1750,[-0.1143862],0,0.2919927202930101,0
1751,[-0.06856018],1,0.29672613421370647,0
1752,[0.86068966],0,0.4011124530445534,0
1753,[-0.09147319],0,0.2943538816298261,0
1754,[-0.10929442],0,0.2925164604557293,0
1755,[-0.11693209],0,0.29173105693926543,0
1756,[-0.09656497],0,0.29382821794774683,0
1757,[-0.0380095],0,0.29990625775615365,0
1758,[-0.11693209],0,0.29173105693926543,0
1759,[-0.06092251],0,0.2975193365941229,0
1760,[-0.10929442],0,0.2925164604557293,0
1761,[0.02563775],1,0.3065935764856375,0
1762,[-0.09401908],0,0.2940909812713893,0
1763,[-0.08383552],0,0.29514340387592053,0
1764,[-0.09656497],0,0.29382821794774683,0
1765,[-0.08383552],0,0.29514340387592053,0
1766,[-0.10165675],0,0.2933031028177451,0
1767,[-0.11184031],0,0.2922545214988365,0
1768,[-0.11184031],0,0.2922545214988365,0
1769,[-0.11947798],0,0.2914695315382905,0
1770,[-0.07619785],0,0.2959341556846683,0
1771,[0.00781652],0,0.304712744811181,0
1772,[0.17329937],1,0.3224221072877928,0
1773,[-0.00491293],0,0.3033732702627702,0
1774,[0.06637199],0,0.3109168066813198,0
1775,[-0.03291772],0,0.30043816897241066,0
1776,[0.00272474],0,0.3041765562777691,0
1777,[-0.05328484],0,0.2983137599304496,0
1778,[-0.0889273],0,0.2946169189194228,0
1779,[-0.05073895],0,0.29857883852848394,0
1780,[0.03582131],1,0.30767123984615236,0
1781,[-0.1143862],0,0.2919927202930101,0
1782,[1.12800811],0,0.4334232588454994,0
1783,[-0.06856018],0,0.29672613421370647,0
1784,[-0.05328484],0,0.2983137599304496,0
1785,[-0.11693209],0,0.29173105693926543,0
1786,[-0.03291772],0,0.30043816897241066,0
1787,[-0.10420264],0,0.29304075121701706,0
1788,[-0.09147319],0,0.2943538816298261,0
1789,[-0.10420264],0,0.29304075121701706,0
1790,[-0.10929442],0,0.2925164604557293,0
1791,[-0.10420264],0,0.29304075121701706,0
1792,[-0.11184031],1,0.2922545214988365,0
1793,[-0.11184031],0,0.2922545214988365,0
1794,[-0.11693209],0,0.29173105693926543,0
1795,[-0.1143862],0,0.2919927202930101,0
1796,[-0.1143862],0,0.2919927202930101,0
1797,[-0.10929442],0,0.2925164604557293,0
1798,[-0.08383552],0,0.29514340387592053,0
1799,[0.02563775],0,0.3065935764856375,0
1800,[-0.0889273],0,0.2946169189194228,0
1801,[-0.07365196],0,0.29619801236655485,0
1802,[-0.05583073],1,0.2980488166697318,0
1803,[-0.11947798],0,0.2914695315382905,0
1804,[-0.10420264],0,0.29304075121701706,0
1805,[-0.11184031],0,0.2922545214988365,0
1806,[-0.1143862],0,0.2919927202930101,0
1807,[0.12492746],0,0.3171895597956284,0
1808,[-0.05073895],0,0.29857883852848394,0
1809,[0.12238157],0,0.3169154238130632,0
1810,[-0.0634684],0,0.2972547999953504,0
1811,[-0.03291772],0,0.30043816897241066,0
1812,[-0.06601429],0,0.2969903991661318,0
1813,[-0.0889273],0,0.2946169189194228,0
1814,[-0.07619785],1,0.2959341556846683,0
1815,[-0.10929442],0,0.2925164604557293,0
1816,[-0.09147319],0,0.2943538816298261,0
1817,[-0.10674853],1,0.29277853706234613,0
1818,[-0.11693209],0,0.29173105693926543,0
1819,[0.1656617],0,0.3215929068454348,0
1820,[-0.11693209],0,0.29173105693926543,0
1821,[-0.11947798],0,0.2914695315382905,0
1822,[-0.11693209],0,0.29173105693926543,0
1823,[-0.03546361],0,0.300172146080145,0
1824,[-0.11693209],0,0.29173105693926543,0
1825,[-0.11184031],0,0.2922545214988365,0
1826,[-0.10929442],0,0.2925164604557293,0
1827,[-0.11693209],0,0.29173105693926543,0
1828,[-0.09911086],0,0.2935655917622056,0
1829,[-0.06856018],0,0.29672613421370647,0
1830,[-0.1143862],0,0.2919927202930101,0
1831,[-0.10165675],0,0.2933031028177451,0
1832,[0.25222196],1,0.3310553620597442,0
1833,[-0.10929442],0,0.2925164604557293,0
1834,[-0.1143862],0,0.2919927202930101,0
1835,[-0.11947798],0,0.2914695315382905,0
1836,[-0.10165675],0,0.2933031028177451,0
1837,[-0.11693209],1,0.29173105693926543,0
1838,[-0.10674853],0,0.29277853706234613,0
1839,[-0.11693209],0,0.29173105693926543,0
1840,[-0.1143862],0,0.2919927202930101,0
1841,[-0.11693209],0,0.29173105693926543,0
1842,[-0.1143862],0,0.2919927202930101,0
1843,[-0.10420264],0,0.29304075121701706,0
1844,[-0.11693209],0,0.29173105693926543,0
1845,[0.32859866],0,0.33951989134722327,0
1846,[0.00017885],1,0.30390866125231947,0
1847,[-0.04310128],0,0.2993748852560549,0
1848,[-0.06601429],0,0.2969903991661318,0
1849,[-0.0889273],0,0.2946169189194228,0
1850,[4.85519107],1,0.8299940902105476,1
1851,[-0.09147319],0,0.2943538816298261,0
1852,[-0.0125506],0,0.3025711831584937,0
1853,[-0.10420264],0,0.29304075121701706,0
1854,[-0.1143862],0,0.2919927202930101,0
1855,[-0.08383552],0,0.29514340387592053,0
1856,[-0.10929442],0,0.2925164604557293,0
1857,[0.24458429],1,0.3302147792200648,0
1858,[-0.08638141],0,0.29488009303621754,0
1859,[-0.06092251],0,0.2975193365941229,0
1860,[-0.10674853],0,0.29277853706234613,0
1861,[-0.1143862],0,0.2919927202930101,0
1862,[-0.08638141],0,0.29488009303621754,0
1863,[0.06891788],0,0.3111881176448739,0
1864,[-0.11693209],0,0.29173105693926543,0
1865,[-0.09401908],0,0.2940909812713893,0
1866,[-0.07874374],0,0.2956704353052548,0
1867,[-0.11184031],0,0.2922545214988365,0
1868,[-0.10929442],0,0.2925164604557293,0
1869,[-0.09656497],0,0.29382821794774683,0
1870,[-0.07874374],0,0.2956704353052548,0
1871,[-0.11693209],0,0.29173105693926543,0
1872,[-0.10165675],0,0.2933031028177451,0
1873,[-0.1143862],0,0.2919927202930101,0
1874,[0.00017885],0,0.30390866125231947,0
1875,[-0.11184031],0,0.2922545214988365,0
1876,[-0.1143862],0,0.2919927202930101,0
1877,[-0.07365196],0,0.29619801236655485,0
1878,[-0.1143862],1,0.2919927202930101,0
1879,[-0.11184031],0,0.2922545214988365,0
1880,[-0.08383552],0,0.29514340387592053,0
1881,[-0.05583073],0,0.2980488166697318,0
1882,[-0.10674853],0,0.29277853706234613,0
1883,[-0.1143862],1,0.2919927202930101,0
1884,[-0.11947798],0,0.2914695315382905,0
1885,[-0.10929442],0,0.2925164604557293,0
1886,[-0.04310128],0,0.2993748852560549,0
1887,[-0.10165675],0,0.2933031028177451,0
1888,[-0.09911086],0,0.2935655917622056,0
1889,[-0.0380095],0,0.29990625775615365,0
1890,[0.11983568],0,0.31664141488634484,0
1891,[-0.01000471],0,0.3028384121229775,0
1892,[-0.1143862],0,0.2919927202930101,0
1893,[-0.11693209],0,0.29173105693926543,0
1894,[-0.11184031],0,0.2922545214988365,0
1895,[-0.11693209],0,0.29173105693926543,0
1896,[-0.09401908],0,0.2940909812713893,0
1897,[-0.05583073],0,0.2980488166697318,0
1898,[-0.0634684],0,0.2972547999953504,0
1899,[-0.11693209],0,0.29173105693926543,0
1900,[-0.11184031],0,0.2922545214988365,0
1901,[-0.11947798],0,0.2914695315382905,0
1902,[-0.10674853],0,0.29277853706234613,0
1903,[-0.01764238],0,0.3020371260109888,0
1904,[0.19875827],0,0.3251941714497401,0
1905,[-0.10674853],1,0.29277853706234613,0
1906,[-0.11693209],0,0.29173105693926543,0
1907,[-0.10165675],0,0.2933031028177451,0
1908,[0.02818364],0,0.30686279490947793,0
1909,[0.32605277],0,0.33923604438667093,0
1910,[-0.07110607],0,0.2964620052449863,0
1911,[-0.10929442],0,0.2925164604557293,0
1912,[-0.11693209],0,0.29173105693926543,0
1913,[-0.1143862],0,0.2919927202930101,0
1914,[-0.10674853],0,0.29277853706234613,0
1915,[-0.04564717],1,0.2991094013006578,0
1916,[-0.1143862],0,0.2919927202930101,0
1917,[-0.10165675],0,0.2933031028177451,0
1918,[-0.0125506],0,0.3025711831584937,0
1919,[-0.07619785],0,0.2959341556846683,0
1920,[-0.11184031],0,0.2922545214988365,0
1921,[0.04855076],0,0.3090212730894029,0
1922,[-0.01509649],0,0.30230408774989764,0
1923,[-0.07110607],0,0.2964620052449863,0
1924,[-0.11693209],0,0.29173105693926543,0
1925,[-0.11693209],0,0.29173105693926543,0
1926,[-0.10674853],0,0.29277853706234613,0
1927,[-0.09911086],1,0.2935655917622056,0
1928,[-0.09911086],0,0.2935655917622056,0
1929,[-0.11947798],0,0.2914695315382905,0
1930,[-0.10929442],1,0.2925164604557293,0
1931,[-0.11184031],0,0.2922545214988365,0
1932,[-0.11184031],0,0.2922545214988365,0
1933,[0.02563775],0,0.3065935764856375,0
1934,[-0.11184031],0,0.2922545214988365,0
1935,[-0.10674853],0,0.29277853706234613,0
1936,[-0.1143862],0,0.2919927202930101,0
1937,[-0.06092251],0,0.2975193365941229,0
1938,[-0.10929442],0,0.2925164604557293,0
1939,[-0.07365196],0,0.29619801236655485,0
1940,[1.72883815],1,0.507721324698472,1
1941,[-0.10420264],0,0.29304075121701706,0
1942,[-0.11693209],0,0.29173105693926543,0
1943,[-0.07110607],0,0.2964620052449863,0
1944,[-0.10674853],0,0.29277853706234613,0
1945,[-0.09656497],0,0.29382821794774683,0
1946,[-0.11184031],0,0.2922545214988365,0
1947,[0.11983568],0,0.31664141488634484,0
1948,[-0.09147319],0,0.2943538816298261,0
1949,[-0.06856018],0,0.29672613421370647,0
1950,[-0.06601429],0,0.2969903991661318,0
1951,[-0.11184031],0,0.2922545214988365,0
1952,[-0.11693209],0,0.29173105693926543,0
1953,[0.05873432],1,0.31010365347921864,0
1954,[-0.1143862],0,0.2919927202930101,0
1955,[-0.0889273],0,0.2946169189194228,0
1956,[-0.11947798],0,0.2914695315382905,0
1957,[-0.09656497],0,0.29382821794774683,0
1958,[-0.11184031],0,0.2922545214988365,0
1959,[-0.0125506],0,0.3025711831584937,0
1960,[-0.09401908],0,0.2940909812713893,0
1961,[-0.08128963],0,0.29540685133391464,0
1962,[-0.07619785],1,0.2959341556846683,0
1963,[-0.10674853],0,0.29277853706234613,0
1964,[-0.09401908],0,0.2940909812713893,0
1965,[-0.03037183],1,0.30070432632177535,0
1966,[-0.07365196],0,0.29619801236655485,0
1967,[-0.11947798],0,0.2914695315382905,0
1968,[-0.03037183],0,0.30070432632177535,0
1969,[-0.11184031],0,0.2922545214988365,0
1970,[-0.11693209],0,0.29173105693926543,0
1971,[-0.09911086],0,0.2935655917622056,0
1972,[-0.0380095],0,0.29990625775615365,0
1973,[-0.11693209],0,0.29173105693926543,0
1974,[-0.09401908],0,0.2940909812713893,0
1975,[-0.10929442],0,0.2925164604557293,0
1976,[-0.11693209],0,0.29173105693926543,0
1977,[-0.11693209],0,0.29173105693926543,0
1978,[-0.1143862],0,0.2919927202930101,0
1979,[-0.1143862],0,0.2919927202930101,0
1980,[-0.1143862],0,0.2919927202930101,0
1981,[-0.11693209],0,0.29173105693926543,0
1982,[-0.09656497],1,0.29382821794774683,0
1983,[-0.11693209],0,0.29173105693926543,0
1984,[-0.1143862],0,0.2919927202930101,0
1985,[-0.03291772],0,0.30043816897241066,0
1986,[-0.06601429],0,0.2969903991661318,0
1987,[-0.02273416],0,0.301503603995791,0
1988,[0.12747335],1,0.3174638227025798,0
1989,[-0.05328484],1,0.2983137599304496,0
1990,[0.01800008],0,0.3057867125459093,0
1991,[-0.05073895],0,0.29857883852848394,0
1992,[-0.10420264],0,0.29304075121701706,0
1993,[-0.09401908],0,0.2940909812713893,0
1994,[0.2674973],1,0.3327397620832538,0
1995,[0.00527063],0,0.30444458416942133,0
1996,[-0.1143862],0,0.2919927202930101,0
1997,[-0.1143862],0,0.2919927202930101,0
1998,[-0.07874374],0,0.2956704353052548,0
1999,[-0.10420264],0,0.29304075121701706,0
2000,[-0.07874374],0,0.2956704353052548,0
2001,[0.11219801],0,0.31582015175099426,0
2002,[0.09437678],0,0.3139083423792895,0
2003,[0.04855076],0,0.3090212730894029,0
2004,[0.3184151],0,0.3383851972594505,0
2005,[0.43807192],0,0.35183231887442673,0
2006,[-0.11184031],0,0.2922545214988365,0
2007,[-0.11693209],0,0.29173105693926543,0
2008,[-0.07365196],1,0.29619801236655485,0
2009,[-0.11693209],0,0.29173105693926543,0
2010,[-0.10420264],0,0.29304075121701706,0
2011,[-0.11693209],0,0.29173105693926543,0
2012,[-0.1143862],0,0.2919927202930101,0
2013,[-0.11693209],1,0.29173105693926543,0
2014,[-0.05583073],0,0.2980488166697318,0
2015,[-0.11184031],0,0.2922545214988365,0
2016,[0.04345898],0,0.3084808667633948,0
2017,[0.08419322],0,0.31281870361914815,0
2018,[-0.0889273],1,0.2946169189194228,0
2019,[-0.0889273],0,0.2946169189194228,0
2020,[0.35151167],1,0.34207968643321957,0
2021,[-0.10674853],0,0.29277853706234613,0
2022,[-0.06092251],0,0.2975193365941229,0
2023,[-0.1143862],0,0.2919927202930101,0
2024,[0.10456034],1,0.31500003681959726,0
2025,[-0.1143862],0,0.2919927202930101,0
2026,[0.24713018],0,0.33049485331525214,0
2027,[-0.11947798],0,0.2914695315382905,0
2028,[-0.1143862],0,0.2919927202930101,0
2029,[-0.10674853],0,0.29277853706234613,0
2030,[0.00017885],1,0.30390866125231947,0
2031,[-0.09147319],1,0.2943538816298261,0
2032,[-0.1143862],0,0.2919927202930101,0
2033,[-0.0380095],0,0.29990625775615365,0
2034,[-0.11693209],0,0.29173105693926543,0
2035,[-0.11693209],0,0.29173105693926543,0
2036,[-0.07110607],0,0.2964620052449863,0
2037,[-0.10929442],1,0.2925164604557293,0
2038,[-0.11693209],0,0.29173105693926543,0
2039,[-0.11693209],0,0.29173105693926543,0
2040,[-0.10674853],0,0.29277853706234613,0
2041,[-0.10929442],0,0.2925164604557293,0
2042,[-0.0634684],1,0.2972547999953504,0
2043,[-0.11947798],0,0.2914695315382905,0
2044,[-0.10674853],0,0.29277853706234613,0
2045,[-0.01764238],0,0.3020371260109888,0
2046,[-0.10674853],0,0.29277853706234613,0
2047,[-0.07619785],0,0.2959341556846683,0
2048,[-0.06601429],0,0.2969903991661318,0
2049,[-0.00745882],0,0.3031057745292215,0
2050,[-0.11184031],0,0.2922545214988365,0
2051,[-0.11693209],0,0.29173105693926543,0
2052,[-0.11947798],0,0.2914695315382905,0
2053,[-0.08638141],0,0.29488009303621754,0
2054,[-0.09911086],0,0.2935655917622056,0
2055,[0.11983568],1,0.31664141488634484,0
2056,[-0.01000471],0,0.3028384121229775,0
2057,[-0.05583073],1,0.2980488166697318,0
2058,[-0.10674853],0,0.29277853706234613,0
2059,[-0.09656497],0,0.29382821794774683,0
2060,[-0.10165675],0,0.2933031028177451,0
2061,[0.25476785],1,0.3313357964142091,0
2062,[-0.07874374],0,0.2956704353052548,0
2063,[-0.11947798],0,0.2914695315382905,0
2064,[0.05618843],0,0.3098328627201371,0
2065,[-0.11693209],0,0.29173105693926543,0
2066,[-0.11693209],0,0.29173105693926543,0
2067,[-0.09656497],1,0.29382821794774683,0
2068,[-0.1143862],0,0.2919927202930101,0
2069,[-0.10929442],0,0.2925164604557293,0
2070,[-0.11947798],0,0.2914695315382905,0
2071,[0.33623633],1,0.34037212378453546,0
2072,[-0.1143862],0,0.2919927202930101,0
2073,[-0.10929442],0,0.2925164604557293,0
2074,[-0.10165675],1,0.2933031028177451,0
2075,[0.05109665],1,0.30929167240274485,0
2076,[-0.07874374],0,0.2956704353052548,0
2077,[-0.11693209],0,0.29173105693926543,0
2078,[-0.11693209],0,0.29173105693926543,0
2079,[-0.10674853],0,0.29277853706234613,0
2080,[-0.10165675],0,0.2933031028177451,0
2081,[0.92433691],1,0.4087389317821355,0
2082,[-0.11693209],0,0.29173105693926543,0
2083,[0.00527063],0,0.30444458416942133,0
2084,[-0.09911086],0,0.2935655917622056,0
2085,[0.04855076],0,0.3090212730894029,0
2086,[-0.08128963],0,0.29540685133391464,0
2087,[0.00527063],1,0.30444458416942133,0
2088,[-0.08128963],0,0.29540685133391464,0
2089,[-0.10674853],1,0.29277853706234613,0
2090,[-0.1143862],0,0.2919927202930101,0
2091,[-0.1143862],0,0.2919927202930101,0
2092,[0.03582131],0,0.30767123984615236,0
2093,[-0.08383552],0,0.29514340387592053,0
2094,[-0.03037183],0,0.30070432632177535,0
2095,[-0.04564717],1,0.2991094013006578,0
2096,[-0.10929442],0,0.2925164604557293,0
2097,[1.65500734],1,0.49854314970165375,0
2098,[0.14274869],0,0.3191120581536309,0
2099,[0.52208629],0,0.3614178866390394,0
2100,[-0.1143862],0,0.2919927202930101,0
2101,[0.07146377],0,0.3114595583496547,0
2102,[-0.10929442],0,0.2925164604557293,0
2103,[-0.1143862],0,0.2919927202930101,0
2104,[-0.05073895],0,0.29857883852848394,0
2105,[-0.10165675],0,0.2933031028177451,0
2106,[0.19621238],1,0.3249164093508773,0
2107,[-0.08638141],0,0.29488009303621754,0
2108,[-0.09656497],0,0.29382821794774683,0
2109,[-0.11184031],0,0.2922545214988365,0
2110,[-0.11693209],0,0.29173105693926543,0
2111,[-0.10929442],0,0.2925164604557293,0
2112,[-0.10674853],0,0.29277853706234613,0
2113,[-0.1143862],0,0.2919927202930101,0
2114,[-0.11693209],0,0.29173105693926543,0
2115,[-0.11184031],0,0.2922545214988365,0
2116,[-0.07874374],0,0.2956704353052548,0
2117,[0.2420384],1,0.3299348255056119,0
2118,[-0.07619785],1,0.2959341556846683,0
2119,[0.04600487],1,0.30875100450239756,0
2120,[-0.11693209],0,0.29173105693926543,0
2121,[0.95997937],1,0.4130292803030941,0
2122,[0.07400966],1,0.3117311286710516,0
2123,[-0.02273416],0,0.301503603995791,0
2124,[0.25222196],0,0.3310553620597442,0
2125,[0.32096099],1,0.33866869718619813,0
2126,[-0.11947798],0,0.2914695315382905,0
2127,[0.39479179],1,0.34693993940199935,0
2128,[0.05109665],1,0.30929167240274485,0
2129,[0.03327542],1,0.3074016267092726,0
2130,[-0.11693209],0,0.29173105693926543,0
2131,[-0.08128963],0,0.29540685133391464,0
2132,[-0.1143862],0,0.2919927202930101,0
2133,[-0.11947798],0,0.2914695315382905,0
2134,[-0.11947798],0,0.2914695315382905,0
2135,[-0.11947798],0,0.2914695315382905,0
2136,[-0.11947798],0,0.2914695315382905,0
2137,[-0.11693209],0,0.29173105693926543,0
2138,[-0.11947798],0,0.2914695315382905,0
2139,[-0.10420264],0,0.29304075121701706,0
2140,[-0.11693209],0,0.29173105693926543,0
2141,[-0.11947798],0,0.2914695315382905,0
2142,[-0.07110607],0,0.2964620052449863,0
2143,[-0.11947798],0,0.2914695315382905,0
2144,[-0.07874374],0,0.2956704353052548,0
2145,[-0.1143862],1,0.2919927202930101,0
2146,[-0.0125506],0,0.3025711831584937,0
2147,[0.01545419],0,0.30551802207123185,0
2148,[1.36732177],0,0.46284611489920696,0
2149,[-0.05073895],0,0.29857883852848394,0
2150,[0.26495141],0,0.33245873025886136,0
2151,[-0.04819306],0,0.29884405235495576,0
2152,[0.38460823],0,0.3457934301733993,0
2153,[-0.06856018],0,0.29672613421370647,0
2154,[-0.09911086],0,0.2935655917622056,0
2155,[0.0383672],0,0.3079409843144247,0
2156,[-0.1143862],0,0.2919927202930101,0
2157,[-0.05837662],1,0.2977840088548818,0
2158,[-0.1143862],0,0.2919927202930101,0
2159,[-0.11693209],0,0.29173105693926543,0
2160,[-0.09401908],1,0.2940909812713893,0
2161,[-0.10165675],0,0.2933031028177451,0
2162,[-0.08638141],0,0.29488009303621754,0
2163,[0.01036241],0,0.3049810380866247,0
2164,[-0.0889273],0,0.2946169189194228,0
2165,[-0.11947798],0,0.2914695315382905,0
2166,[-0.10420264],1,0.29304075121701706,0
2167,[0.04855076],1,0.3090212730894029,0
2168,[-0.11693209],0,0.29173105693926543,0
2169,[0.35914934],0,0.34293500805406774,0
2170,[-0.04055539],0,0.2996405041112839,0
2171,[-0.11184031],0,0.2922545214988365,0
2172,[-0.09656497],0,0.29382821794774683,0
2173,[-0.10165675],0,0.2933031028177451,0
2174,[-0.10420264],0,0.29304075121701706,0
2175,[-0.10674853],0,0.29277853706234613,0
2176,[-0.09147319],0,0.2943538816298261,0
2177,[-0.08638141],0,0.29488009303621754,0
2178,[-0.11184031],0,0.2922545214988365,0
2179,[-0.10674853],0,0.29277853706234613,0
2180,[-0.01764238],0,0.3020371260109888,0
2181,[-0.09911086],0,0.2935655917622056,0
2182,[-0.06856018],0,0.29672613421370647,0
2183,[0.05109665],0,0.30929167240274485,0
2184,[-0.0889273],0,0.2946169189194228,0
2185,[0.02309186],0,0.30632448987133853,0
2186,[0.01036241],0,0.3049810380866247,0
2187,[-0.04055539],1,0.2996405041112839,0
2188,[0.03327542],1,0.3074016267092726,0
2189,[-0.10165675],0,0.2933031028177451,0
2190,[0.65701846],1,0.377043703921267,0
2191,[0.04600487],1,0.30875100450239756,0
2192,[0.30313976],1,0.33668663894338346,0
2193,[-0.11184031],0,0.2922545214988365,0
2194,[0.02309186],0,0.30632448987133853,0
2195,[-0.11693209],0,0.29173105693926543,0
2196,[-0.06092251],0,0.2975193365941229,0
2197,[0.10710623],1,0.3152732806687914,0
2198,[-0.11947798],0,0.2914695315382905,0
2199,[-0.09911086],0,0.2935655917622056,0
2200,[1.10000332],1,0.4300065992238385,0
2201,[-0.10674853],0,0.29277853706234613,0
2202,[-0.1143862],0,0.2919927202930101,0
2203,[-0.08383552],0,0.29514340387592053,0
2204,[-0.1143862],0,0.2919927202930101,0
2205,[-0.03291772],0,0.30043816897241066,0
2206,[7.22796054],0,0.9407847381666491,1
2207,[-0.05328484],0,0.2983137599304496,0
2208,[0.07146377],0,0.3114595583496547,0
2209,[-0.11693209],0,0.29173105693926543,0
2210,[-0.09147319],0,0.2943538816298261,0
2211,[0.06128021],0,0.310374574474699,0
2212,[0.32096099],0,0.33866869718619813,0
2213,[0.27004319],0,0.3330209129544376,0
2214,[-0.1143862],0,0.2919927202930101,0
2215,[-0.01000471],0,0.3028384121229775,0
2216,[-0.10929442],0,0.2925164604557293,0
2217,[-0.07110607],0,0.2964620052449863,0
2218,[-0.06601429],0,0.2969903991661318,0
2219,[-0.0634684],0,0.2972547999953504,0
2220,[-0.00745882],0,0.3031057745292215,0
2221,[-0.1143862],0,0.2919927202930101,0
2222,[-0.11693209],0,0.29173105693926543,0
2223,[-0.09656497],1,0.29382821794774683,0
2224,[0.06637199],1,0.3109168066813198,0
2225,[-0.02782594],0,0.3009706180167359,0
2226,[-0.08638141],0,0.29488009303621754,0
2227,[0.03072953],0,0.3071321450238141,0
2228,[0.1656617],0,0.3215929068454348,0
2229,[-0.03546361],0,0.300172146080145,0
2230,[-0.0380095],0,0.29990625775615365,0
2231,[0.1147439],0,0.31609377872466343,0
2232,[0.24458429],0,0.3302147792200648,0
2233,[0.02563775],1,0.3065935764856375,0
2234,[-0.1143862],0,0.2919927202930101,0
2235,[-0.10929442],0,0.2925164604557293,0
2236,[-0.10674853],0,0.29277853706234613,0
2237,[-0.10929442],0,0.2925164604557293,0
2238,[-0.10929442],0,0.2925164604557293,0
2239,[-0.11693209],0,0.29173105693926543,0
2240,[2.13872644],0,0.5584121331949614,1
2241,[-0.11184031],0,0.2922545214988365,0
2242,[0.04600487],0,0.30875100450239756,0
2243,[0.33369044],0,0.34008793120368036,0
2244,[0.46353082],0,0.3547248650592579,0
2245,[-0.1143862],0,0.2919927202930101,0
2246,[-0.04310128],0,0.2993748852560549,0
2247,[-0.1143862],0,0.2919927202930101,0
2248,[-0.10929442],0,0.2925164604557293,0
2249,[-0.10674853],0,0.29277853706234613,0
2250,[-0.10929442],0,0.2925164604557293,0
2251,[0.18093704],0,0.32325242701270296,0
2252,[-0.11693209],0,0.29173105693926543,0
2253,[-0.06601429],0,0.2969903991661318,0
2254,[0.43552603],1,0.35154365718181924,0
2255,[0.04600487],1,0.30875100450239756,0
2256,[0.24458429],0,0.3302147792200648,0
2257,[-0.11947798],0,0.2914695315382905,0
2258,[0.22930895],1,0.3285368677649643,0
2259,[-0.11947798],0,0.2914695315382905,0
2260,[-0.11693209],0,0.29173105693926543,0
2261,[0.04855076],1,0.3090212730894029,0
2262,[-0.10929442],0,0.2925164604557293,0
2263,[-0.10929442],0,0.2925164604557293,0
2264,[-0.11693209],1,0.29173105693926543,0
2265,[-0.11693209],0,0.29173105693926543,0
2266,[-0.11693209],0,0.29173105693926543,0
2267,[-0.05583073],0,0.2980488166697318,0
2268,[-0.11693209],0,0.29173105693926543,0
2269,[1.45897381],0,0.47419481614949055,0
2270,[-0.1143862],0,0.2919927202930101,0
2271,[-0.06092251],0,0.2975193365941229,0
2272,[0.10710623],1,0.3152732806687914,0
2273,[-0.11693209],0,0.29173105693926543,0
2274,[-0.0634684],0,0.2972547999953504,0
2275,[-0.10420264],0,0.29304075121701706,0
2276,[0.89378623],0,0.4050724963797136,0
2277,[-0.11693209],0,0.29173105693926543,0
2278,[-0.10420264],0,0.29304075121701706,0
2279,[5.80226214],1,0.8866080312235174,1
2280,[-0.05583073],0,0.2980488166697318,0
2281,[-0.10165675],0,0.2933031028177451,0
2282,[-0.07110607],0,0.2964620052449863,0
2283,[-0.04819306],0,0.29884405235495576,0
2284,[-0.10674853],0,0.29277853706234613,0
2285,[-0.09147319],1,0.2943538816298261,0
2286,[0.24713018],0,0.33049485331525214,0
2287,[-0.03291772],0,0.30043816897241066,0
2288,[-0.1143862],0,0.2919927202930101,0
2289,[0.03582131],0,0.30767123984615236,0
2290,[-0.11947798],0,0.2914695315382905,0
2291,[-0.10165675],0,0.2933031028177451,0
2292,[-0.10420264],0,0.29304075121701706,0
2293,[-0.0380095],0,0.29990625775615365,0
2294,[-0.1143862],0,0.2919927202930101,0
2295,[-0.01509649],0,0.30230408774989764,0
2296,[0.15802403],0,0.32076482939273354,0
2297,[-0.10420264],0,0.29304075121701706,0
2298,[-0.10420264],0,0.29304075121701706,0
2299,[0.35151167],1,0.34207968643321957,0
2300,[0.33114455],0,0.339803853672016,0
2301,[-0.11184031],0,0.2922545214988365,0
2302,[-0.06092251],0,0.2975193365941229,0
2303,[-0.09656497],0,0.29382821794774683,0
2304,[-0.10420264],1,0.29304075121701706,0
2305,[-0.07365196],0,0.29619801236655485,0
2306,[-0.11693209],0,0.29173105693926543,0
2307,[-0.09401908],0,0.2940909812713893,0
2308,[-0.08128963],0,0.29540685133391464,0
2309,[-0.07365196],0,0.29619801236655485,0
2310,[-0.11947798],0,0.2914695315382905,0
2311,[-0.07874374],0,0.2956704353052548,0
2312,[-0.0889273],0,0.2946169189194228,0
2313,[-0.1143862],0,0.2919927202930101,0
2314,[-0.09147319],0,0.2943538816298261,0
2315,[-0.02273416],0,0.301503603995791,0
2316,[0.05873432],0,0.31010365347921864,0
2317,[-0.1143862],0,0.2919927202930101,0
2318,[-0.05583073],0,0.2980488166697318,0
2319,[0.30059387],1,0.33640395421160924,0
2320,[-0.07619785],0,0.2959341556846683,0
2321,[-0.03546361],0,0.300172146080145,0
2322,[-0.07365196],0,0.29619801236655485,0
2323,[0.05109665],0,0.30929167240274485,0
2324,[-0.02782594],0,0.3009706180167359,0
2325,[-0.07110607],0,0.2964620052449863,0
2326,[0.04091309],0,0.30821085999373343,0
2327,[-0.01764238],0,0.3020371260109888,0
2328,[-0.04564717],0,0.2991094013006578,0
2329,[0.01800008],1,0.3057867125459093,0
2330,[0.00017885],0,0.30390866125231947,0
2331,[-0.09147319],0,0.2943538816298261,0
2332,[-0.03291772],0,0.30043816897241066,0
2333,[-0.08128963],1,0.29540685133391464,0
2334,[-0.05328484],1,0.2983137599304496,0
2335,[-0.09147319],1,0.2943538816298261,0
2336,[-0.0634684],1,0.2972547999953504,0
2337,[-0.09656497],1,0.29382821794774683,0
2338,[-0.0889273],1,0.2946169189194228,0
2339,[0.00272474],1,0.3041765562777691,0
2340,[-0.07874374],0,0.2956704353052548,0
2341,[-0.07874374],0,0.2956704353052548,0
2342,[-0.11693209],0,0.29173105693926543,0
2343,[0.13765691],1,0.31856214093365237,0
2344,[0.20894183],1,0.32630644814135246,0
2345,[-0.01000471],0,0.3028384121229775,0
2346,[-0.07365196],0,0.29619801236655485,0
2347,[0.0129083],1,0.3052494638790013,0
2348,[-0.10420264],1,0.29304075121701706,0
2349,[-0.0634684],1,0.2972547999953504,0
2350,[-0.10420264],1,0.29304075121701706,0
2351,[-0.10420264],1,0.29304075121701706,0
2352,[-0.11693209],0,0.29173105693926543,0
2353,[-0.1143862],0,0.2919927202930101,0
2354,[0.01036241],0,0.3049810380866247,0
2355,[0.29041031],0,0.33527438756505634,0
2356,[-0.0380095],0,0.29990625775615365,0
2357,[-0.05583073],0,0.2980488166697318,0
2358,[0.00527063],0,0.30444458416942133,0
2359,[-0.11947798],0,0.2914695315382905,0
2360,[-0.06601429],0,0.2969903991661318,0
2361,[-0.10674853],0,0.29277853706234613,0
2362,[-0.11693209],1,0.29173105693926543,0
2363,[0.35151167],0,0.34207968643321957,0
2364,[0.01036241],0,0.3049810380866247,0
2365,[-0.10165675],0,0.2933031028177451,0
2366,[0.15802403],1,0.32076482939273354,0
2367,[0.50426506],1,0.3593750383817501,0
2368,[-0.04819306],1,0.29884405235495576,0
2369,[-0.11947798],0,0.2914695315382905,0
2370,[-0.09401908],0,0.2940909812713893,0
2371,[-0.09656497],0,0.29382821794774683,0
2372,[0.08164733],0,0.3125466160839298,0
2373,[0.39479179],1,0.34693993940199935,0
2374,[-0.11693209],0,0.29173105693926543,0
2375,[0.05364254],0,0.30956220232042986,0
2376,[-0.09656497],0,0.29382821794774683,0
2377,[0.08419322],1,0.31281870361914815,0
2378,[-0.11693209],0,0.29173105693926543,0
2379,[-0.07619785],0,0.2959341556846683,0
2380,[-0.11693209],0,0.29173105693926543,0
2381,[-0.1143862],0,0.2919927202930101,0
2382,[-0.08383552],0,0.29514340387592053,0
2383,[-0.09401908],0,0.2940909812713893,0
2384,[-0.1143862],0,0.2919927202930101,0
2385,[0.06891788],0,0.3111881176448739,0
2386,[-0.00745882],0,0.3031057745292215,0
2387,[-0.11693209],0,0.29173105693926543,0
2388,[-0.11947798],0,0.2914695315382905,0
2389,[-0.11693209],0,0.29173105693926543,0
2390,[-0.08383552],0,0.29514340387592053,0
2391,[-0.10929442],0,0.2925164604557293,0
2392,[-0.10165675],0,0.2933031028177451,0
2393,[0.02054597],1,0.30605553518529904,0
2394,[0.00272474],1,0.3041765562777691,0
2395,[-0.09911086],0,0.2935655917622056,0
2396,[0.25985963],0,0.3318970243480871,0
2397,[-0.07619785],1,0.2959341556846683,0
2398,[-0.10165675],0,0.2933031028177451,0
2399,[-0.07110607],0,0.2964620052449863,0
2400,[-0.10674853],0,0.29277853706234613,0
2401,[-0.10929442],0,0.2925164604557293,0
2402,[-0.10420264],0,0.29304075121701706,0
2403,[0.03072953],1,0.3071321450238141,0
2404,[-0.11184031],0,0.2922545214988365,0
2405,[-0.1143862],0,0.2919927202930101,0
2406,[-0.11947798],0,0.2914695315382905,0
2407,[-0.11693209],0,0.29173105693926543,0
2408,[-0.10674853],0,0.29277853706234613,0
2409,[-0.11693209],0,0.29173105693926543,0
2410,[-0.11693209],0,0.29173105693926543,0
2411,[0.10965212],0,0.31554665235575935,0
2412,[-0.09911086],0,0.2935655917622056,0
2413,[0.41261302],0,0.3489506042654817,0
2414,[-0.05837662],1,0.2977840088548818,0
2415,[0.08419322],1,0.31281870361914815,0
2416,[-0.11693209],0,0.29173105693926543,0
2417,[-0.1143862],0,0.2919927202930101,0
2418,[-0.07874374],0,0.2956704353052548,0
2419,[-0.11693209],0,0.29173105693926543,0
2420,[-0.09656497],0,0.29382821794774683,0
2421,[-0.10420264],0,0.29304075121701706,0
2422,[-0.10165675],0,0.2933031028177451,0
2423,[0.01545419],0,0.30551802207123185,0
2424,[-0.11693209],0,0.29173105693926543,0
2425,[-0.1143862],0,0.2919927202930101,0
2426,[0.09692267],1,0.3141810735888383,0
2427,[-0.10420264],0,0.29304075121701706,0
2428,[-0.10165675],1,0.2933031028177451,0
2429,[-0.10420264],0,0.29304075121701706,0
2430,[-0.08383552],0,0.29514340387592053,0
2431,[-0.00745882],1,0.3031057745292215,0
2432,[-0.00745882],0,0.3031057745292215,0
2433,[-0.09401908],0,0.2940909812713893,0
2434,[-0.1143862],0,0.2919927202930101,0
2435,[-0.08383552],1,0.29514340387592053,0
2436,[-0.02273416],0,0.301503603995791,0
2437,[-0.1143862],0,0.2919927202930101,0
2438,[-0.11693209],1,0.29173105693926543,0
2439,[-0.08638141],0,0.29488009303621754,0
2440,[-0.05328484],0,0.2983137599304496,0
2441,[-0.11184031],0,0.2922545214988365,0
2442,[-0.00745882],1,0.3031057745292215,0
2443,[-0.1143862],0,0.2919927202930101,0
2444,[-0.10929442],0,0.2925164604557293,0
2445,[-0.10165675],0,0.2933031028177451,0
2446,[-0.04310128],1,0.2993748852560549,0
2447,[-0.10420264],0,0.29304075121701706,0
2448,[-0.01509649],0,0.30230408774989764,0
2449,[-0.04310128],0,0.2993748852560549,0
2450,[-0.0889273],0,0.2946169189194228,0
2451,[-0.10929442],0,0.2925164604557293,0
2452,[0.01800008],0,0.3057867125459093,0
2453,[0.05618843],0,0.3098328627201371,0
2454,[-0.07619785],1,0.2959341556846683,0
2455,[-0.11693209],0,0.29173105693926543,0
2456,[-0.09656497],1,0.29382821794774683,0
2457,[-0.10929442],0,0.2925164604557293,0
2458,[-0.11693209],0,0.29173105693926543,0
2459,[0.00272474],0,0.3041765562777691,0
2460,[-0.11693209],0,0.29173105693926543,0
2461,[-0.11693209],0,0.29173105693926543,0
2462,[-0.11693209],0,0.29173105693926543,0
2463,[-0.1143862],0,0.2919927202930101,0
2464,[-0.0889273],0,0.2946169189194228,0
2465,[-0.0889273],0,0.2946169189194228,0
2466,[0.13511102],1,0.31828737165026644,0
2467,[1.03126429],1,0.42164910186253596,0
2468,[-0.10165675],0,0.2933031028177451,0
2469,[-0.03291772],1,0.30043816897241066,0
2470,[0.10201445],0,0.3147269209373581,0
2471,[0.41515891],1,0.3492382834676651,0
2472,[-0.08638141],0,0.29488009303621754,0
2473,[-0.09911086],0,0.2935655917622056,0
2474,[0.03327542],0,0.3074016267092726,0
2475,[-0.11693209],0,0.29173105693926543,0
2476,[-0.07874374],0,0.2956704353052548,0
2477,[-0.07365196],0,0.29619801236655485,0
2478,[-0.04310128],0,0.2993748852560549,0
2479,[-0.11947798],0,0.2914695315382905,0
2480,[-0.11693209],0,0.29173105693926543,0
2481,[-0.07619785],0,0.2959341556846683,0
2482,[0.01800008],1,0.3057867125459093,0
2483,[0.05109665],0,0.30929167240274485,0
2484,[-0.08128963],0,0.29540685133391464,0
2485,[-0.07619785],0,0.2959341556846683,0
2486,[-0.11693209],0,0.29173105693926543,0
2487,[-0.11693209],0,0.29173105693926543,0
2488,[-0.11693209],0,0.29173105693926543,0
2489,[-0.11693209],0,0.29173105693926543,0
2490,[-0.07619785],0,0.2959341556846683,0
2491,[-0.09656497],0,0.29382821794774683,0
2492,[0.01545419],1,0.30551802207123185,0
2493,[2.06744152],0,0.5496535831437859,1
2494,[-0.1143862],0,0.2919927202930101,0
2495,[-0.10674853],0,0.29277853706234613,0
2496,[-0.1143862],0,0.2919927202930101,0
2497,[-0.1143862],1,0.2919927202930101,0
2498,[-0.10420264],0,0.29304075121701706,0
2499,[-0.11693209],0,0.29173105693926543,0
2500,[-0.1143862],0,0.2919927202930101,0
2501,[0.02054597],1,0.30605553518529904,0
2502,[-0.07110607],1,0.2964620052449863,0
2503,[-0.08383552],0,0.29514340387592053,0
2504,[-0.10929442],0,0.2925164604557293,0
2505,[-0.1143862],1,0.2919927202930101,0
2506,[-0.11693209],0,0.29173105693926543,0
2507,[-0.07110607],0,0.2964620052449863,0
2508,[-0.10674853],0,0.29277853706234613,0
2509,[-0.09401908],0,0.2940909812713893,0
2510,[-0.01509649],0,0.30230408774989764,0
2511,[-0.11947798],0,0.2914695315382905,0
2512,[-0.08638141],0,0.29488009303621754,0
2513,[-0.10674853],0,0.29277853706234613,0
2514,[-0.11184031],1,0.2922545214988365,0
2515,[-0.05837662],0,0.2977840088548818,0
2516,[-0.07874374],1,0.2956704353052548,0
2517,[-0.0125506],1,0.3025711831584937,0
2518,[0.0383672],0,0.3079409843144247,0
2519,[-0.0634684],1,0.2972547999953504,0
2520,[-0.10674853],0,0.29277853706234613,0
2521,[-0.0634684],1,0.2972547999953504,0
2522,[-0.10674853],0,0.29277853706234613,0
2523,[-0.05328484],1,0.2983137599304496,0
2524,[0.15547814],1,0.32048905376538284,0
2525,[-0.05328484],1,0.2983137599304496,0
2526,[-0.11693209],0,0.29173105693926543,0
2527,[-0.11693209],0,0.29173105693926543,0
2528,[0.58318765],0,0.3684596956757925,0
2529,[0.12747335],0,0.3174638227025798,0
2530,[-0.11693209],0,0.29173105693926543,0
2531,[-0.05583073],0,0.2980488166697318,0
2532,[-0.09147319],0,0.2943538816298261,0
2533,[0.05364254],0,0.30956220232042986,0
2534,[-0.0125506],0,0.3025711831584937,0
2535,[-0.09911086],0,0.2935655917622056,0
2536,[-0.11184031],0,0.2922545214988365,0
2537,[0.11983568],0,0.31664141488634484,0
2538,[-0.07874374],0,0.2956704353052548,0
2539,[-0.11947798],0,0.2914695315382905,0
2540,[-0.11693209],0,0.29173105693926543,0
2541,[-0.11693209],0,0.29173105693926543,0
2542,[-0.08383552],0,0.29514340387592053,0
2543,[-0.0889273],0,0.2946169189194228,0
2544,[-0.0380095],0,0.29990625775615365,0
2545,[1.02617251],0,0.4210317485613227,0
2546,[-0.11693209],0,0.29173105693926543,0
2547,[-0.10165675],0,0.2933031028177451,0
2548,[0.00527063],1,0.30444458416942133,0
2549,[-0.11693209],0,0.29173105693926543,0
2550,[0.16311581],0,0.3213167560689271,0
2551,[55.98939162],0,0.9999999999981466,1
2552,[-0.09401908],1,0.2940909812713893,0
2553,[-0.09911086],0,0.2935655917622056,0
2554,[-0.11693209],0,0.29173105693926543,0
2555,[-0.11184031],0,0.2922545214988365,0
2556,[-0.1143862],0,0.2919927202930101,0
2557,[-0.11693209],0,0.29173105693926543,0
2558,[-0.0634684],0,0.2972547999953504,0
2559,[0.00272474],0,0.3041765562777691,0
2560,[2.47223803],1,0.5988249745161132,1
2561,[0.22676306],0,0.3282576394028048,0
2562,[-0.1143862],0,0.2919927202930101,0
2563,[-0.0889273],0,0.2946169189194228,0
2564,[0.47116849],1,0.35559471544709154,0
2565,[-0.05583073],0,0.2980488166697318,0
2566,[-0.11184031],0,0.2922545214988365,0
2567,[-0.10420264],0,0.29304075121701706,0
2568,[-0.10420264],0,0.29304075121701706,0
2569,[-0.11693209],0,0.29173105693926543,0
2570,[-0.1143862],0,0.2919927202930101,0
2571,[-0.11693209],0,0.29173105693926543,0
2572,[0.09183089],0,0.31363573965015895,0
2573,[0.10965212],0,0.31554665235575935,0
2574,[0.05873432],1,0.31010365347921864,0
2575,[0.11219801],1,0.31582015175099426,0
2576,[-0.08638141],0,0.29488009303621754,0
2577,[0.00781652],1,0.304712744811181,0
2578,[0.20639594],1,0.32602819500701324,0
2579,[-0.11693209],0,0.29173105693926543,0
2580,[-0.01764238],0,0.3020371260109888,0
2581,[-0.09401908],0,0.2940909812713893,0
2582,[0.07655555],0,0.3120028284841271,0
2583,[-0.11184031],1,0.2922545214988365,0
2584,[-0.10420264],0,0.29304075121701706,0
2585,[0.03327542],1,0.3074016267092726,0
2586,[-0.11693209],0,0.29173105693926543,0
2587,[-0.11184031],0,0.2922545214988365,0
2588,[-0.11693209],0,0.29173105693926543,0
2589,[-0.1143862],1,0.2919927202930101,0
2590,[-0.0634684],0,0.2972547999953504,0
2591,[-0.11184031],0,0.2922545214988365,0
2592,[-0.10420264],0,0.29304075121701706,0
2593,[-0.08128963],0,0.29540685133391464,0
2594,[-0.11693209],0,0.29173105693926543,0
2595,[-0.1143862],0,0.2919927202930101,0
2596,[-0.11693209],0,0.29173105693926543,0
2597,[-0.09656497],0,0.29382821794774683,0
2598,[-0.10674853],0,0.29277853706234613,0
2599,[-0.11693209],0,0.29173105693926543,0
2600,[2.67845512],1,0.6231924566078064,1
2601,[-0.0889273],0,0.2946169189194228,0
2602,[0.97525471],1,0.4148720922505968,0
2603,[0.43298014],0,0.3512551039777355,0
2604,[0.25731374],0,0.33161635055972893,0
2605,[-0.1143862],0,0.2919927202930101,0
2606,[0.18602882],0,0.3238065934770943,0
2607,[-0.08128963],0,0.29540685133391464,0
2608,[-0.1143862],0,0.2919927202930101,0
2609,[-0.10929442],0,0.2925164604557293,0
2610,[-0.05073895],1,0.29857883852848394,0
2611,[-0.11947798],0,0.2914695315382905,0
2612,[-0.11693209],0,0.29173105693926543,0
2613,[-0.08638141],0,0.29488009303621754,0
2614,[-0.10165675],0,0.2933031028177451,0
2615,[0.06128021],0,0.310374574474699,0
2616,[-0.11693209],0,0.29173105693926543,0
2617,[-0.11693209],0,0.29173105693926543,0
2618,[-0.06856018],0,0.29672613421370647,0
2619,[0.76649173],1,0.3899135735411592,0
2620,[-0.11947798],0,0.2914695315382905,0
2621,[-0.09401908],0,0.2940909812713893,0
2622,[-0.11947798],0,0.2914695315382905,0
2623,[0.45334726],0,0.3535665577324422,0
2624,[0.45080137],1,0.3532772486950614,0
2625,[-0.04055539],0,0.2996405041112839,0
2626,[-0.08638141],0,0.29488009303621754,0
2627,[-0.07110607],1,0.2964620052449863,0
2628,[0.17329937],0,0.3224221072877928,0
2629,[-0.03291772],0,0.30043816897241066,0
2630,[0.07655555],1,0.3120028284841271,0
2631,[0.07400966],1,0.3117311286710516,0
2632,[0.07655555],1,0.3120028284841271,0
2633,[-0.1143862],0,0.2919927202930101,0
2634,[-0.04310128],1,0.2993748852560549,0
2635,[-0.11947798],0,0.2914695315382905,0
2636,[0.02818364],0,0.30686279490947793,0
2637,[0.07655555],0,0.3120028284841271,0
2638,[0.12492746],1,0.3171895597956284,0
2639,[0.00527063],0,0.30444458416942133,0
2640,[0.39479179],1,0.34693993940199935,0
2641,[-0.05837662],0,0.2977840088548818,0
2642,[-0.03037183],0,0.30070432632177535,0
2643,[0.02054597],0,0.30605553518529904,0
2644,[-0.07365196],0,0.29619801236655485,0
2645,[-0.08128963],0,0.29540685133391464,0
2646,[-0.11947798],0,0.2914695315382905,0
2647,[-0.05328484],1,0.2983137599304496,0
2648,[-0.1143862],1,0.2919927202930101,0
2649,[-0.11693209],0,0.29173105693926543,0
2650,[-0.11693209],0,0.29173105693926543,0
2651,[-0.1143862],0,0.2919927202930101,0
2652,[-0.1143862],0,0.2919927202930101,0
2653,[-0.10420264],0,0.29304075121701706,0
2654,[-0.1143862],0,0.2919927202930101,0
2655,[-0.10420264],0,0.29304075121701706,0
2656,[-0.11184031],0,0.2922545214988365,0
2657,[-0.11693209],0,0.29173105693926543,0
2658,[-0.11947798],0,0.2914695315382905,0
2659,[-0.08638141],0,0.29488009303621754,0
2660,[-0.05583073],0,0.2980488166697318,0
2661,[-0.10420264],0,0.29304075121701706,0
2662,[-0.11947798],0,0.2914695315382905,0
2663,[-0.09147319],0,0.2943538816298261,0
2664,[-0.10420264],0,0.29304075121701706,0
2665,[-0.10420264],0,0.29304075121701706,0
2666,[-0.11184031],0,0.2922545214988365,0
2667,[-0.11184031],0,0.2922545214988365,0
2668,[-0.11693209],0,0.29173105693926543,0
2669,[-0.11184031],0,0.2922545214988365,0
2670,[-0.09147319],0,0.2943538816298261,0
2671,[-0.09911086],1,0.2935655917622056,0
2672,[0.02563775],0,0.3065935764856375,0
2673,[-0.09401908],0,0.2940909812713893,0
2674,[-0.11693209],0,0.29173105693926543,0
2675,[-0.10420264],0,0.29304075121701706,0
2676,[0.00781652],1,0.304712744811181,0
2677,[-0.09147319],1,0.2943538816298261,0
2678,[-0.09401908],0,0.2940909812713893,0
2679,[-0.11693209],0,0.29173105693926543,0
2680,[-0.11693209],0,0.29173105693926543,0
2681,[-0.1143862],0,0.2919927202930101,0
2682,[-0.11947798],0,0.2914695315382905,0
2683,[-0.09147319],0,0.2943538816298261,0
2684,[-0.11947798],0,0.2914695315382905,0
2685,[-0.1143862],0,0.2919927202930101,0
2686,[-0.1143862],0,0.2919927202930101,0
2687,[0.02563775],0,0.3065935764856375,0
2688,[-0.11693209],0,0.29173105693926543,0
2689,[-0.1143862],0,0.2919927202930101,0
2690,[-0.10674853],0,0.29277853706234613,0
2691,[-0.10674853],0,0.29277853706234613,0
2692,[-0.11947798],0,0.2914695315382905,0
2693,[-0.1143862],0,0.2919927202930101,0
2694,[-0.07619785],1,0.2959341556846683,0
2695,[-0.10929442],0,0.2925164604557293,0
2696,[0.9523417],0,0.412108783796064,0
2697,[-0.11693209],0,0.29173105693926543,0
2698,[0.12747335],1,0.3174638227025798,0
2699,[-0.11947798],0,0.2914695315382905,0
2700,[-0.09401908],0,0.2940909812713893,0
2701,[-0.0889273],0,0.2946169189194228,0
2702,[-0.1143862],0,0.2919927202930101,0
2703,[-0.00491293],1,0.3033732702627702,0
2704,[-0.08128963],0,0.29540685133391464,0
2705,[-0.04564717],0,0.2991094013006578,0
2706,[-0.05837662],0,0.2977840088548818,0
2707,[-0.11693209],0,0.29173105693926543,0
2708,[-0.11693209],0,0.29173105693926543,0
2709,[-0.05328484],0,0.2983137599304496,0
2710,[-0.02018827],0,0.3017702980552388,0
2711,[0.07146377],1,0.3114595583496547,0
2712,[-0.09911086],0,0.2935655917622056,0
2713,[-0.0634684],0,0.2972547999953504,0
2714,[-0.11184031],0,0.2922545214988365,0
2715,[-0.05837662],1,0.2977840088548818,0
2716,[-0.10420264],0,0.29304075121701706,0
2717,[-0.11947798],0,0.2914695315382905,0
2718,[-0.11693209],0,0.29173105693926543,0
2719,[-0.11184031],0,0.2922545214988365,0
2720,[-0.08383552],0,0.29514340387592053,0
2721,[0.32605277],0,0.33923604438667093,0
2722,[-0.08383552],0,0.29514340387592053,0
2723,[-0.09656497],0,0.29382821794774683,0
2724,[-0.11693209],0,0.29173105693926543,0
2725,[-0.10165675],0,0.2933031028177451,0
2726,[0.07400966],0,0.3117311286710516,0
2727,[-0.10165675],0,0.2933031028177451,0
2728,[-0.0380095],0,0.29990625775615365,0
2729,[-0.07874374],1,0.2956704353052548,0
2730,[-0.11693209],0,0.29173105693926543,0
2731,[0.01036241],1,0.3049810380866247,0
2732,[0.19875827],1,0.3251941714497401,0
2733,[-0.10165675],0,0.2933031028177451,0
2734,[-0.06856018],1,0.29672613421370647,0
2735,[-0.02528005],0,0.3012370439454609,0
2736,[0.02563775],1,0.3065935764856375,0
2737,[-0.07619785],0,0.2959341556846683,0
2738,[-0.04819306],0,0.29884405235495576,0
2739,[-0.03037183],1,0.30070432632177535,0
2740,[0.20130416],1,0.32547205651955224,0
2741,[-0.03546361],1,0.300172146080145,0
2742,[-0.11184031],0,0.2922545214988365,0
2743,[-0.11693209],0,0.29173105693926543,0
2744,[-0.03291772],0,0.30043816897241066,0
2745,[-0.10674853],0,0.29277853706234613,0
2746,[-0.11693209],0,0.29173105693926543,0
2747,[-0.02782594],0,0.3009706180167359,0
2748,[-0.11693209],0,0.29173105693926543,0
2749,[-0.11693209],0,0.29173105693926543,0
2750,[-0.02528005],0,0.3012370439454609,0
2751,[-0.11184031],0,0.2922545214988365,0
2752,[-0.0380095],1,0.29990625775615365,0
2753,[-0.09911086],0,0.2935655917622056,0
2754,[-0.11693209],0,0.29173105693926543,0
2755,[-0.11947798],0,0.2914695315382905,0
2756,[0.45843904],1,0.35414549750560387,0
2757,[0.09437678],1,0.3139083423792895,0
2758,[-0.09147319],0,0.2943538816298261,0
2759,[-0.11693209],0,0.29173105693926543,0
2760,[0.69520681],1,0.38151455586160016,0
2761,[-0.04819306],1,0.29884405235495576,0
2762,[-0.00491293],0,0.3033732702627702,0
2763,[-0.11693209],0,0.29173105693926543,0
2764,[0.0129083],0,0.3052494638790013,0
2765,[-0.08383552],0,0.29514340387592053,0
2766,[0.17075348],0,0.3221455825920062,0
2767,[0.0638261],0,0.31064562558327596,0
2768,[-0.07365196],1,0.29619801236655485,0
2769,[-0.0889273],0,0.2946169189194228,0
2770,[-0.02528005],0,0.3012370439454609,0
2771,[-0.10420264],0,0.29304075121701706,0
2772,[-0.05073895],0,0.29857883852848394,0
2773,[-0.02528005],0,0.3012370439454609,0
2774,[0.08673911],1,0.3130909201430276,0
2775,[-0.11693209],0,0.29173105693926543,0
2776,[-0.11947798],0,0.2914695315382905,0
2777,[-0.1143862],0,0.2919927202930101,0
2778,[-0.02782594],0,0.3009706180167359,0
2779,[0.06891788],0,0.3111881176448739,0
2780,[-0.04564717],0,0.2991094013006578,0
2781,[0.00017885],0,0.30390866125231947,0
2782,[-0.11693209],0,0.29173105693926543,0
2783,[-0.01764238],0,0.3020371260109888,0
2784,[-0.10929442],1,0.2925164604557293,0
2785,[-0.11693209],0,0.29173105693926543,0
2786,[-0.11693209],0,0.29173105693926543,0
2787,[-0.10674853],0,0.29277853706234613,0
2788,[-0.11693209],0,0.29173105693926543,0
2789,[-0.11693209],0,0.29173105693926543,0
2790,[-0.11693209],0,0.29173105693926543,0
2791,[-0.11693209],0,0.29173105693926543,0
2792,[-0.11693209],0,0.29173105693926543,0
2793,[-0.11693209],0,0.29173105693926543,0
2794,[-0.11693209],0,0.29173105693926543,0
2795,[-0.11693209],0,0.29173105693926543,0
2796,[-0.11693209],0,0.29173105693926543,0
2797,[-0.11693209],0,0.29173105693926543,0
2798,[-0.11693209],0,0.29173105693926543,0
2799,[-0.11693209],0,0.29173105693926543,0
2800,[-0.11693209],0,0.29173105693926543,0
2801,[-0.11693209],0,0.29173105693926543,0
2802,[-0.11693209],0,0.29173105693926543,0
2803,[-0.11693209],0,0.29173105693926543,0
2804,[-0.11947798],0,0.2914695315382905,0
2805,[-0.10929442],0,0.2925164604557293,0
2806,[-0.09401908],0,0.2940909812713893,0
2807,[-0.10929442],0,0.2925164604557293,0
2808,[-0.1143862],0,0.2919927202930101,0
2809,[-0.11693209],0,0.29173105693926543,0
2810,[-0.0889273],1,0.2946169189194228,0
2811,[-0.11947798],0,0.2914695315382905,0
2812,[-0.11693209],0,0.29173105693926543,0
2813,[-0.07619785],0,0.2959341556846683,0
2814,[-0.10420264],0,0.29304075121701706,0
2815,[-0.0125506],1,0.3025711831584937,0
2816,[0.07400966],1,0.3117311286710516,0
2817,[-0.09401908],0,0.2940909812713893,0
2818,[-0.11693209],0,0.29173105693926543,0
2819,[-0.11947798],0,0.2914695315382905,0
2820,[-0.10929442],1,0.2925164604557293,0
2821,[-0.11693209],0,0.29173105693926543,0
2822,[-0.03037183],0,0.30070432632177535,0
2823,[-0.09911086],0,0.2935655917622056,0
2824,[-0.09656497],1,0.29382821794774683,0
2825,[-0.07110607],0,0.2964620052449863,0
2826,[0.45334726],1,0.3535665577324422,0
2827,[-0.11947798],0,0.2914695315382905,0
2828,[0.09183089],1,0.31363573965015895,0
2829,[-0.08383552],0,0.29514340387592053,0
2830,[0.09183089],0,0.31363573965015895,0
2831,[-0.03291772],1,0.30043816897241066,0
2832,[-0.07365196],1,0.29619801236655485,0
2833,[0.089285],0,0.313363265528997,0
2834,[-0.1143862],0,0.2919927202930101,0
2835,[-0.08383552],0,0.29514340387592053,0
2836,[-0.10929442],0,0.2925164604557293,0
2837,[-0.00236704],1,0.30364089920884,0
2838,[0.01800008],1,0.3057867125459093,0
2839,[-0.11693209],0,0.29173105693926543,0
2840,[-0.04310128],1,0.2993748852560549,0
2841,[-0.09656497],1,0.29382821794774683,0
2842,[-0.01000471],0,0.3028384121229775,0
2843,[-0.11947798],0,0.2914695315382905,0
2844,[-0.08128963],0,0.29540685133391464,0
2845,[-0.11947798],0,0.2914695315382905,0
2846,[-0.10674853],0,0.29277853706234613,0
2847,[-0.0889273],0,0.2946169189194228,0
2848,[-0.1143862],0,0.2919927202930101,0
2849,[-0.10420264],0,0.29304075121701706,0
2850,[-0.08383552],0,0.29514340387592053,0
2851,[-0.04055539],0,0.2996405041112839,0
2852,[-0.08128963],0,0.29540685133391464,0
2853,[-0.09147319],0,0.2943538816298261,0
2854,[-0.07619785],1,0.2959341556846683,0
2855,[-0.0380095],0,0.29990625775615365,0
2856,[-0.05073895],0,0.29857883852848394,0
2857,[-0.0634684],0,0.2972547999953504,0
2858,[-0.10420264],0,0.29304075121701706,0
2859,[-0.09911086],0,0.2935655917622056,0
2860,[-0.08128963],0,0.29540685133391464,0
2861,[-0.07365196],0,0.29619801236655485,0
2862,[-0.10929442],0,0.2925164604557293,0
2863,[0.44061781],1,0.3521210888852803,0
2864,[0.48644383],1,0.35733727558612444,0
2865,[-0.11693209],1,0.29173105693926543,0
2866,[0.02818364],0,0.30686279490947793,0
2867,[0.53226985],1,0.36258748814537717,0
2868,[-0.11693209],0,0.29173105693926543,0
2869,[-0.10165675],0,0.2933031028177451,0
2870,[-0.11947798],0,0.2914695315382905,0
2871,[0.40242946],1,0.3478009892017391,0
2872,[0.00527063],0,0.30444458416942133,0
2873,[-0.11184031],0,0.2922545214988365,0
2874,[-0.11947798],0,0.2914695315382905,0
2875,[-0.11693209],0,0.29173105693926543,0
2876,[-0.00491293],0,0.3033732702627702,0
2877,[-0.0380095],0,0.29990625775615365,0
2878,[-0.07874374],0,0.2956704353052548,0
2879,[-0.06856018],0,0.29672613421370647,0
2880,[-0.08383552],0,0.29514340387592053,0
2881,[-0.02018827],0,0.3017702980552388,0
2882,[-0.07619785],0,0.2959341556846683,0
2883,[-0.11693209],0,0.29173105693926543,0
2884,[0.0383672],0,0.3079409843144247,0
2885,[-0.08128963],0,0.29540685133391464,0
2886,[-0.09147319],0,0.2943538816298261,0
2887,[-0.11947798],0,0.2914695315382905,0
2888,[-0.00745882],0,0.3031057745292215,0
2889,[-0.11184031],0,0.2922545214988365,0
2890,[-0.10165675],0,0.2933031028177451,0
2891,[-0.07110607],0,0.2964620052449863,0
2892,[-0.09656497],0,0.29382821794774683,0
2893,[0.48389794],1,0.35704658530652544,0
2894,[-0.10420264],0,0.29304075121701706,0
2895,[-0.07110607],0,0.2964620052449863,0
2896,[-0.10420264],0,0.29304075121701706,0
2897,[-0.06856018],0,0.29672613421370647,0
2898,[-0.07365196],0,0.29619801236655485,0
2899,[-0.1143862],0,0.2919927202930101,0
2900,[-0.10420264],0,0.29304075121701706,0
2901,[-0.1143862],0,0.2919927202930101,0
2902,[-0.11693209],0,0.29173105693926543,0
2903,[0.71048215],1,0.38330858042231264,0
2904,[-0.1143862],0,0.2919927202930101,0
2905,[-0.11947798],0,0.2914695315382905,0
2906,[0.05873432],0,0.31010365347921864,0
2907,[-0.1143862],0,0.2919927202930101,0
2908,[-0.03546361],0,0.300172146080145,0
2909,[-0.11693209],0,0.29173105693926543,0
2910,[0.14274869],1,0.3191120581536309,0
2911,[0.76903762],0,0.3902147824139435,0
2912,[-0.1143862],0,0.2919927202930101,0
2913,[-0.11947798],0,0.2914695315382905,0
2914,[-0.11693209],0,0.29173105693926543,0
2915,[-0.10929442],0,0.2925164604557293,0
2916,[-0.11947798],0,0.2914695315382905,0
2917,[-0.07619785],0,0.2959341556846683,0
2918,[0.05618843],0,0.3098328627201371,0
2919,[-0.09911086],0,0.2935655917622056,0
2920,[-0.09911086],0,0.2935655917622056,0
2921,[0.06637199],0,0.3109168066813198,0
2922,[-0.1143862],0,0.2919927202930101,0
2923,[-0.11693209],0,0.29173105693926543,0
2924,[-0.11693209],0,0.29173105693926543,0
2925,[-0.11693209],0,0.29173105693926543,0
2926,[-0.11693209],0,0.29173105693926543,0
2927,[-0.04055539],0,0.2996405041112839,0
2928,[-0.10420264],0,0.29304075121701706,0
2929,[-0.1143862],0,0.2919927202930101,0
2930,[-0.11947798],0,0.2914695315382905,0
2931,[-0.10165675],0,0.2933031028177451,0
2932,[-0.08128963],1,0.29540685133391464,0
2933,[-0.0889273],0,0.2946169189194228,0
2934,[-0.11693209],0,0.29173105693926543,0
2935,[-0.03546361],0,0.300172146080145,0
2936,[-0.10420264],0,0.29304075121701706,0
2937,[-0.07874374],0,0.2956704353052548,0
2938,[-0.06601429],0,0.2969903991661318,0
2939,[-0.11693209],0,0.29173105693926543,0
2940,[-0.09656497],0,0.29382821794774683,0
2941,[-0.07619785],0,0.2959341556846683,0
2942,[0.03072953],0,0.3071321450238141,0
2943,[-0.01000471],0,0.3028384121229775,0
2944,[-0.02782594],1,0.3009706180167359,0
2945,[-0.10420264],0,0.29304075121701706,0
2946,[-0.10165675],0,0.2933031028177451,0
2947,[-0.09911086],1,0.2935655917622056,0
2948,[-0.11184031],0,0.2922545214988365,0
2949,[-0.1143862],0,0.2919927202930101,0
2950,[-0.1143862],0,0.2919927202930101,0
2951,[-0.1143862],0,0.2919927202930101,0
2952,[-0.06856018],0,0.29672613421370647,0
2953,[0.05364254],0,0.30956220232042986,0
2954,[-0.11693209],0,0.29173105693926543,0
2955,[-0.11693209],0,0.29173105693926543,0
2956,[-0.06601429],0,0.2969903991661318,0
2957,[-0.01509649],0,0.30230408774989764,0
2958,[-0.11184031],0,0.2922545214988365,0
2959,[-0.11693209],0,0.29173105693926543,0
2960,[-0.10674853],0,0.29277853706234613,0
2961,[-0.07365196],1,0.29619801236655485,0
2962,[-0.1143862],0,0.2919927202930101,0
2963,[-0.06601429],1,0.2969903991661318,0
2964,[-0.0634684],1,0.2972547999953504,0
2965,[-0.11693209],0,0.29173105693926543,0
2966,[-0.11693209],0,0.29173105693926543,0
2967,[-0.1143862],0,0.2919927202930101,0
2968,[0.05109665],0,0.30929167240274485,0
2969,[-0.11693209],0,0.29173105693926543,0
2970,[-0.05583073],0,0.2980488166697318,0
2971,[-0.07365196],1,0.29619801236655485,0
2972,[-0.11693209],0,0.29173105693926543,0
2973,[-0.1143862],0,0.2919927202930101,0
2974,[0.58573354],1,0.3687543487002092,0
2975,[-0.11693209],0,0.29173105693926543,0
2976,[0.05618843],0,0.3098328627201371,0
2977,[0.13001924],0,0.3177382124021314,0
2978,[0.08419322],0,0.31281870361914815,0
2979,[0.00017885],0,0.30390866125231947,0
2980,[0.09946856],1,0.3144539331509288,0
2981,[0.05618843],1,0.3098328627201371,0
2982,[-0.11947798],0,0.2914695315382905,0
2983,[-0.06856018],1,0.29672613421370647,0
2984,[-0.11184031],0,0.2922545214988365,0
2985,[0.14274869],0,0.3191120581536309,0
2986,[-0.04564717],0,0.2991094013006578,0
2987,[-0.09656497],0,0.29382821794774683,0
2988,[-0.04564717],0,0.2991094013006578,0
2989,[-0.10929442],1,0.2925164604557293,0
2990,[-0.09401908],0,0.2940909812713893,0
2991,[-0.07110607],1,0.2964620052449863,0
2992,[-0.10674853],0,0.29277853706234613,0
2993,[-0.10420264],0,0.29304075121701706,0
2994,[-0.1143862],0,0.2919927202930101,0
2995,[-0.11693209],0,0.29173105693926543,0
2996,[0.2674973],1,0.3327397620832538,0
2997,[0.12492746],0,0.3171895597956284,0
2998,[-0.04564717],0,0.2991094013006578,0
2999,[-0.11184031],0,0.2922545214988365,0
3000,[-0.09656497],0,0.29382821794774683,0
3001,[-0.10929442],0,0.2925164604557293,0
3002,[-0.08383552],0,0.29514340387592053,0
3003,[0.00527063],0,0.30444458416942133,0
3004,[-0.07110607],0,0.2964620052449863,0
3005,[-0.11693209],0,0.29173105693926543,0
3006,[0.07146377],1,0.3114595583496547,0
3007,[0.31586921],0,0.3381018133232886,0
3008,[-0.1143862],0,0.2919927202930101,0
3009,[-0.11693209],0,0.29173105693926543,0
3010,[-0.05073895],0,0.29857883852848394,0
3011,[-0.0889273],0,0.2946169189194228,0
3012,[-0.11184031],0,0.2922545214988365,0
3013,[-0.1143862],0,0.2919927202930101,0
3014,[0.04345898],0,0.3084808667633948,0
3015,[-0.10420264],0,0.29304075121701706,0
3016,[-0.1143862],0,0.2919927202930101,0
3017,[-0.1143862],0,0.2919927202930101,0
3018,[-0.1143862],0,0.2919927202930101,0
3019,[-0.11184031],0,0.2922545214988365,0
3020,[-0.10929442],0,0.2925164604557293,0
3021,[-0.11693209],0,0.29173105693926543,0
3022,[-0.0889273],0,0.2946169189194228,0
3023,[0.08164733],0,0.3125466160839298,0
3024,[-0.10165675],0,0.2933031028177451,0
3025,[-0.11947798],0,0.2914695315382905,0
3026,[-0.11184031],0,0.2922545214988365,0
3027,[-0.11693209],0,0.29173105693926543,0
3028,[-0.10165675],0,0.2933031028177451,0
3029,[-0.08383552],0,0.29514340387592053,0
3030,[-0.05073895],0,0.29857883852848394,0
3031,[-0.11693209],0,0.29173105693926543,0
3032,[-0.10420264],0,0.29304075121701706,0
3033,[-0.10420264],0,0.29304075121701706,0
3034,[-0.07365196],0,0.29619801236655485,0
3035,[0.01545419],0,0.30551802207123185,0
3036,[0.10710623],0,0.3152732806687914,0
3037,[-0.09911086],0,0.2935655917622056,0
3038,[-0.11184031],0,0.2922545214988365,0
3039,[-0.1143862],0,0.2919927202930101,0
3040,[-0.10674853],1,0.29277853706234613,0
3041,[-0.10674853],0,0.29277853706234613,0
3042,[-0.09911086],0,0.2935655917622056,0
3043,[-0.0889273],0,0.2946169189194228,0
3044,[-0.03291772],0,0.30043816897241066,0
3045,[0.24713018],1,0.33049485331525214,0
3046,[-0.11693209],0,0.29173105693926543,0
3047,[-0.11947798],0,0.2914695315382905,0
3048,[-0.10165675],0,0.2933031028177451,0
3049,[-0.1143862],0,0.2919927202930101,0
3050,[-0.1143862],0,0.2919927202930101,0
3051,[-0.0889273],0,0.2946169189194228,0
3052,[0.03582131],1,0.30767123984615236,0
3053,[-0.11693209],0,0.29173105693926543,0
3054,[-0.08383552],0,0.29514340387592053,0
3055,[-0.10420264],0,0.29304075121701706,0
3056,[-0.10420264],0,0.29304075121701706,0
3057,[-0.09911086],0,0.2935655917622056,0
3058,[-0.07619785],0,0.2959341556846683,0
3059,[-0.04564717],1,0.2991094013006578,0
3060,[0.40242946],1,0.3478009892017391,0
3061,[0.9268828],0,0.4090449328776608,0
3062,[-0.07874374],0,0.2956704353052548,0
3063,[0.04855076],0,0.3090212730894029,0
3064,[0.34896578],0,0.3417948068859912,0
3065,[-0.11693209],0,0.29173105693926543,0
3066,[-0.11947798],0,0.2914695315382905,0
3067,[-0.10165675],0,0.2933031028177451,0
3068,[-0.10420264],0,0.29304075121701706,0
3069,[-0.10674853],0,0.29277853706234613,0
3070,[-0.11184031],0,0.2922545214988365,0
3071,[-0.03037183],0,0.30070432632177535,0
3072,[0.17075348],0,0.3221455825920062,0
3073,[-0.11693209],0,0.29173105693926543,0
3074,[-0.10420264],0,0.29304075121701706,0
3075,[-0.1143862],0,0.2919927202930101,0
3076,[-0.1143862],0,0.2919927202930101,0
3077,[-0.1143862],0,0.2919927202930101,0
3078,[-0.09656497],0,0.29382821794774683,0
3079,[-0.11184031],0,0.2922545214988365,0
3080,[-0.1143862],0,0.2919927202930101,0
3081,[0.05109665],0,0.30929167240274485,0
3082,[-0.07365196],0,0.29619801236655485,0
3083,[-0.11947798],0,0.2914695315382905,0
3084,[0.22676306],1,0.3282576394028048,0
3085,[-0.11693209],0,0.29173105693926543,0
3086,[-0.11184031],0,0.2922545214988365,0
3087,[-0.1143862],0,0.2919927202930101,0
3088,[-0.11693209],0,0.29173105693926543,0
3089,[-0.11947798],0,0.2914695315382905,0
3090,[-0.1143862],0,0.2919927202930101,0
3091,[0.15038636],0,0.3199378786105816,0
3092,[-0.11693209],0,0.29173105693926543,0
3093,[-0.03546361],0,0.300172146080145,0
3094,[-0.11693209],0,0.29173105693926543,0
3095,[0.56791231],1,0.36669384466482274,0
3096,[-0.09147319],0,0.2943538816298261,0
3097,[-0.11693209],0,0.29173105693926543,0
3098,[-0.06856018],0,0.29672613421370647,0
3099,[-0.09911086],0,0.2935655917622056,0
3100,[-0.11693209],0,0.29173105693926543,0
3101,[-0.11693209],0,0.29173105693926543,0
3102,[-0.11693209],0,0.29173105693926543,0
3103,[-0.11693209],0,0.29173105693926543,0
3104,[-0.11693209],0,0.29173105693926543,0
3105,[-0.11693209],0,0.29173105693926543,0
3106,[-0.11693209],0,0.29173105693926543,0
3107,[-0.11693209],0,0.29173105693926543,0
3108,[-0.11693209],0,0.29173105693926543,0
3109,[-0.11693209],0,0.29173105693926543,0
3110,[-0.11693209],0,0.29173105693926543,0
3111,[-0.11693209],0,0.29173105693926543,0
3112,[-0.11693209],0,0.29173105693926543,0
3113,[-0.11693209],0,0.29173105693926543,0
3114,[-0.11693209],0,0.29173105693926543,0
3115,[-0.11693209],0,0.29173105693926543,0
3116,[-0.11693209],0,0.29173105693926543,0
3117,[-0.11693209],0,0.29173105693926543,0
3118,[-0.11693209],0,0.29173105693926543,0
3119,[-0.11693209],0,0.29173105693926543,0
3120,[-0.11693209],0,0.29173105693926543,0
3121,[-0.08638141],0,0.29488009303621754,0
3122,[-0.10420264],0,0.29304075121701706,0
3123,[-0.11184031],0,0.2922545214988365,0
3124,[-0.10165675],0,0.2933031028177451,0
3125,[0.42279658],0,0.3501019794416165,0
3126,[-0.04055539],1,0.2996405041112839,0
3127,[-0.07365196],0,0.29619801236655485,0
3128,[-0.1143862],0,0.2919927202930101,0
3129,[-0.11184031],0,0.2922545214988365,0
3130,[-0.0889273],1,0.2946169189194228,0
3131,[-0.02528005],0,0.3012370439454609,0
3132,[0.00017885],0,0.30390866125231947,0
3133,[-0.03037183],0,0.30070432632177535,0
3134,[0.00527063],0,0.30444458416942133,0
3135,[-0.07365196],0,0.29619801236655485,0
3136,[0.20130416],0,0.32547205651955224,0
3137,[0.02309186],1,0.30632448987133853,0
3138,[-0.07365196],0,0.29619801236655485,0
3139,[-0.0634684],0,0.2972547999953504,0
3140,[-0.11184031],1,0.2922545214988365,0
3141,[-0.0380095],0,0.29990625775615365,0
3142,[0.5959171],1,0.36993393828851656,0
3143,[-0.0380095],0,0.29990625775615365,0
3144,[-0.1143862],0,0.2919927202930101,0
3145,[-0.09911086],0,0.2935655917622056,0
3146,[-0.04819306],0,0.29884405235495576,0
3147,[0.18093704],0,0.32325242701270296,0
3148,[-0.09147319],0,0.2943538816298261,0
3149,[-0.0380095],0,0.29990625775615365,0
3150,[-0.01509649],1,0.30230408774989764,0
3151,[-0.10929442],0,0.2925164604557293,0
3152,[1.52262106],0,0.48209228313031455,0
3153,[-0.11693209],0,0.29173105693926543,0
3154,[-0.07874374],0,0.2956704353052548,0
3155,[0.03327542],0,0.3074016267092726,0
3156,[0.11219801],1,0.31582015175099426,0
3157,[-0.09147319],0,0.2943538816298261,0
3158,[-0.07365196],0,0.29619801236655485,0
3159,[-0.11947798],0,0.2914695315382905,0
3160,[-0.1143862],0,0.2919927202930101,0
3161,[-0.10165675],0,0.2933031028177451,0
3162,[0.07400966],0,0.3117311286710516,0
3163,[-0.11184031],0,0.2922545214988365,0
3164,[-0.11693209],0,0.29173105693926543,0
3165,[-0.11693209],0,0.29173105693926543,0
3166,[-0.04564717],0,0.2991094013006578,0
3167,[-0.09401908],0,0.2940909812713893,0
3168,[-0.10420264],0,0.29304075121701706,0
3169,[-0.07874374],0,0.2956704353052548,0
3170,[-0.09911086],0,0.2935655917622056,0
3171,[0.0129083],0,0.3052494638790013,0
3172,[-0.0889273],0,0.2946169189194228,0
3173,[-0.09656497],0,0.29382821794774683,0
3174,[-0.05583073],0,0.2980488166697318,0
3175,[0.2929562],1,0.33555660307803936,0
3176,[-0.10674853],0,0.29277853706234613,0
3177,[-0.09656497],0,0.29382821794774683,0
3178,[-0.08638141],0,0.29488009303621754,0
3179,[-0.11693209],0,0.29173105693926543,0
3180,[-0.09656497],0,0.29382821794774683,0
3181,[-0.02782594],0,0.3009706180167359,0
3182,[-0.05837662],0,0.2977840088548818,0
3183,[-0.1143862],0,0.2919927202930101,0
3184,[-0.08128963],0,0.29540685133391464,0
3185,[0.04345898],1,0.3084808667633948,0
3186,[-0.1143862],0,0.2919927202930101,0
3187,[-0.0889273],0,0.2946169189194228,0
3188,[-0.09401908],0,0.2940909812713893,0
3189,[0.22421717],0,0.3279785324410245,0
3190,[-0.1143862],0,0.2919927202930101,0
3191,[-0.11693209],0,0.29173105693926543,0
3192,[-0.0889273],1,0.2946169189194228,0
3193,[-0.05328484],0,0.2983137599304496,0
3194,[-0.11693209],0,0.29173105693926543,0
3195,[0.29550209],1,0.3358389361254927,0
3196,[-0.04055539],1,0.2996405041112839,0
3197,[-0.05583073],0,0.2980488166697318,0
3198,[-0.02018827],1,0.3017702980552388,0
3199,[-0.11184031],0,0.2922545214988365,0
3200,[-0.0889273],0,0.2946169189194228,0
3201,[-0.10929442],0,0.2925164604557293,0
3202,[-0.09147319],0,0.2943538816298261,0
3203,[-0.11693209],0,0.29173105693926543,0
3204,[-0.10929442],0,0.2925164604557293,0
3205,[0.47116849],0,0.35559471544709154,0
3206,[-0.11184031],0,0.2922545214988365,0
3207,[-0.07874374],1,0.2956704353052548,0
3208,[-0.09911086],0,0.2935655917622056,0
3209,[-0.10165675],0,0.2933031028177451,0
3210,[0.1147439],0,0.31609377872466343,0
3211,[0.00781652],0,0.304712744811181,0
3212,[-0.09401908],0,0.2940909812713893,0
3213,[-0.09911086],0,0.2935655917622056,0
3214,[-0.07874374],0,0.2956704353052548,0
3215,[-0.07874374],0,0.2956704353052548,0
3216,[-0.1143862],0,0.2919927202930101,0
3217,[-0.10929442],0,0.2925164604557293,0
3218,[-0.09656497],0,0.29382821794774683,0
3219,[-0.05073895],1,0.29857883852848394,0
3220,[-0.11693209],1,0.29173105693926543,0
3221,[-0.11184031],0,0.2922545214988365,0
3222,[0.00781652],0,0.304712744811181,0
3223,[-0.10165675],0,0.2933031028177451,0
3224,[-0.1143862],1,0.2919927202930101,0
3225,[-0.11693209],0,0.29173105693926543,0
3226,[-0.06856018],0,0.29672613421370647,0
3227,[-0.10420264],0,0.29304075121701706,0
3228,[-0.04564717],0,0.2991094013006578,0
3229,[0.2674973],0,0.3327397620832538,0
3230,[-0.10929442],0,0.2925164604557293,0
3231,[0.23694662],1,0.32937527980507886,0
3232,[-0.09911086],0,0.2935655917622056,0
3233,[-0.09656497],0,0.29382821794774683,0
3234,[-0.1143862],0,0.2919927202930101,0
3235,[-0.1143862],0,0.2919927202930101,0
3236,[-0.09656497],1,0.29382821794774683,0
3237,[-0.1143862],0,0.2919927202930101,0
3238,[-0.09911086],0,0.2935655917622056,0
3239,[-0.1143862],0,0.2919927202930101,0
3240,[-0.10674853],0,0.29277853706234613,0
3241,[-0.11693209],0,0.29173105693926543,0
3242,[-0.07874374],0,0.2956704353052548,0
3243,[-0.09147319],0,0.2943538816298261,0
3244,[0.06891788],0,0.3111881176448739,0
3245,[-0.1143862],0,0.2919927202930101,0
3246,[-0.09401908],0,0.2940909812713893,0
3247,[-0.07874374],0,0.2956704353052548,0
3248,[-0.02273416],0,0.301503603995791,0
3249,[-0.06092251],0,0.2975193365941229,0
3250,[-0.06856018],0,0.29672613421370647,0
3251,[9.30286089],0,0.9780621118162374,1
3252,[-0.11693209],0,0.29173105693926543,0
3253,[-0.04310128],0,0.2993748852560549,0
3254,[-0.11693209],0,0.29173105693926543,0
3255,[-0.10929442],0,0.2925164604557293,0
3256,[-0.1143862],0,0.2919927202930101,0
3257,[-0.11947798],0,0.2914695315382905,0
3258,[-0.01509649],0,0.30230408774989764,0
3259,[0.57300409],0,0.3672820666854095,0
3260,[0.00272474],0,0.3041765562777691,0
3261,[0.07146377],0,0.3114595583496547,0
3262,[0.16820759],0,0.32186918239878676,0
3263,[0.0383672],0,0.3079409843144247,0
3264,[0.07400966],0,0.3117311286710516,0
3265,[-0.0125506],0,0.3025711831584937,0
3266,[-0.07365196],0,0.29619801236655485,0
3267,[0.00272474],0,0.3041765562777691,0
3268,[-0.11693209],0,0.29173105693926543,0
3269,[-0.10929442],0,0.2925164604557293,0
3270,[-0.10929442],0,0.2925164604557293,0
3271,[-0.0634684],0,0.2972547999953504,0
3272,[-0.11693209],0,0.29173105693926543,0
3273,[-0.1143862],0,0.2919927202930101,0
3274,[-0.07365196],0,0.29619801236655485,0
3275,[-0.09656497],0,0.29382821794774683,0
3276,[-0.08383552],1,0.29514340387592053,0
3277,[-0.11947798],0,0.2914695315382905,0
3278,[0.00272474],1,0.3041765562777691,0
3279,[1.894321],1,0.5282649293707055,1
3280,[-0.05837662],0,0.2977840088548818,0
3281,[0.24458429],0,0.3302147792200648,0
3282,[1.95287647],0,0.5355149191110926,1
3283,[-0.1143862],0,0.2919927202930101,0
3284,[-0.11184031],0,0.2922545214988365,0
3285,[-0.1143862],0,0.2919927202930101,0
3286,[-0.10674853],0,0.29277853706234613,0
3287,[-0.11184031],0,0.2922545214988365,0
3288,[-0.0889273],0,0.2946169189194228,0
3289,[-0.0634684],0,0.2972547999953504,0
3290,[-0.11693209],0,0.29173105693926543,0
3291,[-0.11693209],0,0.29173105693926543,0
3292,[-0.11693209],0,0.29173105693926543,0
3293,[0.02309186],1,0.30632448987133853,0
3294,[0.60355477],1,0.3708196515791071,0
3295,[-0.02273416],0,0.301503603995791,0
3296,[-0.11184031],0,0.2922545214988365,0
3297,[-0.11947798],0,0.2914695315382905,0
3298,[-0.09656497],0,0.29382821794774683,0
3299,[-0.11693209],0,0.29173105693926543,0
3300,[-0.11184031],1,0.2922545214988365,0
3301,[-0.10929442],0,0.2925164604557293,0
3302,[-0.0889273],0,0.2946169189194228,0
3303,[-0.1143862],0,0.2919927202930101,0
3304,[-0.1143862],0,0.2919927202930101,0
3305,[-0.06856018],0,0.29672613421370647,0
3306,[-0.02782594],0,0.3009706180167359,0
3307,[-0.04564717],0,0.2991094013006578,0
3308,[-0.00491293],0,0.3033732702627702,0
3309,[0.09946856],1,0.3144539331509288,0
3310,[-0.07365196],0,0.29619801236655485,0
3311,[-0.10929442],0,0.2925164604557293,0
3312,[-0.11693209],0,0.29173105693926543,0
3313,[-0.10165675],0,0.2933031028177451,0
3314,[-0.11693209],0,0.29173105693926543,0
3315,[-0.11693209],0,0.29173105693926543,0
3316,[0.12238157],0,0.3169154238130632,0
3317,[-0.03037183],0,0.30070432632177535,0
3318,[0.06128021],0,0.310374574474699,0
3319,[-0.08128963],0,0.29540685133391464,0
3320,[-0.0380095],0,0.29990625775615365,0
3321,[0.06128021],0,0.310374574474699,0
3322,[-0.04310128],0,0.2993748852560549,0
3323,[-0.02273416],1,0.301503603995791,0
3324,[-0.09656497],0,0.29382821794774683,0
3325,[-0.11947798],0,0.2914695315382905,0
3326,[-0.09656497],0,0.29382821794774683,0
3327,[-0.11947798],0,0.2914695315382905,0
3328,[-0.01000471],0,0.3028384121229775,0
3329,[0.02054597],0,0.30605553518529904,0
3330,[-0.07365196],1,0.29619801236655485,0
3331,[-0.0380095],0,0.29990625775615365,0
3332,[-0.11947798],0,0.2914695315382905,0
3333,[0.04345898],0,0.3084808667633948,0
3334,[-0.11693209],0,0.29173105693926543,0
3335,[-0.10929442],0,0.2925164604557293,0
3336,[-0.11947798],0,0.2914695315382905,0
3337,[-0.11947798],0,0.2914695315382905,0
3338,[-0.11184031],0,0.2922545214988365,0
3339,[-0.0380095],0,0.29990625775615365,0
3340,[-0.1143862],0,0.2919927202930101,0
3341,[0.25985963],1,0.3318970243480871,0
3342,[-0.09401908],0,0.2940909812713893,0
3343,[-0.11693209],0,0.29173105693926543,0
3344,[0.39988357],1,0.34751386170599763,0
3345,[-0.07110607],0,0.2964620052449863,0
3346,[-0.10674853],0,0.29277853706234613,0
3347,[-0.11693209],0,0.29173105693926543,0
3348,[-0.09147319],1,0.2943538816298261,0
3349,[-0.03546361],0,0.300172146080145,0
3350,[0.23949251],0,0.3296549923185155,0
3351,[-0.11184031],0,0.2922545214988365,0
3352,[0.06637199],0,0.3109168066813198,0
3353,[0.0638261],0,0.31064562558327596,0
3354,[-0.04819306],0,0.29884405235495576,0
3355,[-0.07365196],0,0.29619801236655485,0
3356,[0.00781652],0,0.304712744811181,0
3357,[-0.02528005],0,0.3012370439454609,0
3358,[-0.1143862],0,0.2919927202930101,0
3359,[-0.10420264],0,0.29304075121701706,0
3360,[-0.06601429],0,0.2969903991661318,0
3361,[-0.07619785],0,0.2959341556846683,0
3362,[-0.11693209],0,0.29173105693926543,0
3363,[-0.09911086],0,0.2935655917622056,0
3364,[-0.11184031],0,0.2922545214988365,0
3365,[-0.00491293],0,0.3033732702627702,0
3366,[-0.07110607],0,0.2964620052449863,0
3367,[-0.10929442],0,0.2925164604557293,0
3368,[0.00781652],0,0.304712744811181,0
3369,[-0.07110607],0,0.2964620052449863,0
3370,[0.17329937],0,0.3224221072877928,0
3371,[-0.07874374],0,0.2956704353052548,0
3372,[0.02309186],0,0.30632448987133853,0
3373,[-0.10674853],0,0.29277853706234613,0
3374,[-0.10929442],0,0.2925164604557293,0
3375,[-0.11693209],0,0.29173105693926543,0
3376,[-0.11693209],0,0.29173105693926543,0
3377,[-0.00745882],0,0.3031057745292215,0
3378,[0.13511102],0,0.31828737165026644,0
3379,[-0.11693209],0,0.29173105693926543,0
3380,[-0.11693209],0,0.29173105693926543,0
3381,[-0.02782594],0,0.3009706180167359,0
3382,[-0.02782594],1,0.3009706180167359,0
3383,[-0.07619785],1,0.2959341556846683,0
3384,[-0.1143862],0,0.2919927202930101,0
3385,[-0.08383552],0,0.29514340387592053,0
3386,[-0.09147319],0,0.2943538816298261,0
3387,[-0.10420264],0,0.29304075121701706,0
3388,[-0.10929442],0,0.2925164604557293,0
3389,[-0.10929442],0,0.2925164604557293,0
3390,[-0.11693209],0,0.29173105693926543,0
3391,[-0.11693209],0,0.29173105693926543,0
3392,[-0.11693209],0,0.29173105693926543,0
3393,[-0.09401908],0,0.2940909812713893,0
3394,[-0.11947798],0,0.2914695315382905,0
3395,[-0.11693209],0,0.29173105693926543,0
3396,[-0.11693209],0,0.29173105693926543,0
3397,[-0.11693209],0,0.29173105693926543,0
3398,[-0.11693209],0,0.29173105693926543,0
3399,[-0.11693209],0,0.29173105693926543,0
3400,[-0.11693209],0,0.29173105693926543,0
3401,[-0.11693209],0,0.29173105693926543,0
3402,[-0.11693209],0,0.29173105693926543,0
3403,[-0.11693209],0,0.29173105693926543,0
3404,[-0.11693209],0,0.29173105693926543,0
3405,[-0.11693209],0,0.29173105693926543,0
3406,[-0.11693209],0,0.29173105693926543,0
3407,[-0.11693209],0,0.29173105693926543,0
3408,[-0.11693209],0,0.29173105693926543,0
3409,[-0.11693209],0,0.29173105693926543,0
3410,[-0.11693209],0,0.29173105693926543,0
3411,[-0.11693209],0,0.29173105693926543,0
3412,[-0.11693209],0,0.29173105693926543,0
3413,[-0.11693209],0,0.29173105693926543,0
3414,[0.15038636],0,0.3199378786105816,0
3415,[0.17839115],0,0.32297552963624965,0
3416,[0.17075348],1,0.3221455825920062,0
3417,[-0.10929442],0,0.2925164604557293,0
3418,[-0.09147319],0,0.2943538816298261,0
3419,[-0.11693209],0,0.29173105693926543,0
3420,[-0.08128963],0,0.29540685133391464,0
3421,[-0.10674853],0,0.29277853706234613,0
3422,[-0.10929442],0,0.2925164604557293,0
3423,[-0.09147319],0,0.2943538816298261,0
3424,[-0.10929442],0,0.2925164604557293,0
3425,[0.04855076],0,0.3090212730894029,0
3426,[-0.03546361],0,0.300172146080145,0
3427,[-0.1143862],0,0.2919927202930101,0
3428,[-0.1143862],1,0.2919927202930101,0
3429,[-0.1143862],0,0.2919927202930101,0
3430,[-0.11693209],0,0.29173105693926543,0
3431,[-0.0889273],0,0.2946169189194228,0
3432,[-0.11947798],0,0.2914695315382905,0
3433,[-0.1143862],0,0.2919927202930101,0
3434,[-0.11947798],0,0.2914695315382905,0
3435,[-0.11693209],0,0.29173105693926543,0
3436,[-0.11947798],0,0.2914695315382905,0
3437,[-0.0889273],0,0.2946169189194228,0
3438,[-0.11693209],0,0.29173105693926543,0
3439,[-0.00491293],0,0.3033732702627702,0
3440,[-0.1143862],0,0.2919927202930101,0
3441,[-0.11693209],0,0.29173105693926543,0
3442,[-0.1143862],0,0.2919927202930101,0
3443,[0.55772875],1,0.36551859299950074,0
3444,[-0.1143862],0,0.2919927202930101,0
3445,[-0.07874374],0,0.2956704353052548,0
3446,[-0.11693209],0,0.29173105693926543,0
3447,[-0.1143862],0,0.2919927202930101,0
3448,[-0.11184031],0,0.2922545214988365,0
3449,[-0.11693209],1,0.29173105693926543,0
3450,[-0.09401908],1,0.2940909812713893,0
3451,[-0.09656497],0,0.29382821794774683,0
3452,[-0.11693209],0,0.29173105693926543,0
3453,[-0.1143862],0,0.2919927202930101,0
3454,[0.63665134],1,0.3746677248435015,0
3455,[-0.05837662],1,0.2977840088548818,0
3456,[-0.06092251],0,0.2975193365941229,0
3457,[-0.09656497],0,0.29382821794774683,0
3458,[-0.11693209],0,0.29173105693926543,0
3459,[0.18602882],0,0.3238065934770943,0
3460,[-0.11693209],0,0.29173105693926543,0
3461,[-0.10165675],0,0.2933031028177451,0
3462,[-0.00236704],0,0.30364089920884,0
3463,[-0.1143862],1,0.2919927202930101,0
3464,[-0.0380095],0,0.29990625775615365,0
3465,[-0.0380095],0,0.29990625775615365,0
3466,[-0.09147319],0,0.2943538816298261,0
3467,[-0.10674853],1,0.29277853706234613,0
3468,[-0.1143862],1,0.2919927202930101,0
3469,[-0.09147319],1,0.2943538816298261,0
3470,[-0.11693209],0,0.29173105693926543,0
3471,[-0.1143862],0,0.2919927202930101,0
3472,[-0.10929442],0,0.2925164604557293,0
3473,[-0.00236704],1,0.30364089920884,0
3474,[-0.07619785],0,0.2959341556846683,0
3475,[-0.0889273],0,0.2946169189194228,0
3476,[-0.11693209],0,0.29173105693926543,0
3477,[-0.1143862],0,0.2919927202930101,0
3478,[-0.1143862],0,0.2919927202930101,0
3479,[-0.03037183],1,0.30070432632177535,0
3480,[-0.11693209],0,0.29173105693926543,0
3481,[-0.1143862],0,0.2919927202930101,0
3482,[-0.10929442],0,0.2925164604557293,0
3483,[-0.07110607],0,0.2964620052449863,0
3484,[-0.10674853],0,0.29277853706234613,0
3485,[-0.11947798],0,0.2914695315382905,0
3486,[-0.01000471],0,0.3028384121229775,0
3487,[0.65192668],0,0.3764491497712579,0
3488,[-0.1143862],0,0.2919927202930101,0
3489,[-0.08128963],0,0.29540685133391464,0
3490,[-0.10165675],0,0.2933031028177451,0
3491,[-0.09401908],0,0.2940909812713893,0
3492,[-0.1143862],0,0.2919927202930101,0
3493,[-0.11693209],0,0.29173105693926543,0
3494,[-0.11693209],0,0.29173105693926543,0
3495,[-0.1143862],0,0.2919927202930101,0
3496,[-0.10929442],0,0.2925164604557293,0
3497,[-0.07874374],1,0.2956704353052548,0
3498,[-0.08383552],0,0.29514340387592053,0
3499,[0.19875827],0,0.3251941714497401,0
3500,[-0.11184031],0,0.2922545214988365,0
3501,[-0.09656497],0,0.29382821794774683,0
3502,[-0.09147319],0,0.2943538816298261,0
3503,[-0.05328484],1,0.2983137599304496,0
3504,[-0.11693209],0,0.29173105693926543,0
3505,[-0.11693209],0,0.29173105693926543,0
3506,[-0.11693209],0,0.29173105693926543,0
3507,[-0.10929442],0,0.2925164604557293,0
3508,[-0.0889273],0,0.2946169189194228,0
3509,[-0.03546361],0,0.300172146080145,0
3510,[-0.05073895],0,0.29857883852848394,0
3511,[-0.10420264],0,0.29304075121701706,0
3512,[-0.11947798],0,0.2914695315382905,0
3513,[-0.04055539],0,0.2996405041112839,0
3514,[-0.07619785],0,0.2959341556846683,0
3515,[-0.08638141],0,0.29488009303621754,0
3516,[-0.06092251],1,0.2975193365941229,0
3517,[0.69520681],1,0.38151455586160016,0
3518,[0.07400966],0,0.3117311286710516,0
3519,[1.07199853],0,0.4265965938492354,0
3520,[0.04600487],0,0.30875100450239756,0
3521,[0.29041031],0,0.33527438756505634,0
3522,[-0.09911086],0,0.2935655917622056,0
3523,[0.27768086],0,0.3338650783490889,0
3524,[-0.08638141],0,0.29488009303621754,0
3525,[0.87341911],0,0.4026340495210237,0
3526,[-0.00491293],0,0.3033732702627702,0
3527,[0.02054597],0,0.30605553518529904,0
3528,[1.5633553],0,0.48715161102376275,0
3529,[-0.10674853],0,0.29277853706234613,0
3530,[0.11219801],0,0.31582015175099426,0
3531,[-0.08383552],1,0.29514340387592053,0
3532,[-0.10674853],0,0.29277853706234613,0
3533,[-0.07874374],0,0.2956704353052548,0
3534,[-0.07619785],0,0.2959341556846683,0
3535,[0.04855076],0,0.3090212730894029,0
3536,[-0.05837662],1,0.2977840088548818,0
3537,[-0.0889273],0,0.2946169189194228,0
3538,[-0.0889273],0,0.2946169189194228,0
3539,[-0.07365196],0,0.29619801236655485,0
3540,[-0.07110607],0,0.2964620052449863,0
3541,[-0.09911086],0,0.2935655917622056,0
3542,[0.10201445],0,0.3147269209373581,0
3543,[0.04345898],0,0.3084808667633948,0
3544,[-0.11693209],0,0.29173105693926543,0
3545,[0.29804798],0,0.33612138655444496,0
3546,[0.59082532],0,0.3693439483716628,0
3547,[-0.07110607],0,0.2964620052449863,0
3548,[-0.06856018],0,0.29672613421370647,0
3549,[0.1656617],0,0.3215929068454348,0
3550,[0.70793626],0,0.38300935409545545,0
3551,[0.04600487],0,0.30875100450239756,0
3552,[-0.08638141],0,0.29488009303621754,0
3553,[0.00527063],0,0.30444458416942133,0
3554,[-0.10929442],0,0.2925164604557293,0
3555,[0.07400966],0,0.3117311286710516,0
3556,[0.19621238],1,0.3249164093508773,0
3557,[0.11728979],0,0.3163675331466083,0
3558,[0.00781652],0,0.304712744811181,0
3559,[0.19875827],0,0.3251941714497401,0
3560,[-0.1143862],0,0.2919927202930101,0
3561,[-0.11693209],0,0.29173105693926543,0
3562,[-0.08383552],0,0.29514340387592053,0
3563,[-0.04310128],0,0.2993748852560549,0
3564,[-0.10165675],0,0.2933031028177451,0
3565,[6.52020312],0,0.9178566860597999,1
3566,[-0.07874374],0,0.2956704353052548,0
3567,[-0.11693209],0,0.29173105693926543,0
3568,[-0.10929442],0,0.2925164604557293,0
3569,[-0.1143862],0,0.2919927202930101,0
3570,[-0.10674853],0,0.29277853706234613,0
3571,[-0.07619785],0,0.2959341556846683,0
3572,[-0.08128963],1,0.29540685133391464,0
3573,[-0.11693209],0,0.29173105693926543,0
3574,[0.21148772],0,0.3265848236800215,0
3575,[-0.03037183],0,0.30070432632177535,0
3576,[-0.0889273],0,0.2946169189194228,0
3577,[-0.1143862],0,0.2919927202930101,0
3578,[-0.08638141],0,0.29488009303621754,0
3579,[-0.0125506],0,0.3025711831584937,0
3580,[-0.11693209],0,0.29173105693926543,0
3581,[0.11219801],0,0.31582015175099426,0
3582,[-0.11947798],0,0.2914695315382905,0
3583,[-0.1143862],0,0.2919927202930101,0
3584,[-0.1143862],0,0.2919927202930101,0
3585,[-0.07874374],0,0.2956704353052548,0
3586,[-0.11184031],0,0.2922545214988365,0
3587,[-0.10420264],0,0.29304075121701706,0
3588,[-0.11184031],0,0.2922545214988365,0
3589,[-0.11184031],0,0.2922545214988365,0
3590,[-0.10165675],0,0.2933031028177451,0
3591,[3.5746084],0,0.7208671548797414,1
3592,[-0.07110607],1,0.2964620052449863,0
3593,[-0.10165675],0,0.2933031028177451,0
3594,[-0.10674853],0,0.29277853706234613,0
3595,[-0.10674853],0,0.29277853706234613,0
3596,[-0.07110607],0,0.2964620052449863,0
3597,[0.04345898],1,0.3084808667633948,0
3598,[-0.10929442],1,0.2925164604557293,0
3599,[-0.1143862],0,0.2919927202930101,0
3600,[0.03072953],0,0.3071321450238141,0
3601,[-0.11184031],0,0.2922545214988365,0
3602,[-0.09656497],0,0.29382821794774683,0
3603,[-0.10674853],0,0.29277853706234613,0
3604,[0.1402028],1,0.3188370364792442,0
3605,[-0.03291772],0,0.30043816897241066,0
3606,[-0.10674853],0,0.29277853706234613,0
3607,[-0.05837662],1,0.2977840088548818,0
3608,[0.17329937],0,0.3224221072877928,0
3609,[0.0383672],0,0.3079409843144247,0
3610,[-0.09656497],1,0.29382821794774683,0
3611,[-0.11693209],0,0.29173105693926543,0
3612,[-0.11693209],0,0.29173105693926543,0
3613,[-0.0634684],0,0.2972547999953504,0
3614,[-0.11693209],1,0.29173105693926543,0
3615,[-0.07619785],0,0.2959341556846683,0
3616,[-0.1143862],0,0.2919927202930101,0
3617,[0.4940815],1,0.35820997587585035,0
3618,[-0.10674853],0,0.29277853706234613,0
3619,[-0.11693209],0,0.29173105693926543,0
3620,[-0.0889273],0,0.2946169189194228,0
3621,[-0.11693209],0,0.29173105693926543,0
3622,[-0.09656497],0,0.29382821794774683,0
3623,[0.07400966],0,0.3117311286710516,0
3624,[-0.11693209],0,0.29173105693926543,0
3625,[-0.11693209],0,0.29173105693926543,0
3626,[-0.10674853],0,0.29277853706234613,0
3627,[-0.1143862],0,0.2919927202930101,0
3628,[-0.1143862],0,0.2919927202930101,0
3629,[-0.09401908],0,0.2940909812713893,0
3630,[-0.10674853],0,0.29277853706234613,0
3631,[-0.10165675],0,0.2933031028177451,0
3632,[-0.10929442],0,0.2925164604557293,0
3633,[-0.02018827],0,0.3017702980552388,0
3634,[-0.06092251],0,0.2975193365941229,0
3635,[-0.11947798],0,0.2914695315382905,0
3636,[-0.1143862],0,0.2919927202930101,0
3637,[-0.11184031],0,0.2922545214988365,0
3638,[-0.11693209],0,0.29173105693926543,0
3639,[-0.11693209],0,0.29173105693926543,0
3640,[0.04091309],0,0.30821085999373343,0
3641,[-0.10929442],0,0.2925164604557293,0
3642,[-0.1143862],0,0.2919927202930101,0
3643,[-0.11947798],0,0.2914695315382905,0
3644,[-0.1143862],0,0.2919927202930101,0
3645,[0.35914934],1,0.34293500805406774,0
3646,[-0.07365196],0,0.29619801236655485,0
3647,[0.06637199],0,0.3109168066813198,0
3648,[-0.10165675],0,0.2933031028177451,0
3649,[-0.0634684],0,0.2972547999953504,0
3650,[-0.11693209],0,0.29173105693926543,0
3651,[-0.0634684],1,0.2972547999953504,0
3652,[-0.08383552],0,0.29514340387592053,0
3653,[-0.11693209],0,0.29173105693926543,0
3654,[-0.11693209],0,0.29173105693926543,0
3655,[-0.11693209],0,0.29173105693926543,0
3656,[-0.10165675],1,0.2933031028177451,0
3657,[-0.10420264],0,0.29304075121701706,0
3658,[-0.11693209],0,0.29173105693926543,0
3659,[-0.10674853],0,0.29277853706234613,0
3660,[-0.10929442],0,0.2925164604557293,0
3661,[-0.10420264],0,0.29304075121701706,0
3662,[-0.09656497],0,0.29382821794774683,0
3663,[-0.08383552],0,0.29514340387592053,0
3664,[-0.11947798],0,0.2914695315382905,0
3665,[-0.11693209],0,0.29173105693926543,0
3666,[-0.11947798],0,0.2914695315382905,0
3667,[-0.10674853],0,0.29277853706234613,0
3668,[-0.09147319],0,0.2943538816298261,0
3669,[0.68247736],1,0.38002199824709204,0
3670,[-0.01509649],0,0.30230408774989764,0
3671,[-0.11693209],0,0.29173105693926543,0
3672,[-0.1143862],0,0.2919927202930101,0
3673,[-0.1143862],0,0.2919927202930101,0
3674,[-0.09147319],0,0.2943538816298261,0
3675,[-0.10165675],0,0.2933031028177451,0
3676,[-0.1143862],0,0.2919927202930101,0
3677,[0.02309186],1,0.30632448987133853,0
3678,[-0.11693209],1,0.29173105693926543,0
3679,[-0.10929442],0,0.2925164604557293,0
3680,[-0.07874374],0,0.2956704353052548,0
3681,[-0.1143862],0,0.2919927202930101,0
3682,[-0.10929442],0,0.2925164604557293,0
3683,[0.00272474],0,0.3041765562777691,0
3684,[-0.02782594],0,0.3009706180167359,0
3685,[-0.10674853],0,0.29277853706234613,0
3686,[-0.07874374],0,0.2956704353052548,0
3687,[-0.09911086],1,0.2935655917622056,0
3688,[-0.1143862],0,0.2919927202930101,0
3689,[-0.11947798],0,0.2914695315382905,0
3690,[-0.07874374],0,0.2956704353052548,0
3691,[-0.11693209],0,0.29173105693926543,0
3692,[-0.11693209],0,0.29173105693926543,0
3693,[-0.1143862],0,0.2919927202930101,0
3694,[-0.10674853],1,0.29277853706234613,0
3695,[1.72883815],0,0.507721324698472,1
3696,[-0.06092251],1,0.2975193365941229,0
3697,[0.35914934],0,0.34293500805406774,0
3698,[-0.07619785],0,0.2959341556846683,0
3699,[-0.09401908],0,0.2940909812713893,0
3700,[-0.08638141],0,0.29488009303621754,0
3701,[-0.10165675],0,0.2933031028177451,0
3702,[-0.07365196],0,0.29619801236655485,0
3703,[-0.11693209],0,0.29173105693926543,0
3704,[-0.01000471],0,0.3028384121229775,0
3705,[-0.04055539],0,0.2996405041112839,0
3706,[-0.1143862],0,0.2919927202930101,0
3707,[-0.1143862],0,0.2919927202930101,0
3708,[-0.08383552],0,0.29514340387592053,0
3709,[-0.1143862],0,0.2919927202930101,0
3710,[-0.10929442],0,0.2925164604557293,0
3711,[-0.11693209],0,0.29173105693926543,0
3712,[-0.10674853],1,0.29277853706234613,0
3713,[-0.0380095],1,0.29990625775615365,0
3714,[-0.02528005],0,0.3012370439454609,0
3715,[-0.08638141],0,0.29488009303621754,0
3716,[0.17584526],0,0.3226987563485229,0
3717,[-0.08128963],0,0.29540685133391464,0
3718,[-0.11947798],0,0.2914695315382905,0
3719,[-0.1143862],0,0.2919927202930101,0
3720,[-0.11693209],0,0.29173105693926543,0
3721,[-0.04819306],1,0.29884405235495576,0
3722,[-0.1143862],0,0.2919927202930101,0
3723,[-0.11693209],0,0.29173105693926543,0
3724,[-0.11693209],0,0.29173105693926543,0
3725,[-0.11947798],0,0.2914695315382905,0
3726,[-0.10929442],0,0.2925164604557293,0
3727,[-0.1143862],0,0.2919927202930101,0
3728,[-0.09401908],1,0.2940909812713893,0
3729,[-0.10929442],0,0.2925164604557293,0
3730,[-0.11693209],0,0.29173105693926543,0
3731,[0.02309186],0,0.30632448987133853,0
3732,[-0.11184031],0,0.2922545214988365,0
3733,[-0.11947798],0,0.2914695315382905,0
3734,[-0.04819306],1,0.29884405235495576,0
3735,[-0.10929442],0,0.2925164604557293,0
3736,[0.36424111],1,0.3435057900116672,0
3737,[-0.09656497],0,0.29382821794774683,0
3738,[-0.11184031],0,0.2922545214988365,0
3739,[-0.11693209],0,0.29173105693926543,0
3740,[-0.08128963],0,0.29540685133391464,0
3741,[-0.1143862],0,0.2919927202930101,0
3742,[-0.07110607],1,0.2964620052449863,0
3743,[-0.10674853],0,0.29277853706234613,0
3744,[-0.10674853],0,0.29277853706234613,0
3745,[-0.02782594],0,0.3009706180167359,0
3746,[-0.05837662],1,0.2977840088548818,0
3747,[-0.11947798],0,0.2914695315382905,0
3748,[-0.1143862],0,0.2919927202930101,0
3749,[-0.04819306],0,0.29884405235495576,0
3750,[-0.09911086],0,0.2935655917622056,0
3751,[-0.07619785],0,0.2959341556846683,0
3752,[-0.07619785],0,0.2959341556846683,0
3753,[-0.03291772],0,0.30043816897241066,0
3754,[-0.05583073],0,0.2980488166697318,0
3755,[-0.0380095],0,0.29990625775615365,0
3756,[-0.00491293],0,0.3033732702627702,0
3757,[-0.05837662],0,0.2977840088548818,0
3758,[0.05618843],0,0.3098328627201371,0
3759,[-0.11693209],0,0.29173105693926543,0
3760,[-0.11693209],0,0.29173105693926543,0
3761,[-0.10420264],0,0.29304075121701706,0
3762,[-0.10420264],0,0.29304075121701706,0
3763,[-0.10420264],0,0.29304075121701706,0
3764,[-0.11184031],0,0.2922545214988365,0
3765,[-0.00236704],1,0.30364089920884,0
3766,[-0.11693209],0,0.29173105693926543,0
3767,[-0.10165675],0,0.2933031028177451,0
3768,[-0.11693209],0,0.29173105693926543,0
3769,[0.01800008],0,0.3057867125459093,0
3770,[-0.11693209],0,0.29173105693926543,0
3771,[-0.10929442],0,0.2925164604557293,0
3772,[-0.1143862],0,0.2919927202930101,0
3773,[0.13001924],0,0.3177382124021314,0
3774,[0.20639594],0,0.32602819500701324,0
3775,[0.42534247],0,0.35039009699487167,0
3776,[0.58318765],0,0.3684596956757925,0
3777,[0.03582131],1,0.30767123984615236,0
3778,[-0.02273416],1,0.301503603995791,0
3779,[-0.10674853],0,0.29277853706234613,0
3780,[-0.10674853],0,0.29277853706234613,0
3781,[-0.05837662],1,0.2977840088548818,0
3782,[-0.06092251],0,0.2975193365941229,0
3783,[0.03327542],0,0.3074016267092726,0
3784,[-0.10420264],0,0.29304075121701706,0
3785,[-0.00745882],0,0.3031057745292215,0
3786,[-0.11693209],0,0.29173105693926543,0
3787,[0.37697056],0,0.3449347218929145,0
3788,[-0.07365196],1,0.29619801236655485,0
3789,[-0.0634684],0,0.2972547999953504,0
3790,[-0.08128963],0,0.29540685133391464,0
3791,[-0.10420264],0,0.29304075121701706,0
3792,[-0.10674853],0,0.29277853706234613,0
3793,[-0.09911086],0,0.2935655917622056,0
3794,[-0.1143862],0,0.2919927202930101,0
3795,[-0.1143862],0,0.2919927202930101,0
3796,[-0.11693209],0,0.29173105693926543,0
3797,[-0.11947798],0,0.2914695315382905,0
3798,[-0.1143862],1,0.2919927202930101,0
3799,[-0.05073895],0,0.29857883852848394,0
3800,[-0.03546361],0,0.300172146080145,0
3801,[0.0129083],0,0.3052494638790013,0
3802,[-0.0889273],0,0.2946169189194228,0
3803,[-0.11693209],0,0.29173105693926543,0
3804,[0.1147439],0,0.31609377872466343,0
3805,[-0.1143862],1,0.2919927202930101,0
3806,[-0.09911086],0,0.2935655917622056,0
3807,[-0.10674853],1,0.29277853706234613,0
3808,[-0.11693209],0,0.29173105693926543,0
3809,[-0.1143862],0,0.2919927202930101,0
3810,[-0.11693209],0,0.29173105693926543,0
3811,[0.22930895],0,0.3285368677649643,0
3812,[-0.09656497],0,0.29382821794774683,0
3813,[0.16311581],0,0.3213167560689271,0
3814,[0.15547814],1,0.32048905376538284,0
3815,[-0.07619785],0,0.2959341556846683,0
3816,[-0.11693209],0,0.29173105693926543,0
3817,[-0.03546361],0,0.300172146080145,0
3818,[-0.08383552],0,0.29514340387592053,0
3819,[-0.11693209],0,0.29173105693926543,0
3820,[0.00527063],0,0.30444458416942133,0
3821,[0.00781652],0,0.304712744811181,0
3822,[-0.11693209],0,0.29173105693926543,0
3823,[-0.1143862],0,0.2919927202930101,0
3824,[-0.1143862],0,0.2919927202930101,0
3825,[0.03072953],1,0.3071321450238141,0
3826,[0.03327542],1,0.3074016267092726,0
3827,[0.11219801],0,0.31582015175099426,0
3828,[-0.00745882],0,0.3031057745292215,0
3829,[-0.10165675],0,0.2933031028177451,0
3830,[-0.1143862],0,0.2919927202930101,0
3831,[0.13765691],0,0.31856214093365237,0
3832,[-0.1143862],0,0.2919927202930101,0
3833,[-0.11693209],0,0.29173105693926543,0
3834,[-0.09401908],0,0.2940909812713893,0
3835,[-0.1143862],0,0.2919927202930101,0
3836,[-0.11693209],0,0.29173105693926543,0
3837,[-0.11184031],0,0.2922545214988365,0
3838,[-0.11947798],0,0.2914695315382905,0
3839,[-0.1143862],0,0.2919927202930101,0
3840,[-0.01509649],0,0.30230408774989764,0
3841,[-0.11693209],0,0.29173105693926543,0
3842,[-0.11693209],0,0.29173105693926543,0
3843,[-0.11693209],0,0.29173105693926543,0
3844,[-0.06092251],1,0.2975193365941229,0
3845,[-0.08128963],0,0.29540685133391464,0
3846,[-0.10674853],0,0.29277853706234613,0
3847,[-0.11693209],0,0.29173105693926543,0
3848,[-0.10674853],0,0.29277853706234613,0
3849,[-0.10420264],0,0.29304075121701706,0
3850,[-0.05837662],0,0.2977840088548818,0
3851,[-0.03291772],1,0.30043816897241066,0
3852,[-0.05837662],0,0.2977840088548818,0
3853,[0.31586921],1,0.3381018133232886,0
3854,[-0.1143862],0,0.2919927202930101,0
3855,[-0.10420264],0,0.29304075121701706,0
3856,[0.2674973],1,0.3327397620832538,0
3857,[0.05618843],0,0.3098328627201371,0
3858,[-0.11693209],0,0.29173105693926543,0
3859,[-0.10929442],1,0.2925164604557293,0
3860,[-0.03037183],0,0.30070432632177535,0
3861,[-0.02782594],1,0.3009706180167359,0
3862,[0.089285],0,0.313363265528997,0
3863,[-0.07110607],0,0.2964620052449863,0
3864,[-0.07619785],0,0.2959341556846683,0
3865,[0.38715412],1,0.3460798901459295,0
3866,[-0.0889273],0,0.2946169189194228,0
3867,[0.09183089],1,0.31363573965015895,0
3868,[0.17584526],1,0.3226987563485229,0
3869,[0.03072953],0,0.3071321450238141,0
3870,[-0.11947798],0,0.2914695315382905,0
3871,[0.29041031],0,0.33527438756505634,0
3872,[-0.09147319],0,0.2943538816298261,0
3873,[-0.11693209],0,0.29173105693926543,0
3874,[0.02563775],0,0.3065935764856375,0
3875,[-0.11184031],0,0.2922545214988365,0
3876,[-0.11947798],0,0.2914695315382905,0
3877,[-0.07365196],0,0.29619801236655485,0
3878,[-0.1143862],0,0.2919927202930101,0
3879,[0.02563775],0,0.3065935764856375,0
3880,[-0.11947798],0,0.2914695315382905,0
3881,[-0.11693209],0,0.29173105693926543,0
3882,[-0.02528005],0,0.3012370439454609,0
3883,[-0.1143862],0,0.2919927202930101,0
3884,[-0.11693209],0,0.29173105693926543,0
3885,[-0.1143862],0,0.2919927202930101,0
3886,[-0.11693209],0,0.29173105693926543,0
3887,[-0.10420264],0,0.29304075121701706,0
3888,[0.71302804],1,0.38360789517525473,0
3889,[-0.10674853],0,0.29277853706234613,0
3890,[-0.09147319],0,0.2943538816298261,0
3891,[0.07400966],0,0.3117311286710516,0
3892,[-0.04055539],0,0.2996405041112839,0
3893,[-0.03291772],0,0.30043816897241066,0
3894,[-0.11693209],0,0.29173105693926543,0
3895,[-0.11947798],0,0.2914695315382905,0
3896,[-0.11184031],0,0.2922545214988365,0
3897,[-0.11184031],1,0.2922545214988365,0
3898,[0.56282053],1,0.36610601960925865,0
3899,[-0.10420264],0,0.29304075121701706,0
3900,[-0.03291772],1,0.30043816897241066,0
3901,[0.55772875],0,0.36551859299950074,0
3902,[0.45334726],0,0.3535665577324422,0
3903,[0.24458429],0,0.3302147792200648,0
3904,[0.01036241],0,0.3049810380866247,0
3905,[-0.1143862],0,0.2919927202930101,0
3906,[-0.09147319],0,0.2943538816298261,0
3907,[0.03582131],0,0.30767123984615236,0
3908,[-0.10165675],0,0.2933031028177451,0
3909,[-0.09147319],0,0.2943538816298261,0
3910,[0.62392189],1,0.3731857909596816,0
3911,[-0.11947798],0,0.2914695315382905,0
3912,[-0.11693209],0,0.29173105693926543,0
3913,[-0.10929442],0,0.2925164604557293,0
3914,[-0.1143862],0,0.2919927202930101,0
3915,[0.20130416],1,0.32547205651955224,0
3916,[-0.03037183],1,0.30070432632177535,0
3917,[0.10201445],0,0.3147269209373581,0
3918,[-0.0125506],0,0.3025711831584937,0
3919,[-0.11693209],0,0.29173105693926543,0
3920,[-0.1143862],0,0.2919927202930101,0
3921,[0.08673911],1,0.3130909201430276,0
3922,[-0.06092251],1,0.2975193365941229,0
3923,[-0.11947798],0,0.2914695315382905,0
3924,[-0.1143862],0,0.2919927202930101,0
3925,[-0.11693209],0,0.29173105693926543,0
3926,[-0.09656497],0,0.29382821794774683,0
3927,[0.00272474],0,0.3041765562777691,0
3928,[-0.09147319],0,0.2943538816298261,0
3929,[-0.11184031],0,0.2922545214988365,0
3930,[-0.0380095],0,0.29990625775615365,0
3931,[-0.11947798],0,0.2914695315382905,0
3932,[-0.09656497],0,0.29382821794774683,0
3933,[-0.07619785],0,0.2959341556846683,0
3934,[-0.1143862],0,0.2919927202930101,0
3935,[-0.0889273],0,0.2946169189194228,0
3936,[-0.1143862],0,0.2919927202930101,0
3937,[-0.11184031],0,0.2922545214988365,0
3938,[-0.11184031],0,0.2922545214988365,0
3939,[-0.11184031],0,0.2922545214988365,0
3940,[-0.10674853],0,0.29277853706234613,0
3941,[-0.11693209],0,0.29173105693926543,0
3942,[-0.10929442],1,0.2925164604557293,0
3943,[-0.11693209],0,0.29173105693926543,0
3944,[-0.10165675],0,0.2933031028177451,0
3945,[-0.1143862],0,0.2919927202930101,0
3946,[-0.11184031],0,0.2922545214988365,0
3947,[-0.09147319],0,0.2943538816298261,0
3948,[-0.11184031],0,0.2922545214988365,0
3949,[-0.08383552],0,0.29514340387592053,0
3950,[-0.11693209],0,0.29173105693926543,0
3951,[1.72883815],0,0.507721324698472,1
3952,[-0.11693209],0,0.29173105693926543,0
3953,[-0.09911086],0,0.2935655917622056,0
3954,[2.00379427],1,0.5418071891862377,1
3955,[0.07655555],0,0.3120028284841271,0
3956,[0.2420384],1,0.3299348255056119,0
3957,[0.24713018],0,0.33049485331525214,0
3958,[-0.0634684],1,0.2972547999953504,0
3959,[-0.04310128],0,0.2993748852560549,0
3960,[-0.09656497],0,0.29382821794774683,0
3961,[-0.10929442],0,0.2925164604557293,0
3962,[-0.10674853],0,0.29277853706234613,0
3963,[-0.07619785],0,0.2959341556846683,0
3964,[-0.09656497],0,0.29382821794774683,0
3965,[-0.10674853],0,0.29277853706234613,0
3966,[-0.07874374],0,0.2956704353052548,0
3967,[-0.1143862],0,0.2919927202930101,0
3968,[-0.1143862],0,0.2919927202930101,0
3969,[-0.11947798],0,0.2914695315382905,0
3970,[-0.05837662],0,0.2977840088548818,0
3971,[-0.07874374],1,0.2956704353052548,0
3972,[0.06891788],1,0.3111881176448739,0
3973,[0.11219801],1,0.31582015175099426,0
3974,[-0.08128963],0,0.29540685133391464,0
3975,[-0.09656497],0,0.29382821794774683,0
3976,[0.04091309],0,0.30821085999373343,0
3977,[0.25222196],1,0.3310553620597442,0
3978,[0.35151167],1,0.34207968643321957,0
3979,[-0.04819306],0,0.29884405235495576,0
3980,[0.02563775],0,0.3065935764856375,0
3981,[0.25985963],0,0.3318970243480871,0
3982,[0.0129083],0,0.3052494638790013,0
3983,[0.40242946],1,0.3478009892017391,0
3984,[0.01545419],0,0.30551802207123185,0
3985,[0.11728979],0,0.3163675331466083,0
3986,[-0.10420264],0,0.29304075121701706,0
3987,[0.03327542],0,0.3074016267092726,0
3988,[-0.11947798],0,0.2914695315382905,0
3989,[0.02563775],0,0.3065935764856375,0
3990,[-0.11693209],0,0.29173105693926543,0
3991,[-0.11693209],0,0.29173105693926543,0
3992,[-0.11184031],0,0.2922545214988365,0
3993,[-0.11947798],0,0.2914695315382905,0
3994,[-0.10674853],0,0.29277853706234613,0
3995,[-0.06601429],0,0.2969903991661318,0
3996,[-0.10420264],0,0.29304075121701706,0
3997,[-0.11693209],0,0.29173105693926543,0
3998,[-0.06856018],1,0.29672613421370647,0
3999,[0.16311581],0,0.3213167560689271,0
4000,[0.28786442],1,0.3349922897391994,0
4001,[-0.03037183],0,0.30070432632177535,0
4002,[0.19366649],0,0.32463877036381417,0
4003,[-0.06092251],1,0.2975193365941229,0
4004,[-0.1143862],0,0.2919927202930101,0
4005,[-0.09147319],0,0.2943538816298261,0
4006,[0.05364254],0,0.30956220232042986,0
4007,[-0.10674853],0,0.29277853706234613,0
4008,[-0.11693209],0,0.29173105693926543,0
4009,[-0.10929442],0,0.2925164604557293,0
4010,[-0.11184031],0,0.2922545214988365,0
4011,[0.13765691],0,0.31856214093365237,0
4012,[-0.10165675],0,0.2933031028177451,0
4013,[-0.11184031],0,0.2922545214988365,0
4014,[0.18093704],1,0.32325242701270296,0
4015,[0.01800008],1,0.3057867125459093,0
4016,[0.25731374],0,0.33161635055972893,0
4017,[0.15547814],1,0.32048905376538284,0
4018,[-0.0889273],1,0.2946169189194228,0
4019,[0.04091309],0,0.30821085999373343,0
4020,[-0.11693209],0,0.29173105693926543,0
4021,[0.30059387],1,0.33640395421160924,0
4022,[-0.09911086],1,0.2935655917622056,0
4023,[-0.11693209],0,0.29173105693926543,0
4024,[-0.10929442],0,0.2925164604557293,0
4025,[-0.00236704],0,0.30364089920884,0
4026,[0.09946856],1,0.3144539331509288,0
4027,[0.29804798],0,0.33612138655444496,0
4028,[0.01036241],0,0.3049810380866247,0
4029,[-0.10165675],1,0.2933031028177451,0
4030,[-0.08128963],0,0.29540685133391464,0
4031,[-0.11693209],0,0.29173105693926543,0
4032,[-0.08128963],0,0.29540685133391464,0
4033,[0.26495141],1,0.33245873025886136,0
4034,[-0.06856018],0,0.29672613421370647,0
4035,[-0.05073895],1,0.29857883852848394,0
4036,[-0.11947798],0,0.2914695315382905,0
4037,[0.02054597],0,0.30605553518529904,0
4038,[-0.08383552],0,0.29514340387592053,0
4039,[-0.1143862],0,0.2919927202930101,0
4040,[-0.07874374],0,0.2956704353052548,0
4041,[-0.10420264],0,0.29304075121701706,0
4042,[0.01036241],0,0.3049810380866247,0
4043,[-0.11184031],0,0.2922545214988365,0
4044,[-0.11184031],0,0.2922545214988365,0
4045,[-0.07365196],0,0.29619801236655485,0
4046,[-0.0380095],1,0.29990625775615365,0
4047,[-0.10929442],0,0.2925164604557293,0
4048,[-0.02782594],0,0.3009706180167359,0
4049,[-0.10929442],1,0.2925164604557293,0
4050,[-0.03291772],0,0.30043816897241066,0
4051,[-0.10674853],1,0.29277853706234613,0
4052,[0.01545419],0,0.30551802207123185,0
4053,[0.00781652],0,0.304712744811181,0
4054,[-0.03037183],0,0.30070432632177535,0
4055,[-0.02018827],0,0.3017702980552388,0
4056,[-0.0634684],0,0.2972547999953504,0
4057,[-0.11693209],0,0.29173105693926543,0
4058,[-0.11184031],0,0.2922545214988365,0
4059,[-0.11693209],0,0.29173105693926543,0
4060,[-0.09911086],1,0.2935655917622056,0
4061,[1.77466417],0,0.5134158994605635,1
4062,[-0.10929442],0,0.2925164604557293,0
4063,[-0.07874374],0,0.2956704353052548,0
4064,[-0.10929442],1,0.2925164604557293,0
4065,[-0.10420264],0,0.29304075121701706,0
4066,[-0.11184031],0,0.2922545214988365,0
4067,[-0.1143862],0,0.2919927202930101,0
4068,[-0.10929442],0,0.2925164604557293,0
4069,[0.02563775],0,0.3065935764856375,0
4070,[0.13256513],0,0.31801272876217235,0
4071,[-0.11947798],0,0.2914695315382905,0
4072,[0.1147439],0,0.31609377872466343,0
4073,[-0.10420264],0,0.29304075121701706,0
4074,[-0.10420264],0,0.29304075121701706,0
4075,[0.02563775],1,0.3065935764856375,0
4076,[-0.11693209],0,0.29173105693926543,0
4077,[0.01036241],0,0.3049810380866247,0
4078,[-0.1143862],0,0.2919927202930101,0
4079,[0.27004319],0,0.3330209129544376,0
4080,[-0.0889273],0,0.2946169189194228,0
4081,[-0.05837662],0,0.2977840088548818,0
4082,[-0.11184031],0,0.2922545214988365,0
4083,[-0.11693209],0,0.29173105693926543,0
4084,[-0.09656497],0,0.29382821794774683,0
4085,[-0.02782594],0,0.3009706180167359,0
4086,[0.61119244],1,0.37170623443268436,0
4087,[-0.1143862],0,0.2919927202930101,0
4088,[-0.04310128],0,0.2993748852560549,0
4089,[0.27004319],0,0.3330209129544376,0
4090,[-0.11947798],0,0.2914695315382905,0
4091,[0.05364254],0,0.30956220232042986,0
4092,[-0.10420264],0,0.29304075121701706,0
4093,[-0.10420264],0,0.29304075121701706,0
4094,[-0.11693209],0,0.29173105693926543,0
4095,[-0.11184031],0,0.2922545214988365,0
4096,[-0.11947798],0,0.2914695315382905,0
4097,[-0.02018827],0,0.3017702980552388,0
4098,[-0.05837662],0,0.2977840088548818,0
4099,[-0.10929442],0,0.2925164604557293,0
4100,[0.08673911],1,0.3130909201430276,0
4101,[-0.1143862],0,0.2919927202930101,0
4102,[-0.1143862],0,0.2919927202930101,0
4103,[-0.07874374],0,0.2956704353052548,0
4104,[-0.10420264],0,0.29304075121701706,0
4105,[-0.10674853],0,0.29277853706234613,0
4106,[-0.11184031],0,0.2922545214988365,0
4107,[0.01545419],0,0.30551802207123185,0
4108,[-0.10929442],1,0.2925164604557293,0
4109,[-0.11693209],0,0.29173105693926543,0
4110,[-0.08128963],0,0.29540685133391464,0
4111,[0.25222196],0,0.3310553620597442,0
4112,[-0.11947798],0,0.2914695315382905,0
4113,[-0.09911086],0,0.2935655917622056,0
4114,[0.01036241],0,0.3049810380866247,0
4115,[-0.11947798],0,0.2914695315382905,0
4116,[-0.1143862],0,0.2919927202930101,0
4117,[-0.11947798],0,0.2914695315382905,0
4118,[-0.11693209],0,0.29173105693926543,0
4119,[-0.1143862],0,0.2919927202930101,0
4120,[-0.07874374],0,0.2956704353052548,0
4121,[-0.08128963],0,0.29540685133391464,0
4122,[-0.10929442],0,0.2925164604557293,0
4123,[-0.05583073],0,0.2980488166697318,0
4124,[-0.10674853],0,0.29277853706234613,0
4125,[-0.09656497],0,0.29382821794774683,0
4126,[-0.05837662],0,0.2977840088548818,0
4127,[0.10456034],0,0.31500003681959726,0
4128,[-0.11693209],0,0.29173105693926543,0
4129,[-0.11947798],0,0.2914695315382905,0
4130,[0.06891788],0,0.3111881176448739,0
4131,[0.24713018],0,0.33049485331525214,0
4132,[-0.09656497],0,0.29382821794774683,0
4133,[-0.10165675],0,0.2933031028177451,0
4134,[-0.10929442],0,0.2925164604557293,0
4135,[-0.09147319],0,0.2943538816298261,0
4136,[-0.11184031],0,0.2922545214988365,0
4137,[-0.11693209],0,0.29173105693926543,0
4138,[-0.10165675],1,0.2933031028177451,0
4139,[-0.08638141],0,0.29488009303621754,0
4140,[0.45843904],0,0.35414549750560387,0
4141,[-0.01000471],0,0.3028384121229775,0
4142,[-0.10420264],0,0.29304075121701706,0
4143,[0.11728979],0,0.3163675331466083,0
4144,[-0.11184031],0,0.2922545214988365,0
4145,[-0.0380095],0,0.29990625775615365,0
4146,[0.04091309],0,0.30821085999373343,0
4147,[-0.1143862],0,0.2919927202930101,0
4148,[-0.05073895],0,0.29857883852848394,0
4149,[-0.09147319],0,0.2943538816298261,0
4150,[0.16056992],0,0.3210407302059169,0
4151,[-0.10420264],0,0.29304075121701706,0
4152,[-0.07110607],0,0.2964620052449863,0
4153,[0.01036241],0,0.3049810380866247,0
4154,[-0.0889273],0,0.2946169189194228,0
4155,[-0.10929442],0,0.2925164604557293,0
4156,[0.03072953],1,0.3071321450238141,0
4157,[-0.07365196],0,0.29619801236655485,0
4158,[-0.09147319],0,0.2943538816298261,0
4159,[-0.11693209],0,0.29173105693926543,0
4160,[-0.0889273],1,0.2946169189194228,0
4161,[-0.0634684],0,0.2972547999953504,0
4162,[-0.05328484],0,0.2983137599304496,0
4163,[-0.01000471],0,0.3028384121229775,0
4164,[-0.11184031],0,0.2922545214988365,0
4165,[-0.09147319],1,0.2943538816298261,0
4166,[-0.1143862],0,0.2919927202930101,0
4167,[0.29041031],0,0.33527438756505634,0
4168,[-0.10165675],0,0.2933031028177451,0
4169,[-0.11693209],0,0.29173105693926543,0
4170,[0.10201445],0,0.3147269209373581,0
4171,[0.0129083],0,0.3052494638790013,0
4172,[-0.0125506],0,0.3025711831584937,0
4173,[-0.08383552],0,0.29514340387592053,0
4174,[-0.02528005],0,0.3012370439454609,0
4175,[-0.11184031],0,0.2922545214988365,0
4176,[-0.10420264],1,0.29304075121701706,0
4177,[-0.10674853],0,0.29277853706234613,0
4178,[-0.11947798],0,0.2914695315382905,0
4179,[-0.07110607],0,0.2964620052449863,0
4180,[-0.1143862],0,0.2919927202930101,0
4181,[-0.11947798],0,0.2914695315382905,0
4182,[-0.11184031],0,0.2922545214988365,0
4183,[-0.08638141],0,0.29488009303621754,0
4184,[-0.10165675],0,0.2933031028177451,0
4185,[-0.1143862],0,0.2919927202930101,0
4186,[-0.10674853],0,0.29277853706234613,0
4187,[0.05109665],1,0.30929167240274485,0
4188,[-0.07874374],0,0.2956704353052548,0
4189,[-0.09911086],0,0.2935655917622056,0
4190,[-0.10420264],0,0.29304075121701706,0
4191,[-0.11693209],0,0.29173105693926543,0
4192,[-0.1143862],0,0.2919927202930101,0
4193,[-0.04310128],1,0.2993748852560549,0
4194,[-0.0125506],1,0.3025711831584937,0
4195,[-0.09911086],0,0.2935655917622056,0
4196,[-0.07874374],0,0.2956704353052548,0
4197,[-0.07619785],0,0.2959341556846683,0
4198,[-0.0889273],0,0.2946169189194228,0
4199,[-0.09147319],0,0.2943538816298261,0
4200,[-0.11947798],0,0.2914695315382905,0
4201,[0.30059387],0,0.33640395421160924,0
4202,[-0.10929442],1,0.2925164604557293,0
4203,[-0.07365196],0,0.29619801236655485,0
4204,[-0.11184031],0,0.2922545214988365,0
4205,[-0.09911086],0,0.2935655917622056,0
4206,[-0.08638141],0,0.29488009303621754,0
4207,[-0.11947798],0,0.2914695315382905,0
4208,[-0.11947798],0,0.2914695315382905,0
4209,[-0.11184031],0,0.2922545214988365,0
4210,[0.55518286],0,0.36522502957329744,0
4211,[-0.06601429],0,0.2969903991661318,0
4212,[-0.10929442],0,0.2925164604557293,0
4213,[-0.1143862],0,0.2919927202930101,0
4214,[0.11219801],0,0.31582015175099426,0
4215,[0.089285],0,0.313363265528997,0
4216,[0.2929562],1,0.33555660307803936,0
4217,[0.05618843],1,0.3098328627201371,0
4218,[-0.03546361],1,0.300172146080145,0
4219,[0.1402028],1,0.3188370364792442,0
4220,[-0.11947798],0,0.2914695315382905,0
4221,[1.65500734],0,0.49854314970165375,0
4222,[-0.11184031],0,0.2922545214988365,0
4223,[-0.1143862],1,0.2919927202930101,0
4224,[-0.03291772],0,0.30043816897241066,0
4225,[-0.10929442],0,0.2925164604557293,0
4226,[-0.10674853],0,0.29277853706234613,0
4227,[-0.1143862],0,0.2919927202930101,0
4228,[-0.11947798],0,0.2914695315382905,0
4229,[0.08673911],0,0.3130909201430276,0
4230,[-0.1143862],0,0.2919927202930101,0
4231,[-0.06856018],0,0.29672613421370647,0
4232,[-0.11184031],0,0.2922545214988365,0
4233,[-0.09656497],0,0.29382821794774683,0
4234,[-0.09911086],0,0.2935655917622056,0
4235,[0.16311581],1,0.3213167560689271,0
4236,[-0.11184031],0,0.2922545214988365,0
4237,[-0.09401908],1,0.2940909812713893,0
4238,[-0.1143862],0,0.2919927202930101,0
4239,[-0.09147319],0,0.2943538816298261,0
4240,[-0.10929442],0,0.2925164604557293,0
4241,[-0.08383552],0,0.29514340387592053,0
4242,[-0.1143862],0,0.2919927202930101,0
4243,[-0.11693209],1,0.29173105693926543,0
4244,[-0.11947798],0,0.2914695315382905,0
4245,[-0.11184031],0,0.2922545214988365,0
4246,[-0.07874374],0,0.2956704353052548,0
4247,[-0.10674853],0,0.29277853706234613,0
4248,[-0.11693209],1,0.29173105693926543,0
4249,[-0.11184031],0,0.2922545214988365,0
4250,[-0.11693209],0,0.29173105693926543,0
4251,[-0.10929442],0,0.2925164604557293,0
4252,[-0.07110607],0,0.2964620052449863,0
4253,[-0.1143862],0,0.2919927202930101,0
4254,[-0.11693209],0,0.29173105693926543,0
4255,[0.00017885],1,0.30390866125231947,0
4256,[-0.04819306],0,0.29884405235495576,0
4257,[-0.1143862],0,0.2919927202930101,0
4258,[-0.1143862],0,0.2919927202930101,0
4259,[-0.11184031],0,0.2922545214988365,0
4260,[-0.05837662],0,0.2977840088548818,0
4261,[-0.11693209],0,0.29173105693926543,0
4262,[0.00017885],0,0.30390866125231947,0
4263,[-0.11693209],0,0.29173105693926543,0
4264,[-0.05328484],1,0.2983137599304496,0
4265,[0.04345898],0,0.3084808667633948,0
4266,[0.05364254],0,0.30956220232042986,0
4267,[-0.11693209],0,0.29173105693926543,0
4268,[-0.09147319],0,0.2943538816298261,0
4269,[0.28277264],0,0.33442844775790737,0
4270,[-0.08128963],0,0.29540685133391464,0
4271,[-0.10165675],0,0.2933031028177451,0
4272,[-0.08128963],0,0.29540685133391464,0
4273,[-0.11693209],0,0.29173105693926543,0
4274,[-0.10165675],0,0.2933031028177451,0
4275,[-0.11693209],0,0.29173105693926543,0
4276,[-0.00236704],0,0.30364089920884,0
4277,[-0.02273416],0,0.301503603995791,0
4278,[-0.0380095],0,0.29990625775615365,0
4279,[0.40752124],1,0.3483755760505763,0
4280,[-0.04055539],0,0.2996405041112839,0
4281,[-0.03546361],0,0.300172146080145,0
4282,[-0.01509649],0,0.30230408774989764,0
4283,[0.27258908],0,0.3333021827226066,0
4284,[0.02309186],0,0.30632448987133853,0
4285,[-0.09401908],0,0.2940909812713893,0
4286,[-0.10929442],0,0.2925164604557293,0
4287,[-0.02018827],1,0.3017702980552388,0
4288,[0.09946856],1,0.3144539331509288,0
4289,[-0.0889273],0,0.2946169189194228,0
4290,[-0.09401908],0,0.2940909812713893,0
4291,[-0.11947798],0,0.2914695315382905,0
4292,[-0.02528005],1,0.3012370439454609,0
4293,[-0.09656497],0,0.29382821794774683,0
4294,[-0.1143862],0,0.2919927202930101,0
4295,[0.05618843],0,0.3098328627201371,0
4296,[0.01800008],0,0.3057867125459093,0
4297,[0.87851089],0,0.4032432151333573,0
4298,[-0.07365196],0,0.29619801236655485,0
4299,[-0.11693209],0,0.29173105693926543,0
4300,[-0.08383552],0,0.29514340387592053,0
4301,[-0.10929442],0,0.2925164604557293,0
4302,[-0.11693209],0,0.29173105693926543,0
4303,[0.07910144],0,0.31227465766361684,0
4304,[-0.10929442],0,0.2925164604557293,0
4305,[-0.07365196],0,0.29619801236655485,0
4306,[-0.1143862],0,0.2919927202930101,0
4307,[-0.00236704],0,0.30364089920884,0
4308,[-0.11693209],0,0.29173105693926543,0
4309,[0.01800008],0,0.3057867125459093,0
4310,[-0.1143862],0,0.2919927202930101,0
4311,[-0.10165675],0,0.2933031028177451,0
4312,[-0.11947798],0,0.2914695315382905,0
4313,[-0.10420264],0,0.29304075121701706,0
4314,[-0.11693209],0,0.29173105693926543,0
4315,[0.03072953],0,0.3071321450238141,0
4316,[-0.1143862],0,0.2919927202930101,0
4317,[-0.01509649],0,0.30230408774989764,0
4318,[-0.11184031],0,0.2922545214988365,0
4319,[1.99361071],0,0.5405497365851534,1
4320,[-0.10420264],0,0.29304075121701706,0
4321,[-0.05583073],1,0.2980488166697318,0
4322,[-0.09401908],0,0.2940909812713893,0
4323,[-0.07619785],0,0.2959341556846683,0
4324,[-0.02528005],0,0.3012370439454609,0
4325,[-0.0889273],0,0.2946169189194228,0
4326,[-0.09401908],1,0.2940909812713893,0
4327,[-0.04819306],0,0.29884405235495576,0
4328,[0.09183089],1,0.31363573965015895,0
4329,[0.15038636],1,0.3199378786105816,0
4330,[-0.1143862],0,0.2919927202930101,0
4331,[-0.09656497],0,0.29382821794774683,0
4332,[0.00017885],0,0.30390866125231947,0
4333,[-0.05837662],0,0.2977840088548818,0
4334,[-0.04819306],0,0.29884405235495576,0
4335,[0.01545419],0,0.30551802207123185,0
4336,[-0.11184031],0,0.2922545214988365,0
4337,[-0.10420264],0,0.29304075121701706,0
4338,[-0.1143862],0,0.2919927202930101,0
4339,[-0.10929442],0,0.2925164604557293,0
4340,[-0.09911086],0,0.2935655917622056,0
4341,[-0.09656497],0,0.29382821794774683,0
4342,[-0.03291772],0,0.30043816897241066,0
4343,[-0.11693209],0,0.29173105693926543,0
4344,[-0.08128963],0,0.29540685133391464,0
4345,[-0.11184031],0,0.2922545214988365,0
4346,[-0.11693209],0,0.29173105693926543,0
4347,[0.00272474],1,0.3041765562777691,0
4348,[-0.10929442],0,0.2925164604557293,0
4349,[-0.06601429],0,0.2969903991661318,0
4350,[-0.07110607],1,0.2964620052449863,0
4351,[-0.11693209],0,0.29173105693926543,0
4352,[-0.1143862],0,0.2919927202930101,0
4353,[-0.1143862],0,0.2919927202930101,0
4354,[-0.07365196],0,0.29619801236655485,0
4355,[-0.07365196],0,0.29619801236655485,0
4356,[-0.11693209],0,0.29173105693926543,0
4357,[0.43043425],1,0.35096665943215105,0
4358,[2.12599699],1,0.5568506090095531,1
4359,[0.01800008],1,0.3057867125459093,0
4360,[-0.03037183],0,0.30070432632177535,0
4361,[-0.10929442],0,0.2925164604557293,0
4362,[-0.10674853],0,0.29277853706234613,0
4363,[-0.08383552],0,0.29514340387592053,0
4364,[-0.11693209],0,0.29173105693926543,0
4365,[-0.11947798],0,0.2914695315382905,0
4366,[-0.10929442],0,0.2925164604557293,0
4367,[-0.0634684],0,0.2972547999953504,0
4368,[-0.11693209],0,0.29173105693926543,0
4369,[-0.08383552],0,0.29514340387592053,0
4370,[-0.09147319],0,0.2943538816298261,0
4371,[-0.09656497],0,0.29382821794774683,0
4372,[-0.1143862],0,0.2919927202930101,0
4373,[-0.10929442],0,0.2925164604557293,0
4374,[-0.11947798],0,0.2914695315382905,0
4375,[0.07146377],0,0.3114595583496547,0
4376,[0.01800008],0,0.3057867125459093,0
4377,[-0.07619785],0,0.2959341556846683,0
4378,[-0.04564717],0,0.2991094013006578,0
4379,[0.15802403],0,0.32076482939273354,0
4380,[0.04345898],0,0.3084808667633948,0
4381,[-0.0634684],0,0.2972547999953504,0
4382,[-0.11947798],0,0.2914695315382905,0
4383,[-0.11693209],0,0.29173105693926543,0
4384,[-0.02018827],0,0.3017702980552388,0
4385,[-0.10420264],0,0.29304075121701706,0
4386,[-0.11184031],0,0.2922545214988365,0
4387,[-0.09911086],0,0.2935655917622056,0
4388,[-0.10929442],0,0.2925164604557293,0
4389,[-0.05328484],0,0.2983137599304496,0
4390,[-0.10420264],0,0.29304075121701706,0
4391,[-0.10929442],0,0.2925164604557293,0
4392,[-0.05837662],0,0.2977840088548818,0
4393,[0.30059387],0,0.33640395421160924,0
4394,[-0.04564717],1,0.2991094013006578,0
4395,[-0.11947798],0,0.2914695315382905,0
4396,[-0.02273416],0,0.301503603995791,0
4397,[-0.10420264],0,0.29304075121701706,0
4398,[-0.11184031],0,0.2922545214988365,0
4399,[-0.09401908],0,0.2940909812713893,0
4400,[-0.08383552],0,0.29514340387592053,0
4401,[-0.0125506],0,0.3025711831584937,0
4402,[-0.07365196],1,0.29619801236655485,0
4403,[-0.11184031],0,0.2922545214988365,0
4404,[0.07655555],1,0.3120028284841271,0
4405,[-0.10420264],1,0.29304075121701706,0
4406,[-0.11693209],0,0.29173105693926543,0
4407,[-0.11184031],0,0.2922545214988365,0
4408,[-0.10420264],0,0.29304075121701706,0
4409,[-0.07365196],0,0.29619801236655485,0
4410,[-0.08638141],0,0.29488009303621754,0
4411,[-0.02528005],0,0.3012370439454609,0
4412,[-0.1143862],0,0.2919927202930101,0
4413,[-0.04310128],0,0.2993748852560549,0
4414,[-0.11693209],0,0.29173105693926543,0
4415,[-0.10674853],1,0.29277853706234613,0
4416,[-0.10929442],0,0.2925164604557293,0
4417,[0.05618843],0,0.3098328627201371,0
4418,[-0.07874374],0,0.2956704353052548,0
4419,[-0.08128963],0,0.29540685133391464,0
4420,[-0.02782594],0,0.3009706180167359,0
4421,[-0.09147319],0,0.2943538816298261,0
4422,[-0.11947798],0,0.2914695315382905,0
4423,[-0.10929442],0,0.2925164604557293,0
4424,[-0.10929442],0,0.2925164604557293,0
4425,[-0.10420264],0,0.29304075121701706,0
4426,[-0.11693209],0,0.29173105693926543,0
4427,[0.14529458],1,0.31938720582307695,0
4428,[-0.09911086],0,0.2935655917622056,0
4429,[-0.1143862],0,0.2919927202930101,0
4430,[-0.08128963],0,0.29540685133391464,0
4431,[-0.1143862],0,0.2919927202930101,0
4432,[-0.07874374],0,0.2956704353052548,0
4433,[-0.10420264],0,0.29304075121701706,0
4434,[-0.11693209],0,0.29173105693926543,0
4435,[-0.1143862],0,0.2919927202930101,0
4436,[-0.11184031],0,0.2922545214988365,0
4437,[-0.11947798],0,0.2914695315382905,0
4438,[-0.11184031],0,0.2922545214988365,0
4439,[-0.11184031],0,0.2922545214988365,0
4440,[-0.07619785],0,0.2959341556846683,0
4441,[-0.11693209],0,0.29173105693926543,0
4442,[-0.0889273],0,0.2946169189194228,0
4443,[-0.11693209],0,0.29173105693926543,0
4444,[0.1147439],0,0.31609377872466343,0
4445,[-0.03037183],0,0.30070432632177535,0
4446,[-0.00236704],0,0.30364089920884,0
4447,[-0.11947798],0,0.2914695315382905,0
4448,[-0.11947798],0,0.2914695315382905,0
4449,[-0.03037183],0,0.30070432632177535,0
4450,[-0.10420264],0,0.29304075121701706,0
4451,[-0.10674853],0,0.29277853706234613,0
4452,[-0.08128963],0,0.29540685133391464,0
4453,[-0.11947798],0,0.2914695315382905,0
4454,[0.11983568],0,0.31664141488634484,0
4455,[-0.10929442],0,0.2925164604557293,0
4456,[-0.07619785],0,0.2959341556846683,0
4457,[0.26495141],0,0.33245873025886136,0
4458,[-0.10674853],0,0.29277853706234613,0
4459,[-0.09401908],1,0.2940909812713893,0
4460,[-0.1143862],0,0.2919927202930101,0
4461,[-0.0889273],0,0.2946169189194228,0
4462,[-0.01509649],0,0.30230408774989764,0
4463,[-0.09911086],0,0.2935655917622056,0
4464,[-0.11184031],0,0.2922545214988365,0
4465,[-0.04310128],0,0.2993748852560549,0
4466,[-0.08638141],0,0.29488009303621754,0
4467,[-0.10929442],0,0.2925164604557293,0
4468,[-0.11184031],0,0.2922545214988365,0
4469,[0.04600487],1,0.30875100450239756,0
4470,[-0.06601429],0,0.2969903991661318,0
4471,[-0.11947798],0,0.2914695315382905,0
4472,[0.0383672],1,0.3079409843144247,0
4473,[-0.11693209],0,0.29173105693926543,0
4474,[-0.06092251],0,0.2975193365941229,0
4475,[-0.05837662],0,0.2977840088548818,0
4476,[-0.06856018],0,0.29672613421370647,0
4477,[-0.02273416],0,0.301503603995791,0
4478,[-0.09656497],0,0.29382821794774683,0
4479,[-0.01509649],0,0.30230408774989764,0
4480,[-0.10929442],0,0.2925164604557293,0
4481,[0.05109665],1,0.30929167240274485,0
4482,[-0.10929442],0,0.2925164604557293,0
4483,[-0.05328484],0,0.2983137599304496,0
4484,[-0.08383552],0,0.29514340387592053,0
4485,[0.09437678],0,0.3139083423792895,0
4486,[-0.05328484],0,0.2983137599304496,0
4487,[0.39479179],0,0.34693993940199935,0
4488,[0.20894183],0,0.32630644814135246,0
4489,[-0.06856018],0,0.29672613421370647,0
4490,[-0.11184031],0,0.2922545214988365,0
4491,[0.17584526],0,0.3226987563485229,0
4492,[-0.10929442],0,0.2925164604557293,0
4493,[-0.10929442],0,0.2925164604557293,0
4494,[-0.08638141],0,0.29488009303621754,0
4495,[-0.04819306],0,0.29884405235495576,0
4496,[0.01800008],0,0.3057867125459093,0
4497,[-0.11184031],1,0.2922545214988365,0
4498,[-0.11693209],0,0.29173105693926543,0
4499,[0.09437678],0,0.3139083423792895,0
4500,[-0.11693209],1,0.29173105693926543,0
4501,[-0.10420264],0,0.29304075121701706,0
4502,[-0.08128963],0,0.29540685133391464,0
4503,[-0.09147319],0,0.2943538816298261,0
4504,[-0.1143862],1,0.2919927202930101,0
4505,[0.20639594],1,0.32602819500701324,0
4506,[0.05873432],0,0.31010365347921864,0
4507,[-0.02018827],0,0.3017702980552388,0
4508,[-0.11184031],0,0.2922545214988365,0
4509,[-0.09401908],0,0.2940909812713893,0
4510,[-0.1143862],0,0.2919927202930101,0
4511,[-0.11184031],0,0.2922545214988365,0
4512,[-0.09911086],0,0.2935655917622056,0
4513,[-0.10420264],0,0.29304075121701706,0
4514,[-0.09147319],0,0.2943538816298261,0
4515,[-0.08383552],0,0.29514340387592053,0
4516,[-0.11693209],0,0.29173105693926543,0
4517,[-0.11693209],0,0.29173105693926543,0
4518,[-0.11693209],0,0.29173105693926543,0
4519,[-0.11693209],0,0.29173105693926543,0
4520,[-0.11693209],0,0.29173105693926543,0
4521,[-0.11693209],0,0.29173105693926543,0
4522,[-0.11693209],0,0.29173105693926543,0
4523,[-0.11693209],0,0.29173105693926543,0
4524,[-0.11693209],0,0.29173105693926543,0
4525,[-0.11693209],0,0.29173105693926543,0
4526,[-0.11693209],0,0.29173105693926543,0
4527,[-0.11693209],0,0.29173105693926543,0
4528,[-0.11693209],0,0.29173105693926543,0
4529,[-0.11693209],0,0.29173105693926543,0
4530,[-0.11693209],0,0.29173105693926543,0
4531,[-0.11693209],0,0.29173105693926543,0
4532,[-0.11693209],0,0.29173105693926543,0
4533,[-0.11693209],0,0.29173105693926543,0
4534,[-0.11693209],0,0.29173105693926543,0
4535,[-0.11693209],0,0.29173105693926543,0
4536,[-0.09147319],1,0.2943538816298261,0
4537,[-0.1143862],0,0.2919927202930101,0
4538,[-0.04055539],0,0.2996405041112839,0
4539,[-0.11693209],1,0.29173105693926543,0
4540,[-0.1143862],0,0.2919927202930101,0
4541,[-0.09147319],0,0.2943538816298261,0
4542,[-0.0889273],0,0.2946169189194228,0
4543,[-0.04564717],0,0.2991094013006578,0
4544,[-0.11693209],0,0.29173105693926543,0
4545,[-0.09911086],0,0.2935655917622056,0
4546,[-0.09656497],0,0.29382821794774683,0
4547,[-0.07619785],0,0.2959341556846683,0
4548,[-0.10929442],0,0.2925164604557293,0
4549,[-0.11693209],0,0.29173105693926543,0
4550,[-0.10420264],1,0.29304075121701706,0
4551,[-0.1143862],0,0.2919927202930101,0
4552,[-0.11693209],0,0.29173105693926543,0
4553,[-0.09401908],0,0.2940909812713893,0
4554,[-0.06092251],1,0.2975193365941229,0
4555,[0.06891788],0,0.3111881176448739,0
4556,[-0.1143862],0,0.2919927202930101,0
4557,[-0.09147319],1,0.2943538816298261,0
4558,[0.02563775],0,0.3065935764856375,0
4559,[0.36169523],0,0.3432203423857959,0
4560,[-0.02273416],0,0.301503603995791,0
4561,[-0.04819306],0,0.29884405235495576,0
4562,[-0.1143862],0,0.2919927202930101,0
4563,[0.01800008],0,0.3057867125459093,0
4564,[-0.11693209],0,0.29173105693926543,0
4565,[-0.06856018],0,0.29672613421370647,0
4566,[-0.11693209],0,0.29173105693926543,0
4567,[-0.11947798],0,0.2914695315382905,0
4568,[-0.10420264],0,0.29304075121701706,0
4569,[-0.09401908],0,0.2940909812713893,0
4570,[0.00017885],1,0.30390866125231947,0
4571,[-0.11184031],0,0.2922545214988365,0
4572,[-0.09911086],0,0.2935655917622056,0
4573,[-0.04819306],0,0.29884405235495576,0
4574,[-0.11693209],0,0.29173105693926543,0
4575,[0.47626027],1,0.35617514638200437,0
4576,[-0.10929442],0,0.2925164604557293,0
4577,[-0.09401908],0,0.2940909812713893,0
4578,[-0.11184031],0,0.2922545214988365,0
4579,[-0.07619785],1,0.2959341556846683,0
4580,[-0.10929442],1,0.2925164604557293,0
4581,[-0.07110607],0,0.2964620052449863,0
4582,[-0.11693209],0,0.29173105693926543,0
4583,[0.00781652],0,0.304712744811181,0
4584,[-0.11947798],0,0.2914695315382905,0
4585,[-0.11184031],0,0.2922545214988365,0
4586,[-0.10929442],0,0.2925164604557293,0
4587,[-0.05073895],1,0.29857883852848394,0
4588,[-0.04819306],0,0.29884405235495576,0
4589,[-0.1143862],0,0.2919927202930101,0
4590,[-0.10420264],1,0.29304075121701706,0
4591,[-0.1143862],0,0.2919927202930101,0
4592,[0.07910144],1,0.31227465766361684,0
4593,[-0.07365196],0,0.29619801236655485,0
4594,[-0.03037183],0,0.30070432632177535,0
4595,[-0.11693209],0,0.29173105693926543,0
4596,[-0.10674853],1,0.29277853706234613,0
4597,[1.28076151],0,0.4521629268892344,0
4598,[-0.10929442],0,0.2925164604557293,0
4599,[-0.10420264],0,0.29304075121701706,0
4600,[-0.04564717],0,0.2991094013006578,0
4601,[0.04345898],0,0.3084808667633948,0
4602,[-0.10165675],1,0.2933031028177451,0
4603,[-0.11693209],0,0.29173105693926543,0
4604,[-0.02782594],1,0.3009706180167359,0
4605,[-0.11947798],0,0.2914695315382905,0
4606,[-0.07110607],0,0.2964620052449863,0
4607,[-0.10420264],0,0.29304075121701706,0
4608,[0.21403361],1,0.3268633214805618,0
4609,[-0.11693209],0,0.29173105693926543,0
4610,[-0.09147319],0,0.2943538816298261,0
4611,[-0.10420264],0,0.29304075121701706,0
4612,[-0.11184031],0,0.2922545214988365,0
4613,[-0.11693209],0,0.29173105693926543,0
4614,[-0.10929442],0,0.2925164604557293,0
4615,[-0.06856018],0,0.29672613421370647,0
4616,[-0.11693209],0,0.29173105693926543,0
4617,[-0.11693209],0,0.29173105693926543,0
4618,[-0.10165675],0,0.2933031028177451,0
4619,[-0.11947798],0,0.2914695315382905,0
4620,[-0.09147319],0,0.2943538816298261,0
4621,[-0.02528005],1,0.3012370439454609,0
4622,[-0.0889273],0,0.2946169189194228,0
4623,[-0.06856018],0,0.29672613421370647,0
4624,[-0.10929442],0,0.2925164604557293,0
4625,[0.0129083],1,0.3052494638790013,0
4626,[-0.04564717],0,0.2991094013006578,0
4627,[-0.10929442],0,0.2925164604557293,0
4628,[-0.11184031],1,0.2922545214988365,0
4629,[-0.06092251],0,0.2975193365941229,0
4630,[-0.06856018],0,0.29672613421370647,0
4631,[-0.11947798],0,0.2914695315382905,0
4632,[0.92179102],0,0.4084330013892876,0
4633,[-0.11184031],0,0.2922545214988365,0
4634,[-0.09911086],0,0.2935655917622056,0
4635,[0.02818364],0,0.30686279490947793,0
4636,[-0.11184031],0,0.2922545214988365,0
4637,[-0.06601429],1,0.2969903991661318,0
4638,[-0.11184031],0,0.2922545214988365,0
4639,[-0.08383552],0,0.29514340387592053,0
4640,[-0.02528005],0,0.3012370439454609,0
4641,[-0.0380095],0,0.29990625775615365,0
4642,[-0.05837662],1,0.2977840088548818,0
4643,[-0.11693209],0,0.29173105693926543,0
4644,[-0.10674853],1,0.29277853706234613,0
4645,[0.06637199],0,0.3109168066813198,0
4646,[-0.08128963],0,0.29540685133391464,0
4647,[-0.1143862],0,0.2919927202930101,0
4648,[-0.06856018],0,0.29672613421370647,0
4649,[-0.09401908],0,0.2940909812713893,0
4650,[-0.11184031],0,0.2922545214988365,0
4651,[-0.11184031],0,0.2922545214988365,0
4652,[-0.11947798],0,0.2914695315382905,0
4653,[-0.11693209],1,0.29173105693926543,0
4654,[-0.11184031],0,0.2922545214988365,0
4655,[-0.05328484],0,0.2983137599304496,0
4656,[-0.11947798],0,0.2914695315382905,0
4657,[-0.00491293],0,0.3033732702627702,0
4658,[-0.09911086],0,0.2935655917622056,0
4659,[-0.08383552],0,0.29514340387592053,0
4660,[0.16056992],0,0.3210407302059169,0
4661,[-0.10420264],0,0.29304075121701706,0
4662,[-0.11693209],0,0.29173105693926543,0
4663,[-0.11693209],0,0.29173105693926543,0
4664,[-0.11693209],1,0.29173105693926543,0
4665,[0.01800008],0,0.3057867125459093,0
4666,[-0.09147319],0,0.2943538816298261,0
4667,[-0.11693209],0,0.29173105693926543,0
4668,[-0.11693209],0,0.29173105693926543,0
4669,[-0.0125506],0,0.3025711831584937,0
4670,[-0.1143862],0,0.2919927202930101,0
4671,[-0.11693209],1,0.29173105693926543,0
4672,[0.20385005],0,0.32575006441914134,0
4673,[-0.04055539],0,0.2996405041112839,0
4674,[-0.11693209],0,0.29173105693926543,0
4675,[-0.01764238],0,0.3020371260109888,0
4676,[-0.07365196],0,0.29619801236655485,0
4677,[0.01800008],1,0.3057867125459093,0
4678,[0.24967607],0,0.33077504764423205,0
4679,[-0.11693209],0,0.29173105693926543,0
4680,[-0.1143862],0,0.2919927202930101,0
4681,[-0.09147319],0,0.2943538816298261,0
4682,[-0.11693209],0,0.29173105693926543,0
4683,[-0.10674853],0,0.29277853706234613,0
4684,[0.1147439],0,0.31609377872466343,0
4685,[-0.06856018],0,0.29672613421370647,0
4686,[-0.11693209],0,0.29173105693926543,0
4687,[-0.11693209],0,0.29173105693926543,0
4688,[-0.11947798],0,0.2914695315382905,0
4689,[-0.08638141],1,0.29488009303621754,0
4690,[-0.01509649],0,0.30230408774989764,0
4691,[-0.11693209],0,0.29173105693926543,0
4692,[-0.0889273],0,0.2946169189194228,0
4693,[-0.11947798],0,0.2914695315382905,0
4694,[-0.06856018],0,0.29672613421370647,0
4695,[-0.10674853],0,0.29277853706234613,0
4696,[-0.11693209],0,0.29173105693926543,0
4697,[-0.11693209],0,0.29173105693926543,0
4698,[-0.11693209],0,0.29173105693926543,0
4699,[-0.11693209],0,0.29173105693926543,0
4700,[-0.11693209],0,0.29173105693926543,0
4701,[-0.11693209],0,0.29173105693926543,0
4702,[-0.11693209],0,0.29173105693926543,0
4703,[-0.11693209],0,0.29173105693926543,0
4704,[-0.11693209],0,0.29173105693926543,0
4705,[-0.11693209],0,0.29173105693926543,0
4706,[-0.11693209],0,0.29173105693926543,0
4707,[-0.11693209],0,0.29173105693926543,0
4708,[-0.11693209],0,0.29173105693926543,0
4709,[-0.11693209],0,0.29173105693926543,0
4710,[-0.11693209],0,0.29173105693926543,0
4711,[-0.11693209],0,0.29173105693926543,0
4712,[-0.11693209],0,0.29173105693926543,0
4713,[-0.11693209],0,0.29173105693926543,0
4714,[-0.11693209],0,0.29173105693926543,0
4715,[-0.11693209],0,0.29173105693926543,0
4716,[-0.10420264],0,0.29304075121701706,0
4717,[-0.03291772],0,0.30043816897241066,0
4718,[-0.1143862],0,0.2919927202930101,0
4719,[-0.1143862],0,0.2919927202930101,0
4720,[-0.1143862],0,0.2919927202930101,0
4721,[-0.10929442],0,0.2925164604557293,0
4722,[-0.11693209],0,0.29173105693926543,0
4723,[-0.11693209],0,0.29173105693926543,0
4724,[-0.09401908],0,0.2940909812713893,0
4725,[0.09946856],0,0.3144539331509288,0
4726,[-0.1143862],0,0.2919927202930101,0
4727,[-0.11693209],0,0.29173105693926543,0
4728,[0.14784047],1,0.31966247935352204,0
4729,[-0.02528005],0,0.3012370439454609,0
4730,[0.06891788],0,0.3111881176448739,0
4731,[-0.11693209],0,0.29173105693926543,0
4732,[-0.1143862],0,0.2919927202930101,0
4733,[-0.1143862],0,0.2919927202930101,0
4734,[0.27768086],1,0.3338650783490889,0
4735,[0.36169523],0,0.3432203423857959,0
4736,[-0.08383552],0,0.29514340387592053,0
4737,[-0.11184031],0,0.2922545214988365,0
4738,[-0.03291772],1,0.30043816897241066,0
4739,[-0.10929442],0,0.2925164604557293,0
4740,[-0.11693209],0,0.29173105693926543,0
4741,[-0.08128963],0,0.29540685133391464,0
4742,[-0.05073895],0,0.29857883852848394,0
4743,[-0.11693209],0,0.29173105693926543,0
4744,[-0.0125506],0,0.3025711831584937,0
4745,[0.0129083],0,0.3052494638790013,0
4746,[-0.10165675],0,0.2933031028177451,0
4747,[-0.03291772],0,0.30043816897241066,0
4748,[-0.11947798],0,0.2914695315382905,0
4749,[-0.07874374],0,0.2956704353052548,0
4750,[-0.0634684],0,0.2972547999953504,0
4751,[-0.11693209],0,0.29173105693926543,0
4752,[-0.07365196],0,0.29619801236655485,0
4753,[0.04345898],1,0.3084808667633948,0
4754,[-0.00236704],0,0.30364089920884,0
4755,[-0.1143862],0,0.2919927202930101,0
4756,[-0.10929442],0,0.2925164604557293,0
4757,[-0.07365196],0,0.29619801236655485,0
4758,[-0.11947798],0,0.2914695315382905,0
4759,[-0.10674853],1,0.29277853706234613,0
4760,[-0.04819306],0,0.29884405235495576,0
4761,[-0.04819306],0,0.29884405235495576,0
4762,[-0.11184031],0,0.2922545214988365,0
4763,[-0.1143862],0,0.2919927202930101,0
4764,[-0.10674853],0,0.29277853706234613,0
4765,[-0.1143862],0,0.2919927202930101,0
4766,[-0.0889273],0,0.2946169189194228,0
4767,[-0.09147319],0,0.2943538816298261,0
4768,[0.05873432],0,0.31010365347921864,0
4769,[-0.04819306],0,0.29884405235495576,0
4770,[-0.06601429],0,0.2969903991661318,0
4771,[-0.09656497],0,0.29382821794774683,0
4772,[-0.11184031],0,0.2922545214988365,0
4773,[-0.1143862],0,0.2919927202930101,0
4774,[0.42534247],0,0.35039009699487167,0
4775,[-0.1143862],1,0.2919927202930101,0
4776,[-0.11693209],0,0.29173105693926543,0
4777,[0.50171917],0,0.35908361663144617,0
4778,[15.79488037],1,0.9991120981307897,1
4779,[-0.11693209],0,0.29173105693926543,0
4780,[-0.09147319],1,0.2943538816298261,0
4781,[-0.11184031],1,0.2922545214988365,0
4782,[-0.09656497],0,0.29382821794774683,0
4783,[-0.10420264],0,0.29304075121701706,0


==> original_data/LApredict/LApredict_calibrated_temp_scaling/openstack/raw_data_temperature_scaling_testset.csv <==
Index,p_calibrated_nts_test,p_calibrated_nts_cal
1,0.23230695564258316,0.258580978198352
2,0.24496976685071792,0.2608982613647495
3,0.22527902463394064,0.24944677822995878
4,0.23858067892346504,0.2490708991928844
5,0.22096378936700875,0.2517099949988411
6,0.23142016460277465,0.24982303580020765
7,0.22877400886765764,0.25666017753009296
8,0.2201078840269772,0.2679302530145765
9,0.2706776292698632,0.25322635625875006
10,0.22096378936700875,0.25474874253769414
11,0.22096378936700875,0.2517099949988411
12,0.2235457920475416,0.27708850864024254
13,0.27166168119623496,0.250954077819481
14,0.24496976685071792,0.27069714300737346
15,0.3085385530180986,0.2643992823212049
16,0.3536993605658897,0.2558944780925191
17,0.23948635890977912,0.7289801855066896
18,0.23587777476362298,0.34398216306752494
19,0.26385236029121617,0.31039855834607705
20,0.28263304807296163,0.2778939418226887
21,0.26676391226307167,0.29722961518537266
22,0.2235457920475416,0.2574273754894475
23,0.22441121918610818,0.24944677822995878
24,0.3617068015055013,0.257811535851738
25,0.2580907640507457,0.2490708991928844
26,0.22182207631378137,0.2558944780925191
27,0.22877400886765764,0.2501996717155326
28,0.2706776292698632,0.25322635625875006
29,0.22268274413810293,0.2574273754894475
30,0.23408763746252956,0.2655729543315988
31,0.32360508673057886,0.26753644999367554
32,0.23230695564258316,0.2667499470119521
33,0.22182207631378137,0.2505766857859283
34,0.21925436095995823,0.2490708991928844
35,0.2422175059413506,0.35356250528330996
36,0.33128044428426867,0.257811535851738
37,0.31494826101272155,0.26012434285451563
38,0.2590453094909276,0.2517099949988411
39,0.21925436095995823,0.25935191449392614
40,0.32360508673057886,0.2787008136194777
41,0.2235457920475416,0.26206192889329016
42,0.26676391226307167,0.24982303580020765
43,0.26676391226307167,0.26518136100661704
44,0.5922044781441362,0.2608982613647495
45,0.416070583671551,0.27188843826676373
46,0.2505373653320166,0.24944677822995878
47,0.22182207631378137,0.24982303580020765
48,0.2949030003496858,0.277491045239034
49,0.22268274413810293,0.24944677822995878
50,0.21925436095995823,0.2520885197512532
51,0.2296536898065318,0.26012434285451563
52,0.2756202435981465,0.2520885197512532
53,0.22096378936700875,0.2589662597195299
54,0.23858067892346504,0.251331847622365
55,0.22268274413810293,0.2589662597195299
56,0.2201078840269772,0.301442414074474
57,0.2201078840269772,0.2659649166212395
58,0.2969778814363093,0.2847979329827316
59,0.21925436095995823,0.27468086699544353
60,0.22096378936700875,0.3567827295828311
61,0.23053574217677786,0.4927659510375787
62,0.3992400446200607,0.25436758184957825
63,0.24774307682698293,0.2608982613647495
64,0.24039439150037012,0.29305099320680184
65,0.22096378936700875,0.24982303580020765
66,0.3022017475439847,0.26322893816681725
67,0.22096378936700875,0.27348193213675487
68,0.2505373653320166,0.2608982613647495
69,0.24496976685071792,0.27228626588985183
70,0.2331961137876532,0.25973794228506736
71,0.3268832116102221,0.25284670058366543
72,0.32797970872993926,0.26479013691443637
73,0.26288638612332504,0.2490708991928844
74,0.22441121918610818,0.25551219087514554
75,0.3011528108191841,0.2589662597195299
76,0.23142016460277465,0.270300774785064
77,0.2756202435981465,0.2699047721535483
78,0.2235457920475416,0.2667499470119521
79,0.22182207631378137,0.2778939418226887
80,0.27462725916542347,0.2517099949988411
81,0.24496976685071792,0.2536063884999349
82,0.23142016460277465,0.25436758184957825
83,0.23142016460277465,0.24982303580020765
84,0.24039439150037012,0.24944677822995878
85,0.23948635890977912,0.26012434285451563
86,0.2201078840269772,0.324322082233611
87,0.22182207631378137,0.24944677822995878
88,0.22096378936700875,0.2490708991928844
89,0.3379317057985118,0.26518136100661704
90,0.2687162638265245,0.27348193213675487
91,0.24774307682698293,0.2574273754894475
92,0.2201078840269772,0.26128577881881976
93,0.22268274413810293,0.24944677822995878
94,0.7202460851014465,0.2856169218639384
95,0.2580907640507457,0.3887032323577669
96,0.27363650079185,0.25551219087514554
97,0.2296536898065318,0.2589662597195299
98,0.37444514807796736,0.2799138128655354
99,0.2524118416220314,0.2608982613647495
100,0.5198194105001592,0.2490708991928844
101,0.4221314419911831,0.29430096592641686
102,0.22182207631378137,0.2687189607157432
103,0.22096378936700875,0.26245056101513453
104,0.47255596106996317,0.2517099949988411
105,0.22268274413810293,0.2490708991928844
106,0.2201078840269772,0.251331847622365
107,0.2201078840269772,0.24869539887517875
108,0.2201078840269772,0.2520885197512532
109,0.2201078840269772,0.251331847622365
110,0.22096378936700875,0.24982303580020765
111,0.22268274413810293,0.24982303580020765
112,0.2542955838449221,0.24944677822995878
113,0.35941088298214147,0.270300774785064
114,0.24405000444458916,0.2778939418226887
115,0.21925436095995823,0.25666017753009296
116,0.2959393868159605,0.25474874253769414
117,0.24589186808919777,0.25973794228506736
118,0.21925436095995823,0.25436758184957825
119,0.2201078840269772,0.2835721034512709
120,0.21925436095995823,0.2558944780925191
121,0.2806183845768899,0.2581960701649042
122,0.2542955838449221,0.24982303580020765
123,0.24405000444458916,0.27188843826676373
124,0.21925436095995823,0.251331847622365
125,0.27861250447268465,0.2758830620300953
126,0.23587777476362298,0.2490708991928844
127,0.2201078840269772,0.29014651798919877
128,0.24774307682698293,0.26012434285451563
129,0.22096378936700875,0.29806945456575346
130,0.33128044428426867,0.24869539887517875
131,0.4257793697106667,0.26245056101513453
132,0.21925436095995823,0.2643992823212049
133,0.22614920740699093,0.257811535851738
134,0.2836436602885535,0.26635724760540236
135,0.2349815250245632,0.251331847622365
136,0.41849199040022556,0.29388396306584186
137,0.3117343945572758,0.25474874253769414
138,0.22268274413810293,0.26283956419105187
139,0.23230695564258316,0.2501996717155326
140,0.2505373653320166,0.2659649166212395
141,0.23230695564258316,0.5073277381551148
142,0.21925436095995823,0.5068256727000505
143,0.22096378936700875,0.26518136100661704
144,0.2505373653320166,0.26012434285451563
145,0.3651625248177582,0.28767056467406726
146,0.29801847773760093,0.2501996717155326
147,0.22441121918610818,0.2520885197512532
148,0.2201078840269772,0.27069714300737346
149,0.30430581846509586,0.2679302530145765
150,0.24496976685071792,0.3230029630199512
151,0.22096378936700875,0.2791047881649473
152,0.24589186808919777,0.37213472782928425
153,0.22096378936700875,0.25973794228506736
154,0.22096378936700875,0.26245056101513453
155,0.22789670066975765,0.26361868268622324
156,0.2766154492506111,0.2562771403844475
157,0.30641810599653696,0.2536063884999349
158,0.2816246210424421,0.347161990696237
159,0.2201078840269772,0.26206192889329016
160,0.27462725916542347,0.26245056101513453
161,0.3022017475439847,0.277491045239034
162,0.23408763746252956,0.2490708991928844
163,0.23767735359318348,0.2490708991928844
164,0.22268274413810293,0.2839803589695264
165,0.2505373653320166,0.25398679709994587
166,0.2201078840269772,0.24982303580020765
167,0.2201078840269772,0.3061154423693437
168,0.2201078840269772,0.24982303580020765
169,0.22789670066975765,0.257811535851738
170,0.23053574217677786,0.27069714300737346
171,0.33128044428426867,0.3282961542740807
172,0.2600021480854601,0.2581960701649042
173,0.31926109353595244,0.2589662597195299
174,0.24496976685071792,0.2605111159618671
175,0.21925436095995823,0.24982303580020765
176,0.22877400886765764,0.2490708991928844
177,0.2657911274020397,0.2811300338256094
178,0.2201078840269772,0.2501996717155326
179,0.24405000444458916,0.3581668179029066
180,0.23767735359318348,0.25551219087514554
181,0.24774307682698293,0.3116899014598468
182,0.27761287120654426,0.251331847622365
183,0.3469003647260846,0.2738812143237636
184,0.3106671011551928,0.270300774785064
185,0.614836628053249,0.258580978198352
186,0.2657911274020397,0.2490708991928844
187,0.22441121918610818,0.29221940722797807
188,0.22182207631378137,0.2643992823212049
189,0.22268274413810293,0.2490708991928844
190,0.22527902463394064,0.2562771403844475
191,0.2201078840269772,0.24944677822995878
192,0.27264797324009776,0.26128577881881976
193,0.23767735359318348,0.2989106576418828
194,0.2201078840269772,0.2581960701649042
195,0.3756121595809939,0.24944677822995878
196,0.23053574217677786,0.2490708991928844
197,0.23053574217677786,0.25666017753009296
198,0.3457731589350901,0.26206192889329016
199,0.23408763746252956,0.26167366807776327
200,0.22702176645671385,0.25398679709994587
201,0.23587777476362298,0.2517099949988411
202,0.32360508673057886,0.3274108736733612
203,0.2619226901432078,0.34398216306752494
204,0.23230695564258316,0.24944677822995878
205,0.29283657737985397,0.25322635625875006
206,0.3053609386951283,0.2570435893066708
207,0.24589186808919777,0.3744843523323855
208,0.22268274413810293,0.25935191449392614
209,0.3457731589350901,0.250954077819481
210,0.22702176645671385,0.26128577881881976
211,0.25524092184632396,0.25474874253769414
212,0.22789670066975765,0.24982303580020765
213,0.2331961137876532,0.2782971980604399
214,0.2542955838449221,0.29806945456575346
215,0.2331961137876532,0.30953929958219145
216,0.26482060871856955,0.2687189607157432
217,0.2524118416220314,0.28808234805083527
218,0.23053574217677786,0.3540217326206944
219,0.26385236029121617,0.24944677822995878
220,0.4404482162109338,0.2536063884999349
221,0.2505373653320166,0.2710938765262559
222,0.2505373653320166,0.2787008136194777
223,0.21925436095995823,0.24982303580020765
224,0.2887293054071437,0.35127043347838893
225,0.3767806175294966,0.29722961518537266
226,0.3011528108191841,0.2714909750454721
227,0.2468163056187118,0.3331869185987281
228,0.21925436095995823,0.2667499470119521
229,0.9950695097576946,0.2574273754894475
230,0.23948635890977912,0.26012434285451563
231,0.23142016460277465,0.26245056101513453
232,0.26288638612332504,0.26128577881881976
233,0.2235457920475416,0.25973794228506736
234,0.3944728714927311,0.257811535851738
235,0.24405000444458916,0.24944677822995878
236,0.2836436602885535,0.33140423037027705
237,0.26773895914772866,0.258580978198352
238,0.6427195445991043,0.2738812143237636
239,0.6335216203895674,0.2490708991928844
240,0.2201078840269772,0.40504880586455977
241,0.28770785068477805,0.25284670058366543
242,0.47503866877515655,0.26361868268622324
243,0.2468163056187118,0.2766863323550393
244,0.24867217903052766,0.2687189607157432
245,0.23230695564258316,0.2758830620300953
246,0.22702176645671385,0.2659649166212395
247,0.5740512394727324,0.2589662597195299
248,0.22789670066975765,0.2605111159618671
249,0.2706776292698632,0.270300774785064
250,0.2201078840269772,0.2490708991928844
251,0.22614920740699093,0.27188843826676373
252,0.27264797324009776,0.29513600544346774
253,0.2201078840269772,0.2570435893066708
254,0.2201078840269772,0.26832442334931517
255,0.24405000444458916,0.2490708991928844
256,0.2201078840269772,0.2605111159618671
257,0.26482060871856955,0.28767056467406726
258,0.2201078840269772,0.26361868268622324
259,0.22096378936700875,0.24982303580020765
260,0.23053574217677786,0.2551302789512202
261,0.2542955838449221,0.2517099949988411
262,0.23767735359318348,0.251331847622365
263,0.22096378936700875,0.2856169218639384
264,0.3457731589350901,0.2589662597195299
265,0.24496976685071792,0.27069714300737346
266,0.40883106527689134,0.2490708991928844
267,0.23230695564258316,0.26322893816681725
268,0.22268274413810293,0.3044114741974503
269,0.24405000444458916,0.2490708991928844
270,0.41003499913777036,0.2799138128655354
271,0.33128044428426867,0.2589662597195299
272,0.21925436095995823,0.25666017753009296
273,0.22182207631378137,0.26518136100661704
274,0.2201078840269772,0.26128577881881976
275,0.4318770549050965,0.25474874253769414
276,0.2296536898065318,0.2490708991928844
277,0.22614920740699093,0.250954077819481
278,0.2201078840269772,0.2574273754894475
279,0.22789670066975765,0.26206192889329016
280,0.2431325833414174,0.26479013691443637
281,0.22789670066975765,0.24944677822995878
282,0.2201078840269772,0.24944677822995878
283,0.2201078840269772,0.2762845167101087
284,0.2331961137876532,0.250954077819481
285,0.21925436095995823,0.2750812368532105
286,0.22877400886765764,0.26283956419105187
287,0.22614920740699093,0.25935191449392614
288,0.2331961137876532,0.26167366807776327
289,0.23677638490181166,0.2831642027413117
290,0.26385236029121617,0.257811535851738
291,0.22268274413810293,0.2505766857859283
292,0.24496976685071792,0.26635724760540236
293,0.23053574217677786,0.3022890367970367
294,0.2235457920475416,0.2671430145667549
295,0.22441121918610818,0.3022890367970367
296,0.22702176645671385,0.3108286792158506
297,0.41003499913777036,0.2490708991928844
298,0.2331961137876532,0.2551302789512202
299,0.34464768299928267,0.2536063884999349
300,0.23858067892346504,0.277491045239034
301,0.22614920740699093,0.3549409947730282
302,0.5655077522476136,0.2778939418226887
303,0.5024029322300294,0.25474874253769414
304,0.22096378936700875,0.31298417861117306
305,0.29386872843220474,0.2490708991928844
306,0.27264797324009776,0.24944677822995878
307,0.22096378936700875,0.2517099949988411
308,0.32578860314467245,0.4927659510375787
309,0.22527902463394064,0.4927659510375787
310,0.2296536898065318,0.24982303580020765
311,0.2422175059413506,0.270300774785064
312,0.22268274413810293,0.26012434285451563
313,0.21925436095995823,0.2558944780925191
314,0.4064264885406478,0.2501996717155326
315,0.24589186808919777,0.26635724760540236
316,0.21925436095995823,0.24944677822995878
317,0.23677638490181166,0.25322635625875006
318,0.22268274413810293,0.33542200329049116
319,0.23230695564258316,0.2679302530145765
320,0.3085385530180986,0.24944677822995878
321,0.2580907640507457,0.24869539887517875
322,0.4404482162109338,0.2517099949988411
323,0.2580907640507457,0.269113864829704
324,0.32797970872993926,0.49778712157183397
325,0.22614920740699093,0.2947183135240645
326,0.5111145444473992,0.2884944821456182
327,0.24039439150037012,0.30953929958219145
328,0.24039439150037012,0.26283956419105187
329,0.21925436095995823,0.26361868268622324
330,0.23858067892346504,0.2570435893066708
331,0.4800076655076561,0.27228626588985183
332,0.21925436095995823,0.34670688578485165
333,0.2201078840269772,0.2551302789512202
334,0.23587777476362298,0.24944677822995878
335,0.28975291140195936,0.2490708991928844
336,0.2600021480854601,0.257811535851738
337,0.22096378936700875,0.26012434285451563
338,0.31494826101272155,0.3056889506661508
339,0.2706776292698632,0.250954077819481
340,0.30641810599653696,0.27428085938080526
341,0.22441121918610818,0.27188843826676373
342,0.22441121918610818,0.2872591323974801
343,0.2431325833414174,0.25666017753009296
344,0.2431325833414174,0.26832442334931517
345,0.2431325833414174,0.25551219087514554
346,0.5111145444473992,0.251331847622365
347,0.4404482162109338,0.258580978198352
348,0.2235457920475416,0.26518136100661704
349,0.2571385153208423,0.24944677822995878
350,0.22789670066975765,0.26753644999367554
351,0.24774307682698293,0.2558944780925191
352,0.22182207631378137,0.26322893816681725
353,0.2201078840269772,0.25551219087514554
354,0.21925436095995823,0.2501996717155326
355,0.22182207631378137,0.2490708991928844
356,0.24589186808919777,0.2517099949988411
357,0.22702176645671385,0.24944677822995878
358,0.2235457920475416,0.423077826761154
359,0.22527902463394064,0.2505766857859283
360,0.2887293054071437,0.24944677822995878
361,0.2201078840269772,0.2517099949988411
362,0.22614920740699093,0.3108286792158506
363,0.23677638490181166,0.2505766857859283
364,0.24130477457433408,0.2501996717155326
365,0.2331961137876532,0.2505766857859283
366,0.22182207631378137,0.29975322093335854
367,0.22614920740699093,0.26283956419105187
368,0.3074773131900761,0.250954077819481
369,0.22877400886765764,0.2581960701649042
370,0.22441121918610818,0.2856169218639384
371,0.2296536898065318,0.2520885197512532
372,0.22182207631378137,0.26479013691443637
373,0.22789670066975765,0.25398679709994587
374,0.22877400886765764,0.3385635382984429
375,0.25147344370479136,0.24982303580020765
376,0.22527902463394064,0.2536063884999349
377,0.23587777476362298,0.26206192889329016
378,0.22441121918610818,0.251331847622365
379,0.2349815250245632,0.2710938765262559
380,0.2235457920475416,0.2787008136194777
381,0.2331961137876532,0.27708850864024254
382,0.2235457920475416,0.24869539887517875
383,0.2201078840269772,0.26361868268622324
384,0.4269971638474565,0.27468086699544353
385,0.24130477457433408,0.25935191449392614
386,0.24496976685071792,0.2608982613647495
387,0.2571385153208423,0.2856169218639384
388,0.48871234396625746,0.26283956419105187
389,0.5210621044570914,0.2501996717155326
390,0.31494826101272155,0.2714909750454721
391,0.23230695564258316,0.2993317694795264
392,0.2571385153208423,0.24944677822995878
393,0.2571385153208423,0.258580978198352
394,0.22527902463394064,0.2562771403844475
395,0.32034419095887523,0.3247624106910134
396,0.27761287120654426,0.27468086699544353
397,0.3457731589350901,0.2490708991928844
398,0.28770785068477805,0.257811535851738
399,0.22614920740699093,0.2551302789512202
400,0.22096378936700875,0.2758830620300953
401,0.27961434397866347,0.29097463013073366
402,0.491200884323735,0.24944677822995878
403,0.23677638490181166,0.24944677822995878
404,0.23948635890977912,0.2782971980604399
405,0.22789670066975765,0.2643992823212049
406,0.2533525560406439,0.2589662597195299
407,0.22527902463394064,0.26518136100661704
408,0.4064264885406478,0.251331847622365
409,0.2296536898065318,0.26753644999367554
410,0.22182207631378137,0.2490708991928844
411,0.23053574217677786,0.2505766857859283
412,0.4112400120714488,0.2750812368532105
413,0.23053574217677786,0.2490708991928844
414,0.2296536898065318,0.2551302789512202
415,0.22182207631378137,0.24982303580020765
416,0.22182207631378137,0.26479013691443637
417,0.23053574217677786,0.2710938765262559
418,0.22527902463394064,0.25322635625875006
419,0.3106671011551928,0.2872591323974801
420,0.2422175059413506,0.9872822682018176
421,0.22096378936700875,0.26832442334931517
422,0.24130477457433408,0.2501996717155326
423,0.4527533309368965,0.250954077819481
424,0.4064264885406478,0.250954077819481
425,0.2422175059413506,0.25284670058366543
426,0.22441121918610818,0.2905603998691777
427,0.28975291140195936,0.2490708991928844
428,0.22268274413810293,0.24869539887517875
429,0.22182207631378137,0.269113864829704
430,0.22268274413810293,0.2490708991928844
431,0.23677638490181166,0.29639114294789504
432,0.4257793697106667,0.24944677822995878
433,0.2918065534306213,0.2738812143237636
434,0.22096378936700875,0.31298417861117306
435,0.2918065534306213,0.29597242057589085
436,0.2201078840269772,0.2490708991928844
437,0.23858067892346504,0.2608982613647495
438,0.24960360947441293,0.2517099949988411
439,0.23677638490181166,0.24982303580020765
440,0.26482060871856955,0.2501996717155326
441,0.2201078840269772,0.24982303580020765
442,0.23053574217677786,0.24982303580020765
443,0.2505373653320166,0.26206192889329016
444,0.21925436095995823,0.2643992823212049
445,0.3548383908826978,0.25398679709994587
446,0.2201078840269772,0.2490708991928844
447,0.5837610881813563,0.2643992823212049
448,0.5679529536436756,0.6419193461284949
449,0.22096378936700875,0.25322635625875006
450,0.3536993605658897,0.251331847622365
451,0.22614920740699093,0.5760328546309367
452,0.23230695564258316,0.2551302789512202
453,0.21925436095995823,0.2490708991928844
454,0.2201078840269772,0.251331847622365
455,0.21925436095995823,0.2490708991928844
456,0.2296536898065318,0.258580978198352
457,0.22441121918610818,0.5921340932006726
458,0.22441121918610818,0.24944677822995878
459,0.22877400886765764,0.269113864829704
460,0.2201078840269772,0.2490708991928844
461,0.40883106527689134,0.24944677822995878
462,0.23230695564258316,0.2860269459594665
463,0.2235457920475416,0.27348193213675487
464,0.25524092184632396,0.26283956419105187
465,0.26385236029121617,0.26012434285451563
466,0.22182207631378137,0.28031886234071207
467,0.22182207631378137,0.25666017753009296
468,0.22702176645671385,0.2835721034512709
469,0.22182207631378137,0.2730830131301858
470,0.23408763746252956,0.2905603998691777
471,0.22441121918610818,0.2807242694424348
472,0.21925436095995823,0.251331847622365
473,0.22268274413810293,0.2667499470119521
474,0.2846564522316913,0.2581960701649042
475,0.2468163056187118,0.4196496256262594
476,0.23677638490181166,0.28808234805083527
477,0.22268274413810293,0.2517099949988411
478,0.22268274413810293,0.29681020795962243
479,0.23053574217677786,0.2884944821456182
480,0.2806183845768899,0.2490708991928844
481,0.22182207631378137,0.3010196085791331
482,0.22182207631378137,0.2667499470119521
483,0.2431325833414174,0.25246742168002656
484,0.23858067892346504,0.25398679709994587
485,0.44413277638928883,0.25474874253769414
486,0.30325275240725785,0.25666017753009296
487,0.31494826101272155,0.26518136100661704
488,0.4974238735562355,0.2847979329827316
489,0.33128044428426867,0.2570435893066708
490,0.25147344370479136,0.2762845167101087
491,0.27166168119623496,0.2934673053555813
492,0.23142016460277465,0.2843889689345444
493,0.28668855308180335,0.2807242694424348
494,0.23408763746252956,0.26322893816681725
495,0.25524092184632396,0.25398679709994587
496,0.22182207631378137,0.2520885197512532
497,0.22096378936700875,0.257811535851738
498,0.2201078840269772,0.24944677822995878
499,0.2349815250245632,0.24944677822995878
500,0.21925436095995823,0.29305099320680184
501,0.21925436095995823,0.25666017753009296
502,0.23053574217677786,0.2581960701649042
503,0.2201078840269772,0.2558944780925191
504,0.2201078840269772,0.2562771403844475
505,0.23053574217677786,0.26322893816681725
506,0.25147344370479136,0.24944677822995878
507,0.24589186808919777,0.2558944780925191
508,0.24589186808919777,0.2517099949988411
509,0.22702176645671385,0.24944677822995878
510,0.22096378936700875,0.2490708991928844
511,0.22182207631378137,0.2490708991928844
512,0.23142016460277465,0.250954077819481
513,0.2756202435981465,0.30953929958219145
514,0.32797970872993926,0.26753644999367554
515,0.22268274413810293,0.26128577881881976
516,0.23053574217677786,0.25246742168002656
517,0.22527902463394064,0.25935191449392614
518,0.2580907640507457,0.2889069665741823
519,0.22268274413810293,0.26167366807776327
520,0.260961276204323,0.2490708991928844
521,0.2235457920475416,0.25246742168002656
522,0.2201078840269772,0.3485289799029933
523,0.24405000444458916,0.2501996717155326
524,0.2296536898065318,0.2520885197512532
525,0.24589186808919777,0.2490708991928844
526,0.23858067892346504,0.2536063884999349
527,0.27264797324009776,0.26832442334931517
528,0.2468163056187118,0.2536063884999349
529,0.23408763746252956,0.27468086699544353
530,0.22096378936700875,0.26361868268622324
531,0.2349815250245632,0.26245056101513453
532,0.260961276204323,0.30313700548079014
533,0.21925436095995823,0.250954077819481
534,0.23587777476362298,0.2778939418226887
535,0.22614920740699093,0.2520885197512532
536,0.22702176645671385,0.27348193213675487
537,0.38617892130358467,0.26206192889329016
538,0.27363650079185,0.28808234805083527
539,0.35029226073014,0.2671430145667549
540,0.3301783339165469,0.2864373226631791
541,0.2201078840269772,0.24944677822995878
542,0.2706776292698632,0.2581960701649042
543,0.23767735359318348,0.25973794228506736
544,0.23587777476362298,0.25551219087514554
545,0.28975291140195936,0.25551219087514554
546,0.26385236029121617,0.250954077819481
547,0.27761287120654426,0.26361868268622324
548,0.24130477457433408,0.2490708991928844
549,0.24130477457433408,0.258580978198352
550,0.2422175059413506,0.2947183135240645
551,0.23858067892346504,0.26753644999367554
552,0.24589186808919777,0.2710938765262559
553,0.26288638612332504,0.28684805160117294
554,0.22182207631378137,0.30996876497080067
555,0.2201078840269772,0.3108286792158506
556,0.22877400886765764,0.25935191449392614
557,0.2235457920475416,0.250954077819481
558,0.28770785068477805,0.3331869185987281
559,0.24130477457433408,0.2730830131301858
560,0.2431325833414174,0.2570435893066708
561,0.33128044428426867,0.2831642027413117
562,0.39209673239830356,0.250954077819481
563,0.23053574217677786,0.2714909750454721
564,0.26288638612332504,0.250954077819481
565,0.9205154255649481,0.250954077819481
566,0.35941088298214147,0.26245056101513453
567,0.23858067892346504,0.24944677822995878
568,0.22096378936700875,0.2517099949988411
569,0.23767735359318348,0.2517099949988411
570,0.3379317057985118,0.251331847622365
571,0.2296536898065318,0.2823494671821266
572,0.21925436095995823,0.2687189607157432
573,0.7446273605314261,0.2699047721535483
574,0.2542955838449221,0.250954077819481
575,0.23230695564258316,0.2490708991928844
576,0.28975291140195936,0.2490708991928844
577,0.22096378936700875,0.24944677822995878
578,0.2816246210424421,0.26283956419105187
579,0.5223045377984582,0.24944677822995878
580,0.32578860314467245,0.27548196863760593
581,0.36979180063173955,0.2643992823212049
582,0.2846564522316913,0.2517099949988411
583,0.2201078840269772,0.2520885197512532
584,0.32578860314467245,0.26361868268622324
585,0.22182207631378137,0.2490708991928844
586,0.2600021480854601,0.33408005949498115
587,0.5185764712544243,0.24869539887517875
588,0.28263304807296163,0.2501996717155326
589,0.22789670066975765,0.26206192889329016
590,0.22702176645671385,0.3421713545251145
591,0.2468163056187118,0.2505766857859283
592,0.2431325833414174,0.26167366807776327
593,0.2422175059413506,0.28808234805083527
594,0.26385236029121617,0.2536063884999349
595,0.21925436095995823,0.26283956419105187
596,0.2296536898065318,0.2505766857859283
597,0.2431325833414174,0.2679302530145765
598,0.3525619884807626,0.26753644999367554
599,0.24774307682698293,0.24944677822995878
600,0.22441121918610818,0.258580978198352
601,0.3246958919911518,0.31644982481514394
602,0.31387498217416915,0.2762845167101087
603,0.41003499913777036,0.6805823969862359
604,0.22527902463394064,0.2490708991928844
605,0.24496976685071792,0.2860269459594665
606,0.2331961137876532,0.25284670058366543
607,0.2331961137876532,0.27468086699544353
608,0.23677638490181166,0.29806945456575346
609,0.22614920740699093,0.2831642027413117
610,0.26969582199426007,0.2605111159618671
611,0.2600021480854601,0.2738812143237636
612,0.22789670066975765,0.2667499470119521
613,0.2468163056187118,0.31125912708587883
614,0.23587777476362298,0.26832442334931517
615,0.24496976685071792,0.2490708991928844
616,0.24496976685071792,0.27069714300737346
617,0.2235457920475416,0.26128577881881976
618,0.21925436095995823,0.2562771403844475
619,0.22096378936700875,0.2551302789512202
620,0.3117343945572758,0.27708850864024254
621,0.22182207631378137,0.42209756943618676
622,0.2542955838449221,0.24869539887517875
623,0.2235457920475416,0.2976493641973681
624,0.2542955838449221,0.257811535851738
625,0.21925436095995823,0.35724382807576827
626,0.2542955838449221,0.251331847622365
627,0.22441121918610818,0.29513600544346774
628,0.22614920740699093,0.2520885197512532
629,0.28770785068477805,0.24944677822995878
630,0.2235457920475416,0.26167366807776327
631,0.4800076655076561,0.2807242694424348
632,0.2201078840269772,0.25322635625875006
633,0.2296536898065318,0.26518136100661704
634,0.22614920740699093,0.29014651798919877
635,0.24039439150037012,0.2799138128655354
636,0.25618856678325275,0.2782971980604399
637,0.2505373653320166,0.257811535851738
638,0.2201078840269772,0.250954077819481
639,0.24774307682698293,0.250954077819481
640,0.9496608867273817,0.2520885197512532
641,0.27961434397866347,0.2490708991928844
642,0.2590453094909276,0.2517099949988411
643,0.2235457920475416,0.2490708991928844
644,0.28975291140195936,0.3010196085791331
645,0.2846564522316913,0.4167173139959638
646,0.24867217903052766,0.25474874253769414
647,0.2201078840269772,0.26753644999367554
648,0.2296536898065318,0.36512239321434337
649,0.22182207631378137,0.3623332137187339
650,0.3128036907799565,0.2655729543315988
651,0.22182207631378137,0.2490708991928844
652,0.30641810599653696,0.25935191449392614
653,0.2235457920475416,0.2640087974910784
654,0.2235457920475416,0.24869539887517875
655,0.39209673239830356,0.26206192889329016
656,0.2590453094909276,0.2714909750454721
657,0.3001059490982919,0.2551302789512202
658,0.2756202435981465,0.3216866546997841
659,0.2918065534306213,0.26832442334931517
660,0.22702176645671385,0.34171936746837617
661,0.23858067892346504,0.2505766857859283
662,0.5210621044570914,0.25474874253769414
663,0.4379954569609672,0.250954077819481
664,0.3379317057985118,0.3421713545251145
665,0.22182207631378137,0.4428003428654264
666,0.8232022499354,0.2608982613647495
667,0.39209673239830356,0.25398679709994587
668,0.23053574217677786,0.2605111159618671
669,0.24405000444458916,0.2640087974910784
670,0.3628571408864511,0.2843889689345444
671,0.2201078840269772,0.2831642027413117
672,0.5111145444473992,0.25474874253769414
673,0.26482060871856955,0.3010196085791331
674,0.23230695564258316,0.24982303580020765
675,0.30325275240725785,0.26361868268622324
676,0.22441121918610818,0.28684805160117294
677,0.23230695564258316,0.2847979329827316
678,0.35597906891039366,0.2605111159618671
679,0.2296536898065318,0.3052627917572231
680,0.3548383908826978,0.2562771403844475
681,0.2524118416220314,0.25246742168002656
682,0.22268274413810293,0.24982303580020765
683,0.23587777476362298,0.2574273754894475
684,0.2235457920475416,0.24982303580020765
685,0.22702176645671385,0.30868135472328756
686,0.2349815250245632,0.2570435893066708
687,0.3791218254189538,0.2570435893066708
688,0.22614920740699093,0.31949909418137923
689,0.22702176645671385,0.27428085938080526
690,0.2201078840269772,0.25246742168002656
691,0.22877400886765764,0.24869539887517875
692,0.26385236029121617,0.2501996717155326
693,0.2201078840269772,0.2726844576124343
694,0.2235457920475416,0.26128577881881976
695,0.22182207631378137,0.3056889506661508
696,0.24496976685071792,0.2714909750454721
697,0.22096378936700875,0.2605111159618671
698,0.2331961137876532,0.2589662597195299
699,0.22182207631378137,0.2490708991928844
700,0.23230695564258316,0.31039855834607705
701,0.24405000444458916,0.2843889689345444
702,0.4064264885406478,0.24869539887517875
703,0.23767735359318348,0.2608982613647495
704,0.24405000444458916,0.2536063884999349
705,0.2331961137876532,0.2581960701649042
706,0.5593810351771955,0.3044114741974503
707,0.2969778814363093,0.26361868268622324
708,0.22268274413810293,0.2501996717155326
709,0.22527902463394064,0.29388396306584186
710,0.2590453094909276,0.26283956419105187
711,0.3001059490982919,0.26245056101513453
712,0.5024029322300294,0.24869539887517875
713,0.42821584361246356,0.24982303580020765
714,0.23767735359318348,0.2570435893066708
715,0.2296536898065318,0.2551302789512202
716,0.22527902463394064,0.26283956419105187
717,0.38972569420963654,0.2490708991928844
718,0.3709529094617487,0.2799138128655354
719,0.22182207631378137,0.24944677822995878
720,0.23587777476362298,0.24982303580020765
721,0.21925436095995823,0.2501996717155326
722,0.22441121918610818,0.24869539887517875
723,0.26385236029121617,0.24869539887517875
724,0.3992400446200607,0.2574273754894475
725,0.22614920740699093,0.25436758184957825
726,0.22096378936700875,0.2671430145667549
727,0.26482060871856955,0.2589662597195299
728,0.4849806207492975,0.2490708991928844
729,0.5801270829346793,0.24944677822995878
730,0.22268274413810293,0.2505766857859283
731,0.28263304807296163,0.2505766857859283
732,0.24039439150037012,0.2520885197512532
733,0.21925436095995823,0.2505766857859283
734,0.3536993605658897,0.24944677822995878
735,0.24960360947441293,0.2687189607157432
736,0.2201078840269772,0.250954077819481
737,0.28770785068477805,0.2536063884999349
738,0.2756202435981465,0.2501996717155326
739,0.23767735359318348,0.24944677822995878
740,0.22268274413810293,0.25398679709994587
741,0.2201078840269772,0.26361868268622324
742,0.23142016460277465,0.24869539887517875
743,0.22182207631378137,0.2787008136194777
744,0.2431325833414174,0.2551302789512202
745,0.22096378936700875,0.2501996717155326
746,0.21925436095995823,0.2490708991928844
747,0.21925436095995823,0.2570435893066708
748,0.21925436095995823,0.2807242694424348
749,0.21925436095995823,0.25666017753009296
750,0.21925436095995823,0.2574273754894475
751,0.46016520381367726,0.2695091354050315
752,0.23053574217677786,0.251331847622365
753,0.988238035011355,0.2608982613647495
754,0.22789670066975765,0.24869539887517875
755,0.22182207631378137,0.24869539887517875
756,0.26288638612332504,0.2501996717155326
757,0.22096378936700875,0.25436758184957825
758,0.2468163056187118,0.2551302789512202
759,0.23587777476362298,0.25398679709994587
760,0.24039439150037012,0.2501996717155326
761,0.22182207631378137,0.24944677822995878
762,0.2816246210424421,0.25284670058366543
763,0.5483084607964318,0.25398679709994587
764,0.2201078840269772,0.25284670058366543
765,0.40282805116400805,0.2655729543315988
766,0.3814686764143546,0.29014651798919877
767,0.22877400886765764,0.25322635625875006
768,0.2422175059413506,0.26283956419105187
769,0.37795051010364444,0.2589662597195299
770,0.2571385153208423,0.24944677822995878
771,0.21925436095995823,0.251331847622365
772,0.30325275240725785,0.2490708991928844
773,0.21925436095995823,0.2490708991928844
774,0.22096378936700875,0.24944677822995878
775,0.26385236029121617,0.27188843826676373
776,0.22182207631378137,0.250954077819481
777,0.21925436095995823,0.3247624106910134
778,0.2201078840269772,0.2490708991928844
779,0.5837610881813563,0.2558944780925191
780,0.23767735359318348,0.2505766857859283
781,0.22702176645671385,0.24944677822995878
782,0.26385236029121617,0.2581960701649042
783,0.36979180063173955,0.24944677822995878
784,0.32360508673057886,0.27069714300737346
785,0.9029368122543318,0.251331847622365
786,0.517333302058783,0.250954077819481
787,0.2296536898065318,0.2505766857859283
788,0.22441121918610818,0.2726844576124343
789,0.2349815250245632,0.25284670058366543
790,0.2201078840269772,0.258580978198352
791,0.2201078840269772,0.2501996717155326
792,0.22789670066975765,0.28031886234071207
793,0.22268274413810293,0.2517099949988411
794,0.22096378936700875,0.2517099949988411
795,0.4775226110299661,0.25284670058366543
796,0.22614920740699093,0.2581960701649042
797,0.2580907640507457,0.2667499470119521
798,0.23767735359318348,0.2490708991928844
799,0.2349815250245632,0.2687189607157432
800,0.23587777476362298,0.2517099949988411
801,0.23677638490181166,0.26012434285451563
802,0.2201078840269772,0.2679302530145765
803,0.22182207631378137,0.2490708991928844
804,0.22268274413810293,0.25551219087514554
805,0.23767735359318348,0.25973794228506736
806,0.34240196037890125,0.31993597507930804
807,0.2201078840269772,0.24944677822995878
808,0.23053574217677786,0.289732984885378
809,0.22182207631378137,0.24869539887517875
810,0.25618856678325275,0.2501996717155326
811,0.5813394041921517,0.2714909750454721
812,0.2331961137876532,0.25398679709994587
813,0.2235457920475416,0.251331847622365
814,0.2201078840269772,0.25322635625875006
815,0.24589186808919777,0.24982303580020765
816,0.23408763746252956,0.25436758184957825
817,0.2422175059413506,0.2667499470119521
818,0.21925436095995823,0.2490708991928844
819,0.23948635890977912,0.2570435893066708
820,0.26482060871856955,0.2791047881649473
821,0.2542955838449221,0.2608982613647495
822,0.3214292278264551,0.2490708991928844
823,0.21925436095995823,0.24944677822995878
824,0.22096378936700875,0.2490708991928844
825,0.38972569420963654,0.24944677822995878
826,0.2349815250245632,0.26012434285451563
827,0.2296536898065318,0.2536063884999349
828,0.2235457920475416,0.2505766857859283
829,0.21925436095995823,0.2570435893066708
830,0.2468163056187118,0.2605111159618671
831,0.22182207631378137,0.2505766857859283
832,0.22268274413810293,0.2589662597195299
833,0.21925436095995823,0.2505766857859283
834,0.3767806175294966,0.24944677822995878
835,0.2687162638265245,0.25436758184957825
836,0.22268274413810293,0.25474874253769414
837,0.23053574217677786,0.251331847622365
838,0.23230695564258316,0.2574273754894475
839,0.23230695564258316,0.24869539887517875
840,0.22096378936700875,0.2490708991928844
841,0.2422175059413506,0.258580978198352
842,0.23587777476362298,0.2505766857859283
843,0.23142016460277465,0.2766863323550393
844,0.5098703182532743,0.258580978198352
845,0.2201078840269772,0.25246742168002656
846,0.33681861301772986,0.2558944780925191
847,0.25147344370479136,0.25551219087514554
848,0.5655077522476136,0.2520885197512532
849,0.2846564522316913,0.24869539887517875
850,0.22877400886765764,0.2490708991928844
851,0.2580907640507457,0.3230029630199512
852,0.22182207631378137,0.2517099949988411
853,0.23408763746252956,0.250954077819481
854,0.22527902463394064,0.36140553283407845
855,0.48622436298872257,0.277491045239034
856,0.22527902463394064,0.2517099949988411
857,0.2331961137876532,0.2608982613647495
858,0.23053574217677786,0.25436758184957825
859,0.2468163056187118,0.24944677822995878
860,0.2201078840269772,0.251331847622365
861,0.23677638490181166,0.2501996717155326
862,0.21925436095995823,0.251331847622365
863,0.2918065534306213,0.2551302789512202
864,0.22441121918610818,0.251331847622365
865,0.2201078840269772,0.2505766857859283
866,0.25618856678325275,0.2608982613647495
867,0.22527902463394064,0.2490708991928844
868,0.23142016460277465,0.258580978198352
869,0.2201078840269772,0.2574273754894475
870,0.2505373653320166,0.2889069665741823
871,0.3301783339165469,0.25551219087514554
872,0.2349815250245632,0.2766863323550393
873,0.22702176645671385,0.24982303580020765
874,0.22441121918610818,0.2517099949988411
875,0.21925436095995823,0.2520885197512532
876,0.31387498217416915,0.26479013691443637
877,0.2201078840269772,0.2501996717155326
878,0.22702176645671385,0.2501996717155326
879,0.22268274413810293,0.2730830131301858
880,0.22268274413810293,0.2778939418226887
881,0.22268274413810293,0.25551219087514554
882,0.22182207631378137,0.24982303580020765
883,0.22182207631378137,0.24944677822995878
884,0.21925436095995823,0.30996876497080067
885,0.22702176645671385,0.28153615514309055
886,0.2590453094909276,0.24944677822995878
887,0.2468163056187118,0.2490708991928844
888,0.24130477457433408,0.24869539887517875
889,0.3001059490982919,0.27548196863760593
890,0.23587777476362298,0.2714909750454721
891,0.21925436095995823,0.2811300338256094
892,0.22182207631378137,0.5775038382503666
893,0.22441121918610818,0.2520885197512532
894,0.22096378936700875,0.2750812368532105
895,0.23948635890977912,0.2490708991928844
896,0.23948635890977912,0.30953929958219145
897,0.4453623503687511,0.24944677822995878
898,0.24867217903052766,0.258580978198352
899,0.2201078840269772,0.3138486533727939
900,0.2468163056187118,0.2490708991928844
901,0.22527902463394064,0.24982303580020765
902,0.2235457920475416,0.2490708991928844
903,0.22182207631378137,0.2490708991928844
904,0.22614920740699093,0.2520885197512532
905,0.22441121918610818,0.4167173139959638
906,0.27961434397866347,0.250954077819481
907,0.24130477457433408,0.2551302789512202
908,0.22268274413810293,0.2714909750454721
909,0.22268274413810293,0.2659649166212395
910,0.22268274413810293,0.25284670058366543
911,0.22268274413810293,0.2934673053555813
912,0.22268274413810293,0.3056889506661508
913,0.22268274413810293,0.2505766857859283
914,0.22614920740699093,0.24869539887517875
915,0.23408763746252956,0.2605111159618671
916,0.2505373653320166,0.3367666114547512
917,0.22182207631378137,0.2490708991928844
918,0.23677638490181166,0.26832442334931517
919,0.2201078840269772,0.24982303580020765
920,0.2201078840269772,0.24982303580020765
921,0.21925436095995823,0.2490708991928844
922,0.22441121918610818,0.25474874253769414
923,0.22182207631378137,0.250954077819481
924,0.22877400886765764,0.2490708991928844
925,0.22789670066975765,0.25398679709994587
926,0.24496976685071792,0.24944677822995878
927,0.23142016460277465,0.250954077819481
928,0.23408763746252956,0.2520885197512532
929,0.22877400886765764,0.27708850864024254
930,0.5655077522476136,0.250954077819481
931,0.2422175059413506,0.2490708991928844
932,0.2524118416220314,0.25666017753009296
933,0.36631754713321557,0.28520725074843456
934,0.3214292278264551,0.2501996717155326
935,0.22268274413810293,0.250954077819481
936,0.22877400886765764,0.24944677822995878
937,0.25524092184632396,0.2490708991928844
938,0.3491599257467943,0.24869539887517875
939,0.22527902463394064,0.2605111159618671
940,0.24405000444458916,0.24944677822995878
941,0.22096378936700875,0.25935191449392614
942,0.2766154492506111,0.3834661909465206
943,0.2468163056187118,0.2758830620300953
944,0.22268274413810293,0.27468086699544353
945,0.23858067892346504,0.2490708991928844
946,0.34464768299928267,0.2490708991928844
947,0.6674618397738576,0.2490708991928844
948,0.23858067892346504,0.2490708991928844
949,0.23858067892346504,0.2490708991928844
950,0.4515199632220278,0.2490708991928844
951,0.2235457920475416,0.2490708991928844
952,0.22527902463394064,0.2490708991928844
953,0.7648939118461294,0.2490708991928844
954,0.2542955838449221,0.5543166820985803
955,0.34464768299928267,0.2551302789512202
956,0.25524092184632396,0.2490708991928844
957,0.23142016460277465,0.24944677822995878
958,0.22182207631378137,0.25322635625875006
959,0.22268274413810293,0.29014651798919877
960,0.22268274413810293,0.251331847622365
961,0.22096378936700875,0.2505766857859283
962,0.2201078840269772,0.25436758184957825
963,0.22702176645671385,0.2505766857859283
964,0.2524118416220314,0.2795091213599489
965,0.25524092184632396,0.3282961542740807
966,0.24867217903052766,0.2738812143237636
967,0.33459785868665165,0.29221940722797807
968,0.2949030003496858,0.3309593104498592
969,0.2201078840269772,0.2608982613647495
970,0.2201078840269772,0.25973794228506736
971,0.2468163056187118,0.251331847622365
972,0.22614920740699093,0.250954077819481
973,0.23053574217677786,0.2490708991928844
974,0.22096378936700875,0.2490708991928844
975,0.47379715296768427,0.2490708991928844
976,0.23858067892346504,0.24982303580020765
977,0.5359497348749541,0.24982303580020765
978,0.27363650079185,0.24944677822995878
979,0.22096378936700875,0.2490708991928844
980,0.2235457920475416,0.24982303580020765
981,0.3791218254189538,0.2562771403844475
982,0.6518134947310973,0.24944677822995878
983,0.22527902463394064,0.2490708991928844
984,0.2331961137876532,0.2695091354050315
985,0.21925436095995823,0.2490708991928844
986,0.24130477457433408,0.2490708991928844
987,0.28567141836712645,0.2714909750454721
988,0.22527902463394064,0.2490708991928844
989,0.22268274413810293,0.2490708991928844
990,0.2235457920475416,0.26167366807776327
991,0.40282805116400805,0.2562771403844475
992,0.25147344370479136,0.2490708991928844
993,0.36747410807760683,0.2671430145667549
994,0.22268274413810293,0.24982303580020765
995,0.22182207631378137,0.2490708991928844
996,0.22702176645671385,0.24982303580020765
997,0.33459785868665165,0.2490708991928844
998,0.4052258724196114,0.250954077819481
999,0.2836436602885535,0.24944677822995878
1000,0.27264797324009776,0.24869539887517875
1001,0.2422175059413506,0.24982303580020765
1002,0.2296536898065318,0.250954077819481
1003,0.942021158082768,0.24869539887517875
1004,0.22527902463394064,0.25284670058366543
1005,0.24960360947441293,0.27069714300737346
1006,0.2201078840269772,0.31471442206262823
1007,0.24405000444458916,0.27468086699544353
1008,0.260961276204323,0.24982303580020765
1009,0.22877400886765764,0.26283956419105187
1010,0.22789670066975765,0.4026308494306207
1011,0.22096378936700875,0.25666017753009296
1012,0.3605580452225956,0.2501996717155326
1013,0.40282805116400805,0.2856169218639384
1014,0.24867217903052766,0.2517099949988411
1015,0.22527902463394064,0.2558944780925191
1016,0.25618856678325275,0.28767056467406726
1017,0.22096378936700875,0.24982303580020765
1018,0.290778662744185,0.2536063884999349
1019,0.23767735359318348,0.2490708991928844
1020,0.23677638490181166,0.2490708991928844
1021,0.2619226901432078,0.25973794228506736
1022,0.2687162638265245,0.25474874253769414
1023,0.2687162638265245,0.26012434285451563
1024,0.2600021480854601,0.39348661339755175
1025,0.26773895914772866,0.257811535851738
1026,0.22789670066975765,0.9990200870990705
1027,0.22096378936700875,0.46370377161988086
1028,0.24960360947441293,0.2505766857859283
1029,0.2201078840269772,0.250954077819481
1030,0.22527902463394064,0.2562771403844475
1031,0.22527902463394064,0.2505766857859283
1032,0.22096378936700875,0.24982303580020765
1033,0.32251619586679836,0.25973794228506736
1034,0.27961434397866347,0.2947183135240645
1035,0.2201078840269772,0.2490708991928844
1036,0.22527902463394064,0.26206192889329016
1037,0.21925436095995823,0.25666017753009296
1038,0.22096378936700875,0.26283956419105187
1039,0.29386872843220474,0.2505766857859283
1040,0.34128173335249723,0.25398679709994587
1041,0.33681861301772986,0.2505766857859283
1042,0.2201078840269772,0.30483696611190175
1043,0.31494826101272155,0.2490708991928844
1044,0.22614920740699093,0.2490708991928844
1045,0.2533525560406439,0.2501996717155326
1046,0.2296536898065318,0.27228626588985183
1047,0.290778662744185,0.25474874253769414
1048,0.25147344370479136,0.277491045239034
1049,0.2235457920475416,0.2490708991928844
1050,0.25147344370479136,0.34171936746837617
1051,0.25147344370479136,0.2490708991928844
1052,0.24130477457433408,0.24982303580020765
1053,0.24130477457433408,0.2695091354050315
1054,0.24130477457433408,0.250954077819481
1055,0.2505373653320166,0.2505766857859283
1056,0.2349815250245632,0.24982303580020765
1057,0.2468163056187118,0.29513600544346774
1058,0.24589186808919777,0.29305099320680184
1059,0.22441121918610818,0.250954077819481
1060,0.23767735359318348,0.24982303580020765
1061,0.23767735359318348,0.24869539887517875
1062,0.40282805116400805,0.2710938765262559
1063,0.663026618816481,0.25551219087514554
1064,0.2505373653320166,0.24982303580020765
1065,0.24405000444458916,0.2501996717155326
1066,0.27961434397866347,0.2520885197512532
1067,0.2296536898065318,0.24982303580020765
1068,0.23230695564258316,0.2640087974910784
1069,0.23142016460277465,0.2501996717155326
1070,0.32034419095887523,0.35862870782751954
1071,0.43065580336007125,0.269113864829704
1072,0.22182207631378137,0.2558944780925191
1073,0.23858067892346504,0.24869539887517875
1074,0.3160235194903623,0.2490708991928844
1075,0.22096378936700875,0.2490708991928844
1076,0.2201078840269772,0.26361868268622324
1077,0.2533525560406439,0.24869539887517875
1078,0.29283657737985397,0.251331847622365
1079,0.24774307682698293,0.2517099949988411
1080,0.23408763746252956,0.2501996717155326
1081,0.22182207631378137,0.27548196863760593
1082,0.22614920740699093,0.2490708991928844
1083,0.22182207631378137,0.24869539887517875
1084,0.2201078840269772,0.24944677822995878
1085,0.512358632937409,0.2551302789512202
1086,0.2331961137876532,0.25246742168002656
1087,0.22268274413810293,0.25322635625875006
1088,0.512358632937409,0.25284670058366543
1089,0.34352394685852355,0.25322635625875006
1090,0.22614920740699093,0.26322893816681725
1091,0.3956628221304949,0.24944677822995878
1092,0.22182207631378137,0.29722961518537266
1093,0.23053574217677786,0.2795091213599489
1094,0.2706776292698632,0.33497439183875555
1095,0.26385236029121617,0.25322635625875006
1096,0.3011528108191841,0.24944677822995878
1097,0.24589186808919777,0.2490708991928844
1098,0.2887293054071437,0.24944677822995878
1099,0.35826532565873026,0.24982303580020765
1100,0.2706776292698632,0.25246742168002656
1101,0.3106671011551928,0.24944677822995878
1102,0.28770785068477805,0.2490708991928844
1103,0.24774307682698293,0.2490708991928844
1104,0.27761287120654426,0.26322893816681725
1105,0.23948635890977912,0.2490708991928844
1106,0.22268274413810293,0.250954077819481
1107,0.2657911274020397,0.25551219087514554
1108,0.24774307682698293,0.24982303580020765
1109,0.24774307682698293,0.257811535851738
1110,0.29906116916826864,0.251331847622365
1111,0.24774307682698293,0.2505766857859283
1112,0.35826532565873026,0.24982303580020765
1113,0.3491599257467943,0.251331847622365
1114,0.3301783339165469,0.24869539887517875
1115,0.22182207631378137,0.24869539887517875
1116,0.24960360947441293,0.24944677822995878
1117,0.22441121918610818,0.250954077819481
1118,0.30960181814458737,0.26206192889329016
1119,0.25147344370479136,0.2505766857859283
1120,0.22268274413810293,0.2536063884999349
1121,0.22614920740699093,0.24869539887517875
1122,0.48373706451710685,0.29513600544346774
1123,0.29906116916826864,0.251331847622365
1124,0.24774307682698293,0.2679302530145765
1125,0.23230695564258316,0.2551302789512202
1126,0.22441121918610818,0.25973794228506736
1127,0.26773895914772866,0.24944677822995878
1128,0.22268274413810293,0.24869539887517875
1129,0.3721155113619654,0.25398679709994587
1130,0.23053574217677786,0.27428085938080526
1131,0.22614920740699093,0.2490708991928844
1132,0.9842075772849307,0.250954077819481
1133,0.22096378936700875,0.25284670058366543
1134,0.2201078840269772,0.2520885197512532
1135,0.24039439150037012,0.2605111159618671
1136,0.2201078840269772,0.2520885197512532
1137,0.22441121918610818,0.277491045239034
1138,0.22268274413810293,0.250954077819481
1139,0.22268274413810293,0.2536063884999349
1140,0.22614920740699093,0.2501996717155326
1141,0.2706776292698632,0.2490708991928844
1142,0.2296536898065318,0.25436758184957825
1143,0.24960360947441293,0.24944677822995878
1144,0.2201078840269772,0.29014651798919877
1145,0.5483084607964318,0.2501996717155326
1146,0.24496976685071792,0.2659649166212395
1147,0.2331961137876532,0.26012434285451563
1148,0.22527902463394064,0.2490708991928844
1149,0.2201078840269772,0.2738812143237636
1150,0.30641810599653696,0.24869539887517875
1151,0.23948635890977912,0.24944677822995878
1152,0.22268274413810293,0.24982303580020765
1153,0.2431325833414174,0.251331847622365
1154,0.22096378936700875,0.27708850864024254
1155,0.539662692267555,0.2501996717155326
1156,0.23948635890977912,0.24982303580020765
1157,0.2349815250245632,0.250954077819481
1158,0.23053574217677786,0.2517099949988411
1159,0.23767735359318348,0.2517099949988411
1160,0.5011581736662677,0.2791047881649473
1161,0.2201078840269772,0.41184329164625383
1162,0.2969778814363093,0.2562771403844475
1163,0.22789670066975765,0.2490708991928844
1164,0.2816246210424421,0.27069714300737346
1165,0.2201078840269772,0.28153615514309055
1166,0.9972129222551922,0.2490708991928844
1167,0.22614920740699093,0.24982303580020765
1168,0.22182207631378137,0.2490708991928844
1169,0.2533525560406439,0.2505766857859283
1170,0.22614920740699093,0.2520885197512532
1171,0.2201078840269772,0.27228626588985183
1172,0.3732795947751883,0.2490708991928844
1173,0.23408763746252956,0.2490708991928844
1174,0.23408763746252956,0.2605111159618671
1175,0.24130477457433408,0.25436758184957825
1176,0.22182207631378137,0.33408005949498115
1177,0.2846564522316913,0.24869539887517875
1178,0.22702176645671385,0.24944677822995878
1179,0.35597906891039366,0.2608982613647495
1180,0.8919476865524385,0.2679302530145765
1181,0.9451996080998722,0.25398679709994587
1182,0.21925436095995823,0.2520885197512532
1183,0.2235457920475416,0.2505766857859283
1184,0.22441121918610818,0.28684805160117294
1185,0.26385236029121617,0.250954077819481
1186,0.9999999999600802,0.3462520610538263
1187,0.9953771139108271,0.26167366807776327
1188,0.9957507190724686,0.2505766857859283
1189,0.9914200904063741,0.25666017753009296
1190,0.2349815250245632,0.24944677822995878
1191,0.22614920740699093,0.2501996717155326
1192,0.22614920740699093,0.2605111159618671
1193,0.24039439150037012,0.24869539887517875
1194,0.23230695564258316,0.26012434285451563
1195,0.260961276204323,0.2490708991928844
1196,0.2706776292698632,0.24944677822995878
1197,0.2806183845768899,0.2490708991928844
1198,0.23230695564258316,0.24982303580020765
1199,0.2918065534306213,0.2505766857859283
1200,0.38735985769917947,0.2501996717155326
1201,0.2349815250245632,0.24982303580020765
1202,0.2580907640507457,0.2726844576124343
1203,0.3469003647260846,0.2517099949988411
1204,0.22702176645671385,0.251331847622365
1205,0.22702176645671385,0.26753644999367554
1206,0.26676391226307167,0.25284670058366543
1207,0.2201078840269772,0.2490708991928844
1208,0.2431325833414174,0.2501996717155326
1209,0.2431325833414174,0.2501996717155326
1210,0.23230695564258316,0.2505766857859283
1211,0.22182207631378137,0.2501996717155326
1212,0.22182207631378137,0.24944677822995878
1213,0.2571385153208423,0.24944677822995878
1214,0.30641810599653696,0.24944677822995878
1215,0.4999134007462479,0.2655729543315988
1216,0.28263304807296163,0.24982303580020765
1217,0.26288638612332504,0.2490708991928844
1218,0.21925436095995823,0.258580978198352
1219,0.23587777476362298,0.2490708991928844
1220,0.23587777476362298,0.2490708991928844
1221,0.23587777476362298,0.250954077819481
1222,0.22268274413810293,0.2490708991928844
1223,0.22096378936700875,0.25551219087514554
1224,0.32360508673057886,0.2608982613647495
1225,0.2580907640507457,0.25246742168002656
1226,0.22182207631378137,0.25436758184957825
1227,0.2706776292698632,0.2551302789512202
1228,0.3160235194903623,0.25551219087514554
1229,0.3160235194903623,0.24982303580020765
1230,0.22182207631378137,0.24869539887517875
1231,0.3709529094617487,0.2490708991928844
1232,0.24774307682698293,0.2490708991928844
1233,0.2201078840269772,0.2589662597195299
1234,0.22268274413810293,0.24982303580020765
1235,0.2235457920475416,0.250954077819481
1236,0.2422175059413506,0.24869539887517875
1237,0.2349815250245632,0.25474874253769414
1238,0.22441121918610818,0.2490708991928844
1239,0.32360508673057886,0.25436758184957825
1240,0.22527902463394064,0.25398679709994587
1241,0.2235457920475416,0.250954077819481
1242,0.24496976685071792,0.251331847622365
1243,0.22096378936700875,0.2490708991928844
1244,0.22182207631378137,0.2490708991928844
1245,0.5470750114299212,0.27348193213675487
1246,0.6663557760500646,0.2501996717155326
1247,0.2201078840269772,0.2501996717155326
1248,0.3686321963625063,0.24869539887517875
1249,0.22096378936700875,0.2517099949988411
1250,0.22182207631378137,0.2574273754894475
1251,0.24960360947441293,0.2520885197512532
1252,0.2349815250245632,0.2520885197512532
1253,0.22441121918610818,0.24869539887517875
1254,0.24496976685071792,0.25246742168002656
1255,0.22096378936700875,0.24869539887517875
1256,0.4064264885406478,0.25322635625875006
1257,0.22702176645671385,0.2787008136194777
1258,0.2201078840269772,0.2501996717155326
1259,0.30641810599653696,0.2490708991928844
1260,0.2235457920475416,0.2750812368532105
1261,0.26676391226307167,0.25973794228506736
1262,0.22527902463394064,0.24869539887517875
1263,0.27861250447268465,0.24982303580020765
1264,0.22182207631378137,0.2490708991928844
1265,0.22182207631378137,0.25551219087514554
1266,0.22702176645671385,0.24869539887517875
1267,0.22702176645671385,0.24944677822995878
1268,0.2201078840269772,0.2505766857859283
1269,0.2201078840269772,0.25246742168002656
1270,0.4713151083345346,0.250954077819481
1271,0.2571385153208423,0.24944677822995878
1272,0.6585625035297137,0.2562771403844475
1273,0.22527902463394064,0.25935191449392614
1274,0.22182207631378137,0.2501996717155326
1275,0.21925436095995823,0.2501996717155326
1276,0.2235457920475416,0.2490708991928844
1277,0.28975291140195936,0.250954077819481
1278,0.2431325833414174,0.24982303580020765
1279,0.23408763746252956,0.31471442206262823
1280,0.2201078840269772,0.7965832563706241
1281,0.2201078840269772,0.25284670058366543
1282,0.22096378936700875,0.27548196863760593
1283,0.2331961137876532,0.2490708991928844
1284,0.21925436095995823,0.28031886234071207
1285,0.22096378936700875,0.25246742168002656
1286,0.4052258724196114,0.26206192889329016
1287,0.2296536898065318,0.251331847622365
1288,0.28770785068477805,0.27468086699544353
1289,0.23408763746252956,0.2536063884999349
1290,0.23408763746252956,0.24982303580020765
1291,0.2201078840269772,0.25322635625875006
1292,0.3605580452225956,0.25246742168002656
1293,0.2201078840269772,0.3749549920664604
1294,0.22096378936700875,0.251331847622365
1295,0.2296536898065318,0.25246742168002656
1296,0.2706776292698632,0.251331847622365
1297,0.22527902463394064,0.2643992823212049
1298,0.23230695564258316,0.2505766857859283
1299,0.23053574217677786,0.2501996717155326
1300,0.2235457920475416,0.25474874253769414
1301,0.22268274413810293,0.25284670058366543
1302,0.22614920740699093,0.2839803589695264
1303,0.27761287120654426,0.24944677822995878
1304,0.5185764712544243,0.2517099949988411
1305,0.24589186808919777,0.2520885197512532
1306,0.22268274413810293,0.2640087974910784
1307,0.5247885613926327,0.2574273754894475
1308,0.3117343945572758,0.24982303580020765
1309,0.2201078840269772,0.25474874253769414
1310,0.22441121918610818,0.2490708991928844
1311,0.22182207631378137,0.26832442334931517
1312,0.5086259697576493,0.24982303580020765
1313,0.22182207631378137,0.24944677822995878
1314,0.21925436095995823,0.2710938765262559
1315,0.22877400886765764,0.24944677822995878
1316,0.2331961137876532,0.24869539887517875
1317,0.2201078840269772,0.2490708991928844
1318,0.23230695564258316,0.24944677822995878
1319,0.24039439150037012,0.2551302789512202
1320,0.22877400886765764,0.257811535851738
1321,0.22877400886765764,0.2581960701649042
1322,0.23230695564258316,0.24982303580020765
1323,0.24496976685071792,0.2490708991928844
1324,0.24774307682698293,0.258580978198352
1325,0.22182207631378137,0.2520885197512532
1326,0.22182207631378137,0.25284670058366543
1327,0.32797970872993926,0.2490708991928844
1328,0.22441121918610818,0.250954077819481
1329,0.22789670066975765,0.25436758184957825
1330,0.2201078840269772,0.2505766857859283
1331,0.3053609386951283,0.24944677822995878
1332,0.2235457920475416,0.2490708991928844
1333,0.22789670066975765,0.2558944780925191
1334,0.23677638490181166,0.25284670058366543
1335,0.2201078840269772,0.25551219087514554
1336,0.22789670066975765,0.27188843826676373
1337,0.21925436095995823,0.2889069665741823
1338,0.23142016460277465,0.24982303580020765
1339,0.2201078840269772,0.2807242694424348
1340,0.2524118416220314,0.2655729543315988
1341,0.22877400886765764,0.24869539887517875
1342,0.22268274413810293,0.24944677822995878
1343,0.22096378936700875,0.2536063884999349
1344,0.22527902463394064,0.25551219087514554
1345,0.8788234435547361,0.2490708991928844
1346,0.2349815250245632,0.2659649166212395
1347,0.22614920740699093,0.250954077819481
1348,0.25147344370479136,0.46020897385580994
1349,0.23948635890977912,0.2490708991928844
1350,0.22096378936700875,0.2795091213599489
1351,0.28263304807296163,0.2505766857859283
1352,0.2816246210424421,0.251331847622365
1353,0.40282805116400805,0.24944677822995878
1354,0.2201078840269772,0.2490708991928844
1355,0.22877400886765764,0.250954077819481
1356,0.2619226901432078,0.25666017753009296
1357,0.29386872843220474,0.25398679709994587
1358,0.3022017475439847,0.4712042043719127
1359,0.26288638612332504,0.2501996717155326
1360,0.3022017475439847,0.2570435893066708
1361,0.26288638612332504,0.2501996717155326
1362,0.22268274413810293,0.29388396306584186
1363,0.2201078840269772,0.250954077819481
1364,0.27961434397866347,0.25246742168002656
1365,0.26482060871856955,0.2490708991928844
1366,0.34128173335249723,0.251331847622365
1367,0.22441121918610818,0.31514779035232837
1368,0.32251619586679836,0.24869539887517875
1369,0.22614920740699093,0.250954077819481
1370,0.22614920740699093,0.25246742168002656
1371,0.22268274413810293,0.250954077819481
1372,0.23053574217677786,0.2505766857859283
1373,0.32034419095887523,0.24944677822995878
1374,0.22096378936700875,0.4612071035094418
1375,0.33128044428426867,0.258580978198352
1376,0.26969582199426007,0.2839803589695264
1377,0.22614920740699093,0.24944677822995878
1378,0.2201078840269772,0.27348193213675487
1379,0.2201078840269772,0.2490708991928844
1380,0.24405000444458916,0.2762845167101087
1381,0.24405000444458916,0.2679302530145765
1382,0.24405000444458916,0.25436758184957825
1383,0.2201078840269772,0.2536063884999349
1384,0.2201078840269772,0.2947183135240645
1385,0.22441121918610818,0.2505766857859283
1386,0.22527902463394064,0.251331847622365
1387,0.22527902463394064,0.25474874253769414
1388,0.23053574217677786,0.29975322093335854
1389,0.2505373653320166,0.26245056101513453
1390,0.23230695564258316,0.2671430145667549
1391,0.22096378936700875,0.250954077819481
1392,0.27264797324009776,0.24869539887517875
1393,0.27761287120654426,0.24944677822995878
1394,0.3022017475439847,0.3001750115631331
1395,0.23767735359318348,0.24944677822995878
1396,0.27166168119623496,0.25666017753009296
1397,0.2505373653320166,0.2501996717155326
1398,0.2524118416220314,0.24944677822995878
1399,0.24130477457433408,0.2581960701649042
1400,0.24130477457433408,0.2490708991928844
1401,0.24130477457433408,0.2490708991928844
1402,0.22527902463394064,0.25398679709994587
1403,0.8477991972481379,0.29848988585859537
1404,0.22527902463394064,0.2643992823212049
1405,0.22527902463394064,0.2505766857859283
1406,0.2331961137876532,0.2570435893066708
1407,0.23587777476362298,0.24869539887517875
1408,0.22182207631378137,0.2505766857859283
1409,0.22702176645671385,0.2490708991928844
1410,0.22877400886765764,0.26832442334931517
1411,0.22527902463394064,0.2551302789512202
1412,0.32251619586679836,0.25322635625875006
1413,0.28263304807296163,0.24944677822995878
1414,0.21925436095995823,0.250954077819481
1415,0.22182207631378137,0.2835721034512709
1416,0.2296536898065318,0.2699047721535483
1417,0.22182207631378137,0.2750812368532105
1418,0.2201078840269772,0.24944677822995878
1419,0.32251619586679836,0.2589662597195299
1420,0.2201078840269772,0.24982303580020765
1421,0.2331961137876532,0.2501996717155326
1422,0.23677638490181166,0.25246742168002656
1423,0.2201078840269772,0.2505766857859283
1424,0.2201078840269772,0.2750812368532105
1425,0.2201078840269772,0.30996876497080067
1426,0.2201078840269772,0.26167366807776327
1427,0.22268274413810293,0.2655729543315988
1428,0.26773895914772866,0.24944677822995878
1429,0.26385236029121617,0.250954077819481
1430,0.22441121918610818,0.2714909750454721
1431,0.22702176645671385,0.25246742168002656
1432,0.22702176645671385,0.2505766857859283
1433,0.23587777476362298,0.2501996717155326
1434,0.22702176645671385,0.251331847622365
1435,0.290778662744185,0.29430096592641686
1436,0.22441121918610818,0.24869539887517875
1437,0.22268274413810293,0.24869539887517875
1438,0.23142016460277465,0.24869539887517875
1439,0.3022017475439847,0.24869539887517875
1440,0.24130477457433408,0.250954077819481
1441,0.2201078840269772,0.2655729543315988
1442,0.30960181814458737,0.251331847622365
1443,0.22441121918610818,0.301442414074474
1444,0.22096378936700875,0.2490708991928844
1445,0.22702176645671385,0.24982303580020765
1446,0.22877400886765764,0.26245056101513453
1447,0.22702176645671385,0.2501996717155326
1448,0.22182207631378137,0.2608982613647495
1449,0.30325275240725785,0.25246742168002656
1450,0.4675947373718488,0.27708850864024254
1451,0.4515199632220278,0.2490708991928844
1452,0.22182207631378137,0.25551219087514554
1453,0.22182207631378137,0.2581960701649042
1454,0.22182207631378137,0.3744843523323855
1455,0.2959393868159605,0.2490708991928844
1456,0.26676391226307167,0.24982303580020765
1457,0.22096378936700875,0.24982303580020765
1458,0.27462725916542347,0.250954077819481
1459,0.2431325833414174,0.250954077819481
1460,0.2349815250245632,0.2501996717155326
1461,0.2201078840269772,0.2501996717155326
1462,0.290778662744185,0.25398679709994587
1463,0.22614920740699093,0.24944677822995878
1464,0.23230695564258316,0.250954077819481
1465,0.2201078840269772,0.28684805160117294
1466,0.670768937106504,0.2490708991928844
1467,0.24405000444458916,0.2643992823212049
1468,0.2235457920475416,0.2501996717155326
1469,0.22096378936700875,0.26635724760540236
1470,0.23767735359318348,0.24982303580020765
1471,0.22877400886765764,0.2501996717155326
1472,0.22096378936700875,0.24869539887517875
1473,0.2296536898065318,0.2517099949988411
1474,0.22268274413810293,0.2490708991928844
1475,0.2235457920475416,0.26518136100661704
1476,0.22441121918610818,0.2490708991928844
1477,0.22096378936700875,0.2505766857859283
1478,0.22096378936700875,0.2490708991928844
1479,0.22096378936700875,0.24944677822995878
1480,0.3885421194835328,0.24982303580020765
1481,0.4675947373718488,0.2490708991928844
1482,0.2201078840269772,0.24944677822995878
1483,0.260961276204323,0.2490708991928844
1484,0.22877400886765764,0.2490708991928844
1485,0.2201078840269772,0.2490708991928844
1486,0.2349815250245632,0.2490708991928844
1487,0.2235457920475416,0.2490708991928844
1488,0.25147344370479136,0.2490708991928844
1489,0.2505373653320166,0.2490708991928844
1490,0.2201078840269772,0.2490708991928844
1491,0.2201078840269772,0.2490708991928844
1492,0.22182207631378137,0.2490708991928844
1493,0.2349815250245632,0.2490708991928844
1494,0.22096378936700875,0.24944677822995878
1495,0.38972569420963654,0.2501996717155326
1496,0.26385236029121617,0.2687189607157432
1497,0.3885421194835328,0.3581668179029066
1498,0.27166168119623496,0.2536063884999349
1499,0.2969778814363093,0.251331847622365
1500,0.23142016460277465,0.24869539887517875
1501,0.23408763746252956,0.2505766857859283
1502,0.22096378936700875,0.26167366807776327
1503,0.2806183845768899,0.27428085938080526
1504,0.2201078840269772,0.2795091213599489
1505,0.3323844079081252,0.277491045239034
1506,0.31817994375204034,0.28194263304567996
1507,0.22182207631378137,0.28767056467406726
1508,0.2201078840269772,0.24944677822995878
1509,0.2201078840269772,0.250954077819481
1510,0.2235457920475416,0.25246742168002656
1511,0.23230695564258316,0.2517099949988411
1512,0.2201078840269772,0.2714909750454721
1513,0.2201078840269772,0.24944677822995878
1514,0.2201078840269772,0.26753644999367554
1515,0.2201078840269772,0.25322635625875006
1516,0.2201078840269772,0.2562771403844475
1517,0.2201078840269772,0.2501996717155326
1518,0.2201078840269772,0.24982303580020765
1519,0.21925436095995823,0.25666017753009296
1520,0.27462725916542347,0.2714909750454721
1521,0.22877400886765764,0.2589662597195299
1522,0.22527902463394064,0.2501996717155326
1523,0.23767735359318348,0.277491045239034
1524,0.22096378936700875,0.26322893816681725
1525,0.23948635890977912,0.24869539887517875
1526,0.2235457920475416,0.24944677822995878
1527,0.22096378936700875,0.25436758184957825
1528,0.27462725916542347,0.2667499470119521
1529,0.5470750114299212,0.2505766857859283
1530,0.3605580452225956,0.26245056101513453
1531,0.24405000444458916,0.250954077819481
1532,0.22441121918610818,0.24869539887517875
1533,0.22614920740699093,0.29555404126723306
1534,0.2201078840269772,0.2608982613647495
1535,0.2201078840269772,0.2558944780925191
1536,0.21925436095995823,0.24869539887517875
1537,0.2201078840269772,0.2659649166212395
1538,0.2235457920475416,0.2562771403844475
1539,0.23230695564258316,0.2517099949988411
1540,0.22096378936700875,0.2517099949988411
1541,0.4416756946776138,0.24982303580020765
1542,0.23858067892346504,0.2490708991928844
1543,0.22614920740699093,0.2490708991928844
1544,0.2296536898065318,0.24944677822995878
1545,0.23948635890977912,0.2517099949988411
1546,0.27761287120654426,0.2490708991928844
1547,0.23587777476362298,0.2659649166212395
1548,0.22877400886765764,0.24944677822995878
1549,0.24496976685071792,0.2710938765262559
1550,0.26773895914772866,0.2505766857859283
1551,0.3357073275326339,0.2501996717155326
1552,0.26969582199426007,0.2605111159618671
1553,0.2235457920475416,0.26518136100661704
1554,0.24774307682698293,0.3155814805859921
1555,0.25524092184632396,0.25246742168002656
1556,0.2201078840269772,0.2490708991928844
1557,0.22441121918610818,0.25398679709994587
1558,0.2201078840269772,0.26167366807776327
1559,0.22096378936700875,0.24982303580020765
1560,0.2331961137876532,0.25474874253769414
1561,0.23053574217677786,0.25551219087514554
1562,0.2201078840269772,0.2558944780925191
1563,0.27961434397866347,0.2490708991928844
1564,0.22441121918610818,0.2490708991928844
1565,0.22441121918610818,0.2843889689345444
1566,0.22614920740699093,0.31688447777043866
1567,0.22096378936700875,0.24869539887517875
1568,0.6718675750219434,0.24982303580020765
1569,0.2201078840269772,0.257811535851738
1570,0.21925436095995823,0.26635724760540236
1571,0.2533525560406439,0.3238820644309076
1572,0.2619226901432078,0.26245056101513453
1573,0.2918065534306213,0.2490708991928844
1574,0.22702176645671385,0.2608982613647495
1575,0.5347111756490333,0.25436758184957825
1576,0.2431325833414174,0.258580978198352
1577,0.2235457920475416,0.3203731721207983
1578,0.3732795947751883,0.251331847622365
1579,0.2201078840269772,0.29681020795962243
1580,0.23408763746252956,0.2558944780925191
1581,0.2201078840269772,0.26167366807776327
1582,0.31387498217416915,0.25284670058366543
1583,0.25618856678325275,0.2520885197512532
1584,0.2349815250245632,0.26167366807776327
1585,0.2331961137876532,0.2558944780925191
1586,0.26288638612332504,0.2490708991928844
1587,0.2235457920475416,0.27348193213675487
1588,0.22614920740699093,0.31039855834607705
1589,0.2201078840269772,0.2501996717155326
1590,0.2201078840269772,0.24944677822995878
1591,0.25147344370479136,0.2501996717155326
1592,0.22441121918610818,0.2490708991928844
1593,0.27166168119623496,0.2551302789512202
1594,0.24039439150037012,0.2490708991928844
1595,0.22877400886765764,0.24982303580020765
1596,0.22096378936700875,0.25551219087514554
1597,0.23767735359318348,0.24944677822995878
1598,0.23230695564258316,0.2490708991928844
1599,0.2296536898065318,0.2490708991928844
1600,0.9722055523804277,0.24944677822995878
1601,0.22614920740699093,0.25398679709994587
1602,0.23408763746252956,0.24944677822995878
1603,0.7427291260760471,0.3609420792013671
1604,0.2580907640507457,0.26245056101513453
1605,0.3128036907799565,0.32344235784100267
1606,0.2201078840269772,0.2490708991928844
1607,0.2201078840269772,0.24869539887517875
1608,0.22877400886765764,0.26479013691443637
1609,0.22527902463394064,0.2536063884999349
1610,0.22182207631378137,0.25322635625875006
1611,0.2296536898065318,0.2520885197512532
1612,0.22441121918610818,0.2714909750454721
1613,0.22096378936700875,0.2517099949988411
1614,0.2201078840269772,0.269113864829704
1615,0.22789670066975765,0.2574273754894475
1616,0.4453623503687511,0.40553295455770855
1617,0.2201078840269772,0.25436758184957825
1618,0.2524118416220314,0.24869539887517875
1619,0.3838210741626765,0.2589662597195299
1620,0.23230695564258316,0.2490708991928844
1621,0.2422175059413506,0.250954077819481
1622,0.23858067892346504,0.2490708991928844
1623,0.23767735359318348,0.25398679709994587
1624,0.22096378936700875,0.2505766857859283
1625,0.23767735359318348,0.251331847622365
1626,0.29906116916826864,0.35862870782751954
1627,0.2201078840269772,0.26753644999367554
1628,0.2235457920475416,0.24869539887517875
1629,0.2542955838449221,0.38394119014359934
1630,0.8637626801598474,0.2490708991928844
1631,0.40883106527689134,0.31298417861117306
1632,0.2201078840269772,0.2520885197512532
1633,0.2296536898065318,0.277491045239034
1634,0.22096378936700875,0.25474874253769414
1635,0.24774307682698293,0.250954077819481
1636,0.22268274413810293,0.24944677822995878
1637,0.2235457920475416,0.2505766857859283
1638,0.21925436095995823,0.3078247276652515
1639,0.22268274413810293,0.9999993745563881
1640,0.2836436602885535,0.2490708991928844
1641,0.22527902463394064,0.24869539887517875
1642,0.2201078840269772,0.2501996717155326
1643,0.23408763746252956,0.25322635625875006
1644,0.21925436095995823,0.2517099949988411
1645,0.2201078840269772,0.2581960701649042
1646,0.2756202435981465,0.2501996717155326
1647,0.3525619884807626,0.2520885197512532
1648,0.2571385153208423,0.2501996717155326
1649,0.2836436602885535,0.251331847622365
1650,0.2235457920475416,0.2558944780925191
1651,0.27166168119623496,0.24944677822995878
1652,0.27166168119623496,0.25551219087514554
1653,0.22614920740699093,0.24869539887517875
1654,0.2201078840269772,0.31039855834607705
1655,0.2235457920475416,0.25551219087514554
1656,0.22182207631378137,0.2490708991928844
1657,0.3379317057985118,0.2839803589695264
1658,0.2201078840269772,0.24869539887517875
1659,0.22268274413810293,0.251331847622365
1660,0.3651625248177582,0.24944677822995878
1661,0.23142016460277465,0.24944677822995878
1662,0.37795051010364444,0.2520885197512532
1663,0.3334902157477254,0.26283956419105187
1664,0.24867217903052766,0.2501996717155326
1665,0.24496976685071792,0.250954077819481
1666,0.3160235194903623,0.2551302789512202
1667,0.2296536898065318,0.257811535851738
1668,0.22527902463394064,0.24982303580020765
1669,0.23230695564258316,0.2490708991928844
1670,0.24496976685071792,0.24869539887517875
1671,0.30430581846509586,0.2490708991928844
1672,0.22614920740699093,0.2501996717155326
1673,0.2201078840269772,0.25666017753009296
1674,0.27961434397866347,0.24982303580020765
1675,0.22096378936700875,0.27069714300737346
1676,0.3525619884807626,0.2520885197512532
1677,0.3617068015055013,0.2501996717155326
1678,0.3214292278264551,0.2490708991928844
1679,0.2201078840269772,0.250954077819481
1680,0.21925436095995823,0.2490708991928844
1681,0.24130477457433408,0.30483696611190175
1682,0.22182207631378137,0.2843889689345444
1683,0.26288638612332504,0.2501996717155326
1684,0.3628571408864511,0.250954077819481
1685,0.23408763746252956,0.2505766857859283
1686,0.22096378936700875,0.2490708991928844
1687,0.22268274413810293,0.24944677822995878
1688,0.22182207631378137,0.2581960701649042
1689,0.2580907640507457,0.25935191449392614
1690,0.21925436095995823,0.25284670058366543
1691,0.23230695564258316,0.2505766857859283
1692,0.27961434397866347,0.2501996717155326
1693,0.23408763746252956,0.25935191449392614
1694,0.2580907640507457,0.25322635625875006
1695,0.23767735359318348,0.2490708991928844
1696,0.2201078840269772,0.277491045239034
1697,0.22702176645671385,0.25474874253769414
1698,0.4052258724196114,0.24944677822995878
1699,0.2542955838449221,0.24944677822995878
1700,0.31494826101272155,0.2501996717155326
1701,0.26385236029121617,0.24982303580020765
1702,0.2505373653320166,0.26635724760540236
1703,0.2571385153208423,0.24982303580020765
1704,0.22182207631378137,0.26206192889329016
1705,0.22702176645671385,0.2505766857859283
1706,0.2533525560406439,0.26206192889329016
1707,0.2201078840269772,0.25436758184957825
1708,0.2201078840269772,0.25284670058366543
1709,0.3214292278264551,0.2517099949988411
1710,0.23408763746252956,0.2490708991928844
1711,0.2431325833414174,0.24944677822995878
1712,0.24405000444458916,0.2490708991928844
1713,0.22789670066975765,0.2807242694424348
1714,0.2657911274020397,0.24982303580020765
1715,0.2235457920475416,0.2490708991928844
1716,0.28668855308180335,0.2520885197512532
1717,0.22268274413810293,0.251331847622365
1718,0.2422175059413506,0.2490708991928844
1719,0.22527902463394064,0.2490708991928844
1720,0.2706776292698632,0.25474874253769414
1721,0.22702176645671385,0.25935191449392614
1722,0.22702176645671385,0.2501996717155326
1723,0.22268274413810293,0.2536063884999349
1724,0.2296536898065318,0.25551219087514554
1725,0.7746000401290049,0.33229497396341073
1726,0.26288638612332504,0.24982303580020765
1727,0.2296536898065318,0.2501996717155326
1728,0.2235457920475416,0.2490708991928844
1729,0.22096378936700875,0.25398679709994587
1730,0.2201078840269772,0.2490708991928844
1731,0.7797731676089239,0.24982303580020765
1732,0.26288638612332504,0.258580978198352
1733,0.2349815250245632,0.30825287622696457
1734,0.2580907640507457,0.5073277381551148
1735,0.23408763746252956,0.2520885197512532
1736,0.22096378936700875,0.251331847622365
1737,0.23858067892346504,0.24944677822995878
1738,0.2201078840269772,0.25322635625875006
1739,0.7202460851014465,0.2490708991928844
1740,0.2201078840269772,0.29513600544346774
1741,0.2201078840269772,0.24869539887517875
1742,0.2533525560406439,0.2505766857859283
1743,0.27363650079185,0.2501996717155326
1744,0.22096378936700875,0.2799138128655354
1745,0.23230695564258316,0.24944677822995878
1746,0.22096378936700875,0.2551302789512202
1747,0.22268274413810293,0.2872591323974801
1748,0.2296536898065318,0.29806945456575346
1749,0.22182207631378137,0.26206192889329016
1750,0.32578860314467245,0.25284670058366543
1751,0.22182207631378137,0.2558944780925191
1752,0.3980464215811859,0.25551219087514554
1753,0.38972569420963654,0.24982303580020765
1754,0.24867217903052766,0.27548196863760593
1755,0.22096378936700875,0.24982303580020765
1756,0.21925436095995823,0.2884944821456182
1757,0.260961276204323,0.277491045239034
1758,0.28770785068477805,0.25246742168002656
1759,0.22702176645671385,0.27348193213675487
1760,0.3992400446200607,0.26753644999367554
1761,0.3022017475439847,0.27708850864024254
1762,0.23408763746252956,0.2791047881649473
1763,0.22096378936700875,0.28153615514309055
1764,0.23858067892346504,0.3203731721207983
1765,0.22527902463394064,0.251331847622365
1766,0.22268274413810293,0.24944677822995878
1767,0.23142016460277465,0.257811535851738
1768,0.23142016460277465,0.25284670058366543
1769,0.22441121918610818,0.2536063884999349
1770,0.22182207631378137,0.2501996717155326
1771,0.24960360947441293,0.24982303580020765
1772,0.23053574217677786,0.24944677822995878
1773,0.2331961137876532,0.2807242694424348
1774,0.2349815250245632,0.2490708991928844
1775,0.23230695564258316,0.2699047721535483
1776,0.24867217903052766,0.2490708991928844
1777,0.2542955838449221,0.24944677822995878
1778,0.5556961807999977,0.2520885197512532
1779,0.26482060871856955,0.31212100183936853
1780,0.4527533309368965,0.26753644999367554
1781,0.29283657737985397,0.2791047881649473
1782,0.22702176645671385,0.251331847622365
1783,0.2296536898065318,0.24944677822995878
1784,0.25524092184632396,0.250954077819481
1785,0.22702176645671385,0.24982303580020765
1786,0.22614920740699093,0.24982303580020765
1787,0.45892857754097943,0.2730830131301858
1788,0.21925436095995823,0.25284670058366543
1789,0.27363650079185,0.2505766857859283
1790,0.22527902463394064,0.2605111159618671
1791,0.22527902463394064,0.258580978198352
1792,0.22182207631378137,0.25474874253769414
1793,0.3117343945572758,0.289732984885378
1794,0.2600021480854601,0.258580978198352
1795,0.26482060871856955,0.24869539887517875
1796,0.26288638612332504,0.2860269459594665
1797,0.27166168119623496,0.25322635625875006
1798,0.35826532565873026,0.2490708991928844
1799,0.22096378936700875,0.24944677822995878
1800,0.26385236029121617,0.2490708991928844
1801,0.26385236029121617,0.2505766857859283
1802,0.25147344370479136,0.25474874253769414
1803,0.22096378936700875,0.4577150628672097
1804,0.22702176645671385,0.2517099949988411
1805,0.2235457920475416,0.250954077819481
1806,0.23587777476362298,0.2517099949988411
1807,0.22096378936700875,0.2570435893066708
1808,0.2657911274020397,0.2536063884999349
1809,0.27462725916542347,0.251331847622365
1810,0.2201078840269772,0.2605111159618671
1811,0.27264797324009776,0.24982303580020765
1812,0.21925436095995823,0.2490708991928844
1813,0.21925436095995823,0.24944677822995878
1814,0.22702176645671385,0.250954077819481
1815,0.25147344370479136,0.250954077819481
1816,0.32251619586679836,0.24982303580020765
1817,0.2201078840269772,0.24944677822995878
1818,0.22096378936700875,0.26518136100661704
1819,0.22268274413810293,0.269113864829704
1820,0.22702176645671385,0.2490708991928844
1821,0.2349815250245632,0.2490708991928844
1822,0.2331961137876532,0.2791047881649473
1823,0.27363650079185,0.2490708991928844
1824,0.26482060871856955,0.2536063884999349
1825,0.3301783339165469,0.2574273754894475
1826,0.2296536898065318,0.25973794228506736
1827,0.29386872843220474,0.26832442334931517
1828,0.2949030003496858,0.2490708991928844
1829,0.2887293054071437,0.2490708991928844
1830,0.47255596106996317,0.25551219087514554
1831,0.2201078840269772,0.2490708991928844
1832,0.28567141836712645,0.251331847622365
1833,0.2468163056187118,0.2517099949988411
1834,0.22527902463394064,0.26322893816681725
1835,0.22096378936700875,0.2856169218639384
1836,0.22527902463394064,0.25551219087514554
1837,0.2235457920475416,0.2562771403844475
1838,0.25618856678325275,0.25436758184957825
1839,0.2235457920475416,0.25322635625875006
1840,0.23858067892346504,0.26012434285451563
1841,0.2296536898065318,0.25973794228506736
1842,0.5111145444473992,0.24982303580020765
1843,0.2600021480854601,0.2490708991928844
1844,0.25147344370479136,0.24944677822995878
1845,0.2235457920475416,0.2490708991928844
1846,0.22441121918610818,0.251331847622365
1847,0.2806183845768899,0.257811535851738
1848,0.24589186808919777,0.2490708991928844
1849,0.22182207631378137,0.24982303580020765
1850,0.22096378936700875,0.25398679709994587
1851,0.22441121918610818,0.29388396306584186
1852,0.32797970872993926,0.29975322093335854
1853,0.2296536898065318,0.2667499470119521
1854,0.2201078840269772,0.250954077819481
1855,0.22096378936700875,0.24944677822995878
1856,0.23408763746252956,0.29388396306584186
1857,0.23053574217677786,0.2505766857859283
1858,0.2571385153208423,0.251331847622365
1859,0.2806183845768899,0.2551302789512202
1860,0.23053574217677786,0.2505766857859283
1861,0.2201078840269772,0.2501996717155326
1862,0.23230695564258316,0.28153615514309055
1863,0.2505373653320166,0.26361868268622324
1864,0.2349815250245632,0.2490708991928844
1865,0.22614920740699093,0.2490708991928844
1866,0.2235457920475416,0.2490708991928844
1867,0.5776995511541321,0.25973794228506736
1868,0.2422175059413506,0.251331847622365
1869,0.22877400886765764,0.26167366807776327
1870,0.23767735359318348,0.2490708991928844
1871,0.33681861301772986,0.2505766857859283
1872,0.2201078840269772,0.251331847622365
1873,0.22182207631378137,0.24982303580020765
1874,0.2201078840269772,0.34126766772309525
1875,0.22441121918610818,0.2490708991928844
1876,0.22441121918610818,0.2490708991928844
1877,0.29386872843220474,0.2505766857859283
1878,0.22877400886765764,0.24944677822995878
1879,0.22182207631378137,0.2490708991928844
1880,0.2201078840269772,0.250954077819481
1881,0.23142016460277465,0.2490708991928844
1882,0.22096378936700875,0.25935191449392614
1883,0.22182207631378137,0.2490708991928844
1884,0.22182207631378137,0.24944677822995878
1885,0.27363650079185,0.26206192889329016
1886,0.3160235194903623,0.2501996717155326
1887,0.23408763746252956,0.251331847622365
1888,0.2468163056187118,0.2864373226631791
1889,0.22096378936700875,0.251331847622365
1890,0.2296536898065318,0.2517099949988411
1891,0.2296536898065318,0.41184329164625383
1892,0.2836436602885535,0.2551302789512202
1893,0.2235457920475416,0.24982303580020765
1894,0.21925436095995823,0.2490708991928844
1895,0.22096378936700875,0.24944677822995878
1896,0.5776995511541321,0.2501996717155326
1897,0.24496976685071792,0.25436758184957825
1898,0.35142628507645024,0.24944677822995878
1899,0.3171007497238517,0.27228626588985183
1900,0.23408763746252956,0.25436758184957825
1901,0.43065580336007125,0.2490708991928844
1902,0.24130477457433408,0.2589662597195299
1903,0.22268274413810293,0.25551219087514554
1904,0.23587777476362298,0.2551302789512202
1905,0.2706776292698632,0.25398679709994587
1906,0.2201078840269772,0.250954077819481
1907,0.2201078840269772,0.24944677822995878
1908,0.22527902463394064,0.250954077819481
1909,0.3074773131900761,0.2581960701649042
1910,0.23677638490181166,0.2536063884999349
1911,0.22268274413810293,0.27348193213675487
1912,0.32578860314467245,0.2505766857859283
1913,0.2296536898065318,0.2501996717155326
1914,0.27166168119623496,0.25322635625875006
1915,0.23230695564258316,0.2574273754894475
1916,0.23142016460277465,0.24944677822995878
1917,0.22182207631378137,0.2570435893066708
1918,0.24130477457433408,0.27348193213675487
1919,0.22441121918610818,0.2659649166212395
1920,0.2706776292698632,0.25436758184957825
1921,0.2846564522316913,0.2695091354050315
1922,0.2431325833414174,0.25551219087514554
1923,0.22096378936700875,0.25973794228506736
1924,0.23230695564258316,0.26322893816681725
1925,0.22268274413810293,0.2505766857859283
1926,0.2349815250245632,0.24944677822995878
1927,0.22096378936700875,0.2758830620300953
1928,0.23677638490181166,0.2520885197512532
1929,0.2331961137876532,0.2520885197512532
1930,0.31494826101272155,0.3358699107845326
1931,0.22268274413810293,0.9339253521024168
1932,0.22527902463394064,0.9998868157860026
1933,0.22614920740699093,0.2574273754894475
1934,0.2431325833414174,0.25246742168002656
1935,0.23767735359318348,0.24944677822995878
1936,0.22877400886765764,0.24944677822995878
1937,0.5260301210593619,0.24944677822995878
1938,0.48622436298872257,0.24982303580020765
1939,0.2331961137876532,0.2562771403844475
1940,0.27363650079185,0.2501996717155326
1941,0.2235457920475416,0.250954077819481
1942,0.2201078840269772,0.24944677822995878
1943,0.23948635890977912,0.2520885197512532
1944,0.23948635890977912,0.250954077819481
1945,0.3246958919911518,0.24944677822995878
1946,0.23408763746252956,0.257811535851738
1947,0.5446063925362196,0.250954077819481
1948,0.22096378936700875,0.2490708991928844
1949,0.2201078840269772,0.2520885197512532
1950,0.2201078840269772,0.2562771403844475
1951,0.3246958919911518,0.2490708991928844
1952,0.32251619586679836,0.2517099949988411
1953,0.2235457920475416,0.25474874253769414
1954,0.2201078840269772,0.250954077819481
1955,0.28770785068477805,0.2562771403844475
1956,0.22268274413810293,0.25474874253769414
1957,0.22096378936700875,0.2501996717155326
1958,0.22702176645671385,0.250954077819481
1959,0.22182207631378137,0.24944677822995878
1960,0.2524118416220314,0.2501996717155326
1961,0.23767735359318348,0.250954077819481
1962,0.23858067892346504,0.2501996717155326
1963,0.22877400886765764,0.27348193213675487
1964,0.23142016460277465,0.2490708991928844
1965,0.22182207631378137,0.24944677822995878
1966,0.3214292278264551,0.2517099949988411
1967,0.2524118416220314,0.2490708991928844
1968,0.2542955838449221,0.28520725074843456
1969,0.2533525560406439,0.29975322093335854
1970,0.24867217903052766,0.2517099949988411
1971,0.27861250447268465,0.24982303580020765
1972,0.22096378936700875,0.2490708991928844
1973,0.22441121918610818,0.24944677822995878
1974,0.23053574217677786,0.25398679709994587
1975,0.2969778814363093,0.2490708991928844
1976,0.24960360947441293,0.2640087974910784
1977,0.2235457920475416,0.2574273754894475
1978,0.9677163741968761,0.24944677822995878
1979,0.33681861301772986,0.24944677822995878
1980,0.25524092184632396,0.251331847622365
1981,0.3457731589350901,0.24944677822995878
1982,0.2468163056187118,0.25398679709994587
1983,0.8509838665837965,0.2520885197512532
1984,0.6300467320513935,0.24944677822995878
1985,0.22182207631378137,0.2589662597195299
1986,0.23677638490181166,0.2505766857859283
1987,0.23587777476362298,0.24944677822995878
1988,0.3605580452225956,0.24944677822995878
1989,0.22182207631378137,0.29513600544346774
1990,0.21925436095995823,0.2490708991928844
1991,0.29283657737985397,0.2823494671821266
1992,0.24589186808919777,0.2889069665741823
1993,0.3011528108191841,0.31039855834607705
1994,0.24774307682698293,0.26128577881881976
1995,0.22527902463394064,0.2574273754894475
1996,0.31926109353595244,0.33229497396341073
1997,0.22527902463394064,0.29305099320680184
1998,0.25147344370479136,0.25973794228506736
1999,0.22268274413810293,0.2714909750454721
2000,0.23677638490181166,0.251331847622365
2001,0.6495500515941568,0.2490708991928844
2002,0.2706776292698632,0.24944677822995878
2003,0.22789670066975765,0.31298417861117306
2004,0.2542955838449221,0.2679302530145765
2005,0.26385236029121617,0.25398679709994587
2006,0.26676391226307167,0.2847979329827316
2007,0.2201078840269772,0.24982303580020765
2008,0.22096378936700875,0.2505766857859283
2009,0.23587777476362298,0.24869539887517875
2010,0.22441121918610818,0.2795091213599489
2011,0.2590453094909276,0.2505766857859283
2012,0.22096378936700875,0.24944677822995878
2013,0.23767735359318348,0.250954077819481
2014,0.21925436095995823,0.2490708991928844
2015,0.22527902463394064,0.24869539887517875
2016,0.22096378936700875,0.2490708991928844
2017,0.30430581846509586,0.2608982613647495
2018,0.30641810599653696,0.2989106576418828
2019,0.21925436095995823,0.2501996717155326
2020,0.2580907640507457,0.25322635625875006
2021,0.22441121918610818,0.250954077819481
2022,0.36979180063173955,0.24869539887517875
2023,0.23858067892346504,0.27428085938080526
2024,0.22268274413810293,0.24944677822995878
2025,0.22527902463394064,0.25284670058366543
2026,0.2590453094909276,0.2520885197512532
2027,0.26385236029121617,0.2501996717155326
2028,0.29906116916826864,0.2581960701649042
2029,0.2756202435981465,0.27548196863760593
2030,0.22877400886765764,0.2490708991928844
2031,0.4576924569408029,0.3363181137101842
2032,0.24774307682698293,0.251331847622365
2033,0.24774307682698293,0.26832442334931517
2034,0.24774307682698293,0.2490708991928844
2035,0.2296536898065318,0.29097463013073366
2036,0.22614920740699093,0.24869539887517875
2037,0.24589186808919777,0.24869539887517875
2038,0.21925436095995823,0.24869539887517875
2039,0.21925436095995823,0.27708850864024254
2040,0.31387498217416915,0.2490708991928844
2041,0.2201078840269772,0.2490708991928844
2042,0.2296536898065318,0.24944677822995878
2043,0.27861250447268465,0.24869539887517875
2044,0.2349815250245632,0.24869539887517875
2045,0.22702176645671385,0.24869539887517875
2046,0.22527902463394064,0.24944677822995878
2047,0.22877400886765764,0.2490708991928844
2048,0.22441121918610818,0.251331847622365
2049,0.3085385530180986,0.24944677822995878
2050,0.2296536898065318,0.24944677822995878
2051,0.24867217903052766,0.25436758184957825
2052,0.22096378936700875,0.2655729543315988
2053,0.46016520381367726,0.25973794228506736
2054,0.21925436095995823,0.24944677822995878
2055,0.21925436095995823,0.25973794228506736
2056,0.21925436095995823,0.9999991164470792
2057,0.28668855308180335,0.2562771403844475
2058,0.23587777476362298,0.29975322093335854
2059,0.26773895914772866,0.25246742168002656
2060,0.49617915014474506,0.26518136100661704
2061,0.22268274413810293,0.24982303580020765
2062,0.47628049322384425,0.2605111159618671
2063,0.25618856678325275,0.2574273754894475
2064,0.22268274413810293,0.24944677822995878
2065,0.260961276204323,0.3627974395277018
2066,0.22096378936700875,0.2490708991928844
2067,0.22441121918610818,0.25322635625875006
2068,0.34128173335249723,0.29221940722797807
2069,0.35029226073014,0.24944677822995878
2070,0.22789670066975765,0.24944677822995878
2071,0.21925436095995823,0.2714909750454721
2072,0.2201078840269772,0.24982303580020765
2073,0.22877400886765764,0.3517283035750199
2074,0.2201078840269772,0.24869539887517875
2075,0.2235457920475416,0.24869539887517875
2076,0.25147344370479136,0.2517099949988411
2077,0.24405000444458916,0.2505766857859283
2078,0.21925436095995823,0.25284670058366543
2079,0.26773895914772866,0.26753644999367554
2080,0.27761287120654426,0.250954077819481
2081,0.30325275240725785,0.25246742168002656
2082,0.23677638490181166,0.3181903537147189
2083,0.23677638490181166,0.2505766857859283
2084,0.2571385153208423,0.24944677822995878
2085,0.25618856678325275,0.2989106576418828
2086,0.2542955838449221,0.24982303580020765
2087,0.2619226901432078,0.2490708991928844
2088,0.21925436095995823,0.28520725074843456
2089,0.3709529094617487,0.2655729543315988
2090,0.2468163056187118,0.24982303580020765
2091,0.22702176645671385,0.25935191449392614
2092,0.22789670066975765,0.36605414589180285
2093,0.2201078840269772,0.3005971409265256
2094,0.22877400886765764,0.31039855834607705
2095,0.22096378936700875,0.25551219087514554
2096,0.25147344370479136,0.3815684253702404
2097,0.22789670066975765,0.2791047881649473
2098,0.23587777476362298,0.25398679709994587
2099,0.22096378936700875,0.250954077819481
2100,0.25147344370479136,0.26361868268622324
2101,0.2590453094909276,0.25398679709994587
2102,0.22182207631378137,0.27069714300737346
2103,0.24130477457433408,0.2490708991928844
2104,0.21925436095995823,0.37072783998465697
2105,0.3885421194835328,0.2520885197512532
2106,0.24867217903052766,0.2520885197512532
2107,0.24867217903052766,0.258580978198352
2108,0.23230695564258316,0.257811535851738
2109,0.2201078840269772,0.250954077819481
2110,0.3640090523515517,0.3331869185987281
2111,0.23767735359318348,0.2490708991928844
2112,0.2918065534306213,0.25398679709994587
2113,0.26288638612332504,0.24982303580020765
2114,0.27462725916542347,0.24869539887517875
2115,0.23408763746252956,0.28031886234071207
2116,0.2969778814363093,0.7441768888826774
2117,0.2201078840269772,0.2843889689345444
2118,0.23948635890977912,0.2762845167101087
2119,0.6540701045575525,0.25474874253769414
2120,0.2235457920475416,0.2505766857859283
2121,0.2331961137876532,0.2823494671821266
2122,0.23408763746252956,0.25551219087514554
2123,0.2422175059413506,0.2490708991928844
2124,0.22096378936700875,0.29430096592641686
2125,0.22441121918610818,0.2860269459594665
2126,0.2296536898065318,0.3039863164790553
2127,0.22096378936700875,0.25474874253769414
2128,0.22268274413810293,0.2490708991928844
2129,0.2201078840269772,0.24869539887517875
2130,0.22182207631378137,0.2726844576124343
2131,0.30430581846509586,0.2905603998691777
2132,0.3128036907799565,0.2501996717155326
2133,0.48871234396625746,0.3212485124737749
2134,0.6923751470284876,0.258580978198352
2135,0.3401632754971554,0.257811535851738
2136,0.26385236029121617,0.2574273754894475
2137,0.23677638490181166,0.2605111159618671
2138,0.23767735359318348,0.3540217326206944
2139,0.2524118416220314,0.24982303580020765
2140,0.491200884323735,0.2799138128655354
2141,0.30960181814458737,0.26322893816681725
2142,0.22268274413810293,0.24982303580020765
2143,0.22182207631378137,0.25398679709994587
2144,0.22182207631378137,0.2608982613647495
2145,0.2422175059413506,0.26479013691443637
2146,0.25618856678325275,0.24982303580020765
2147,0.23053574217677786,0.250954077819481
2148,0.9357405459797714,0.25246742168002656
2149,0.2590453094909276,0.2517099949988411
2150,0.22441121918610818,0.27428085938080526
2151,0.22789670066975765,0.2947183135240645
2152,0.22527902463394064,0.277491045239034
2153,0.22877400886765764,0.24982303580020765
2154,0.27363650079185,0.3039863164790553
2155,0.3686321963625063,0.24944677822995878
2156,0.26969582199426007,0.24944677822995878
2157,0.27861250447268465,0.31255242772398645
2158,0.27961434397866347,0.3116899014598468
2159,0.2201078840269772,0.2551302789512202
2160,0.24405000444458916,0.25322635625875006
2161,0.22527902463394064,0.24982303580020765
2162,0.24774307682698293,0.24944677822995878
2163,0.2422175059413506,0.25398679709994587
2164,0.23858067892346504,0.25436758184957825
2165,0.33459785868665165,0.24944677822995878
2166,0.4713151083345346,0.24982303580020765
2167,0.9311007943317854,0.28194263304567996
2168,0.2296536898065318,0.2667499470119521
2169,0.23677638490181166,0.26361868268622324
2170,0.22614920740699093,0.25551219087514554
2171,0.2836436602885535,0.2490708991928844
2172,0.23677638490181166,0.2505766857859283
2173,0.24039439150037012,0.2608982613647495
2174,0.21925436095995823,0.2605111159618671
2175,0.2431325833414174,0.2505766857859283
2176,0.9501348132703918,0.2710938765262559
2177,0.22441121918610818,0.24869539887517875
2178,0.22096378936700875,0.258580978198352
2179,0.24130477457433408,0.2490708991928844
2180,0.22268274413810293,0.2517099949988411
2181,0.24867217903052766,0.2490708991928844
2182,0.22702176645671385,0.29097463013073366
2183,0.3732795947751883,0.2490708991928844
2184,0.4004348659243952,0.2505766857859283
2185,0.2201078840269772,0.2501996717155326
2186,0.35597906891039366,0.2490708991928844
2187,0.22441121918610818,0.2671430145667549
2188,0.22268274413810293,0.30313700548079014
2189,0.2201078840269772,0.2517099949988411
2190,0.7898620673633656,0.2490708991928844
2191,0.2296536898065318,0.25284670058366543
2192,0.2331961137876532,0.2520885197512532
2193,0.22096378936700875,0.24944677822995878
2194,0.2806183845768899,0.24869539887517875
2195,0.27761287120654426,0.2490708991928844
2196,0.22182207631378137,0.2671430145667549
2197,0.26385236029121617,0.29639114294789504
2198,0.22096378936700875,0.26283956419105187
2199,0.2201078840269772,0.2505766857859283
2200,0.23053574217677786,0.26479013691443637
2201,0.26969582199426007,0.2490708991928844
2202,0.2201078840269772,0.2501996717155326
2203,0.2201078840269772,0.26361868268622324
2204,0.26385236029121617,0.2490708991928844
2205,0.22096378936700875,0.24944677822995878
2206,0.2590453094909276,0.2490708991928844
2207,0.2296536898065318,0.2490708991928844
2208,0.22877400886765764,0.2490708991928844
2209,0.66856606054582,0.2490708991928844
2210,0.24130477457433408,0.2490708991928844
2211,0.22096378936700875,0.2490708991928844
2212,0.21925436095995823,0.2490708991928844
2213,0.5813394041921517,0.2490708991928844
2214,0.22182207631378137,0.2490708991928844
2215,0.31494826101272155,0.2490708991928844
2216,0.31494826101272155,0.3820425304836587
2217,0.25618856678325275,0.2490708991928844
2218,0.25618856678325275,0.2501996717155326
2219,0.724241415992438,0.2501996717155326
2220,0.22182207631378137,0.2490708991928844
2221,0.2331961137876532,0.25246742168002656
2222,0.22268274413810293,0.2490708991928844
2223,0.22877400886765764,0.25436758184957825
2224,0.23230695564258316,0.2490708991928844
2225,0.4233464947337586,0.2505766857859283
2226,0.22096378936700875,0.36140553283407845
2227,0.32360508673057886,0.26167366807776327
2228,0.393284170667514,0.2501996717155326
2229,0.22702176645671385,0.25666017753009296
2230,0.6288854147852841,0.2490708991928844
2231,0.23858067892346504,0.2505766857859283
2232,0.29906116916826864,0.2490708991928844
2233,0.2571385153208423,0.24869539887517875
2234,0.4576924569408029,0.250954077819481
2235,0.23230695564258316,0.2490708991928844
2236,0.22096378936700875,0.2766863323550393
2237,0.22096378936700875,0.2490708991928844
2238,0.22268274413810293,0.3997355474300819
2239,0.2580907640507457,0.2699047721535483
2240,0.8984846304781954,0.24869539887517875
2241,0.22702176645671385,0.2505766857859283
2242,0.2235457920475416,0.26167366807776327
2243,0.2331961137876532,0.2490708991928844
2244,0.22096378936700875,0.2490708991928844
2245,0.39685400977951846,0.2490708991928844
2246,0.49368986082432575,0.2843889689345444
2247,0.25618856678325275,0.2536063884999349
2248,0.23858067892346504,0.24869539887517875
2249,0.26676391226307167,0.2490708991928844
2250,0.3767806175294966,0.24944677822995878
2251,0.38972569420963654,0.2490708991928844
2252,0.37795051010364444,0.24944677822995878
2253,0.31817994375204034,0.24869539887517875
2254,0.2969778814363093,0.3372154034035423
2255,0.22096378936700875,0.250954077819481
2256,0.27166168119623496,0.2517099949988411
2257,0.2816246210424421,0.25436758184957825
2258,0.21925436095995823,0.26128577881881976
2259,0.3605580452225956,0.25474874253769414
2260,0.22527902463394064,0.2710938765262559
2261,0.2201078840269772,0.2501996717155326
2262,0.4233464947337586,0.258580978198352
2263,0.22527902463394064,0.25666017753009296
2264,0.22182207631378137,0.24944677822995878
2265,0.22182207631378137,0.25246742168002656
2266,0.22182207631378137,0.24982303580020765
2267,0.22702176645671385,0.2501996717155326
2268,0.22702176645671385,0.28153615514309055
2269,0.2201078840269772,0.2791047881649473
2270,0.2201078840269772,0.27228626588985183
2271,0.2349815250245632,0.2490708991928844
2272,0.2349815250245632,0.43735590972480887
2273,0.2969778814363093,0.2505766857859283
2274,0.6997485146525397,0.2589662597195299
2275,0.24589186808919777,0.251331847622365
2276,0.23142016460277465,0.25474874253769414
2277,0.35029226073014,0.25246742168002656
2278,0.28263304807296163,0.2589662597195299
2279,0.2959393868159605,0.24869539887517875
2280,0.2959393868159605,0.2517099949988411
2281,0.26288638612332504,0.2726844576124343
2282,0.2201078840269772,0.250954077819481
2283,0.23767735359318348,0.24982303580020765
2284,0.22182207631378137,0.2505766857859283
2285,0.3011528108191841,0.2520885197512532
2286,0.2431325833414174,0.26012434285451563
2287,0.23858067892346504,0.26206192889329016
2288,0.22877400886765764,0.29639114294789504
2289,0.22527902463394064,0.25551219087514554
2290,0.3909105693702364,0.26635724760540236
2291,0.2201078840269772,0.2807242694424348
2292,0.2331961137876532,0.3987719907074162
2293,0.2331961137876532,0.40698649977431073
2294,0.2422175059413506,0.2501996717155326
2295,0.23230695564258316,0.27468086699544353
2296,0.9891823247636055,0.2782971980604399
2297,0.27761287120654426,0.2501996717155326
2298,0.32360508673057886,0.24869539887517875
2299,0.24867217903052766,0.2517099949988411
2300,0.2431325833414174,0.277491045239034
2301,0.24130477457433408,0.26283956419105187
2302,0.2687162638265245,0.26283956419105187
2303,0.2201078840269772,0.26283956419105187
2304,0.2524118416220314,0.2843889689345444
2305,0.2349815250245632,0.2490708991928844
2306,0.4576924569408029,0.40504880586455977
2307,0.33681861301772986,0.2520885197512532
2308,0.2657911274020397,0.3001750115631331
2309,0.2235457920475416,0.2608982613647495
2310,0.22182207631378137,0.2710938765262559
2311,0.22182207631378137,0.2501996717155326
2312,0.22182207631378137,0.2490708991928844
2313,0.27761287120654426,0.24944677822995878
2314,0.22441121918610818,0.24944677822995878
2315,0.2422175059413506,0.251331847622365
2316,0.8217482628123502,0.3027128531209027
2317,0.2235457920475416,0.25284670058366543
2318,0.26385236029121617,0.2501996717155326
2319,0.2422175059413506,0.27348193213675487
2320,0.22096378936700875,0.2517099949988411
2321,0.2571385153208423,0.2570435893066708
2322,0.22527902463394064,0.25322635625875006
2323,0.25524092184632396,0.2490708991928844
2324,0.44413277638928883,0.2490708991928844
2325,0.4245624753158834,0.258580978198352
2326,0.4209173310706647,0.257811535851738
2327,0.27264797324009776,0.25474874253769414
2328,0.7771973135423876,0.24944677822995878
2329,0.22702176645671385,0.269113864829704
2330,0.22614920740699093,0.25973794228506736
2331,0.22702176645671385,0.24982303580020765
2332,0.38972569420963654,0.2558944780925191
2333,0.22182207631378137,0.2551302789512202
2334,0.3171007497238517,0.3186262829645652
2335,0.21925436095995823,0.24982303580020765
2336,0.3246958919911518,0.24982303580020765
2337,0.22789670066975765,0.2536063884999349
2338,0.2201078840269772,0.2490708991928844
2339,0.22702176645671385,0.24944677822995878
2340,0.2349815250245632,0.2490708991928844
2341,0.24405000444458916,0.24944677822995878
2342,0.26969582199426007,0.24944677822995878
2343,0.2201078840269772,0.2490708991928844
2344,0.22614920740699093,0.2551302789512202
2345,0.23142016460277465,0.257811535851738
2346,0.23142016460277465,0.3155814805859921
2347,0.2571385153208423,0.2738812143237636
2348,0.24960360947441293,0.2667499470119521
2349,0.6077381230344803,0.2505766857859283
2350,0.21925436095995823,0.33991429871124396
2351,0.2571385153208423,0.2934673053555813
2352,0.24496976685071792,0.24944677822995878
2353,0.21925436095995823,0.31039855834607705
2354,0.21925436095995823,0.257811535851738
2355,0.22096378936700875,0.2807242694424348
2356,0.9999879580970065,0.2520885197512532
2357,0.2201078840269772,0.2490708991928844
2358,0.22877400886765764,0.2490708991928844
2359,0.5837610881813563,0.26518136100661704
2360,0.22096378936700875,0.24982303580020765
2361,0.23587777476362298,0.2490708991928844
2362,0.23408763746252956,0.251331847622365
2363,0.28263304807296163,0.257811535851738
2364,0.22614920740699093,0.2758830620300953
2365,0.32034419095887523,0.24982303580020765
2366,0.2201078840269772,0.2517099949988411
2367,0.22268274413810293,0.2847979329827316
2368,0.22877400886765764,0.2490708991928844
2369,0.2349815250245632,0.250954077819481
2370,0.2505373653320166,0.2517099949988411
2371,0.27462725916542347,0.24944677822995878
2372,0.23053574217677786,0.26283956419105187
2373,0.22441121918610818,0.24869539887517875
2374,0.23587777476362298,0.250954077819481
2375,0.23948635890977912,0.26361868268622324
2376,0.2468163056187118,0.2562771403844475
2377,0.23767735359318348,0.2791047881649473
2378,0.2296536898065318,0.2608982613647495
2379,0.2524118416220314,0.257811535851738
2380,0.4614023207311295,0.3256439973273076
2381,0.290778662744185,0.24982303580020765
2382,0.22527902463394064,0.2536063884999349
2383,0.21925436095995823,0.257811535851738
2384,0.27462725916542347,0.24944677822995878
2385,0.8358706847231809,0.2490708991928844
2386,0.23142016460277465,0.24982303580020765
2387,0.5655077522476136,0.24944677822995878
2388,0.2422175059413506,0.25322635625875006
2389,0.31817994375204034,0.257811535851738
2390,0.2235457920475416,0.26167366807776327
2391,0.5946071408834065,0.24944677822995878
2392,0.2296536898065318,0.3091101626703462
2393,0.2296536898065318,0.2570435893066708
2394,0.21925436095995823,0.2787008136194777
2395,0.2657911274020397,0.28153615514309055
2396,0.2235457920475416,0.2520885197512532
2397,0.2331961137876532,0.2501996717155326
2398,0.23230695564258316,0.250954077819481
2399,0.2349815250245632,0.2490708991928844
2400,0.24039439150037012,0.2490708991928844
2401,0.22441121918610818,0.26128577881881976
2402,0.22441121918610818,0.24944677822995878
2403,0.24039439150037012,0.27069714300737346
2404,0.2571385153208423,0.2659649166212395
2405,0.22096378936700875,0.2558944780925191
2406,0.22614920740699093,0.25398679709994587
2407,0.22096378936700875,0.2490708991928844
2408,0.27761287120654426,0.24982303580020765
2409,0.22182207631378137,0.4191605069462829
2410,0.26773895914772866,0.24982303580020765
2411,0.27761287120654426,0.2490708991928844
2412,0.2296536898065318,0.25284670058366543
2413,0.35029226073014,0.26245056101513453
2414,0.2296536898065318,0.2517099949988411
2415,0.22614920740699093,0.2520885197512532
2416,0.23677638490181166,0.24982303580020765
2417,0.21925436095995823,0.2750812368532105
2418,0.38617892130358467,0.24982303580020765
2419,0.22182207631378137,0.24982303580020765
2420,0.5446063925362196,0.28684805160117294
2421,0.3457731589350901,0.24944677822995878
2422,0.2431325833414174,0.250954077819481
2423,0.24496976685071792,0.2574273754894475
2424,0.5934063682273842,0.2517099949988411
2425,0.22702176645671385,0.2520885197512532
2426,0.26969582199426007,0.24944677822995878
2427,0.2331961137876532,0.24982303580020765
2428,0.2201078840269772,0.24869539887517875
2429,0.2542955838449221,0.251331847622365
2430,0.22527902463394064,0.24944677822995878
2431,0.5740512394727324,0.250954077819481
2432,0.9994678277113077,0.24869539887517875
2433,0.22614920740699093,0.2782971980604399
2434,0.2201078840269772,0.26635724760540236
2435,0.31494826101272155,0.2501996717155326
2436,0.22527902463394064,0.25322635625875006
2437,0.31494826101272155,0.2517099949988411
2438,0.22182207631378137,0.2490708991928844
2439,0.22877400886765764,0.2490708991928844
2440,0.24867217903052766,0.28153615514309055
2441,0.2533525560406439,0.2643992823212049
2442,0.24960360947441293,0.26479013691443637
2443,0.3334902157477254,0.25973794228506736
2444,0.24960360947441293,0.24944677822995878
2445,0.31494826101272155,0.2766863323550393
2446,0.2201078840269772,0.257811535851738
2447,0.29801847773760093,0.24944677822995878
2448,0.31387498217416915,0.24982303580020765
2449,0.22441121918610818,0.2490708991928844
2450,0.31817994375204034,0.251331847622365
2451,0.27961434397866347,0.2667499470119521
2452,0.22614920740699093,0.2490708991928844
2453,0.22702176645671385,0.2490708991928844
2454,0.27961434397866347,0.25246742168002656
2455,0.2201078840269772,0.24944677822995878
2456,0.3457731589350901,0.9733695787036568
2457,0.2468163056187118,0.25436758184957825
2458,0.2296536898065318,0.29138920837721405
2459,0.2422175059413506,0.26753644999367554
2460,0.22702176645671385,0.24944677822995878
2461,0.23053574217677786,0.28684805160117294
2462,0.22441121918610818,0.2501996717155326
2463,0.21925436095995823,0.31298417861117306
2464,0.2619226901432078,0.2490708991928844
2465,0.6506826222506424,0.26128577881881976
2466,0.22789670066975765,0.250954077819481
2467,0.22096378936700875,0.2490708991928844
2468,0.21925436095995823,0.2536063884999349
2469,0.22268274413810293,0.24944677822995878
2470,0.22096378936700875,0.25973794228506736
2471,0.23677638490181166,0.2505766857859283
2472,0.4367702052333683,0.24944677822995878
2473,0.2296536898065318,0.3061154423693437
2474,0.2571385153208423,0.26245056101513453
2475,0.2331961137876532,0.2505766857859283
2476,0.23408763746252956,0.24982303580020765
2477,0.23408763746252956,0.2490708991928844
2478,0.22441121918610818,0.25551219087514554
2479,0.3117343945572758,0.2726844576124343
2480,0.35826532565873026,0.24869539887517875
2481,0.22096378936700875,0.2490708991928844
2482,0.22096378936700875,0.25284670058366543
2483,0.3721155113619654,0.2520885197512532
2484,0.2349815250245632,0.25398679709994587
2485,0.21925436095995823,0.2589662597195299
2486,0.22527902463394064,0.257811535851738
2487,0.24130477457433408,0.2520885197512532
2488,0.22182207631378137,0.29975322093335854
2489,0.23142016460277465,0.26361868268622324
2490,0.22441121918610818,0.26012434285451563
2491,0.23587777476362298,0.2536063884999349
2492,0.2468163056187118,0.251331847622365
2493,0.22182207631378137,0.250954077819481
2494,0.22096378936700875,0.24982303580020765
2495,0.2201078840269772,0.2490708991928844
2496,0.23587777476362298,0.251331847622365
2497,0.2235457920475416,0.24869539887517875
2498,0.2969778814363093,0.25436758184957825
2499,0.2887293054071437,0.2517099949988411
2500,0.2505373653320166,0.2490708991928844
2501,0.3956628221304949,0.2490708991928844
2502,0.8158386750458226,0.25246742168002656
2503,0.26969582199426007,0.2505766857859283
2504,0.23948635890977912,0.2490708991928844
2505,0.22268274413810293,0.31125912708587883
2506,0.22096378936700875,0.2581960701649042
2507,0.22268274413810293,0.26128577881881976
2508,0.2201078840269772,0.2501996717155326
2509,0.22877400886765764,0.24982303580020765
2510,0.22614920740699093,0.26518136100661704
2511,0.22614920740699093,0.2687189607157432
2512,0.22268274413810293,0.2671430145667549
2513,0.2201078840269772,0.2490708991928844
2514,0.2201078840269772,0.25436758184957825
2515,0.2331961137876532,0.257811535851738
2516,0.25524092184632396,0.2490708991928844
2517,0.24130477457433408,0.26518136100661704
2518,0.22268274413810293,0.2839803589695264
2519,0.23587777476362298,0.29681020795962243
2520,0.5728333212630141,0.24869539887517875
2521,0.2201078840269772,0.24869539887517875
2522,0.22268274413810293,0.25246742168002656
2523,0.27861250447268465,0.2490708991928844
2524,0.2349815250245632,0.31471442206262823
2525,0.2235457920475416,0.2490708991928844
2526,0.22096378936700875,0.25474874253769414
2527,0.2806183845768899,0.25474874253769414
2528,0.22096378936700875,0.25398679709994587
2529,0.2806183845768899,0.24869539887517875
2530,0.2542955838449221,0.251331847622365
2531,0.2349815250245632,0.24869539887517875
2532,0.2201078840269772,0.258580978198352
2533,0.22096378936700875,0.2505766857859283
2534,0.2468163056187118,0.3010196085791331
2535,0.2468163056187118,0.24982303580020765
2536,0.2806183845768899,0.2574273754894475
2537,0.22182207631378137,0.258580978198352
2538,0.22268274413810293,0.25666017753009296
2539,0.2331961137876532,0.2710938765262559
2540,0.2296536898065318,0.250954077819481
2541,0.22789670066975765,0.2795091213599489
2542,0.22182207631378137,0.24869539887517875
2543,0.22268274413810293,0.24944677822995878
2544,0.22441121918610818,0.2505766857859283
2545,0.22527902463394064,0.2562771403844475
2546,0.2201078840269772,0.2490708991928844
2547,0.2201078840269772,0.2490708991928844
2548,0.2600021480854601,0.29305099320680184
2549,0.2349815250245632,0.26635724760540236
2550,0.22096378936700875,0.3260852543797931
2551,0.24774307682698293,0.2490708991928844
2552,0.24589186808919777,0.2490708991928844
2553,0.2201078840269772,0.2884944821456182
2554,0.22441121918610818,0.2536063884999349
2555,0.26676391226307167,0.24944677822995878
2556,0.22614920740699093,0.2605111159618671
2557,0.2201078840269772,0.26518136100661704
2558,0.22268274413810293,0.24944677822995878
2559,0.2422175059413506,0.24982303580020765
2560,0.2201078840269772,0.2501996717155326
2561,0.22096378936700875,0.29681020795962243
2562,0.22096378936700875,0.2520885197512532
2563,0.24039439150037012,0.24869539887517875
2564,0.27363650079185,0.26245056101513453
2565,0.2201078840269772,0.26128577881881976
2566,0.27363650079185,0.2520885197512532
2567,0.31387498217416915,0.2505766857859283
2568,0.2331961137876532,0.2490708991928844
2569,0.30960181814458737,0.25284670058366543
2570,0.3022017475439847,0.2766863323550393
2571,0.2296536898065318,0.26283956419105187
2572,0.2296536898065318,0.2505766857859283
2573,0.23230695564258316,0.24869539887517875
2574,0.23053574217677786,0.24944677822995878
2575,0.2533525560406439,0.25474874253769414
2576,0.22614920740699093,0.27548196863760593
2577,0.22182207631378137,0.25322635625875006
2578,0.6312065463515245,0.2490708991928844
2579,0.6997485146525397,0.25284670058366543
2580,0.6784196464583496,0.24944677822995878
2581,0.2201078840269772,0.2501996717155326
2582,0.24774307682698293,0.2490708991928844
2583,0.24774307682698293,0.24982303580020765
2584,0.24039439150037012,0.2517099949988411
2585,0.28668855308180335,0.2570435893066708
2586,0.22096378936700875,0.26322893816681725
2587,0.3628571408864511,0.25474874253769414
2588,0.2201078840269772,0.2490708991928844
2589,0.22268274413810293,0.250954077819481
2590,0.2201078840269772,0.25246742168002656
2591,0.23858067892346504,0.27708850864024254
2592,0.21925436095995823,0.28767056467406726
2593,0.2533525560406439,0.2501996717155326
2594,0.2235457920475416,0.24869539887517875
2595,0.2201078840269772,0.24982303580020765
2596,0.22877400886765764,0.2501996717155326
2597,0.2201078840269772,0.251331847622365
2598,0.2201078840269772,0.2490708991928844
2599,0.2201078840269772,0.2490708991928844
2600,0.2431325833414174,0.26635724760540236
2601,0.2201078840269772,0.2608982613647495
2602,0.23230695564258316,0.2490708991928844
2603,0.2201078840269772,0.2738812143237636
2604,0.22268274413810293,0.26245056101513453
2605,0.2201078840269772,0.250954077819481
2606,0.22096378936700875,0.24869539887517875
2607,0.2235457920475416,0.2562771403844475
2608,0.23858067892346504,0.24869539887517875
2609,0.22182207631378137,0.2490708991928844
2610,0.29906116916826864,0.25666017753009296
2611,0.27462725916542347,0.28031886234071207
2612,0.23053574217677786,0.2659649166212395
2613,0.2201078840269772,0.25551219087514554
2614,0.21925436095995823,0.2517099949988411
2615,0.2201078840269772,0.2905603998691777
2616,0.2201078840269772,0.251331847622365
2617,0.2201078840269772,0.26832442334931517
2618,0.22789670066975765,0.25436758184957825
2619,0.22789670066975765,0.250954077819481
2620,0.2296536898065318,0.25284670058366543
2621,0.22182207631378137,0.2505766857859283
2622,0.22182207631378137,0.270300774785064
2623,0.22182207631378137,0.2490708991928844
2624,0.22096378936700875,0.25284670058366543
2625,0.2331961137876532,0.25284670058366543
2626,0.24589186808919777,0.25284670058366543
2627,0.22614920740699093,0.2490708991928844
2628,0.23677638490181166,0.2501996717155326
2629,0.23230695564258316,0.25666017753009296
2630,0.24130477457433408,0.25246742168002656
2631,0.22614920740699093,0.26245056101513453
2632,0.23053574217677786,0.26245056101513453
2633,0.2949030003496858,0.2766863323550393
2634,0.2296536898065318,0.2490708991928844
2635,0.2201078840269772,0.2490708991928844
2636,0.24405000444458916,0.2490708991928844
2637,0.27363650079185,0.2490708991928844
2638,0.23858067892346504,0.27348193213675487
2639,0.24589186808919777,0.2490708991928844
2640,0.2422175059413506,0.24982303580020765
2641,0.22527902463394064,0.25284670058366543
2642,0.3001059490982919,0.24944677822995878
2643,0.22614920740699093,0.2501996717155326
2644,0.22096378936700875,0.25551219087514554
2645,0.23142016460277465,0.27428085938080526
2646,0.22096378936700875,0.24944677822995878
2647,0.2201078840269772,0.25322635625875006
2648,0.2766154492506111,0.24869539887517875
2649,0.3001059490982919,0.24869539887517875
2650,0.22789670066975765,0.24944677822995878
2651,0.2505373653320166,0.2490708991928844
2652,0.27961434397866347,0.2551302789512202
2653,0.2806183845768899,0.29430096592641686
2654,0.2806183845768899,0.2490708991928844
2655,0.2331961137876532,0.2490708991928844
2656,0.23230695564258316,0.24869539887517875
2657,0.26676391226307167,0.24982303580020765
2658,0.33128044428426867,0.347161990696237
2659,0.670768937106504,0.2505766857859283
2660,0.2431325833414174,0.250954077819481
2661,0.2201078840269772,0.2490708991928844
2662,0.2296536898065318,0.2490708991928844
2663,0.22441121918610818,0.2562771403844475
2664,0.22096378936700875,0.24869539887517875
2665,0.22182207631378137,0.2490708991928844
2666,0.22702176645671385,0.24944677822995878
2667,0.22268274413810293,0.2558944780925191
2668,0.2468163056187118,0.2505766857859283
2669,0.2468163056187118,0.2520885197512532
2670,0.22789670066975765,0.24869539887517875
2671,0.22096378936700875,0.2490708991928844
2672,0.22096378936700875,0.2490708991928844
2673,0.22527902463394064,0.2695091354050315
2674,0.2590453094909276,0.25284670058366543
2675,0.2296536898065318,0.2782971980604399
2676,0.3640090523515517,0.269113864829704
2677,0.2468163056187118,0.2490708991928844
2678,0.2235457920475416,0.2490708991928844
2679,0.22096378936700875,0.24944677822995878
2680,0.35029226073014,0.24944677822995878
2681,0.2657911274020397,0.250954077819481
2682,0.22702176645671385,0.2490708991928844
2683,0.2590453094909276,0.25322635625875006
2684,0.22527902463394064,0.26753644999367554
2685,0.2201078840269772,0.24982303580020765
2686,0.9998023572623341,0.2589662597195299
2687,0.23587777476362298,0.24944677822995878
2688,0.22789670066975765,0.2695091354050315
2689,0.23858067892346504,0.251331847622365
2690,0.27961434397866347,0.3863194927905005
2691,0.23767735359318348,0.24944677822995878
2692,0.3640090523515517,0.2517099949988411
2693,0.2201078840269772,0.251331847622365
2694,0.2201078840269772,0.2581960701649042
2695,0.24039439150037012,0.25322635625875006
2696,0.22096378936700875,0.30186555696398815
2697,0.2918065534306213,0.2562771403844475
2698,0.24589186808919777,0.25398679709994587
2699,0.23053574217677786,0.2490708991928844
2700,0.29801847773760093,0.24944677822995878
2701,0.21925436095995823,0.24944677822995878
2702,0.21925436095995823,0.24869539887517875
2703,0.21925436095995823,0.251331847622365
2704,0.2580907640507457,0.24869539887517875
2705,0.2201078840269772,0.24869539887517875
2706,0.2235457920475416,0.2608982613647495
2707,0.25147344370479136,0.24982303580020765
2708,0.28975291140195936,0.24944677822995878
2709,0.2580907640507457,0.2505766857859283
2710,0.22441121918610818,0.2490708991928844
2711,0.24405000444458916,0.2505766857859283
2712,0.29801847773760093,0.2574273754894475
2713,0.26385236029121617,0.2490708991928844
2714,0.2235457920475416,0.251331847622365
2715,0.23677638490181166,0.26753644999367554
2716,0.2524118416220314,0.2505766857859283
2717,0.27861250447268465,0.270300774785064
2718,0.22182207631378137,0.24944677822995878
2719,0.2349815250245632,0.24982303580020765
2720,0.22877400886765764,0.2490708991928844
2721,0.2201078840269772,0.25666017753009296
2722,0.2201078840269772,0.24982303580020765
2723,0.2201078840269772,0.2490708991928844
2724,0.23587777476362298,0.2517099949988411
2725,0.23408763746252956,0.25474874253769414
2726,0.2201078840269772,0.250954077819481
2727,0.27363650079185,0.2562771403844475
2728,0.2235457920475416,0.2490708991928844
2729,0.23677638490181166,0.2490708991928844
2730,0.9411999160904254,0.25474874253769414
2731,0.39685400977951846,0.2490708991928844
2732,0.260961276204323,0.251331847622365
2733,0.23587777476362298,0.2505766857859283
2734,0.2431325833414174,0.2517099949988411
2735,0.32034419095887523,0.25246742168002656
2736,0.2201078840269772,0.24982303580020765
2737,0.25524092184632396,0.251331847622365
2738,0.23053574217677786,0.24982303580020765
2739,0.22789670066975765,0.251331847622365
2740,0.22182207631378137,0.2490708991928844
2741,0.22096378936700875,0.2505766857859283
2742,0.2201078840269772,0.2505766857859283
2743,0.23230695564258316,0.24869539887517875
2744,0.24774307682698293,0.2667499470119521
2745,0.2887293054071437,0.25246742168002656
2746,0.2201078840269772,0.2501996717155326
2747,0.21925436095995823,0.26322893816681725
2748,0.2505373653320166,0.2905603998691777
2749,0.3480292903588766,0.24982303580020765
2750,0.2505373653320166,0.251331847622365
2751,0.22096378936700875,0.2570435893066708
2752,0.2533525560406439,0.2699047721535483
2753,0.26676391226307167,0.3238820644309076
2754,0.23230695564258316,0.25474874253769414
2755,0.22182207631378137,0.2490708991928844
2756,0.31387498217416915,0.2490708991928844
2757,0.22096378936700875,0.2490708991928844
2758,0.22877400886765764,0.24944677822995878
2759,0.2201078840269772,0.26012434285451563
2760,0.22268274413810293,0.251331847622365
2761,0.22789670066975765,0.2501996717155326
2762,0.22789670066975765,0.24982303580020765
2763,0.22789670066975765,0.24944677822995878
2764,0.22789670066975765,0.2799138128655354
2765,0.23230695564258316,0.24869539887517875
2766,0.21925436095995823,0.2536063884999349
2767,0.22096378936700875,0.32520304924297333
2768,0.22096378936700875,0.4162291618385131
2769,0.2571385153208423,0.250954077819481
2770,0.22182207631378137,0.25322635625875006
2771,0.23858067892346504,0.26283956419105187
2772,0.2687162638265245,0.2536063884999349
2773,0.23053574217677786,0.25666017753009296
2774,0.22096378936700875,0.2490708991928844
2775,0.23053574217677786,0.2687189607157432
2776,0.24774307682698293,0.2605111159618671
2777,0.22096378936700875,0.2490708991928844
2778,0.21925436095995823,0.25246742168002656
2779,0.21925436095995823,0.2807242694424348
2780,0.21925436095995823,0.250954077819481
2781,0.22527902463394064,0.25398679709994587
2782,0.22877400886765764,0.25398679709994587
2783,0.2431325833414174,0.6883905099734835
2784,0.6253925605222261,0.2490708991928844
2785,0.2331961137876532,0.25474874253769414
2786,0.2580907640507457,0.2490708991928844
2787,0.2201078840269772,0.29639114294789504
2788,0.2201078840269772,0.2490708991928844
2789,0.2422175059413506,0.2501996717155326
2790,0.21925436095995823,0.25398679709994587
2791,0.27761287120654426,0.25322635625875006
2792,0.2201078840269772,0.2490708991928844
2793,0.21925436095995823,0.2758830620300953
2794,0.24039439150037012,0.25666017753009296
2795,0.22096378936700875,0.2562771403844475
2796,0.2657911274020397,0.24982303580020765
2797,0.23408763746252956,0.24944677822995878
2798,0.5111145444473992,0.2581960701649042
2799,0.3909105693702364,0.2501996717155326
2800,0.2349815250245632,0.2505766857859283
2801,0.2533525560406439,0.3265268198341687
2802,0.26969582199426007,0.29848988585859537
2803,0.23677638490181166,0.2551302789512202
2804,0.22096378936700875,0.2505766857859283
2805,0.21925436095995823,0.26479013691443637
2806,0.22268274413810293,0.3627974395277018
2807,0.22268274413810293,0.24869539887517875
2808,0.3686321963625063,0.2490708991928844
2809,0.21925436095995823,0.2517099949988411
2810,0.23408763746252956,0.250954077819481
2811,0.2235457920475416,0.2947183135240645
2812,0.2235457920475416,0.2501996717155326
2813,0.22877400886765764,0.2517099949988411
2814,0.23858067892346504,0.2490708991928844
2815,0.2235457920475416,0.26206192889329016
2816,0.3246958919911518,0.33140423037027705
2817,0.43065580336007125,0.2490708991928844
2818,0.2918065534306213,0.2501996717155326
2819,0.24960360947441293,0.251331847622365
2820,0.22441121918610818,0.24982303580020765
2821,0.25147344370479136,0.2570435893066708
2822,0.24774307682698293,0.2490708991928844
2823,0.22789670066975765,0.2490708991928844
2824,0.24039439150037012,0.2490708991928844
2825,0.3480292903588766,0.2605111159618671
2826,0.3323844079081252,0.28684805160117294
2827,0.2571385153208423,0.26635724760540236
2828,0.2505373653320166,0.2490708991928844
2829,0.22877400886765764,0.24944677822995878
2830,0.22268274413810293,0.25246742168002656
2831,0.2331961137876532,0.24869539887517875
2832,0.3536993605658897,0.27069714300737346
2833,0.2235457920475416,0.2520885197512532
2834,0.22096378936700875,0.27069714300737346
2835,0.2422175059413506,0.2562771403844475
2836,0.2201078840269772,0.2517099949988411
2837,0.22268274413810293,0.25284670058366543
2838,0.23053574217677786,0.2574273754894475
2839,0.2468163056187118,0.25284670058366543
2840,0.22877400886765764,0.2490708991928844
2841,0.2468163056187118,0.24944677822995878
2842,0.24774307682698293,0.24944677822995878
2843,0.27264797324009776,0.25398679709994587
2844,0.3085385530180986,0.24944677822995878
2845,0.5309929893998729,0.25246742168002656
2846,0.21925436095995823,0.25551219087514554
2847,0.22268274413810293,0.2640087974910784
2848,0.22096378936700875,0.2490708991928844
2849,0.27363650079185,0.9999320439489722
2850,0.2296536898065318,0.24944677822995878
2851,0.22441121918610818,0.2501996717155326
2852,0.22614920740699093,0.2490708991928844
2853,0.2331961137876532,0.25666017753009296
2854,0.66856606054582,0.250954077819481
2855,0.23767735359318348,0.250954077819481
2856,0.33459785868665165,0.2490708991928844
2857,0.4245624753158834,0.2490708991928844
2858,0.4355457247471689,0.24982303580020765
2859,0.6230566887824192,0.24869539887517875
2860,0.22268274413810293,0.2581960701649042
2861,0.22182207631378137,0.25436758184957825
2862,0.22789670066975765,0.257811535851738
2863,0.22441121918610818,0.2490708991928844
2864,0.22096378936700875,0.2605111159618671
2865,0.290778662744185,0.26167366807776327
2866,0.28263304807296163,0.2574273754894475
2867,0.30430581846509586,0.24944677822995878
2868,0.22182207631378137,0.2490708991928844
2869,0.3074773131900761,0.2505766857859283
2870,0.22096378936700875,0.2490708991928844
2871,0.23677638490181166,0.250954077819481
2872,0.22527902463394064,0.24944677822995878
2873,0.22527902463394064,0.2501996717155326
2874,0.22614920740699093,0.251331847622365
2875,0.22096378936700875,0.24982303580020765
2876,0.2201078840269772,0.2501996717155326
2877,0.2590453094909276,0.2520885197512532
2878,0.22182207631378137,0.2655729543315988
2879,0.45398727907647635,0.2570435893066708
2880,0.27166168119623496,0.26753644999367554
2881,0.3085385530180986,0.2679302530145765
2882,0.3053609386951283,0.27708850864024254
2883,0.22877400886765764,0.26479013691443637
2884,0.21925436095995823,0.2558944780925191
2885,0.23142016460277465,0.26128577881881976
2886,0.2580907640507457,0.25284670058366543
2887,0.22096378936700875,0.2517099949988411
2888,0.27363650079185,0.2505766857859283
2889,0.2687162638265245,0.24869539887517875
2890,0.2431325833414174,0.25436758184957825
2891,0.27462725916542347,0.28808234805083527
2892,0.22877400886765764,0.2505766857859283
2893,0.3826441880059759,0.257811535851738
2894,0.7070199359457474,0.2659649166212395
2895,0.31387498217416915,0.24982303580020765
2896,0.2201078840269772,0.24944677822995878
2897,0.23767735359318348,0.24944677822995878
2898,0.31494826101272155,0.2536063884999349
2899,0.24039439150037012,0.2536063884999349
2900,0.27462725916542347,0.24944677822995878
2901,0.24405000444458916,0.2490708991928844
2902,0.24867217903052766,0.24944677822995878
2903,0.21925436095995823,0.2490708991928844
2904,0.22096378936700875,0.2490708991928844
2905,0.23767735359318348,0.24944677822995878
2906,0.2201078840269772,0.24944677822995878
2907,0.22182207631378137,0.24944677822995878
2908,0.3001059490982919,0.2501996717155326
2909,0.24039439150037012,0.250954077819481
2910,0.22441121918610818,0.2501996717155326
2911,0.22268274413810293,0.2490708991928844
2912,0.3246958919911518,0.26128577881881976
2913,0.5446063925362196,0.25284670058366543
2914,0.3022017475439847,0.24944677822995878
2915,0.29801847773760093,0.24944677822995878
2916,0.29801847773760093,0.25284670058366543
2917,0.7789169308498108,0.2490708991928844
2918,0.2766154492506111,0.2581960701649042
2919,0.22268274413810293,0.2490708991928844
2920,0.21925436095995823,0.24982303580020765
2921,0.22096378936700875,0.2517099949988411
2922,0.26969582199426007,0.2490708991928844
2923,0.2235457920475416,0.24944677822995878
2924,0.25147344370479136,0.250954077819481
2925,0.24960360947441293,0.3155814805859921
2926,0.2201078840269772,0.27428085938080526
2927,0.2349815250245632,0.2490708991928844
2928,0.22268274413810293,0.2501996717155326
2929,0.22096378936700875,0.257811535851738
2930,0.2571385153208423,0.31039855834607705
2931,0.27462725916542347,0.26245056101513453
2932,0.2431325833414174,0.26753644999367554
2933,0.22877400886765764,0.2490708991928844
2934,0.22096378936700875,0.33452707703802137
2935,0.21925436095995823,0.2659649166212395
2936,0.22182207631378137,0.25666017753009296
2937,0.23142016460277465,0.25666017753009296
2938,0.23408763746252956,0.2490708991928844
2939,0.30960181814458737,0.2505766857859283
2940,0.4453623503687511,0.25246742168002656
2941,0.2422175059413506,0.24944677822995878
2942,0.2201078840269772,0.24944677822995878
2943,0.2201078840269772,0.24869539887517875
2944,0.22702176645671385,0.2490708991928844
2945,0.2201078840269772,0.2671430145667549
2946,0.2201078840269772,0.24982303580020765
2947,0.22614920740699093,0.26753644999367554
2948,0.24867217903052766,0.29555404126723306
2949,0.27462725916542347,0.25935191449392614
2950,0.21925436095995823,0.3005971409265256
2951,0.3826441880059759,0.25284670058366543
2952,0.21925436095995823,0.3181903537147189
2953,0.3117343945572758,0.2517099949988411
2954,0.27363650079185,0.25284670058366543
2955,0.27462725916542347,0.26518136100661704
2956,0.29906116916826864,0.25935191449392614
2957,0.26288638612332504,0.25246742168002656
2958,0.24774307682698293,0.2505766857859283
2959,0.22527902463394064,0.2490708991928844
2960,0.3323844079081252,0.2520885197512532
2961,0.22096378936700875,0.2490708991928844
2962,0.22441121918610818,0.2501996717155326
2963,0.3628571408864511,0.2517099949988411
2964,0.24039439150037012,0.24982303580020765
2965,0.33459785868665165,0.2501996717155326
2966,0.24039439150037012,0.25322635625875006
2967,0.3323844079081252,0.24982303580020765
2968,0.24039439150037012,0.250954077819481
2969,0.22614920740699093,0.25973794228506736
2970,0.22182207631378137,0.3230029630199512
2971,0.30325275240725785,0.2608982613647495
2972,0.30430581846509586,0.2667499470119521
2973,0.3053609386951283,0.2872591323974801
2974,0.2296536898065318,0.2501996717155326
2975,0.22527902463394064,0.26322893816681725
2976,0.22096378936700875,0.24944677822995878
2977,0.23948635890977912,0.2778939418226887
2978,0.2201078840269772,0.3260852543797931
2979,0.2201078840269772,0.2490708991928844
2980,0.22614920740699093,0.25474874253769414
2981,0.22182207631378137,0.24944677822995878
2982,0.22096378936700875,0.251331847622365
2983,0.2201078840269772,0.2490708991928844
2984,0.21925436095995823,0.24944677822995878
2985,0.2201078840269772,0.2490708991928844
2986,0.30430581846509586,0.2490708991928844
2987,0.30430581846509586,0.2490708991928844
2988,0.30430581846509586,0.2490708991928844
2989,0.24774307682698293,0.2490708991928844
2990,0.22702176645671385,0.2490708991928844
2991,0.260961276204323,0.2490708991928844
2992,0.22182207631378137,0.2490708991928844
2993,0.2542955838449221,0.2490708991928844
2994,0.24960360947441293,0.2490708991928844
2995,0.2201078840269772,0.3010196085791331
2996,0.27363650079185,0.2687189607157432
2997,0.28770785068477805,0.2517099949988411
2998,0.22441121918610818,0.24982303580020765
2999,0.4775226110299661,0.2505766857859283
3000,0.29906116916826864,0.2778939418226887
3001,0.22268274413810293,0.2501996717155326
3002,0.2687162638265245,0.2667499470119521
3003,0.27462725916542347,0.2505766857859283
3004,0.2349815250245632,0.24869539887517875
3005,0.2431325833414174,0.2490708991928844
3006,0.27462725916542347,0.2517099949988411
3007,0.23230695564258316,0.28767056467406726
3008,0.22877400886765764,0.2490708991928844
3009,0.23858067892346504,0.2490708991928844
3010,0.2349815250245632,0.24944677822995878
3011,0.2687162638265245,0.2501996717155326
3012,0.23142016460277465,0.24982303580020765
3013,0.2349815250245632,0.26322893816681725
3014,0.2235457920475416,0.2659649166212395
3015,0.2235457920475416,0.2679302530145765
3016,0.2201078840269772,0.24944677822995878
3017,0.2201078840269772,0.2738812143237636
3018,0.2201078840269772,0.2640087974910784
3019,0.28770785068477805,0.24944677822995878
3020,0.2806183845768899,0.37260417361998016
3021,0.4775226110299661,0.2687189607157432
3022,0.27761287120654426,0.250954077819481
3023,0.2201078840269772,0.25246742168002656
3024,0.2766154492506111,0.251331847622365
3025,0.27462725916542347,0.2490708991928844
3026,0.23053574217677786,0.24982303580020765
3027,0.22789670066975765,0.2605111159618671
3028,0.2580907640507457,0.2490708991928844
3029,0.2959393868159605,0.251331847622365
3030,0.2505373653320166,0.25666017753009296
3031,0.2959393868159605,0.2570435893066708
3032,0.22702176645671385,0.2562771403844475
3033,0.27462725916542347,0.2517099949988411
3034,0.22702176645671385,0.31644982481514394
3035,0.28567141836712645,0.24869539887517875
3036,0.3001059490982919,0.2799138128655354
3037,0.26482060871856955,0.2505766857859283
3038,0.2706776292698632,0.2490708991928844
3039,0.22877400886765764,0.25322635625875006
3040,0.3074773131900761,0.26832442334931517
3041,0.22877400886765764,0.25398679709994587
3042,0.23677638490181166,0.2490708991928844
3043,0.23230695564258316,0.24944677822995878
3044,0.2201078840269772,0.2889069665741823
3045,0.2201078840269772,0.25284670058366543
3046,0.2201078840269772,0.2608982613647495
3047,0.2201078840269772,0.2520885197512532
3048,0.2201078840269772,0.37589698021344475
3049,0.22441121918610818,0.24982303580020765
3050,0.22877400886765764,0.24944677822995878
3051,0.22702176645671385,0.2520885197512532
3052,0.2201078840269772,0.2856169218639384
3053,0.2331961137876532,0.2791047881649473
3054,0.23230695564258316,0.2667499470119521
3055,0.23230695564258316,0.25551219087514554
3056,0.23230695564258316,0.2520885197512532
3057,0.23230695564258316,0.25398679709994587
3058,0.28263304807296163,0.24944677822995878
3059,0.28263304807296163,0.27708850864024254
3060,0.3117343945572758,0.25666017753009296
3061,0.27363650079185,0.24944677822995878
3062,0.27363650079185,0.3208106847661914
3063,0.28263304807296163,0.29305099320680184
3064,0.25618856678325275,0.2501996717155326
3065,0.27462725916542347,0.24944677822995878
3066,0.23142016460277465,0.24869539887517875
3067,0.27363650079185,0.24982303580020765
3068,0.2201078840269772,0.2490708991928844
3069,0.2235457920475416,0.24944677822995878
3070,0.25618856678325275,0.2490708991928844
3071,0.22268274413810293,0.2501996717155326
3072,0.22268274413810293,0.2490708991928844
3073,0.22702176645671385,0.2856169218639384
3074,0.24130477457433408,0.24944677822995878
3075,0.22182207631378137,0.251331847622365
3076,0.2331961137876532,0.24944677822995878
3077,0.22441121918610818,0.24982303580020765
3078,0.23587777476362298,0.250954077819481
3079,0.23948635890977912,0.24869539887517875
3080,0.23408763746252956,0.2490708991928844
3081,0.2201078840269772,0.2490708991928844
3082,0.36631754713321557,0.2490708991928844
3083,0.5470750114299212,0.2490708991928844
3084,0.2959393868159605,0.2501996717155326
3085,0.22527902463394064,0.2934673053555813
3086,0.2533525560406439,0.26283956419105187
3087,0.22268274413810293,0.250954077819481
3088,0.2619226901432078,0.2490708991928844
3089,0.22096378936700875,0.2517099949988411
3090,0.2331961137876532,0.24944677822995878
3091,0.23587777476362298,0.25284670058366543
3092,0.22702176645671385,0.26283956419105187
3093,0.2201078840269772,0.2501996717155326
3094,0.23948635890977912,0.24869539887517875
3095,0.25618856678325275,0.2490708991928844
3096,0.29801847773760093,0.2778939418226887
3097,0.5556961807999977,0.24869539887517875
3098,0.5556961807999977,0.269113864829704
3099,0.5556961807999977,0.25666017753009296
3100,0.5532361777228706,0.24944677822995878
3101,0.22096378936700875,0.24869539887517875
3102,0.2201078840269772,0.2659649166212395
3103,0.22182207631378137,0.2695091354050315
3104,0.22096378936700875,0.2505766857859283
3105,0.2296536898065318,0.26245056101513453
3106,0.6017875694604272,0.24982303580020765
3107,0.2201078840269772,0.29305099320680184
3108,0.22096378936700875,0.2490708991928844
3109,0.6017875694604272,0.24944677822995878
3110,0.6017875694604272,0.2490708991928844
3111,0.6041715093184695,0.2570435893066708
3112,0.5544665128300433,0.2490708991928844
3113,0.22096378936700875,0.24982303580020765
3114,0.23587777476362298,0.2490708991928844
3115,0.2201078840269772,0.24944677822995878
3116,0.27363650079185,0.2520885197512532
3117,0.22877400886765764,0.258580978198352
3118,0.23767735359318348,0.24944677822995878
3119,0.24774307682698293,0.2570435893066708
3120,0.23767735359318348,0.24944677822995878
3121,0.2296536898065318,0.2574273754894475
3122,0.23767735359318348,0.2558944780925191
3123,0.22268274413810293,0.24944677822995878
3124,0.2201078840269772,0.2490708991928844
3125,0.22096378936700875,0.25398679709994587
3126,0.22096378936700875,0.251331847622365
3127,0.22096378936700875,0.2490708991928844
3128,0.22096378936700875,0.24982303580020765
3129,0.2687162638265245,0.270300774785064
3130,0.22182207631378137,0.24982303580020765
3131,0.23587777476362298,0.25246742168002656
3132,0.21925436095995823,0.24944677822995878
3133,0.23587777476362298,0.26167366807776327
3134,0.23858067892346504,0.27188843826676373
3135,0.2201078840269772,0.2505766857859283
3136,0.23408763746252956,0.2558944780925191
3137,0.24589186808919777,0.2490708991928844
3138,0.22096378936700875,0.2490708991928844
3139,0.22096378936700875,0.24944677822995878
3140,0.22096378936700875,0.24982303580020765
3141,0.22096378936700875,0.2501996717155326
3142,0.32578860314467245,0.2505766857859283
3143,0.37795051010364444,0.24944677822995878
3144,0.25618856678325275,0.25246742168002656
3145,0.2201078840269772,0.2659649166212395
3146,0.22096378936700875,0.24944677822995878
3147,0.2524118416220314,0.25474874253769414
3148,0.3053609386951283,0.251331847622365
3149,0.22441121918610818,0.2501996717155326
3150,0.22441121918610818,0.2490708991928844
3151,0.23142016460277465,0.24944677822995878
3152,0.22702176645671385,0.24869539887517875
3153,0.6607981352481405,0.26361868268622324
3154,0.2505373653320166,0.2520885197512532
3155,0.22268274413810293,0.25474874253769414
3156,0.23142016460277465,0.2505766857859283
3157,0.2468163056187118,0.2517099949988411
3158,0.23408763746252956,0.2501996717155326
3159,0.2580907640507457,0.2517099949988411
3160,0.2468163056187118,0.25246742168002656
3161,0.3605580452225956,0.250954077819481
3162,0.2468163056187118,0.2490708991928844
3163,0.32360508673057886,0.24982303580020765
3164,0.4713151083345346,0.2490708991928844
3165,0.23230695564258316,0.2558944780925191
3166,0.22182207631378137,0.250954077819481
3167,0.22182207631378137,0.25246742168002656
3168,0.22096378936700875,0.24982303580020765
3169,0.23230695564258316,0.2490708991928844
3170,0.22268274413810293,0.25666017753009296
3171,0.24589186808919777,0.2517099949988411
3172,0.27264797324009776,0.24982303580020765
3173,0.23948635890977912,0.2889069665741823
3174,0.23948635890977912,0.2570435893066708
3175,0.3826441880059759,0.2570435893066708
3176,0.22614920740699093,0.25398679709994587
3177,0.27264797324009776,0.2490708991928844
3178,0.24130477457433408,0.2505766857859283
3179,0.8113077229108988,0.251331847622365
3180,0.2296536898065318,0.24982303580020765
3181,0.27264797324009776,0.38727234187450027
3182,0.27264797324009776,0.2517099949988411
3183,0.2235457920475416,0.2671430145667549
3184,0.23677638490181166,0.2501996717155326
3185,0.22096378936700875,0.257811535851738
3186,0.22268274413810293,0.26283956419105187
3187,0.25147344370479136,0.24869539887517875
3188,0.21925436095995823,0.25973794228506736
3189,0.23053574217677786,0.25973794228506736
3190,0.2201078840269772,0.3001750115631331
3191,0.22789670066975765,0.257811535851738
3192,0.2296536898065318,0.2505766857859283
3193,0.21925436095995823,0.2799138128655354
3194,0.23230695564258316,0.251331847622365
3195,0.2201078840269772,0.24982303580020765
3196,0.23230695564258316,0.25935191449392614
3197,0.2422175059413506,0.29597242057589085
3198,0.22527902463394064,0.2490708991928844
3199,0.22789670066975765,0.2501996717155326
3200,0.2959393868159605,0.24982303580020765
3201,0.22268274413810293,0.2551302789512202
3202,0.2201078840269772,0.2517099949988411
3203,0.2201078840269772,0.251331847622365
3204,0.2201078840269772,0.2520885197512532
3205,0.22877400886765764,0.25246742168002656
3206,0.22096378936700875,0.2536063884999349
3207,0.2806183845768899,0.24982303580020765
3208,0.21925436095995823,0.25246742168002656
3209,0.2657911274020397,0.24944677822995878
3210,0.22527902463394064,0.26128577881881976
3211,0.2533525560406439,0.24982303580020765
3212,0.22441121918610818,0.313416253996331
3213,0.29801847773760093,0.24944677822995878
3214,0.21925436095995823,0.24869539887517875
3215,0.3074773131900761,0.2505766857859283
3216,0.22441121918610818,0.3247624106910134
3217,0.24589186808919777,0.2490708991928844
3218,0.2887293054071437,0.2643992823212049
3219,0.24589186808919777,0.2501996717155326
3220,0.27166168119623496,0.26322893816681725
3221,0.4453623503687511,0.24982303580020765
3222,0.21925436095995823,0.2605111159618671
3223,0.3074773131900761,0.25246742168002656
3224,0.22096378936700875,0.24869539887517875
3225,0.3160235194903623,0.25666017753009296
3226,0.3709529094617487,0.26245056101513453
3227,0.22096378936700875,0.29848988585859537
3228,0.2201078840269772,0.25284670058366543
3229,0.22614920740699093,0.2490708991928844
3230,0.22182207631378137,0.2687189607157432
3231,0.27363650079185,0.25322635625875006
3232,0.22268274413810293,0.24944677822995878
3233,0.2542955838449221,0.2490708991928844
3234,0.22096378936700875,0.2605111159618671
3235,0.22877400886765764,0.24982303580020765
3236,0.3849993226830433,0.2490708991928844
3237,0.22096378936700875,0.25436758184957825
3238,0.2296536898065318,0.2536063884999349
3239,0.22096378936700875,0.412816746178839
3240,0.22614920740699093,0.24944677822995878
3241,0.28668855308180335,0.2501996717155326
3242,0.4064264885406478,0.2490708991928844
3243,0.22441121918610818,0.25322635625875006
3244,0.22096378936700875,0.26128577881881976
3245,0.3767806175294966,0.25322635625875006
3246,0.22441121918610818,0.25322635625875006
3247,0.22702176645671385,0.25398679709994587
3248,0.27761287120654426,0.2570435893066708
3249,0.22096378936700875,0.2536063884999349
3250,0.27761287120654426,0.24982303580020765
3251,0.22527902463394064,0.24869539887517875
3252,0.8782922043386658,0.2536063884999349
3253,0.22614920740699093,0.250954077819481
3254,0.23053574217677786,0.25474874253769414
3255,0.22441121918610818,0.25551219087514554
3256,0.22096378936700875,0.26012434285451563
3257,0.2296536898065318,0.30483696611190175
3258,0.22702176645671385,0.2505766857859283
3259,0.23230695564258316,0.26322893816681725
3260,0.21925436095995823,0.26361868268622324
3261,0.22877400886765764,0.24944677822995878
3262,0.22096378936700875,0.2490708991928844
3263,0.22614920740699093,0.24869539887517875
3264,0.22096378936700875,0.2517099949988411
3265,0.22527902463394064,0.2501996717155326
3266,0.25147344370479136,0.2490708991928844
3267,0.2687162638265245,0.25246742168002656
3268,0.28263304807296163,0.2562771403844475
3269,0.2201078840269772,0.2490708991928844
3270,0.23142016460277465,0.2505766857859283
3271,0.7521277870485005,0.37260417361998016
3272,0.26969582199426007,0.2679302530145765
3273,0.2657911274020397,0.37967426800587356
3274,0.2657911274020397,0.24869539887517875
3275,0.24774307682698293,0.2490708991928844
3276,0.24589186808919777,0.2562771403844475
3277,0.22877400886765764,0.24869539887517875
3278,0.3074773131900761,0.2659649166212395
3279,0.2816246210424421,0.29097463013073366
3280,0.2590453094909276,0.4807230197180191
3281,0.26773895914772866,0.26322893816681725
3282,0.23767735359318348,0.2551302789512202
3283,0.40883106527689134,0.24944677822995878
3284,0.24405000444458916,0.2536063884999349
3285,0.28668855308180335,0.2501996717155326
3286,0.2331961137876532,0.2501996717155326
3287,0.22182207631378137,0.2490708991928844
3288,0.22096378936700875,0.2490708991928844
3289,0.22096378936700875,0.2490708991928844
3290,0.22096378936700875,0.2501996717155326
3291,0.2201078840269772,0.25474874253769414
3292,0.23142016460277465,0.24944677822995878
3293,0.2331961137876532,0.2505766857859283
3294,0.23142016460277465,0.25246742168002656
3295,0.23408763746252956,0.2520885197512532
3296,0.3640090523515517,0.25474874253769414
3297,0.4209173310706647,0.251331847622365
3298,0.2580907640507457,0.2490708991928844
3299,0.24039439150037012,0.2699047721535483
3300,0.2331961137876532,0.257811535851738
3301,0.2331961137876532,0.5088338417946702
3302,0.23142016460277465,0.2490708991928844
3303,0.23142016460277465,0.3044114741974503
3304,0.23142016460277465,0.3331869185987281
3305,0.3791218254189538,0.26753644999367554
3306,0.22441121918610818,0.4094126863801972
3307,0.21925436095995823,0.24944677822995878
3308,0.2349815250245632,0.24982303580020765
3309,0.21925436095995823,0.3435290331694296
3310,0.23858067892346504,0.24982303580020765
3311,0.22702176645671385,0.26322893816681725
3312,0.22182207631378137,0.2490708991928844
3313,0.2201078840269772,0.251331847622365
3314,0.2201078840269772,0.2558944780925191
3315,0.2235457920475416,0.2501996717155326
3316,0.2349815250245632,0.24869539887517875
3317,0.2349815250245632,0.25666017753009296
3318,0.2349815250245632,0.2501996717155326
3319,0.2296536898065318,0.2655729543315988
3320,0.22702176645671385,0.250954077819481
3321,0.22096378936700875,0.2536063884999349
3322,0.2296536898065318,0.26753644999367554
3323,0.2706776292698632,0.25246742168002656
3324,0.23230695564258316,0.2581960701649042
3325,0.22527902463394064,0.2490708991928844
3326,0.21925436095995823,0.29138920837721405
3327,0.2201078840269772,0.251331847622365
3328,0.4124460905723758,0.24944677822995878
3329,0.22096378936700875,0.24982303580020765
3330,0.33128044428426867,0.2551302789512202
3331,0.28668855308180335,0.3489851989165729
3332,0.24405000444458916,0.2490708991928844
3333,0.22096378936700875,0.2714909750454721
3334,0.22268274413810293,0.24869539887517875
3335,0.2201078840269772,0.6128166001887934
3336,0.22096378936700875,0.2758830620300953
3337,0.7576553102613756,0.26245056101513453
3338,0.2571385153208423,0.27708850864024254
3339,0.21925436095995823,0.27188843826676373
3340,0.22441121918610818,0.24982303580020765
3341,0.3457731589350901,0.26832442334931517
3342,0.329078085769157,0.5602634874262293
3343,0.22527902463394064,0.31255242772398645
3344,0.22182207631378137,0.24944677822995878
3345,0.2580907640507457,0.25436758184957825
3346,0.22182207631378137,0.25246742168002656
3347,0.2580907640507457,0.2501996717155326
3348,0.22182207631378137,0.24982303580020765
3349,0.24960360947441293,0.25398679709994587
3350,0.22182207631378137,0.2605111159618671
3351,0.24960360947441293,0.2581960701649042
3352,0.22096378936700875,0.25474874253769414
3353,0.22096378936700875,0.2490708991928844
3354,0.2201078840269772,0.2490708991928844
3355,0.22096378936700875,0.2490708991928844
3356,0.22096378936700875,0.2490708991928844
3357,0.4064264885406478,0.24869539887517875
3358,0.22268274413810293,0.24982303580020765
3359,0.22441121918610818,0.25474874253769414
3360,0.22096378936700875,0.2505766857859283
3361,0.22096378936700875,0.2884944821456182
3362,0.23948635890977912,0.24869539887517875
3363,0.23858067892346504,0.257811535851738
3364,0.24496976685071792,0.2501996717155326
3365,0.29386872843220474,0.24982303580020765
3366,0.29386872843220474,0.24944677822995878
3367,0.22096378936700875,0.2490708991928844
3368,0.22268274413810293,0.24982303580020765
3369,0.22527902463394064,0.257811535851738
3370,0.2201078840269772,0.2738812143237636
3371,0.2235457920475416,0.2490708991928844
3372,0.23053574217677786,0.25398679709994587
3373,0.2235457920475416,0.24944677822995878
3374,0.2235457920475416,0.25322635625875006
3375,0.22614920740699093,0.25246742168002656
3376,0.23858067892346504,0.2501996717155326
3377,0.21925436095995823,0.31471442206262823
3378,0.22441121918610818,0.2589662597195299
3379,0.22268274413810293,0.2710938765262559
3380,0.22268274413810293,0.2847979329827316
3381,0.22268274413810293,0.301442414074474
3382,0.2422175059413506,0.25284670058366543
3383,0.24589186808919777,0.25474874253769414
3384,0.23587777476362298,0.25973794228506736
3385,0.23948635890977912,0.25322635625875006
3386,0.23948635890977912,0.250954077819481
3387,0.23948635890977912,0.25398679709994587
3388,0.23948635890977912,0.2520885197512532
3389,0.2600021480854601,0.24982303580020765
3390,0.2468163056187118,0.2517099949988411
3391,0.23677638490181166,0.2520885197512532
3392,0.2331961137876532,0.25284670058366543
3393,0.3022017475439847,0.2570435893066708
3394,0.22182207631378137,0.25973794228506736
3395,0.21925436095995823,0.2608982613647495
3396,0.24589186808919777,0.25284670058366543
3397,0.23142016460277465,0.24869539887517875
3398,0.2235457920475416,0.25398679709994587
3399,0.22527902463394064,0.2490708991928844
3400,0.2571385153208423,0.2860269459594665
3401,0.24496976685071792,0.2501996717155326
3402,0.22441121918610818,0.24944677822995878
3403,0.2201078840269772,0.2517099949988411
3404,0.24774307682698293,0.2517099949988411
3405,0.26969582199426007,0.24944677822995878
3406,0.22614920740699093,0.26012434285451563
3407,0.23858067892346504,0.24982303580020765
3408,0.24774307682698293,0.2501996717155326
3409,0.22527902463394064,0.2490708991928844
3410,0.22441121918610818,0.25398679709994587
3411,0.24960360947441293,0.24982303580020765
3412,0.22441121918610818,0.25436758184957825
3413,0.22441121918610818,0.2517099949988411
3414,0.22441121918610818,0.250954077819481
3415,0.23587777476362298,0.258580978198352
3416,0.22702176645671385,0.24944677822995878
3417,0.2571385153208423,0.24982303580020765
3418,0.24960360947441293,0.24982303580020765
3419,0.23408763746252956,0.2536063884999349
3420,0.22268274413810293,0.2490708991928844
3421,0.2619226901432078,0.24869539887517875
3422,0.23948635890977912,0.2517099949988411
3423,0.22268274413810293,0.2517099949988411
3424,0.23948635890977912,0.2758830620300953
3425,0.21925436095995823,0.3853675136250911
3426,0.23587777476362298,0.6524676252075972
3427,0.22096378936700875,0.2490708991928844
3428,0.25147344370479136,0.2699047721535483
3429,0.21925436095995823,0.26753644999367554
3430,0.22096378936700875,0.3595532741608567
3431,0.3160235194903623,0.2501996717155326
3432,0.24496976685071792,0.25284670058366543
3433,0.24496976685071792,0.2490708991928844
3434,0.23587777476362298,0.26753644999367554
3435,0.23587777476362298,0.25474874253769414
3436,0.23230695564258316,0.4927659510375787
3437,0.3849993226830433,0.2501996717155326
3438,0.3980464215811859,0.30186555696398815
3439,0.48871234396625746,0.45971002818202034
3440,0.21925436095995823,0.24944677822995878
3441,0.2201078840269772,0.2679302530145765
3442,0.2201078840269772,0.25474874253769414
3443,0.24496976685071792,0.24869539887517875
3444,0.25524092184632396,0.258580978198352
3445,0.2331961137876532,0.2490708991928844
3446,0.3956628221304949,0.26479013691443637
3447,0.7131697508319257,0.2490708991928844
3448,0.22268274413810293,0.26361868268622324
3449,0.33128044428426867,0.2827566571991243
3450,0.2331961137876532,0.2490708991928844
3451,0.22182207631378137,0.24869539887517875
3452,0.22702176645671385,0.3044114741974503
3453,0.2918065534306213,0.2501996717155326
3454,0.24589186808919777,0.27348193213675487
3455,0.30960181814458737,0.2490708991928844
3456,0.2687162638265245,0.3056889506661508
3457,0.48871234396625746,0.2501996717155326
3458,0.2201078840269772,0.2551302789512202
3459,0.22441121918610818,0.2843889689345444
3460,0.25147344370479136,0.3225638805217633
3461,0.21925436095995823,0.2517099949988411
3462,0.2201078840269772,0.2605111159618671
3463,0.22614920740699093,0.2505766857859283
3464,0.22182207631378137,0.2581960701649042
3465,0.2349815250245632,0.250954077819481
3466,0.2806183845768899,0.24982303580020765
3467,0.2235457920475416,0.24944677822995878
3468,0.23767735359318348,0.24944677822995878
3469,0.2201078840269772,0.24944677822995878
3470,0.22096378936700875,0.24944677822995878
3471,0.22614920740699093,0.24944677822995878
3472,0.22096378936700875,0.24944677822995878
3473,0.23677638490181166,0.24944677822995878
3474,0.2806183845768899,0.24944677822995878
3475,0.23677638490181166,0.24944677822995878
3476,0.2201078840269772,0.24944677822995878
3477,0.2201078840269772,0.24944677822995878
3478,0.23767735359318348,0.24944677822995878
3479,0.22268274413810293,0.24982303580020765
3480,0.24589186808919777,0.2605111159618671
3481,0.2542955838449221,0.26753644999367554
3482,0.3074773131900761,0.2501996717155326
3483,0.25618856678325275,0.24869539887517875
3484,0.22268274413810293,0.29806945456575346
3485,0.2331961137876532,0.24982303580020765
3486,0.24867217903052766,0.2490708991928844
3487,0.22441121918610818,0.2517099949988411
3488,0.24130477457433408,0.2490708991928844
3489,0.3721155113619654,0.25246742168002656
3490,0.22096378936700875,0.2643992823212049
3491,0.2571385153208423,0.2490708991928844
3492,0.23858067892346504,0.24869539887517875
3493,0.2918065534306213,0.2570435893066708
3494,0.22096378936700875,0.25474874253769414
3495,0.22268274413810293,0.257811535851738
3496,0.9380945304672956,0.2574273754894475
3497,0.24496976685071792,0.25474874253769414
3498,0.22527902463394064,0.25973794228506736
3499,0.22527902463394064,0.2490708991928844
3500,0.5970052807431536,0.2490708991928844
3501,0.2201078840269772,0.2490708991928844
3502,0.3469003647260846,0.2562771403844475
3503,0.21925436095995823,0.27428085938080526
3504,0.21925436095995823,0.3190625299646156
3505,0.21925436095995823,0.25246742168002656
3506,0.22268274413810293,0.26012434285451563
3507,0.22527902463394064,0.348073038418202
3508,0.22182207631378137,0.2574273754894475
3509,0.26773895914772866,0.25666017753009296
3510,0.22096378936700875,0.2501996717155326
3511,0.3721155113619654,0.24869539887517875
3512,0.25147344370479136,0.2490708991928844
3513,0.22096378936700875,0.25551219087514554
3514,0.22268274413810293,0.2517099949988411
3515,0.22096378936700875,0.258580978198352
3516,0.2806183845768899,0.24982303580020765
3517,0.24867217903052766,0.2490708991928844
3518,0.24867217903052766,0.2490708991928844
3519,0.24867217903052766,0.25322635625875006
3520,0.41486139000266714,0.2490708991928844
3521,0.2969778814363093,0.2558944780925191
3522,0.26385236029121617,0.26283956419105187
3523,0.2687162638265245,0.26322893816681725
3524,0.2687162638265245,0.251331847622365
3525,0.21925436095995823,0.24944677822995878
3526,0.22096378936700875,0.2860269459594665
3527,0.32360508673057886,0.24944677822995878
3528,0.22096378936700875,0.2490708991928844
3529,0.22096378936700875,0.24944677822995878
3530,0.2201078840269772,0.25474874253769414
3531,0.2806183845768899,0.421607670329079
3532,0.22877400886765764,0.2562771403844475
3533,0.4136532210846646,0.24944677822995878
3534,0.22268274413810293,0.24869539887517875
3535,0.23587777476362298,0.2787008136194777
3536,0.22268274413810293,0.24982303580020765
3537,0.30430581846509586,0.2864373226631791
3538,0.23677638490181166,0.24944677822995878
3539,0.22096378936700875,0.24869539887517875
3540,0.22527902463394064,0.2695091354050315
3541,0.22877400886765764,0.2839803589695264
3542,0.22096378936700875,0.2490708991928844
3543,0.4172807883878847,0.24869539887517875
3544,0.4172807883878847,0.24869539887517875
3545,0.27462725916542347,0.25284670058366543
3546,0.2766154492506111,0.24944677822995878
3547,0.22441121918610818,0.2490708991928844
3548,0.26482060871856955,0.24944677822995878
3549,0.26773895914772866,0.251331847622365
3550,0.2201078840269772,0.2490708991928844
3551,0.27363650079185,0.2501996717155326
3552,0.2756202435981465,0.26518136100661704
3553,0.2201078840269772,0.2695091354050315
3554,0.22441121918610818,0.2536063884999349
3555,0.27462725916542347,0.24944677822995878
3556,0.2349815250245632,0.251331847622365
3557,0.21925436095995823,0.24944677822995878
3558,0.21925436095995823,0.2505766857859283
3559,0.22441121918610818,0.2536063884999349
3560,0.22441121918610818,0.2490708991928844
3561,0.3686321963625063,0.2490708991928844
3562,0.2422175059413506,0.24982303580020765
3563,0.2846564522316913,0.24982303580020765
3564,0.2201078840269772,0.2570435893066708
3565,0.22182207631378137,0.2640087974910784
3566,0.2201078840269772,0.29681020795962243
3567,0.22441121918610818,0.33811386744506144
3568,0.22441121918610818,0.2501996717155326
3569,0.3106671011551928,0.24982303580020765
3570,0.3022017475439847,0.24944677822995878
3571,0.21925436095995823,0.24982303580020765
3572,0.23858067892346504,0.26832442334931517
3573,0.22441121918610818,0.2679302530145765
3574,0.22182207631378137,0.25246742168002656
3575,0.22441121918610818,0.2505766857859283
3576,0.22527902463394064,0.3091101626703462
3577,0.23587777476362298,0.2490708991928844
3578,0.22441121918610818,0.2570435893066708
3579,0.24130477457433408,0.2570435893066708
3580,0.2201078840269772,0.24982303580020765
3581,0.25147344370479136,0.250954077819481
3582,0.2201078840269772,0.28808234805083527
3583,0.2201078840269772,0.2517099949988411
3584,0.2201078840269772,0.25551219087514554
3585,0.2201078840269772,0.25246742168002656
3586,0.22268274413810293,0.2517099949988411
3587,0.22268274413810293,0.2501996717155326
3588,0.21925436095995823,0.2574273754894475
3589,0.2533525560406439,0.26128577881881976
3590,0.27761287120654426,0.257811535851738
3591,0.27761287120654426,0.2501996717155326
3592,0.2296536898065318,0.2490708991928844
3593,0.2296536898065318,0.2490708991928844
3594,0.2571385153208423,0.250954077819481
3595,0.2349815250245632,0.2558944780925191
3596,0.33459785868665165,0.250954077819481
3597,0.31926109353595244,0.24982303580020765
3598,0.2296536898065318,0.2490708991928844
3599,0.22527902463394064,0.26012434285451563
3600,0.47379715296768427,0.24944677822995878
3601,0.22096378936700875,0.2505766857859283
3602,0.2422175059413506,0.24944677822995878
3603,0.23053574217677786,0.24944677822995878
3604,0.25618856678325275,0.24982303580020765
3605,0.21925436095995823,0.24944677822995878
3606,0.2590453094909276,0.26012434285451563
3607,0.23408763746252956,0.2562771403844475
3608,0.22096378936700875,0.24869539887517875
3609,0.47876500689524426,0.24944677822995878
3610,0.2619226901432078,0.251331847622365
3611,0.4197041759097126,0.2505766857859283
3612,0.47628049322384425,0.2520885197512532
3613,0.2201078840269772,0.25436758184957825
3614,0.22441121918610818,0.2490708991928844
3615,0.4429038862756615,0.2558944780925191
3616,0.22096378936700875,0.2570435893066708
3617,0.2590453094909276,0.2490708991928844
3618,0.2201078840269772,0.24944677822995878
3619,0.2201078840269772,0.24944677822995878
3620,0.2201078840269772,0.250954077819481
3621,0.2201078840269772,0.2517099949988411
3622,0.27166168119623496,0.25322635625875006
3623,0.29283657737985397,0.37260417361998016
3624,0.22527902463394064,0.2517099949988411
3625,0.2687162638265245,0.24982303580020765
3626,0.22877400886765764,0.2490708991928844
3627,0.22268274413810293,0.24944677822995878
3628,0.2201078840269772,0.26245056101513453
3629,0.33459785868665165,0.2501996717155326
3630,0.24589186808919777,0.250954077819481
3631,0.2422175059413506,0.2608982613647495
3632,0.24405000444458916,0.25246742168002656
3633,0.2571385153208423,0.3010196085791331
3634,0.2571385153208423,0.3061154423693437
3635,0.2590453094909276,0.2490708991928844
3636,0.24496976685071792,0.2687189607157432
3637,0.2580907640507457,0.2558944780925191
3638,0.2201078840269772,0.257811535851738
3639,0.2201078840269772,0.2643992823212049
3640,0.22096378936700875,0.25246742168002656
3641,0.2331961137876532,0.258580978198352
3642,0.260961276204323,0.250954077819481
3643,0.24960360947441293,0.2517099949988411
3644,0.24867217903052766,0.24869539887517875
3645,0.2533525560406439,0.26832442334931517
3646,0.22096378936700875,0.24944677822995878
3647,0.5934063682273842,0.2517099949988411
3648,0.24496976685071792,0.24869539887517875
3649,0.2590453094909276,0.2505766857859283
3650,0.23142016460277465,0.24869539887517875
3651,0.2542955838449221,0.24869539887517875
3652,0.2331961137876532,0.26245056101513453
3653,0.22268274413810293,0.251331847622365
3654,0.22527902463394064,0.32918265703300303
3655,0.22182207631378137,0.25284670058366543
3656,0.2201078840269772,0.24944677822995878
3657,0.2296536898065318,0.2608982613647495
3658,0.27363650079185,0.28808234805083527
3659,0.47876500689524426,0.2501996717155326
3660,0.3849993226830433,0.27468086699544353
3661,0.24130477457433408,0.25551219087514554
3662,0.2533525560406439,0.269113864829704
3663,0.2959393868159605,0.25284670058366543
3664,0.24405000444458916,0.2884944821456182
3665,0.21925436095995823,0.25666017753009296
3666,0.2235457920475416,0.25246742168002656
3667,0.26773895914772866,0.27228626588985183
3668,0.23767735359318348,0.26361868268622324
3669,0.3709529094617487,0.251331847622365
3670,0.29801847773760093,0.25284670058366543
3671,0.2201078840269772,0.2505766857859283
3672,0.2505373653320166,0.24982303580020765
3673,0.23142016460277465,0.26322893816681725
3674,0.2619226901432078,0.2758830620300953
3675,0.2235457920475416,0.2520885197512532
3676,0.22527902463394064,0.2505766857859283
3677,0.24130477457433408,0.24869539887517875
3678,0.22268274413810293,0.2640087974910784
3679,0.23587777476362298,0.2762845167101087
3680,0.22096378936700875,0.25284670058366543
3681,0.23587777476362298,0.2505766857859283
3682,0.3732795947751883,0.2520885197512532
3683,0.2533525560406439,0.2671430145667549
3684,0.2533525560406439,0.2536063884999349
3685,0.22614920740699093,0.2520885197512532
3686,0.2201078840269772,0.2758830620300953
3687,0.22096378936700875,0.2570435893066708
3688,0.2235457920475416,0.24869539887517875
3689,0.2235457920475416,0.251331847622365
3690,0.27363650079185,0.250954077819481
3691,0.2505373653320166,0.24982303580020765
3692,0.23142016460277465,0.25551219087514554
3693,0.24130477457433408,0.2490708991928844
3694,0.2422175059413506,0.2490708991928844
3695,0.23587777476362298,0.2501996717155326
3696,0.26773895914772866,0.301442414074474
3697,0.2201078840269772,0.24944677822995878
3698,0.24405000444458916,0.250954077819481
3699,0.25147344370479136,0.2505766857859283
3700,0.24405000444458916,0.2501996717155326
3701,0.24405000444458916,0.2570435893066708
3702,0.22527902463394064,0.25398679709994587
3703,0.22441121918610818,0.26128577881881976
3704,0.2201078840269772,0.24869539887517875
3705,0.22614920740699093,0.2490708991928844
3706,0.2201078840269772,0.2490708991928844
3707,0.35712138405681515,0.3005971409265256
3708,0.22614920740699093,0.2517099949988411
3709,0.2201078840269772,0.3027128531209027
3710,0.22614920740699093,0.2605111159618671
3711,0.3074773131900761,0.36419164972476137
3712,0.23587777476362298,0.24982303580020765
3713,0.23053574217677786,0.2490708991928844
3714,0.26482060871856955,0.2505766857859283
3715,0.22702176645671385,0.250954077819481
3716,0.23408763746252956,0.24982303580020765
3717,0.22096378936700875,0.2501996717155326
3718,0.21925436095995823,0.2574273754894475
3719,0.21925436095995823,0.2490708991928844
3720,0.2296536898065318,0.2570435893066708
3721,0.21925436095995823,0.2574273754894475
3722,0.29801847773760093,0.2551302789512202
3723,0.2201078840269772,0.2872591323974801
3724,0.3301783339165469,0.25322635625875006
3725,0.2816246210424421,0.26167366807776327
3726,0.2296536898065318,0.24944677822995878
3727,0.34240196037890125,0.2726844576124343
3728,0.22877400886765764,0.24982303580020765
3729,0.22877400886765764,0.26167366807776327
3730,0.22877400886765764,0.2490708991928844
3731,0.26288638612332504,0.24869539887517875
3732,0.25147344370479136,0.25246742168002656
3733,0.2590453094909276,0.2490708991928844
3734,0.2296536898065318,0.2640087974910784
3735,0.22268274413810293,0.2501996717155326
3736,0.22268274413810293,0.250954077819481
3737,0.26482060871856955,0.3181903537147189
3738,0.22527902463394064,0.29848988585859537
3739,0.2349815250245632,0.2505766857859283
3740,0.2296536898065318,0.2714909750454721
3741,0.2766154492506111,0.2490708991928844
3742,0.2505373653320166,0.27428085938080526
3743,0.26676391226307167,0.2823494671821266
3744,0.2296536898065318,0.2501996717155326
3745,0.24496976685071792,0.2659649166212395
3746,0.2296536898065318,0.2520885197512532
3747,0.22877400886765764,0.2490708991928844
3748,0.22096378936700875,0.24944677822995878
3749,0.22268274413810293,0.250954077819481
3750,0.2201078840269772,0.25474874253769414
3751,0.22877400886765764,0.5343908438294818
3752,0.2235457920475416,0.27428085938080526
3753,0.2235457920475416,0.2490708991928844
3754,0.3001059490982919,0.2490708991928844
3755,0.4004348659243952,0.2490708991928844
3756,0.34240196037890125,0.2490708991928844
3757,0.34240196037890125,0.2490708991928844
3758,0.34352394685852355,0.2490708991928844
3759,0.2201078840269772,0.2490708991928844
3760,0.2201078840269772,0.2490708991928844
3761,0.22441121918610818,0.31039855834607705
3762,0.33459785868665165,0.2490708991928844
3763,0.3001059490982919,0.250954077819481
3764,0.33459785868665165,0.24869539887517875
3765,0.2201078840269772,0.24869539887517875
3766,0.24589186808919777,0.2501996717155326
3767,0.22096378936700875,0.250954077819481
3768,0.22268274413810293,0.250954077819481
3769,0.2590453094909276,0.24982303580020765
3770,0.2542955838449221,0.24944677822995878
3771,0.4004348659243952,0.2730830131301858
3772,0.4004348659243952,0.24944677822995878
3773,0.3001059490982919,0.250954077819481
3774,0.33459785868665165,0.26635724760540236
3775,0.24130477457433408,0.2490708991928844
3776,0.3301783339165469,0.2520885197512532
3777,0.3628571408864511,0.25246742168002656
3778,0.24130477457433408,0.24982303580020765
3779,0.23053574217677786,0.257811535851738
3780,0.2296536898065318,0.2501996717155326
3781,0.31817994375204034,0.2501996717155326
3782,0.22182207631378137,0.25284670058366543
3783,0.22268274413810293,0.2505766857859283
3784,0.2201078840269772,0.24944677822995878
3785,0.25147344370479136,0.3462520610538263
3786,0.23053574217677786,0.27548196863760593
3787,0.22182207631378137,0.24982303580020765
3788,0.6495500515941568,0.2562771403844475
3789,0.21925436095995823,0.258580978198352
3790,0.21925436095995823,0.24982303580020765
3791,0.22702176645671385,0.2490708991928844
3792,0.26676391226307167,0.2505766857859283
3793,0.26385236029121617,0.2490708991928844
3794,0.2235457920475416,0.2490708991928844
3795,0.2590453094909276,0.2517099949988411
3796,0.5716145193922599,0.30186555696398815
3797,0.22702176645671385,0.251331847622365
3798,0.22702176645671385,0.24944677822995878
3799,0.2201078840269772,0.25322635625875006
3800,0.25524092184632396,0.2490708991928844
3801,0.32034419095887523,0.2581960701649042
3802,0.22268274413810293,0.49125983832699033
3803,0.2571385153208423,0.24982303580020765
3804,0.28668855308180335,0.25284670058366543
3805,0.24589186808919777,0.25551219087514554
3806,0.2331961137876532,0.2551302789512202
3807,0.2201078840269772,0.2640087974910784
3808,0.2201078840269772,0.25551219087514554
3809,0.2201078840269772,0.24944677822995878
3810,0.2201078840269772,0.257811535851738
3811,0.22182207631378137,0.250954077819481
3812,0.22441121918610818,0.250954077819481
3813,0.23053574217677786,0.2605111159618671
3814,0.24130477457433408,0.2490708991928844
3815,0.22268274413810293,0.258580978198352
3816,0.2201078840269772,0.28808234805083527
3817,0.22702176645671385,0.24869539887517875
3818,0.22182207631378137,0.2934673053555813
3819,0.8553498244903718,0.269113864829704
3820,0.2571385153208423,0.2501996717155326
3821,0.2431325833414174,0.25322635625875006
3822,0.21925436095995823,0.24869539887517875
3823,0.29386872843220474,0.25246742168002656
3824,0.2349815250245632,0.25284670058366543
3825,0.22877400886765764,0.27228626588985183
3826,0.2816246210424421,0.24982303580020765
3827,0.22527902463394064,0.24869539887517875
3828,0.3885421194835328,0.2536063884999349
3829,0.5061369675018962,0.24944677822995878
3830,0.22182207631378137,0.25935191449392614
3831,0.2959393868159605,0.25398679709994587
3832,0.26676391226307167,0.2558944780925191
3833,0.3022017475439847,0.258580978198352
3834,0.23408763746252956,0.2699047721535483
3835,0.23053574217677786,0.25551219087514554
3836,0.23053574217677786,0.2490708991928844
3837,0.23053574217677786,0.2517099949988411
3838,0.23053574217677786,0.25284670058366543
3839,0.21925436095995823,0.2490708991928844
3840,0.260961276204323,0.2551302789512202
3841,0.2619226901432078,0.24944677822995878
3842,0.22268274413810293,0.2490708991928844
3843,0.2766154492506111,0.2864373226631791
3844,0.22268274413810293,0.251331847622365
3845,0.23053574217677786,0.2551302789512202
3846,0.24589186808919777,0.32212511089840234
3847,0.3074773131900761,0.26322893816681725
3848,0.23142016460277465,0.2574273754894475
3849,0.32034419095887523,0.26167366807776327
3850,0.2349815250245632,0.25973794228506736
3851,0.24960360947441293,0.2795091213599489
3852,0.2766154492506111,0.2517099949988411
3853,0.22614920740699093,0.26206192889329016
3854,0.2201078840269772,0.26635724760540236
3855,0.22268274413810293,0.269113864829704
3856,0.22268274413810293,0.2695091354050315
3857,0.2756202435981465,0.2558944780925191
3858,0.38972569420963654,0.2490708991928844
3859,0.4269971638474565,0.24944677822995878
3860,0.28263304807296163,0.32918265703300303
3861,0.22614920740699093,0.2490708991928844
3862,0.22182207631378137,0.2551302789512202
3863,0.22268274413810293,0.2490708991928844
3864,0.22268274413810293,0.25551219087514554
3865,0.329078085769157,0.31212100183936853
3866,0.22527902463394064,0.2536063884999349
3867,0.41486139000266714,0.24982303580020765
3868,0.329078085769157,0.2490708991928844
3869,0.22527902463394064,0.24869539887517875
3870,0.2331961137876532,0.2536063884999349
3871,0.24130477457433408,0.24944677822995878
3872,0.2806183845768899,0.29014651798919877
3873,0.3491599257467943,0.25474874253769414
3874,0.22614920740699093,0.25284670058366543
3875,0.22096378936700875,0.25551219087514554
3876,0.22268274413810293,0.24944677822995878
3877,0.23142016460277465,0.24944677822995878
3878,0.22096378936700875,0.26167366807776327
3879,0.3160235194903623,0.2551302789512202
3880,0.2619226901432078,0.2490708991928844
3881,0.2619226901432078,0.24982303580020765
3882,0.21925436095995823,0.250954077819481
3883,0.22441121918610818,0.2501996717155326
3884,0.35826532565873026,0.24944677822995878
3885,0.35826532565873026,0.26635724760540236
3886,0.5061369675018962,0.26518136100661704
3887,0.3074773131900761,0.24982303580020765
3888,0.2201078840269772,0.2517099949988411
3889,0.4974238735562355,0.24944677822995878
3890,0.38617892130358467,0.2520885197512532
3891,0.22268274413810293,0.24944677822995878
3892,0.25524092184632396,0.25246742168002656
3893,0.2201078840269772,0.250954077819481
3894,0.2524118416220314,0.2791047881649473
3895,0.26288638612332504,0.24944677822995878
3896,0.27761287120654426,0.2490708991928844
3897,0.21925436095995823,0.250954077819481
3898,0.3457731589350901,0.31298417861117306
3899,0.2756202435981465,0.2505766857859283
3900,0.27462725916542347,0.2490708991928844
3901,0.2201078840269772,0.27428085938080526
3902,0.22527902463394064,0.2581960701649042
3903,0.32034419095887523,0.3078247276652515
3904,0.3640090523515517,0.30186555696398815
3905,0.5667307591650386,0.2738812143237636
3906,0.2756202435981465,0.24982303580020765
3907,0.5260301210593619,0.258580978198352
3908,0.2846564522316913,0.2490708991928844
3909,0.2201078840269772,0.24944677822995878
3910,0.2201078840269772,0.25436758184957825
3911,0.22789670066975765,0.24944677822995878
3912,0.22268274413810293,0.348073038418202
3913,0.27761287120654426,0.25246742168002656
3914,0.23677638490181166,0.250954077819481
3915,0.6827492082010276,0.2490708991928844
3916,0.2349815250245632,0.2551302789512202
3917,0.22441121918610818,0.25551219087514554
3918,0.2422175059413506,0.2536063884999349
3919,0.2431325833414174,0.33452707703802137
3920,0.2422175059413506,0.250954077819481
3921,0.2201078840269772,0.25551219087514554
3922,0.21925436095995823,0.25666017753009296
3923,0.22268274413810293,0.2505766857859283
3924,0.24405000444458916,0.2807242694424348
3925,0.23142016460277465,0.31731945058931166
3926,0.22096378936700875,0.2505766857859283
3927,0.27961434397866347,0.2699047721535483
3928,0.3491599257467943,0.24944677822995878
3929,0.23142016460277465,0.2536063884999349
3930,0.2349815250245632,0.24944677822995878
3931,0.23587777476362298,0.25284670058366543
3932,0.22702176645671385,0.24982303580020765
3933,0.24405000444458916,0.2490708991928844
3934,0.23858067892346504,0.24982303580020765
3935,0.31387498217416915,0.25973794228506736
3936,0.21925436095995823,0.24869539887517875
3937,0.22614920740699093,0.2831642027413117
3938,0.2296536898065318,0.26128577881881976
3939,0.2201078840269772,0.25436758184957825
3940,0.22614920740699093,0.2570435893066708
3941,0.2846564522316913,0.2490708991928844
3942,0.22268274413810293,0.24944677822995878
3943,0.2201078840269772,0.26167366807776327
3944,0.39685400977951846,0.29639114294789504
3945,0.24039439150037012,0.2536063884999349
3946,0.22182207631378137,0.24944677822995878
3947,0.8534918571369324,0.24982303580020765
3948,0.3117343945572758,0.24944677822995878
3949,0.2296536898065318,0.24869539887517875
3950,0.27961434397866347,0.24869539887517875
3951,0.27961434397866347,0.24944677822995878
3952,0.4197041759097126,0.24944677822995878
3953,0.2349815250245632,0.2872591323974801
3954,0.2524118416220314,0.26479013691443637
3955,0.22182207631378137,0.27468086699544353
3956,0.23230695564258316,0.25322635625875006
3957,0.24589186808919777,0.2520885197512532
3958,0.28567141836712645,0.250954077819481
3959,0.22182207631378137,0.2490708991928844
3960,0.27363650079185,0.2505766857859283
3961,0.22268274413810293,0.2501996717155326
3962,0.3401632754971554,0.2490708991928844
3963,0.23408763746252956,0.25322635625875006
3964,0.3214292278264551,0.24944677822995878
3965,0.35029226073014,0.251331847622365
3966,0.22702176645671385,0.251331847622365
3967,0.2201078840269772,0.2574273754894475
3968,0.2296536898065318,0.2570435893066708
3969,0.2201078840269772,0.250954077819481
3970,0.22096378936700875,0.251331847622365
3971,0.2296536898065318,0.24982303580020765
3972,0.26482060871856955,0.25246742168002656
3973,0.3334902157477254,0.26832442334931517
3974,0.28770785068477805,0.30313700548079014
3975,0.22702176645671385,0.25666017753009296
3976,0.23677638490181166,0.2501996717155326
3977,0.22096378936700875,0.2501996717155326
3978,0.2542955838449221,0.25322635625875006
3979,0.37444514807796736,0.26128577881881976
3980,0.2201078840269772,0.24869539887517875
3981,0.23053574217677786,0.2505766857859283
3982,0.22789670066975765,0.2490708991928844
3983,0.22096378936700875,0.30825287622696457
3984,0.23677638490181166,0.24982303580020765
3985,0.23677638490181166,0.2490708991928844
3986,0.23677638490181166,0.2562771403844475
3987,0.2296536898065318,0.26832442334931517
3988,0.2296536898065318,0.25322635625875006
3989,0.2296536898065318,0.2778939418226887
3990,0.2201078840269772,0.2570435893066708
3991,0.21925436095995823,0.2490708991928844
3992,0.22096378936700875,0.2490708991928844
3993,0.23587777476362298,0.24869539887517875
3994,0.2235457920475416,0.24944677822995878
3995,0.22096378936700875,0.25398679709994587
3996,0.24774307682698293,0.25474874253769414
3997,0.2235457920475416,0.24869539887517875
3998,0.36747410807760683,0.2490708991928844
3999,0.22789670066975765,0.26283956419105187
4000,0.22789670066975765,0.2562771403844475
4001,0.47379715296768427,0.2501996717155326
4002,0.22268274413810293,0.2989106576418828
4003,0.2422175059413506,0.2505766857859283
4004,0.2201078840269772,0.2562771403844475
4005,0.2349815250245632,0.2501996717155326
4006,0.3214292278264551,0.2505766857859283
4007,0.21925436095995823,0.2490708991928844
4008,0.23142016460277465,0.24982303580020765
4009,0.2201078840269772,0.2490708991928844
4010,0.2505373653320166,0.24944677822995878
4011,0.22096378936700875,0.2490708991928844
4012,0.2201078840269772,0.2570435893066708
4013,0.2201078840269772,0.2490708991928844
4014,0.22096378936700875,0.24944677822995878
4015,0.22877400886765764,0.251331847622365
4016,0.21925436095995823,0.25474874253769414
4017,0.22096378936700875,0.2517099949988411
4018,0.2846564522316913,0.24869539887517875
4019,0.7141871868343822,0.2490708991928844
4020,0.22182207631378137,0.25551219087514554
4021,0.31817994375204034,0.2562771403844475
4022,0.22268274413810293,0.24982303580020765
4023,0.22182207631378137,0.2687189607157432
4024,0.2756202435981465,0.2490708991928844
4025,0.2201078840269772,0.2490708991928844
4026,0.37795051010364444,0.2490708991928844
4027,0.2201078840269772,0.2505766857859283
4028,0.2201078840269772,0.251331847622365
4029,0.22527902463394064,0.24869539887517875
4030,0.2201078840269772,0.2490708991928844
4031,0.36747410807760683,0.2889069665741823
4032,0.2201078840269772,0.2581960701649042
4033,0.24960360947441293,0.2501996717155326
4034,0.22182207631378137,0.2490708991928844
4035,0.3085385530180986,0.24982303580020765
4036,0.3756121595809939,0.24944677822995878
4037,0.22096378936700875,0.24944677822995878
4038,0.2201078840269772,0.29221940722797807
4039,0.26676391226307167,0.257811535851738
4040,0.22877400886765764,0.2490708991928844
4041,0.22527902463394064,0.24944677822995878
4042,0.22182207631378137,0.2505766857859283
4043,0.2201078840269772,0.2558944780925191
4044,0.7018365670715583,0.2490708991928844
4045,0.3001059490982919,0.2558944780925191
4046,0.22096378936700875,0.26479013691443637
4047,0.23408763746252956,0.2490708991928844
4048,0.2600021480854601,0.26128577881881976
4049,0.22182207631378137,0.2517099949988411
4050,0.23767735359318348,0.26832442334931517
4051,0.27462725916542347,0.24869539887517875
4052,0.6838267121562922,0.2570435893066708
4053,0.6838267121562922,0.3190625299646156
4054,0.2836436602885535,0.277491045239034
4055,0.22268274413810293,0.24982303580020765
4056,0.23858067892346504,0.2490708991928844
4057,0.3001059490982919,0.3022890367970367
4058,0.3001059490982919,0.24944677822995878
4059,0.3001059490982919,0.25322635625875006
4060,0.2524118416220314,0.25322635625875006
4061,0.27761287120654426,0.26479013691443637
4062,0.2201078840269772,0.2643992823212049
4063,0.23767735359318348,0.2551302789512202
4064,0.22096378936700875,0.2536063884999349
4065,0.22268274413810293,0.24869539887517875
4066,0.2235457920475416,0.2605111159618671
4067,0.2201078840269772,0.24869539887517875
4068,0.2296536898065318,0.26167366807776327
4069,0.22614920740699093,0.25246742168002656
4070,0.30641810599653696,0.24869539887517875
4071,0.22527902463394064,0.2490708991928844
4072,0.23587777476362298,0.29221940722797807
4073,0.2201078840269772,0.27348193213675487
4074,0.22789670066975765,0.24944677822995878
4075,0.24867217903052766,0.2570435893066708
4076,0.2201078840269772,0.24944677822995878
4077,0.7789169308498108,0.24944677822995878
4078,0.2590453094909276,0.26322893816681725
4079,0.22614920740699093,0.5602634874262293
4080,0.27961434397866347,0.2490708991928844
4081,0.22182207631378137,0.24944677822995878
4082,0.23053574217677786,0.2517099949988411
4083,0.2600021480854601,0.250954077819481
4084,0.22268274413810293,0.2827566571991243
4085,0.30641810599653696,0.257811535851738
4086,0.2201078840269772,0.25322635625875006
4087,0.2201078840269772,0.24982303580020765
4088,0.26676391226307167,0.3044114741974503
4089,0.2959393868159605,0.26012434285451563
4090,0.30641810599653696,0.2843889689345444
4091,0.2806183845768899,0.26012434285451563
4092,0.3849993226830433,0.26322893816681725
4093,0.22614920740699093,0.25246742168002656
4094,0.24589186808919777,0.3035614934198252
4095,0.46263991324147297,0.24944677822995878
4096,0.22096378936700875,0.24944677822995878
4097,0.22096378936700875,0.2671430145667549
4098,0.23142016460277465,0.24982303580020765
4099,0.22268274413810293,0.2605111159618671
4100,0.22096378936700875,0.2490708991928844
4101,0.22096378936700875,0.251331847622365
4102,0.2349815250245632,0.25322635625875006
4103,0.2422175059413506,0.2505766857859283
4104,0.23587777476362298,0.25436758184957825
4105,0.23587777476362298,0.2517099949988411
4106,0.23587777476362298,0.2501996717155326
4107,0.23587777476362298,0.24869539887517875
4108,0.329078085769157,0.26361868268622324
4109,0.22182207631378137,0.2679302530145765
4110,0.2600021480854601,0.27188843826676373
4111,0.24130477457433408,0.34171936746837617
4112,0.22441121918610818,0.3600159491488018
4113,0.2201078840269772,0.2490708991928844
4114,0.2201078840269772,0.25973794228506736
4115,0.2201078840269772,0.250954077819481
4116,0.22182207631378137,0.2551302789512202
4117,0.22789670066975765,0.2993317694795264
4118,0.22789670066975765,0.42209756943618676
4119,0.22268274413810293,0.2505766857859283
4120,0.22268274413810293,0.24869539887517875
4121,0.22182207631378137,0.24869539887517875
4122,0.3160235194903623,0.269113864829704
4123,0.2524118416220314,0.2517099949988411
4124,0.2331961137876532,0.2655729543315988
4125,0.2201078840269772,0.2905603998691777
4126,0.2331961137876532,0.2659649166212395
4127,0.22096378936700875,0.24982303580020765
4128,0.23053574217677786,0.24944677822995878
4129,0.21925436095995823,0.27188843826676373
4130,0.2296536898065318,0.2501996717155326
4131,0.2571385153208423,0.24944677822995878
4132,0.2201078840269772,0.24944677822995878
4133,0.23858067892346504,0.24944677822995878
4134,0.2349815250245632,0.2505766857859283
4135,0.23767735359318348,0.258580978198352
4136,0.24130477457433408,0.258580978198352
4137,0.3106671011551928,0.25284670058366543
4138,0.5897973991816041,0.2608982613647495
4139,0.24039439150037012,0.26167366807776327
4140,0.22268274413810293,0.2490708991928844
4141,0.24130477457433408,0.2562771403844475
4142,0.21925436095995823,0.2490708991928844
4143,0.27761287120654426,0.2490708991928844
4144,0.2201078840269772,0.251331847622365
4145,0.24589186808919777,0.24869539887517875
4146,0.26385236029121617,0.24869539887517875
4147,0.2296536898065318,0.24944677822995878
4148,0.2580907640507457,0.31644982481514394
4149,0.22096378936700875,0.25436758184957825
4150,0.2201078840269772,0.26128577881881976
4151,0.22441121918610818,0.24944677822995878
4152,0.29801847773760093,0.2490708991928844
4153,0.2846564522316913,0.25246742168002656
4154,0.2846564522316913,0.2581960701649042
4155,0.2331961137876532,0.24982303580020765
4156,0.2201078840269772,0.2505766857859283
4157,0.2296536898065318,0.24982303580020765
4158,0.21925436095995823,0.24944677822995878
4159,0.260961276204323,0.24982303580020765
4160,0.24774307682698293,0.2536063884999349
4161,0.21925436095995823,0.25666017753009296
4162,0.2431325833414174,0.2562771403844475
4163,0.23230695564258316,0.2551302789512202
4164,0.22614920740699093,0.26635724760540236
4165,0.2524118416220314,0.2976493641973681
4166,0.2524118416220314,0.24869539887517875
4167,0.2524118416220314,0.28808234805083527
4168,0.23230695564258316,0.251331847622365
4169,0.29386872843220474,0.2570435893066708
4170,0.2201078840269772,0.2501996717155326
4171,0.25524092184632396,0.2517099949988411
4172,0.22268274413810293,0.2490708991928844
4173,0.22614920740699093,0.25474874253769414
4174,0.2201078840269772,0.24944677822995878
4175,0.35029226073014,0.3052627917572231
4176,0.2505373653320166,0.2501996717155326
4177,0.3085385530180986,0.2490708991928844
4178,0.2657911274020397,0.250954077819481
4179,0.24496976685071792,0.24982303580020765
4180,0.2542955838449221,0.26128577881881976
4181,0.2201078840269772,0.24869539887517875
4182,0.2969778814363093,0.2501996717155326
4183,0.3334902157477254,0.2501996717155326
4184,0.2533525560406439,0.26322893816681725
4185,0.22441121918610818,0.250954077819481
4186,0.6955474945321201,0.26167366807776327
4187,0.2349815250245632,0.2490708991928844
4188,0.21925436095995823,0.2520885197512532
4189,0.28263304807296163,0.24944677822995878
4190,0.5873860114832288,0.251331847622365
4191,0.21925436095995823,0.2608982613647495
4192,0.22096378936700875,0.2517099949988411
4193,0.35142628507645024,0.2551302789512202
4194,0.22527902463394064,0.251331847622365
4195,0.22096378936700875,0.6744383113280146
4196,0.22096378936700875,0.307396909519947
4197,0.2201078840269772,0.2807242694424348
4198,0.2235457920475416,0.257811535851738
4199,0.2201078840269772,0.2501996717155326
4200,0.22614920740699093,0.250954077819481
4201,0.22614920740699093,0.26635724760540236
4202,0.23767735359318348,0.2490708991928844
4203,0.21925436095995823,0.3331869185987281
4204,0.2201078840269772,0.251331847622365
4205,0.22096378936700875,0.2505766857859283
4206,0.24589186808919777,0.2490708991928844
4207,0.22268274413810293,0.24944677822995878
4208,0.4999134007462479,0.24944677822995878
4209,0.2201078840269772,0.24944677822995878
4210,0.2201078840269772,0.2490708991928844
4211,0.24867217903052766,0.2490708991928844
4212,0.2887293054071437,0.2490708991928844
4213,0.21925436095995823,0.2570435893066708
4214,0.2201078840269772,0.24982303580020765
4215,0.23858067892346504,0.2501996717155326
4216,0.2687162638265245,0.2490708991928844
4217,0.22182207631378137,0.2490708991928844
4218,0.26385236029121617,0.2536063884999349
4219,0.22441121918610818,0.31993597507930804
4220,0.2201078840269772,0.2608982613647495
4221,0.25524092184632396,0.25973794228506736
4222,0.2349815250245632,0.25322635625875006
4223,0.24589186808919777,0.24944677822995878
4224,0.24589186808919777,0.24944677822995878
4225,0.35941088298214147,0.2505766857859283
4226,0.22096378936700875,0.25474874253769414
4227,0.5160899182635099,0.2501996717155326
4228,0.22096378936700875,0.2490708991928844
4229,0.3022017475439847,0.24944677822995878
4230,0.24960360947441293,0.24944677822995878
4231,0.22096378936700875,0.40747137831098484
4232,0.22268274413810293,0.25398679709994587
4233,0.22096378936700875,0.24944677822995878
4234,0.329078085769157,0.2710938765262559
4235,0.2836436602885535,0.25246742168002656
4236,0.22789670066975765,0.24944677822995878
4237,0.26676391226307167,0.24944677822995878
4238,0.22096378936700875,0.2671430145667549
4239,0.22441121918610818,0.6377533869243248
4240,0.36631754713321557,0.3887032323577669
4241,0.3323844079081252,0.534890599521334
4242,0.3323844079081252,0.24869539887517875
4243,0.24039439150037012,0.2490708991928844
4244,0.41003499913777036,0.2505766857859283
4245,0.23767735359318348,0.2551302789512202
4246,0.21925436095995823,0.25322635625875006
4247,0.22182207631378137,0.24944677822995878
4248,0.21925436095995823,0.25935191449392614
4249,0.5011581736662677,0.2501996717155326
4250,0.32797970872993926,0.250954077819481
4251,0.2201078840269772,0.24944677822995878
4252,0.2201078840269772,0.24869539887517875
4253,0.24960360947441293,0.24982303580020765
4254,0.2235457920475416,0.2490708991928844
4255,0.21925436095995823,0.24982303580020765
4256,0.23053574217677786,0.2490708991928844
4257,0.2571385153208423,0.2640087974910784
4258,0.26676391226307167,0.2520885197512532
4259,0.2201078840269772,0.26206192889329016
4260,0.30641810599653696,0.24944677822995878
4261,0.25524092184632396,0.2490708991928844
4262,0.25524092184632396,0.2490708991928844
4263,0.23767735359318348,0.2581960701649042
4264,0.26288638612332504,0.26518136100661704
4265,0.26773895914772866,0.25284670058366543
4266,0.30325275240725785,0.24944677822995878
4267,0.22096378936700875,0.25398679709994587
4268,0.21925436095995823,0.2490708991928844
4269,0.22441121918610818,0.2762845167101087
4270,0.22614920740699093,0.2667499470119521
4271,0.22614920740699093,0.26283956419105187
4272,0.22614920740699093,0.2811300338256094
4273,0.5359497348749541,0.27548196863760593
4274,0.2422175059413506,0.25935191449392614
4275,0.23408763746252956,0.26206192889329016
4276,0.24039439150037012,0.24944677822995878
4277,0.24039439150037012,0.2795091213599489
4278,0.24039439150037012,0.26283956419105187
4279,0.2431325833414174,0.2695091354050315
4280,0.22096378936700875,0.25436758184957825
4281,0.2468163056187118,0.2934673053555813
4282,0.24130477457433408,0.25551219087514554
4283,0.2201078840269772,0.24869539887517875
4284,0.27166168119623496,0.24982303580020765
4285,0.24867217903052766,0.30654226639538346
4286,0.21925436095995823,0.2872591323974801
4287,0.22096378936700875,0.2490708991928844
4288,0.38735985769917947,0.2490708991928844
4289,0.24589186808919777,0.25246742168002656
4290,0.2201078840269772,0.2501996717155326
4291,0.27961434397866347,0.25551219087514554
4292,0.22789670066975765,0.2490708991928844
4293,0.2431325833414174,0.24982303580020765
4294,0.2533525560406439,0.2659649166212395
4295,0.3053609386951283,0.2517099949988411
4296,0.22702176645671385,0.251331847622365
4297,0.2331961137876532,0.2501996717155326
4298,0.2296536898065318,0.24982303580020765
4299,0.2431325833414174,0.24944677822995878
4300,0.5667307591650386,0.2490708991928844
4301,0.4245624753158834,0.25474874253769414
4302,0.2201078840269772,0.25246742168002656
4303,0.2619226901432078,0.2517099949988411
4304,0.24867217903052766,0.2490708991928844
4305,0.22096378936700875,0.24944677822995878
4306,0.24589186808919777,0.2490708991928844
4307,0.2505373653320166,0.2536063884999349
4308,0.23677638490181166,0.24982303580020765
4309,0.2201078840269772,0.2687189607157432
4310,0.5384255082739126,0.26518136100661704
4311,0.2571385153208423,0.24944677822995878
4312,0.2201078840269772,0.2520885197512532
4313,0.4515199632220278,0.24944677822995878
4314,0.22182207631378137,0.24944677822995878
4315,0.4515199632220278,0.2490708991928844
4316,0.3022017475439847,0.2490708991928844
4317,0.2918065534306213,0.2490708991928844
4318,0.22441121918610818,0.2490708991928844
4319,0.22789670066975765,0.2490708991928844
4320,0.22527902463394064,0.29388396306584186
4321,0.23230695564258316,0.24944677822995878
4322,0.2201078840269772,0.5178661411161304
4323,0.22702176645671385,0.26206192889329016
4324,0.25147344370479136,0.2581960701649042
4325,0.23230695564258316,0.25398679709994587
4326,0.2766154492506111,0.36558814377195215
4327,0.24589186808919777,0.29975322093335854
4328,0.22614920740699093,0.27428085938080526
4329,0.22789670066975765,0.2551302789512202
4330,0.2846564522316913,0.2570435893066708
4331,0.23408763746252956,0.2490708991928844
4332,0.23677638490181166,0.34307618801707235
4333,0.26676391226307167,0.2551302789512202
4334,0.22182207631378137,0.24944677822995878
4335,0.27462725916542347,0.2501996717155326
4336,0.22441121918610818,0.24869539887517875
4337,0.22268274413810293,0.24944677822995878
4338,0.24130477457433408,0.2581960701649042
4339,0.23767735359318348,0.25284670058366543
4340,0.24405000444458916,0.26753644999367554
4341,0.25524092184632396,0.2714909750454721
4342,0.25524092184632396,0.25284670058366543
4343,0.25524092184632396,0.24982303580020765
4344,0.26676391226307167,0.26128577881881976
4345,0.22702176645671385,0.25474874253769414
4346,0.22877400886765764,0.2490708991928844
4347,0.3011528108191841,0.2517099949988411
4348,0.28263304807296163,0.24982303580020765
4349,0.3709529094617487,0.24982303580020765
4350,0.24405000444458916,0.24944677822995878
4351,0.26385236029121617,0.2517099949988411
4352,0.3379317057985118,0.26012434285451563
4353,0.22268274413810293,0.27069714300737346
4354,0.21925436095995823,0.24982303580020765
4355,0.22268274413810293,0.2581960701649042
4356,0.43922146545677243,0.24982303580020765
4357,0.2590453094909276,0.25666017753009296
4358,0.2201078840269772,0.2520885197512532
4359,0.22268274413810293,0.2536063884999349
4360,0.23230695564258316,0.25474874253769414
4361,0.24867217903052766,0.2659649166212395
4362,0.23587777476362298,0.9666801133615146
4363,0.2235457920475416,0.26479013691443637
4364,0.2505373653320166,0.24982303580020765
4365,0.22702176645671385,0.2640087974910784
4366,0.22614920740699093,0.2490708991928844
4367,0.2349815250245632,0.2835721034512709
4368,0.22614920740699093,0.2490708991928844
4369,0.5086259697576493,0.2490708991928844
4370,0.22614920740699093,0.25436758184957825
4371,0.2201078840269772,0.25322635625875006
4372,0.2201078840269772,0.26283956419105187
4373,0.2296536898065318,0.269113864829704
4374,0.2201078840269772,0.26245056101513453
4375,0.25524092184632396,0.2536063884999349
4376,0.25524092184632396,0.27188843826676373
4377,0.24774307682698293,0.25551219087514554
4378,0.23408763746252956,0.2517099949988411
4379,0.3767806175294966,0.26518136100661704
4380,0.2201078840269772,0.27548196863760593
4381,0.2201078840269772,0.2490708991928844
4382,0.2201078840269772,0.25322635625875006
4383,0.27761287120654426,0.2884944821456182
4384,0.28668855308180335,0.27188843826676373
4385,0.22702176645671385,0.2490708991928844
4386,0.3651625248177582,0.251331847622365
4387,0.3334902157477254,0.24869539887517875
4388,0.34464768299928267,0.2608982613647495
4389,0.23948635890977912,0.24944677822995878
4390,0.2296536898065318,0.24944677822995878
4391,0.28975291140195936,0.24944677822995878
4392,0.22527902463394064,0.2490708991928844
4393,0.3357073275326339,0.25246742168002656
4394,0.22614920740699093,0.2517099949988411
4395,0.25524092184632396,0.2905603998691777
4396,0.21925436095995823,0.29513600544346774
4397,0.22096378936700875,0.2490708991928844
4398,0.22527902463394064,0.24944677822995878
4399,0.2542955838449221,0.2490708991928844
4400,0.22096378936700875,0.26012434285451563
4401,0.23142016460277465,0.2501996717155326
4402,0.22096378936700875,0.24982303580020765
4403,0.32251619586679836,0.24869539887517875
4404,0.3301783339165469,0.25246742168002656
4405,0.2590453094909276,0.251331847622365
4406,0.3651625248177582,0.2490708991928844
4407,0.22096378936700875,0.25436758184957825
4408,0.22441121918610818,0.2505766857859283
4409,0.22441121918610818,0.24982303580020765
4410,0.24130477457433408,0.2490708991928844
4411,0.24130477457433408,0.2490708991928844
4412,0.24130477457433408,0.250954077819481
4413,0.6112932757861996,0.25398679709994587
4414,0.2201078840269772,0.24982303580020765
4415,0.22268274413810293,0.24982303580020765
4416,0.2296536898065318,0.28194263304567996
4417,0.23230695564258316,0.3679206552267417
4418,0.22702176645671385,0.2605111159618671
4419,0.3525619884807626,0.2501996717155326
4420,0.22614920740699093,0.24944677822995878
4421,0.22702176645671385,0.257811535851738
4422,0.2201078840269772,0.251331847622365
4423,0.22527902463394064,0.2490708991928844
4424,0.21925436095995823,0.24944677822995878
4425,0.27363650079185,0.27428085938080526
4426,0.22182207631378137,0.25398679709994587
4427,0.3246958919911518,0.25398679709994587
4428,0.24774307682698293,0.25398679709994587
4429,0.22789670066975765,0.24944677822995878
4430,0.26969582199426007,0.24944677822995878
4431,0.2201078840269772,0.250954077819481
4432,0.4136532210846646,0.2679302530145765
4433,0.26385236029121617,0.2640087974910784
4434,0.23767735359318348,0.251331847622365
4435,0.2201078840269772,0.250954077819481
4436,0.27264797324009776,0.26206192889329016
4437,0.26288638612332504,0.2520885197512532
4438,0.3651625248177582,0.2501996717155326
4439,0.32360508673057886,0.25666017753009296
4440,0.22268274413810293,0.24869539887517875
4441,0.26482060871856955,0.24944677822995878
4442,0.2296536898065318,0.24982303580020765
4443,0.23677638490181166,0.2490708991928844
4444,0.5272713589398693,0.24944677822995878
4445,0.26288638612332504,0.24982303580020765
4446,0.38735985769917947,0.2490708991928844
4447,0.22702176645671385,0.24869539887517875
4448,0.24405000444458916,0.25246742168002656
4449,0.2235457920475416,0.2517099949988411
4450,0.23142016460277465,0.2490708991928844
4451,0.23142016460277465,0.2501996717155326
4452,0.2949030003496858,0.24944677822995878
4453,0.22268274413810293,0.25284670058366543
4454,0.4527533309368965,0.24982303580020765
4455,0.22096378936700875,0.26012434285451563
4456,0.2422175059413506,0.25246742168002656
4457,0.2836436602885535,0.4181827469542022
4458,0.22096378936700875,0.2551302789512202
4459,0.22702176645671385,0.27348193213675487
4460,0.22877400886765764,0.2551302789512202
4461,0.3246958919911518,0.2640087974910784
4462,0.2235457920475416,0.2655729543315988
4463,0.2201078840269772,0.250954077819481
4464,0.2201078840269772,0.2490708991928844
4465,0.2201078840269772,0.27188843826676373
4466,0.40163087246664836,0.2490708991928844
4467,0.22702176645671385,0.24944677822995878
4468,0.2201078840269772,0.251331847622365
4469,0.2542955838449221,0.24982303580020765
4470,0.22441121918610818,0.2490708991928844
4471,0.2201078840269772,0.25322635625875006
4472,0.2533525560406439,0.2490708991928844
4473,0.2533525560406439,0.25322635625875006
4474,0.24405000444458916,0.301442414074474
4475,0.24867217903052766,0.250954077819481
4476,0.2542955838449221,0.26128577881881976
4477,0.22096378936700875,0.25474874253769414
4478,0.27761287120654426,0.2505766857859283
4479,0.23230695564258316,0.24944677822995878
4480,0.23948635890977912,0.25398679709994587
4481,0.2816246210424421,0.25551219087514554
4482,0.24130477457433408,0.25436758184957825
4483,0.24130477457433408,0.2589662597195299
4484,0.24130477457433408,0.2520885197512532
4485,0.24130477457433408,0.24944677822995878
4486,0.24405000444458916,0.25474874253769414
4487,0.2201078840269772,0.44825855468835535
4488,0.22182207631378137,0.2490708991928844
4489,0.22096378936700875,0.36745365424587273
4490,0.21925436095995823,0.2589662597195299
4491,0.22268274413810293,0.2501996717155326
4492,0.23142016460277465,0.2695091354050315
4493,0.26969582199426007,0.2505766857859283
4494,0.23767735359318348,0.9896550692873624
4495,0.35142628507645024,0.2501996717155326
4496,0.22702176645671385,0.25322635625875006
4497,0.22702176645671385,0.24982303580020765
4498,0.22096378936700875,0.2505766857859283
4499,0.30325275240725785,0.2490708991928844
4500,0.22702176645671385,0.2490708991928844
4501,0.24496976685071792,0.2581960701649042
4502,0.24405000444458916,0.2501996717155326
4503,0.24405000444458916,0.2558944780925191
4504,0.24405000444458916,0.2501996717155326
4505,0.22268274413810293,0.2490708991928844
4506,0.23587777476362298,0.25666017753009296
4507,0.22096378936700875,0.24944677822995878
4508,0.27761287120654426,0.3920494074469311
4509,0.2201078840269772,0.29305099320680184
4510,0.2201078840269772,0.24944677822995878
4511,0.2201078840269772,0.24944677822995878
4512,0.22268274413810293,0.28520725074843456
4513,0.22877400886765764,0.26635724760540236
4514,0.23677638490181166,0.25935191449392614
4515,0.23230695564258316,0.28767056467406726
4516,0.2201078840269772,0.2490708991928844
4517,0.22268274413810293,0.2490708991928844
4518,0.23587777476362298,0.24944677822995878
4519,0.22268274413810293,0.2501996717155326
4520,0.22268274413810293,0.250954077819481
4521,0.22268274413810293,0.2893198009502257
4522,0.22268274413810293,0.3363181137101842
4523,0.21925436095995823,0.2501996717155326
4524,0.22614920740699093,0.2490708991928844
4525,0.2766154492506111,0.251331847622365
4526,0.3334902157477254,0.25246742168002656
4527,0.23677638490181166,0.2490708991928844
4528,0.3334902157477254,0.26167366807776327
4529,0.7350444887829614,0.251331847622365
4530,0.2542955838449221,0.25246742168002656
4531,0.23408763746252956,0.3190625299646156
4532,0.22096378936700875,0.3186262829645652
4533,0.22527902463394064,0.24982303580020765
4534,0.2524118416220314,0.30186555696398815
4535,0.22096378936700875,0.25398679709994587
4536,0.22441121918610818,0.251331847622365
4537,0.22096378936700875,0.2490708991928844
4538,0.2600021480854601,0.3363181137101842
4539,0.22441121918610818,0.250954077819481
4540,0.22441121918610818,0.2490708991928844
4541,0.22441121918610818,0.2659649166212395
4542,0.22527902463394064,0.25246742168002656
4543,0.23053574217677786,0.24869539887517875
4544,0.22527902463394064,0.2501996717155326
4545,0.24039439150037012,0.24869539887517875
4546,0.21925436095995823,0.24869539887517875
4547,0.2756202435981465,0.2605111159618671
4548,0.22268274413810293,0.24869539887517875
4549,0.23142016460277465,0.2501996717155326
4550,0.22096378936700875,0.24982303580020765
4551,0.26482060871856955,0.24982303580020765
4552,0.2235457920475416,0.24869539887517875
4553,0,0.2517099949988411
4554,0,0.250954077819481
4555,0,0.2807242694424348
4556,0,0.25284670058366543
4557,0,0.24944677822995878
4558,0,0.28808234805083527
4559,0,0.25474874253769414
4560,0,0.25322635625875006
4561,0,0.24982303580020765
4562,0,0.2699047721535483
4563,0,0.24944677822995878
4564,0,0.24982303580020765
4565,0,0.24869539887517875
4566,0,0.25284670058366543
4567,0,0.29180413420989454
4568,0,0.2490708991928844
4569,0,0.2505766857859283
4570,0,0.251331847622365
4571,0,0.2655729543315988
4572,0,0.26128577881881976
4573,0,0.25398679709994587
4574,0,0.2520885197512532
4575,0,0.24944677822995878
4576,0,0.24944677822995878
4577,0,0.25246742168002656
4578,0,0.24982303580020765
4579,0,0.2905603998691777
4580,0,0.251331847622365
4581,0,0.251331847622365
4582,0,0.25551219087514554
4583,0,0.2490708991928844
4584,0,0.251331847622365
4585,0,0.26012434285451563
4586,0,0.2490708991928844
4587,0,0.25398679709994587
4588,0,0.24982303580020765
4589,0,0.33542200329049116
4590,0,0.25246742168002656
4591,0,0.24944677822995878
4592,0,0.2671430145667549
4593,0,0.250954077819481
4594,0,0.6735556039424085
4595,0,0.5809307497872112
4596,0,0.26283956419105187
4597,0,0.2505766857859283
4598,0,0.2490708991928844
4599,0,0.251331847622365
4600,0,0.2490708991928844
4601,0,0.250954077819481
4602,0,0.2490708991928844
4603,0,0.2558944780925191
4604,0,0.4507437679562032
4605,0,0.24982303580020765
4606,0,0.25474874253769414
4607,0,0.25935191449392614
4608,0,0.250954077819481
4609,0,0.24982303580020765
4610,0,0.25284670058366543
4611,0,0.2520885197512532
4612,0,0.27348193213675487
4613,0,0.2551302789512202
4614,0,0.25322635625875006
4615,0,0.392528269581889
4616,0,0.26167366807776327
4617,0,0.2799138128655354
4618,0,0.24982303580020765
4619,0,0.2605111159618671
4620,0,0.2490708991928844
4621,0,0.2501996717155326
4622,0,0.2490708991928844
4623,0,0.3327407964488699
4624,0,0.2490708991928844
4625,0,0.24944677822995878
4626,0,0.3385635382984429
4627,0,0.28767056467406726
4628,0,0.2490708991928844
4629,0,0.25284670058366543
4630,0,0.251331847622365
4631,0,0.25322635625875006
4632,0,0.2505766857859283
4633,0,0.2490708991928844
4634,0,0.2501996717155326
4635,0,0.2517099949988411
4636,0,0.2505766857859283
4637,0,0.2520885197512532
4638,0,0.24944677822995878
4639,0,0.25284670058366543
4640,0,0.2574273754894475
4641,0,0.24944677822995878
4642,0,0.2490708991928844
4643,0,0.2551302789512202
4644,0,0.2551302789512202
4645,0,0.25474874253769414
4646,0,0.26167366807776327
4647,0,0.24982303580020765
4648,0,0.2505766857859283
4649,0,0.3108286792158506
4650,0,0.25474874253769414
4651,0,0.2501996717155326
4652,0,0.26283956419105187
4653,0,0.2490708991928844
4654,0,0.25322635625875006
4655,0,0.2505766857859283
4656,0,0.2562771403844475
4657,0,0.2520885197512532
4658,0,0.27228626588985183
4659,0,0.250954077819481
4660,0,0.2605111159618671
4661,0,0.24982303580020765
4662,0,0.2562771403844475
4663,0,0.2517099949988411
4664,0,0.2671430145667549
4665,0,0.24944677822995878
4666,0,0.4577150628672097
4667,0,0.2501996717155326
4668,0,0.2791047881649473
4669,0,0.24944677822995878
4670,0,0.24982303580020765
4671,0,0.24944677822995878
4672,0,0.2490708991928844
4673,0,0.2490708991928844
4674,0,0.258580978198352
4675,0,0.2505766857859283
4676,0,0.24982303580020765
4677,0,0.28808234805083527
4678,0,0.24944677822995878
4679,0,0.2490708991928844
4680,0,0.24982303580020765
4681,0,0.2490708991928844
4682,0,0.2640087974910784
4683,0,0.2758830620300953
4684,0,0.24869539887517875
4685,0,0.26479013691443637
4686,0,0.42504015213476404
4687,0,0.25973794228506736
4688,0,0.24982303580020765
4689,0,0.3503555144431249
4690,0,0.25474874253769414
4691,0,0.2490708991928844
4692,0,0.24982303580020765
4693,0,0.2505766857859283
4694,0,0.25474874253769414
4695,0,0.2782971980604399
4696,0,0.250954077819481
4697,0,0.24869539887517875
4698,0,0.25935191449392614
4699,0,0.32785336091547623
4700,0,0.2787008136194777
4701,0,0.28808234805083527
4702,0,0.2490708991928844
4703,0,0.24869539887517875
4704,0,0.25935191449392614
4705,0,0.24982303580020765
4706,0,0.24944677822995878
4707,0,0.2574273754894475
4708,0,0.25551219087514554
4709,0,0.2490708991928844
4710,0,0.25666017753009296
4711,0,0.2501996717155326
4712,0,0.24944677822995878
4713,0,0.2655729543315988
4714,0,0.2726844576124343
4715,0,0.2710938765262559
4716,0,0.2505766857859283
4717,0,0.251331847622365
4718,0,0.25322635625875006
4719,0,0.3992536715734341
4720,0,0.2640087974910784
4721,0,0.25474874253769414
4722,0,0.27188843826676373
4723,0,0.2505766857859283
4724,0,0.27069714300737346
4725,0,0.250954077819481
4726,0,0.2517099949988411
4727,0,0.2976493641973681
4728,0,0.2490708991928844
4729,0,0.250954077819481
4730,0,0.24944677822995878
4731,0,0.2490708991928844
4732,0,0.24869539887517875
4733,0,0.60372313884435
4734,0,0.24869539887517875
4735,0,0.2831642027413117
4736,0,0.24944677822995878
4737,0,0.2574273754894475
4738,0,0.2490708991928844
4739,0,0.2490708991928844
4740,0,0.2490708991928844
4741,0,0.2589662597195299
4742,0,0.24944677822995878
4743,0,0.2490708991928844
4744,0,0.24982303580020765
4745,0,0.24982303580020765
4746,0,0.2536063884999349
4747,0,0.24982303580020765
4748,0,0.2501996717155326
4749,0,0.2490708991928844
4750,0,0.2905603998691777
4751,0,0.24944677822995878
4752,0,0.2490708991928844
4753,0,0.24982303580020765
4754,0,0.25551219087514554
4755,0,0.2750812368532105
4756,0,0.24944677822995878
4757,0,0.30186555696398815
4758,0,0.24944677822995878
4759,0,0.251331847622365
4760,0,0.2589662597195299
4761,0,0.2726844576124343
4762,0,0.250954077819481
4763,0,0.2501996717155326
4764,0,0.25322635625875006
4765,0,0.2501996717155326
4766,0,0.2490708991928844
4767,0,0.250954077819481
4768,0,0.2505766857859283
4769,0,0.29722961518537266
4770,0,0.25474874253769414
4771,0,0.2501996717155326
4772,0,0.2490708991928844
4773,0,0.2605111159618671
4774,0,0.2505766857859283
4775,0,0.250954077819481
4776,0,0.3363181137101842
4777,0,0.26012434285451563
4778,0,0.2551302789512202
4779,0,0.2501996717155326
4780,0,0.24944677822995878
4781,0,0.25246742168002656
4782,0,0.2655729543315988
4783,0,0.2730830131301858
4784,0,0.2581960701649042
4785,0,0.26167366807776327
4786,0,0.2490708991928844
4787,0,0.2501996717155326
4788,0,0.2520885197512532
4789,0,0.24944677822995878
4790,0,0.2490708991928844
4791,0,0.2490708991928844
4792,0,0.25474874253769414
4793,0,0.250954077819481
4794,0,0.2655729543315988
4795,0,0.2490708991928844
4796,0,0.24869539887517875
4797,0,0.24982303580020765
4798,0,0.2520885197512532
4799,0,0.24982303580020765
4800,0,0.24944677822995878
4801,0,0.24982303580020765
4802,0,0.25398679709994587
4803,0,0.2679302530145765
4804,0,0.2490708991928844
4805,0,0.25284670058366543
4806,0,0.2490708991928844
4807,0,0.24982303580020765
4808,0,0.6051639016460721
4809,0,0.24982303580020765
4810,0,0.2501996717155326
4811,0,0.25246742168002656
4812,0,0.27708850864024254
4813,0,0.2501996717155326
4814,0,0.2490708991928844
4815,0,0.251331847622365
4816,0,0.2520885197512532
4817,0,0.24944677822995878
4818,0,0.24982303580020765
4819,0,0.24944677822995878
4820,0,0.24982303580020765
4821,0,0.2501996717155326
4822,0,0.24944677822995878
4823,0,0.2562771403844475
4824,0,0.24982303580020765
4825,0,0.24869539887517875
4826,0,0.24944677822995878
4827,0,0.2976493641973681
4828,0,0.2490708991928844
4829,0,0.2490708991928844
4830,0,0.2581960701649042
4831,0,0.25322635625875006
4832,0,0.2517099949988411
4833,0,0.2551302789512202
4834,0,0.2714909750454721
4835,0,0.24944677822995878
4836,0,0.2605111159618671
4837,0,0.25284670058366543
4838,0,0.27548196863760593
4839,0,0.2490708991928844
4840,0,0.2505766857859283
4841,0,0.24982303580020765
4842,0,0.2517099949988411
4843,0,0.270300774785064
4844,0,0.2505766857859283
4845,0,0.2490708991928844
4846,0,0.24944677822995878
4847,0,0.2490708991928844
4848,0,0.25284670058366543
4849,0,0.24982303580020765
4850,0,0.25246742168002656
4851,0,0.24982303580020765
4852,0,0.25666017753009296
4853,0,0.26283956419105187
4854,0,0.26206192889329016
4855,0,0.25246742168002656
4856,0,0.2714909750454721
4857,0,0.2520885197512532
4858,0,0.2490708991928844
4859,0,0.25322635625875006
4860,0,0.24944677822995878
4861,0,0.24982303580020765
4862,0,0.24944677822995878
4863,0,0.2608982613647495
4864,0,0.2490708991928844
4865,0,0.257811535851738
4866,0,0.2490708991928844
4867,0,0.2490708991928844
4868,0,0.25322635625875006
4869,0,0.270300774785064
4870,0,0.2517099949988411
4871,0,0.24982303580020765
4872,0,0.2589662597195299
4873,0,0.26518136100661704
4874,0,0.2655729543315988
4875,0,0.24982303580020765
4876,0,0.2490708991928844
4877,0,0.2501996717155326
4878,0,0.25474874253769414
4879,0,0.2570435893066708
4880,0,0.25322635625875006
4881,0,0.2490708991928844
4882,0,0.2655729543315988
4883,0,0.24944677822995878
4884,0,0.2490708991928844
4885,0,0.2551302789512202
4886,0,0.2536063884999349
4887,0,0.2501996717155326
4888,0,0.26128577881881976
4889,0,0.2501996717155326
4890,0,0.2490708991928844
4891,0,0.2659649166212395
4892,0,0.25551219087514554
4893,0,0.250954077819481
4894,0,0.25666017753009296
4895,0,0.25322635625875006
4896,0,0.250954077819481
4897,0,0.2501996717155326
4898,0,0.24944677822995878
4899,0,0.250954077819481
4900,0,0.2490708991928844
4901,0,0.2490708991928844
4902,0,0.2490708991928844
4903,0,0.24944677822995878
4904,0,0.258580978198352
4905,0,0.2860269459594665
4906,0,0.258580978198352
4907,0,0.2490708991928844
4908,0,0.25398679709994587
4909,0,0.2640087974910784
4910,0,0.2581960701649042
4911,0,0.2643992823212049
4912,0,0.2574273754894475
4913,0,0.25474874253769414
4914,0,0.25474874253769414
4915,0,0.250954077819481
4916,0,0.24944677822995878
4917,0,0.26128577881881976
4918,0,0.251331847622365
4919,0,0.2501996717155326
4920,0,0.2501996717155326
4921,0,0.25666017753009296
4922,0,0.24944677822995878
4923,0,0.250954077819481
4924,0,0.2570435893066708
4925,0,0.24944677822995878
4926,0,0.26012434285451563
4927,0,0.2501996717155326
4928,0,0.257811535851738
4929,0,0.2687189607157432
4930,0,0.25284670058366543
4931,0,0.2505766857859283
4932,0,0.26479013691443637
4933,0,0.2490708991928844
4934,0,0.2490708991928844
4935,0,0.2581960701649042
4936,0,0.2795091213599489
4937,0,0.26322893816681725
4938,0,0.25398679709994587
4939,0,0.2490708991928844
4940,0,0.2536063884999349
4941,0,0.2490708991928844
4942,0,0.43389902688075216
4943,0,0.2490708991928844
4944,0,0.2490708991928844
4945,0,0.26167366807776327
4946,0,0.2490708991928844
4947,0,0.2490708991928844
4948,0,0.24982303580020765
4949,0,0.34989846685725773
4950,0,0.2536063884999349
4951,0,0.26518136100661704
4952,0,0.24869539887517875
4953,0,0.25246742168002656
4954,0,0.2791047881649473
4955,0,0.24944677822995878
4956,0,0.2490708991928844
4957,0,0.2490708991928844
4958,0,0.24869539887517875
4959,0,0.2558944780925191
4960,0,0.26012434285451563
4961,0,0.2490708991928844
4962,0,0.25398679709994587
4963,0,0.25436758184957825
4964,0,0.2490708991928844
4965,0,0.24944677822995878
4966,0,0.2520885197512532
4967,0,0.2570435893066708
4968,0,0.257811535851738
4969,0,0.25246742168002656
4970,0,0.24982303580020765
4971,0,0.2490708991928844
4972,0,0.2490708991928844
4973,0,0.25246742168002656
4974,0,0.25284670058366543
4975,0,0.2551302789512202
4976,0,0.250954077819481
4977,0,0.24944677822995878
4978,0,0.24982303580020765
4979,0,0.24944677822995878
4980,0,0.2490708991928844
4981,0,0.24944677822995878
4982,0,0.2517099949988411
4983,0,0.2558944780925191
4984,0,0.2758830620300953
4985,0,0.251331847622365
4986,0,0.25284670058366543
4987,0,0.250954077819481
4988,0,0.250954077819481
4989,0,0.25246742168002656
4990,0,0.25246742168002656
4991,0,0.251331847622365
4992,0,0.2679302530145765
4993,0,0.25322635625875006
4994,0,0.2562771403844475
4995,0,0.25436758184957825
4996,0,0.3203731721207983
4997,0,0.2490708991928844
4998,0,0.25398679709994587
4999,0,0.2517099949988411
5000,0,0.25973794228506736
5001,0,0.26206192889329016
5002,0,0.2710938765262559
5003,0,0.2589662597195299
5004,0,0.2738812143237636
5005,0,0.24944677822995878
5006,0,0.24869539887517875
5007,0,0.24869539887517875
5008,0,0.2490708991928844
5009,0,0.2501996717155326
5010,0,0.25284670058366543
5011,0,0.2570435893066708
5012,0,0.251331847622365
5013,0,0.2738812143237636
5014,0,0.2581960701649042
5015,0,0.2490708991928844
5016,0,0.25436758184957825
5017,0,0.250954077819481
5018,0,0.250954077819481
5019,0,0.2643992823212049
5020,0,0.2490708991928844
5021,0,0.25973794228506736
5022,0,0.29722961518537266
5023,0,0.2536063884999349
5024,0,0.2490708991928844
5025,0,0.25246742168002656
5026,0,0.2520885197512532
5027,0,0.3181903537147189
5028,0,0.2574273754894475
5029,0,0.2860269459594665
5030,0,0.25973794228506736
5031,0,0.26012434285451563
5032,0,0.25474874253769414
5033,0,0.25436758184957825
5034,0,0.24944677822995878
5035,0,0.269113864829704
5036,0,0.2520885197512532
5037,0,0.269113864829704
5038,0,0.24982303580020765
5039,0,0.32918265703300303
5040,0,0.2536063884999349
5041,0,0.25284670058366543
5042,0,0.2843889689345444
5043,0,0.24869539887517875
5044,0,0.25398679709994587
5045,0,0.24869539887517875
5046,0,0.24869539887517875
5047,0,0.26012434285451563
5048,0,0.2536063884999349
5049,0,0.2505766857859283
5050,0,0.2934673053555813
5051,0,0.25666017753009296
5052,0,0.24944677822995878
5053,0,0.24944677822995878
5054,0,0.250954077819481
5055,0,0.2490708991928844
5056,0,0.25474874253769414
5057,0,0.25935191449392614
5058,0,0.2490708991928844
5059,0,0.25398679709994587
5060,0,0.26518136100661704
5061,0,0.2520885197512532
5062,0,0.2558944780925191
5063,0,0.2517099949988411
5064,0,0.2655729543315988
5065,0,0.24982303580020765
5066,0,0.251331847622365
5067,0,0.24944677822995878
5068,0,0.2490708991928844
5069,0,0.2490708991928844
5070,0,0.2562771403844475
5071,0,0.251331847622365
5072,0,0.24944677822995878
5073,0,0.2501996717155326
5074,0,0.2738812143237636
5075,0,0.2558944780925191
5076,0,0.24869539887517875
5077,0,0.250954077819481
5078,0,0.2490708991928844
5079,0,0.2570435893066708
5080,0,0.25246742168002656
5081,0,0.2501996717155326
5082,0,0.2536063884999349
5083,0,0.2570435893066708
5084,0,0.2893198009502257
5085,0,0.26518136100661704
5086,0,0.25551219087514554
5087,0,0.257811535851738
5088,0,0.2562771403844475
5089,0,0.2490708991928844
5090,0,0.28194263304567996
5091,0,0.2517099949988411
5092,0,0.2536063884999349
5093,0,0.2505766857859283
5094,0,0.25246742168002656
5095,0,0.25935191449392614
5096,0,0.25474874253769414
5097,0,0.2605111159618671
5098,0,0.25551219087514554
5099,0,0.251331847622365
5100,0,0.258580978198352
5101,0,0.25246742168002656
5102,0,0.24944677822995878
5103,0,0.2490708991928844
5104,0,0.2659649166212395
5105,0,0.2490708991928844
5106,0,0.2505766857859283
5107,0,0.3061154423693437
5108,0,0.26012434285451563
5109,0,0.250954077819481
5110,0,0.251331847622365
5111,0,0.250954077819481
5112,0,0.2501996717155326
5113,0,0.2551302789512202
5114,0,0.2501996717155326
5115,0,0.2501996717155326
5116,0,0.2490708991928844
5117,0,0.2570435893066708
5118,0,0.251331847622365
5119,0,0.26128577881881976
5120,0,0.36558814377195215
5121,0,0.25246742168002656
5122,0,0.24944677822995878
5123,0,0.2517099949988411
5124,0,0.24982303580020765
5125,0,0.2520885197512532
5126,0,0.2501996717155326
5127,0,0.2490708991928844
5128,0,0.2490708991928844
5129,0,0.2490708991928844
5130,0,0.41184329164625383
5131,0,0.2655729543315988
5132,0,0.270300774785064
5133,0,0.2490708991928844
5134,0,0.2490708991928844
5135,0,0.24944677822995878
5136,0,0.31125912708587883
5137,0,0.2520885197512532
5138,0,0.2558944780925191
5139,0,0.2501996717155326
5140,0,0.2505766857859283
5141,0,0.25284670058366543
5142,0,0.2872591323974801
5143,0,0.2520885197512532
5144,0,0.2490708991928844
5145,0,0.24944677822995878
5146,0,0.24944677822995878
5147,0,0.2517099949988411
5148,0,0.24944677822995878
5149,0,0.270300774785064
5150,0,0.25246742168002656
5151,0,0.2490708991928844
5152,0,0.2640087974910784
5153,0,0.2581960701649042
5154,0,0.2782971980604399
5155,0,0.28153615514309055
5156,0,0.2490708991928844
5157,0,0.2831642027413117
5158,0,0.2490708991928844
5159,0,0.25246742168002656
5160,0,0.27428085938080526
5161,0,0.2501996717155326
5162,0,0.2490708991928844
5163,0,0.250954077819481
5164,0,0.25246742168002656
5165,0,0.25551219087514554
5166,0,0.2976493641973681
5167,0,0.25246742168002656
5168,0,0.26245056101513453
5169,0,0.257811535851738
5170,0,0.2570435893066708
5171,0,0.25246742168002656
5172,0,0.26206192889329016
5173,0,0.24944677822995878
5174,0,0.24944677822995878
5175,0,0.24944677822995878
5176,0,0.2490708991928844
5177,0,0.2605111159618671
5178,0,0.24982303580020765
5179,0,0.2551302789512202
5180,0,0.2558944780925191
5181,0,0.24944677822995878
5182,0,0.2558944780925191
5183,0,0.3309593104498592
5184,0,0.2490708991928844
5185,0,0.24944677822995878
5186,0,0.24982303580020765
5187,0,0.2608982613647495
5188,0,0.24944677822995878
5189,0,0.2501996717155326
5190,0,0.2490708991928844
5191,0,0.28520725074843456
5192,0,0.2791047881649473
5193,0,0.25322635625875006
5194,0,0.25436758184957825
5195,0,0.250954077819481
5196,0,0.2589662597195299
5197,0,0.250954077819481
5198,0,0.2843889689345444
5199,0,0.5691508372487399
5200,0,0.3247624106910134
5201,0,0.24869539887517875
5202,0,0.2501996717155326
5203,0,0.25246742168002656
5204,0,0.24982303580020765
5205,0,0.2562771403844475
5206,0,0.2581960701649042
5207,0,0.2640087974910784
5208,0,0.24869539887517875
5209,0,0.258580978198352
5210,0,0.2517099949988411
5211,0,0.2608982613647495
5212,0,0.257811535851738
5213,0,0.250954077819481
5214,0,0.258580978198352
5215,0,0.2536063884999349
5216,0,0.2766863323550393
5217,0,0.26206192889329016
5218,0,0.2490708991928844
5219,0,0.2517099949988411
5220,0,0.26753644999367554
5221,0,0.2695091354050315
5222,0,0.2501996717155326
5223,0,0.2536063884999349
5224,0,0.2490708991928844
5225,0,0.2843889689345444
5226,0,0.25935191449392614
5227,0,0.26479013691443637
5228,0,0.2501996717155326
5229,0,0.24944677822995878
5230,0,0.2581960701649042
5231,0,0.25322635625875006
5232,0,0.24944677822995878
5233,0,0.2520885197512532
5234,0,0.2490708991928844
5235,0,0.2667499470119521
5236,0,0.2490708991928844
5237,0,0.2490708991928844
5238,0,0.24944677822995878
5239,0,0.2490708991928844
5240,0,0.2517099949988411
5241,0,0.24944677822995878
5242,0,0.2505766857859283
5243,0,0.24944677822995878
5244,0,0.2490708991928844
5245,0,0.24869539887517875
5246,0,0.24869539887517875
5247,0,0.25474874253769414
5248,0,0.2501996717155326
5249,0,0.2490708991928844
5250,0,0.2501996717155326
5251,0,0.39732812657377226
5252,0,0.29555404126723306
5253,0,0.26283956419105187
5254,0,0.2501996717155326
5255,0,0.2520885197512532
5256,0,0.2643992823212049
5257,0,0.26322893816681725
5258,0,0.2490708991928844
5259,0,0.24869539887517875
5260,0,0.2766863323550393
5261,0,0.2505766857859283
5262,0,0.24982303580020765
5263,0,0.4862407617528375
5264,0,0.40504880586455977
5265,0,0.2536063884999349
5266,0,0.2558944780925191
5267,0,0.25551219087514554
5268,0,0.25284670058366543
5269,0,0.2589662597195299
5270,0,0.24982303580020765
5271,0,0.2640087974910784
5272,0,0.2490708991928844
5273,0,0.2501996717155326
5274,0,0.26322893816681725
5275,0,0.258580978198352
5276,0,0.25398679709994587
5277,0,0.24944677822995878
5278,0,0.2490708991928844
5279,0,0.2589662597195299
5280,0,0.2517099949988411
5281,0,0.289732984885378
5282,0,0.2505766857859283
5283,0,0.2490708991928844
5284,0,0.2490708991928844
5285,0,0.42897183904379055
5286,0,0.25551219087514554
5287,0,0.2520885197512532
5288,0,0.24944677822995878
5289,0,0.26479013691443637
5290,0,0.25474874253769414
5291,0,0.24982303580020765
5292,0,0.2505766857859283
5293,0,0.24869539887517875
5294,0,0.250954077819481
5295,0,0.250954077819481
5296,0,0.250954077819481
5297,0,0.24982303580020765
5298,0,0.2726844576124343
5299,0,0.24982303580020765
5300,0,0.4423048058256261
5301,0,0.25436758184957825
5302,0,0.25284670058366543
5303,0,0.30186555696398815
5304,0,0.2843889689345444
5305,0,0.2608982613647495
5306,0,0.26245056101513453
5307,0,0.2699047721535483
5308,0,0.2536063884999349
5309,0,0.2581960701649042
5310,0,0.2501996717155326
5311,0,0.9930260519342642
5312,0,0.251331847622365
5313,0,0.251331847622365
5314,0,0.24944677822995878
5315,0,0.3331869185987281
5316,0,0.24944677822995878
5317,0,0.24944677822995878
5318,0,0.2659649166212395
5319,0,0.24944677822995878
5320,0,0.2490708991928844
5321,0,0.24869539887517875
5322,0,0.2643992823212049
5323,0,0.26518136100661704
5324,0,0.28031886234071207
5325,0,0.24982303580020765
5326,0,0.2750812368532105
5327,0,0.2501996717155326
5328,0,0.25551219087514554
5329,0,0.2501996717155326
5330,0,0.25322635625875006
5331,0,0.2605111159618671
5332,0,0.2490708991928844
5333,0,0.25322635625875006
5334,0,0.26753644999367554
5335,0,0.2726844576124343
5336,0,0.24944677822995878
5337,0,0.2501996717155326
5338,0,0.24944677822995878
5339,0,0.2726844576124343
5340,0,0.2490708991928844
5341,0,0.24944677822995878
5342,0,0.251331847622365
5343,0,0.2730830131301858
5344,0,0.25474874253769414
5345,0,0.24982303580020765
5346,0,0.2490708991928844
5347,0,0.2501996717155326
5348,0,0.24944677822995878
5349,0,0.2860269459594665
5350,0,0.24869539887517875
5351,0,0.2605111159618671
5352,0,0.25322635625875006
5353,0,0.2605111159618671
5354,0,0.25284670058366543
5355,0,0.25398679709994587
5356,0,0.24944677822995878
5357,0,0.258580978198352
5358,0,0.2490708991928844
5359,0,0.2687189607157432
5360,0,0.29014651798919877
5361,0,0.24982303580020765
5362,0,0.2505766857859283
5363,0,0.2581960701649042
5364,0,0.2490708991928844
5365,0,0.2490708991928844
5366,0,0.2811300338256094
5367,0,0.2490708991928844
5368,0,0.26245056101513453
5369,0,0.24944677822995878
5370,0,0.2490708991928844
5371,0,0.26635724760540236
5372,0,0.25284670058366543
5373,0,0.25284670058366543
5374,0,0.250954077819481
5375,0,0.250954077819481
5376,0,0.26283956419105187
5377,0,0.25436758184957825
5378,0,0.251331847622365
5379,0,0.25398679709994587
5380,0,0.2640087974910784
5381,0,0.2490708991928844
5382,0,0.24869539887517875
5383,0,0.24982303580020765
5384,0,0.28808234805083527
5385,0,0.24944677822995878
5386,0,0.2501996717155326
5387,0,0.2501996717155326
5388,0,0.2695091354050315
5389,0,0.24944677822995878
5390,0,0.26361868268622324
5391,0,0.24869539887517875
5392,0,0.25322635625875006
5393,0,0.24944677822995878
5394,0,0.251331847622365
5395,0,0.2490708991928844
5396,0,0.24982303580020765
5397,0,0.24869539887517875
5398,0,0.2536063884999349
5399,0,0.3716655231200142
5400,0,0.2490708991928844
5401,0,0.2501996717155326
5402,0,0.2558944780925191
5403,0,0.2490708991928844
5404,0,0.2517099949988411
5405,0,0.25398679709994587
5406,0,0.2501996717155326
5407,0,0.24944677822995878
5408,0,0.2501996717155326
5409,0,0.257811535851738
5410,0,0.26479013691443637
5411,0,0.25666017753009296
5412,0,0.258580978198352
5413,0,0.2490708991928844
5414,0,0.26167366807776327
5415,0,0.2562771403844475
5416,0,0.2490708991928844
5417,0,0.2490708991928844
5418,0,0.2536063884999349
5419,0,0.2605111159618671
5420,0,0.2490708991928844
5421,0,0.26012434285451563
5422,0,0.2558944780925191
5423,0,0.2872591323974801
5424,0,0.2490708991928844
5425,0,0.2505766857859283
5426,0,0.250954077819481
5427,0,0.250954077819481
5428,0,0.44527971706751024
5429,0,0.3363181137101842
5430,0,0.2501996717155326
5431,0,0.26361868268622324
5432,0,0.2574273754894475
5433,0,0.29430096592641686
5434,0,0.2574273754894475
5435,0,0.2490708991928844
5436,0,0.24982303580020765
5437,0,0.2574273754894475
5438,0,0.2490708991928844
5439,0,0.26635724760540236
5440,0,0.28767056467406726
5441,0,0.2490708991928844
5442,0,0.7777478197729862
5443,0,0.2490708991928844
5444,0,0.2490708991928844
5445,0,0.2551302789512202
5446,0,0.2536063884999349
5447,0,0.2505766857859283
5448,0,0.25322635625875006
5449,0,0.2490708991928844
5450,0,0.2490708991928844
5451,0,0.251331847622365
5452,0,0.2505766857859283
5453,0,0.251331847622365
5454,0,0.2570435893066708
5455,0,0.24982303580020765
5456,0,0.2501996717155326
5457,0,0.2490708991928844
5458,0,0.24944677822995878
5459,0,0.2787008136194777
5460,0,0.2520885197512532
5461,0,0.25284670058366543
5462,0,0.24944677822995878
5463,0,0.25973794228506736
5464,0,0.2699047721535483
5465,0,0.24869539887517875
5466,0,0.2520885197512532
5467,0,0.250954077819481
5468,0,0.2490708991928844
5469,0,0.4787176624353846
5470,0,0.30696942227077517
5471,0,0.24869539887517875
5472,0,0.26283956419105187
5473,0,0.24944677822995878
5474,0,0.2490708991928844
5475,0,0.3363181137101842
5476,0,0.24869539887517875
5477,0,0.3116899014598468
5478,0,0.3035614934198252
5479,0,0.2687189607157432
5480,0,0.24944677822995878
5481,0,0.2640087974910784
5482,0,0.3309593104498592
5483,0,0.2671430145667549
5484,0,0.4006998806966633
5485,0,0.2490708991928844
5486,0,0.25474874253769414
5487,0,0.26753644999367554
5488,0,0.2517099949988411
5489,0,0.25322635625875006
5490,0,0.2501996717155326
5491,0,0.24944677822995878
5492,0,0.2490708991928844
5493,0,0.2490708991928844
5494,0,0.2490708991928844
5495,0,0.2490708991928844
5496,0,0.5208746064733256
5497,0,0.2738812143237636
5498,0,0.26128577881881976
5499,0,0.2501996717155326
5500,0,0.25666017753009296
5501,0,0.250954077819481
5502,0,0.37920129839674716
5503,0,0.2605111159618671
5504,0,0.2762845167101087
5505,0,0.2782971980604399
5506,0,0.251331847622365
5507,0,0.2856169218639384
5508,0,0.26012434285451563
5509,0,0.2738812143237636
5510,0,0.2520885197512532
5511,0,0.4191605069462829
5512,0,0.25935191449392614
5513,0,0.25398679709994587
5514,0,0.2517099949988411
5515,0,0.2574273754894475
5516,0,0.2505766857859283
5517,0,0.25474874253769414
5518,0,0.30696942227077517
5519,0,0.24869539887517875
5520,0,0.29681020795962243
5521,0,0.2490708991928844
5522,0,0.2490708991928844
5523,0,0.24869539887517875
5524,0,0.2490708991928844
5525,0,0.2536063884999349
5526,0,0.2520885197512532
5527,0,0.24982303580020765
5528,0,0.25284670058366543
5529,0,0.24869539887517875
5530,0,0.250954077819481
5531,0,0.25973794228506736
5532,0,0.2501996717155326
5533,0,0.2490708991928844
5534,0,0.24944677822995878
5535,0,0.2490708991928844
5536,0,0.2517099949988411
5537,0,0.28194263304567996
5538,0,0.25551219087514554
5539,0,0.2835721034512709
5540,0,0.29430096592641686
5541,0,0.2490708991928844
5542,0,0.26012434285451563
5543,0,0.25398679709994587
5544,0,0.250954077819481
5545,0,0.25322635625875006
5546,0,0.251331847622365
5547,0,0.24944677822995878
5548,0,0.2655729543315988
5549,0,0.2505766857859283
5550,0,0.29180413420989454
5551,0,0.24944677822995878
5552,0,0.24944677822995878
5553,0,0.26206192889329016
5554,0,0.24869539887517875
5555,0,0.25474874253769414
5556,0,0.26206192889329016
5557,0,0.2520885197512532
5558,0,0.26012434285451563
5559,0,0.2505766857859283
5560,0,0.24944677822995878
5561,0,0.25322635625875006
5562,0,0.33542200329049116
5563,0,0.30996876497080067
5564,0,0.2490708991928844
5565,0,0.2517099949988411
5566,0,0.25322635625875006
5567,0,0.2517099949988411
5568,0,0.25246742168002656
5569,0,0.25284670058366543
5570,0,0.2839803589695264
5571,0,0.2490708991928844
5572,0,0.2490708991928844
5573,0,0.24869539887517875
5574,0,0.26128577881881976
5575,0,0.301442414074474
5576,0,0.2589662597195299
5577,0,0.2738812143237636
5578,0,0.2490708991928844
5579,0,0.2517099949988411
5580,0,0.2889069665741823
5581,0,0.2501996717155326
5582,0,0.2490708991928844
5583,0,0.2490708991928844
5584,0,0.3810945457721501
5585,0,0.42651345152170506
5586,0,0.24982303580020765
5587,0,0.2505766857859283
5588,0,0.2490708991928844
5589,0,0.2501996717155326
5590,0,0.2643992823212049
5591,0,0.2490708991928844
5592,0,0.24982303580020765
5593,0,0.24982303580020765
5594,0,0.524883501996287
5595,0,0.2655729543315988
5596,0,0.2490708991928844
5597,0,0.2574273754894475
5598,0,0.2490708991928844
5599,0,0.2490708991928844
5600,0,0.27428085938080526
5601,0,0.24982303580020765
5602,0,0.2551302789512202
5603,0,0.24982303580020765
5604,0,0.2758830620300953
5605,0,0.2520885197512532
5606,0,0.25322635625875006
5607,0,0.2608982613647495
5608,0,0.24944677822995878
5609,0,0.2799138128655354
5610,0,0.2659649166212395
5611,0,0.24944677822995878
5612,0,0.2517099949988411
5613,0,0.26753644999367554
5614,0,0.24982303580020765
5615,0,0.250954077819481
5616,0,0.24869539887517875
5617,0,0.25246742168002656
5618,0,0.250954077819481
5619,0,0.2520885197512532
5620,0,0.25551219087514554
5621,0,0.250954077819481
5622,0,0.24944677822995878
5623,0,0.2490708991928844
5624,0,0.258580978198352
5625,0,0.250954077819481
5626,0,0.26167366807776327
5627,0,0.31949909418137923
5628,0,0.24982303580020765
5629,0,0.34670688578485165
5630,0,0.31688447777043866
5631,0,0.2490708991928844
5632,0,0.2551302789512202
5633,0,0.2581960701649042
5634,0,0.2490708991928844
5635,0,0.24944677822995878
5636,0,0.3853675136250911
5637,0,0.2640087974910784
5638,0,0.24982303580020765
5639,0,0.24982303580020765
5640,0,0.2655729543315988
5641,0,0.2905603998691777
5642,0,0.26012434285451563
5643,0,0.24982303580020765
5644,0,0.2536063884999349
5645,0,0.2490708991928844
5646,0,0.3091101626703462
5647,0,0.2608982613647495
5648,0,0.2490708991928844
5649,0,0.251331847622365
5650,0,0.2501996717155326
5651,0,0.2490708991928844
5652,0,0.25935191449392614
5653,0,0.3336333398143228
5654,0,0.2501996717155326
5655,0,0.2490708991928844
5656,0,0.24869539887517875
5657,0,0.2520885197512532
5658,0,0.25436758184957825
5659,0,0.25322635625875006
5660,0,0.2730830131301858
5661,0,0.24869539887517875
5662,0,0.25398679709994587
5663,0,0.25284670058366543
5664,0,0.250954077819481
5665,0,0.2710938765262559
5666,0,0.25284670058366543
5667,0,0.24982303580020765
5668,0,0.2655729543315988
5669,0,0.2490708991928844
5670,0,0.2501996717155326
5671,0,0.2490708991928844
5672,0,0.2872591323974801
5673,0,0.2490708991928844
5674,0,0.2551302789512202
5675,0,0.24944677822995878
5676,0,0.25551219087514554
5677,0,0.31731945058931166
5678,0,0.26128577881881976
5679,0,0.2659649166212395
5680,0,0.2490708991928844
5681,0,0.25973794228506736
5682,0,0.2551302789512202
5683,0,0.269113864829704
5684,0,0.26518136100661704
5685,0,0.258580978198352
5686,0,0.2581960701649042
5687,0,0.2581960701649042
5688,0,0.2536063884999349
5689,0,0.30483696611190175
5690,0,0.25436758184957825
5691,0,0.2517099949988411
5692,0,0.24944677822995878
5693,0,0.24982303580020765
5694,0,0.2687189607157432
5695,0,0.2640087974910784
5696,0,0.250954077819481
5697,0,0.2490708991928844
5698,0,0.2501996717155326
5699,0,0.2490708991928844
5700,0,0.2558944780925191
5701,0,0.24869539887517875
5702,0,0.24944677822995878
5703,0,0.2490708991928844
5704,0,0.2520885197512532
5705,0,0.24869539887517875
5706,0,0.25322635625875006
5707,0,0.26479013691443637
5708,0,0.25436758184957825
5709,0,0.2490708991928844
5710,0,0.26167366807776327
5711,0,0.25474874253769414
5712,0,0.24982303580020765
5713,0,0.2505766857859283
5714,0,0.2695091354050315
5715,0,0.2558944780925191
5716,0,0.25246742168002656
5717,0,0.25246742168002656
5718,0,0.2766863323550393
5719,0,0.24982303580020765
5720,0,0.270300774785064
5721,0,0.26012434285451563
5722,0,0.24944677822995878
5723,0,0.2490708991928844
5724,0,0.24982303580020765
5725,0,0.24982303580020765
5726,0,0.24982303580020765
5727,0,0.2490708991928844
5728,0,0.24982303580020765
5729,0,0.250954077819481
5730,0,0.25436758184957825
5731,0,0.25551219087514554
5732,0,0.24982303580020765
5733,0,0.2505766857859283
5734,0,0.250954077819481
5735,0,0.2501996717155326
5736,0,0.3061154423693437
5737,0,0.3954057558309921
5738,0,0.2490708991928844
5739,0,0.2490708991928844
5740,0,0.2574273754894475
5741,0,0.26322893816681725
5742,0,0.2608982613647495
5743,0,0.26012434285451563
5744,0,0.2605111159618671
5745,0,0.25551219087514554
5746,0,0.24944677822995878
5747,0,0.2687189607157432
5748,0,0.2659649166212395
5749,0,0.31644982481514394
5750,0,0.3367666114547512
5751,0,0.2570435893066708
5752,0,0.2490708991928844
5753,0,0.2714909750454721
5754,0,0.257811535851738
5755,0,0.24982303580020765
5756,0,0.250954077819481
5757,0,0.2562771403844475
5758,0,0.25398679709994587
5759,0,0.25246742168002656
5760,0,0.34262362825482945
5761,0,0.2551302789512202
5762,0,0.24982303580020765
5763,0,0.251331847622365
5764,0,0.251331847622365
5765,0,0.2490708991928844
5766,0,0.2893198009502257
5767,0,0.2501996717155326
5768,0,0.2505766857859283
5769,0,0.2501996717155326
5770,0,0.25474874253769414
5771,0,0.27228626588985183
5772,0,0.24982303580020765
5773,0,0.2976493641973681
5774,0,0.24982303580020765
5775,0,0.2520885197512532
5776,0,0.2490708991928844
5777,0,0.2536063884999349
5778,0,0.2490708991928844
5779,0,0.25246742168002656
5780,0,0.2490708991928844
5781,0,0.2570435893066708
5782,0,0.2562771403844475
5783,0,0.24944677822995878
5784,0,0.2562771403844475
5785,0,0.2501996717155326
5786,0,0.25246742168002656
5787,0,0.257811535851738
5788,0,0.2490708991928844
5789,0,0.2490708991928844
5790,0,0.2490708991928844
5791,0,0.25436758184957825
5792,0,0.25246742168002656
5793,0,0.2589662597195299
5794,0,0.26128577881881976
5795,0,0.24869539887517875
5796,0,0.24982303580020765
5797,0,0.25436758184957825
5798,0,0.25398679709994587
5799,0,0.2505766857859283
5800,0,0.24982303580020765
5801,0,0.24944677822995878
5802,0,0.24944677822995878
5803,0,0.2505766857859283
5804,0,0.24944677822995878
5805,0,0.24944677822995878
5806,0,0.24944677822995878
5807,0,0.250954077819481
5808,0,0.2570435893066708
5809,0,0.24982303580020765
5810,0,0.25551219087514554
5811,0,0.24944677822995878
5812,0,0.2831642027413117
5813,0,0.24982303580020765
5814,0,0.2490708991928844
5815,0,0.3005971409265256
5816,0,0.2659649166212395
5817,0,0.2581960701649042
5818,0,0.566193042114007
5819,0,0.257811535851738
5820,0,0.2589662597195299
5821,0,0.2501996717155326
5822,0,0.250954077819481
5823,0,0.25398679709994587
5824,0,0.2517099949988411
5825,0,0.24944677822995878
5826,0,0.24944677822995878
5827,0,0.25666017753009296
5828,0,0.25551219087514554
5829,0,0.25246742168002656
5830,0,0.2574273754894475
5831,0,0.2605111159618671
5832,0,0.2490708991928844
5833,0,0.251331847622365
5834,0,0.2490708991928844
5835,0,0.2762845167101087
5836,0,0.25474874253769414
5837,0,0.24982303580020765
5838,0,0.2505766857859283
5839,0,0.25322635625875006
5840,0,0.277491045239034
5841,0,0.2655729543315988
5842,0,0.25935191449392614
5843,0,0.29975322093335854
5844,0,0.2766863323550393
5845,0,0.2551302789512202
5846,0,0.25666017753009296
5847,0,0.2490708991928844
5848,0,0.2608982613647495
5849,0,0.2581960701649042
5850,0,0.2570435893066708
5851,0,0.2517099949988411
5852,0,0.2710938765262559
5853,0,0.26128577881881976
5854,0,0.24944677822995878
5855,0,0.26128577881881976
5856,0,0.250954077819481
5857,0,0.2536063884999349
5858,0,0.26479013691443637
5859,0,0.24982303580020765
5860,0,0.2762845167101087
5861,0,0.24944677822995878
5862,0,0.2517099949988411
5863,0,0.25322635625875006
5864,0,0.2536063884999349
5865,0,0.2490708991928844
5866,0,0.2501996717155326
5867,0,0.250954077819481
5868,0,0.2501996717155326
5869,0,0.24982303580020765
5870,0,0.2490708991928844
5871,0,0.25246742168002656
5872,0,0.24869539887517875
5873,0,0.2640087974910784
5874,0,0.2860269459594665
5875,0,0.25474874253769414
5876,0,0.27548196863760593
5877,0,0.2520885197512532
5878,0,0.25436758184957825
5879,0,0.25436758184957825
5880,0,0.2505766857859283
5881,0,0.2501996717155326
5882,0,0.2827566571991243
5883,0,0.250954077819481
5884,0,0.2501996717155326
5885,0,0.38394119014359934
5886,0,0.3749549920664604
5887,0,0.24982303580020765
5888,0,0.24982303580020765
5889,0,0.24944677822995878
5890,0,0.250954077819481
5891,0,0.251331847622365
5892,0,0.3521864464859477
5893,0,0.3768399081078573
5894,0,0.36419164972476137
5895,0,0.25474874253769414
5896,0,0.2490708991928844
5897,0,0.24944677822995878
5898,0,0.34443557706502165
5899,0,0.25398679709994587
5900,0,0.24944677822995878
5901,0,0.2490708991928844
5902,0,0.2807242694424348
5903,0,0.24982303580020765
5904,0,0.2501996717155326
5905,0,0.2505766857859283
5906,0,0.2505766857859283
5907,0,0.2934673053555813
5908,0,0.25398679709994587
5909,0,0.2536063884999349
5910,0,0.25322635625875006
5911,0,0.2570435893066708
5912,0,0.8400150217313207
5913,0,0.25322635625875006
5914,0,0.2490708991928844
5915,0,0.2589662597195299
5916,0,0.2505766857859283
5917,0,0.24944677822995878
5918,0,0.25474874253769414
5919,0,0.250954077819481
5920,0,0.9987508201292028
5921,0,0.25284670058366543
5922,0,0.2501996717155326
5923,0,0.2501996717155326
5924,0,0.250954077819481
5925,0,0.6805823969862359
5926,0,0.29388396306584186
5927,0,0.2551302789512202
5928,0,0.24944677822995878
5929,0,0.24944677822995878
5930,0,0.3091101626703462
5931,0,0.24982303580020765
5932,0,0.26167366807776327
5933,0,0.2490708991928844
5934,0,0.2655729543315988
5935,0,0.25284670058366543
5936,0,0.2501996717155326
5937,0,0.250954077819481
5938,0,0.2843889689345444
5939,0,0.2501996717155326
5940,0,0.2823494671821266
5941,0,0.2608982613647495
5942,0,0.28194263304567996
5943,0,0.2570435893066708
5944,0,0.270300774785064
5945,0,0.250954077819481
5946,0,0.24944677822995878
5947,0,0.2490708991928844
5948,0,0.24944677822995878
5949,0,0.3305146925683503
5950,0,0.25284670058366543
5951,0,0.27548196863760593
5952,0,0.2589662597195299
5953,0,0.26635724760540236
5954,0,0.2762845167101087
5955,0,0.43636759272529646
5956,0,0.2490708991928844
5957,0,0.2490708991928844
5958,0,0.2517099949988411
5959,0,0.25284670058366543
5960,0,0.2893198009502257
5961,0,0.24869539887517875
5962,0,0.2517099949988411
5963,0,0.2490708991928844
5964,0,0.24944677822995878
5965,0,0.2490708991928844
5966,0,0.2490708991928844
5967,0,0.250954077819481
5968,0,0.24869539887517875
5969,0,0.27188843826676373
5970,0,0.24982303580020765
5971,0,0.26206192889329016
5972,0,0.24982303580020765
5973,0,0.28153615514309055
5974,0,0.25666017753009296
5975,0,0.24982303580020765
5976,0,0.2551302789512202
5977,0,0.2505766857859283
5978,0,0.25666017753009296
5979,0,0.2501996717155326
5980,0,0.2490708991928844
5981,0,0.24944677822995878
5982,0,0.24944677822995878
5983,0,0.250954077819481
5984,0,0.24944677822995878
5985,0,0.2490708991928844
5986,0,0.2517099949988411
5987,0,0.2490708991928844
5988,0,0.30483696611190175
5989,0,0.25322635625875006
5990,0,0.2490708991928844
5991,0,0.24982303580020765
5992,0,0.2490708991928844
5993,0,0.2679302530145765
5994,0,0.2679302530145765
5995,0,0.24982303580020765
5996,0,0.250954077819481
5997,0,0.2589662597195299
5998,0,0.25666017753009296
5999,0,0.26635724760540236
6000,0,0.2490708991928844
6001,0,0.2640087974910784
6002,0,0.24944677822995878
6003,0,0.25246742168002656
6004,0,0.26128577881881976
6005,0,0.25246742168002656
6006,0,0.2589662597195299
6007,0,0.43982886243404623
6008,0,0.24869539887517875
6009,0,0.26128577881881976
6010,0,0.2490708991928844
6011,0,0.25322635625875006
6012,0,0.2501996717155326
6013,0,0.24982303580020765
6014,0,0.26322893816681725
6015,0,0.2490708991928844
6016,0,0.24944677822995878
6017,0,0.2490708991928844
6018,0,0.2490708991928844
6019,0,0.2490708991928844
6020,0,0.2490708991928844
6021,0,0.2490708991928844
6022,0,0.2490708991928844
6023,0,0.2490708991928844
6024,0,0.2490708991928844
6025,0,0.2490708991928844
6026,0,0.2490708991928844
6027,0,0.257811535851738
6028,0,0.24982303580020765
6029,0,0.251331847622365
6030,0,0.2570435893066708
6031,0,0.26128577881881976
6032,0,0.26206192889329016
6033,0,0.250954077819481
6034,0,0.25666017753009296
6035,0,0.25436758184957825
6036,0,0.258580978198352
6037,0,0.29388396306584186
6038,0,0.2490708991928844
6039,0,0.24982303580020765
6040,0,0.24944677822995878
6041,0,0.25322635625875006
6042,0,0.24944677822995878
6043,0,0.25973794228506736
6044,0,0.25436758184957825
6045,0,0.24944677822995878
6046,0,0.2699047721535483
6047,0,0.2501996717155326
6048,0,0.24944677822995878
6049,0,0.24869539887517875
6050,0,0.3001750115631331
6051,0,0.2699047721535483
6052,0,0.35081283687531
6053,0,0.2605111159618671
6054,0,0.250954077819481
6055,0,0.24869539887517875
6056,0,0.25474874253769414
6057,0,0.24982303580020765
6058,0,0.24982303580020765
6059,0,0.3138486533727939
6060,0,0.2501996717155326
6061,0,0.2501996717155326
6062,0,0.2738812143237636
6063,0,0.2730830131301858
6064,0,0.24869539887517875
6065,0,0.24869539887517875
6066,0,0.24982303580020765
6067,0,0.24944677822995878
6068,0,0.25246742168002656
6069,0,0.2490708991928844
6070,0,0.25474874253769414
6071,0,0.251331847622365
6072,0,0.2893198009502257
6073,0,0.27428085938080526
6074,0,0.24944677822995878
6075,0,0.2570435893066708
6076,0,0.2490708991928844
6077,0,0.2762845167101087
6078,0,0.30483696611190175
6079,0,0.7372330557237938
6080,0,0.27468086699544353
6081,0,0.2787008136194777
6082,0,0.38584339406232343
6083,0,0.2671430145667549
6084,0,0.25322635625875006
6085,0,0.2501996717155326
6086,0,0.24982303580020765
6087,0,0.24982303580020765
6088,0,0.24944677822995878
6089,0,0.2501996717155326
6090,0,0.2893198009502257
6091,0,0.25284670058366543
6092,0,0.2490708991928844
6093,0,0.25322635625875006
6094,0,0.2520885197512532
6095,0,0.25973794228506736
6096,0,0.27228626588985183
6097,0,0.2490708991928844
6098,0,0.25666017753009296
6099,0,0.24869539887517875
6100,0,0.2490708991928844
6101,0,0.25246742168002656
6102,0,0.25666017753009296
6103,0,0.26206192889329016
6104,0,0.2643992823212049
6105,0,0.25246742168002656
6106,0,0.251331847622365
6107,0,0.2643992823212049
6108,0,0.24944677822995878
6109,0,0.257811535851738
6110,0,0.2505766857859283
6111,0,0.2505766857859283
6112,0,0.25246742168002656
6113,0,0.3318494517390011
6114,0,0.963501609599952
6115,0,0.2490708991928844
6116,0,0.2520885197512532
6117,0,0.2501996717155326
6118,0,0.2490708991928844
6119,0,0.2490708991928844
6120,0,0.2490708991928844
6121,0,0.24982303580020765
6122,0,0.2574273754894475
6123,0,0.27348193213675487
6124,0,0.2501996717155326
6125,0,0.2517099949988411
6126,0,0.24944677822995878
6127,0,0.2490708991928844
6128,0,0.2490708991928844
6129,0,0.251331847622365
6130,0,0.2501996717155326
6131,0,0.25666017753009296
6132,0,0.28684805160117294
6133,0,0.2490708991928844
6134,0,0.250954077819481
6135,0,0.2570435893066708
6136,0,0.2608982613647495
6137,0,0.2490708991928844
6138,0,0.324322082233611
6139,0,0.2864373226631791
6140,0,0.24982303580020765
6141,0,0.30313700548079014
6142,0,0.2490708991928844
6143,0,0.24944677822995878
6144,0,0.3010196085791331
6145,0,0.2536063884999349
6146,0,0.2589662597195299
6147,0,0.7675160822881255
6148,0,0.25322635625875006
6149,0,0.5950415205609397
6150,0,0.2501996717155326
6151,0,0.2490708991928844
6152,0,0.25246742168002656
6153,0,0.24944677822995878
6154,0,0.24944677822995878
6155,0,0.250954077819481
6156,0,0.24944677822995878
6157,0,0.2505766857859283
6158,0,0.25474874253769414
6159,0,0.2490708991928844
6160,0,0.2536063884999349
6161,0,0.257811535851738
6162,0,0.2581960701649042
6163,0,0.24982303580020765
6164,0,0.2490708991928844
6165,0,0.25322635625875006
6166,0,0.2714909750454721
6167,0,0.24944677822995878
6168,0,0.26245056101513453
6169,0,0.24982303580020765
6170,0,0.250954077819481
6171,0,0.25474874253769414
6172,0,0.4652026544523515
6173,0,0.2501996717155326
6174,0,0.2501996717155326
6175,0,0.2795091213599489
6176,0,0.2490708991928844
6177,0,0.2501996717155326
6178,0,0.25436758184957825
6179,0,0.24869539887517875
6180,0,0.2699047721535483
6181,0,0.2490708991928844
6182,0,0.24944677822995878
6183,0,0.25436758184957825
6184,0,0.2501996717155326
6185,0,0.29388396306584186
6186,0,0.25322635625875006
6187,0,0.25436758184957825
6188,0,0.2574273754894475
6189,0,0.2490708991928844
6190,0,0.24944677822995878
6191,0,0.26206192889329016
6192,0,0.2517099949988411
6193,0,0.3116899014598468
6194,0,0.26167366807776327
6195,0,0.24982303580020765
6196,0,0.2811300338256094
6197,0,0.2714909750454721
6198,0,0.24982303580020765
6199,0,0.2490708991928844
6200,0,0.250954077819481
6201,0,0.2807242694424348
6202,0,0.25284670058366543
6203,0,0.2490708991928844
6204,0,0.24869539887517875
6205,0,0.2520885197512532
6206,0,0.2490708991928844
6207,0,0.2570435893066708
6208,0,0.24944677822995878
6209,0,0.2558944780925191
6210,0,0.24982303580020765
6211,0,0.251331847622365
6212,0,0.2490708991928844
6213,0,0.25973794228506736
6214,0,0.2589662597195299
6215,0,0.2490708991928844
6216,0,0.24869539887517875
6217,0,0.32344235784100267
6218,0,0.27348193213675487
6219,0,0.2490708991928844
6220,0,0.2589662597195299
6221,0,0.2490708991928844
6222,0,0.24944677822995878
6223,0,0.26832442334931517
6224,0,0.25246742168002656
6225,0,0.2750812368532105
6226,0,0.3155814805859921
6227,0,0.24982303580020765
6228,0,0.2778939418226887
6229,0,0.251331847622365
6230,0,0.27708850864024254
6231,0,0.26245056101513453
6232,0,0.2490708991928844
6233,0,0.26518136100661704
6234,0,0.2490708991928844
6235,0,0.25474874253769414
6236,0,0.24944677822995878
6237,0,0.2505766857859283
6238,0,0.2501996717155326
6239,0,0.25322635625875006
6240,0,0.24869539887517875
6241,0,0.2889069665741823
6242,0,0.257811535851738
6243,0,0.24869539887517875
6244,0,0.258580978198352
6245,0,0.2490708991928844
6246,0,0.2608982613647495
6247,0,0.25322635625875006
6248,0,0.26479013691443637
6249,0,0.2608982613647495
6250,0,0.2520885197512532
6251,0,0.24944677822995878
6252,0,0.28520725074843456
6253,0,0.2490708991928844
6254,0,0.2490708991928844
6255,0,0.26206192889329016
6256,0,0.2643992823212049
6257,0,0.2551302789512202
6258,0,0.2976493641973681
6259,0,0.2490708991928844
6260,0,0.250954077819481
6261,0,0.25246742168002656
6262,0,0.2490708991928844
6263,0,0.26206192889329016
6264,0,0.24944677822995878
6265,0,0.257811535851738
6266,0,0.2520885197512532
6267,0,0.31775474274650967
6268,0,0.2562771403844475
6269,0,0.24944677822995878
6270,0,0.2490708991928844
6271,0,0.2860269459594665
6272,0,0.26753644999367554
6273,0,0.2505766857859283
6274,0,0.2605111159618671
6275,0,0.2574273754894475
6276,0,0.3305146925683503
6277,0,0.31775474274650967
6278,0,0.25935191449392614
6279,0,0.24944677822995878
6280,0,0.2490708991928844
6281,0,0.2490708991928844
6282,0,0.258580978198352
6283,0,0.2490708991928844
6284,0,0.2536063884999349
6285,0,0.251331847622365
6286,0,0.251331847622365
6287,0,0.251331847622365
6288,0,0.2490708991928844
6289,0,0.2699047721535483
6290,0,0.2490708991928844
6291,0,0.25284670058366543
6292,0,0.2501996717155326
6293,0,0.2490708991928844
6294,0,0.2505766857859283
6295,0,0.24869539887517875
6296,0,0.24869539887517875
6297,0,0.24869539887517875
6298,0,0.26635724760540236
6299,0,0.26206192889329016
6300,0,0.2501996717155326
6301,0,0.25322635625875006
6302,0,0.2520885197512532
6303,0,0.24944677822995878
6304,0,0.2490708991928844
6305,0,0.2726844576124343
6306,0,0.2823494671821266
6307,0,0.2490708991928844
6308,0,0.257811535851738
6309,0,0.25284670058366543
6310,0,0.2501996717155326
6311,0,0.24982303580020765
6312,0,0.2517099949988411
6313,0,0.25322635625875006
6314,0,0.2501996717155326
6315,0,0.2671430145667549
6316,0,0.2501996717155326
6317,0,0.2640087974910784
6318,0,0.2501996717155326
6319,0,0.2536063884999349
6320,0,0.2505766857859283
6321,0,0.2490708991928844
6322,0,0.2839803589695264
6323,0,0.2490708991928844
6324,0,0.251331847622365
6325,0,0.2782971980604399
6326,0,0.2490708991928844
6327,0,0.250954077819481
6328,0,0.25322635625875006
6329,0,0.24869539887517875
6330,0,0.24982303580020765
6331,0,0.27428085938080526
6332,0,0.24869539887517875
6333,0,0.251331847622365
6334,0,0.24944677822995878
6335,0,0.3005971409265256
6336,0,0.26322893816681725
6337,0,0.24869539887517875
6338,0,0.24869539887517875
6339,0,0.2581960701649042
6340,0,0.25284670058366543
6341,0,0.258580978198352
6342,0,0.2490708991928844
6343,0,0.25398679709994587
6344,0,0.5652060508014671
6345,0,0.2667499470119521
6346,0,0.2490708991928844
6347,0,0.2640087974910784
6348,0,0.25246742168002656
6349,0,0.25436758184957825
6350,0,0.2501996717155326
6351,0,0.2807242694424348
6352,0,0.25398679709994587
6353,0,0.24944677822995878
6354,0,0.24869539887517875
6355,0,0.2655729543315988
6356,0,0.24982303580020765
6357,0,0.2517099949988411
6358,0,0.2490708991928844
6359,0,0.24869539887517875
6360,0,0.257811535851738
6361,0,0.2589662597195299
6362,0,0.2905603998691777
6363,0,0.2659649166212395
6364,0,0.2570435893066708
6365,0,0.2517099949988411
6366,0,0.2551302789512202
6367,0,0.2750812368532105
6368,0,0.25474874253769414
6369,0,0.2643992823212049
6370,0,0.26283956419105187
6371,0,0.2671430145667549
6372,0,0.25284670058366543
6373,0,0.2608982613647495
6374,0,0.36047888440064835
6375,0,0.28031886234071207
6376,0,0.2574273754894475
6377,0,0.25436758184957825
6378,0,0.26322893816681725
6379,0,0.24944677822995878
6380,0,0.2570435893066708
6381,0,0.270300774785064
6382,0,0.250954077819481
6383,0,0.2490708991928844
6384,0,0.27548196863760593
6385,0,0.2490708991928844
6386,0,0.25284670058366543
6387,0,0.2605111159618671
6388,0,0.2750812368532105
6389,0,0.2490708991928844
6390,0,0.24944677822995878
6391,0,0.2505766857859283
6392,0,0.2490708991928844
6393,0,0.3238820644309076
6394,0,0.2490708991928844
6395,0,0.2581960701649042
6396,0,0.2695091354050315
6397,0,0.25246742168002656
6398,0,0.24944677822995878
6399,0,0.27548196863760593
6400,0,0.250954077819481
6401,0,0.269113864829704
6402,0,0.25246742168002656
6403,0,0.29555404126723306
6404,0,0.3078247276652515
6405,0,0.31644982481514394
6406,0,0.2856169218639384
6407,0,0.24869539887517875
6408,0,0.2501996717155326
6409,0,0.26635724760540236
6410,0,0.2860269459594665
6411,0,0.2608982613647495
6412,0,0.2501996717155326
6413,0,0.24944677822995878
6414,0,0.2517099949988411
6415,0,0.9999105189671953
6416,0,0.2501996717155326
6417,0,0.2659649166212395
6418,0,0.25246742168002656
6419,0,0.2490708991928844
6420,0,0.24869539887517875
6421,0,0.3005971409265256
6422,0,0.38679580899872984
6423,0,0.2562771403844475
6424,0,0.26012434285451563
6425,0,0.2562771403844475
6426,0,0.29221940722797807
6427,0,0.2490708991928844
6428,0,0.25474874253769414
6429,0,0.2490708991928844
6430,0,0.2655729543315988
6431,0,0.2520885197512532
6432,0,0.2490708991928844
6433,0,0.2490708991928844
6434,0,0.25284670058366543
6435,0,0.2758830620300953
6436,0,0.2490708991928844
6437,0,0.2490708991928844
6438,0,0.26128577881881976
6439,0,0.251331847622365
6440,0,0.24944677822995878
6441,0,0.24982303580020765
6442,0,0.2490708991928844
6443,0,0.2655729543315988
6444,0,0.2574273754894475
6445,0,0.25935191449392614
6446,0,0.9841247027690521
6447,0,0.2490708991928844
6448,0,0.2864373226631791
6449,0,0.25246742168002656
6450,0,0.2589662597195299
6451,0,0.250954077819481
6452,0,0.2501996717155326
6453,0,0.2501996717155326
6454,0,0.24944677822995878
6455,0,0.2490708991928844
6456,0,0.2490708991928844
6457,0,0.2490708991928844
6458,0,0.2490708991928844
6459,0,0.2490708991928844
6460,0,0.24982303580020765
6461,0,0.2490708991928844
6462,0,0.2517099949988411
6463,0,0.26518136100661704
6464,0,0.2490708991928844
6465,0,0.26167366807776327
6466,0,0.24869539887517875
6467,0,0.29681020795962243
6468,0,0.24982303580020765
6469,0,0.2505766857859283
6470,0,0.2490708991928844
6471,0,0.24982303580020765
6472,0,0.27468086699544353
6473,0,0.26283956419105187
6474,0,0.2505766857859283
6475,0,0.24982303580020765
6476,0,0.24982303580020765
6477,0,0.28684805160117294
6478,0,0.2726844576124343
6479,0,0.2490708991928844
6480,0,0.2562771403844475
6481,0,0.25322635625875006
6482,0,0.25322635625875006
6483,0,0.24982303580020765
6484,0,0.25398679709994587
6485,0,0.2490708991928844
6486,0,0.25246742168002656
6487,0,0.2490708991928844
6488,0,0.3503555144431249
6489,0,0.25398679709994587
6490,0,0.25551219087514554
6491,0,0.2505766857859283
6492,0,0.2605111159618671
6493,0,0.30186555696398815
6494,0,0.25246742168002656
6495,0,0.2490708991928844
6496,0,0.25284670058366543
6497,0,0.2520885197512532
6498,0,0.2551302789512202
6499,0,0.250954077819481
6500,0,0.250954077819481
6501,0,0.2501996717155326
6502,0,0.26245056101513453
6503,0,0.24944677822995878
6504,0,0.2934673053555813
6505,0,0.2517099949988411
6506,0,0.2551302789512202
6507,0,0.48473553365940464
6508,0,0.2655729543315988
6509,0,0.2762845167101087
6510,0,0.2558944780925191
6511,0,0.2490708991928844
6512,0,0.2659649166212395
6513,0,0.24944677822995878
6514,0,0.25246742168002656
6515,0,0.258580978198352
6516,0,0.2505766857859283
6517,0,0.3448892745136257
6518,0,0.251331847622365
6519,0,0.25551219087514554
6520,0,0.24982303580020765
6521,0,0.2687189607157432
6522,0,0.2558944780925191
6523,0,0.2655729543315988
6524,0,0.2551302789512202
6525,0,0.24944677822995878
6526,0,0.29430096592641686
6527,0,0.25935191449392614
6528,0,0.2558944780925191
6529,0,0.25436758184957825
6530,0,0.2551302789512202
6531,0,0.25246742168002656
6532,0,0.2589662597195299
6533,0,0.24982303580020765
6534,0,0.25935191449392614
6535,0,0.2501996717155326
6536,0,0.25284670058366543
6537,0,0.24944677822995878
6538,0,0.24982303580020765
6539,0,0.2505766857859283
6540,0,0.24944677822995878
6541,0,0.2505766857859283
6542,0,0.25398679709994587
6543,0,0.24982303580020765
6544,0,0.250954077819481
6545,0,0.250954077819481
6546,0,0.2505766857859283
6547,0,0.2667499470119521
6548,0,0.25284670058366543
6549,0,0.24944677822995878
6550,0,0.2536063884999349
6551,0,0.2536063884999349
6552,0,0.2505766857859283
6553,0,0.2490708991928844
6554,0,0.25246742168002656
6555,0,0.24944677822995878
6556,0,0.2490708991928844
6557,0,0.3052627917572231
6558,0,0.24944677822995878
6559,0,0.25398679709994587
6560,0,0.24982303580020765
6561,0,0.24982303580020765
6562,0,0.251331847622365
6563,0,0.2490708991928844
6564,0,0.25322635625875006
6565,0,0.25551219087514554
6566,0,0.24982303580020765
6567,0,0.2823494671821266
6568,0,0.24944677822995878
6569,0,0.24944677822995878
6570,0,0.31125912708587883
6571,0,0.2501996717155326
6572,0,0.26012434285451563
6573,0,0.25973794228506736
6574,0,0.250954077819481
6575,0,0.2517099949988411
6576,0,0.2839803589695264
6577,0,0.2847979329827316
6578,0,0.24944677822995878
6579,0,0.2501996717155326
6580,0,0.2699047721535483
6581,0,0.2490708991928844
6582,0,0.2501996717155326
6583,0,0.24869539887517875
6584,0,0.2501996717155326
6585,0,0.2562771403844475
6586,0,0.2505766857859283
6587,0,0.2501996717155326
6588,0,0.26283956419105187
6589,0,0.2551302789512202
6590,0,0.24944677822995878
6591,0,0.2536063884999349
6592,0,0.25551219087514554
6593,0,0.25474874253769414
6594,0,0.24982303580020765
6595,0,0.24944677822995878
6596,0,0.24982303580020765
6597,0,0.2490708991928844
6598,0,0.2505766857859283
6599,0,0.25973794228506736
6600,0,0.2738812143237636
6601,0,0.2501996717155326
6602,0,0.2520885197512532
6603,0,0.2505766857859283
6604,0,0.2551302789512202
6605,0,0.251331847622365
6606,0,0.24982303580020765
6607,0,0.2490708991928844
6608,0,0.25935191449392614
6609,0,0.2490708991928844
6610,0,0.2520885197512532
6611,0,0.2501996717155326
6612,0,0.2517099949988411
6613,0,0.2827566571991243
6614,0,0.25935191449392614
6615,0,0.250954077819481
6616,0,0.250954077819481
6617,0,0.2490708991928844
6618,0,0.25398679709994587
6619,0,0.25436758184957825
6620,0,0.24944677822995878
6621,0,0.25246742168002656
6622,0,0.26832442334931517
6623,0,0.2490708991928844
6624,0,0.24869539887517875
6625,0,0.25398679709994587
6626,0,0.3363181137101842
6627,0,0.324322082233611
6628,0,0.2520885197512532
6629,0,0.25436758184957825
6630,0,0.2608982613647495
6631,0,0.25935191449392614
6632,0,0.289732984885378
6633,0,0.2581960701649042
6634,0,0.25284670058366543
6635,0,0.2517099949988411
6636,0,0.2787008136194777
6637,0,0.2517099949988411
6638,0,0.2490708991928844
6639,0,0.2490708991928844
6640,0,0.25246742168002656
6641,0,0.2551302789512202
6642,0,0.277491045239034
6643,0,0.2501996717155326
6644,0,0.2643992823212049
6645,0,0.25474874253769414
6646,0,0.2490708991928844
6647,0,0.31471442206262823
6648,0,0.25246742168002656
6649,0,0.2574273754894475
6650,0,0.25436758184957825
6651,0,0.2505766857859283
6652,0,0.25322635625875006
6653,0,0.25551219087514554
6654,0,0.28767056467406726
6655,0,0.2856169218639384
6656,0,0.24944677822995878
6657,0,0.25666017753009296
6658,0,0.2884944821456182
6659,0,0.2643992823212049
6660,0,0.2517099949988411
6661,0,0.251331847622365
6662,0,0.24944677822995878
6663,0,0.24869539887517875
6664,0,0.2947183135240645
6665,0,0.25973794228506736
6666,0,0.2490708991928844
6667,0,0.26518136100661704
6668,0,0.2490708991928844
6669,0,0.28520725074843456
6670,0,0.25398679709994587
6671,0,0.24944677822995878
6672,0,0.24869539887517875
6673,0,0.2490708991928844
6674,0,0.2608982613647495
6675,0,0.25284670058366543
6676,0,0.2574273754894475
6677,0,0.24944677822995878
6678,0,0.25436758184957825
6679,0,0.2517099949988411
6680,0,0.24944677822995878
6681,0,0.26128577881881976
6682,0,0.251331847622365
6683,0,0.24944677822995878
6684,0,0.24944677822995878
6685,0,0.24982303580020765
6686,0,0.24944677822995878
6687,0,0.2505766857859283
6688,0,0.2490708991928844
6689,0,0.2490708991928844
6690,0,0.24982303580020765
6691,0,0.2490708991928844
6692,0,0.2501996717155326
6693,0,0.251331847622365
6694,0,0.2490708991928844
6695,0,0.3138486533727939
6696,0,0.2738812143237636
6697,0,0.2643992823212049
6698,0,0.9999999999999805
6699,0,0.3027128531209027
6700,0,0.41574117393365245
6701,0,0.2608982613647495
6702,0,0.4235681831436872
6703,0,0.2589662597195299
6704,0,0.2562771403844475
6705,0,0.24944677822995878
6706,0,0.2762845167101087
6707,0,0.24982303580020765
6708,0,0.25666017753009296
6709,0,0.26361868268622324
6710,0,0.2517099949988411
6711,0,0.26753644999367554
6712,0,0.25551219087514554
6713,0,0.25666017753009296
6714,0,0.25284670058366543
6715,0,0.24944677822995878
6716,0,0.2520885197512532
6717,0,0.2605111159618671
6718,0,0.2667499470119521
6719,0,0.25398679709994587
6720,0,0.25666017753009296
6721,0,0.25246742168002656
6722,0,0.257811535851738
6723,0,0.25474874253769414
6724,0,0.26128577881881976
6725,0,0.2714909750454721
6726,0,0.2490708991928844
6727,0,0.2505766857859283
6728,0,0.36605414589180285
6729,0,0.250954077819481
6730,0,0.7906617509780792
6731,0,0.2551302789512202
6732,0,0.2581960701649042
6733,0,0.250954077819481
6734,0,0.250954077819481
6735,0,0.3367666114547512
6736,0,0.2490708991928844
6737,0,0.30868135472328756
6738,0,0.25474874253769414
6739,0,0.2562771403844475
6740,0,0.24869539887517875
6741,0,0.2782971980604399
6742,0,0.26283956419105187
6743,0,0.2799138128655354
6744,0,0.29681020795962243
6745,0,0.3296263652743715
6746,0,0.2490708991928844
6747,0,0.24944677822995878
6748,0,0.251331847622365
6749,0,0.2490708991928844
6750,0,0.26206192889329016
6751,0,0.24869539887517875
6752,0,0.2501996717155326
6753,0,0.2562771403844475
6754,0,0.24982303580020765
6755,0,0.2710938765262559
6756,0,0.2558944780925191
6757,0,0.2570435893066708
6758,0,0.2643992823212049
6759,0,0.3476173751279958
6760,0,0.2517099949988411
6761,0,0.2520885197512532
6762,0,0.24982303580020765
6763,0,0.26635724760540236
6764,0,0.2505766857859283
6765,0,0.2505766857859283
6766,0,0.2570435893066708
6767,0,0.25398679709994587
6768,0,0.25935191449392614
6769,0,0.25935191449392614
6770,0,0.2505766857859283
6771,0,0.2536063884999349
6772,0,0.2490708991928844
6773,0,0.24869539887517875
6774,0,0.25398679709994587
6775,0,0.2490708991928844
6776,0,0.25398679709994587
6777,0,0.258580978198352
6778,0,0.2490708991928844
6779,0,0.24982303580020765
6780,0,0.2581960701649042
6781,0,0.2490708991928844
6782,0,0.25322635625875006
6783,0,0.251331847622365
6784,0,0.2791047881649473
6785,0,0.2501996717155326
6786,0,0.2605111159618671
6787,0,0.2490708991928844
6788,0,0.2490708991928844
6789,0,0.24944677822995878
6790,0,0.2490708991928844
6791,0,0.2490708991928844
6792,0,0.29806945456575346
6793,0,0.2490708991928844
6794,0,0.251331847622365
6795,0,0.29597242057589085
6796,0,0.2520885197512532
6797,0,0.2608982613647495
6798,0,0.9999999314939358
6799,0,0.2490708991928844
6800,0,0.3810945457721501
6801,0,0.24944677822995878
6802,0,0.2490708991928844
6803,0,0.25322635625875006
6804,0,0.24944677822995878
6805,0,0.2490708991928844
6806,0,0.26012434285451563
6807,0,0.2699047721535483
6808,0,0.27548196863760593
6809,0,0.38965822771587894
6810,0,0.2807242694424348
6811,0,0.24982303580020765
6812,0,0.2505766857859283
6813,0,0.2490708991928844
6814,0,0.24982303580020765
6815,0,0.2490708991928844
6816,0,0.2490708991928844
6817,0,0.2860269459594665
6818,0,0.3274108736733612
6819,0,0.24944677822995878
6820,0,0.251331847622365
6821,0,0.2574273754894475
6822,0,0.24944677822995878
6823,0,0.24944677822995878
6824,0,0.2558944780925191
6825,0,0.27228626588985183
6826,0,0.2490708991928844
6827,0,0.25474874253769414
6828,0,0.2574273754894475
6829,0,0.251331847622365
6830,0,0.2839803589695264
6831,0,0.258580978198352
6832,0,0.24944677822995878
6833,0,0.25436758184957825
6834,0,0.25398679709994587
6835,0,0.2695091354050315
6836,0,0.33229497396341073
6837,0,0.2762845167101087
6838,0,0.2490708991928844
6839,0,0.3554010282047317
6840,0,0.28684805160117294
6841,0,0.3052627917572231
6842,0,0.2864373226631791
6843,0,0.251331847622365
6844,0,0.24869539887517875
6845,0,0.24944677822995878
6846,0,0.34443557706502165
6847,0,0.2605111159618671
6848,0,0.2823494671821266
6849,0,0.2490708991928844
6850,0,0.24869539887517875
6851,0,0.250954077819481
6852,0,0.24944677822995878
6853,0,0.2490708991928844
6854,0,0.2501996717155326
6855,0,0.24944677822995878
6856,0,0.2490708991928844
6857,0,0.2860269459594665
6858,0,0.2501996717155326
6859,0,0.3920494074469311
6860,0,0.26361868268622324
6861,0,0.2520885197512532
6862,0,0.26479013691443637
6863,0,0.25474874253769414
6864,0,0.24944677822995878
6865,0,0.35862870782751954
6866,0,0.26361868268622324
6867,0,0.2570435893066708
6868,0,0.251331847622365
6869,0,0.2667499470119521
6870,0,0.2889069665741823
6871,0,0.2490708991928844
6872,0,0.25246742168002656
6873,0,0.25398679709994587
6874,0,0.2536063884999349
6875,0,0.24944677822995878
6876,0,0.2517099949988411
6877,0,0.25246742168002656
6878,0,0.2551302789512202
6879,0,0.25973794228506736
6880,0,0.3600159491488018
6881,0,0.24869539887517875
6882,0,0.2490708991928844
6883,0,0.2490708991928844
6884,0,0.2505766857859283
6885,0,0.251331847622365
6886,0,0.24982303580020765
6887,0,0.24982303580020765
6888,0,0.24869539887517875
6889,0,0.2490708991928844
6890,0,0.26245056101513453
6891,0,0.2860269459594665
6892,0,0.29513600544346774
6893,0,0.251331847622365
6894,0,0.313416253996331
6895,0,0.2643992823212049
6896,0,0.2827566571991243
6897,0,0.250954077819481
6898,0,0.24869539887517875
6899,0,0.27708850864024254
6900,0,0.29513600544346774
6901,0,0.24944677822995878
6902,0,0.26361868268622324
6903,0,0.2562771403844475
6904,0,0.2671430145667549
6905,0,0.3230029630199512
6906,0,0.25436758184957825
6907,0,0.250954077819481
6908,0,0.26635724760540236
6909,0,0.25322635625875006
6910,0,0.25398679709994587
6911,0,0.26518136100661704
6912,0,0.24944677822995878
6913,0,0.25284670058366543
6914,0,0.2667499470119521
6915,0,0.251331847622365
6916,0,0.24944677822995878
6917,0,0.2517099949988411
6918,0,0.2490708991928844
6919,0,0.2490708991928844
6920,0,0.29722961518537266
6921,0,0.27348193213675487
6922,0,0.2520885197512532
6923,0,0.2505766857859283
6924,0,0.24982303580020765
6925,0,0.25284670058366543
6926,0,0.24944677822995878
6927,0,0.251331847622365
6928,0,0.27069714300737346
6929,0,0.3318494517390011
6930,0,0.24982303580020765
6931,0,0.25246742168002656
6932,0,0.2490708991928844
6933,0,0.251331847622365
6934,0,0.2843889689345444
6935,0,0.2501996717155326
6936,0,0.2505766857859283
6937,0,0.24982303580020765
6938,0,0.24944677822995878
6939,0,0.2490708991928844
6940,0,0.2501996717155326
6941,0,0.2490708991928844
6942,0,0.25474874253769414
6943,0,0.24982303580020765
6944,0,0.2574273754894475
6945,0,0.26245056101513453
6946,0,0.24944677822995878
6947,0,0.2490708991928844
6948,0,0.2520885197512532
6949,0,0.2501996717155326
6950,0,0.36745365424587273
6951,0,0.3282961542740807
6952,0,0.25284670058366543
6953,0,0.2490708991928844
6954,0,0.24982303580020765
6955,0,0.2517099949988411
6956,0,0.31212100183936853
6957,0,0.24944677822995878
6958,0,0.2490708991928844
6959,0,0.2490708991928844
6960,0,0.2501996717155326
6961,0,0.2536063884999349
6962,0,0.25436758184957825
6963,0,0.24982303580020765
6964,0,0.2699047721535483
6965,0,0.2501996717155326
6966,0,0.2581960701649042
6967,0,0.25398679709994587
6968,0,0.26322893816681725
6969,0,0.24944677822995878
6970,0,0.2490708991928844
6971,0,0.2501996717155326
6972,0,0.2687189607157432
6973,0,0.2490708991928844
6974,0,0.24869539887517875
6975,0,0.250954077819481
6976,0,0.2608982613647495
6977,0,0.34262362825482945
6978,0,0.25474874253769414
6979,0,0.24944677822995878
6980,0,0.26635724760540236
6981,0,0.25284670058366543
6982,0,0.2758830620300953
6983,0,0.2520885197512532
6984,0,0.2517099949988411
6985,0,0.2827566571991243
6986,0,0.24944677822995878
6987,0,0.2536063884999349
6988,0,0.2831642027413117
6989,0,0.24982303580020765
6990,0,0.25246742168002656
6991,0,0.2520885197512532
6992,0,0.2490708991928844
6993,0,0.25666017753009296
6994,0,0.2839803589695264
6995,0,0.24982303580020765
6996,0,0.2490708991928844
6997,0,0.24982303580020765
6998,0,0.40650180238626055
6999,0,0.269113864829704
7000,0,0.2687189607157432
7001,0,0.27708850864024254
7002,0,0.26361868268622324
7003,0,0.28194263304567996
7004,0,0.25398679709994587
7005,0,0.2570435893066708
7006,0,0.25246742168002656
7007,0,0.2847979329827316
7008,0,0.28194263304567996
7009,0,0.2671430145667549
7010,0,0.26479013691443637
7011,0,0.2884944821456182
7012,0,0.25246742168002656
7013,0,0.3882260543705551
7014,0,0.3526448615300059
7015,0,0.25666017753009296
7016,0,0.24944677822995878
7017,0,0.2490708991928844
7018,0,0.2551302789512202
7019,0,0.2570435893066708
7020,0,0.2558944780925191
7021,0,0.24982303580020765
7022,0,0.24982303580020765
7023,0,0.2490708991928844
7024,0,0.2490708991928844
7025,0,0.2608982613647495
7026,0,0.2490708991928844
7027,0,0.2520885197512532
7028,0,0.2787008136194777
7029,0,0.2640087974910784
7030,0,0.24869539887517875
7031,0,0.26012434285451563
7032,0,0.2520885197512532
7033,0,0.24869539887517875
7034,0,0.34307618801707235
7035,0,0.2490708991928844
7036,0,0.24982303580020765
7037,0,0.2517099949988411
7038,0,0.250954077819481
7039,0,0.25322635625875006
7040,0,0.2520885197512532
7041,0,0.2490708991928844
7042,0,0.2640087974910784
7043,0,0.28031886234071207
7044,0,0.27468086699544353
7045,0,0.24869539887517875
7046,0,0.29388396306584186
7047,0,0.26635724760540236
7048,0,0.2490708991928844
7049,0,0.2490708991928844
7050,0,0.25436758184957825
7051,0,0.250954077819481
7052,0,0.26128577881881976
7053,0,0.24982303580020765
7054,0,0.2505766857859283
7055,0,0.2490708991928844
7056,0,0.2589662597195299
7057,0,0.2520885197512532
7058,0,0.24869539887517875
7059,0,0.2589662597195299
7060,0,0.2490708991928844
7061,0,0.25284670058366543
7062,0,0.251331847622365
7063,0,0.25246742168002656
7064,0,0.2505766857859283
7065,0,0.251331847622365
7066,0,0.24944677822995878
7067,0,0.2643992823212049
7068,0,0.2608982613647495
7069,0,0.27348193213675487
7070,0,0.24944677822995878
7071,0,0.26283956419105187
7072,0,0.2501996717155326
7073,0,0.28520725074843456
7074,0,0.25246742168002656
7075,0,0.2490708991928844
7076,0,0.3238820644309076
7077,0,0.24944677822995878
7078,0,0.2574273754894475
7079,0,0.42553110534037614
7080,0,0.25322635625875006
7081,0,0.2501996717155326
7082,0,0.24982303580020765
7083,0,0.2490708991928844
7084,0,0.2490708991928844
7085,0,0.2889069665741823
7086,0,0.24982303580020765
7087,0,0.24982303580020765
7088,0,0.2501996717155326
7089,0,0.24944677822995878
7090,0,0.2490708991928844
7091,0,0.2490708991928844
7092,0,0.9999999597694668
7093,0,0.2490708991928844
7094,0,0.2750812368532105
7095,0,0.307396909519947
7096,0,0.2671430145667549
7097,0,0.25284670058366543
7098,0,0.24944677822995878
7099,0,0.2490708991928844
7100,0,0.27708850864024254
7101,0,0.25322635625875006
7102,0,0.2551302789512202
7103,0,0.34126766772309525
7104,0,0.3581668179029066
7105,0,0.2490708991928844
7106,0,0.2520885197512532
7107,0,0.24869539887517875
7108,0,0.24869539887517875
7109,0,0.2608982613647495
7110,0,0.2643992823212049
7111,0,0.26167366807776327
7112,0,0.2501996717155326
7113,0,0.29975322093335854
7114,0,0.2490708991928844
7115,0,0.27548196863760593
7116,0,0.251331847622365
7117,0,0.24869539887517875
7118,0,0.25284670058366543
7119,0,0.27188843826676373
7120,0,0.251331847622365
7121,0,0.24982303580020765
7122,0,0.24944677822995878
7123,0,0.25246742168002656
7124,0,0.25474874253769414
7125,0,0.250954077819481
7126,0,0.26518136100661704
7127,0,0.2520885197512532
7128,0,0.24982303580020765
7129,0,0.25284670058366543
7130,0,0.2490708991928844
7131,0,0.2687189607157432
7132,0,0.2520885197512532
7133,0,0.2490708991928844
7134,0,0.25973794228506736
7135,0,0.2505766857859283
7136,0,0.24982303580020765
7137,0,0.25666017753009296
7138,0,0.2517099949988411
7139,0,0.25246742168002656
7140,0,0.251331847622365
7141,0,0.25398679709994587
7142,0,0.24982303580020765
7143,0,0.24944677822995878
7144,0,0.24944677822995878
7145,0,0.2570435893066708
7146,0,0.2490708991928844
7147,0,0.25474874253769414
7148,0,0.25935191449392614
7149,0,0.2490708991928844
7150,0,0.2490708991928844
7151,0,0.2490708991928844
7152,0,0.2490708991928844
7153,0,0.2490708991928844
7154,0,0.2667499470119521
7155,0,0.24944677822995878
7156,0,0.2490708991928844
7157,0,0.2501996717155326
7158,0,0.2795091213599489
7159,0,0.25398679709994587
7160,0,0.4702033204813241
7161,0,0.2520885197512532
7162,0,0.2501996717155326
7163,0,0.2608982613647495
7164,0,0.25284670058366543
7165,0,0.31601549224661896
7166,0,0.2501996717155326
7167,0,0.2490708991928844
7168,0,0.257811535851738
7169,0,0.24982303580020765
7170,0,0.24944677822995878
7171,0,0.2490708991928844
7172,0,0.2520885197512532
7173,0,0.2581960701649042
7174,0,0.2766863323550393
7175,0,0.2490708991928844
7176,0,0.250954077819481
7177,0,0.2490708991928844
7178,0,0.24982303580020765
7179,0,0.258580978198352
7180,0,0.26753644999367554
7181,0,0.2608982613647495
7182,0,0.24869539887517875
7183,0,0.2505766857859283
7184,0,0.31514779035232837
7185,0,0.2490708991928844
7186,0,0.2490708991928844
7187,0,0.2490708991928844
7188,0,0.2490708991928844
7189,0,0.2536063884999349
7190,0,0.24869539887517875
7191,0,0.2501996717155326
7192,0,0.33140423037027705
7193,0,0.307396909519947
7194,0,0.2643992823212049
7195,0,0.250954077819481
7196,0,0.2490708991928844
7197,0,0.25398679709994587
7198,0,0.2490708991928844
7199,0,0.2505766857859283
7200,0,0.27468086699544353
7201,0,0.2490708991928844
7202,0,0.2501996717155326
7203,0,0.25973794228506736
7204,0,0.2490708991928844
7205,0,0.258580978198352
7206,0,0.2501996717155326
7207,0,0.2520885197512532
7208,0,0.2501996717155326
7209,0,0.25284670058366543
7210,0,0.2490708991928844
7211,0,0.25474874253769414
7212,0,0.27069714300737346
7213,0,0.2831642027413117
7214,0,0.2687189607157432
7215,0,0.24982303580020765
7216,0,0.2501996717155326
7217,0,0.25284670058366543
7218,0,0.24944677822995878
7219,0,0.24944677822995878
7220,0,0.24944677822995878
7221,0,0.251331847622365
7222,0,0.24944677822995878
7223,0,0.2501996717155326
7224,0,0.33811386744506144
7225,0,0.31471442206262823
7226,0,0.3877490906036866
7227,0,0.257811535851738
7228,0,0.27228626588985183
7229,0,0.2605111159618671
7230,0,0.26322893816681725
7231,0,0.25474874253769414
7232,0,0.24944677822995878
7233,0,0.24982303580020765
7234,0,0.40311406621971213
7235,0,0.2605111159618671
7236,0,0.2934673053555813
7237,0,0.2501996717155326
7238,0,0.2505766857859283
7239,0,0.24869539887517875
7240,0,0.2505766857859283
7241,0,0.2501996717155326
7242,0,0.2501996717155326
7243,0,0.24869539887517875
7244,0,0.251331847622365
7245,0,0.2501996717155326
7246,0,0.257811535851738
7247,0,0.2605111159618671
7248,0,0.2714909750454721
7249,0,0.2655729543315988
7250,0,0.25436758184957825
7251,0,0.2536063884999349
7252,0,0.24982303580020765
7253,0,0.2490708991928844
7254,0,0.25474874253769414
7255,0,0.36047888440064835
7256,0,0.2490708991928844
7257,0,0.24944677822995878
7258,0,0.24944677822995878
7259,0,0.2505766857859283
7260,0,0.26361868268622324
7261,0,0.25322635625875006
7262,0,0.2505766857859283
7263,0,0.25551219087514554
7264,0,0.25551219087514554
7265,0,0.31775474274650967
7266,0,0.2551302789512202
7267,0,0.25398679709994587
7268,0,0.25284670058366543
7269,0,0.2766863323550393
7270,0,0.2490708991928844
7271,0,0.2536063884999349
7272,0,0.2608982613647495
7273,0,0.25474874253769414
7274,0,0.25284670058366543
7275,0,0.24944677822995878
7276,0,0.258580978198352
7277,0,0.2490708991928844
7278,0,0.2710938765262559
7279,0,0.257811535851738
7280,0,0.3540217326206944
7281,0,0.24869539887517875
7282,0,0.2551302789512202
7283,0,0.2501996717155326
7284,0,0.2501996717155326
7285,0,0.2490708991928844
7286,0,0.2695091354050315
7287,0,0.32344235784100267
7288,0,0.251331847622365
7289,0,0.24944677822995878
7290,0,0.277491045239034
7291,0,0.28153615514309055
7292,0,0.25398679709994587
7293,0,0.2864373226631791
7294,0,0.251331847622365
7295,0,0.2490708991928844
7296,0,0.258580978198352
7297,0,0.25398679709994587
7298,0,0.3421713545251145
7299,0,0.24869539887517875
7300,0,0.3190625299646156
7301,0,0.2758830620300953
7302,0,0.25246742168002656
7303,0,0.2490708991928844
7304,0,0.301442414074474
7305,0,0.2517099949988411
7306,0,0.2558944780925191
7307,0,0.25551219087514554
7308,0,0.2490708991928844
7309,0,0.24944677822995878
7310,0,0.3108286792158506
7311,0,0.251331847622365
7312,0,0.24982303580020765
7313,0,0.3108286792158506
7314,0,0.2562771403844475
7315,0,0.2517099949988411
7316,0,0.2551302789512202
7317,0,0.24982303580020765
7318,0,0.5503433801788594
7319,0,0.2562771403844475
7320,0,0.27348193213675487
7321,0,0.2562771403844475
7322,0,0.2758830620300953
7323,0,0.2679302530145765
7324,0,0.24982303580020765
7325,0,0.2505766857859283
7326,0,0.250954077819481
7327,0,0.250954077819481
7328,0,0.30696942227077517
7329,0,0.24869539887517875
7330,0,0.26361868268622324
7331,0,0.2517099949988411
7332,0,0.25666017753009296
7333,0,0.2490708991928844
7334,0,0.24869539887517875
7335,0,0.2490708991928844
7336,0,0.2536063884999349
7337,0,0.31949909418137923
7338,0,0.28808234805083527
7339,0,0.251331847622365
7340,0,0.289732984885378
7341,0,0.3531035480241198
7342,0,0.2558944780925191
7343,0,0.2827566571991243
7344,0,0.2562771403844475
7345,0,0.24944677822995878
7346,0,0.25666017753009296
7347,0,0.2501996717155326
7348,0,0.25246742168002656
7349,0,0.257811535851738
7350,0,0.2520885197512532
7351,0,0.24982303580020765
7352,0,0.24982303580020765
7353,0,0.24869539887517875
7354,0,0.25474874253769414
7355,0,0.2490708991928844
7356,0,0.24982303580020765
7357,0,0.251331847622365
7358,0,0.2570435893066708
7359,0,0.25398679709994587
7360,0,0.2823494671821266
7361,0,0.2589662597195299
7362,0,0.2671430145667549
7363,0,0.24982303580020765
7364,0,0.2856169218639384
7365,0,0.24944677822995878
7366,0,0.26128577881881976
7367,0,0.2520885197512532
7368,0,0.258580978198352
7369,0,0.3318494517390011
7370,0,0.2643992823212049
7371,0,0.24982303580020765
7372,0,0.2490708991928844
7373,0,0.2608982613647495
7374,0,0.26167366807776327
7375,0,0.26012434285451563
7376,0,0.2536063884999349
7377,0,0.24869539887517875
7378,0,0.24982303580020765
7379,0,0.26635724760540236
7380,0,0.2490708991928844
7381,0,0.29014651798919877
7382,0,0.25474874253769414
7383,0,0.25284670058366543
7384,0,0.24982303580020765
7385,0,0.3887032323577669
7386,0,0.24869539887517875
7387,0,0.25246742168002656
7388,0,0.2490708991928844
7389,0,0.24944677822995878
7390,0,0.24944677822995878
7391,0,0.25474874253769414
7392,0,0.26479013691443637
7393,0,0.2490708991928844
7394,0,0.24869539887517875
7395,0,0.2505766857859283
7396,0,0.2782971980604399
7397,0,0.25246742168002656
7398,0,0.2536063884999349
7399,0,0.24982303580020765
7400,0,0.26206192889329016
7401,0,0.25398679709994587
7402,0,0.250954077819481
7403,0,0.26012434285451563
7404,0,0.2490708991928844
7405,0,0.24944677822995878
7406,0,0.2501996717155326
7407,0,0.24944677822995878
7408,0,0.258580978198352
7409,0,0.24944677822995878
7410,0,0.2490708991928844
7411,0,0.251331847622365
7412,0,0.251331847622365
7413,0,0.2551302789512202
7414,0,0.2505766857859283
7415,0,0.3116899014598468
7416,0,0.24869539887517875
7417,0,0.30313700548079014
7418,0,0.24982303580020765
7419,0,0.2520885197512532
7420,0,0.2490708991928844
7421,0,0.24944677822995878
7422,0,0.24982303580020765
7423,0,0.24944677822995878
7424,0,0.2501996717155326
7425,0,0.29221940722797807
7426,0,0.24982303580020765
7427,0,0.25246742168002656
7428,0,0.24944677822995878
7429,0,0.25284670058366543
7430,0,0.307396909519947
7431,0,0.2505766857859283
7432,0,0.2490708991928844
7433,0,0.2490708991928844
7434,0,0.2827566571991243
7435,0,0.4294639414671538
7436,0,0.26361868268622324
7437,0,0.2501996717155326
7438,0,0.29639114294789504
7439,0,0.25322635625875006
7440,0,0.25284670058366543
7441,0,0.26361868268622324
7442,0,0.2791047881649473
7443,0,0.25666017753009296
7444,0,0.26245056101513453
7445,0,0.24982303580020765
7446,0,0.24944677822995878
7447,0,0.24944677822995878
7448,0,0.25666017753009296
7449,0,0.2758830620300953
7450,0,0.26245056101513453
7451,0,0.26167366807776327
7452,0,0.2517099949988411
7453,0,0.250954077819481
7454,0,0.24982303580020765
7455,0,0.39396609341050803
7456,0,0.6175716712495961
7457,0,0.25474874253769414
7458,0,0.24944677822995878
7459,0,0.2517099949988411
7460,0,0.2501996717155326
7461,0,0.2536063884999349
7462,0,0.2520885197512532
7463,0,0.24944677822995878
7464,0,0.251331847622365
7465,0,0.24944677822995878
7466,0,0.2490708991928844
7467,0,0.2501996717155326
7468,0,0.4103844044353007
7469,0,0.34398216306752494
7470,0,0.2520885197512532
7471,0,0.2520885197512532
7472,0,0.25246742168002656
7473,0,0.25322635625875006
7474,0,0.3260852543797931
7475,0,0.26012434285451563
7476,0,0.2589662597195299
7477,0,0.3091101626703462
7478,0,0.2490708991928844
7479,0,0.2589662597195299
7480,0,0.250954077819481
7481,0,0.24944677822995878
7482,0,0.30186555696398815
7483,0,0.2490708991928844
7484,0,0.251331847622365
7485,0,0.250954077819481
7486,0,0.2710938765262559
7487,0,0.2505766857859283
7488,0,0.2710938765262559
7489,0,0.24869539887517875
7490,0,0.25246742168002656
7491,0,0.24982303580020765
7492,0,0.2490708991928844
7493,0,0.2667499470119521
7494,0,0.25284670058366543
7495,0,0.24982303580020765
7496,0,0.2905603998691777
7497,0,0.24982303580020765
7498,0,0.24869539887517875
7499,0,0.3138486533727939
7500,0,0.26479013691443637
7501,0,0.2490708991928844
7502,0,0.25322635625875006
7503,0,0.2823494671821266
7504,0,0.24982303580020765
7505,0,0.2574273754894475
7506,0,0.250954077819481
7507,0,0.2699047721535483
7508,0,0.2490708991928844
7509,0,0.2536063884999349
7510,0,0.25246742168002656
7511,0,0.2989106576418828
7512,0,0.2520885197512532
7513,0,0.2520885197512532
7514,0,0.2589662597195299
7515,0,0.2490708991928844
7516,0,0.24982303580020765
7517,0,0.27188843826676373
7518,0,0.2490708991928844
7519,0,0.2750812368532105
7520,0,0.2490708991928844
7521,0,0.26167366807776327
7522,0,0.2490708991928844
7523,0,0.25246742168002656
7524,0,0.2517099949988411
7525,0,0.2490708991928844
7526,0,0.2536063884999349
7527,0,0.24869539887517875
7528,0,0.2558944780925191
7529,0,0.251331847622365
7530,0,0.25436758184957825
7531,0,0.3669869018684613
7532,0,0.2520885197512532
7533,0,0.2505766857859283
7534,0,0.24869539887517875
7535,0,0.2490708991928844
7536,0,0.24944677822995878
7537,0,0.3448892745136257
7538,0,0.2501996717155326
7539,0,0.2490708991928844
7540,0,0.26753644999367554
7541,0,0.2687189607157432
7542,0,0.2517099949988411
7543,0,0.251331847622365
7544,0,0.24944677822995878
7545,0,0.2490708991928844
7546,0,0.24944677822995878
7547,0,0.26518136100661704
7548,0,0.2520885197512532
7549,0,0.2536063884999349
7550,0,0.2536063884999349
7551,0,0.25474874253769414
7552,0,0.2490708991928844
7553,0,0.24982303580020765
7554,0,0.251331847622365
7555,0,0.2589662597195299
7556,0,0.24982303580020765
7557,0,0.2501996717155326
7558,0,0.251331847622365
7559,0,0.26322893816681725
7560,0,0.28153615514309055
7561,0,0.2581960701649042
7562,0,0.34443557706502165
7563,0,0.26832442334931517
7564,0,0.26206192889329016
7565,0,0.2505766857859283
7566,0,0.250954077819481
7567,0,0.2505766857859283
7568,0,0.2490708991928844
7569,0,0.2490708991928844
7570,0,0.250954077819481
7571,0,0.24982303580020765
7572,0,0.2517099949988411
7573,0,0.25284670058366543
7574,0,0.2687189607157432
7575,0,0.257811535851738
7576,0,0.2517099949988411
7577,0,0.2667499470119521
7578,0,0.2490708991928844
7579,0,0.25551219087514554
7580,0,0.251331847622365
7581,0,0.2505766857859283
7582,0,0.2490708991928844
7583,0,0.24944677822995878
7584,0,0.24944677822995878
7585,0,0.25666017753009296
7586,0,0.2517099949988411
7587,0,0.2536063884999349
7588,0,0.2536063884999349
7589,0,0.25246742168002656
7590,0,0.2501996717155326
7591,0,0.251331847622365
7592,0,0.24869539887517875
7593,0,0.24982303580020765
7594,0,0.24944677822995878
7595,0,0.24944677822995878
7596,0,0.2490708991928844
7597,0,0.2490708991928844
7598,0,0.24982303580020765
7599,0,0.24869539887517875
7600,0,0.2490708991928844
7601,0,0.25284670058366543
7602,0,0.25284670058366543
7603,0,0.24982303580020765
7604,0,0.2520885197512532
7605,0,0.24982303580020765
7606,0,0.25935191449392614
7607,0,0.2695091354050315
7608,0,0.2490708991928844
7609,0,0.2551302789512202
7610,0,0.2490708991928844
7611,0,0.2501996717155326
7612,0,0.2640087974910784
7613,0,0.4324194520405251
7614,0,0.25284670058366543
7615,0,0.251331847622365
7616,0,0.25246742168002656
7617,0,0.2505766857859283
7618,0,0.2726844576124343
7619,0,0.2501996717155326
7620,0,0.2687189607157432
7621,0,0.2551302789512202
7622,0,0.25398679709994587
7623,0,0.29014651798919877
7624,0,0.25246742168002656
7625,0,0.251331847622365
7626,0,0.24982303580020765
7627,0,0.24982303580020765
7628,0,0.25436758184957825
7629,0,0.26128577881881976
7630,0,0.24944677822995878
7631,0,0.2490708991928844
7632,0,0.25474874253769414
7633,0,0.2490708991928844
7634,0,0.25474874253769414
7635,0,0.2605111159618671
7636,0,0.24944677822995878
7637,0,0.24982303580020765
7638,0,0.250954077819481
7639,0,0.27348193213675487
7640,0,0.30696942227077517
7641,0,0.2947183135240645
7642,0,0.3327407964488699
7643,0,0.2490708991928844
7644,0,0.257811535851738
7645,0,0.2558944780925191
7646,0,0.2605111159618671
7647,0,0.2490708991928844
7648,0,0.2490708991928844
7649,0,0.2490708991928844
7650,0,0.24944677822995878
7651,0,0.250954077819481
7652,0,0.25284670058366543
7653,0,0.2782971980604399
7654,0,0.2505766857859283
7655,0,0.2490708991928844
7656,0,0.2490708991928844
7657,0,0.28684805160117294
7658,0,0.2856169218639384
7659,0,0.32873925317274333
7660,0,0.2490708991928844
7661,0,0.25973794228506736
7662,0,0.2536063884999349
7663,0,0.2501996717155326
7664,0,0.24944677822995878
7665,0,0.6506435127482239
7666,0,0.277491045239034
7667,0,0.24944677822995878
7668,0,0.2490708991928844
7669,0,0.250954077819481
7670,0,0.2501996717155326
7671,0,0.2490708991928844
7672,0,0.2605111159618671
7673,0,0.25246742168002656
7674,0,0.25474874253769414
7675,0,0.250954077819481
7676,0,0.24944677822995878
7677,0,0.250954077819481
7678,0,0.24944677822995878
7679,0,0.2490708991928844
7680,0,0.2562771403844475
7681,0,0.2536063884999349
7682,0,0.26128577881881976
7683,0,0.25474874253769414
7684,0,0.2643992823212049
7685,0,0.25246742168002656
7686,0,0.25474874253769414
7687,0,0.27069714300737346
7688,0,0.2501996717155326
7689,0,0.24944677822995878
7690,0,0.26322893816681725
7691,0,0.25551219087514554
7692,0,0.3646568949541573
7693,0,0.25284670058366543
7694,0,0.2505766857859283
7695,0,0.250954077819481
7696,0,0.269113864829704
7697,0,0.25284670058366543
7698,0,0.25398679709994587
7699,0,0.25322635625875006
7700,0,0.3531035480241198
7701,0,0.2574273754894475
7702,0,0.24944677822995878
7703,0,0.25398679709994587
7704,0,0.2730830131301858
7705,0,0.25973794228506736
7706,0,0.2501996717155326
7707,0,0.2536063884999349
7708,0,0.24982303580020765
7709,0,0.25322635625875006
7710,0,0.2490708991928844
7711,0,0.2640087974910784
7712,0,0.250954077819481
7713,0,0.26128577881881976
7714,0,0.2791047881649473
7715,0,0.28520725074843456
7716,0,0.25284670058366543
7717,0,0.3462520610538263
7718,0,0.3372154034035423
7719,0,0.289732984885378
7720,0,0.2536063884999349
7721,0,0.25284670058366543
7722,0,0.2517099949988411
7723,0,0.4152533511824466
7724,0,0.29722961518537266
7725,0,0.2505766857859283
7726,0,0.28031886234071207
7727,0,0.4997957714977808
7728,0,0.2520885197512532
7729,0,0.25284670058366543
7730,0,0.257811535851738
7731,0,0.25284670058366543
7732,0,0.26283956419105187
7733,0,0.24982303580020765
7734,0,0.24869539887517875
7735,0,0.251331847622365
7736,0,0.2501996717155326
7737,0,0.28684805160117294
7738,0,0.2520885197512532
7739,0,0.26167366807776327
7740,0,0.25246742168002656
7741,0,0.28520725074843456
7742,0,0.25474874253769414
7743,0,0.2490708991928844
7744,0,0.2551302789512202
7745,0,0.2490708991928844
7746,0,0.2490708991928844
7747,0,0.25246742168002656
7748,0,0.2490708991928844
7749,0,0.24944677822995878
7750,0,0.2679302530145765
7751,0,0.25322635625875006
7752,0,0.24982303580020765
7753,0,0.29848988585859537
7754,0,0.2490708991928844
7755,0,0.2490708991928844
7756,0,0.26518136100661704
7757,0,0.3256439973273076
7758,0,0.27348193213675487
7759,0,0.33811386744506144
7760,0,0.251331847622365
7761,0,0.250954077819481
7762,0,0.2517099949988411
7763,0,0.2505766857859283
7764,0,0.24982303580020765
7765,0,0.2667499470119521
7766,0,0.24869539887517875
7767,0,0.2589662597195299
7768,0,0.2520885197512532
7769,0,0.25322635625875006
7770,0,0.24982303580020765
7771,0,0.251331847622365
7772,0,0.25666017753009296
7773,0,0.2795091213599489
7774,0,0.2490708991928844
7775,0,0.2520885197512532
7776,0,0.313416253996331
7777,0,0.26167366807776327
7778,0,0.2505766857859283
7779,0,0.250954077819481
7780,0,0.2490708991928844
7781,0,0.26832442334931517
7782,0,0.2872591323974801
7783,0,0.250954077819481
7784,0,0.25474874253769414
7785,0,0.2570435893066708
7786,0,0.3920494074469311
7787,0,0.2505766857859283
7788,0,0.25284670058366543
7789,0,0.251331847622365
7790,0,0.2501996717155326
7791,0,0.24982303580020765
7792,0,0.2574273754894475
7793,0,0.2490708991928844
7794,0,0.28031886234071207
7795,0,0.29513600544346774
7796,0,0.24869539887517875
7797,0,0.2762845167101087
7798,0,0.28520725074843456
7799,0,0.2490708991928844
7800,0,0.25322635625875006
7801,0,0.2726844576124343
7802,0,0.24869539887517875
7803,0,0.24944677822995878
7804,0,0.250954077819481
7805,0,0.24944677822995878
7806,0,0.2490708991928844
7807,0,0.26832442334931517
7808,0,0.2738812143237636
7809,0,0.24944677822995878
7810,0,0.2501996717155326
7811,0,0.24982303580020765
7812,0,0.2501996717155326
7813,0,0.2490708991928844
7814,0,0.25474874253769414
7815,0,0.2490708991928844
7816,0,0.250954077819481
7817,0,0.2501996717155326
7818,0,0.25284670058366543
7819,0,0.2667499470119521
7820,0,0.25935191449392614
7821,0,0.35909086014998953
7822,0,0.251331847622365
7823,0,0.2490708991928844
7824,0,0.2490708991928844
7825,0,0.2490708991928844
7826,0,0.2490708991928844
7827,0,0.26361868268622324
7828,0,0.4872443875131248
7829,0,0.25436758184957825
7830,0,0.251331847622365
7831,0,0.2667499470119521
7832,0,0.24944677822995878
7833,0,0.28520725074843456
7834,0,0.29221940722797807
7835,0,0.27228626588985183
7836,0,0.26361868268622324
7837,0,0.2501996717155326
7838,0,0.2490708991928844
7839,0,0.24944677822995878
7840,0,0.250954077819481
7841,0,0.2501996717155326
7842,0,0.25246742168002656
7843,0,0.2558944780925191
7844,0,0.25322635625875006
7845,0,0.2864373226631791
7846,0,0.2589662597195299
7847,0,0.25284670058366543
7848,0,0.2490708991928844
7849,0,0.2505766857859283
7850,0,0.2490708991928844
7851,0,0.2505766857859283
7852,0,0.2558944780925191
7853,0,0.2490708991928844
7854,0,0.25246742168002656
7855,0,0.24869539887517875
7856,0,0.2574273754894475
7857,0,0.24869539887517875
7858,0,0.2710938765262559
7859,0,0.2640087974910784
7860,0,0.33229497396341073
7861,0,0.2490708991928844
7862,0,0.3061154423693437
7863,0,0.25398679709994587
7864,0,0.269113864829704
7865,0,0.2517099949988411
7866,0,0.27069714300737346
7867,0,0.24944677822995878
7868,0,0.257811535851738
7869,0,0.4447836202344286
7870,0,0.24944677822995878
7871,0,0.2490708991928844
7872,0,0.2581960701649042
7873,0,0.2490708991928844
7874,0,0.24869539887517875
7875,0,0.2501996717155326
7876,0,0.2490708991928844
7877,0,0.24982303580020765
7878,0,0.24869539887517875
7879,0,0.24944677822995878
7880,0,0.24869539887517875
7881,0,0.2589662597195299
7882,0,0.25322635625875006
7883,0,0.2501996717155326
7884,0,0.2823494671821266
7885,0,0.24869539887517875
7886,0,0.251331847622365
7887,0,0.251331847622365
7888,0,0.2536063884999349
7889,0,0.2710938765262559
7890,0,0.2714909750454721
7891,0,0.2536063884999349
7892,0,0.2835721034512709
7893,0,0.24944677822995878
7894,0,0.2517099949988411
7895,0,0.2558944780925191
7896,0,0.24982303580020765
7897,0,0.250954077819481
7898,0,0.2490708991928844
7899,0,0.2505766857859283
7900,0,0.2501996717155326
7901,0,0.24982303580020765
7902,0,0.2501996717155326
7903,0,0.24869539887517875
7904,0,0.2570435893066708
7905,0,0.24982303580020765
7906,0,0.28031886234071207
7907,0,0.2517099949988411
7908,0,0.2517099949988411
7909,0,0.27069714300737346
7910,0,0.2490708991928844
7911,0,0.2490708991928844
7912,0,0.3052627917572231
7913,0,0.25322635625875006
7914,0,0.24982303580020765
7915,0,0.2490708991928844
7916,0,0.33766448893987167
7917,0,0.2501996717155326
7918,0,0.24982303580020765
7919,0,0.26322893816681725
7920,0,0.250954077819481
7921,0,0.2671430145667549
7922,0,0.24869539887517875
7923,0,0.25246742168002656
7924,0,0.2947183135240645
7925,0,0.2536063884999349
7926,0,0.6606202892108451
7927,0,0.26012434285451563
7928,0,0.25398679709994587
7929,0,0.251331847622365
7930,0,0.24869539887517875
7931,0,0.24944677822995878
7932,0,0.2490708991928844
7933,0,0.3001750115631331
7934,0,0.2581960701649042
7935,0,0.2667499470119521
7936,0,0.26518136100661704
7937,0,0.35724382807576827
7938,0,0.2490708991928844
7939,0,0.24982303580020765
7940,0,0.2490708991928844
7941,0,0.24944677822995878
7942,0,0.251331847622365
7943,0,0.250954077819481
7944,0,0.2589662597195299
7945,0,0.2490708991928844
7946,0,0.25284670058366543
7947,0,0.24982303580020765
7948,0,0.2517099949988411
7949,0,0.25284670058366543
7950,0,0.25284670058366543
7951,0,0.24869539887517875
7952,0,0.24869539887517875
7953,0,0.251331847622365
7954,0,0.250954077819481
7955,0,0.2766863323550393
7956,0,0.25436758184957825
7957,0,0.2667499470119521
7958,0,0.29138920837721405
7959,0,0.2517099949988411
7960,0,0.24982303580020765
7961,0,0.25322635625875006
7962,0,0.3503555144431249
7963,0,0.25284670058366543
7964,0,0.2501996717155326
7965,0,0.24944677822995878
7966,0,0.2766863323550393
7967,0,0.24982303580020765
7968,0,0.26479013691443637
7969,0,0.250954077819481
7970,0,0.26479013691443637
7971,0,0.250954077819481
7972,0,0.2501996717155326
7973,0,0.25322635625875006
7974,0,0.24944677822995878
7975,0,0.28153615514309055
7976,0,0.2520885197512532
7977,0,0.2505766857859283
7978,0,0.2490708991928844
7979,0,0.2490708991928844
7980,0,0.25436758184957825
7981,0,0.2520885197512532
7982,0,0.24982303580020765
7983,0,0.2501996717155326
7984,0,0.2517099949988411
7985,0,0.258580978198352
7986,0,0.31125912708587883
7987,0,0.28194263304567996
7988,0,0.2562771403844475
7989,0,0.2517099949988411
7990,0,0.26635724760540236
7991,0,0.27188843826676373
7992,0,0.2562771403844475
7993,0,0.2490708991928844
7994,0,0.2517099949988411
7995,0,0.251331847622365
7996,0,0.3005971409265256
7997,0,0.2505766857859283
7998,0,0.24982303580020765
7999,0,0.250954077819481
8000,0,0.2490708991928844
8001,0,0.2490708991928844
8002,0,0.251331847622365
8003,0,0.3035614934198252
8004,0,0.25474874253769414
8005,0,0.251331847622365
8006,0,0.24944677822995878
8007,0,0.2570435893066708
8008,0,0.347161990696237
8009,0,0.24944677822995878
8010,0,0.25322635625875006
8011,0,0.24869539887517875
8012,0,0.2501996717155326
8013,0,0.2551302789512202
8014,0,0.2562771403844475
8015,0,0.24982303580020765
8016,0,0.28194263304567996
8017,0,0.24944677822995878
8018,0,0.2490708991928844
8019,0,0.24944677822995878
8020,0,0.2536063884999349
8021,0,0.2750812368532105
8022,0,0.31775474274650967
8023,0,0.27188843826676373
8024,0,0.25322635625875006
8025,0,0.2505766857859283
8026,0,0.24869539887517875
8027,0,0.2490708991928844
8028,0,0.24869539887517875
8029,0,0.2490708991928844
8030,0,0.2659649166212395
8031,0,0.2490708991928844
8032,0,0.2659649166212395
8033,0,0.24982303580020765
8034,0,0.2490708991928844
8035,0,0.25666017753009296
8036,0,0.251331847622365
8037,0,0.2501996717155326
8038,0,0.2589662597195299
8039,0,0.2490708991928844
8040,0,0.25246742168002656
8041,0,0.26635724760540236
8042,0,0.5887339383204366
8043,0,0.2501996717155326
8044,0,0.24944677822995878
8045,0,0.2501996717155326
8046,0,0.25398679709994587
8047,0,0.27468086699544353
8048,0,0.2847979329827316
8049,0,0.3577051910837464
8050,0,0.2490708991928844
8051,0,0.3091101626703462
8052,0,0.2856169218639384
8053,0,0.27468086699544353
8054,0,0.3005971409265256
8055,0,0.2562771403844475
8056,0,0.24944677822995878
8057,0,0.27348193213675487
8058,0,0.26479013691443637
8059,0,0.2671430145667549
8060,0,0.2671430145667549
8061,0,0.24869539887517875
8062,0,0.24982303580020765
8063,0,0.250954077819481
8064,0,0.26245056101513453
8065,0,0.301442414074474
8066,0,0.24944677822995878
8067,0,0.2490708991928844
8068,0,0.3744843523323855
8069,0,0.24982303580020765
8070,0,0.2505766857859283
8071,0,0.250954077819481
8072,0,0.2490708991928844
8073,0,0.2640087974910784
8074,0,0.24982303580020765
8075,0,0.24944677822995878
8076,0,0.2574273754894475
8077,0,0.2501996717155326
8078,0,0.7606367718643188
8079,0,0.2490708991928844
8080,0,0.2520885197512532
8081,0,0.26518136100661704
8082,0,0.2490708991928844
8083,0,0.29305099320680184
8084,0,0.25436758184957825
8085,0,0.2490708991928844
8086,0,0.2562771403844475
8087,0,0.2490708991928844
8088,0,0.24982303580020765
8089,0,0.257811535851738
8090,0,0.24944677822995878
8091,0,0.2501996717155326
8092,0,0.26167366807776327
8093,0,0.2856169218639384
8094,0,0.2490708991928844
8095,0,0.2659649166212395
8096,0,0.2699047721535483
8097,0,0.3225638805217633
8098,0,0.2490708991928844
8099,0,0.2490708991928844
8100,0,0.2490708991928844
8101,0,0.2501996717155326
8102,0,0.25973794228506736
8103,0,0.2490708991928844
8104,0,0.2501996717155326
8105,0,0.2490708991928844
8106,0,0.25474874253769414
8107,0,0.2501996717155326
8108,0,0.2490708991928844
8109,0,0.2517099949988411
8110,0,0.2795091213599489
8111,0,0.2501996717155326
8112,0,0.26012434285451563
8113,0,0.25322635625875006
8114,0,0.24869539887517875
8115,0,0.2520885197512532
8116,0,0.3408162559257829
8117,0,0.2490708991928844
8118,0,0.24982303580020765
8119,0,0.4016649836552658
8120,0,0.24982303580020765
8121,0,0.2501996717155326
8122,0,0.26206192889329016
8123,0,0.2766863323550393
8124,0,0.25973794228506736
8125,0,0.2811300338256094
8126,0,0.250954077819481
8127,0,0.2490708991928844
8128,0,0.258580978198352
8129,0,0.25436758184957825
8130,0,0.24982303580020765
8131,0,0.2501996717155326
8132,0,0.251331847622365
8133,0,0.24982303580020765
8134,0,0.2490708991928844
8135,0,0.24982303580020765
8136,0,0.28194263304567996
8137,0,0.3142813762318271
8138,0,0.29263502702859495
8139,0,0.2505766857859283
8140,0,0.24869539887517875
8141,0,0.2695091354050315
8142,0,0.2505766857859283
8143,0,0.24944677822995878
8144,0,0.32785336091547623
8145,0,0.25935191449392614
8146,0,0.2501996717155326
8147,0,0.24944677822995878
8148,0,0.26322893816681725
8149,0,0.2605111159618671
8150,0,0.2558944780925191
8151,0,0.2490708991928844
8152,0,0.2490708991928844
8153,0,0.2490708991928844
8154,0,0.25551219087514554
8155,0,0.24869539887517875
8156,0,0.24869539887517875
8157,0,0.251331847622365
8158,0,0.2501996717155326
8159,0,0.250954077819481
8160,0,0.25551219087514554
8161,0,0.24982303580020765
8162,0,0.26206192889329016
8163,0,0.2490708991928844
8164,0,0.250954077819481
8165,0,0.2490708991928844
8166,0,0.251331847622365
8167,0,0.25973794228506736
8168,0,0.2490708991928844
8169,0,0.2581960701649042
8170,0,0.25551219087514554
8171,0,0.24944677822995878
8172,0,0.26012434285451563
8173,0,0.26322893816681725
8174,0,0.25322635625875006
8175,0,0.26322893816681725
8176,0,0.25246742168002656
8177,0,0.2562771403844475
8178,0,0.24982303580020765
8179,0,0.2558944780925191
8180,0,0.2501996717155326
8181,0,0.24982303580020765
8182,0,0.26012434285451563
8183,0,0.26518136100661704
8184,0,0.250954077819481
8185,0,0.24944677822995878
8186,0,0.2490708991928844
8187,0,0.2517099949988411
8188,0,0.2570435893066708
8189,0,0.2517099949988411
8190,0,0.2490708991928844
8191,0,0.25666017753009296
8192,0,0.26361868268622324
8193,0,0.2490708991928844
8194,0,0.24982303580020765
8195,0,0.25246742168002656
8196,0,0.2490708991928844
8197,0,0.2490708991928844
8198,0,0.26128577881881976
8199,0,0.2562771403844475
8200,0,0.24944677822995878
8201,0,0.24944677822995878
8202,0,0.26128577881881976
8203,0,0.2791047881649473
8204,0,0.25322635625875006
8205,0,0.25284670058366543
8206,0,0.25322635625875006
8207,0,0.24944677822995878
8208,0,0.2501996717155326
8209,0,0.25935191449392614
8210,0,0.2501996717155326
8211,0,0.2667499470119521
8212,0,0.2695091354050315
8213,0,0.24944677822995878
8214,0,0.2505766857859283
8215,0,0.25551219087514554
8216,0,0.26206192889329016
8217,0,0.2655729543315988
8218,0,0.2551302789512202
8219,0,0.251331847622365
8220,0,0.24944677822995878
8221,0,0.2699047721535483
8222,0,0.24982303580020765
8223,0,0.2490708991928844
8224,0,0.24944677822995878
8225,0,0.2738812143237636
8226,0,0.27069714300737346
8227,0,0.251331847622365
8228,0,0.2762845167101087
8229,0,0.2501996717155326
8230,0,0.2490708991928844
8231,0,0.2490708991928844
8232,0,0.24944677822995878
8233,0,0.24944677822995878
8234,0,0.2490708991928844
8235,0,0.24944677822995878
8236,0,0.250954077819481
8237,0,0.2570435893066708
8238,0,0.24944677822995878
8239,0,0.2517099949988411
8240,0,0.2501996717155326
8241,0,0.24982303580020765
8242,0,0.33991429871124396
8243,0,0.27428085938080526
8244,0,0.24869539887517875
8245,0,0.25398679709994587
8246,0,0.25973794228506736
8247,0,0.2490708991928844
8248,0,0.2490708991928844
8249,0,0.24944677822995878
8250,0,0.2490708991928844
8251,0,0.250954077819481
8252,0,0.2490708991928844
8253,0,0.2766863323550393
8254,0,0.24869539887517875
8255,0,0.5063235934776801
8256,0,0.25284670058366543
8257,0,0.2562771403844475
8258,0,0.29430096592641686
8259,0,0.2605111159618671
8260,0,0.25284670058366543
8261,0,0.2520885197512532
8262,0,0.25436758184957825
8263,0,0.2671430145667549
8264,0,0.2605111159618671
8265,0,0.2490708991928844
8266,0,0.2517099949988411
8267,0,0.25973794228506736
8268,0,0.2505766857859283
8269,0,0.2490708991928844
8270,0,0.2490708991928844
8271,0,0.2811300338256094
8272,0,0.2562771403844475
8273,0,0.25246742168002656
8274,0,0.2570435893066708
8275,0,0.26322893816681725
8276,0,0.2490708991928844
8277,0,0.2520885197512532
8278,0,0.25398679709994587
8279,0,0.24944677822995878
8280,0,0.2605111159618671
8281,0,0.250954077819481
8282,0,0.2501996717155326
8283,0,0.24869539887517875
8284,0,0.24944677822995878
8285,0,0.2574273754894475
8286,0,0.24944677822995878
8287,0,0.2490708991928844
8288,0,0.2762845167101087
8289,0,0.25474874253769414
8290,0,0.2490708991928844
8291,0,0.25284670058366543
8292,0,0.2490708991928844
8293,0,0.2490708991928844
8294,0,0.25284670058366543
8295,0,0.25436758184957825
8296,0,0.2605111159618671
8297,0,0.24944677822995878
8298,0,0.29180413420989454
8299,0,0.25246742168002656
8300,0,0.2536063884999349
8301,0,0.2490708991928844
8302,0,0.24869539887517875
8303,0,0.2605111159618671
8304,0,0.2551302789512202
8305,0,0.25551219087514554
8306,0,0.24982303580020765
8307,0,0.2643992823212049
8308,0,0.24869539887517875
8309,0,0.2490708991928844
8310,0,0.2679302530145765
8311,0,0.33497439183875555
8312,0,0.24982303580020765
8313,0,0.24869539887517875
8314,0,0.24869539887517875
8315,0,0.250954077819481
8316,0,0.24869539887517875
8317,0,0.2490708991928844
8318,0,0.2520885197512532
8319,0,0.2823494671821266
8320,0,0.25246742168002656
8321,0,0.24869539887517875
8322,0,0.251331847622365
8323,0,0.24982303580020765
8324,0,0.26361868268622324
8325,0,0.3001750115631331
8326,0,0.24944677822995878
8327,0,0.25284670058366543
8328,0,0.2589662597195299
8329,0,0.24869539887517875
8330,0,0.2730830131301858
8331,0,0.6823265112038452
8332,0,0.25436758184957825
8333,0,0.2501996717155326
8334,0,0.27548196863760593
8335,0,0.24982303580020765
8336,0,0.24982303580020765
8337,0,0.25284670058366543
8338,0,0.25246742168002656
8339,0,0.2490708991928844
8340,0,0.2501996717155326
8341,0,0.270300774785064
8342,0,0.24944677822995878
8343,0,0.2490708991928844
8344,0,0.25436758184957825
8345,0,0.2490708991928844
8346,0,0.2490708991928844
8347,0,0.24869539887517875
8348,0,0.2608982613647495
8349,0,0.2520885197512532
8350,0,0.24944677822995878
8351,0,0.24944677822995878
8352,0,0.24944677822995878
8353,0,0.25246742168002656
8354,0,0.24869539887517875
8355,0,0.301442414074474
8356,0,0.24944677822995878
8357,0,0.25474874253769414
8358,0,0.27228626588985183
8359,0,0.25666017753009296
8360,0,0.2730830131301858
8361,0,0.2589662597195299
8362,0,0.24944677822995878
8363,0,0.2490708991928844
8364,0,0.2520885197512532
8365,0,0.25398679709994587
8366,0,0.258580978198352
8367,0,0.2574273754894475
8368,0,0.2501996717155326
8369,0,0.25322635625875006
8370,0,0.2589662597195299
8371,0,0.2517099949988411
8372,0,0.2517099949988411
8373,0,0.2589662597195299
8374,0,0.2520885197512532
8375,0,0.24869539887517875
8376,0,0.25284670058366543
8377,0,0.2490708991928844
8378,0,0.3609420792013671
8379,0,0.2490708991928844
8380,0,0.2738812143237636
8381,0,0.24869539887517875
8382,0,0.2517099949988411
8383,0,0.26518136100661704
8384,0,0.2505766857859283
8385,0,0.2490708991928844
8386,0,0.25246742168002656
8387,0,0.2517099949988411
8388,0,0.24944677822995878
8389,0,0.4927659510375787
8390,0,0.269113864829704
8391,0,0.3208106847661914
8392,0,0.257811535851738
8393,0,0.24944677822995878
8394,0,0.2505766857859283
8395,0,0.2490708991928844
8396,0,0.2490708991928844
8397,0,0.24944677822995878
8398,0,0.24982303580020765
8399,0,0.2993317694795264
8400,0,0.324322082233611
8401,0,0.2501996717155326
8402,0,0.2490708991928844
8403,0,0.24944677822995878
8404,0,0.2490708991928844
8405,0,0.25666017753009296
8406,0,0.258580978198352
8407,0,0.2605111159618671
8408,0,0.25551219087514554
8409,0,0.2589662597195299
8410,0,0.2520885197512532
8411,0,0.2517099949988411
8412,0,0.24982303580020765
8413,0,0.2558944780925191
8414,0,0.26206192889329016
8415,0,0.26167366807776327
8416,0,0.2505766857859283
8417,0,0.2505766857859283
8418,0,0.2490708991928844
8419,0,0.3716655231200142
8420,0,0.2536063884999349
8421,0,0.28767056467406726
8422,0,0.2570435893066708
8423,0,0.2762845167101087
8424,0,0.2758830620300953
8425,0,0.2934673053555813
8426,0,0.26479013691443637
8427,0,0.24944677822995878
8428,0,0.25551219087514554
8429,0,0.269113864829704
8430,0,0.6132930926940372
8431,0,0.2640087974910784
8432,0,0.270300774785064
8433,0,0.2608982613647495
8434,0,0.2562771403844475
8435,0,0.2490708991928844
8436,0,0.251331847622365
8437,0,0.2750812368532105
8438,0,0.257811535851738
8439,0,0.26283956419105187
8440,0,0.2501996717155326
8441,0,0.25322635625875006
8442,0,0.2505766857859283
8443,0,0.3078247276652515
8444,0,0.3305146925683503
8445,0,0.25436758184957825
8446,0,0.25474874253769414
8447,0,0.24944677822995878
8448,0,0.24982303580020765
8449,0,0.31688447777043866
8450,0,0.2589662597195299
8451,0,0.24944677822995878
8452,0,0.2490708991928844
8453,0,0.250954077819481
8454,0,0.25246742168002656
8455,0,0.25935191449392614
8456,0,0.4225876218859019
8457,0,0.2490708991928844
8458,0,0.39829050568483315
8459,0,0.24982303580020765
8460,0,0.25666017753009296
8461,0,0.25246742168002656
8462,0,0.3061154423693437
8463,0,0.251331847622365
8464,0,0.26167366807776327
8465,0,0.24944677822995878
8466,0,0.2490708991928844
8467,0,0.2490708991928844
8468,0,0.250954077819481
8469,0,0.2551302789512202
8470,0,0.24944677822995878
8471,0,0.2659649166212395
8472,0,0.24944677822995878
8473,0,0.2490708991928844
8474,0,0.26012434285451563
8475,0,0.27348193213675487
8476,0,0.24944677822995878
8477,0,0.28684805160117294
8478,0,0.250954077819481
8479,0,0.2490708991928844
8480,0,0.3476173751279958
8481,0,0.2843889689345444
8482,0,0.27348193213675487
8483,0,0.2710938765262559
8484,0,0.26245056101513453
8485,0,0.2699047721535483
8486,0,0.258580978198352
8487,0,0.26012434285451563
8488,0,0.250954077819481
8489,0,0.2750812368532105
8490,0,0.2726844576124343
8491,0,0.2517099949988411
8492,0,0.25246742168002656
8493,0,0.3581668179029066
8494,0,0.26128577881881976
8495,0,0.24944677822995878
8496,0,0.3044114741974503
8497,0,0.24944677822995878
8498,0,0.25284670058366543
8499,0,0.2490708991928844
8500,0,0.251331847622365
8501,0,0.2640087974910784
8502,0,0.2864373226631791
8503,0,0.2501996717155326
8504,0,0.2490708991928844
8505,0,0.250954077819481
8506,0,0.2501996717155326
8507,0,0.2823494671821266
8508,0,0.2589662597195299
8509,0,0.5423779745074465
8510,0,0.2520885197512532
8511,0,0.25284670058366543
8512,0,0.2811300338256094
8513,0,0.250954077819481
8514,0,0.2679302530145765
8515,0,0.24869539887517875
8516,0,0.2490708991928844
8517,0,0.251331847622365
8518,0,0.2574273754894475
8519,0,0.2762845167101087
8520,0,0.24869539887517875
8521,0,0.25436758184957825
8522,0,0.24869539887517875
8523,0,0.24944677822995878
8524,0,0.2490708991928844
8525,0,0.2608982613647495
8526,0,0.2490708991928844
8527,0,0.250954077819481
8528,0,0.29180413420989454
8529,0,0.2517099949988411
8530,0,0.2490708991928844
8531,0,0.2655729543315988
8532,0,0.2766863323550393
8533,0,0.2570435893066708
8534,0,0.2490708991928844
8535,0,0.25973794228506736
8536,0,0.2558944780925191
8537,0,0.2640087974910784
8538,0,0.2490708991928844
8539,0,0.2517099949988411
8540,0,0.25436758184957825
8541,0,0.25398679709994587
8542,0,0.2730830131301858
8543,0,0.24944677822995878
8544,0,0.28520725074843456
8545,0,0.25474874253769414
8546,0,0.251331847622365
8547,0,0.2520885197512532
8548,0,0.26206192889329016
8549,0,0.2490708991928844
8550,0,0.24944677822995878
8551,0,0.37072783998465697
8552,0,0.313416253996331
8553,0,0.2835721034512709
8554,0,0.24869539887517875
8555,0,0.2505766857859283
8556,0,0.24982303580020765
8557,0,0.2501996717155326
8558,0,0.2574273754894475
8559,0,0.2501996717155326
8560,0,0.2679302530145765
8561,0,0.2520885197512532
8562,0,0.4201389022161791
8563,0,0.24982303580020765
8564,0,0.2517099949988411
8565,0,0.2687189607157432
8566,0,0.24944677822995878
8567,0,0.2490708991928844
8568,0,0.2490708991928844
8569,0,0.250954077819481
8570,0,0.251331847622365
8571,0,0.24982303580020765
8572,0,0.2536063884999349
8573,0,0.2490708991928844
8574,0,0.28194263304567996
8575,0,0.2490708991928844
8576,0,0.2517099949988411
8577,0,0.2517099949988411
8578,0,0.2520885197512532
8579,0,0.25436758184957825
8580,0,0.250954077819481
8581,0,0.2517099949988411
8582,0,0.2505766857859283
8583,0,0.31212100183936853
8584,0,0.2490708991928844
8585,0,0.2490708991928844
8586,0,0.2490708991928844
8587,0,0.2505766857859283
8588,0,0.2501996717155326
8589,0,0.2517099949988411
8590,0,0.24869539887517875
8591,0,0.2505766857859283
8592,0,0.25398679709994587
8593,0,0.2574273754894475
8594,0,0.2490708991928844
8595,0,0.25246742168002656
8596,0,0.24982303580020765
8597,0,0.2726844576124343
8598,0,0.25322635625875006
8599,0,0.2501996717155326
8600,0,0.26012434285451563
8601,0,0.2501996717155326
8602,0,0.2490708991928844
8603,0,0.3181903537147189
8604,0,0.2551302789512202
8605,0,0.2505766857859283
8606,0,0.25436758184957825
8607,0,0.26128577881881976
8608,0,0.29180413420989454
8609,0,0.2501996717155326
8610,0,0.25398679709994587
8611,0,0.269113864829704
8612,0,0.24869539887517875
8613,0,0.380147466298037
8614,0,0.2490708991928844
8615,0,0.2640087974910784
8616,0,0.2490708991928844
8617,0,0.2490708991928844
8618,0,0.2490708991928844
8619,0,0.2490708991928844
8620,0,0.34944169479121323
8621,0,0.2989106576418828
8622,0,0.2501996717155326
8623,0,0.250954077819481
8624,0,0.24982303580020765
8625,0,0.24982303580020765
8626,0,0.251331847622365
8627,0,0.2490708991928844
8628,0,0.24944677822995878
8629,0,0.2847979329827316
8630,0,0.2608982613647495
8631,0,0.250954077819481
8632,0,0.2501996717155326
8633,0,0.2490708991928844
8634,0,0.2490708991928844
8635,0,0.2847979329827316
8636,0,0.251331847622365
8637,0,0.2505766857859283
8638,0,0.2490708991928844
8639,0,0.2490708991928844
8640,0,0.2490708991928844
8641,0,0.24869539887517875
8642,0,0.2490708991928844
8643,0,0.24982303580020765
8644,0,0.251331847622365
8645,0,0.251331847622365
8646,0,0.289732984885378
8647,0,0.24944677822995878
8648,0,0.2551302789512202
8649,0,0.24982303580020765
8650,0,0.270300774785064
8651,0,0.32212511089840234
8652,0,0.26167366807776327
8653,0,0.2490708991928844
8654,0,0.251331847622365
8655,0,0.28194263304567996
8656,0,0.24982303580020765
8657,0,0.26283956419105187
8658,0,0.25246742168002656
8659,0,0.27348193213675487
8660,0,0.27348193213675487
8661,0,0.2501996717155326
8662,0,0.25973794228506736
8663,0,0.24869539887517875
8664,0,0.2517099949988411
8665,0,0.2872591323974801
8666,0,0.24869539887517875
8667,0,0.25322635625875006
8668,0,0.24982303580020765
8669,0,0.2520885197512532
8670,0,0.24944677822995878
8671,0,0.2730830131301858
8672,0,0.2558944780925191
8673,0,0.2490708991928844
8674,0,0.25284670058366543
8675,0,0.24982303580020765
8676,0,0.2807242694424348
8677,0,0.2536063884999349
8678,0,0.2490708991928844
8679,0,0.25551219087514554
8680,0,0.34262362825482945
8681,0,0.26128577881881976
8682,0,0.24869539887517875
8683,0,0.24982303580020765
8684,0,0.250954077819481
8685,0,0.2667499470119521
8686,0,0.2778939418226887
8687,0,0.25246742168002656
8688,0,0.2589662597195299
8689,0,0.24869539887517875
8690,0,0.24982303580020765
8691,0,0.24982303580020765
8692,0,0.25474874253769414
8693,0,0.24944677822995878
8694,0,0.24982303580020765
8695,0,0.2490708991928844
8696,0,0.251331847622365
8697,0,0.3327407964488699
8698,0,0.24944677822995878
8699,0,0.2501996717155326
8700,0,0.3035614934198252
8701,0,0.24944677822995878
8702,0,0.24869539887517875
8703,0,0.2640087974910784
8704,0,0.2490708991928844
8705,0,0.2501996717155326
8706,0,0.5950415205609397
8707,0,0.2860269459594665
8708,0,0.3435290331694296
8709,0,0.2695091354050315
8710,0,0.2517099949988411
8711,0,0.251331847622365
8712,0,0.2490708991928844
8713,0,0.25398679709994587
8714,0,0.2520885197512532
8715,0,0.24944677822995878
8716,0,0.26361868268622324
8717,0,0.251331847622365
8718,0,0.25551219087514554
8719,0,0.25284670058366543
8720,0,0.25436758184957825
8721,0,0.2490708991928844
8722,0,0.2501996717155326
8723,0,0.3155814805859921
8724,0,0.24944677822995878
8725,0,0.24944677822995878
8726,0,0.250954077819481
8727,0,0.2501996717155326
8728,0,0.31039855834607705
8729,0,0.28808234805083527
8730,0,0.251331847622365
8731,0,0.2490708991928844
8732,0,0.2490708991928844
8733,0,0.25551219087514554
8734,0,0.2505766857859283
8735,0,0.2490708991928844
8736,0,0.324322082233611
8737,0,0.25666017753009296
8738,0,0.2501996717155326
8739,0,0.2714909750454721
8740,0,0.2505766857859283
8741,0,0.2490708991928844
8742,0,0.2490708991928844
8743,0,0.2501996717155326
8744,0,0.26128577881881976
8745,0,0.2605111159618671
8746,0,0.25322635625875006
8747,0,0.30996876497080067
8748,0,0.24869539887517875
8749,0,0.2520885197512532
8750,0,0.26206192889329016
8751,0,0.2517099949988411
8752,0,0.24944677822995878
8753,0,0.251331847622365
8754,0,0.2536063884999349
8755,0,0.2490708991928844
8756,0,0.2490708991928844
8757,0,0.2490708991928844
8758,0,0.2501996717155326
8759,0,0.24982303580020765
8760,0,0.2505766857859283
8761,0,0.2505766857859283
8762,0,0.26128577881881976
8763,0,0.2490708991928844
8764,0,0.24944677822995878
8765,0,0.27708850864024254
8766,0,0.32918265703300303
8767,0,0.2501996717155326
8768,0,0.25551219087514554
8769,0,0.25436758184957825
8770,0,0.26206192889329016
8771,0,0.24869539887517875
8772,0,0.2762845167101087
8773,0,0.2520885197512532
8774,0,0.24944677822995878
8775,0,0.24944677822995878
8776,0,0.2501996717155326
8777,0,0.549846254855807
8778,0,0.25666017753009296
8779,0,0.26167366807776327
8780,0,0.2490708991928844
8781,0,0.24869539887517875
8782,0,0.250954077819481
8783,0,0.24869539887517875
8784,0,0.2501996717155326
8785,0,0.2490708991928844
8786,0,0.26479013691443637
8787,0,0.24869539887517875
8788,0,0.32212511089840234
8789,0,0.2490708991928844
8790,0,0.24982303580020765
8791,0,0.251331847622365
8792,0,0.26518136100661704
8793,0,0.25284670058366543
8794,0,0.28194263304567996
8795,0,0.25322635625875006
8796,0,0.24869539887517875
8797,0,0.24944677822995878
8798,0,0.28031886234071207
8799,0,0.250954077819481
8800,0,0.27069714300737346
8801,0,0.2490708991928844
8802,0,0.2501996717155326
8803,0,0.24869539887517875
8804,0,0.2730830131301858
8805,0,0.2505766857859283
8806,0,0.25284670058366543
8807,0,0.258580978198352
8808,0,0.2791047881649473
8809,0,0.250954077819481
8810,0,0.2581960701649042
8811,0,0.2490708991928844
8812,0,0.2730830131301858
8813,0,0.25322635625875006
8814,0,0.2551302789512202
8815,0,0.2490708991928844
8816,0,0.26012434285451563
8817,0,0.2505766857859283
8818,0,0.3256439973273076
8819,0,0.2605111159618671
8820,0,0.24869539887517875
8821,0,0.25935191449392614
8822,0,0.2501996717155326
8823,0,0.251331847622365
8824,0,0.24869539887517875
8825,0,0.26245056101513453
8826,0,0.25284670058366543
8827,0,0.2976493641973681
8828,0,0.2501996717155326
8829,0,0.2501996717155326
8830,0,0.2758830620300953
8831,0,0.2671430145667549
8832,0,0.2490708991928844
8833,0,0.25246742168002656
8834,0,0.24869539887517875
8835,0,0.24869539887517875
8836,0,0.2730830131301858
8837,0,0.29388396306584186
8838,0,0.2608982613647495
8839,0,0.2501996717155326
8840,0,0.25666017753009296
8841,0,0.25398679709994587
8842,0,0.2655729543315988
8843,0,0.2505766857859283
8844,0,0.251331847622365
8845,0,0.25284670058366543
8846,0,0.24982303580020765
8847,0,0.25935191449392614
8848,0,0.2517099949988411
8849,0,0.2490708991928844
8850,0,0.25436758184957825
8851,0,0.2558944780925191
8852,0,0.26322893816681725
8853,0,0.24944677822995878
8854,0,0.2490708991928844
8855,0,0.2551302789512202
8856,0,0.2517099949988411
8857,0,0.2581960701649042
8858,0,0.26012434285451563
8859,0,0.2655729543315988
8860,0,0.2856169218639384
8861,0,0.24944677822995878
8862,0,0.24869539887517875
8863,0,0.2490708991928844
8864,0,0.251331847622365
8865,0,0.2536063884999349
8866,0,0.2536063884999349
8867,0,0.2730830131301858
8868,0,0.28520725074843456
8869,0,0.24869539887517875
8870,0,0.2490708991928844
8871,0,0.24944677822995878
8872,0,0.2490708991928844
8873,0,0.25935191449392614
8874,0,0.2520885197512532
8875,0,0.250954077819481
8876,0,0.24869539887517875
8877,0,0.25474874253769414
8878,0,0.2517099949988411
8879,0,0.24944677822995878
8880,0,0.24982303580020765
8881,0,0.2501996717155326
8882,0,0.2490708991928844
8883,0,0.28031886234071207
8884,0,0.24944677822995878
8885,0,0.2659649166212395
8886,0,0.2655729543315988
8887,0,0.24944677822995878
8888,0,0.2608982613647495
8889,0,0.27548196863760593
8890,0,0.25246742168002656
8891,0,0.2581960701649042
8892,0,0.24869539887517875
8893,0,0.25436758184957825
8894,0,0.24944677822995878
8895,0,0.2505766857859283
8896,0,0.2562771403844475
8897,0,0.2501996717155326
8898,0,0.31601549224661896
8899,0,0.2490708991928844
8900,0,0.24944677822995878
8901,0,0.24944677822995878
8902,0,0.2608982613647495
8903,0,0.25246742168002656
8904,0,0.24982303580020765
8905,0,0.2501996717155326
8906,0,0.25284670058366543
8907,0,0.2490708991928844
8908,0,0.269113864829704
8909,0,0.26206192889329016
8910,0,0.26206192889329016
8911,0,0.24869539887517875
8912,0,0.250954077819481
8913,0,0.25322635625875006
8914,0,0.250954077819481
8915,0,0.2490708991928844
8916,0,0.28153615514309055
8917,0,0.26753644999367554
8918,0,0.2490708991928844
8919,0,0.24944677822995878
8920,0,0.24869539887517875
8921,0,0.2490708991928844
8922,0,0.39396609341050803
8923,0,0.2490708991928844
8924,0,0.2608982613647495
8925,0,0.24944677822995878
8926,0,0.6363600855059096
8927,0,0.25246742168002656
8928,0,0.3618692445800568
8929,0,0.251331847622365
8930,0,0.29221940722797807
8931,0,0.2490708991928844
8932,0,0.2655729543315988
8933,0,0.2490708991928844
8934,0,0.535390285168859
8935,0,0.257811535851738
8936,0,0.24982303580020765
8937,0,0.2517099949988411
8938,0,0.2750812368532105
8939,0,0.2750812368532105
8940,0,0.24944677822995878
8941,0,0.25436758184957825
8942,0,0.2490708991928844
8943,0,0.2517099949988411
8944,0,0.25284670058366543
8945,0,0.2687189607157432
8946,0,0.2501996717155326
8947,0,0.24944677822995878
8948,0,0.2517099949988411
8949,0,0.25474874253769414
8950,0,0.24982303580020765
8951,0,0.24944677822995878
8952,0,0.24869539887517875
8953,0,0.24869539887517875
8954,0,0.24869539887517875
8955,0,0.24869539887517875
8956,0,0.26753644999367554
8957,0,0.24944677822995878
8958,0,0.31471442206262823
8959,0,0.2501996717155326
8960,0,0.26283956419105187
8961,0,0.24944677822995878
8962,0,0.2490708991928844
8963,0,0.24869539887517875
8964,0,0.2490708991928844
8965,0,0.25322635625875006
8966,0,0.2517099949988411
8967,0,0.2589662597195299
8968,0,0.31255242772398645
8969,0,0.2551302789512202
8970,0,0.2501996717155326
8971,0,0.2695091354050315
8972,0,0.250954077819481
8973,0,0.24944677822995878
8974,0,0.2517099949988411
8975,0,0.26206192889329016
8976,0,0.4383447242923455
8977,0,0.2490708991928844
8978,0,0.250954077819481
8979,0,0.2490708991928844
8980,0,0.2505766857859283
8981,0,0.2490708991928844
8982,0,0.24869539887517875
8983,0,0.2762845167101087
8984,0,0.2501996717155326
8985,0,0.24944677822995878
8986,0,0.2490708991928844
8987,0,0.39829050568483315
8988,0,0.2501996717155326
8989,0,0.2490708991928844
8990,0,0.24982303580020765
8991,0,0.24869539887517875
8992,0,0.2490708991928844
8993,0,0.24869539887517875
8994,0,0.24869539887517875
8995,0,0.2501996717155326
8996,0,0.250954077819481
8997,0,0.2520885197512532
8998,0,0.257811535851738
8999,0,0.270300774785064
9000,0,0.2558944780925191
9001,0,0.2501996717155326
9002,0,0.25246742168002656
9003,0,0.24944677822995878
9004,0,0.2490708991928844
9005,0,0.24944677822995878
9006,0,0.25398679709994587
9007,0,0.29430096592641686
9008,0,0.2490708991928844
9009,0,0.24869539887517875
9010,0,0.2570435893066708
9011,0,0.2501996717155326
9012,0,0.2490708991928844
9013,0,0.24869539887517875
9014,0,0.2827566571991243
9015,0,0.27069714300737346
9016,0,0.2490708991928844
9017,0,0.4084416753202131
9018,0,0.24944677822995878
9019,0,0.24982303580020765
9020,0,0.25973794228506736
9021,0,0.24944677822995878
9022,0,0.24869539887517875
9023,0,0.2501996717155326
9024,0,0.26206192889329016
9025,0,0.25284670058366543
9026,0,0.26245056101513453
9027,0,0.2490708991928844
9028,0,0.32212511089840234
9029,0,0.2843889689345444
9030,0,0.25436758184957825
9031,0,0.24944677822995878
9032,0,0.250954077819481
9033,0,0.27428085938080526
9034,0,0.2520885197512532
9035,0,0.24982303580020765
9036,0,0.2520885197512532
9037,0,0.2490708991928844
9038,0,0.2517099949988411
9039,0,0.25666017753009296
9040,0,0.24944677822995878
9041,0,0.2490708991928844
9042,0,0.25398679709994587
9043,0,0.25322635625875006
9044,0,0.2687189607157432
9045,0,0.25284670058366543
9046,0,0.30696942227077517
9047,0,0.24982303580020765
9048,0,0.2608982613647495
9049,0,0.25284670058366543
9050,0,0.24944677822995878
9051,0,0.2490708991928844
9052,0,0.2551302789512202
9053,0,0.2551302789512202
9054,0,0.2608982613647495
9055,0,0.31731945058931166
9056,0,0.25436758184957825
9057,0,0.251331847622365
9058,0,0.2501996717155326
9059,0,0.3155814805859921
9060,0,0.2490708991928844
9061,0,0.25973794228506736
9062,0,0.251331847622365
9063,0,0.257811535851738
9064,0,0.2501996717155326
9065,0,0.26167366807776327
9066,0,0.24869539887517875
9067,0,0.3138486533727939
9068,0,0.2605111159618671
9069,0,0.24944677822995878
9070,0,0.24869539887517875
9071,0,0.3010196085791331
9072,0,0.25666017753009296
9073,0,0.257811535851738
9074,0,0.26361868268622324
9075,0,0.2505766857859283
9076,0,0.2505766857859283
9077,0,0.24869539887517875
9078,0,0.250954077819481
9079,0,0.26361868268622324
9080,0,0.2536063884999349
9081,0,0.26479013691443637
9082,0,0.25322635625875006
9083,0,0.2655729543315988
9084,0,0.347161990696237
9085,0,0.250954077819481
9086,0,0.3238820644309076
9087,0,0.2490708991928844
9088,0,0.250954077819481
9089,0,0.250954077819481
9090,0,0.250954077819481
9091,0,0.251331847622365
9092,0,0.2490708991928844
9093,0,0.257811535851738
9094,0,0.2505766857859283
9095,0,0.24869539887517875
9096,0,0.24869539887517875
9097,0,0.24869539887517875
9098,0,0.24869539887517875
9099,0,0.25398679709994587
9100,0,0.24869539887517875
9101,0,0.24869539887517875
9102,0,0.24869539887517875
9103,0,0.24869539887517875
9104,0,0.25935191449392614
9105,0,0.25935191449392614
9106,0,0.24982303580020765
9107,0,0.2501996717155326
9108,0,0.2490708991928844
9109,0,0.24982303580020765
9110,0,0.24869539887517875
9111,0,0.2490708991928844
9112,0,0.2490708991928844
9113,0,0.2490708991928844
9114,0,0.25322635625875006
9115,0,0.24944677822995878
9116,0,0.2490708991928844
9117,0,0.25436758184957825
9118,0,0.2505766857859283
9119,0,0.24869539887517875
9120,0,0.2505766857859283
9121,0,0.2501996717155326
9122,0,0.25246742168002656
9123,0,0.2589662597195299
9124,0,0.2505766857859283
9125,0,0.25935191449392614
9126,0,0.25474874253769414
9127,0,0.2490708991928844
9128,0,0.25246742168002656
9129,0,0.25935191449392614
9130,0,0.2490708991928844
9131,0,0.25551219087514554
9132,0,0.6344987889138757
9133,0,0.257811535851738
9134,0,0.24869539887517875
9135,0,0.24944677822995878
9136,0,0.2490708991928844
9137,0,0.2517099949988411
9138,0,0.2520885197512532
9139,0,0.2520885197512532
9140,0,0.2490708991928844
9141,0,0.24944677822995878
9142,0,0.25322635625875006
9143,0,0.2589662597195299
9144,0,0.250954077819481
9145,0,0.2570435893066708
9146,0,0.24944677822995878
9147,0,0.24982303580020765
9148,0,0.2501996717155326
9149,0,0.25436758184957825
9150,0,0.2501996717155326
9151,0,0.2490708991928844
9152,0,0.28194263304567996
9153,0,0.25284670058366543
9154,0,0.2517099949988411
9155,0,0.27708850864024254
9156,0,0.25551219087514554
9157,0,0.250954077819481
9158,0,0.2490708991928844
9159,0,0.2726844576124343
9160,0,0.2536063884999349
9161,0,0.27188843826676373
9162,0,0.24982303580020765
9163,0,0.251331847622365
9164,0,0.2517099949988411
9165,0,0.24982303580020765
9166,0,0.24869539887517875
9167,0,0.2490708991928844
9168,0,0.2643992823212049
9169,0,0.26128577881881976
9170,0,0.3035614934198252
9171,0,0.25284670058366543
9172,0,0.3035614934198252
9173,0,0.3052627917572231
9174,0,0.25436758184957825
9175,0,0.2490708991928844
9176,0,0.26479013691443637
9177,0,0.26832442334931517
9178,0,0.2551302789512202
9179,0,0.2490708991928844
9180,0,0.25935191449392614
9181,0,0.257811535851738
9182,0,0.2536063884999349
9183,0,0.24944677822995878
9184,0,0.24869539887517875
9185,0,0.2490708991928844
9186,0,0.31644982481514394
9187,0,0.2490708991928844
9188,0,0.250954077819481
9189,0,0.2490708991928844
9190,0,0.25973794228506736
9191,0,0.24869539887517875
9192,0,0.24944677822995878
9193,0,0.2505766857859283
9194,0,0.24869539887517875
9195,0,0.2490708991928844
9196,0,0.24944677822995878
9197,0,0.2501996717155326
9198,0,0.2490708991928844
9199,0,0.2490708991928844
9200,0,0.25436758184957825
9201,0,0.24982303580020765
9202,0,0.2605111159618671
9203,0,0.24944677822995878
9204,0,0.2640087974910784
9205,0,0.2490708991928844
9206,0,0.25436758184957825
9207,0,0.2490708991928844
9208,0,0.2667499470119521
9209,0,0.2490708991928844
9210,0,0.2490708991928844
9211,0,0.24944677822995878
9212,0,0.26361868268622324
9213,0,0.25284670058366543
9214,0,0.24944677822995878
9215,0,0.5671795086469024
9216,0,0.2505766857859283
9217,0,0.24944677822995878
9218,0,0.25398679709994587
9219,0,0.24944677822995878
9220,0,0.250954077819481
9221,0,0.24982303580020765
9222,0,0.27348193213675487
9223,0,0.251331847622365
9224,0,0.25246742168002656
9225,0,0.3022890367970367
9226,0,0.24944677822995878
9227,0,0.2490708991928844
9228,0,0.24869539887517875
9229,0,0.3768399081078573
9230,0,0.25666017753009296
9231,0,0.2551302789512202
9232,0,0.2490708991928844
9233,0,0.29138920837721405
9234,0,0.2501996717155326
9235,0,0.24869539887517875
9236,0,0.2782971980604399
9237,0,0.25398679709994587
9238,0,0.24982303580020765
9239,0,0.2517099949988411
9240,0,0.2605111159618671
9241,0,0.2505766857859283
9242,0,0.24982303580020765
9243,0,0.2490708991928844
9244,0,0.2536063884999349
9245,0,0.24869539887517875
9246,0,0.25551219087514554
9247,0,0.24982303580020765
9248,0,0.25322635625875006
9249,0,0.2605111159618671
9250,0,0.269113864829704
9251,0,0.25398679709994587
9252,0,0.25322635625875006
9253,0,0.24944677822995878
9254,0,0.2811300338256094
9255,0,0.2501996717155326
9256,0,0.24944677822995878
9257,0,0.250954077819481
9258,0,0.2490708991928844
9259,0,0.277491045239034
9260,0,0.27468086699544353
9261,0,0.26479013691443637
9262,0,0.25398679709994587
9263,0,0.24944677822995878
9264,0,0.25436758184957825
9265,0,0.2811300338256094
9266,0,0.24944677822995878
9267,0,0.24982303580020765
9268,0,0.2501996717155326
9269,0,0.24869539887517875
9270,0,0.3618692445800568
9271,0,0.2605111159618671
9272,0,0.25973794228506736
9273,0,0.2574273754894475
9274,0,0.24944677822995878
9275,0,0.2536063884999349
9276,0,0.29138920837721405
9277,0,0.2490708991928844
9278,0,0.27188843826676373
9279,0,0.24944677822995878
9280,0,0.2671430145667549
9281,0,0.2934673053555813
9282,0,0.5328911664274354
9283,0,0.8990414022112991
9284,0,0.5213758761033505
9285,0,0.250954077819481
9286,0,0.24944677822995878
9287,0,0.25935191449392614
9288,0,0.2490708991928844
9289,0,0.251331847622365
9290,0,0.9933917703915434
9291,0,0.2490708991928844
9292,0,0.25436758184957825
9293,0,0.24982303580020765
9294,0,0.2501996717155326
9295,0,0.2490708991928844
9296,0,0.2490708991928844
9297,0,0.2490708991928844
9298,0,0.2490708991928844
9299,0,0.2490708991928844
9300,0,0.2490708991928844
9301,0,0.2490708991928844
9302,0,0.2490708991928844
9303,0,0.2490708991928844
9304,0,0.251331847622365
9305,0,0.2659649166212395
9306,0,0.25284670058366543
9307,0,0.2574273754894475
9308,0,0.25284670058366543
9309,0,0.2520885197512532
9310,0,0.2787008136194777
9311,0,0.2490708991928844
9312,0,0.2738812143237636
9313,0,0.24869539887517875
9314,0,0.2551302789512202
9315,0,0.24944677822995878
9316,0,0.2799138128655354
9317,0,0.250954077819481
9318,0,0.2679302530145765
9319,0,0.26012434285451563
9320,0,0.2872591323974801
9321,0,0.269113864829704
9322,0,0.24982303580020765
9323,0,0.24944677822995878
9324,0,0.2536063884999349
9325,0,0.2758830620300953
9326,0,0.2520885197512532
9327,0,0.2605111159618671
9328,0,0.26206192889329016
9329,0,0.2505766857859283
9330,0,0.25666017753009296
9331,0,0.26518136100661704
9332,0,0.2643992823212049
9333,0,0.2490708991928844
9334,0,0.24982303580020765
9335,0,0.269113864829704
9336,0,0.24944677822995878
9337,0,0.27228626588985183
9338,0,0.2640087974910784
9339,0,0.2490708991928844
9340,0,0.2501996717155326
9341,0,0.27708850864024254
9342,0,0.25322635625875006
9343,0,0.2558944780925191
9344,0,0.24869539887517875
9345,0,0.24982303580020765
9346,0,0.2864373226631791
9347,0,0.2490708991928844
9348,0,0.2860269459594665
9349,0,0.2490708991928844
9350,0,0.24944677822995878
9351,0,0.24869539887517875
9352,0,0.2501996717155326
9353,0,0.2490708991928844
9354,0,0.25436758184957825
9355,0,0.24944677822995878
9356,0,0.25973794228506736
9357,0,0.27548196863760593
9358,0,0.24869539887517875
9359,0,0.2490708991928844
9360,0,0.2714909750454721
9361,0,0.2490708991928844
9362,0,0.27188843826676373
9363,0,0.25284670058366543
9364,0,0.250954077819481
9365,0,0.26635724760540236
9366,0,0.2640087974910784
9367,0,0.2490708991928844
9368,0,0.24869539887517875
9369,0,0.24944677822995878
9370,0,0.24982303580020765
9371,0,0.24944677822995878
9372,0,0.2490708991928844
9373,0,0.25284670058366543
9374,0,0.24869539887517875
9375,0,0.26206192889329016
9376,0,0.26283956419105187
9377,0,0.25666017753009296
9378,0,0.2501996717155326
9379,0,0.24944677822995878
9380,0,0.26635724760540236
9381,0,0.2787008136194777
9382,0,0.2490708991928844
9383,0,0.25436758184957825
9384,0,0.2501996717155326
9385,0,0.2505766857859283
9386,0,0.26245056101513453
9387,0,0.2490708991928844
9388,0,0.2517099949988411
9389,0,0.2505766857859283
9390,0,0.2490708991928844
9391,0,0.2640087974910784
9392,0,0.2536063884999349
9393,0,0.2558944780925191
9394,0,0.2551302789512202
9395,0,0.26206192889329016
9396,0,0.257811535851738
9397,0,0.24869539887517875
9398,0,0.24869539887517875
9399,0,0.24944677822995878
9400,0,0.25284670058366543
9401,0,0.2490708991928844
9402,0,0.24944677822995878
9403,0,0.25322635625875006
9404,0,0.25436758184957825
9405,0,0.24944677822995878
9406,0,0.2501996717155326
9407,0,0.24869539887517875
9408,0,0.2520885197512532
9409,0,0.26245056101513453
9410,0,0.25666017753009296
9411,0,0.2501996717155326
9412,0,0.2574273754894475
9413,0,0.2490708991928844
9414,0,0.25436758184957825
9415,0,0.32873925317274333
9416,0,0.25322635625875006
9417,0,0.250954077819481
9418,0,0.2490708991928844
9419,0,0.25284670058366543
9420,0,0.24869539887517875
9421,0,0.25398679709994587
9422,0,0.2581960701649042
9423,0,0.2608982613647495
9424,0,0.2501996717155326
9425,0,0.3005971409265256
9426,0,0.2640087974910784
9427,0,0.26322893816681725
9428,0,0.2490708991928844
9429,0,0.250954077819481
9430,0,0.24944677822995878
9431,0,0.2558944780925191
9432,0,0.24944677822995878
9433,0,0.26635724760540236
9434,0,0.2490708991928844
9435,0,0.2750812368532105
9436,0,0.869821289458159
9437,0,0.2517099949988411
9438,0,0.2839803589695264
9439,0,0.2835721034512709
9440,0,0.2605111159618671
9441,0,0.257811535851738
9442,0,0.31039855834607705
9443,0,0.2608982613647495
9444,0,0.24869539887517875
9445,0,0.2490708991928844
9446,0,0.250954077819481
9447,0,0.25398679709994587
9448,0,0.2490708991928844
9449,0,0.2501996717155326
9450,0,0.25246742168002656
9451,0,0.2490708991928844
9452,0,0.2536063884999349
9453,0,0.251331847622365
9454,0,0.3489851989165729
9455,0,0.2536063884999349
9456,0,0.2490708991928844
9457,0,0.2520885197512532
9458,0,0.2490708991928844
9459,0,0.24869539887517875
9460,0,0.2730830131301858
9461,0,0.2551302789512202
9462,0,0.2490708991928844
9463,0,0.2699047721535483
9464,0,0.2856169218639384
9465,0,0.2643992823212049
9466,0,0.24982303580020765
9467,0,0.25398679709994587
9468,0,0.24982303580020765
9469,0,0.2501996717155326
9470,0,0.25284670058366543
9471,0,0.25284670058366543
9472,0,0.2762845167101087
9473,0,0.2778939418226887
9474,0,0.24982303580020765
9475,0,0.26518136100661704
9476,0,0.30186555696398815
9477,0,0.2501996717155326
9478,0,0.2536063884999349
9479,0,0.25284670058366543
9480,0,0.2490708991928844
9481,0,0.251331847622365
9482,0,0.24982303580020765
9483,0,0.2501996717155326
9484,0,0.24869539887517875
9485,0,0.24944677822995878
9486,0,0.2605111159618671
9487,0,0.2562771403844475
9488,0,0.2501996717155326
9489,0,0.24944677822995878
9490,0,0.25398679709994587
9491,0,0.250954077819481
9492,0,0.2762845167101087
9493,0,0.2643992823212049
9494,0,0.2505766857859283
9495,0,0.2558944780925191
9496,0,0.27069714300737346
9497,0,0.3078247276652515
9498,0,0.2505766857859283
9499,0,0.2643992823212049
9500,0,0.25973794228506736
9501,0,0.2505766857859283
9502,0,0.2490708991928844
9503,0,0.2490708991928844
9504,0,0.251331847622365
9505,0,0.25322635625875006
9506,0,0.2520885197512532
9507,0,0.32918265703300303
9508,0,0.2505766857859283
9509,0,0.24982303580020765
9510,0,0.25474874253769414
9511,0,0.26167366807776327
9512,0,0.2490708991928844
9513,0,0.25973794228506736
9514,0,0.3309593104498592
9515,0,0.2505766857859283
9516,0,0.24944677822995878
9517,0,0.24982303580020765
9518,0,0.2490708991928844
9519,0,0.2843889689345444
9520,0,0.2490708991928844
9521,0,0.3044114741974503
9522,0,0.2505766857859283
9523,0,0.2558944780925191
9524,0,0.2536063884999349
9525,0,0.2501996717155326
9526,0,0.2517099949988411
9527,0,0.2490708991928844
9528,0,0.25284670058366543
9529,0,0.24944677822995878
9530,0,0.25284670058366543
9531,0,0.2490708991928844
9532,0,0.250954077819481
9533,0,0.24869539887517875
9534,0,0.26361868268622324
9535,0,0.2778939418226887
9536,0,0.24944677822995878
9537,0,0.26635724760540236
9538,0,0.250954077819481
9539,0,0.270300774785064
9540,0,0.250954077819481
9541,0,0.24944677822995878
9542,0,0.24944677822995878
9543,0,0.24869539887517875
9544,0,0.5652060508014671
9545,0,0.24944677822995878
9546,0,0.27428085938080526
9547,0,0.24982303580020765
9548,0,0.24944677822995878
9549,0,0.2791047881649473
9550,0,0.24982303580020765
9551,0,0.24982303580020765
9552,0,0.26167366807776327
9553,0,0.2872591323974801
9554,0,0.3061154423693437
9555,0,0.2490708991928844
9556,0,0.24944677822995878
9557,0,0.250954077819481
9558,0,0.2730830131301858
9559,0,0.25284670058366543
9560,0,0.24944677822995878
9561,0,0.25398679709994587
9562,0,0.2490708991928844
9563,0,0.24982303580020765
9564,0,0.380147466298037
9565,0,0.250954077819481
9566,0,0.2520885197512532
9567,0,0.24982303580020765
9568,0,0.2505766857859283
9569,0,0.33542200329049116
9570,0,0.26128577881881976
9571,0,0.2490708991928844
9572,0,0.2517099949988411
9573,0,0.2520885197512532
9574,0,0.2860269459594665
9575,0,0.24944677822995878
9576,0,0.3595532741608567
9577,0,0.2520885197512532
9578,0,0.2807242694424348
9579,0,0.2490708991928844
9580,0,0.2490708991928844
9581,0,0.26832442334931517
9582,0,0.2864373226631791
9583,0,0.24944677822995878
9584,0,0.2766863323550393
9585,0,0.3142813762318271
9586,0,0.24869539887517875
9587,0,0.25666017753009296
9588,0,0.2687189607157432
9589,0,0.30186555696398815
9590,0,0.2505766857859283
9591,0,0.25284670058366543
9592,0,0.2490708991928844
9593,0,0.2562771403844475
9594,0,0.2581960701649042
9595,0,0.2490708991928844
9596,0,0.26245056101513453
9597,0,0.26128577881881976
9598,0,0.251331847622365
9599,0,0.251331847622365
9600,0,0.27069714300737346
9601,0,0.24944677822995878
9602,0,0.277491045239034
9603,0,0.24944677822995878
9604,0,0.2562771403844475
9605,0,0.25973794228506736
9606,0,0.25284670058366543
9607,0,0.25551219087514554
9608,0,0.2501996717155326
9609,0,0.29848988585859537
9610,0,0.29722961518537266
9611,0,0.2758830620300953
9612,0,0.25284670058366543
9613,0,0.25246742168002656
9614,0,0.2490708991928844
9615,0,0.2505766857859283
9616,0,0.251331847622365
9617,0,0.25551219087514554
9618,0,0.2490708991928844
9619,0,0.31993597507930804
9620,0,0.25284670058366543
9621,0,0.24944677822995878
9622,0,0.2505766857859283
9623,0,0.24944677822995878
9624,0,0.24944677822995878
9625,0,0.25666017753009296
9626,0,0.251331847622365
9627,0,0.24944677822995878
9628,0,0.2490708991928844
9629,0,0.2490708991928844
9630,0,0.2501996717155326
9631,0,0.2608982613647495
9632,0,0.3186262829645652
9633,0,0.25322635625875006
9634,0,0.2490708991928844
9635,0,0.250954077819481
9636,0,0.2823494671821266
9637,0,0.24869539887517875
9638,0,0.24944677822995878
9639,0,0.2520885197512532
9640,0,0.2490708991928844
9641,0,0.2490708991928844
9642,0,0.28153615514309055
9643,0,0.2490708991928844
9644,0,0.2505766857859283
9645,0,0.251331847622365
9646,0,0.2490708991928844
9647,0,0.2490708991928844
9648,0,0.2536063884999349
9649,0,0.2490708991928844
9650,0,0.27188843826676373
9651,0,0.3035614934198252
9652,0,0.250954077819481
9653,0,0.25398679709994587
9654,0,0.25436758184957825
9655,0,0.2605111159618671
9656,0,0.2679302530145765
9657,0,0.24982303580020765
9658,0,0.28520725074843456
9659,0,0.26128577881881976
9660,0,0.24944677822995878
9661,0,0.2490708991928844
9662,0,0.2517099949988411
9663,0,0.2517099949988411
9664,0,0.2490708991928844
9665,0,0.2490708991928844
9666,0,0.2762845167101087
9667,0,0.250954077819481
9668,0,0.25246742168002656
9669,0,0.24869539887517875
9670,0,0.24944677822995878
9671,0,0.2710938765262559
9672,0,0.25474874253769414
9673,0,0.2536063884999349
9674,0,0.2766863323550393
9675,0,0.24944677822995878
9676,0,0.2490708991928844
9677,0,0.2551302789512202
9678,0,0.24982303580020765
9679,0,0.2490708991928844
9680,0,0.2490708991928844
9681,0,0.24982303580020765
9682,0,0.41087052637519794
9683,0,0.2536063884999349
9684,0,0.2490708991928844
9685,0,0.2490708991928844
9686,0,0.2536063884999349
9687,0,0.24944677822995878
9688,0,0.24982303580020765
9689,0,0.2750812368532105
9690,0,0.25246742168002656
9691,0,0.25246742168002656
9692,0,0.2490708991928844
9693,0,0.2570435893066708
9694,0,0.25474874253769414
9695,0,0.29263502702859495
9696,0,0.2490708991928844
9697,0,0.24944677822995878
9698,0,0.26322893816681725
9699,0,0.24944677822995878
9700,0,0.25436758184957825
9701,0,0.2893198009502257
9702,0,0.2536063884999349
9703,0,0.25322635625875006
9704,0,0.25246742168002656
9705,0,0.24982303580020765
9706,0,0.24944677822995878
9707,0,0.2520885197512532
9708,0,0.2520885197512532
9709,0,0.3061154423693437
9710,0,0.24944677822995878
9711,0,0.28194263304567996
9712,0,0.2501996717155326
9713,0,0.2884944821456182
9714,0,0.34171936746837617
9715,0,0.37589698021344475
9716,0,0.2501996717155326
9717,0,0.250954077819481
9718,0,0.251331847622365
9719,0,0.2608982613647495
9720,0,0.26753644999367554
9721,0,0.2501996717155326
9722,0,0.2505766857859283
9723,0,0.24982303580020765
9724,0,0.3309593104498592
9725,0,0.24982303580020765
9726,0,0.24869539887517875
9727,0,0.25398679709994587
9728,0,0.2608982613647495
9729,0,0.2710938765262559
9730,0,0.24982303580020765
9731,0,0.251331847622365
9732,0,0.251331847622365
9733,0,0.3035614934198252
9734,0,0.25474874253769414
9735,0,0.9915216614530676
9736,0,0.2558944780925191
9737,0,0.2640087974910784
9738,0,0.31471442206262823
9739,0,0.25666017753009296
9740,0,0.2505766857859283
9741,0,0.2536063884999349
9742,0,0.2490708991928844
9743,0,0.29263502702859495
9744,0,0.4103844044353007
9745,0,0.2643992823212049
9746,0,0.2558944780925191
9747,0,0.2687189607157432
9748,0,0.24982303580020765
9749,0,0.2589662597195299
9750,0,0.2520885197512532
9751,0,0.2934673053555813
9752,0,0.29097463013073366
9753,0,0.25246742168002656
9754,0,0.25284670058366543
9755,0,0.257811535851738
9756,0,0.270300774785064
9757,0,0.24869539887517875
9758,0,0.25436758184957825
9759,0,0.2589662597195299
9760,0,0.24982303580020765
9761,0,0.251331847622365
9762,0,0.2551302789512202
9763,0,0.2490708991928844
9764,0,0.2501996717155326
9765,0,0.25322635625875006
9766,0,0.26167366807776327
9767,0,0.26128577881881976
9768,0,0.29639114294789504
9769,0,0.25474874253769414
9770,0,0.2490708991928844
9771,0,0.2536063884999349
9772,0,0.24869539887517875
9773,0,0.2827566571991243
9774,0,0.24869539887517875
9775,0,0.25474874253769414
9776,0,0.24944677822995878
9777,0,0.250954077819481
9778,0,0.24869539887517875
9779,0,0.3609420792013671
9780,0,0.25436758184957825
9781,0,0.2574273754894475
9782,0,0.2490708991928844
9783,0,0.250954077819481
9784,0,0.2505766857859283
9785,0,0.2490708991928844
9786,0,0.2490708991928844
9787,0,0.24944677822995878
9788,0,0.25322635625875006
9789,0,0.2726844576124343
9790,0,0.251331847622365
9791,0,0.26753644999367554
9792,0,0.24982303580020765
9793,0,0.2490708991928844
9794,0,0.2490708991928844
9795,0,0.24944677822995878
9796,0,0.2490708991928844
9797,0,0.27188843826676373
9798,0,0.2490708991928844
9799,0,0.2505766857859283
9800,0,0.26128577881881976
9801,0,0.251331847622365
9802,0,0.26206192889329016
9803,0,0.2520885197512532
9804,0,0.2517099949988411
9805,0,0.2501996717155326
9806,0,0.25666017753009296
9807,0,0.2605111159618671
9808,0,0.2490708991928844
9809,0,0.2687189607157432
9810,0,0.25474874253769414
9811,0,0.28767056467406726
9812,0,0.2490708991928844
9813,0,0.2562771403844475
9814,0,0.250954077819481
9815,0,0.2558944780925191
9816,0,0.25551219087514554
9817,0,0.2558944780925191
9818,0,0.250954077819481
9819,0,0.24869539887517875
9820,0,0.26167366807776327
9821,0,0.2827566571991243
9822,0,0.24944677822995878
9823,0,0.25474874253769414
9824,0,0.24982303580020765
9825,0,0.25973794228506736
9826,0,0.2501996717155326
9827,0,0.2562771403844475
9828,0,0.251331847622365
9829,0,0.24982303580020765
9830,0,0.2667499470119521
9831,0,0.24869539887517875
9832,0,0.24869539887517875
9833,0,0.2490708991928844
9834,0,0.24944677822995878
9835,0,0.25322635625875006
9836,0,0.2562771403844475
9837,0,0.24869539887517875
9838,0,0.2671430145667549
9839,0,0.2730830131301858
9840,0,0.2536063884999349
9841,0,0.24944677822995878
9842,0,0.25246742168002656
9843,0,0.2490708991928844
9844,0,0.32212511089840234
9845,0,0.9999999751577258
9846,0,0.2490708991928844
9847,0,0.24944677822995878
9848,0,0.2490708991928844
9849,0,0.24944677822995878
9850,0,0.25246742168002656
9851,0,0.24944677822995878
9852,0,0.2490708991928844
9853,0,0.29014651798919877
9854,0,0.2517099949988411
9855,0,0.2490708991928844
9856,0,0.250954077819481
9857,0,0.3358699107845326
9858,0,0.250954077819481
9859,0,0.2574273754894475
9860,0,0.251331847622365
9861,0,0.257811535851738
9862,0,0.24944677822995878
9863,0,0.24869539887517875
9864,0,0.24869539887517875
9865,0,0.2976493641973681
9866,0,0.2490708991928844
9867,0,0.2501996717155326
9868,0,0.24944677822995878
9869,0,0.2490708991928844
9870,0,0.2490708991928844
9871,0,0.2562771403844475
9872,0,0.2501996717155326
9873,0,0.2505766857859283
9874,0,0.24944677822995878
9875,0,0.24944677822995878
9876,0,0.2490708991928844
9877,0,0.2589662597195299
9878,0,0.24982303580020765
9879,0,0.250954077819481
9880,0,0.2490708991928844
9881,0,0.25973794228506736
9882,0,0.2490708991928844
9883,0,0.2517099949988411
9884,0,0.25284670058366543
9885,0,0.2608982613647495
9886,0,0.24944677822995878
9887,0,0.2490708991928844
9888,0,0.24944677822995878
9889,0,0.2490708991928844
9890,0,0.24869539887517875
9891,0,0.24944677822995878
9892,0,0.24982303580020765
9893,0,0.9960537864773732
9894,0,0.24982303580020765
9895,0,0.2490708991928844
9896,0,0.24944677822995878
9897,0,0.29806945456575346
9898,0,0.250954077819481
9899,0,0.2490708991928844
9900,0,0.2667499470119521
9901,0,0.27069714300737346
9902,0,0.25322635625875006
9903,0,0.3190625299646156
9904,0,0.24982303580020765
9905,0,0.250954077819481
9906,0,0.2501996717155326
9907,0,0.2490708991928844
9908,0,0.2490708991928844
9909,0,0.24944677822995878
9910,0,0.27428085938080526
9911,0,0.2505766857859283
9912,0,0.2589662597195299
9913,0,0.250954077819481
9914,0,0.25284670058366543
9915,0,0.2562771403844475
9916,0,0.29180413420989454
9917,0,0.2843889689345444
9918,0,0.36745365424587273
9919,0,0.31775474274650967
9920,0,0.2570435893066708
9921,0,0.24944677822995878
9922,0,0.26245056101513453
9923,0,0.2643992823212049
9924,0,0.24869539887517875
9925,0,0.2574273754894475
9926,0,0.2807242694424348
9927,0,0.26167366807776327
9928,0,0.2501996717155326
9929,0,0.26012434285451563
9930,0,0.2671430145667549
9931,0,0.24944677822995878
9932,0,0.8977579939972925
9933,0,0.24869539887517875
9934,0,0.24982303580020765
9935,0,0.24982303580020765
9936,0,0.2490708991928844
9937,0,0.2490708991928844
9938,0,0.2501996717155326
9939,0,0.2490708991928844
9940,0,0.25284670058366543
9941,0,0.24869539887517875
9942,0,0.24982303580020765
9943,0,0.26283956419105187
9944,0,0.24982303580020765
9945,0,0.2490708991928844
9946,0,0.2490708991928844
9947,0,0.25474874253769414
9948,0,0.2517099949988411
9949,0,0.25935191449392614
9950,0,0.25935191449392614
9951,0,0.258580978198352
9952,0,0.251331847622365
9953,0,0.2905603998691777
9954,0,0.24944677822995878
9955,0,0.2835721034512709
9956,0,0.25551219087514554
9957,0,0.2517099949988411
9958,0,0.26128577881881976
9959,0,0.2501996717155326
9960,0,0.3372154034035423
9961,0,0.257811535851738
9962,0,0.8847271549717217
9963,0,0.2608982613647495
9964,0,0.27548196863760593
9965,0,0.2520885197512532
9966,0,0.277491045239034
9967,0,0.250954077819481
9968,0,0.250954077819481
9969,0,0.2787008136194777
9970,0,0.26206192889329016
9971,0,0.2714909750454721
9972,0,0.2699047721535483
9973,0,0.2490708991928844
9974,0,0.25551219087514554
9975,0,0.2490708991928844
9976,0,0.26128577881881976
9977,0,0.2605111159618671
9978,0,0.3181903537147189
9979,0,0.250954077819481
9980,0,0.26012434285451563
9981,0,0.251331847622365
9982,0,0.24982303580020765
9983,0,0.257811535851738
9984,0,0.2505766857859283
9985,0,0.24869539887517875
9986,0,0.25284670058366543
9987,0,0.2501996717155326
9988,0,0.2574273754894475
9989,0,0.250954077819481
9990,0,0.24982303580020765
9991,0,0.2536063884999349
9992,0,0.30825287622696457
9993,0,0.24982303580020765
9994,0,0.2490708991928844
9995,0,0.2581960701649042
9996,0,0.24982303580020765
9997,0,0.24869539887517875
9998,0,0.2490708991928844
9999,0,0.250954077819481
10000,0,0.2490708991928844
10001,0,0.24982303580020765
10002,0,0.2667499470119521
10003,0,0.2490708991928844
10004,0,0.2490708991928844
10005,0,0.2490708991928844
10006,0,0.2490708991928844
10007,0,0.250954077819481
10008,0,0.28153615514309055
10009,0,0.2501996717155326
10010,0,0.24944677822995878
10011,0,0.27468086699544353
10012,0,0.2501996717155326
10013,0,0.2517099949988411
10014,0,0.26635724760540236
10015,0,0.673997111889069
10016,0,0.24869539887517875
10017,0,0.30953929958219145
10018,0,0.2581960701649042
10019,0,0.25474874253769414
10020,0,0.2490708991928844
10021,0,0.2505766857859283
10022,0,0.26245056101513453
10023,0,0.2856169218639384
10024,0,0.2490708991928844
10025,0,0.2501996717155326
10026,0,0.26283956419105187
10027,0,0.3208106847661914
10028,0,0.25246742168002656
10029,0,0.26128577881881976
10030,0,0.2505766857859283
10031,0,0.2517099949988411
10032,0,0.2505766857859283
10033,0,0.2490708991928844
10034,0,0.25284670058366543
10035,0,0.257811535851738
10036,0,0.2562771403844475
10037,0,0.2758830620300953
10038,0,0.2811300338256094
10039,0,0.2835721034512709
10040,0,0.251331847622365
10041,0,0.2501996717155326
10042,0,0.2501996717155326
10043,0,0.24944677822995878
10044,0,0.2643992823212049
10045,0,0.25551219087514554
10046,0,0.2536063884999349
10047,0,0.2490708991928844
10048,0,0.24944677822995878
10049,0,0.2730830131301858
10050,0,0.2501996717155326
10051,0,0.24944677822995878
10052,0,0.2758830620300953
10053,0,0.25474874253769414
10054,0,0.2574273754894475
10055,0,0.2551302789512202
10056,0,0.2687189607157432
10057,0,0.2490708991928844
10058,0,0.251331847622365
10059,0,0.3609420792013671
10060,0,0.2520885197512532
10061,0,0.2490708991928844
10062,0,0.2520885197512532
10063,0,0.2490708991928844
10064,0,0.25246742168002656
10065,0,0.25246742168002656
10066,0,0.2501996717155326
10067,0,0.24982303580020765
10068,0,0.24982303580020765
10069,0,0.2501996717155326
10070,0,0.27468086699544353
10071,0,0.25436758184957825
10072,0,0.2551302789512202
10073,0,0.2490708991928844
10074,0,0.25246742168002656
10075,0,0.2605111159618671
10076,0,0.2490708991928844
10077,0,0.2501996717155326
10078,0,0.2490708991928844
10079,0,0.24869539887517875
10080,0,0.24944677822995878
10081,0,0.251331847622365
10082,0,0.26635724760540236
10083,0,0.24944677822995878
10084,0,0.25284670058366543
10085,0,0.24982303580020765
10086,0,0.25246742168002656
10087,0,0.2490708991928844
10088,0,0.2501996717155326
10089,0,0.24869539887517875
10090,0,0.25246742168002656
10091,0,0.24944677822995878
10092,0,0.24982303580020765
10093,0,0.24869539887517875
10094,0,0.24944677822995878
10095,0,0.30868135472328756
10096,0,0.2640087974910784
10097,0,0.24944677822995878
10098,0,0.26167366807776327
10099,0,0.32344235784100267
10100,0,0.25666017753009296
10101,0,0.2490708991928844
10102,0,0.2490708991928844
10103,0,0.24944677822995878
10104,0,0.2501996717155326
10105,0,0.2605111159618671
10106,0,0.257811535851738
10107,0,0.24982303580020765
10108,0,0.2505766857859283
10109,0,0.2655729543315988
10110,0,0.25246742168002656
10111,0,0.25666017753009296
10112,0,0.250954077819481
10113,0,0.25436758184957825
10114,0,0.2501996717155326
10115,0,0.2520885197512532
10116,0,0.24944677822995878
10117,0,0.2490708991928844
10118,0,0.24944677822995878
10119,0,0.2490708991928844
10120,0,0.24944677822995878
10121,0,0.25666017753009296
10122,0,0.2490708991928844
10123,0,0.24982303580020765
10124,0,0.24982303580020765
10125,0,0.2893198009502257
10126,0,0.2517099949988411
10127,0,0.2505766857859283
10128,0,0.24982303580020765
10129,0,0.24982303580020765
10130,0,0.2671430145667549
10131,0,0.26245056101513453
10132,0,0.3309593104498592
10133,0,0.25436758184957825
10134,0,0.2505766857859283
10135,0,0.2490708991928844
10136,0,0.25551219087514554
10137,0,0.24869539887517875
10138,0,0.24944677822995878
10139,0,0.2501996717155326
10140,0,0.25436758184957825
10141,0,0.2490708991928844
10142,0,0.24944677822995878
10143,0,0.2490708991928844
10144,0,0.250954077819481
10145,0,0.2758830620300953
10146,0,0.2490708991928844
10147,0,0.2501996717155326
10148,0,0.29722961518537266
10149,0,0.25474874253769414
10150,0,0.2490708991928844
10151,0,0.2490708991928844
10152,0,0.2581960701649042
10153,0,0.25284670058366543
10154,0,0.26322893816681725
10155,0,0.2831642027413117
10156,0,0.2520885197512532
10157,0,0.24944677822995878
10158,0,0.26206192889329016
10159,0,0.26753644999367554
10160,0,0.24869539887517875
10161,0,0.2490708991928844
10162,0,0.2536063884999349
10163,0,0.2570435893066708
10164,0,0.2501996717155326
10165,0,0.2490708991928844
10166,0,0.2490708991928844
10167,0,0.2490708991928844
10168,0,0.2490708991928844
10169,0,0.24869539887517875
10170,0,0.25246742168002656
10171,0,0.251331847622365
10172,0,0.25284670058366543
10173,0,0.25322635625875006
10174,0,0.24982303580020765
10175,0,0.2570435893066708
10176,0,0.2536063884999349
10177,0,0.24869539887517875
10178,0,0.2490708991928844
10179,0,0.250954077819481
10180,0,0.25284670058366543
10181,0,0.24944677822995878
10182,0,0.2490708991928844
10183,0,0.24982303580020765
10184,0,0.301442414074474
10185,0,0.33408005949498115
10186,0,0.28194263304567996
10187,0,0.2490708991928844
10188,0,0.24944677822995878
10189,0,0.25666017753009296
10190,0,0.2947183135240645
10191,0,0.2517099949988411
10192,0,0.24944677822995878
10193,0,0.25436758184957825
10194,0,0.2501996717155326
10195,0,0.2490708991928844
10196,0,0.250954077819481
10197,0,0.25474874253769414
10198,0,0.2501996717155326
10199,0,0.24869539887517875
10200,0,0.26479013691443637
10201,0,0.24982303580020765
10202,0,0.24982303580020765
10203,0,0.25322635625875006
10204,0,0.25474874253769414
10205,0,0.2570435893066708
10206,0,0.2558944780925191
10207,0,0.29848988585859537
10208,0,0.26128577881881976
10209,0,0.24982303580020765
10210,0,0.5028087384859569
10211,0,0.26635724760540236
10212,0,0.2574273754894475
10213,0,0.2536063884999349
10214,0,0.2501996717155326
10215,0,0.2605111159618671
10216,0,0.25436758184957825
10217,0,0.24982303580020765
10218,0,0.24944677822995878
10219,0,0.250954077819481
10220,0,0.24982303580020765
10221,0,0.257811535851738
10222,0,0.2687189607157432
10223,0,0.258580978198352
10224,0,0.2490708991928844
10225,0,0.2791047881649473
10226,0,0.28153615514309055
10227,0,0.25284670058366543
10228,0,0.24982303580020765
10229,0,0.251331847622365
10230,0,0.25246742168002656
10231,0,0.27188843826676373
10232,0,0.250954077819481
10233,0,0.25284670058366543
10234,0,0.26479013691443637
10235,0,0.2490708991928844
10236,0,0.2490708991928844
10237,0,0.25474874253769414
10238,0,0.26635724760540236
10239,0,0.2490708991928844
10240,0,0.2505766857859283
10241,0,0.24944677822995878
10242,0,0.3309593104498592
10243,0,0.2501996717155326
10244,0,0.25436758184957825
10245,0,0.2490708991928844
10246,0,0.251331847622365
10247,0,0.2490708991928844
10248,0,0.2490708991928844
10249,0,0.24869539887517875
10250,0,0.25551219087514554
10251,0,0.2517099949988411
10252,0,0.25246742168002656
10253,0,0.2505766857859283
10254,0,0.24869539887517875
10255,0,0.24944677822995878
10256,0,0.2860269459594665
10257,0,0.2536063884999349
10258,0,0.24944677822995878
10259,0,0.27548196863760593
10260,0,0.2490708991928844
10261,0,0.2835721034512709
10262,0,0.24869539887517875
10263,0,0.2517099949988411
10264,0,0.2558944780925191
10265,0,0.24944677822995878
10266,0,0.31688447777043866
10267,0,0.25398679709994587
10268,0,0.2490708991928844
10269,0,0.2608982613647495
10270,0,0.44925233700249856
10271,0,0.2490708991928844
10272,0,0.2490708991928844
10273,0,0.25474874253769414
10274,0,0.2505766857859283
10275,0,0.2490708991928844
10276,0,0.2605111159618671
10277,0,0.28153615514309055
10278,0,0.2778939418226887
10279,0,0.24869539887517875
10280,0,0.2517099949988411
10281,0,0.2501996717155326
10282,0,0.36885540002029155
10283,0,0.2501996717155326
10284,0,0.2864373226631791
10285,0,0.25284670058366543
10286,0,0.24944677822995878
10287,0,0.24982303580020765
10288,0,0.250954077819481
10289,0,0.25284670058366543
10290,0,0.2581960701649042
10291,0,0.2490708991928844
10292,0,0.29138920837721405
10293,0,0.26167366807776327
10294,0,0.24982303580020765
10295,0,0.2501996717155326
10296,0,0.2490708991928844
10297,0,0.25436758184957825
10298,0,0.2501996717155326
10299,0,0.251331847622365
10300,0,0.25474874253769414
10301,0,0.257811535851738
10302,0,0.2835721034512709
10303,0,0.2501996717155326
10304,0,0.2520885197512532
10305,0,0.2490708991928844
10306,0,0.25551219087514554
10307,0,0.25246742168002656
10308,0,0.24982303580020765
10309,0,0.2490708991928844
10310,0,0.2490708991928844
10311,0,0.258580978198352
10312,0,0.25973794228506736
10313,0,0.2490708991928844
10314,0,0.4612071035094418
10315,0,0.25246742168002656
10316,0,0.2605111159618671
10317,0,0.24944677822995878
10318,0,0.2517099949988411
10319,0,0.2750812368532105
10320,0,0.24944677822995878
10321,0,0.2501996717155326
10322,0,0.2570435893066708
10323,0,0.250954077819481
10324,0,0.2501996717155326
10325,0,0.2501996717155326
10326,0,0.2551302789512202
10327,0,0.2843889689345444
10328,0,0.25246742168002656
10329,0,0.26283956419105187
10330,0,0.2490708991928844
10331,0,0.2490708991928844
10332,0,0.270300774785064
10333,0,0.2558944780925191
10334,0,0.258580978198352
10335,0,0.25474874253769414
10336,0,0.2490708991928844
10337,0,0.2517099949988411
10338,0,0.250954077819481
10339,0,0.2520885197512532
10340,0,0.24944677822995878
10341,0,0.2505766857859283
10342,0,0.2490708991928844
10343,0,0.2505766857859283
10344,0,0.2501996717155326
10345,0,0.24944677822995878
10346,0,0.24944677822995878
10347,0,0.25474874253769414
10348,0,0.2517099949988411
10349,0,0.26283956419105187
10350,0,0.29513600544346774
10351,0,0.2501996717155326
10352,0,0.2562771403844475
10353,0,0.25474874253769414
10354,0,0.27228626588985183
10355,0,0.2605111159618671
10356,0,0.24869539887517875
10357,0,0.24982303580020765
10358,0,0.2490708991928844
10359,0,0.2520885197512532
10360,0,0.2505766857859283
10361,0,0.4672021382767082
10362,0,0.2490708991928844
10363,0,0.24944677822995878
10364,0,0.251331847622365
10365,0,0.25436758184957825
10366,0,0.3108286792158506
10367,0,0.2551302789512202
10368,0,0.25436758184957825
10369,0,0.2490708991928844
10370,0,0.2520885197512532
10371,0,0.2570435893066708
10372,0,0.24869539887517875
10373,0,0.2505766857859283
10374,0,0.26167366807776327
10375,0,0.2562771403844475
10376,0,0.25973794228506736
10377,0,0.2517099949988411
10378,0,0.250954077819481
10379,0,0.2501996717155326
10380,0,0.2501996717155326
10381,0,0.2640087974910784
10382,0,0.2536063884999349
10383,0,0.25322635625875006
10384,0,0.2490708991928844
10385,0,0.2520885197512532
10386,0,0.2517099949988411
10387,0,0.2517099949988411
10388,0,0.2520885197512532
10389,0,0.2517099949988411
10390,0,0.2517099949988411
10391,0,0.2501996717155326
10392,0,0.25246742168002656
10393,0,0.250954077819481
10394,0,0.2490708991928844
10395,0,0.2490708991928844
10396,0,0.2827566571991243
10397,0,0.28031886234071207
10398,0,0.2490708991928844
10399,0,0.25474874253769414
10400,0,0.26322893816681725
10401,0,0.28520725074843456
10402,0,0.2490708991928844
10403,0,0.28767056467406726
10404,0,0.24982303580020765
10405,0,0.2490708991928844
10406,0,0.24944677822995878
10407,0,0.25398679709994587
10408,0,0.29097463013073366
10409,0,0.26322893816681725
10410,0,0.250954077819481
10411,0,0.26518136100661704
10412,0,0.24944677822995878
10413,0,0.25666017753009296
10414,0,0.26012434285451563
10415,0,0.250954077819481
10416,0,0.24982303580020765
10417,0,0.250954077819481
10418,0,0.2490708991928844
10419,0,0.24944677822995878
10420,0,0.28767056467406726
10421,0,0.25551219087514554
10422,0,0.2758830620300953
10423,0,0.25551219087514554
10424,0,0.250954077819481
10425,0,0.2490708991928844
10426,0,0.32344235784100267
10427,0,0.2490708991928844
10428,0,0.2505766857859283
10429,0,0.2505766857859283
10430,0,0.2562771403844475
10431,0,0.26245056101513453
10432,0,0.251331847622365
10433,0,0.2570435893066708
10434,0,0.2589662597195299
10435,0,0.251331847622365
10436,0,0.25284670058366543
10437,0,0.2505766857859283
10438,0,0.26128577881881976
10439,0,0.24982303580020765
10440,0,0.24944677822995878
10441,0,0.2795091213599489
10442,0,0.29681020795962243
10443,0,0.2490708991928844
10444,0,0.25474874253769414
10445,0,0.2659649166212395
10446,0,0.2536063884999349
10447,0,0.25398679709994587
10448,0,0.2490708991928844
10449,0,0.25322635625875006
10450,0,0.2490708991928844
10451,0,0.2490708991928844
10452,0,0.251331847622365
10453,0,0.2589662597195299
10454,0,0.26635724760540236
10455,0,0.24982303580020765
10456,0,0.24944677822995878
10457,0,0.2501996717155326
10458,0,0.2490708991928844
10459,0,0.27228626588985183
10460,0,0.2501996717155326
10461,0,0.24944677822995878
10462,0,0.29681020795962243
10463,0,0.24869539887517875
10464,0,0.25398679709994587
10465,0,0.2501996717155326
10466,0,0.2505766857859283
10467,0,0.24982303580020765
10468,0,0.2490708991928844
10469,0,0.24982303580020765
10470,0,0.25935191449392614
10471,0,0.24982303580020765
10472,0,0.2505766857859283
10473,0,0.2520885197512532
10474,0,0.2490708991928844
10475,0,0.24869539887517875
10476,0,0.25436758184957825
10477,0,0.2501996717155326
10478,0,0.24982303580020765
10479,0,0.2505766857859283
10480,0,0.24944677822995878
10481,0,0.24944677822995878
10482,0,0.24982303580020765
10483,0,0.250954077819481
10484,0,0.24982303580020765
10485,0,0.25284670058366543
10486,0,0.2570435893066708
10487,0,0.24944677822995878
10488,0,0.251331847622365
10489,0,0.25436758184957825
10490,0,0.2490708991928844
10491,0,0.24869539887517875
10492,0,0.25474874253769414
10493,0,0.24869539887517875
10494,0,0.24944677822995878
10495,0,0.3503555144431249
10496,0,0.24944677822995878
10497,0,0.2501996717155326
10498,0,0.2505766857859283
10499,0,0.2536063884999349
10500,0,0.2490708991928844
10501,0,0.2501996717155326
10502,0,0.2501996717155326
10503,0,0.26206192889329016
10504,0,0.24869539887517875
10505,0,0.2490708991928844
10506,0,0.2750812368532105
10507,0,0.26167366807776327
10508,0,0.269113864829704
10509,0,0.250954077819481
10510,0,0.2505766857859283
10511,0,0.26245056101513453
10512,0,0.2823494671821266
10513,0,0.2589662597195299
10514,0,0.2570435893066708
10515,0,0.26167366807776327
10516,0,0.250954077819481
10517,0,0.30483696611190175
10518,0,0.24982303580020765
10519,0,0.2589662597195299
10520,0,0.26518136100661704
10521,0,0.251331847622365
10522,0,0.24944677822995878
10523,0,0.3740139498526725
10524,0,0.25474874253769414
10525,0,0.250954077819481
10526,0,0.26518136100661704
10527,0,0.28520725074843456
10528,0,0.24982303580020765
10529,0,0.307396909519947
10530,0,0.277491045239034
10531,0,0.2860269459594665
10532,0,0.2505766857859283
10533,0,0.2490708991928844
10534,0,0.2490708991928844
10535,0,0.25246742168002656
10536,0,0.999999954342308
10537,0,0.2490708991928844
10538,0,0.2501996717155326
10539,0,0.2505766857859283
10540,0,0.2517099949988411
10541,0,0.250954077819481
10542,0,0.2490708991928844
10543,0,0.25551219087514554
10544,0,0.2934673053555813
10545,0,0.24869539887517875
10546,0,0.4152533511824466
10547,0,0.2536063884999349
10548,0,0.258580978198352
10549,0,0.24944677822995878
10550,0,0.35724382807576827
10551,0,0.26012434285451563
10552,0,0.258580978198352
10553,0,0.2726844576124343
10554,0,0.25666017753009296
10555,0,0.250954077819481
10556,0,0.25322635625875006
10557,0,0.24944677822995878
10558,0,0.29681020795962243
10559,0,0.2501996717155326
10560,0,0.2570435893066708
10561,0,0.26012434285451563
10562,0,0.25398679709994587
10563,0,0.25284670058366543
10564,0,0.258580978198352
10565,0,0.24982303580020765
10566,0,0.258580978198352
10567,0,0.2501996717155326
10568,0,0.2490708991928844
10569,0,0.2501996717155326
10570,0,0.27708850864024254
10571,0,0.26322893816681725
10572,0,0.24869539887517875
10573,0,0.2490708991928844
10574,0,0.2501996717155326
10575,0,0.2490708991928844
10576,0,0.2501996717155326
10577,0,0.2655729543315988
10578,0,0.27069714300737346
10579,0,0.2490708991928844
10580,0,0.2490708991928844
10581,0,0.2655729543315988
10582,0,0.2490708991928844
10583,0,0.2655729543315988
10584,0,0.24869539887517875
10585,0,0.24869539887517875
10586,0,0.2562771403844475
10587,0,0.2893198009502257
10588,0,0.2490708991928844
10589,0,0.24869539887517875
10590,0,0.2505766857859283
10591,0,0.24944677822995878
10592,0,0.2505766857859283
10593,0,0.2738812143237636
10594,0,0.35127043347838893
10595,0,0.2811300338256094
10596,0,0.25284670058366543
10597,0,0.24982303580020765
10598,0,0.2823494671821266
10599,0,0.2640087974910784
10600,0,0.26322893816681725
10601,0,0.3022890367970367
10602,0,0.2505766857859283
10603,0,0.24982303580020765
10604,0,0.2501996717155326
10605,0,0.3005971409265256
10606,0,0.2501996717155326
10607,0,0.2551302789512202
10608,0,0.2490708991928844
10609,0,0.24944677822995878
10610,0,0.2490708991928844
10611,0,0.2490708991928844
10612,0,0.24982303580020765
10613,0,0.2490708991928844
10614,0,0.24944677822995878
10615,0,0.25246742168002656
10616,0,0.28153615514309055
10617,0,0.2501996717155326
10618,0,0.2558944780925191
10619,0,0.2490708991928844
10620,0,0.2490708991928844
10621,0,0.258580978198352
10622,0,0.2726844576124343
10623,0,0.2505766857859283
10624,0,0.24869539887517875
10625,0,0.2490708991928844
10626,0,0.2517099949988411
10627,0,0.24869539887517875
10628,0,0.2490708991928844
10629,0,0.2520885197512532
10630,0,0.2517099949988411
10631,0,0.25474874253769414
10632,0,0.29138920837721405
10633,0,0.2570435893066708
10634,0,0.2562771403844475
10635,0,0.37778376953639986
10636,0,0.25246742168002656
10637,0,0.24869539887517875
10638,0,0.2505766857859283
10639,0,0.25398679709994587
10640,0,0.2562771403844475
10641,0,0.2505766857859283
10642,0,0.2893198009502257
10643,0,0.2505766857859283
10644,0,0.250954077819481
10645,0,0.25436758184957825
10646,0,0.2505766857859283
10647,0,0.26832442334931517
10648,0,0.2501996717155326
10649,0,0.2501996717155326
10650,0,0.2490708991928844
10651,0,0.25474874253769414
10652,0,0.250954077819481
10653,0,0.24944677822995878
10654,0,0.2490708991928844
10655,0,0.257811535851738
10656,0,0.2520885197512532
10657,0,0.25284670058366543
10658,0,0.2536063884999349
10659,0,0.33991429871124396
10660,0,0.24944677822995878
10661,0,0.25436758184957825
10662,0,0.2505766857859283
10663,0,0.277491045239034
10664,0,0.24944677822995878
10665,0,0.24944677822995878
10666,0,0.24944677822995878
10667,0,0.2574273754894475
10668,0,0.25666017753009296
10669,0,0.26635724760540236
10670,0,0.2505766857859283
10671,0,0.24944677822995878
10672,0,0.24944677822995878
10673,0,0.2501996717155326
10674,0,0.25246742168002656
10675,0,0.24944677822995878
10676,0,0.2536063884999349
10677,0,0.2517099949988411
10678,0,0.24982303580020765
10679,0,0.2655729543315988
10680,0,0.26518136100661704
10681,0,0.25246742168002656
10682,0,0.25322635625875006
10683,0,0.25246742168002656
10684,0,0.2490708991928844
10685,0,0.24944677822995878
10686,0,0.2562771403844475
10687,0,0.2562771403844475
10688,0,0.2605111159618671
10689,0,0.26283956419105187
10690,0,0.2501996717155326
10691,0,0.25436758184957825
10692,0,0.25474874253769414
10693,0,0.26128577881881976
10694,0,0.25398679709994587
10695,0,0.26753644999367554
10696,0,0.250954077819481
10697,0,0.250954077819481
10698,0,0.2490708991928844
10699,0,0.2490708991928844
10700,0,0.2517099949988411
10701,0,0.26012434285451563
10702,0,0.2574273754894475
10703,0,0.3116899014598468
10704,0,0.2505766857859283
10705,0,0.2574273754894475
10706,0,0.2520885197512532
10707,0,0.26012434285451563
10708,0,0.24869539887517875
10709,0,0.34036513271097785
10710,0,0.27348193213675487
10711,0,0.25666017753009296
10712,0,0.24869539887517875
10713,0,0.29014651798919877
10714,0,0.2520885197512532
10715,0,0.2520885197512532
10716,0,0.2520885197512532
10717,0,0.251331847622365
10718,0,0.25398679709994587
10719,0,0.24982303580020765
10720,0,0.26322893816681725
10721,0,0.2490708991928844
10722,0,0.270300774785064
10723,0,0.2490708991928844
10724,0,0.25436758184957825
10725,0,0.2490708991928844
10726,0,0.2570435893066708
10727,0,0.5730868666700053
10728,0,0.2562771403844475
10729,0,0.24869539887517875
10730,0,0.258580978198352
10731,0,0.24982303580020765
10732,0,0.24944677822995878
10733,0,0.24944677822995878
10734,0,0.24944677822995878
10735,0,0.25666017753009296
10736,0,0.24944677822995878
10737,0,0.2501996717155326
10738,0,0.2490708991928844
10739,0,0.25398679709994587
10740,0,0.24944677822995878
10741,0,0.25246742168002656
10742,0,0.2570435893066708
10743,0,0.24869539887517875
10744,0,0.2501996717155326
10745,0,0.258580978198352
10746,0,0.250954077819481
10747,0,0.2490708991928844
10748,0,0.24944677822995878
10749,0,0.2659649166212395
10750,0,0.6646615478341732
10751,0,0.258580978198352
10752,0,0.2811300338256094
10753,0,0.24982303580020765
10754,0,0.25322635625875006
10755,0,0.25246742168002656
10756,0,0.26128577881881976
10757,0,0.2864373226631791
10758,0,0.28194263304567996
10759,0,0.2490708991928844
10760,0,0.24944677822995878
10761,0,0.24869539887517875
10762,0,0.2501996717155326
10763,0,0.24982303580020765
10764,0,0.2766863323550393
10765,0,0.26322893816681725
10766,0,0.24982303580020765
10767,0,0.25935191449392614
10768,0,0.35448122934749277
10769,0,0.24982303580020765
10770,0,0.2581960701649042
10771,0,0.2551302789512202
10772,0,0.2490708991928844
10773,0,0.2517099949988411
10774,0,0.2505766857859283
10775,0,0.24982303580020765
10776,0,0.2501996717155326
10777,0,0.2490708991928844
10778,0,0.2517099949988411
10779,0,0.26635724760540236
10780,0,0.2536063884999349
10781,0,0.2505766857859283
10782,0,0.2517099949988411
10783,0,0.25398679709994587
10784,0,0.2730830131301858
10785,0,0.24982303580020765
10786,0,0.2989106576418828
10787,0,0.2758830620300953
10788,0,0.24869539887517875
10789,0,0.25284670058366543
10790,0,0.2490708991928844
10791,0,0.2517099949988411
10792,0,0.25284670058366543
10793,0,0.2695091354050315
10794,0,0.2517099949988411
10795,0,0.2517099949988411
10796,0,0.31039855834607705
10797,0,0.2520885197512532
10798,0,0.2501996717155326
10799,0,0.27348193213675487
10800,0,0.2726844576124343
10801,0,0.33901350087735943
10802,0,0.2536063884999349
10803,0,0.24982303580020765
10804,0,0.24944677822995878
10805,0,0.251331847622365
10806,0,0.33542200329049116
10807,0,0.2536063884999349
10808,0,0.24869539887517875
10809,0,0.2490708991928844
10810,0,0.26283956419105187
10811,0,0.24944677822995878
10812,0,0.2490708991928844
10813,0,0.2730830131301858
10814,0,0.250954077819481
10815,0,0.24944677822995878
10816,0,0.2501996717155326
10817,0,0.2490708991928844
10818,0,0.25474874253769414
10819,0,0.2501996717155326
10820,0,0.2490708991928844
10821,0,0.24982303580020765
10822,0,0.2608982613647495
10823,0,0.250954077819481
10824,0,0.24944677822995878
10825,0,0.24869539887517875
10826,0,0.26012434285451563
10827,0,0.24944677822995878
10828,0,0.26012434285451563
10829,0,0.2520885197512532
10830,0,0.270300774785064
10831,0,0.2520885197512532
10832,0,0.2570435893066708
10833,0,0.24869539887517875
10834,0,0.2562771403844475
10835,0,0.257811535851738
10836,0,0.24982303580020765
10837,0,0.26206192889329016
10838,0,0.616147466149953
10839,0,0.24982303580020765
10840,0,0.25935191449392614
10841,0,0.26012434285451563
10842,0,0.25246742168002656
10843,0,0.4084416753202131
10844,0,0.24944677822995878
10845,0,0.251331847622365
10846,0,0.31125912708587883
10847,0,0.2490708991928844
10848,0,0.2505766857859283
10849,0,0.250954077819481
10850,0,0.2562771403844475
10851,0,0.2490708991928844
10852,0,0.28684805160117294
10853,0,0.3091101626703462
10854,0,0.2710938765262559
10855,0,0.25474874253769414
10856,0,0.2490708991928844
10857,0,0.2490708991928844
10858,0,0.2505766857859283
10859,0,0.3208106847661914
10860,0,0.3891806237463854
10861,0,0.2490708991928844
10862,0,0.251331847622365
10863,0,0.2505766857859283
10864,0,0.25246742168002656
10865,0,0.2558944780925191
10866,0,0.2589662597195299
10867,0,0.2799138128655354
10868,0,0.24869539887517875
10869,0,0.26012434285451563
10870,0,0.2505766857859283
10871,0,0.2835721034512709
10872,0,0.25666017753009296
10873,0,0.26753644999367554
10874,0,0.2501996717155326
10875,0,0.25284670058366543
10876,0,0.2536063884999349
10877,0,0.2640087974910784
10878,0,0.2782971980604399
10879,0,0.2766863323550393
10880,0,0.2605111159618671
10881,0,0.24869539887517875
10882,0,0.2839803589695264
10883,0,0.2671430145667549
10884,0,0.2490708991928844
10885,0,0.25474874253769414
10886,0,0.30953929958219145
10887,0,0.2505766857859283
10888,0,0.2589662597195299
10889,0,0.24944677822995878
10890,0,0.2643992823212049
10891,0,0.251331847622365
10892,0,0.270300774785064
10893,0,0.25973794228506736
10894,0,0.257811535851738
10895,0,0.251331847622365
10896,0,0.2490708991928844
10897,0,0.25246742168002656
10898,0,0.24944677822995878
10899,0,0.2520885197512532
10900,0,0.25246742168002656
10901,0,0.250954077819481
10902,0,0.2589662597195299
10903,0,0.250954077819481
10904,0,0.250954077819481
10905,0,0.251331847622365
10906,0,0.2490708991928844
10907,0,0.24944677822995878
10908,0,0.2490708991928844
10909,0,0.24944677822995878
10910,0,0.2551302789512202
10911,0,0.251331847622365
10912,0,0.2490708991928844
10913,0,0.250954077819481
10914,0,0.25284670058366543
10915,0,0.2608982613647495
10916,0,0.2520885197512532
10917,0,0.25284670058366543
10918,0,0.2558944780925191
10919,0,0.29221940722797807
10920,0,0.31601549224661896
10921,0,0.25666017753009296
10922,0,0.29305099320680184
10923,0,0.2520885197512532
10924,0,0.2501996717155326
10925,0,0.27548196863760593
10926,0,0.2490708991928844
10927,0,0.33542200329049116
10928,0,0.2490708991928844
10929,0,0.2655729543315988
10930,0,0.2505766857859283
10931,0,0.24869539887517875
10932,0,0.25398679709994587
10933,0,0.251331847622365
10934,0,0.2574273754894475
10935,0,0.2738812143237636
10936,0,0.24982303580020765
10937,0,0.25284670058366543
10938,0,0.3035614934198252
10939,0,0.2501996717155326
10940,0,0.24944677822995878
10941,0,0.2501996717155326
10942,0,0.24944677822995878
10943,0,0.2490708991928844
10944,0,0.26245056101513453
10945,0,0.2570435893066708
10946,0,0.250954077819481
10947,0,0.26206192889329016
10948,0,0.2640087974910784
10949,0,0.2490708991928844
10950,0,0.29014651798919877
10951,0,0.25246742168002656
10952,0,0.25284670058366543
10953,0,0.3305146925683503
10954,0,0.2827566571991243
10955,0,0.26283956419105187
10956,0,0.251331847622365
10957,0,0.2501996717155326
10958,0,0.258580978198352
10959,0,0.24944677822995878
10960,0,0.24982303580020765
10961,0,0.24944677822995878
10962,0,0.250954077819481
10963,0,0.2558944780925191
10964,0,0.24944677822995878
10965,0,0.2501996717155326
10966,0,0.2490708991928844
10967,0,0.25398679709994587
10968,0,0.2758830620300953
10969,0,0.25474874253769414
10970,0,0.27468086699544353
10971,0,0.2517099949988411
10972,0,0.251331847622365
10973,0,0.24944677822995878
10974,0,0.2490708991928844
10975,0,0.2517099949988411
10976,0,0.2570435893066708
10977,0,0.6013178739570011
10978,0,0.24944677822995878
10979,0,0.24944677822995878
10980,0,0.24944677822995878
10981,0,0.25246742168002656
10982,0,0.24869539887517875
10983,0,0.24869539887517875
10984,0,0.29097463013073366
10985,0,0.26635724760540236
10986,0,0.24869539887517875
10987,0,0.25551219087514554
10988,0,0.24944677822995878
10989,0,0.4807230197180191
10990,0,0.24982303580020765
10991,0,0.24944677822995878
10992,0,0.277491045239034
10993,0,0.2505766857859283
10994,0,0.24982303580020765
10995,0,0.2778939418226887
10996,0,0.2490708991928844
10997,0,0.2536063884999349
10998,0,0.2505766857859283
10999,0,0.25284670058366543
11000,0,0.251331847622365
11001,0,0.2490708991928844
11002,0,0.250954077819481
11003,0,0.2562771403844475
11004,0,0.27468086699544353
11005,0,0.2505766857859283
11006,0,0.2738812143237636
11007,0,0.2750812368532105
11008,0,0.251331847622365
11009,0,0.26361868268622324
11010,0,0.250954077819481
11011,0,0.25246742168002656
11012,0,0.28520725074843456
11013,0,0.2520885197512532
11014,0,0.25284670058366543
11015,0,0.24944677822995878
11016,0,0.2536063884999349
11017,0,0.2490708991928844
11018,0,0.2872591323974801
11019,0,0.2505766857859283
11020,0,0.2505766857859283
11021,0,0.24944677822995878
11022,0,0.2490708991928844
11023,0,0.2490708991928844
11024,0,0.2490708991928844
11025,0,0.2490708991928844
11026,0,0.2490708991928844
11027,0,0.2490708991928844
11028,0,0.2490708991928844
11029,0,0.2490708991928844
11030,0,0.2490708991928844
11031,0,0.2490708991928844
11032,0,0.2490708991928844
11033,0,0.250954077819481
11034,0,0.25398679709994587
11035,0,0.2490708991928844
11036,0,0.2490708991928844
11037,0,0.2589662597195299
11038,0,0.24982303580020765
11039,0,0.25246742168002656
11040,0,0.29014651798919877
11041,0,0.2671430145667549
11042,0,0.2490708991928844
11043,0,0.2505766857859283
11044,0,0.9999224111755276
11045,0,0.251331847622365
11046,0,0.2536063884999349
11047,0,0.2490708991928844
11048,0,0.2581960701649042
11049,0,0.24982303580020765
11050,0,0.24869539887517875
11051,0,0.24982303580020765
11052,0,0.2505766857859283
11053,0,0.2490708991928844
11054,0,0.29681020795962243
11055,0,0.3203731721207983
11056,0,0.2490708991928844
11057,0,0.33901350087735943
11058,0,0.24944677822995878
11059,0,0.24869539887517875
11060,0,0.24982303580020765
11061,0,0.2501996717155326
11062,0,0.2501996717155326
11063,0,0.269113864829704
11064,0,0.24869539887517875
11065,0,0.24869539887517875
11066,0,0.24944677822995878
11067,0,0.25322635625875006
11068,0,0.25551219087514554
11069,0,0.40795643711912993
11070,0,0.25246742168002656
11071,0,0.24944677822995878
11072,0,0.25436758184957825
11073,0,0.2490708991928844
11074,0,0.2490708991928844
11075,0,0.2589662597195299
11076,0,0.2490708991928844
11077,0,0.2807242694424348
11078,0,0.25398679709994587
11079,0,0.24944677822995878
11080,0,0.2490708991928844
11081,0,0.24982303580020765
11082,0,0.2490708991928844
11083,0,0.24944677822995878
11084,0,0.3735437853962183
11085,0,0.25246742168002656
11086,0,0.37589698021344475
11087,0,0.28194263304567996
11088,0,0.2714909750454721
11089,0,0.24982303580020765
11090,0,0.2490708991928844
11091,0,0.2490708991928844
11092,0,0.277491045239034
11093,0,0.250954077819481
11094,0,0.28153615514309055
11095,0,0.25474874253769414
11096,0,0.2505766857859283
11097,0,0.2505766857859283
11098,0,0.26245056101513453
11099,0,0.2505766857859283
11100,0,0.24982303580020765
11101,0,0.24982303580020765
11102,0,0.29848988585859537
11103,0,0.2643992823212049
11104,0,0.2608982613647495
11105,0,0.25284670058366543
11106,0,0.2551302789512202
11107,0,0.251331847622365
11108,0,0.2490708991928844
11109,0,0.2490708991928844
11110,0,0.25246742168002656
11111,0,0.25436758184957825
11112,0,0.2517099949988411
11113,0,0.251331847622365
11114,0,0.27228626588985183
11115,0,0.2505766857859283
11116,0,0.2501996717155326
11117,0,0.25246742168002656
11118,0,0.30313700548079014
11119,0,0.24982303580020765
11120,0,0.2501996717155326
11121,0,0.3022890367970367
11122,0,0.2505766857859283
11123,0,0.2551302789512202
11124,0,0.25474874253769414
11125,0,0.25935191449392614
11126,0,0.2490708991928844
11127,0,0.2505766857859283
11128,0,0.5058215015003544
11129,0,0.24944677822995878
11130,0,0.24869539887517875
11131,0,0.2490708991928844
11132,0,0.24869539887517875
11133,0,0.26832442334931517
11134,0,0.25666017753009296
11135,0,0.3091101626703462
11136,0,0.2551302789512202
11137,0,0.2501996717155326
11138,0,0.25973794228506736
11139,0,0.24944677822995878
11140,0,0.2490708991928844
11141,0,0.24982303580020765
11142,0,0.24869539887517875
11143,0,0.36140553283407845
11144,0,0.2608982613647495
11145,0,0.25246742168002656
11146,0,0.2490708991928844
11147,0,0.3027128531209027
11148,0,0.24944677822995878
11149,0,0.24944677822995878
11150,0,0.2581960701649042
11151,0,0.250954077819481
11152,0,0.2505766857859283
11153,0,0.24944677822995878
11154,0,0.2490708991928844
11155,0,0.2501996717155326
11156,0,0.25322635625875006
11157,0,0.30868135472328756
11158,0,0.2655729543315988
11159,0,0.25322635625875006
11160,0,0.24944677822995878
11161,0,0.2695091354050315
11162,0,0.2490708991928844
11163,0,0.24944677822995878
11164,0,0.2505766857859283
11165,0,0.2570435893066708
11166,0,0.2490708991928844
11167,0,0.2490708991928844
11168,0,0.26753644999367554
11169,0,0.24982303580020765
11170,0,0.2490708991928844
11171,0,0.2517099949988411
11172,0,0.251331847622365
11173,0,0.3091101626703462
11174,0,0.26479013691443637
11175,0,0.2581960701649042
11176,0,0.24944677822995878
11177,0,0.24982303580020765
11178,0,0.24982303580020765
11179,0,0.2501996717155326
11180,0,0.24982303580020765
11181,0,0.2574273754894475
11182,0,0.24944677822995878
11183,0,0.24944677822995878
11184,0,0.2551302789512202
11185,0,0.25935191449392614
11186,0,0.24982303580020765
11187,0,0.25284670058366543
11188,0,0.2551302789512202
11189,0,0.3646568949541573
11190,0,0.29681020795962243
11191,0,0.24944677822995878
11192,0,0.33452707703802137
11193,0,0.2505766857859283
11194,0,0.24982303580020765
11195,0,0.24869539887517875
11196,0,0.25436758184957825
11197,0,0.25398679709994587
11198,0,0.2490708991928844
11199,0,0.24869539887517875
11200,0,0.24869539887517875
11201,0,0.2505766857859283
11202,0,0.251331847622365
11203,0,0.24982303580020765
11204,0,0.24869539887517875
11205,0,0.24869539887517875
11206,0,0.24982303580020765
11207,0,0.2570435893066708
11208,0,0.2517099949988411
11209,0,0.31255242772398645
11210,0,0.2520885197512532
11211,0,0.2490708991928844
11212,0,0.2520885197512532
11213,0,0.2864373226631791
11214,0,0.25398679709994587
11215,0,0.2791047881649473
11216,0,0.34579751716120494
11217,0,0.25284670058366543
11218,0,0.26518136100661704
11219,0,0.7041056791102848
11220,0,0.2655729543315988
11221,0,0.251331847622365
11222,0,0.24982303580020765
11223,0,0.251331847622365
11224,0,0.2520885197512532
11225,0,0.2490708991928844
11226,0,0.24869539887517875
11227,0,0.251331847622365
11228,0,0.2581960701649042
11229,0,0.3061154423693437
11230,0,0.24869539887517875
11231,0,0.2490708991928844
11232,0,0.26245056101513453
11233,0,0.26012434285451563
11234,0,0.2490708991928844
11235,0,0.2517099949988411
11236,0,0.2490708991928844
11237,0,0.2993317694795264
11238,0,0.2517099949988411
11239,0,0.26012434285451563
11240,0,0.24869539887517875
11241,0,0.251331847622365
11242,0,0.250954077819481
11243,0,0.257811535851738
11244,0,0.2655729543315988
11245,0,0.251331847622365
11246,0,0.250954077819481
11247,0,0.24944677822995878
11248,0,0.2551302789512202
11249,0,0.24982303580020765
11250,0,0.2520885197512532
11251,0,0.2490708991928844
11252,0,0.24869539887517875
11253,0,0.2659649166212395
11254,0,0.2490708991928844
11255,0,0.26479013691443637
11256,0,0.38441641085890593
11257,0,0.2490708991928844
11258,0,0.25246742168002656
11259,0,0.3039863164790553
11260,0,0.25551219087514554
11261,0,0.2501996717155326
11262,0,0.24944677822995878
11263,0,0.25398679709994587
11264,0,0.2490708991928844
11265,0,0.2517099949988411
11266,0,0.25322635625875006
11267,0,0.3061154423693437
11268,0,0.2490708991928844
11269,0,0.2517099949988411
11270,0,0.250954077819481
11271,0,0.2501996717155326
11272,0,0.2490708991928844
11273,0,0.2505766857859283
11274,0,0.2490708991928844
11275,0,0.25474874253769414
11276,0,0.270300774785064
11277,0,0.26518136100661704
11278,0,0.32918265703300303
11279,0,0.2501996717155326
11280,0,0.2490708991928844
11281,0,0.25474874253769414
11282,0,0.2562771403844475
11283,0,0.25284670058366543
11284,0,0.26012434285451563
11285,0,0.2505766857859283
11286,0,0.2490708991928844
11287,0,0.24982303580020765
11288,0,0.27228626588985183
11289,0,0.2791047881649473
11290,0,0.2501996717155326
11291,0,0.24944677822995878
11292,0,0.2574273754894475
11293,0,0.25246742168002656
11294,0,0.29848988585859537
11295,0,0.25246742168002656
11296,0,0.2520885197512532
11297,0,0.2710938765262559
11298,0,0.250954077819481
11299,0,0.2655729543315988
11300,0,0.25436758184957825
11301,0,0.24944677822995878
11302,0,0.2574273754894475
11303,0,0.26167366807776327
11304,0,0.2490708991928844
11305,0,0.25322635625875006
11306,0,0.2490708991928844
11307,0,0.24944677822995878
11308,0,0.2490708991928844
11309,0,0.24944677822995878
11310,0,0.28153615514309055
11311,0,0.24944677822995878
11312,0,0.2505766857859283
11313,0,0.2517099949988411
11314,0,0.2671430145667549
11315,0,0.2490708991928844
11316,0,0.2505766857859283
11317,0,0.25935191449392614
11318,0,0.2505766857859283
11319,0,0.2501996717155326
11320,0,0.2536063884999349
11321,0,0.24982303580020765
11322,0,0.2791047881649473
11323,0,0.24982303580020765
11324,0,0.26245056101513453
11325,0,0.2501996717155326
11326,0,0.24982303580020765
11327,0,0.25284670058366543
11328,0,0.24982303580020765
11329,0,0.24944677822995878
11330,0,0.2490708991928844
11331,0,0.2501996717155326
11332,0,0.24944677822995878
11333,0,0.24982303580020765
11334,0,0.30825287622696457
11335,0,0.25284670058366543
11336,0,0.2505766857859283
11337,0,0.2570435893066708
11338,0,0.250954077819481
11339,0,0.2501996717155326
11340,0,0.24944677822995878
11341,0,0.26167366807776327
11342,0,0.24944677822995878
11343,0,0.25551219087514554
11344,0,0.2490708991928844
11345,0,0.2501996717155326
11346,0,0.2505766857859283
11347,0,0.2501996717155326
11348,0,0.2520885197512532
11349,0,0.27348193213675487
11350,0,0.2517099949988411
11351,0,0.24982303580020765
11352,0,0.2490708991928844
11353,0,0.25284670058366543
11354,0,0.2517099949988411
11355,0,0.32918265703300303
11356,0,0.2501996717155326
11357,0,0.27348193213675487
11358,0,0.28153615514309055
11359,0,0.2695091354050315
11360,0,0.27348193213675487
11361,0,0.2993317694795264
11362,0,0.25246742168002656
11363,0,0.2505766857859283
11364,0,0.26479013691443637
11365,0,0.25246742168002656
11366,0,0.251331847622365
11367,0,0.2505766857859283
11368,0,0.2505766857859283
11369,0,0.25246742168002656
11370,0,0.2505766857859283
11371,0,0.39396609341050803
11372,0,0.24944677822995878
11373,0,0.2570435893066708
11374,0,0.2490708991928844
11375,0,0.24869539887517875
11376,0,0.2589662597195299
11377,0,0.26206192889329016
11378,0,0.2589662597195299
11379,0,0.2490708991928844
11380,0,0.26283956419105187
11381,0,0.24982303580020765
11382,0,0.25284670058366543
11383,0,0.25436758184957825
11384,0,0.25322635625875006
11385,0,0.2490708991928844
11386,0,0.24944677822995878
11387,0,0.26283956419105187
11388,0,0.25246742168002656
11389,0,0.2490708991928844
11390,0,0.24982303580020765
11391,0,0.24869539887517875
11392,0,0.2501996717155326
11393,0,0.3108286792158506
11394,0,0.2608982613647495
11395,0,0.3212485124737749
11396,0,0.2640087974910784
11397,0,0.2570435893066708
11398,0,0.25398679709994587
11399,0,0.2505766857859283
11400,0,0.2558944780925191
11401,0,0.25246742168002656
11402,0,0.24869539887517875
11403,0,0.250954077819481
11404,0,0.2558944780925191
11405,0,0.2490708991928844
11406,0,0.2714909750454721
11407,0,0.24869539887517875
11408,0,0.250954077819481
11409,0,0.2501996717155326
11410,0,0.25436758184957825
11411,0,0.251331847622365
11412,0,0.24982303580020765
11413,0,0.25666017753009296
11414,0,0.2517099949988411
11415,0,0.2490708991928844
11416,0,0.2872591323974801
11417,0,0.24944677822995878
11418,0,0.2490708991928844
11419,0,0.2589662597195299
11420,0,0.2490708991928844
11421,0,0.24944677822995878
11422,0,0.2570435893066708
11423,0,0.2520885197512532
11424,0,0.2517099949988411
11425,0,0.2520885197512532
11426,0,0.2490708991928844
11427,0,0.24982303580020765
11428,0,0.2501996717155326
11429,0,0.2490708991928844
11430,0,0.2501996717155326
11431,0,0.2505766857859283
11432,0,0.2520885197512532
11433,0,0.24944677822995878
11434,0,0.2536063884999349
11435,0,0.26012434285451563
11436,0,0.26283956419105187
11437,0,0.24869539887517875
11438,0,0.24869539887517875
11439,0,0.251331847622365
11440,0,0.33542200329049116
11441,0,0.2490708991928844
11442,0,0.31731945058931166
11443,0,0.24944677822995878
11444,0,0.3521864464859477
11445,0,0.24982303580020765
11446,0,0.25322635625875006
11447,0,0.24869539887517875
11448,0,0.24982303580020765
11449,0,0.29975322093335854
11450,0,0.2490708991928844
11451,0,0.25246742168002656
11452,0,0.25436758184957825
11453,0,0.25551219087514554
11454,0,0.24982303580020765
11455,0,0.24944677822995878
11456,0,0.2608982613647495
11457,0,0.24944677822995878
11458,0,0.2501996717155326
11459,0,0.2490708991928844
11460,0,0.2490708991928844
11461,0,0.33229497396341073
11462,0,0.2490708991928844
11463,0,0.2490708991928844
11464,0,0.25398679709994587
11465,0,0.24982303580020765
11466,0,0.25322635625875006
11467,0,0.24982303580020765
11468,0,0.2490708991928844
11469,0,0.2766863323550393
11470,0,0.2517099949988411
11471,0,0.250954077819481
11472,0,0.25474874253769414
11473,0,0.2501996717155326
11474,0,0.24982303580020765
11475,0,0.2501996717155326
11476,0,0.2536063884999349
11477,0,0.2517099949988411
11478,0,0.24944677822995878
11479,0,0.2490708991928844
11480,0,0.250954077819481
11481,0,0.2517099949988411
11482,0,0.2570435893066708
11483,0,0.24982303580020765
11484,0,0.2505766857859283
11485,0,0.24944677822995878
11486,0,0.39780921735700747
11487,0,0.251331847622365
11488,0,0.24982303580020765
11489,0,0.2490708991928844
11490,0,0.2505766857859283
11491,0,0.28153615514309055
11492,0,0.2490708991928844
11493,0,0.2490708991928844
11494,0,0.2490708991928844
11495,0,0.27188843826676373
11496,0,0.2605111159618671
11497,0,0.2520885197512532
11498,0,0.2490708991928844
11499,0,0.2501996717155326
11500,0,0.2608982613647495
11501,0,0.26245056101513453
11502,0,0.2501996717155326
11503,0,0.2490708991928844
11504,0,0.24982303580020765
11505,0,0.26283956419105187
11506,0,0.3078247276652515
11507,0,0.25322635625875006
11508,0,0.2501996717155326
11509,0,0.270300774785064
11510,0,0.2501996717155326
11511,0,0.24944677822995878
11512,0,0.250954077819481
11513,0,0.31949909418137923
11514,0,0.2640087974910784
11515,0,0.28684805160117294
11516,0,0.277491045239034
11517,0,0.24944677822995878
11518,0,0.2490708991928844
11519,0,0.2490708991928844
11520,0,0.24982303580020765
11521,0,0.2501996717155326
11522,0,0.2490708991928844
11523,0,0.24944677822995878
11524,0,0.2490708991928844
11525,0,0.24944677822995878
11526,0,0.2558944780925191
11527,0,0.24944677822995878
11528,0,0.24869539887517875
11529,0,0.25322635625875006
11530,0,0.32344235784100267
11531,0,0.25474874253769414
11532,0,0.24869539887517875
11533,0,0.24944677822995878
11534,0,0.2714909750454721
11535,0,0.2536063884999349
11536,0,0.2505766857859283
11537,0,0.24944677822995878
11538,0,0.25284670058366543
11539,0,0.2608982613647495
11540,0,0.2608982613647495
11541,0,0.24944677822995878
11542,0,0.2501996717155326
11543,0,0.250954077819481
11544,0,0.25398679709994587
11545,0,0.24869539887517875
11546,0,0.24944677822995878
11547,0,0.2520885197512532
11548,0,0.24944677822995878
11549,0,0.9994947368140494
11550,0,0.3503555144431249
11551,0,0.24982303580020765
11552,0,0.2490708991928844
11553,0,0.9625721289617969
11554,0,0.2505766857859283
11555,0,0.2490708991928844
11556,0,0.2976493641973681
11557,0,0.2490708991928844
11558,0,0.24982303580020765
11559,0,0.24982303580020765
11560,0,0.24944677822995878
11561,0,0.25284670058366543
11562,0,0.2581960701649042
11563,0,0.25474874253769414
11564,0,0.2562771403844475
11565,0,0.2570435893066708
11566,0,0.2520885197512532
11567,0,0.258580978198352
11568,0,0.2581960701649042
11569,0,0.25246742168002656
11570,0,0.24944677822995878
11571,0,0.251331847622365
11572,0,0.25322635625875006
11573,0,0.2490708991928844
11574,0,0.2490708991928844
11575,0,0.24944677822995878
11576,0,0.2551302789512202
11577,0,0.24869539887517875
11578,0,0.3577051910837464
11579,0,0.2667499470119521
11580,0,0.2490708991928844
11581,0,0.24944677822995878
11582,0,0.2490708991928844
11583,0,0.2490708991928844
11584,0,0.24869539887517875
11585,0,0.2536063884999349
11586,0,0.24869539887517875
11587,0,0.2671430145667549
11588,0,0.25284670058366543
11589,0,0.2517099949988411
11590,0,0.2589662597195299
11591,0,0.24944677822995878
11592,0,0.2501996717155326
11593,0,0.2490708991928844
11594,0,0.2490708991928844
11595,0,0.251331847622365
11596,0,0.2574273754894475
11597,0,0.26635724760540236
11598,0,0.24944677822995878
11599,0,0.269113864829704
11600,0,0.41574117393365245
11601,0,0.2517099949988411
11602,0,0.2490708991928844
11603,0,0.27069714300737346
11604,0,0.2505766857859283
11605,0,0.2490708991928844
11606,0,0.24982303580020765
11607,0,0.24944677822995878
11608,0,0.24944677822995878
11609,0,0.24869539887517875
11610,0,0.2766863323550393
11611,0,0.24944677822995878
11612,0,0.2490708991928844
11613,0,0.24944677822995878
11614,0,0.2574273754894475
11615,0,0.26206192889329016
11616,0,0.251331847622365
11617,0,0.2605111159618671
11618,0,0.26361868268622324
11619,0,0.24944677822995878
11620,0,0.25322635625875006
11621,0,0.26206192889329016
11622,0,0.26206192889329016
11623,0,0.251331847622365
11624,0,0.2562771403844475
11625,0,0.24869539887517875
11626,0,0.2839803589695264
11627,0,0.2490708991928844
11628,0,0.250954077819481
11629,0,0.25322635625875006
11630,0,0.250954077819481
11631,0,0.24869539887517875
11632,0,0.2501996717155326
11633,0,0.25935191449392614
11634,0,0.2490708991928844
11635,0,0.258580978198352
11636,0,0.25246742168002656
11637,0,0.2490708991928844
11638,0,0.24944677822995878
11639,0,0.25322635625875006
11640,0,0.2517099949988411
11641,0,0.24944677822995878
11642,0,0.25322635625875006
11643,0,0.251331847622365
11644,0,0.4577150628672097
11645,0,0.421607670329079
11646,0,0.27188843826676373
11647,0,0.27428085938080526
11648,0,0.2589662597195299
11649,0,0.26753644999367554
11650,0,0.32696869312213606
11651,0,0.2671430145667549
11652,0,0.24944677822995878
11653,0,0.2505766857859283
11654,0,0.2558944780925191
11655,0,0.26753644999367554
11656,0,0.37260417361998016
11657,0,0.2589662597195299
11658,0,0.2791047881649473
11659,0,0.2501996717155326
11660,0,0.24869539887517875
11661,0,0.2505766857859283
11662,0,0.24944677822995878
11663,0,0.24944677822995878
11664,0,0.269113864829704
11665,0,0.251331847622365
11666,0,0.2643992823212049
11667,0,0.24869539887517875
11668,0,0.25666017753009296
11669,0,0.2490708991928844
11670,0,0.2490708991928844
11671,0,0.2791047881649473
11672,0,0.3091101626703462
11673,0,0.24944677822995878
11674,0,0.25246742168002656
11675,0,0.251331847622365
11676,0,0.25246742168002656
11677,0,0.2714909750454721
11678,0,0.2762845167101087
11679,0,0.26167366807776327
11680,0,0.26206192889329016
11681,0,0.2490708991928844
11682,0,0.258580978198352
11683,0,0.251331847622365
11684,0,0.2558944780925191
11685,0,0.2490708991928844
11686,0,0.2856169218639384
11687,0,0.4997957714977808
11688,0,0.2517099949988411
11689,0,0.29430096592641686
11690,0,0.2520885197512532
11691,0,0.24869539887517875
11692,0,0.24944677822995878
11693,0,0.2501996717155326
11694,0,0.25398679709994587
11695,0,0.2505766857859283
11696,0,0.2490708991928844
11697,0,0.3010196085791331
11698,0,0.2490708991928844
11699,0,0.24869539887517875
11700,0,0.25935191449392614
11701,0,0.26479013691443637
11702,0,0.2501996717155326
11703,0,0.25322635625875006
11704,0,0.2490708991928844
11705,0,0.26322893816681725
11706,0,0.2589662597195299
11707,0,0.29388396306584186
11708,0,0.2562771403844475
11709,0,0.33901350087735943
11710,0,0.2490708991928844
11711,0,0.27069714300737346
11712,0,0.2490708991928844
11713,0,0.2490708991928844
11714,0,0.269113864829704
11715,0,0.24982303580020765
11716,0,0.2551302789512202
11717,0,0.2659649166212395
11718,0,0.26753644999367554
11719,0,0.2679302530145765
11720,0,0.27069714300737346
11721,0,0.45871238007643733
11722,0,0.26245056101513453
11723,0,0.250954077819481
11724,0,0.277491045239034
11725,0,0.28153615514309055
11726,0,0.24982303580020765
11727,0,0.2570435893066708
11728,0,0.24982303580020765
11729,0,0.25666017753009296
11730,0,0.24982303580020765
11731,0,0.2490708991928844
11732,0,0.2490708991928844
11733,0,0.3056889506661508
11734,0,0.25935191449392614
11735,0,0.2640087974910784
11736,0,0.2505766857859283
11737,0,0.2490708991928844
11738,0,0.2501996717155326
11739,0,0.2687189607157432
11740,0,0.2640087974910784
11741,0,0.2655729543315988
11742,0,0.2490708991928844
11743,0,0.251331847622365
11744,0,0.2490708991928844
11745,0,0.2490708991928844
11746,0,0.26012434285451563
11747,0,0.26635724760540236
11748,0,0.25973794228506736
11749,0,0.251331847622365
11750,0,0.24869539887517875
11751,0,0.257811535851738
11752,0,0.2490708991928844
11753,0,0.2517099949988411
11754,0,0.24982303580020765
11755,0,0.250954077819481
11756,0,0.2490708991928844
11757,0,0.25474874253769414
11758,0,0.2517099949988411
11759,0,0.4932680191385815
11760,0,0.258580978198352
11761,0,0.2558944780925191
11762,0,0.2501996717155326
11763,0,0.2490708991928844
11764,0,0.2562771403844475
11765,0,0.25474874253769414
11766,0,0.29097463013073366
11767,0,0.2490708991928844
11768,0,0.2490708991928844
11769,0,0.2726844576124343
11770,0,0.257811535851738
11771,0,0.25436758184957825
11772,0,0.250954077819481
11773,0,0.25398679709994587
11774,0,0.2762845167101087
11775,0,0.2574273754894475
11776,0,0.24869539887517875
11777,0,0.24982303580020765
11778,0,0.250954077819481
11779,0,0.250954077819481
11780,0,0.3581668179029066
11781,0,0.24869539887517875
11782,0,0.2726844576124343
11783,0,0.2505766857859283
11784,0,0.28194263304567996
11785,0,0.2517099949988411
11786,0,0.24869539887517875
11787,0,0.2905603998691777
11788,0,0.24944677822995878
11789,0,0.24944677822995878
11790,0,0.2562771403844475
11791,0,0.26167366807776327
11792,0,0.27348193213675487
11793,0,0.2505766857859283
11794,0,0.277491045239034
11795,0,0.251331847622365
11796,0,0.24869539887517875
11797,0,0.24944677822995878
11798,0,0.2505766857859283
11799,0,0.25551219087514554
11800,0,0.2811300338256094
11801,0,0.2517099949988411
11802,0,0.250954077819481
11803,0,0.25973794228506736
11804,0,0.24982303580020765
11805,0,0.2993317694795264
11806,0,0.258580978198352
11807,0,0.24982303580020765
11808,0,0.2695091354050315
11809,0,0.27468086699544353
11810,0,0.29263502702859495
11811,0,0.2758830620300953
11812,0,0.25246742168002656
11813,0,0.2501996717155326
11814,0,0.2490708991928844
11815,0,0.24982303580020765
11816,0,0.25666017753009296
11817,0,0.289732984885378
11818,0,0.2501996717155326
11819,0,0.2520885197512532
11820,0,0.3116899014598468
11821,0,0.3052627917572231
11822,0,0.24944677822995878
11823,0,0.24869539887517875
11824,0,0.25398679709994587
11825,0,0.25551219087514554
11826,0,0.24944677822995878
11827,0,0.24944677822995878
11828,0,0.2490708991928844
11829,0,0.24944677822995878
11830,0,0.25436758184957825
11831,0,0.24982303580020765
11832,0,0.2490708991928844
11833,0,0.2490708991928844
11834,0,0.2520885197512532
11835,0,0.27228626588985183
11836,0,0.2505766857859283
11837,0,0.24982303580020765
11838,0,0.24869539887517875
11839,0,0.2501996717155326
11840,0,0.2501996717155326
11841,0,0.24982303580020765
11842,0,0.251331847622365
11843,0,0.250954077819481
11844,0,0.25284670058366543
11845,0,0.2490708991928844
11846,0,0.24944677822995878
11847,0,0.2517099949988411
11848,0,0.2490708991928844
11849,0,0.9990279211958416
11850,0,0.26479013691443637
11851,0,0.2490708991928844
11852,0,0.2490708991928844
11853,0,0.24869539887517875
11854,0,0.25398679709994587
11855,0,0.31514779035232837
11856,0,0.2581960701649042
11857,0,0.26753644999367554
11858,0,0.2726844576124343
11859,0,0.2738812143237636
11860,0,0.25935191449392614
11861,0,0.2501996717155326
11862,0,0.2490708991928844
11863,0,0.24869539887517875
11864,0,0.2490708991928844
11865,0,0.2570435893066708
11866,0,0.2787008136194777
11867,0,0.2520885197512532
11868,0,0.2551302789512202
11869,0,0.24944677822995878
11870,0,0.2490708991928844
11871,0,0.2608982613647495
11872,0,0.2490708991928844
11873,0,0.258580978198352
11874,0,0.25973794228506736
11875,0,0.24982303580020765
11876,0,0.24944677822995878
11877,0,0.2608982613647495
11878,0,0.2517099949988411
11879,0,0.24982303580020765
11880,0,0.24944677822995878
11881,0,0.2520885197512532
11882,0,0.2517099949988411
11883,0,0.24869539887517875
11884,0,0.2490708991928844
11885,0,0.2551302789512202
11886,0,0.2795091213599489
11887,0,0.2490708991928844
11888,0,0.2905603998691777
11889,0,0.2934673053555813
11890,0,0.25474874253769414
11891,0,0.2490708991928844
11892,0,0.2778939418226887
11893,0,0.25246742168002656
11894,0,0.250954077819481
11895,0,0.24944677822995878
11896,0,0.251331847622365
11897,0,0.2608982613647495
11898,0,0.2758830620300953
11899,0,0.27428085938080526
11900,0,0.29430096592641686
11901,0,0.2501996717155326
11902,0,0.26479013691443637
11903,0,0.24982303580020765
11904,0,0.24982303580020765
11905,0,0.250954077819481
11906,0,0.2505766857859283
11907,0,0.37307385973018176
11908,0,0.25398679709994587
11909,0,0.2490708991928844
11910,0,0.24944677822995878
11911,0,0.2893198009502257
11912,0,0.2501996717155326
11913,0,0.2551302789512202
11914,0,0.24944677822995878
11915,0,0.5652060508014671
11916,0,0.2831642027413117
11917,0,0.25284670058366543
11918,0,0.2505766857859283
11919,0,0.24944677822995878
11920,0,0.24869539887517875
11921,0,0.2490708991928844
11922,0,0.24982303580020765
11923,0,0.2490708991928844
11924,0,0.2993317694795264
11925,0,0.2490708991928844
11926,0,0.2505766857859283
11927,0,0.24982303580020765
11928,0,0.2490708991928844
11929,0,0.2501996717155326
11930,0,0.2490708991928844
11931,0,0.2490708991928844
11932,0,0.2490708991928844
11933,0,0.2490708991928844
11934,0,0.2490708991928844
11935,0,0.2490708991928844
11936,0,0.2490708991928844
11937,0,0.25973794228506736
11938,0,0.2505766857859283
11939,0,0.2501996717155326
11940,0,0.2490708991928844
11941,0,0.2640087974910784
11942,0,0.2501996717155326
11943,0,0.25474874253769414
11944,0,0.25322635625875006
11945,0,0.2501996717155326
11946,0,0.27428085938080526
11947,0,0.24944677822995878
11948,0,0.2505766857859283
11949,0,0.25246742168002656
11950,0,0.2501996717155326
11951,0,0.2655729543315988
11952,0,0.26012434285451563
11953,0,0.2490708991928844
11954,0,0.2714909750454721
11955,0,0.2490708991928844
11956,0,0.25322635625875006
11957,0,0.2667499470119521
11958,0,0.2490708991928844
11959,0,0.2505766857859283
11960,0,0.2490708991928844
11961,0,0.24982303580020765
11962,0,0.25551219087514554
11963,0,0.2501996717155326
11964,0,0.25474874253769414
11965,0,0.258580978198352
11966,0,0.25666017753009296
11967,0,0.2505766857859283
11968,0,0.24982303580020765
11969,0,0.25246742168002656
11970,0,0.2520885197512532
11971,0,0.2517099949988411
11972,0,0.25666017753009296
11973,0,0.2490708991928844
11974,0,0.24944677822995878
11975,0,0.24982303580020765
11976,0,0.24869539887517875
11977,0,0.2505766857859283
11978,0,0.258580978198352
11979,0,0.36047888440064835
11980,0,0.25551219087514554
11981,0,0.2505766857859283
11982,0,0.25398679709994587
11983,0,0.2490708991928844
11984,0,0.2517099949988411
11985,0,0.2501996717155326
11986,0,0.2520885197512532
11987,0,0.24869539887517875
11988,0,0.2501996717155326
11989,0,0.2490708991928844
11990,0,0.24869539887517875
11991,0,0.24944677822995878
11992,0,0.3735437853962183
11993,0,0.3052627917572231
11994,0,0.24869539887517875
11995,0,0.2574273754894475
11996,0,0.2490708991928844
11997,0,0.26832442334931517
11998,0,0.25246742168002656
11999,0,0.3282961542740807
12000,0,0.26518136100661704
12001,0,0.2655729543315988
12002,0,0.24982303580020765
12003,0,0.25474874253769414
12004,0,0.258580978198352
12005,0,0.25284670058366543
12006,0,0.250954077819481
12007,0,0.2490708991928844
12008,0,0.7321432623341155
12009,0,0.2640087974910784
12010,0,0.2501996717155326
12011,0,0.27188843826676373
12012,0,0.2490708991928844
12013,0,0.250954077819481
12014,0,0.29014651798919877
12015,0,0.24944677822995878
12016,0,0.2517099949988411
12017,0,0.25284670058366543
12018,0,0.2608982613647495
12019,0,0.4211179254804567
12020,0,0.24869539887517875
12021,0,0.24982303580020765
12022,0,0.2581960701649042
12023,0,0.24944677822995878
12024,0,0.2574273754894475
12025,0,0.26479013691443637
12026,0,0.2490708991928844
12027,0,0.258580978198352
12028,0,0.3462520610538263
12029,0,0.25284670058366543
12030,0,0.24982303580020765
12031,0,0.2490708991928844
12032,0,0.2490708991928844
12033,0,0.25322635625875006
12034,0,0.2490708991928844
12035,0,0.25551219087514554
12036,0,0.24982303580020765
12037,0,0.25436758184957825
12038,0,0.2799138128655354
12039,0,0.2679302530145765
12040,0,0.24982303580020765
12041,0,0.3877490906036866
12042,0,0.26518136100661704
12043,0,0.2490708991928844
12044,0,0.2505766857859283
12045,0,0.2505766857859283
12046,0,0.30696942227077517
12047,0,0.2659649166212395
12048,0,0.30696942227077517
12049,0,0.251331847622365
12050,0,0.2505766857859283
12051,0,0.251331847622365
12052,0,0.2501996717155326
12053,0,0.2505766857859283
12054,0,0.24944677822995878
12055,0,0.24944677822995878
12056,0,0.251331847622365
12057,0,0.24982303580020765
12058,0,0.2501996717155326
12059,0,0.24944677822995878
12060,0,0.270300774785064
12061,0,0.251331847622365
12062,0,0.24982303580020765
12063,0,0.2589662597195299
12064,0,0.2847979329827316
12065,0,0.2536063884999349
12066,0,0.2501996717155326
12067,0,0.24869539887517875
12068,0,0.2558944780925191
12069,0,0.25973794228506736
12070,0,0.2799138128655354
12071,0,0.25246742168002656
12072,0,0.2605111159618671
12073,0,0.269113864829704
12074,0,0.251331847622365
12075,0,0.2811300338256094
12076,0,0.2501996717155326
12077,0,0.2787008136194777
12078,0,0.2501996717155326
12079,0,0.2695091354050315
12080,0,0.2490708991928844
12081,0,0.24982303580020765
12082,0,0.2581960701649042
12083,0,0.2490708991928844
12084,0,0.2517099949988411
12085,0,0.2699047721535483
12086,0,0.2750812368532105
12087,0,0.2490708991928844
12088,0,0.24944677822995878
12089,0,0.251331847622365
12090,0,0.24944677822995878
12091,0,0.2505766857859283
12092,0,0.2490708991928844
12093,0,0.25246742168002656
12094,0,0.250954077819481
12095,0,0.258580978198352
12096,0,0.2490708991928844
12097,0,0.2807242694424348
12098,0,0.2551302789512202
12099,0,0.2562771403844475
12100,0,0.24944677822995878
12101,0,0.25398679709994587
12102,0,0.2490708991928844
12103,0,0.2811300338256094
12104,0,0.27188843826676373
12105,0,0.25436758184957825
12106,0,0.2490708991928844
12107,0,0.250954077819481
12108,0,0.2517099949988411
12109,0,0.2517099949988411
12110,0,0.25935191449392614
12111,0,0.25322635625875006
12112,0,0.25246742168002656
12113,0,0.2766863323550393
12114,0,0.2799138128655354
12115,0,0.2490708991928844
12116,0,0.2501996717155326
12117,0,0.25551219087514554
12118,0,0.2490708991928844
12119,0,0.2864373226631791
12120,0,0.24869539887517875
12121,0,0.258580978198352
12122,0,0.25246742168002656
12123,0,0.25551219087514554
12124,0,0.25284670058366543
12125,0,0.26012434285451563
12126,0,0.24944677822995878
12127,0,0.2490708991928844
12128,0,0.3408162559257829
12129,0,0.2490708991928844
12130,0,0.2517099949988411
12131,0,0.24944677822995878
12132,0,0.24982303580020765
12133,0,0.28153615514309055
12134,0,0.2490708991928844
12135,0,0.25666017753009296
12136,0,0.2687189607157432
12137,0,0.26245056101513453
12138,0,0.24944677822995878
12139,0,0.2581960701649042
12140,0,0.25322635625875006
12141,0,0.5013022668138882
12142,0,0.31125912708587883
12143,0,0.26245056101513453
12144,0,0.277491045239034
12145,0,0.25398679709994587
12146,0,0.24944677822995878
12147,0,0.2884944821456182
12148,0,0.29014651798919877
12149,0,0.25284670058366543
12150,0,0.2570435893066708
12151,0,0.26518136100661704
12152,0,0.2501996717155326
12153,0,0.2520885197512532
12154,0,0.31298417861117306
12155,0,0.24982303580020765
12156,0,0.24982303580020765
12157,0,0.25398679709994587
12158,0,0.2490708991928844
12159,0,0.2505766857859283
12160,0,0.25474874253769414
12161,0,0.258580978198352
12162,0,0.2589662597195299
12163,0,0.2551302789512202
12164,0,0.2517099949988411
12165,0,0.28194263304567996
12166,0,0.2551302789512202
12167,0,0.24869539887517875
12168,0,0.251331847622365
12169,0,0.25666017753009296
12170,0,0.2490708991928844
12171,0,0.24869539887517875
12172,0,0.2490708991928844
12173,0,0.25666017753009296
12174,0,0.251331847622365
12175,0,0.24944677822995878
12176,0,0.2562771403844475
12177,0,0.6232481112219521
12178,0,0.2501996717155326
12179,0,0.28520725074843456
12180,0,0.2643992823212049
12181,0,0.31644982481514394
12182,0,0.3001750115631331
12183,0,0.3091101626703462
12184,0,0.2608982613647495
12185,0,0.2589662597195299
12186,0,0.24869539887517875
12187,0,0.24982303580020765
12188,0,0.24869539887517875
12189,0,0.2517099949988411
12190,0,0.2490708991928844
12191,0,0.250954077819481
12192,0,0.269113864829704
12193,0,0.25666017753009296
12194,0,0.24869539887517875
12195,0,0.2501996717155326
12196,0,0.33811386744506144
12197,0,0.2574273754894475
12198,0,0.24869539887517875
12199,0,0.2490708991928844
12200,0,0.2490708991928844
12201,0,0.2490708991928844
12202,0,0.2726844576124343
12203,0,0.2574273754894475
12204,0,0.2643992823212049
12205,0,0.25322635625875006
12206,0,0.26518136100661704
12207,0,0.27069714300737346
12208,0,0.2490708991928844
12209,0,0.251331847622365
12210,0,0.2501996717155326
12211,0,0.2490708991928844
12212,0,0.27348193213675487
12213,0,0.24869539887517875
12214,0,0.2490708991928844
12215,0,0.2835721034512709
12216,0,0.2501996717155326
12217,0,0.258580978198352
12218,0,0.2839803589695264
12219,0,0.2490708991928844
12220,0,0.25935191449392614
12221,0,0.2655729543315988
12222,0,0.251331847622365
12223,0,0.2490708991928844
12224,0,0.26206192889329016
12225,0,0.2490708991928844
12226,0,0.2490708991928844
12227,0,0.2679302530145765
12228,0,0.2501996717155326
12229,0,0.2520885197512532
12230,0,0.26206192889329016
12231,0,0.2517099949988411
12232,0,0.25474874253769414
12233,0,0.250954077819481
12234,0,0.25322635625875006
12235,0,0.2993317694795264
12236,0,0.42897183904379055
12237,0,0.2490708991928844
12238,0,0.2501996717155326
12239,0,0.269113864829704
12240,0,0.2536063884999349
12241,0,0.2501996717155326
12242,0,0.24944677822995878
12243,0,0.25322635625875006
12244,0,0.2671430145667549
12245,0,0.25284670058366543
12246,0,0.2501996717155326
12247,0,0.24944677822995878
12248,0,0.2847979329827316
12249,0,0.2536063884999349
12250,0,0.2505766857859283
12251,0,0.2490708991928844
12252,0,0.25322635625875006
12253,0,0.25436758184957825
12254,0,0.2501996717155326
12255,0,0.25436758184957825
12256,0,0.2501996717155326
12257,0,0.25284670058366543
12258,0,0.250954077819481
12259,0,0.2710938765262559
12260,0,0.2520885197512532
12261,0,0.2517099949988411
12262,0,0.34126766772309525
12263,0,0.2505766857859283
12264,0,0.2655729543315988
12265,0,0.2490708991928844
12266,0,0.24944677822995878
12267,0,0.2766863323550393
12268,0,0.2520885197512532
12269,0,0.24869539887517875
12270,0,0.2679302530145765
12271,0,0.2730830131301858
12272,0,0.24944677822995878
12273,0,0.250954077819481
12274,0,0.25436758184957825
12275,0,0.2536063884999349
12276,0,0.29848988585859537
12277,0,0.2893198009502257
12278,0,0.3061154423693437
12279,0,0.2501996717155326
12280,0,0.2934673053555813
12281,0,0.2570435893066708
12282,0,0.2889069665741823
12283,0,0.24982303580020765
12284,0,0.2490708991928844
12285,0,0.2490708991928844
12286,0,0.25436758184957825
12287,0,0.25284670058366543
12288,0,0.2501996717155326
12289,0,0.24944677822995878
12290,0,0.3363181137101842
12291,0,0.257811535851738
12292,0,0.29263502702859495
12293,0,0.26479013691443637
12294,0,0.2762845167101087
12295,0,0.24869539887517875
12296,0,0.24944677822995878
12297,0,0.24982303580020765
12298,0,0.24944677822995878
12299,0,0.2581960701649042
12300,0,0.2505766857859283
12301,0,0.24944677822995878
12302,0,0.26245056101513453
12303,0,0.250954077819481
12304,0,0.2490708991928844
12305,0,0.251331847622365
12306,0,0.26167366807776327
12307,0,0.24982303580020765
12308,0,0.24982303580020765
12309,0,0.3010196085791331
12310,0,0.5288891928690433
12311,0,0.26479013691443637
12312,0,0.2605111159618671
12313,0,0.26206192889329016
12314,0,0.2490708991928844
12315,0,0.3740139498526725
12316,0,0.24944677822995878
12317,0,0.2659649166212395
12318,0,0.277491045239034
12319,0,0.24982303580020765
12320,0,0.250954077819481
12321,0,0.24944677822995878
12322,0,0.250954077819481
12323,0,0.2558944780925191
12324,0,0.2505766857859283
12325,0,0.2501996717155326
12326,0,0.24944677822995878
12327,0,0.24982303580020765
12328,0,0.2643992823212049
12329,0,0.25666017753009296
12330,0,0.24982303580020765
12331,0,0.24869539887517875
12332,0,0.25246742168002656
12333,0,0.570627900230949
12334,0,0.28194263304567996
12335,0,0.26283956419105187
12336,0,0.2520885197512532
12337,0,0.250954077819481
12338,0,0.2490708991928844
12339,0,0.2640087974910784
12340,0,0.24982303580020765
12341,0,0.24944677822995878
12342,0,0.2750812368532105
12343,0,0.251331847622365
12344,0,0.28767056467406726
12345,0,0.25474874253769414
12346,0,0.2562771403844475
12347,0,0.24982303580020765
12348,0,0.2490708991928844
12349,0,0.24944677822995878
12350,0,0.250954077819481
12351,0,0.2490708991928844
12352,0,0.25474874253769414
12353,0,0.2490708991928844
12354,0,0.26832442334931517
12355,0,0.28808234805083527
12356,0,0.2726844576124343
12357,0,0.24944677822995878
12358,0,0.25284670058366543
12359,0,0.2536063884999349
12360,0,0.2581960701649042
12361,0,0.2501996717155326
12362,0,0.24869539887517875
12363,0,0.2520885197512532
12364,0,0.24944677822995878
12365,0,0.2501996717155326
12366,0,0.24944677822995878
12367,0,0.26361868268622324
12368,0,0.24944677822995878
12369,0,0.2501996717155326
12370,0,0.2679302530145765
12371,0,0.24869539887517875
12372,0,0.2490708991928844
12373,0,0.251331847622365
12374,0,0.24944677822995878
12375,0,0.2536063884999349
12376,0,0.2574273754894475
12377,0,0.2501996717155326
12378,0,0.2558944780925191
12379,0,0.2551302789512202
12380,0,0.24982303580020765
12381,0,0.24944677822995878
12382,0,0.2517099949988411
12383,0,0.24944677822995878
12384,0,0.2490708991928844
12385,0,0.2490708991928844
12386,0,0.25551219087514554
12387,0,0.27188843826676373
12388,0,0.29513600544346774
12389,0,0.29305099320680184
12390,0,0.2589662597195299
12391,0,0.257811535851738
12392,0,0.2490708991928844
12393,0,0.24982303580020765
12394,0,0.2536063884999349
12395,0,0.3186262829645652
12396,0,0.3810945457721501
12397,0,0.2490708991928844
12398,0,0.258580978198352
12399,0,0.2827566571991243
12400,0,0.25935191449392614
12401,0,0.2520885197512532
12402,0,0.27708850864024254
12403,0,0.258580978198352
12404,0,0.24869539887517875
12405,0,0.24869539887517875
12406,0,0.46270487892820394
12407,0,0.2517099949988411
12408,0,0.24944677822995878
12409,0,0.26012434285451563
12410,0,0.30654226639538346
12411,0,0.24944677822995878
12412,0,0.24944677822995878
12413,0,0.2501996717155326
12414,0,0.2589662597195299
12415,0,0.2490708991928844
12416,0,0.2839803589695264
12417,0,0.26479013691443637
12418,0,0.2505766857859283
12419,0,0.250954077819481
12420,0,0.25284670058366543
12421,0,0.2490708991928844
12422,0,0.2589662597195299
12423,0,0.25551219087514554
12424,0,0.2501996717155326
12425,0,0.26128577881881976
12426,0,0.31688447777043866
12427,0,0.26361868268622324
12428,0,0.2558944780925191
12429,0,0.2501996717155326
12430,0,0.27428085938080526
12431,0,0.2490708991928844
12432,0,0.2750812368532105
12433,0,0.2562771403844475
12434,0,0.2505766857859283
12435,0,0.26635724760540236
12436,0,0.2490708991928844
12437,0,0.2517099949988411
12438,0,0.24982303580020765
12439,0,0.2490708991928844
12440,0,0.2536063884999349
12441,0,0.251331847622365
12442,0,0.2490708991928844
12443,0,0.26283956419105187
12444,0,0.251331847622365
12445,0,0.25398679709994587
12446,0,0.2589662597195299
12447,0,0.29263502702859495
12448,0,0.2778939418226887
12449,0,0.2558944780925191
12450,0,0.36979113027410665
12451,0,0.24944677822995878
12452,0,0.25551219087514554
12453,0,0.2501996717155326
12454,0,0.2505766857859283
12455,0,0.2505766857859283
12456,0,0.2505766857859283
12457,0,0.2490708991928844
12458,0,0.2490708991928844
12459,0,0.25246742168002656
12460,0,0.2589662597195299
12461,0,0.2643992823212049
12462,0,0.2605111159618671
12463,0,0.2667499470119521
12464,0,0.26128577881881976
12465,0,0.2501996717155326
12466,0,0.7969085431794576
12467,0,0.2536063884999349
12468,0,0.324322082233611
12469,0,0.33766448893987167
12470,0,0.2501996717155326
12471,0,0.26322893816681725
12472,0,0.2490708991928844
12473,0,0.24982303580020765
12474,0,0.25935191449392614
12475,0,0.24944677822995878
12476,0,0.2490708991928844
12477,0,0.25973794228506736
12478,0,0.2520885197512532
12479,0,0.2671430145667549
12480,0,0.25666017753009296
12481,0,0.2608982613647495
12482,0,0.26361868268622324
12483,0,0.24944677822995878
12484,0,0.2710938765262559
12485,0,0.2695091354050315
12486,0,0.2490708991928844
12487,0,0.2605111159618671
12488,0,0.24982303580020765
12489,0,0.25246742168002656
12490,0,0.2605111159618671
12491,0,0.26245056101513453
12492,0,0.24944677822995878
12493,0,0.2758830620300953
12494,0,0.24944677822995878
12495,0,0.251331847622365
12496,0,0.2501996717155326
12497,0,0.24869539887517875
12498,0,0.24869539887517875
12499,0,0.24982303580020765
12500,0,0.24869539887517875
12501,0,0.2501996717155326
12502,0,0.2490708991928844
12503,0,0.2490708991928844
12504,0,0.2835721034512709
12505,0,0.4098984574751861
12506,0,0.26518136100661704
12507,0,0.26012434285451563
12508,0,0.2490708991928844
12509,0,0.24944677822995878
12510,0,0.2490708991928844
12511,0,0.2640087974910784
12512,0,0.26283956419105187
12513,0,0.277491045239034
12514,0,0.29806945456575346
12515,0,0.38441641085890593
12516,0,0.2605111159618671
12517,0,0.26128577881881976
12518,0,0.29848988585859537
12519,0,0.2551302789512202
12520,0,0.251331847622365
12521,0,0.2520885197512532
12522,0,0.2536063884999349
12523,0,0.25398679709994587
12524,0,0.2551302789512202
12525,0,0.25322635625875006
12526,0,0.24982303580020765
12527,0,0.26322893816681725
12528,0,0.2490708991928844
12529,0,0.2536063884999349
12530,0,0.2505766857859283
12531,0,0.26167366807776327
12532,0,0.2490708991928844
12533,0,0.25436758184957825
12534,0,0.2605111159618671
12535,0,0.2710938765262559
12536,0,0.24944677822995878
12537,0,0.2667499470119521
12538,0,0.2536063884999349
12539,0,0.2490708991928844
12540,0,0.2501996717155326
12541,0,0.2536063884999349
12542,0,0.269113864829704
12543,0,0.24944677822995878
12544,0,0.2490708991928844
12545,0,0.24944677822995878
12546,0,0.24982303580020765
12547,0,0.24869539887517875
12548,0,0.26322893816681725
12549,0,0.2782971980604399
12550,0,0.28808234805083527
12551,0,0.3997355474300819
12552,0,0.25246742168002656
12553,0,0.24982303580020765
12554,0,0.39492566546572205
12555,0,0.24944677822995878
12556,0,0.24944677822995878
12557,0,0.257811535851738
12558,0,0.24944677822995878
12559,0,0.2490708991928844
12560,0,0.2738812143237636
12561,0,0.2517099949988411
12562,0,0.26832442334931517
12563,0,0.26012434285451563
12564,0,0.2551302789512202
12565,0,0.25246742168002656
12566,0,0.31298417861117306
12567,0,0.25474874253769414
12568,0,0.25935191449392614
12569,0,0.24944677822995878
12570,0,0.25246742168002656
12571,0,0.2517099949988411
12572,0,0.2505766857859283
12573,0,0.2505766857859283
12574,0,0.25551219087514554
12575,0,0.2490708991928844
12576,0,0.2505766857859283
12577,0,0.2659649166212395
12578,0,0.2490708991928844
12579,0,0.26012434285451563
12580,0,0.8342645751892176
12581,0,0.2490708991928844
12582,0,0.25551219087514554
12583,0,0.2738812143237636
12584,0,0.2505766857859283
12585,0,0.250954077819481
12586,0,0.25246742168002656
12587,0,0.2501996717155326
12588,0,0.2501996717155326
12589,0,0.251331847622365
12590,0,0.2520885197512532
12591,0,0.251331847622365
12592,0,0.26012434285451563
12593,0,0.25935191449392614
12594,0,0.2501996717155326
12595,0,0.24869539887517875
12596,0,0.251331847622365
12597,0,0.24869539887517875
12598,0,0.258580978198352
12599,0,0.26206192889329016
12600,0,0.25246742168002656
12601,0,0.2562771403844475
12602,0,0.24869539887517875
12603,0,0.2558944780925191
12604,0,0.2490708991928844
12605,0,0.2536063884999349
12606,0,0.2501996717155326
12607,0,0.2710938765262559
12608,0,0.2490708991928844
12609,0,0.2893198009502257
12610,0,0.24869539887517875
12611,0,0.2490708991928844
12612,0,0.2490708991928844
12613,0,0.2517099949988411
12614,0,0.2517099949988411
12615,0,0.24944677822995878
12616,0,0.25551219087514554
12617,0,0.2505766857859283
12618,0,0.24944677822995878
12619,0,0.2490708991928844
12620,0,0.2490708991928844
12621,0,0.251331847622365
12622,0,0.257811535851738
12623,0,0.2536063884999349
12624,0,0.2490708991928844
12625,0,0.2505766857859283
12626,0,0.29097463013073366
12627,0,0.25474874253769414
12628,0,0.2860269459594665
12629,0,0.2520885197512532
12630,0,0.26245056101513453
12631,0,0.2860269459594665
12632,0,0.26518136100661704
12633,0,0.24944677822995878
12634,0,0.24869539887517875
12635,0,0.2831642027413117
12636,0,0.24944677822995878
12637,0,0.25246742168002656
12638,0,0.24982303580020765
12639,0,0.25246742168002656
12640,0,0.24982303580020765
12641,0,0.28767056467406726
12642,0,0.24944677822995878
12643,0,0.2570435893066708
12644,0,0.2505766857859283
12645,0,0.2505766857859283
12646,0,0.26518136100661704
12647,0,0.2490708991928844
12648,0,0.2659649166212395
12649,0,0.25666017753009296
12650,0,0.2490708991928844
12651,0,0.24869539887517875
12652,0,0.2490708991928844
12653,0,0.2501996717155326
12654,0,0.258580978198352
12655,0,0.25322635625875006
12656,0,0.28767056467406726
12657,0,0.24982303580020765
12658,0,0.2905603998691777
12659,0,0.2505766857859283
12660,0,0.2490708991928844
12661,0,0.25246742168002656
12662,0,0.2490708991928844
12663,0,0.2589662597195299
12664,0,0.24869539887517875
12665,0,0.2490708991928844
12666,0,0.2490708991928844
12667,0,0.277491045239034
12668,0,0.2505766857859283
12669,0,0.26518136100661704
12670,0,0.25551219087514554
12671,0,0.26283956419105187
12672,0,0.25284670058366543
12673,0,0.24982303580020765
12674,0,0.2574273754894475
12675,0,0.24869539887517875
12676,0,0.24869539887517875
12677,0,0.2501996717155326
12678,0,0.2993317694795264
12679,0,0.2505766857859283
12680,0,0.24944677822995878
12681,0,0.2520885197512532
12682,0,0.2570435893066708
12683,0,0.25322635625875006
12684,0,0.2605111159618671
12685,0,0.2505766857859283
12686,0,0.2490708991928844
12687,0,0.2490708991928844
12688,0,0.25436758184957825
12689,0,0.250954077819481
12690,0,0.24869539887517875
12691,0,0.2667499470119521
12692,0,0.24944677822995878
12693,0,0.2490708991928844
12694,0,0.2799138128655354
12695,0,0.2889069665741823
12696,0,0.269113864829704
12697,0,0.2490708991928844
12698,0,0.2490708991928844
12699,0,0.2782971980604399
12700,0,0.24944677822995878
12701,0,0.2505766857859283
12702,0,0.2536063884999349
12703,0,0.24982303580020765
12704,0,0.2490708991928844
12705,0,0.24944677822995878
12706,0,0.24944677822995878
12707,0,0.25398679709994587
12708,0,0.24982303580020765
12709,0,0.24869539887517875
12710,0,0.26206192889329016
12711,0,0.24982303580020765
12712,0,0.24869539887517875
12713,0,0.24982303580020765
12714,0,0.25322635625875006
12715,0,0.29513600544346774
12716,0,0.2558944780925191
12717,0,0.2791047881649473
12718,0,0.2505766857859283
12719,0,0.24869539887517875
12720,0,0.25474874253769414
12721,0,0.2505766857859283
12722,0,0.2520885197512532
12723,0,0.2490708991928844
12724,0,0.2517099949988411
12725,0,0.2667499470119521
12726,0,0.2517099949988411
12727,0,0.2505766857859283
12728,0,0.2520885197512532
12729,0,0.2517099949988411
12730,0,0.251331847622365
12731,0,0.24982303580020765
12732,0,0.25284670058366543
12733,0,0.2490708991928844
12734,0,0.2490708991928844
12735,0,0.24944677822995878
12736,0,0.24869539887517875
12737,0,0.251331847622365
12738,0,0.5945574062579208
12739,0,0.2710938765262559
12740,0,0.24944677822995878
12741,0,0.2501996717155326
12742,0,0.2490708991928844
12743,0,0.2589662597195299
12744,0,0.24944677822995878
12745,0,0.24944677822995878
12746,0,0.3116899014598468
12747,0,0.25284670058366543
12748,0,0.2490708991928844
12749,0,0.24869539887517875
12750,0,0.2562771403844475
12751,0,0.24869539887517875
12752,0,0.2501996717155326
12753,0,0.25322635625875006
12754,0,0.2581960701649042
12755,0,0.2501996717155326
12756,0,0.27548196863760593
12757,0,0.2490708991928844
12758,0,0.24869539887517875
12759,0,0.251331847622365
12760,0,0.2501996717155326
12761,0,0.2505766857859283
12762,0,0.26167366807776327
12763,0,0.2589662597195299
12764,0,0.25551219087514554
12765,0,0.26635724760540236
12766,0,0.26012434285451563
12767,0,0.24944677822995878
12768,0,0.2811300338256094
12769,0,0.2505766857859283
12770,0,0.269113864829704
12771,0,0.24982303580020765
12772,0,0.2536063884999349
12773,0,0.26167366807776327
12774,0,0.24944677822995878
12775,0,0.2501996717155326
12776,0,0.31601549224661896
12777,0,0.25322635625875006
12778,0,0.250954077819481
12779,0,0.2671430145667549
12780,0,0.2490708991928844
12781,0,0.251331847622365
12782,0,0.2562771403844475
12783,0,0.3623332137187339
12784,0,0.2517099949988411
12785,0,0.250954077819481
12786,0,0.24869539887517875
12787,0,0.2490708991928844
12788,0,0.2490708991928844
12789,0,0.2517099949988411
12790,0,0.2501996717155326
12791,0,0.2517099949988411
12792,0,0.29097463013073366
12793,0,0.250954077819481
12794,0,0.24944677822995878
12795,0,0.2490708991928844
12796,0,0.35862870782751954
12797,0,0.2726844576124343
12798,0,0.2605111159618671
12799,0,0.2860269459594665
12800,0,0.2551302789512202
12801,0,0.2558944780925191
12802,0,0.24944677822995878
12803,0,0.2605111159618671
12804,0,0.2501996717155326
12805,0,0.2490708991928844
12806,0,0.24982303580020765
12807,0,0.26635724760540236
12808,0,0.25246742168002656
12809,0,0.2490708991928844
12810,0,0.2520885197512532
12811,0,0.2714909750454721
12812,0,0.2551302789512202
12813,0,0.2517099949988411
12814,0,0.2520885197512532
12815,0,0.2551302789512202
12816,0,0.25284670058366543
12817,0,0.2640087974910784
12818,0,0.26322893816681725
12819,0,0.2501996717155326
12820,0,0.2501996717155326
12821,0,0.2490708991928844
12822,0,0.2490708991928844
12823,0,0.24944677822995878
12824,0,0.2520885197512532
12825,0,0.2517099949988411
12826,0,0.27708850864024254
12827,0,0.25322635625875006
12828,0,0.2520885197512532
12829,0,0.2505766857859283
12830,0,0.25246742168002656
12831,0,0.2490708991928844
12832,0,0.2758830620300953
12833,0,0.25322635625875006
12834,0,0.2505766857859283
12835,0,0.2505766857859283
12836,0,0.2536063884999349
12837,0,0.24869539887517875
12838,0,0.2501996717155326
12839,0,0.25436758184957825
12840,0,0.28031886234071207
12841,0,0.26283956419105187
12842,0,0.2490708991928844
12843,0,0.26167366807776327
12844,0,0.251331847622365
12845,0,0.2501996717155326
12846,0,0.2520885197512532
12847,0,0.24869539887517875
12848,0,0.24869539887517875
12849,0,0.2505766857859283
12850,0,0.2551302789512202
12851,0,0.26283956419105187
12852,0,0.2608982613647495
12853,0,0.2562771403844475
12854,0,0.2490708991928844
12855,0,0.2490708991928844
12856,0,0.24869539887517875
12857,0,0.2490708991928844
12858,0,0.26361868268622324
12859,0,0.25436758184957825
12860,0,0.2864373226631791
12861,0,0.2562771403844475
12862,0,0.2490708991928844
12863,0,0.2490708991928844
12864,0,0.2490708991928844
12865,0,0.2558944780925191
12866,0,0.251331847622365
12867,0,0.26167366807776327
12868,0,0.24982303580020765
12869,0,0.2490708991928844
12870,0,0.2490708991928844
12871,0,0.2490708991928844
12872,0,0.2501996717155326
12873,0,0.2490708991928844
12874,0,0.28520725074843456
12875,0,0.24944677822995878
12876,0,0.2490708991928844
12877,0,0.250954077819481
12878,0,0.2517099949988411
12879,0,0.24944677822995878
12880,0,0.3549409947730282
12881,0,0.3035614934198252
12882,0,0.2536063884999349
12883,0,0.2490708991928844
12884,0,0.24982303580020765
12885,0,0.26635724760540236
12886,0,0.29388396306584186
12887,0,0.29722961518537266
12888,0,0.25284670058366543
12889,0,0.24982303580020765
12890,0,0.2490708991928844
12891,0,0.2490708991928844
12892,0,0.2505766857859283
12893,0,0.27069714300737346
12894,0,0.24944677822995878
12895,0,0.25436758184957825
12896,0,0.2558944780925191
12897,0,0.24869539887517875
12898,0,0.26832442334931517
12899,0,0.2517099949988411
12900,0,0.25935191449392614
12901,0,0.25246742168002656
12902,0,0.25474874253769414
12903,0,0.2490708991928844
12904,0,0.2490708991928844
12905,0,0.2687189607157432
12906,0,0.2490708991928844
12907,0,0.5033108857284435
12908,0,0.24944677822995878
12909,0,0.250954077819481
12910,0,0.25322635625875006
12911,0,0.2536063884999349
12912,0,0.24982303580020765
12913,0,0.251331847622365
12914,0,0.26322893816681725
12915,0,0.2536063884999349
12916,0,0.2581960701649042
12917,0,0.2490708991928844
12918,0,0.27228626588985183
12919,0,0.24944677822995878
12920,0,0.25666017753009296
12921,0,0.24944677822995878
12922,0,0.2843889689345444
12923,0,0.2520885197512532
12924,0,0.24944677822995878
12925,0,0.2605111159618671
12926,0,0.25973794228506736
12927,0,0.2501996717155326
12928,0,0.25474874253769414
12929,0,0.3010196085791331
12930,0,0.29305099320680184
12931,0,0.24982303580020765
12932,0,0.25551219087514554
12933,0,0.269113864829704
12934,0,0.26832442334931517
12935,0,0.24944677822995878
12936,0,0.25398679709994587
12937,0,0.2490708991928844
12938,0,0.5935886267211146
12939,0,0.2643992823212049
12940,0,0.25436758184957825
12941,0,0.2695091354050315
12942,0,0.2490708991928844
12943,0,0.250954077819481
12944,0,0.24944677822995878
12945,0,0.257811535851738
12946,0,0.289732984885378
12947,0,0.24944677822995878
12948,0,0.2505766857859283
12949,0,0.2589662597195299
12950,0,0.26361868268622324
12951,0,0.2501996717155326
12952,0,0.2490708991928844
12953,0,0.2505766857859283
12954,0,0.26206192889329016
12955,0,0.251331847622365
12956,0,0.2608982613647495
12957,0,0.2490708991928844
12958,0,0.2505766857859283
12959,0,0.24944677822995878
12960,0,0.24869539887517875
12961,0,0.2490708991928844
12962,0,0.2490708991928844
12963,0,0.27228626588985183
12964,0,0.2501996717155326
12965,0,0.2490708991928844
12966,0,0.250954077819481
12967,0,0.2505766857859283
12968,0,0.24869539887517875
12969,0,0.30996876497080067
12970,0,0.2490708991928844
12971,0,0.2490708991928844
12972,0,0.25246742168002656
12973,0,0.24944677822995878
12974,0,0.2570435893066708
12975,0,0.2574273754894475
12976,0,0.251331847622365
12977,0,0.29848988585859537
12978,0,0.2505766857859283
12979,0,0.25436758184957825
12980,0,0.3230029630199512
12981,0,0.2695091354050315
12982,0,0.25284670058366543
12983,0,0.3521864464859477
12984,0,0.2605111159618671
12985,0,0.33452707703802137
12986,0,0.2501996717155326
12987,0,0.3052627917572231
12988,0,0.3225638805217633
12989,0,0.2490708991928844
12990,0,0.26361868268622324
12991,0,0.2517099949988411
12992,0,0.24982303580020765
12993,0,0.25935191449392614
12994,0,0.2671430145667549
12995,0,0.4191605069462829
12996,0,0.25935191449392614
12997,0,0.251331847622365
12998,0,0.3421713545251145
12999,0,0.2517099949988411
13000,0,0.2490708991928844
13001,0,0.2667499470119521
13002,0,0.27548196863760593
13003,0,0.24982303580020765
13004,0,0.2490708991928844
13005,0,0.269113864829704
13006,0,0.2574273754894475
13007,0,0.29097463013073366
13008,0,0.2864373226631791
13009,0,0.2551302789512202
13010,0,0.2517099949988411
13011,0,0.2501996717155326
13012,0,0.2536063884999349
13013,0,0.3309593104498592
13014,0,0.2730830131301858
13015,0,0.2558944780925191
13016,0,0.36512239321434337
13017,0,0.25973794228506736
13018,0,0.2536063884999349
13019,0,0.2517099949988411
13020,0,0.258580978198352
13021,0,0.28808234805083527
13022,0,0.26479013691443637
13023,0,0.25436758184957825
13024,0,0.25246742168002656
13025,0,0.24944677822995878
13026,0,0.2490708991928844
13027,0,0.2501996717155326
13028,0,0.251331847622365
13029,0,0.250954077819481
13030,0,0.2501996717155326
13031,0,0.2505766857859283
13032,0,0.25666017753009296
13033,0,0.2505766857859283
13034,0,0.2570435893066708
13035,0,0.2738812143237636
13036,0,0.2520885197512532
13037,0,0.2536063884999349
13038,0,0.29555404126723306
13039,0,0.25551219087514554
13040,0,0.25666017753009296
13041,0,0.25246742168002656
13042,0,0.2490708991928844
13043,0,0.2787008136194777
13044,0,0.31125912708587883
13045,0,0.2501996717155326
13046,0,0.26206192889329016
13047,0,0.25246742168002656
13048,0,0.26245056101513453
13049,0,0.24869539887517875
13050,0,0.24944677822995878
13051,0,0.25246742168002656
13052,0,0.2730830131301858
13053,0,0.2490708991928844
13054,0,0.2490708991928844
13055,0,0.250954077819481
13056,0,0.2490708991928844
13057,0,0.26361868268622324
13058,0,0.2570435893066708
13059,0,0.24982303580020765
13060,0,0.32696869312213606
13061,0,0.2758830620300953
13062,0,0.2490708991928844
13063,0,0.25246742168002656
13064,0,0.2570435893066708
13065,0,0.24944677822995878
13066,0,0.250954077819481
13067,0,0.24869539887517875
13068,0,0.31298417861117306
13069,0,0.2551302789512202
13070,0,0.36512239321434337
13071,0,0.2574273754894475
13072,0,0.2574273754894475
13073,0,0.2520885197512532
13074,0,0.2501996717155326
13075,0,0.3408162559257829
13076,0,0.25398679709994587
13077,0,0.2501996717155326
13078,0,0.2762845167101087
13079,0,0.25551219087514554
13080,0,0.24869539887517875
13081,0,0.2490708991928844
13082,0,0.2501996717155326
13083,0,0.289732984885378
13084,0,0.2501996717155326
13085,0,0.258580978198352
13086,0,0.2699047721535483
13087,0,0.3815684253702404
13088,0,0.25436758184957825
13089,0,0.27708850864024254
13090,0,0.24869539887517875
13091,0,0.24982303580020765
13092,0,0.2505766857859283
13093,0,0.24944677822995878
13094,0,0.2490708991928844
13095,0,0.2574273754894475
13096,0,0.2643992823212049
13097,0,0.2520885197512532
13098,0,0.25398679709994587
13099,0,0.2520885197512532
13100,0,0.2490708991928844
13101,0,0.24982303580020765
13102,0,0.3554010282047317
13103,0,0.2687189607157432
13104,0,0.251331847622365
13105,0,0.2501996717155326
13106,0,0.2490708991928844
13107,0,0.258580978198352
13108,0,0.2517099949988411
13109,0,0.24944677822995878
13110,0,0.24944677822995878
13111,0,0.26206192889329016
13112,0,0.2490708991928844
13113,0,0.25474874253769414
13114,0,0.25935191449392614
13115,0,0.2490708991928844
13116,0,0.3061154423693437
13117,0,0.2782971980604399
13118,0,0.2536063884999349
13119,0,0.25474874253769414
13120,0,0.25973794228506736
13121,0,0.24869539887517875
13122,0,0.2558944780925191
13123,0,0.2490708991928844
13124,0,0.25322635625875006
13125,0,0.26167366807776327
13126,0,0.29848988585859537
13127,0,0.24982303580020765
13128,0,0.2574273754894475
13129,0,0.24944677822995878
13130,0,0.2839803589695264
13131,0,0.24982303580020765
13132,0,0.26832442334931517
13133,0,0.25284670058366543
13134,0,0.307396909519947
13135,0,0.24944677822995878
13136,0,0.2505766857859283
13137,0,0.6223043366331146
13138,0,0.251331847622365
13139,0,0.2490708991928844
13140,0,0.24944677822995878
13141,0,0.25322635625875006
13142,0,0.2562771403844475
13143,0,0.25973794228506736
13144,0,0.2505766857859283
13145,0,0.24944677822995878
13146,0,0.2490708991928844
13147,0,0.2505766857859283
13148,0,0.2551302789512202
13149,0,0.2608982613647495
13150,0,0.2562771403844475
13151,0,0.2517099949988411
13152,0,0.25973794228506736
13153,0,0.2679302530145765
13154,0,0.24944677822995878
13155,0,0.2490708991928844
13156,0,0.2490708991928844
13157,0,0.24944677822995878
13158,0,0.2517099949988411
13159,0,0.2490708991928844
13160,0,0.2490708991928844
13161,0,0.2490708991928844
13162,0,0.24944677822995878
13163,0,0.2608982613647495
13164,0,0.2762845167101087
13165,0,0.3044114741974503
13166,0,0.2605111159618671
13167,0,0.2520885197512532
13168,0,0.25246742168002656
13169,0,0.24944677822995878
13170,0,0.250954077819481
13171,0,0.26832442334931517
13172,0,0.250954077819481
13173,0,0.25474874253769414
13174,0,0.24869539887517875
13175,0,0.2517099949988411
13176,0,0.24869539887517875
13177,0,0.2562771403844475
13178,0,0.28520725074843456
13179,0,0.250954077819481
13180,0,0.2934673053555813
13181,0,0.2517099949988411
13182,0,0.24944677822995878
13183,0,0.25973794228506736
13184,0,0.24982303580020765
13185,0,0.250954077819481
13186,0,0.2643992823212049
13187,0,0.2505766857859283
13188,0,0.2505766857859283
13189,0,0.2536063884999349
13190,0,0.485237246937865
13191,0,0.5258852452065677
13192,0,0.2551302789512202
13193,0,0.25322635625875006
13194,0,0.257811535851738
13195,0,0.29180413420989454
13196,0,0.250954077819481
13197,0,0.24982303580020765
13198,0,0.250954077819481
13199,0,0.251331847622365
13200,0,0.2490708991928844
13201,0,0.2714909750454721
13202,0,0.24944677822995878
13203,0,0.2884944821456182
13204,0,0.2490708991928844
13205,0,0.2505766857859283
13206,0,0.25551219087514554
13207,0,0.24944677822995878
13208,0,0.25551219087514554
13209,0,0.2589662597195299
13210,0,0.2490708991928844
13211,0,0.25322635625875006
13212,0,0.2671430145667549
13213,0,0.25474874253769414
13214,0,0.29180413420989454
13215,0,0.2517099949988411
13216,0,0.2536063884999349
13217,0,0.2490708991928844
13218,0,0.24944677822995878
13219,0,0.277491045239034
13220,0,0.24944677822995878
13221,0,0.3022890367970367
13222,0,0.2505766857859283
13223,0,0.2517099949988411
13224,0,0.25246742168002656
13225,0,0.25322635625875006
13226,0,0.2490708991928844
13227,0,0.2520885197512532
13228,0,0.24982303580020765
13229,0,0.3336333398143228
13230,0,0.2505766857859283
13231,0,0.30996876497080067
13232,0,0.2574273754894475
13233,0,0.24869539887517875
13234,0,0.2864373226631791
13235,0,0.26283956419105187
13236,0,0.2505766857859283
13237,0,0.2501996717155326
13238,0,0.25246742168002656
13239,0,0.251331847622365
13240,0,0.2490708991928844
13241,0,0.25551219087514554
13242,0,0.24982303580020765
13243,0,0.2501996717155326
13244,0,0.25322635625875006
13245,0,0.2517099949988411
13246,0,0.25436758184957825
13247,0,0.25973794228506736
13248,0,0.25322635625875006
13249,0,0.25551219087514554
13250,0,0.258580978198352
13251,0,0.2520885197512532
13252,0,0.2501996717155326
13253,0,0.24944677822995878
13254,0,0.2520885197512532
13255,0,0.2505766857859283
13256,0,0.7913259057251647
13257,0,0.24944677822995878
13258,0,0.25666017753009296
13259,0,0.2726844576124343
13260,0,0.31255242772398645
13261,0,0.2839803589695264
13262,0,0.2490708991928844
13263,0,0.257811535851738
13264,0,0.2605111159618671
13265,0,0.2976493641973681
13266,0,0.2501996717155326
13267,0,0.2671430145667549
13268,0,0.26518136100661704
13269,0,0.25246742168002656
13270,0,0.2490708991928844
13271,0,0.301442414074474
13272,0,0.2490708991928844
13273,0,0.3517283035750199
13274,0,0.25322635625875006
13275,0,0.2501996717155326
13276,0,0.2490708991928844
13277,0,0.251331847622365
13278,0,0.257811535851738
13279,0,0.24944677822995878
13280,0,0.258580978198352
13281,0,0.2505766857859283
13282,0,0.2640087974910784
13283,0,0.2570435893066708
13284,0,0.2558944780925191
13285,0,0.25474874253769414
13286,0,0.25246742168002656
13287,0,0.2505766857859283
13288,0,0.3190625299646156
13289,0,0.26245056101513453
13290,0,0.2490708991928844
13291,0,0.2536063884999349
13292,0,0.26832442334931517
13293,0,0.25246742168002656
13294,0,0.250954077819481
13295,0,0.2643992823212049
13296,0,0.2501996717155326
13297,0,0.25436758184957825
13298,0,0.25246742168002656
13299,0,0.25246742168002656
13300,0,0.2517099949988411
13301,0,0.24944677822995878
13302,0,0.250954077819481
13303,0,0.2501996717155326
13304,0,0.2490708991928844
13305,0,0.250954077819481
13306,0,0.24982303580020765
13307,0,0.26322893816681725
13308,0,0.251331847622365
13309,0,0.250954077819481
13310,0,0.3061154423693437
13311,0,0.2843889689345444
13312,0,0.2570435893066708
13313,0,0.25973794228506736
13314,0,0.2581960701649042
13315,0,0.26479013691443637
13316,0,0.24944677822995878
13317,0,0.25398679709994587
13318,0,0.24869539887517875
13319,0,0.251331847622365
13320,0,0.269113864829704
13321,0,0.24869539887517875
13322,0,0.32520304924297333
13323,0,0.40456484181472924
13324,0,0.25322635625875006
13325,0,0.26206192889329016
13326,0,0.33229497396341073
13327,0,0.2551302789512202
13328,0,0.2501996717155326
13329,0,0.2517099949988411
13330,0,0.2517099949988411
13331,0,0.26832442334931517
13332,0,0.24944677822995878
13333,0,0.2490708991928844
13334,0,0.40747137831098484
13335,0,0.24944677822995878
13336,0,0.2505766857859283
13337,0,0.24869539887517875
13338,0,0.2505766857859283
13339,0,0.2501996717155326
13340,0,0.27348193213675487
13341,0,0.24944677822995878
13342,0,0.25398679709994587
13343,0,0.24944677822995878
13344,0,0.2589662597195299
13345,0,0.2501996717155326
13346,0,0.2490708991928844
13347,0,0.25284670058366543
13348,0,0.2517099949988411
13349,0,0.2490708991928844
13350,0,0.2558944780925191
13351,0,0.2490708991928844
13352,0,0.29014651798919877
13353,0,0.2490708991928844
13354,0,0.25474874253769414
13355,0,0.3815684253702404
13356,0,0.8522989534858576
13357,0,0.29555404126723306
13358,0,0.250954077819481
13359,0,0.25322635625875006
13360,0,0.27708850864024254
13361,0,0.250954077819481
13362,0,0.26518136100661704
13363,0,0.24944677822995878
13364,0,0.250954077819481
13365,0,0.24944677822995878
13366,0,0.2536063884999349
13367,0,0.24944677822995878
13368,0,0.4196496256262594
13369,0,0.2520885197512532
13370,0,0.29430096592641686
13371,0,0.25666017753009296
13372,0,0.251331847622365
13373,0,0.25551219087514554
13374,0,0.26322893816681725
13375,0,0.9882525877085044
13376,0,0.25322635625875006
13377,0,0.24869539887517875
13378,0,0.42062833580499875
13379,0,0.2905603998691777
13380,0,0.26206192889329016
13381,0,0.251331847622365
13382,0,0.2490708991928844
13383,0,0.251331847622365
13384,0,0.2505766857859283
13385,0,0.26832442334931517
13386,0,0.25474874253769414
13387,0,0.2501996717155326
13388,0,0.2551302789512202
13389,0,0.28194263304567996
13390,0,0.25973794228506736
13391,0,0.27428085938080526
13392,0,0.24944677822995878
13393,0,0.24944677822995878
13394,0,0.24944677822995878
13395,0,0.2520885197512532
13396,0,0.257811535851738
13397,0,0.24869539887517875
13398,0,0.25666017753009296
13399,0,0.2490708991928844
13400,0,0.25284670058366543
13401,0,0.2490708991928844
13402,0,0.2490708991928844
13403,0,0.2517099949988411
13404,0,0.2505766857859283
13405,0,0.2562771403844475
13406,0,0.2505766857859283
13407,0,0.27428085938080526
13408,0,0.2490708991928844
13409,0,0.24944677822995878
13410,0,0.24869539887517875
13411,0,0.2490708991928844
13412,0,0.251331847622365
13413,0,0.24869539887517875
13414,0,0.2807242694424348
13415,0,0.2581960701649042
13416,0,0.25973794228506736
13417,0,0.2490708991928844
13418,0,0.25246742168002656
13419,0,0.36885540002029155
13420,0,0.26012434285451563
13421,0,0.2758830620300953
13422,0,0.25246742168002656
13423,0,0.26167366807776327
13424,0,0.2750812368532105
13425,0,0.25551219087514554
13426,0,0.2517099949988411
13427,0,0.24869539887517875
13428,0,0.3256439973273076
13429,0,0.2520885197512532
13430,0,0.270300774785064
13431,0,0.25246742168002656
13432,0,0.24982303580020765
13433,0,0.24982303580020765
13434,0,0.25398679709994587
13435,0,0.2558944780925191
13436,0,0.2505766857859283
13437,0,0.251331847622365
13438,0,0.251331847622365
13439,0,0.2505766857859283
13440,0,0.25474874253769414
13441,0,0.2856169218639384
13442,0,0.26283956419105187
13443,0,0.27069714300737346
13444,0,0.2490708991928844
13445,0,0.2558944780925191
13446,0,0.2679302530145765
13447,0,0.2505766857859283
13448,0,0.2490708991928844
13449,0,0.26518136100661704
13450,0,0.24869539887517875
13451,0,0.24944677822995878
13452,0,0.2589662597195299
13453,0,0.28194263304567996
13454,0,0.2490708991928844
13455,0,0.2517099949988411
13456,0,0.2490708991928844
13457,0,0.2505766857859283
13458,0,0.251331847622365
13459,0,0.25322635625875006
13460,0,0.2501996717155326
13461,0,0.2501996717155326
13462,0,0.2699047721535483
13463,0,0.24944677822995878
13464,0,0.25322635625875006
13465,0,0.2490708991928844
13466,0,0.24982303580020765
13467,0,0.25551219087514554
13468,0,0.25322635625875006
13469,0,0.258580978198352
13470,0,0.2501996717155326
13471,0,0.24944677822995878
13472,0,0.2490708991928844
13473,0,0.2570435893066708
13474,0,0.24944677822995878
13475,0,0.29263502702859495
13476,0,0.26361868268622324
13477,0,0.2490708991928844
13478,0,0.421607670329079
13479,0,0.2605111159618671
13480,0,0.3203731721207983
13481,0,0.26322893816681725
13482,0,0.2976493641973681
13483,0,0.26361868268622324
13484,0,0.25973794228506736
13485,0,0.250954077819481
13486,0,0.2884944821456182
13487,0,0.2505766857859283
13488,0,0.24944677822995878
13489,0,0.24944677822995878
13490,0,0.2490708991928844
13491,0,0.27069714300737346
13492,0,0.25246742168002656
13493,0,0.24944677822995878
13494,0,0.26635724760540236
13495,0,0.2490708991928844
13496,0,0.2490708991928844
13497,0,0.24944677822995878
13498,0,0.24982303580020765
13499,0,0.2581960701649042
13500,0,0.24944677822995878
13501,0,0.250954077819481
13502,0,0.2490708991928844
13503,0,0.25322635625875006
13504,0,0.2570435893066708
13505,0,0.26206192889329016
13506,0,0.24944677822995878
13507,0,0.24982303580020765
13508,0,0.2490708991928844
13509,0,0.2605111159618671
13510,0,0.25322635625875006
13511,0,0.2589662597195299
13512,0,0.2643992823212049
13513,0,0.29221940722797807
13514,0,0.2501996717155326
13515,0,0.24944677822995878
13516,0,0.24982303580020765
13517,0,0.2490708991928844
13518,0,0.2490708991928844
13519,0,0.2570435893066708
13520,0,0.26635724760540236
13521,0,0.3448892745136257
13522,0,0.3010196085791331
13523,0,0.2860269459594665
13524,0,0.257811535851738
13525,0,0.2831642027413117
13526,0,0.25474874253769414
13527,0,0.2856169218639384
13528,0,0.25551219087514554
13529,0,0.24944677822995878
13530,0,0.25398679709994587
13531,0,0.251331847622365
13532,0,0.24982303580020765
13533,0,0.3421713545251145
13534,0,0.2517099949988411
13535,0,0.2687189607157432
13536,0,0.2490708991928844
13537,0,0.324322082233611
13538,0,0.2490708991928844
13539,0,0.269113864829704
13540,0,0.40118233639362044
13541,0,0.2640087974910784
13542,0,0.24982303580020765
13543,0,0.2520885197512532
13544,0,0.9820570330644872
13545,0,0.26283956419105187
13546,0,0.25284670058366543
13547,0,0.24944677822995878
13548,0,0.24982303580020765
13549,0,0.24944677822995878
13550,0,0.24982303580020765
13551,0,0.2490708991928844
13552,0,0.24982303580020765
13553,0,0.251331847622365
13554,0,0.24944677822995878
13555,0,0.24944677822995878
13556,0,0.2551302789512202
13557,0,0.25246742168002656
13558,0,0.2490708991928844
13559,0,0.2490708991928844
13560,0,0.2490708991928844
13561,0,0.25284670058366543
13562,0,0.9858177766097557
13563,0,0.4098984574751861
13564,0,0.2490708991928844
13565,0,0.2536063884999349
13566,0,0.2490708991928844
13567,0,0.3577051910837464
13568,0,0.25246742168002656
13569,0,0.2490708991928844
13570,0,0.2501996717155326
13571,0,0.2490708991928844
13572,0,0.250954077819481
13573,0,0.2699047721535483
13574,0,0.28808234805083527
13575,0,0.2517099949988411
13576,0,0.24944677822995878
13577,0,0.27428085938080526
13578,0,0.25322635625875006
13579,0,0.2490708991928844
13580,0,0.2490708991928844
13581,0,0.2605111159618671
13582,0,0.30483696611190175
13583,0,0.2517099949988411
13584,0,0.30868135472328756
13585,0,0.2671430145667549
13586,0,0.24869539887517875
13587,0,0.2574273754894475
13588,0,0.24869539887517875
13589,0,0.2520885197512532
13590,0,0.2520885197512532
13591,0,0.45572145264364616
13592,0,0.251331847622365
13593,0,0.30313700548079014
13594,0,0.25284670058366543
13595,0,0.25246742168002656
13596,0,0.2490708991928844
13597,0,0.24944677822995878
13598,0,0.26361868268622324
13599,0,0.2490708991928844
13600,0,0.2501996717155326
13601,0,0.26479013691443637
13602,0,0.25935191449392614
13603,0,0.24944677822995878
13604,0,0.2551302789512202
13605,0,0.24944677822995878
13606,0,0.24869539887517875
13607,0,0.2835721034512709
13608,0,0.9849203351908719
13609,0,0.2490708991928844
13610,0,0.2501996717155326
13611,0,0.24982303580020765
13612,0,0.26245056101513453
13613,0,0.24944677822995878
13614,0,0.24944677822995878
13615,0,0.2490708991928844
13616,0,0.26245056101513453
13617,0,0.2551302789512202
13618,0,0.2490708991928844
13619,0,0.25322635625875006
13620,0,0.2827566571991243
13621,0,0.24944677822995878
13622,0,0.2490708991928844
13623,0,0.25246742168002656
13624,0,0.2505766857859283
13625,0,0.2884944821456182
13626,0,0.2490708991928844
13627,0,0.257811535851738
13628,0,0.2490708991928844
13629,0,0.25666017753009296
13630,0,0.2517099949988411
13631,0,0.25246742168002656
13632,0,0.2562771403844475
13633,0,0.2505766857859283
13634,0,0.2831642027413117
13635,0,0.24944677822995878
13636,0,0.2490708991928844
13637,0,0.257811535851738
13638,0,0.2671430145667549
13639,0,0.3052627917572231
13640,0,0.24869539887517875
13641,0,0.28031886234071207
13642,0,0.25322635625875006
13643,0,0.2501996717155326
13644,0,0.2517099949988411
13645,0,0.25322635625875006
13646,0,0.2517099949988411
13647,0,0.24982303580020765
13648,0,0.25246742168002656
13649,0,0.24944677822995878
13650,0,0.250954077819481
13651,0,0.2505766857859283
13652,0,0.2501996717155326
13653,0,0.24869539887517875
13654,0,0.24869539887517875
13655,0,0.24869539887517875
13656,0,0.25935191449392614
13657,0,0.24982303580020765
13658,0,0.2490708991928844
13659,0,0.2505766857859283
13660,0,0.25246742168002656
13661,0,0.2490708991928844
13662,0,0.2505766857859283
13663,0,0.24944677822995878
13664,0,0.2490708991928844
13665,0,0.2490708991928844
13666,0,0.2551302789512202
13667,0,0.2872591323974801
13668,0,0.2989106576418828
13669,0,0.250954077819481
13670,0,0.250954077819481
13671,0,0.24982303580020765
13672,0,0.25322635625875006
13673,0,0.24944677822995878
13674,0,0.25474874253769414
13675,0,0.26012434285451563
13676,0,0.3212485124737749
13677,0,0.251331847622365
13678,0,0.251331847622365
13679,0,0.28767056467406726
13680,0,0.2581960701649042
13681,0,0.2501996717155326
13682,0,0.2505766857859283
13683,0,0.25474874253769414
13684,0,0.2505766857859283
13685,0,0.2490708991928844
13686,0,0.2490708991928844
13687,0,0.24944677822995878
13688,0,0.2490708991928844
13689,0,0.25284670058366543
13690,0,0.25284670058366543
13691,0,0.2490708991928844
13692,0,0.2490708991928844
13693,0,0.3039863164790553
13694,0,0.3044114741974503
13695,0,0.2490708991928844
13696,0,0.250954077819481
13697,0,0.24982303580020765
13698,0,0.2490708991928844
13699,0,0.25398679709994587
13700,0,0.2517099949988411
13701,0,0.2517099949988411
13702,0,0.24869539887517875
13703,0,0.24944677822995878
13704,0,0.25284670058366543
13705,0,0.24869539887517875
13706,0,0.25551219087514554
13707,0,0.2505766857859283
13708,0,0.24869539887517875
13709,0,0.250954077819481
13710,0,0.2517099949988411
13711,0,0.26753644999367554
13712,0,0.27348193213675487
13713,0,0.39157075293646915
13714,0,0.25551219087514554
13715,0,0.2643992823212049
13716,0,0.24944677822995878
13717,0,0.29513600544346774
13718,0,0.24982303580020765
13719,0,0.25322635625875006
13720,0,0.2490708991928844
13721,0,0.2766863323550393
13722,0,0.24982303580020765
13723,0,0.25246742168002656
13724,0,0.2501996717155326
13725,0,0.24982303580020765
13726,0,0.27188843826676373
13727,0,0.26245056101513453
13728,0,0.2574273754894475
13729,0,0.25973794228506736
13730,0,0.25398679709994587
13731,0,0.2762845167101087
13732,0,0.2864373226631791
13733,0,0.2562771403844475
13734,0,0.25935191449392614
13735,0,0.2501996717155326
13736,0,0.2574273754894475
13737,0,0.28808234805083527
13738,0,0.277491045239034
13739,0,0.2501996717155326
13740,0,0.2490708991928844
13741,0,0.24869539887517875
13742,0,0.26012434285451563
13743,0,0.24869539887517875
13744,0,0.24869539887517875
13745,0,0.26361868268622324
13746,0,0.2505766857859283
13747,0,0.2520885197512532
13748,0,0.24869539887517875
13749,0,0.26167366807776327
13750,0,0.24944677822995878
13751,0,0.2501996717155326
13752,0,0.24944677822995878
13753,0,0.24869539887517875
13754,0,0.24982303580020765
13755,0,0.2574273754894475
13756,0,0.2505766857859283
13757,0,0.24944677822995878
13758,0,0.2490708991928844
13759,0,0.24944677822995878
13760,0,0.2517099949988411
13761,0,0.257811535851738
13762,0,0.2505766857859283
13763,0,0.2490708991928844
13764,0,0.24944677822995878
13765,0,0.2490708991928844
13766,0,0.25322635625875006
13767,0,0.24869539887517875
13768,0,0.2589662597195299
13769,0,0.250954077819481
13770,0,0.2490708991928844
13771,0,0.24869539887517875
13772,0,0.24982303580020765
13773,0,0.2574273754894475
13774,0,0.2581960701649042
13775,0,0.24944677822995878
13776,0,0.2551302789512202
13777,0,0.24982303580020765
13778,0,0.4294639414671538
13779,0,0.25322635625875006
13780,0,0.2490708991928844
13781,0,0.24982303580020765
13782,0,0.2517099949988411
13783,0,0.25322635625875006
13784,0,0.24869539887517875
13785,0,0.2517099949988411
13786,0,0.24944677822995878
13787,0,0.27468086699544353
13788,0,0.2501996717155326
13789,0,0.2762845167101087
13790,0,0.24944677822995878
13791,0,0.24982303580020765
13792,0,0.2490708991928844
13793,0,0.2490708991928844
13794,0,0.2551302789512202
13795,0,0.2490708991928844
13796,0,0.24982303580020765
13797,0,0.2517099949988411
13798,0,0.2589662597195299
13799,0,0.2490708991928844
13800,0,0.250954077819481
13801,0,0.2574273754894475
13802,0,0.2558944780925191
13803,0,0.25246742168002656
13804,0,0.2490708991928844
13805,0,0.29430096592641686
13806,0,0.2570435893066708
13807,0,0.250954077819481
13808,0,0.29180413420989454
13809,0,0.24944677822995878
13810,0,0.25551219087514554
13811,0,0.24869539887517875
13812,0,0.2501996717155326
13813,0,0.2490708991928844
13814,0,0.250954077819481
13815,0,0.2501996717155326
13816,0,0.25666017753009296
13817,0,0.24869539887517875
13818,0,0.5691508372487399
13819,0,0.2490708991928844
13820,0,0.2505766857859283
13821,0,0.24944677822995878
13822,0,0.2490708991928844
13823,0,0.29014651798919877
13824,0,0.2505766857859283
13825,0,0.24869539887517875
13826,0,0.2551302789512202
13827,0,0.2490708991928844
13828,0,0.2490708991928844
13829,0,0.277491045239034
13830,0,0.2490708991928844
13831,0,0.25284670058366543
13832,0,0.2605111159618671
13833,0,0.25551219087514554
13834,0,0.27069714300737346
13835,0,0.2536063884999349
13836,0,0.2501996717155326
13837,0,0.26518136100661704
13838,0,0.25436758184957825
13839,0,0.26479013691443637
13840,0,0.25398679709994587
13841,0,0.24982303580020765
13842,0,0.25284670058366543
13843,0,0.250954077819481
13844,0,0.2490708991928844
13845,0,0.3155814805859921
13846,0,0.24982303580020765
13847,0,0.25322635625875006
13848,0,0.2490708991928844
13849,0,0.25322635625875006
13850,0,0.2490708991928844
13851,0,0.2501996717155326
13852,0,0.2490708991928844
13853,0,0.2517099949988411
13854,0,0.26635724760540236
13855,0,0.2490708991928844
13856,0,0.2490708991928844
13857,0,0.2490708991928844
13858,0,0.2490708991928844
13859,0,0.2643992823212049
13860,0,0.2551302789512202
13861,0,0.25246742168002656
13862,0,0.24982303580020765
13863,0,0.250954077819481
13864,0,0.2505766857859283
13865,0,0.24944677822995878
13866,0,0.25322635625875006
13867,0,0.2695091354050315
13868,0,0.28767056467406726
13869,0,0.24982303580020765
13870,0,0.250954077819481
13871,0,0.24944677822995878
13872,0,0.2501996717155326
13873,0,0.3010196085791331
13874,0,0.2501996717155326
13875,0,0.24944677822995878
13876,0,0.24944677822995878
13877,0,0.2490708991928844
13878,0,0.2490708991928844
13879,0,0.258580978198352
13880,0,0.2562771403844475
13881,0,0.25322635625875006
13882,0,0.2643992823212049
13883,0,0.24944677822995878
13884,0,0.2501996717155326
13885,0,0.2505766857859283
13886,0,0.28808234805083527
13887,0,0.24869539887517875
13888,0,0.2490708991928844
13889,0,0.2490708991928844
13890,0,0.24944677822995878
13891,0,0.2505766857859283
13892,0,0.2517099949988411
13893,0,0.26322893816681725
13894,0,0.24944677822995878
13895,0,0.2490708991928844
13896,0,0.2490708991928844
13897,0,0.251331847622365
13898,0,0.2517099949988411
13899,0,0.2490708991928844
13900,0,0.25284670058366543
13901,0,0.2490708991928844
13902,0,0.25436758184957825
13903,0,0.24869539887517875
13904,0,0.250954077819481
13905,0,0.25474874253769414
13906,0,0.2490708991928844
13907,0,0.2490708991928844
13908,0,0.3309593104498592
13909,0,0.25436758184957825
13910,0,0.258580978198352
13911,0,0.250954077819481
13912,0,0.24944677822995878
13913,0,0.27069714300737346
13914,0,0.2490708991928844
13915,0,0.2536063884999349
13916,0,0.25322635625875006
13917,0,0.25284670058366543
13918,0,0.2570435893066708
13919,0,0.2893198009502257
13920,0,0.2490708991928844
13921,0,0.27548196863760593
13922,0,0.2655729543315988
13923,0,0.2536063884999349
13924,0,0.2608982613647495
13925,0,0.301442414074474
13926,0,0.24944677822995878
13927,0,0.25666017753009296
13928,0,0.2640087974910784
13929,0,0.2501996717155326
13930,0,0.26322893816681725
13931,0,0.2536063884999349
13932,0,0.250954077819481
13933,0,0.2605111159618671
13934,0,0.42405869011406616
13935,0,0.3825168603162993
13936,0,0.2490708991928844
13937,0,0.25322635625875006
13938,0,0.2505766857859283
13939,0,0.25284670058366543
13940,0,0.26479013691443637
13941,0,0.2490708991928844
13942,0,0.2490708991928844
13943,0,0.26832442334931517
13944,0,0.31125912708587883
13945,0,0.3108286792158506
13946,0,0.2490708991928844
13947,0,0.2490708991928844
13948,0,0.24944677822995878
13949,0,0.24869539887517875
13950,0,0.26635724760540236
13951,0,0.257811535851738
13952,0,0.3044114741974503
13953,0,0.25474874253769414
13954,0,0.2517099949988411
13955,0,0.25284670058366543
13956,0,0.24869539887517875
13957,0,0.25322635625875006
13958,0,0.2520885197512532
13959,0,0.24944677822995878
13960,0,0.6501867921712636
13961,0,0.2643992823212049
13962,0,0.2687189607157432
13963,0,0.258580978198352
13964,0,0.2872591323974801
13965,0,0.25284670058366543
13966,0,0.2490708991928844
13967,0,0.250954077819481
13968,0,0.26832442334931517
13969,0,0.2520885197512532
13970,0,0.26322893816681725
13971,0,0.25474874253769414
13972,0,0.24944677822995878
13973,0,0.2490708991928844
13974,0,0.2570435893066708
13975,0,0.26012434285451563
13976,0,0.24944677822995878
13977,0,0.2490708991928844
13978,0,0.269113864829704
13979,0,0.25666017753009296
13980,0,0.25246742168002656
13981,0,0.24944677822995878
13982,0,0.25474874253769414
13983,0,0.2490708991928844
13984,0,0.2714909750454721
13985,0,0.269113864829704
13986,0,0.2501996717155326
13987,0,0.2520885197512532
13988,0,0.2864373226631791
13989,0,0.25284670058366543
13990,0,0.2505766857859283
13991,0,0.2501996717155326
13992,0,0.25398679709994587
13993,0,0.25935191449392614
13994,0,0.2551302789512202
13995,0,0.26012434285451563
13996,0,0.2490708991928844
13997,0,0.250954077819481
13998,0,0.25322635625875006
13999,0,0.2659649166212395
14000,0,0.26128577881881976
14001,0,0.24982303580020765
14002,0,0.24982303580020765
14003,0,0.2501996717155326
14004,0,0.2490708991928844
14005,0,0.2659649166212395
14006,0,0.2490708991928844
14007,0,0.24982303580020765
14008,0,0.24944677822995878
14009,0,0.24982303580020765
14010,0,0.2490708991928844
14011,0,0.2655729543315988
14012,0,0.3027128531209027
14013,0,0.2993317694795264
14014,0,0.29430096592641686
14015,0,0.24869539887517875
14016,0,0.25666017753009296
14017,0,0.2570435893066708
14018,0,0.2490708991928844
14019,0,0.25935191449392614
14020,0,0.2562771403844475
14021,0,0.250954077819481
14022,0,0.28194263304567996
14023,0,0.25284670058366543
14024,0,0.2643992823212049
14025,0,0.2726844576124343
14026,0,0.24869539887517875
14027,0,0.2490708991928844
14028,0,0.24944677822995878
14029,0,0.25322635625875006
14030,0,0.2490708991928844
14031,0,0.2490708991928844
14032,0,0.2490708991928844
14033,0,0.25398679709994587
14034,0,0.24944677822995878
14035,0,0.24944677822995878
14036,0,0.9904461040590831
14037,0,0.2490708991928844
14038,0,0.26128577881881976
14039,0,0.25398679709994587
14040,0,0.3331869185987281
14041,0,0.27348193213675487
14042,0,0.24982303580020765
14043,0,0.3035614934198252
14044,0,0.27708850864024254
14045,0,0.2490708991928844
14046,0,0.42798805632343684
14047,0,0.24982303580020765
14048,0,0.25935191449392614
14049,0,0.25284670058366543
14050,0,0.24944677822995878
14051,0,0.24869539887517875
14052,0,0.25246742168002656
14053,0,0.2501996717155326
14054,0,0.250954077819481
14055,0,0.25398679709994587
14056,0,0.257811535851738
14057,0,0.2490708991928844
14058,0,0.2811300338256094
14059,0,0.2823494671821266
14060,0,0.25474874253769414
14061,0,0.2505766857859283
14062,0,0.26206192889329016
14063,0,0.25973794228506736
14064,0,0.26753644999367554
14065,0,0.24982303580020765
14066,0,0.27069714300737346
14067,0,0.2490708991928844
14068,0,0.2490708991928844
14069,0,0.2490708991928844
14070,0,0.2490708991928844
14071,0,0.24982303580020765
14072,0,0.2490708991928844
14073,0,0.2695091354050315
14074,0,0.2976493641973681
14075,0,0.24944677822995878
14076,0,0.2490708991928844
14077,0,0.250954077819481
14078,0,0.25246742168002656
14079,0,0.25436758184957825
14080,0,0.2831642027413117
14081,0,0.29806945456575346
14082,0,0.24982303580020765
14083,0,0.277491045239034
14084,0,0.29722961518537266
14085,0,0.2699047721535483
14086,0,0.24944677822995878
14087,0,0.2490708991928844
14088,0,0.26322893816681725
14089,0,0.27428085938080526
14090,0,0.30953929958219145
14091,0,0.2490708991928844
14092,0,0.2536063884999349
14093,0,0.28767056467406726
14094,0,0.24944677822995878
14095,0,0.2831642027413117
14096,0,0.250954077819481
14097,0,0.2490708991928844
14098,0,0.24869539887517875
14099,0,0.25322635625875006
14100,0,0.25474874253769414
14101,0,0.2501996717155326
14102,0,0.2699047721535483
14103,0,0.2505766857859283
14104,0,0.25551219087514554
14105,0,0.26322893816681725
14106,0,0.258580978198352
14107,0,0.25246742168002656
14108,0,0.2574273754894475
14109,0,0.24944677822995878
14110,0,0.2490708991928844
14111,0,0.25973794228506736
14112,0,0.2490708991928844
14113,0,0.2766863323550393
14114,0,0.251331847622365
14115,0,0.2520885197512532
14116,0,0.24869539887517875
14117,0,0.24944677822995878
14118,0,0.2831642027413117
14119,0,0.2490708991928844
14120,0,0.2807242694424348
14121,0,0.25474874253769414
14122,0,0.2574273754894475
14123,0,0.2905603998691777
14124,0,0.24944677822995878
14125,0,0.25246742168002656
14126,0,0.258580978198352
14127,0,0.250954077819481
14128,0,0.24944677822995878
14129,0,0.2505766857859283
14130,0,0.2501996717155326
14131,0,0.25436758184957825
14132,0,0.29722961518537266
14133,0,0.2490708991928844
14134,0,0.251331847622365
14135,0,0.25246742168002656
14136,0,0.2558944780925191
14137,0,0.25322635625875006
14138,0,0.24869539887517875
14139,0,0.24944677822995878
14140,0,0.2505766857859283
14141,0,0.2562771403844475
14142,0,0.289732984885378
14143,0,0.27069714300737346
14144,0,0.2558944780925191
14145,0,0.31298417861117306
14146,0,0.26832442334931517
14147,0,0.2726844576124343
14148,0,0.3853675136250911
14149,0,0.250954077819481
14150,0,0.32785336091547623
14151,0,0.258580978198352
14152,0,0.257811535851738
14153,0,0.3238820644309076
14154,0,0.2574273754894475
14155,0,0.24982303580020765
14156,0,0.2490708991928844
14157,0,0.2536063884999349
14158,0,0.24944677822995878
14159,0,0.2490708991928844
14160,0,0.25474874253769414
14161,0,0.2640087974910784
14162,0,0.25284670058366543
14163,0,0.251331847622365
14164,0,0.2490708991928844
14165,0,0.2501996717155326
14166,0,0.24944677822995878
14167,0,0.2505766857859283
14168,0,0.24944677822995878
14169,0,0.26361868268622324
14170,0,0.26361868268622324
14171,0,0.2490708991928844
14172,0,0.2490708991928844
14173,0,0.2811300338256094
14174,0,0.24982303580020765
14175,0,0.2795091213599489
14176,0,0.2501996717155326
14177,0,0.251331847622365
14178,0,0.2490708991928844
14179,0,0.2501996717155326
14180,0,0.26012434285451563
14181,0,0.2490708991928844
14182,0,0.25935191449392614
14183,0,0.2517099949988411
14184,0,0.2782971980604399
14185,0,0.250954077819481
14186,0,0.25551219087514554
14187,0,0.25474874253769414
14188,0,0.25246742168002656
14189,0,0.24944677822995878
14190,0,0.2574273754894475
14191,0,0.26361868268622324
14192,0,0.2501996717155326
14193,0,0.24944677822995878
14194,0,0.24944677822995878
14195,0,0.2551302789512202
14196,0,0.24869539887517875
14197,0,0.24869539887517875
14198,0,0.24869539887517875
14199,0,0.250954077819481
14200,0,0.25474874253769414
14201,0,0.2551302789512202
14202,0,0.2536063884999349
14203,0,0.24869539887517875
14204,0,0.2490708991928844
14205,0,0.2893198009502257
14206,0,0.2581960701649042
14207,0,0.251331847622365
14208,0,0.24944677822995878
14209,0,0.2570435893066708
14210,0,0.2889069665741823
14211,0,0.25474874253769414
14212,0,0.2501996717155326
14213,0,0.29597242057589085
14214,0,0.24869539887517875
14215,0,0.24982303580020765
14216,0,0.24869539887517875
14217,0,0.2490708991928844
14218,0,0.26635724760540236
14219,0,0.2490708991928844
14220,0,0.2490708991928844
14221,0,0.2490708991928844
14222,0,0.24944677822995878
14223,0,0.251331847622365
14224,0,0.2490708991928844
14225,0,0.24944677822995878
14226,0,0.26322893816681725
14227,0,0.25474874253769414
14228,0,0.250954077819481
14229,0,0.2490708991928844
14230,0,0.2643992823212049
14231,0,0.25246742168002656
14232,0,0.24869539887517875
14233,0,0.25284670058366543
14234,0,0.24982303580020765
14235,0,0.24869539887517875
14236,0,0.24869539887517875
14237,0,0.24869539887517875
14238,0,0.24869539887517875
14239,0,0.250954077819481
14240,0,0.27548196863760593
14241,0,0.24944677822995878
14242,0,0.2843889689345444
14243,0,0.26753644999367554
14244,0,0.24944677822995878
14245,0,0.2490708991928844
14246,0,0.2501996717155326
14247,0,0.2490708991928844
14248,0,0.2490708991928844
14249,0,0.25246742168002656
14250,0,0.24944677822995878
14251,0,0.2947183135240645
14252,0,0.29639114294789504
14253,0,0.2490708991928844
14254,0,0.2536063884999349
14255,0,0.25322635625875006
14256,0,0.24869539887517875
14257,0,0.24982303580020765
14258,0,0.24944677822995878
14259,0,0.2490708991928844
14260,0,0.251331847622365
14261,0,0.2551302789512202
14262,0,0.2517099949988411
14263,0,0.24869539887517875
14264,0,0.24869539887517875
14265,0,0.27069714300737346
14266,0,0.2490708991928844
14267,0,0.25666017753009296
14268,0,0.2490708991928844
14269,0,0.24982303580020765
14270,0,0.24982303580020765
14271,0,0.24944677822995878
14272,0,0.2505766857859283
14273,0,0.2699047721535483
14274,0,0.25935191449392614
14275,0,0.26753644999367554
14276,0,0.2536063884999349
14277,0,0.250954077819481
14278,0,0.25246742168002656
14279,0,0.2490708991928844
14280,0,0.2831642027413117
14281,0,0.2490708991928844
14282,0,0.27708850864024254
14283,0,0.2490708991928844
14284,0,0.2490708991928844
14285,0,0.25973794228506736
14286,0,0.2536063884999349
14287,0,0.2558944780925191
14288,0,0.250954077819481
14289,0,0.2505766857859283
14290,0,0.250954077819481
14291,0,0.2687189607157432
14292,0,0.26012434285451563
14293,0,0.26753644999367554
14294,0,0.2505766857859283
14295,0,0.2501996717155326
14296,0,0.24944677822995878
14297,0,0.2490708991928844
14298,0,0.251331847622365
14299,0,0.251331847622365
14300,0,0.27069714300737346
14301,0,0.25666017753009296
14302,0,0.24944677822995878
14303,0,0.24869539887517875
14304,0,0.25666017753009296
14305,0,0.2710938765262559
14306,0,0.25322635625875006
14307,0,0.24944677822995878
14308,0,0.2501996717155326
14309,0,0.25551219087514554
14310,0,0.5178661411161304
14311,0,0.2490708991928844
14312,0,0.25474874253769414
14313,0,0.24869539887517875
14314,0,0.24982303580020765
14315,0,0.24982303580020765
14316,0,0.2778939418226887
14317,0,0.29138920837721405
14318,0,0.2589662597195299
14319,0,0.31212100183936853
14320,0,0.24982303580020765
14321,0,0.24982303580020765
14322,0,0.3061154423693437
14323,0,0.250954077819481
14324,0,0.24944677822995878
14325,0,0.24944677822995878
14326,0,0.251331847622365
14327,0,0.2490708991928844
14328,0,0.25322635625875006
14329,0,0.258580978198352
14330,0,0.2501996717155326
14331,0,0.2536063884999349
14332,0,0.24944677822995878
14333,0,0.2490708991928844
14334,0,0.24869539887517875
14335,0,0.25973794228506736
14336,0,0.3581668179029066
14337,0,0.2581960701649042
14338,0,0.251331847622365
14339,0,0.258580978198352
14340,0,0.2517099949988411
14341,0,0.2490708991928844
14342,0,0.2501996717155326
14343,0,0.2710938765262559
14344,0,0.2490708991928844
14345,0,0.24944677822995878
14346,0,0.26245056101513453
14347,0,0.2659649166212395
14348,0,0.25284670058366543
14349,0,0.250954077819481
14350,0,0.24982303580020765
14351,0,0.2490708991928844
14352,0,0.2490708991928844
14353,0,0.26518136100661704
14354,0,0.2989106576418828
14355,0,0.2490708991928844
14356,0,0.25398679709994587
14357,0,0.24944677822995878
14358,0,0.257811535851738
14359,0,0.2490708991928844
14360,0,0.25436758184957825
14361,0,0.2490708991928844
14362,0,0.25551219087514554
14363,0,0.24869539887517875
14364,0,0.24944677822995878
14365,0,0.250954077819481
14366,0,0.24944677822995878
14367,0,0.2640087974910784
14368,0,0.28153615514309055
14369,0,0.2501996717155326
14370,0,0.24982303580020765
14371,0,0.250954077819481
14372,0,0.2581960701649042
14373,0,0.24944677822995878
14374,0,0.250954077819481
14375,0,0.24944677822995878
14376,0,0.24944677822995878
14377,0,0.26167366807776327
14378,0,0.25973794228506736
14379,0,0.2699047721535483
14380,0,0.24944677822995878
14381,0,0.2762845167101087
14382,0,0.25436758184957825
14383,0,0.24944677822995878
14384,0,0.2605111159618671
14385,0,0.2558944780925191
14386,0,0.3887032323577669
14387,0,0.26167366807776327
14388,0,0.25398679709994587
14389,0,0.2714909750454721
14390,0,0.26167366807776327
14391,0,0.25436758184957825
14392,0,0.25398679709994587
14393,0,0.26128577881881976
14394,0,0.2558944780925191
14395,0,0.2490708991928844
14396,0,0.2581960701649042
14397,0,0.2558944780925191
14398,0,0.2490708991928844
14399,0,0.25666017753009296
14400,0,0.25551219087514554
14401,0,0.2490708991928844
14402,0,0.2501996717155326
14403,0,0.2490708991928844
14404,0,0.2490708991928844
14405,0,0.27069714300737346
14406,0,0.24982303580020765
14407,0,0.24982303580020765
14408,0,0.251331847622365
14409,0,0.251331847622365
14410,0,0.24982303580020765
14411,0,0.2558944780925191
14412,0,0.26518136100661704
14413,0,0.2839803589695264
14414,0,0.2517099949988411
14415,0,0.2505766857859283
14416,0,0.24944677822995878
14417,0,0.250954077819481
14418,0,0.2501996717155326
14419,0,0.25436758184957825
14420,0,0.24869539887517875
14421,0,0.27069714300737346
14422,0,0.2517099949988411
14423,0,0.2490708991928844
14424,0,0.2490708991928844
14425,0,0.2517099949988411
14426,0,0.2501996717155326
14427,0,0.251331847622365
14428,0,0.24982303580020765
14429,0,0.2501996717155326
14430,0,0.27188843826676373
14431,0,0.2490708991928844
14432,0,0.250954077819481
14433,0,0.3052627917572231
14434,0,0.2490708991928844
14435,0,0.2501996717155326
14436,0,0.24869539887517875
14437,0,0.25973794228506736
14438,0,0.2490708991928844
14439,0,0.24869539887517875
14440,0,0.2536063884999349
14441,0,0.27708850864024254
14442,0,0.25935191449392614
14443,0,0.24944677822995878
14444,0,0.2505766857859283
14445,0,0.24982303580020765
14446,0,0.24944677822995878
14447,0,0.2643992823212049
14448,0,0.24982303580020765
14449,0,0.24869539887517875
14450,0,0.2490708991928844
14451,0,0.250954077819481
14452,0,0.24944677822995878
14453,0,0.25973794228506736
14454,0,0.24944677822995878
14455,0,0.45921116326004785
14456,0,0.250954077819481
14457,0,0.2501996717155326
14458,0,0.2501996717155326
14459,0,0.250954077819481
14460,0,0.2490708991928844
14461,0,0.24944677822995878
14462,0,0.27428085938080526
14463,0,0.42897183904379055
14464,0,0.2505766857859283
14465,0,0.2490708991928844
14466,0,0.2687189607157432
14467,0,0.2536063884999349
14468,0,0.2551302789512202
14469,0,0.25398679709994587
14470,0,0.2490708991928844
14471,0,0.2501996717155326
14472,0,0.24944677822995878
14473,0,0.2501996717155326
14474,0,0.2520885197512532
14475,0,0.24944677822995878
14476,0,0.25284670058366543
14477,0,0.24944677822995878
14478,0,0.24982303580020765
14479,0,0.2520885197512532
14480,0,0.25935191449392614
14481,0,0.2490708991928844
14482,0,0.251331847622365
14483,0,0.24982303580020765
14484,0,0.2501996717155326
14485,0,0.2490708991928844
14486,0,0.25284670058366543
14487,0,0.24944677822995878
14488,0,0.2490708991928844
14489,0,0.30868135472328756
14490,0,0.2490708991928844
14491,0,0.2934673053555813
14492,0,0.25436758184957825
14493,0,0.2490708991928844
14494,0,0.2608982613647495
14495,0,0.2490708991928844
14496,0,0.2505766857859283
14497,0,0.2551302789512202
14498,0,0.3740139498526725
14499,0,0.24982303580020765
14500,0,0.251331847622365
14501,0,0.24982303580020765
14502,0,0.25474874253769414
14503,0,0.2505766857859283
14504,0,0.2671430145667549
14505,0,0.25284670058366543
14506,0,0.2574273754894475
14507,0,0.26128577881881976
14508,0,0.2520885197512532
14509,0,0.2501996717155326
14510,0,0.2667499470119521
14511,0,0.2490708991928844
14512,0,0.2505766857859283
14513,0,0.250954077819481
14514,0,0.32918265703300303
14515,0,0.25666017753009296
14516,0,0.2501996717155326
14517,0,0.25322635625875006
14518,0,0.270300774785064
14519,0,0.2505766857859283
14520,0,0.25246742168002656
14521,0,0.33497439183875555
14522,0,0.251331847622365
14523,0,0.2490708991928844
14524,0,0.24982303580020765
14525,0,0.2490708991928844
14526,0,0.2667499470119521
14527,0,0.30996876497080067
14528,0,0.258580978198352
14529,0,0.25398679709994587
14530,0,0.2750812368532105
14531,0,0.2501996717155326
14532,0,0.2640087974910784
14533,0,0.24982303580020765
14534,0,0.2490708991928844
14535,0,0.2490708991928844
14536,0,0.26283956419105187
14537,0,0.2520885197512532
14538,0,0.24869539887517875
14539,0,0.270300774785064
14540,0,0.27468086699544353
14541,0,0.2520885197512532
14542,0,0.2490708991928844
14543,0,0.24944677822995878
14544,0,0.25474874253769414
14545,0,0.2608982613647495
14546,0,0.2589662597195299
14547,0,0.2490708991928844
14548,0,0.24982303580020765
14549,0,0.2490708991928844
14550,0,0.2490708991928844
14551,0,0.2490708991928844
14552,0,0.2501996717155326
14553,0,0.2490708991928844
14554,0,0.2501996717155326
14555,0,0.257811535851738
14556,0,0.251331847622365
14557,0,0.24982303580020765
14558,0,0.2490708991928844
14559,0,0.24944677822995878
14560,0,0.2517099949988411
14561,0,0.2490708991928844
14562,0,0.2517099949988411
14563,0,0.29388396306584186
14564,0,0.24869539887517875
14565,0,0.25284670058366543
14566,0,0.2501996717155326
14567,0,0.2490708991928844
14568,0,0.2501996717155326
14569,0,0.26206192889329016
14570,0,0.2605111159618671
14571,0,0.31471442206262823
14572,0,0.2490708991928844
14573,0,0.26518136100661704
14574,0,0.2562771403844475
14575,0,0.2501996717155326
14576,0,0.25474874253769414
14577,0,0.31514779035232837
14578,0,0.2501996717155326
14579,0,0.2640087974910784
14580,0,0.24982303580020765
14581,0,0.26283956419105187
14582,0,0.2490708991928844
14583,0,0.26206192889329016
14584,0,0.2536063884999349
14585,0,0.2679302530145765
14586,0,0.25398679709994587
14587,0,0.2505766857859283
14588,0,0.26128577881881976
14589,0,0.2501996717155326
14590,0,0.2490708991928844
14591,0,0.2490708991928844
14592,0,0.2490708991928844
14593,0,0.24944677822995878
14594,0,0.24982303580020765
14595,0,0.2659649166212395
14596,0,0.2501996717155326
14597,0,0.2562771403844475
14598,0,0.24869539887517875
14599,0,0.24869539887517875
14600,0,0.24944677822995878
14601,0,0.24944677822995878
14602,0,0.2490708991928844
14603,0,0.24982303580020765
14604,0,0.250954077819481
14605,0,0.251331847622365
14606,0,0.25474874253769414
14607,0,0.2490708991928844
14608,0,0.24944677822995878
14609,0,0.2782971980604399
14610,0,0.24869539887517875
14611,0,0.2562771403844475
14612,0,0.250954077819481
14613,0,0.2643992823212049
14614,0,0.25246742168002656
14615,0,0.250954077819481
14616,0,0.2581960701649042
14617,0,0.37307385973018176
14618,0,0.24944677822995878
14619,0,0.2558944780925191
14620,0,0.24982303580020765
14621,0,0.2671430145667549
14622,0,0.2517099949988411
14623,0,0.24944677822995878
14624,0,0.27069714300737346
14625,0,0.25246742168002656
14626,0,0.25474874253769414
14627,0,0.24982303580020765
14628,0,0.25398679709994587
14629,0,0.2536063884999349
14630,0,0.2738812143237636
14631,0,0.27228626588985183
14632,0,0.26322893816681725
14633,0,0.2490708991928844
14634,0,0.26635724760540236
14635,0,0.2558944780925191
14636,0,0.2782971980604399
14637,0,0.25551219087514554
14638,0,0.2947183135240645
14639,0,0.2501996717155326
14640,0,0.31212100183936853
14641,0,0.26479013691443637
14642,0,0.30313700548079014
14643,0,0.2490708991928844
14644,0,0.2551302789512202
14645,0,0.2505766857859283
14646,0,0.27348193213675487
14647,0,0.25935191449392614
14648,0,0.258580978198352
14649,0,0.25322635625875006
14650,0,0.26206192889329016
14651,0,0.2490708991928844
14652,0,0.24944677822995878
14653,0,0.2520885197512532
14654,0,0.25666017753009296
14655,0,0.250954077819481
14656,0,0.250954077819481
14657,0,0.2490708991928844
14658,0,0.2490708991928844
14659,0,0.29681020795962243
14660,0,0.2490708991928844
14661,0,0.44180938362833133
14662,0,0.2574273754894475
14663,0,0.2501996717155326
14664,0,0.26283956419105187
14665,0,0.2520885197512532
14666,0,0.2490708991928844
14667,0,0.24982303580020765
14668,0,0.24944677822995878
14669,0,0.2501996717155326
14670,0,0.25322635625875006
14671,0,0.3155814805859921
14672,0,0.2605111159618671
14673,0,0.2699047721535483
14674,0,0.2490708991928844
14675,0,0.2605111159618671
14676,0,0.31688447777043866
14677,0,0.2490708991928844
14678,0,0.250954077819481
14679,0,0.25436758184957825
14680,0,0.2490708991928844
14681,0,0.251331847622365
14682,0,0.2490708991928844
14683,0,0.2570435893066708
14684,0,0.27548196863760593
14685,0,0.26361868268622324
14686,0,0.2490708991928844
14687,0,0.2520885197512532
14688,0,0.251331847622365
14689,0,0.2551302789512202
14690,0,0.2536063884999349
14691,0,0.2490708991928844
14692,0,0.2490708991928844
14693,0,0.2501996717155326
14694,0,0.2490708991928844
14695,0,0.2517099949988411
14696,0,0.2490708991928844
14697,0,0.24944677822995878
14698,0,0.24944677822995878
14699,0,0.25284670058366543
14700,0,0.2505766857859283
14701,0,0.2505766857859283
14702,0,0.25398679709994587
14703,0,0.257811535851738
14704,0,0.2517099949988411
14705,0,0.269113864829704
14706,0,0.2687189607157432
14707,0,0.25666017753009296
14708,0,0.24982303580020765
14709,0,0.24944677822995878
14710,0,0.25666017753009296
14711,0,0.42553110534037614
14712,0,0.28153615514309055
14713,0,0.25246742168002656
14714,0,0.26128577881881976
14715,0,0.2714909750454721
14716,0,0.24869539887517875
14717,0,0.24944677822995878
14718,0,0.2490708991928844
14719,0,0.25436758184957825
14720,0,0.25284670058366543
14721,0,0.2758830620300953
14722,0,0.2905603998691777
14723,0,0.27069714300737346
14724,0,0.2490708991928844
14725,0,0.28153615514309055
14726,0,0.24982303580020765
14727,0,0.2517099949988411
14728,0,0.2517099949988411
14729,0,0.24944677822995878
14730,0,0.2490708991928844
14731,0,0.25398679709994587
14732,0,0.2520885197512532
14733,0,0.24944677822995878
14734,0,0.2608982613647495
14735,0,0.2505766857859283
14736,0,0.2517099949988411
14737,0,0.2762845167101087
14738,0,0.2520885197512532
14739,0,0.27708850864024254
14740,0,0.2655729543315988
14741,0,0.25551219087514554
14742,0,0.324322082233611
14743,0,0.251331847622365
14744,0,0.250954077819481
14745,0,0.2505766857859283
14746,0,0.30654226639538346
14747,0,0.2605111159618671
14748,0,0.2490708991928844
14749,0,0.3435290331694296
14750,0,0.26283956419105187
14751,0,0.2558944780925191
14752,0,0.251331847622365
14753,0,0.2490708991928844
14754,0,0.27548196863760593
14755,0,0.2782971980604399
14756,0,0.24944677822995878
14757,0,0.24944677822995878
14758,0,0.24944677822995878
14759,0,0.25973794228506736
14760,0,0.2501996717155326
14761,0,0.24869539887517875
14762,0,0.24944677822995878
14763,0,0.25935191449392614
14764,0,0.2505766857859283
14765,0,0.2505766857859283
14766,0,0.24944677822995878
14767,0,0.2490708991928844
14768,0,0.2490708991928844
14769,0,0.2581960701649042
14770,0,0.2671430145667549
14771,0,0.2490708991928844
14772,0,0.24982303580020765
14773,0,0.25666017753009296
14774,0,0.2762845167101087
14775,0,0.2490708991928844
14776,0,0.2490708991928844
14777,0,0.2505766857859283
14778,0,0.2520885197512532
14779,0,0.269113864829704
14780,0,0.25322635625875006
14781,0,0.7653586547298034
14782,0,0.24869539887517875
14783,0,0.27069714300737346
14784,0,0.40698649977431073
14785,0,0.25973794228506736
14786,0,0.24944677822995878
14787,0,0.2738812143237636
14788,0,0.2551302789512202
14789,0,0.25551219087514554
14790,0,0.250954077819481
14791,0,0.250954077819481
14792,0,0.24944677822995878
14793,0,0.250954077819481
14794,0,0.24944677822995878
14795,0,0.2551302789512202
14796,0,0.2490708991928844
14797,0,0.2536063884999349
14798,0,0.25551219087514554
14799,0,0.2490708991928844
14800,0,0.2490708991928844
14801,0,0.24869539887517875
14802,0,0.2581960701649042
14803,0,0.3581668179029066
14804,0,0.26206192889329016
14805,0,0.2501996717155326
14806,0,0.250954077819481
14807,0,0.2517099949988411
14808,0,0.2551302789512202
14809,0,0.2501996717155326
14810,0,0.27228626588985183
14811,0,0.24944677822995878
14812,0,0.2536063884999349
14813,0,0.2520885197512532
14814,0,0.2490708991928844
14815,0,0.2490708991928844
14816,0,0.2517099949988411
14817,0,0.2778939418226887
14818,0,0.2730830131301858
14819,0,0.2501996717155326
14820,0,0.2835721034512709
14821,0,0.26361868268622324
14822,0,0.25935191449392614
14823,0,0.251331847622365
14824,0,0.2490708991928844
14825,0,0.25474874253769414
14826,0,0.26753644999367554
14827,0,0.2490708991928844
14828,0,0.24944677822995878
14829,0,0.24944677822995878
14830,0,0.25284670058366543
14831,0,0.2490708991928844
14832,0,0.25666017753009296
14833,0,0.258580978198352
14834,0,0.2501996717155326
14835,0,0.250954077819481
14836,0,0.27708850864024254
14837,0,0.24869539887517875
14838,0,0.26832442334931517
14839,0,0.250954077819481
14840,0,0.2835721034512709
14841,0,0.24944677822995878
14842,0,0.26753644999367554
14843,0,0.24944677822995878
14844,0,0.24869539887517875
14845,0,0.25666017753009296
14846,0,0.25973794228506736
14847,0,0.26832442334931517
14848,0,0.2823494671821266
14849,0,0.2490708991928844
14850,0,0.2490708991928844
14851,0,0.2490708991928844
14852,0,0.2490708991928844
14853,0,0.2490708991928844
14854,0,0.2490708991928844
14855,0,0.2490708991928844
14856,0,0.2490708991928844
14857,0,0.2505766857859283
14858,0,0.24982303580020765
14859,0,0.27069714300737346
14860,0,0.250954077819481
14861,0,0.2823494671821266
14862,0,0.24982303580020765
14863,0,0.2501996717155326
14864,0,0.2551302789512202
14865,0,0.2581960701649042
14866,0,0.2750812368532105
14867,0,0.2517099949988411
14868,0,0.2490708991928844
14869,0,0.250954077819481
14870,0,0.24944677822995878
14871,0,0.2536063884999349
14872,0,0.3010196085791331
14873,0,0.27188843826676373
14874,0,0.2490708991928844
14875,0,0.2490708991928844
14876,0,0.25436758184957825
14877,0,0.250954077819481
14878,0,0.2640087974910784
14879,0,0.3296263652743715
14880,0,0.2782971980604399
14881,0,0.31255242772398645
14882,0,0.26832442334931517
14883,0,0.29305099320680184
14884,0,0.2517099949988411
14885,0,0.24982303580020765
14886,0,0.25246742168002656
14887,0,0.2490708991928844
14888,0,0.2501996717155326
14889,0,0.25666017753009296
14890,0,0.2505766857859283
14891,0,0.24944677822995878
14892,0,0.41330372969067686
14893,0,0.3891806237463854
14894,0,0.33542200329049116
14895,0,0.2687189607157432
14896,0,0.2490708991928844
14897,0,0.24944677822995878
14898,0,0.3056889506661508
14899,0,0.2505766857859283
14900,0,0.25398679709994587
14901,0,0.2655729543315988
14902,0,0.34171936746837617
14903,0,0.25322635625875006
14904,0,0.25284670058366543
14905,0,0.2490708991928844
14906,0,0.2562771403844475
14907,0,0.2643992823212049
14908,0,0.29430096592641686
14909,0,0.25551219087514554
14910,0,0.30313700548079014
14911,0,0.24944677822995878
14912,0,0.2835721034512709
14913,0,0.3265268198341687
14914,0,0.2520885197512532
14915,0,0.28684805160117294
14916,0,0.2490708991928844
14917,0,0.2517099949988411
14918,0,0.2490708991928844
14919,0,0.2517099949988411
14920,0,0.269113864829704
14921,0,0.2574273754894475
14922,0,0.24982303580020765
14923,0,0.24869539887517875
14924,0,0.24869539887517875
14925,0,0.24944677822995878
14926,0,0.250954077819481
14927,0,0.251331847622365
14928,0,0.2551302789512202
14929,0,0.26832442334931517
14930,0,0.2589662597195299
14931,0,0.4006998806966633
14932,0,0.28767056467406726
14933,0,0.2570435893066708
14934,0,0.2671430145667549
14935,0,0.313416253996331
14936,0,0.2551302789512202
14937,0,0.251331847622365
14938,0,0.2501996717155326
14939,0,0.2490708991928844
14940,0,0.26518136100661704
14941,0,0.24982303580020765
14942,0,0.2490708991928844
14943,0,0.2536063884999349
14944,0,0.24944677822995878
14945,0,0.2517099949988411
14946,0,0.24944677822995878
14947,0,0.250954077819481
14948,0,0.2520885197512532
14949,0,0.258580978198352
14950,0,0.2893198009502257
14951,0,0.2893198009502257
14952,0,0.26245056101513453
14953,0,0.26012434285451563
14954,0,0.25322635625875006
14955,0,0.25322635625875006
14956,0,0.25322635625875006
14957,0,0.2501996717155326
14958,0,0.2520885197512532
14959,0,0.2501996717155326
14960,0,0.2490708991928844
14961,0,0.250954077819481
14962,0,0.2501996717155326
14963,0,0.2490708991928844
14964,0,0.26167366807776327
14965,0,0.250954077819481
14966,0,0.250954077819481
14967,0,0.250954077819481
14968,0,0.2520885197512532
14969,0,0.2490708991928844
14970,0,0.2490708991928844
14971,0,0.250954077819481
14972,0,0.2520885197512532
14973,0,0.2762845167101087
14974,0,0.25246742168002656
14975,0,0.2562771403844475
14976,0,0.2505766857859283
14977,0,0.24869539887517875
14978,0,0.24944677822995878
14979,0,0.2490708991928844
14980,0,0.251331847622365
14981,0,0.2520885197512532
14982,0,0.2505766857859283
14983,0,0.2640087974910784
14984,0,0.250954077819481
14985,0,0.2605111159618671
14986,0,0.2505766857859283
14987,0,0.2655729543315988
14988,0,0.2505766857859283
14989,0,0.2536063884999349
14990,0,0.2490708991928844
14991,0,0.26753644999367554
14992,0,0.250954077819481
14993,0,0.24869539887517875
14994,0,0.24982303580020765
14995,0,0.2993317694795264
14996,0,0.2520885197512532
14997,0,0.250954077819481
14998,0,0.2536063884999349
14999,0,0.2536063884999349
15000,0,0.26167366807776327
15001,0,0.2490708991928844
15002,0,0.26167366807776327
15003,0,0.2490708991928844
15004,0,0.2505766857859283
15005,0,0.2517099949988411
15006,0,0.2490708991928844
15007,0,0.250954077819481
15008,0,0.24869539887517875
15009,0,0.251331847622365
15010,0,0.2501996717155326
15011,0,0.24869539887517875
15012,0,0.2679302530145765
15013,0,0.32873925317274333
15014,0,0.2490708991928844
15015,0,0.2605111159618671
15016,0,0.257811535851738
15017,0,0.2520885197512532
15018,0,0.2501996717155326
15019,0,0.2490708991928844
15020,0,0.24869539887517875
15021,0,0.2558944780925191
15022,0,0.25935191449392614
15023,0,0.2860269459594665
15024,0,0.28520725074843456
15025,0,0.2807242694424348
15026,0,0.2562771403844475
15027,0,0.24869539887517875
15028,0,0.34989846685725773
15029,0,0.25246742168002656
15030,0,0.25474874253769414
15031,0,0.30996876497080067
15032,0,0.24982303580020765
15033,0,0.25935191449392614
15034,0,0.25436758184957825
15035,0,0.2501996717155326
15036,0,0.26361868268622324
15037,0,0.2490708991928844
15038,0,0.2490708991928844
15039,0,0.2501996717155326
15040,0,0.24982303580020765
15041,0,0.2835721034512709
15042,0,0.2551302789512202
15043,0,0.24944677822995878
15044,0,0.2490708991928844
15045,0,0.2490708991928844
15046,0,0.2490708991928844
15047,0,0.25284670058366543
15048,0,0.2490708991928844
15049,0,0.250954077819481
15050,0,0.2501996717155326
15051,0,0.2501996717155326
15052,0,0.26283956419105187
15053,0,0.2490708991928844
15054,0,0.25284670058366543
15055,0,0.2520885197512532
15056,0,0.250954077819481
15057,0,0.27069714300737346
15058,0,0.25398679709994587
15059,0,0.25935191449392614
15060,0,0.25398679709994587
15061,0,0.4797202593881972
15062,0,0.2517099949988411
15063,0,0.26245056101513453
15064,0,0.5002979375418808
15065,0,0.2520885197512532
15066,0,0.2738812143237636
15067,0,0.24982303580020765
15068,0,0.2490708991928844
15069,0,0.26753644999367554
15070,0,0.2562771403844475
15071,0,0.2643992823212049
15072,0,0.25398679709994587
15073,0,0.250954077819481
15074,0,0.2490708991928844
15075,0,0.25436758184957825
15076,0,0.24982303580020765
15077,0,0.2517099949988411
15078,0,0.24982303580020765
15079,0,0.2490708991928844
15080,0,0.250954077819481
15081,0,0.36745365424587273
15082,0,0.2501996717155326
15083,0,0.2605111159618671
15084,0,0.2490708991928844
15085,0,0.2490708991928844
15086,0,0.24944677822995878
15087,0,0.24944677822995878
15088,0,0.2501996717155326
15089,0,0.26283956419105187
15090,0,0.26518136100661704
15091,0,0.26283956419105187
15092,0,0.24869539887517875
15093,0,0.24944677822995878
15094,0,0.2643992823212049
15095,0,0.24944677822995878
15096,0,0.25436758184957825
15097,0,0.2490708991928844
15098,0,0.24944677822995878
15099,0,0.2490708991928844
15100,0,0.26128577881881976
15101,0,0.2501996717155326
15102,0,0.3181903537147189
15103,0,0.2517099949988411
15104,0,0.2490708991928844
15105,0,0.2490708991928844
15106,0,0.2517099949988411
15107,0,0.2490708991928844
15108,0,0.24944677822995878
15109,0,0.29722961518537266
15110,0,0.25284670058366543
15111,0,0.26753644999367554
15112,0,0.26479013691443637
15113,0,0.2659649166212395
15114,0,0.24944677822995878
15115,0,0.26245056101513453
15116,0,0.24982303580020765
15117,0,0.2762845167101087
15118,0,0.2778939418226887
15119,0,0.2795091213599489
15120,0,0.2551302789512202
15121,0,0.24944677822995878
15122,0,0.2490708991928844
15123,0,0.2695091354050315
15124,0,0.251331847622365
15125,0,0.251331847622365
15126,0,0.3108286792158506
15127,0,0.2505766857859283
15128,0,0.25436758184957825
15129,0,0.26283956419105187
15130,0,0.25246742168002656
15131,0,0.2687189607157432
15132,0,0.2517099949988411
15133,0,0.2589662597195299
15134,0,0.2490708991928844
15135,0,0.24869539887517875
15136,0,0.2490708991928844
15137,0,0.24982303580020765
15138,0,0.24944677822995878
15139,0,0.2505766857859283
15140,0,0.2570435893066708
15141,0,0.251331847622365
15142,0,0.24869539887517875
15143,0,0.2905603998691777
15144,0,0.2490708991928844
15145,0,0.2608982613647495
15146,0,0.2976493641973681
15147,0,0.251331847622365
15148,0,0.2517099949988411
15149,0,0.2558944780925191
15150,0,0.2517099949988411
15151,0,0.3367666114547512
15152,0,0.2505766857859283
15153,0,0.301442414074474
15154,0,0.24944677822995878
15155,0,0.2536063884999349
15156,0,0.2823494671821266
15157,0,0.2536063884999349
15158,0,0.26167366807776327
15159,0,0.4927659510375787
15160,0,0.24944677822995878
15161,0,0.2581960701649042
15162,0,0.2501996717155326
15163,0,0.2811300338256094
15164,0,0.29597242057589085
15165,0,0.2490708991928844
15166,0,0.25551219087514554
15167,0,0.2490708991928844
15168,0,0.257811535851738
15169,0,0.2791047881649473
15170,0,0.29975322093335854
15171,0,0.258580978198352
15172,0,0.2726844576124343
15173,0,0.24944677822995878
15174,0,0.25474874253769414
15175,0,0.2501996717155326
15176,0,0.26167366807776327
15177,0,0.25284670058366543
15178,0,0.2505766857859283
15179,0,0.250954077819481
15180,0,0.24869539887517875
15181,0,0.24982303580020765
15182,0,0.2520885197512532
15183,0,0.24869539887517875
15184,0,0.3968472341834667
15185,0,0.25322635625875006
15186,0,0.2520885197512532
15187,0,0.250954077819481
15188,0,0.2501996717155326
15189,0,0.24982303580020765
15190,0,0.250954077819481
15191,0,0.251331847622365
15192,0,0.26322893816681725
15193,0,0.250954077819481
15194,0,0.24982303580020765
15195,0,0.2608982613647495
15196,0,0.25284670058366543
15197,0,0.24869539887517875
15198,0,0.2505766857859283
15199,0,0.2562771403844475
15200,0,0.2520885197512532
15201,0,0.24944677822995878
15202,0,0.25973794228506736
15203,0,0.2574273754894475
15204,0,0.24982303580020765
15205,0,0.250954077819481
15206,0,0.250954077819481
15207,0,0.24944677822995878
15208,0,0.24869539887517875
15209,0,0.25322635625875006
15210,0,0.2872591323974801
15211,0,0.2501996717155326
15212,0,0.28684805160117294
15213,0,0.27188843826676373
15214,0,0.24869539887517875
15215,0,0.2490708991928844
15216,0,0.29848988585859537
15217,0,0.2536063884999349
15218,0,0.2799138128655354
15219,0,0.2490708991928844
15220,0,0.2608982613647495
15221,0,0.250954077819481
15222,0,0.28031886234071207
15223,0,0.2501996717155326
15224,0,0.2490708991928844
15225,0,0.28153615514309055
15226,0,0.2505766857859283
15227,0,0.2501996717155326
15228,0,0.25973794228506736
15229,0,0.251331847622365
15230,0,0.2589662597195299
15231,0,0.251331847622365
15232,0,0.2608982613647495
15233,0,0.4802216196342195
15234,0,0.24944677822995878
15235,0,0.251331847622365
15236,0,0.257811535851738
15237,0,0.24944677822995878
15238,0,0.2562771403844475
15239,0,0.2778939418226887
15240,0,0.25973794228506736
15241,0,0.26167366807776327
15242,0,0.2671430145667549
15243,0,0.2659649166212395
15244,0,0.2501996717155326
15245,0,0.25935191449392614
15246,0,0.2608982613647495
15247,0,0.2490708991928844
15248,0,0.24869539887517875
15249,0,0.2505766857859283
15250,0,0.2679302530145765
15251,0,0.2517099949988411
15252,0,0.2490708991928844
15253,0,0.257811535851738
15254,0,0.2490708991928844
15255,0,0.2490708991928844
15256,0,0.3372154034035423
15257,0,0.24869539887517875
15258,0,0.2490708991928844
15259,0,0.25322635625875006
15260,0,0.3825168603162993
15261,0,0.25666017753009296
15262,0,0.2490708991928844
15263,0,0.2856169218639384
15264,0,0.26128577881881976
15265,0,0.3238820644309076
15266,0,0.250954077819481
15267,0,0.2490708991928844
15268,0,0.2762845167101087
15269,0,0.2501996717155326
15270,0,0.24944677822995878
15271,0,0.2581960701649042
15272,0,0.2505766857859283
15273,0,0.25284670058366543
15274,0,0.270300774785064
15275,0,0.2574273754894475
15276,0,0.25246742168002656
15277,0,0.250954077819481
15278,0,0.2501996717155326
15279,0,0.2490708991928844
15280,0,0.251331847622365
15281,0,0.25551219087514554
15282,0,0.251331847622365
15283,0,0.2551302789512202
15284,0,0.2490708991928844
15285,0,0.2659649166212395
15286,0,0.2608982613647495
15287,0,0.24944677822995878
15288,0,0.29138920837721405
15289,0,0.33452707703802137
15290,0,0.27708850864024254
15291,0,0.3554010282047317
15292,0,0.2490708991928844
15293,0,0.2505766857859283
15294,0,0.28194263304567996
15295,0,0.270300774785064
15296,0,0.25935191449392614
15297,0,0.31775474274650967
15298,0,0.41330372969067686
15299,0,0.25474874253769414
15300,0,0.2490708991928844
15301,0,0.269113864829704
15302,0,0.24944677822995878
15303,0,0.25246742168002656
15304,0,0.25284670058366543
15305,0,0.4235681831436872
15306,0,0.30483696611190175
15307,0,0.3203731721207983
15308,0,0.26753644999367554
15309,0,0.250954077819481
15310,0,0.24944677822995878
15311,0,0.2490708991928844
15312,0,0.2501996717155326
15313,0,0.2501996717155326
15314,0,0.2490708991928844
15315,0,0.250954077819481
15316,0,0.25935191449392614
15317,0,0.2520885197512532
15318,0,0.2490708991928844
15319,0,0.24944677822995878
15320,0,0.2570435893066708
15321,0,0.26206192889329016
15322,0,0.2490708991928844
15323,0,0.2730830131301858
15324,0,0.24944677822995878
15325,0,0.2562771403844475
15326,0,0.24869539887517875
15327,0,0.24944677822995878
15328,0,0.25398679709994587
15329,0,0.25322635625875006
15330,0,0.2517099949988411
15331,0,0.24982303580020765
15332,0,0.2501996717155326
15333,0,0.25322635625875006
15334,0,0.2501996717155326
15335,0,0.277491045239034
15336,0,0.24982303580020765
15337,0,0.2738812143237636
15338,0,0.2558944780925191
15339,0,0.2787008136194777
15340,0,0.2490708991928844
15341,0,0.2536063884999349
15342,0,0.26518136100661704
15343,0,0.33408005949498115
15344,0,0.2490708991928844
15345,0,0.2558944780925191
15346,0,0.24982303580020765
15347,0,0.2490708991928844
15348,0,0.2490708991928844
15349,0,0.2536063884999349
15350,0,0.2490708991928844
15351,0,0.251331847622365
15352,0,0.2501996717155326
15353,0,0.25284670058366543
15354,0,0.24944677822995878
15355,0,0.3052627917572231
15356,0,0.2562771403844475
15357,0,0.2490708991928844
15358,0,0.24944677822995878
15359,0,0.2659649166212395
15360,0,0.2517099949988411
15361,0,0.2501996717155326
15362,0,0.250954077819481
15363,0,0.3309593104498592
15364,0,0.251331847622365
15365,0,0.2490708991928844
15366,0,0.2490708991928844
15367,0,0.2490708991928844
15368,0,0.269113864829704
15369,0,0.2490708991928844
15370,0,0.2551302789512202
15371,0,0.2505766857859283
15372,0,0.2490708991928844
15373,0,0.29848988585859537
15374,0,0.2655729543315988
15375,0,0.3679206552267417
15376,0,0.2490708991928844
15377,0,0.29097463013073366
15378,0,0.26012434285451563
15379,0,0.25973794228506736
15380,0,0.258580978198352
15381,0,0.24944677822995878
15382,0,0.26753644999367554
15383,0,0.2520885197512532
15384,0,0.2490708991928844
15385,0,0.3116899014598468
15386,0,0.2490708991928844
15387,0,0.250954077819481
15388,0,0.25322635625875006
15389,0,0.27188843826676373
15390,0,0.29848988585859537
15391,0,0.2517099949988411
15392,0,0.24982303580020765
15393,0,0.24944677822995878
15394,0,0.24982303580020765
15395,0,0.24982303580020765
15396,0,0.2505766857859283
15397,0,0.24944677822995878
15398,0,0.2893198009502257
15399,0,0.2738812143237636
15400,0,0.2562771403844475
15401,0,0.2490708991928844
15402,0,0.24869539887517875
15403,0,0.2667499470119521
15404,0,0.270300774785064
15405,0,0.2505766857859283
15406,0,0.24982303580020765
15407,0,0.2490708991928844
15408,0,0.29138920837721405
15409,0,0.2517099949988411
15410,0,0.2490708991928844
15411,0,0.2490708991928844
15412,0,0.2490708991928844
15413,0,0.2905603998691777
15414,0,0.2490708991928844
15415,0,0.2581960701649042
15416,0,0.250954077819481
15417,0,0.24982303580020765
15418,0,0.2490708991928844
15419,0,0.24982303580020765
15420,0,0.24944677822995878
15421,0,0.251331847622365
15422,0,0.27228626588985183
15423,0,0.3260852543797931
15424,0,0.25322635625875006
15425,0,0.25246742168002656
15426,0,0.2490708991928844
15427,0,0.25322635625875006
15428,0,0.24869539887517875
15429,0,0.2501996717155326
15430,0,0.25322635625875006
15431,0,0.2490708991928844
15432,0,0.2490708991928844
15433,0,0.2505766857859283
15434,0,0.2889069665741823
15435,0,0.2490708991928844
15436,0,0.2558944780925191
15437,0,0.24944677822995878
15438,0,0.250954077819481
15439,0,0.26012434285451563
15440,0,0.2520885197512532
15441,0,0.2505766857859283
15442,0,0.2505766857859283
15443,0,0.6713434565417523
15444,0,0.2501996717155326
15445,0,0.2490708991928844
15446,0,0.2659649166212395
15447,0,0.2671430145667549
15448,0,0.24982303580020765
15449,0,0.250954077819481
15450,0,0.2517099949988411
15451,0,0.2570435893066708
15452,0,0.3116899014598468
15453,0,0.2490708991928844
15454,0,0.24944677822995878
15455,0,0.4582136796170808
15456,0,0.24944677822995878
15457,0,0.28684805160117294
15458,0,0.2490708991928844
15459,0,0.2490708991928844
15460,0,0.2490708991928844
15461,0,0.2490708991928844
15462,0,0.2643992823212049
15463,0,0.2501996717155326
15464,0,0.2655729543315988
15465,0,0.2710938765262559
15466,0,0.28194263304567996
15467,0,0.2490708991928844
15468,0,0.25398679709994587
15469,0,0.2517099949988411
15470,0,0.24982303580020765
15471,0,0.2490708991928844
15472,0,0.2501996717155326
15473,0,0.2490708991928844
15474,0,0.250954077819481
15475,0,0.2640087974910784
15476,0,0.24869539887517875
15477,0,0.24869539887517875
15478,0,0.2490708991928844
15479,0,0.2679302530145765
15480,0,0.24869539887517875
15481,0,0.2608982613647495
15482,0,0.24869539887517875
15483,0,0.2490708991928844
15484,0,0.2671430145667549
15485,0,0.2490708991928844
15486,0,0.2570435893066708
15487,0,0.25474874253769414
15488,0,0.25322635625875006
15489,0,0.24982303580020765
15490,0,0.2864373226631791
15491,0,0.270300774785064
15492,0,0.26283956419105187
15493,0,0.2934673053555813
15494,0,0.2505766857859283
15495,0,0.2501996717155326
15496,0,0.24944677822995878
15497,0,0.2490708991928844
15498,0,0.2581960701649042
15499,0,0.2490708991928844
15500,0,0.250954077819481
15501,0,0.24982303580020765
15502,0,0.25474874253769414
15503,0,0.250954077819481
15504,0,0.2505766857859283
15505,0,0.25322635625875006
15506,0,0.2520885197512532
15507,0,0.2640087974910784
15508,0,0.251331847622365
15509,0,0.24944677822995878
15510,0,0.26283956419105187
15511,0,0.25474874253769414
15512,0,0.251331847622365
15513,0,0.251331847622365
15514,0,0.251331847622365
15515,0,0.25246742168002656
15516,0,0.2490708991928844
15517,0,0.25284670058366543
15518,0,0.2501996717155326
15519,0,0.2490708991928844
15520,0,0.25551219087514554
15521,0,0.250954077819481
15522,0,0.257811535851738
15523,0,0.28684805160117294
15524,0,0.250954077819481
15525,0,0.25474874253769414
15526,0,0.24944677822995878
15527,0,0.24869539887517875
15528,0,0.24869539887517875
15529,0,0.250954077819481
15530,0,0.2570435893066708
15531,0,0.27348193213675487
15532,0,0.27708850864024254
15533,0,0.27188843826676373
15534,0,0.2864373226631791
15535,0,0.24944677822995878
15536,0,0.26518136100661704
15537,0,0.24869539887517875
15538,0,0.2799138128655354
15539,0,0.251331847622365
15540,0,0.3274108736733612
15541,0,0.2536063884999349
15542,0,0.27228626588985183
15543,0,0.2517099949988411
15544,0,0.2536063884999349
15545,0,0.250954077819481
15546,0,0.25246742168002656
15547,0,0.2517099949988411
15548,0,0.24869539887517875
15549,0,0.48875001649658106
15550,0,0.250954077819481
15551,0,0.28194263304567996
15552,0,0.2490708991928844
15553,0,0.2517099949988411
15554,0,0.2490708991928844
15555,0,0.250954077819481
15556,0,0.2679302530145765
15557,0,0.29513600544346774
15558,0,0.2490708991928844
15559,0,0.26832442334931517
15560,0,0.25322635625875006
15561,0,0.251331847622365
15562,0,0.2490708991928844
15563,0,0.25973794228506736
15564,0,0.2505766857859283
15565,0,0.26167366807776327
15566,0,0.2490708991928844
15567,0,0.250954077819481
15568,0,0.24982303580020765
15569,0,0.25246742168002656
15570,0,0.2581960701649042
15571,0,0.29388396306584186
15572,0,0.2490708991928844
15573,0,0.2490708991928844
15574,0,0.25666017753009296
15575,0,0.2517099949988411
15576,0,0.2501996717155326
15577,0,0.2490708991928844
15578,0,0.25436758184957825
15579,0,0.24869539887517875
15580,0,0.2782971980604399
15581,0,0.2679302530145765
15582,0,0.2640087974910784
15583,0,0.2562771403844475
15584,0,0.250954077819481
15585,0,0.2490708991928844
15586,0,0.25551219087514554
15587,0,0.2823494671821266
15588,0,0.2501996717155326
15589,0,0.25322635625875006
15590,0,0.2536063884999349
15591,0,0.24944677822995878
15592,0,0.2490708991928844
15593,0,0.25322635625875006
15594,0,0.250954077819481
15595,0,0.2490708991928844
15596,0,0.24944677822995878
15597,0,0.2799138128655354
15598,0,0.2490708991928844
15599,0,0.2520885197512532
15600,0,0.2490708991928844
15601,0,0.2562771403844475
15602,0,0.24982303580020765
15603,0,0.2558944780925191
15604,0,0.26128577881881976
15605,0,0.2501996717155326
15606,0,0.25246742168002656
15607,0,0.250954077819481
15608,0,0.2501996717155326
15609,0,0.250954077819481
15610,0,0.250954077819481
15611,0,0.24944677822995878
15612,0,0.24869539887517875
15613,0,0.2562771403844475
15614,0,0.2501996717155326
15615,0,0.27708850864024254
15616,0,0.2505766857859283
15617,0,0.24869539887517875
15618,0,0.25666017753009296
15619,0,0.24869539887517875
15620,0,0.2490708991928844
15621,0,0.25246742168002656
15622,0,0.24869539887517875
15623,0,0.2490708991928844
15624,0,0.289732984885378
15625,0,0.2490708991928844
15626,0,0.2490708991928844
15627,0,0.2536063884999349
15628,0,0.2536063884999349
15629,0,0.2536063884999349
15630,0,0.25436758184957825
15631,0,0.251331847622365
15632,0,0.25322635625875006
15633,0,0.25666017753009296
15634,0,0.2551302789512202
15635,0,0.25973794228506736
15636,0,0.2490708991928844
15637,0,0.2490708991928844
15638,0,0.27069714300737346
15639,0,0.2490708991928844
15640,0,0.2490708991928844
15641,0,0.2490708991928844
15642,0,0.2490708991928844
15643,0,0.251331847622365
15644,0,0.25474874253769414
15645,0,0.2835721034512709
15646,0,0.4181827469542022
15647,0,0.25551219087514554
15648,0,0.3421713545251145
15649,0,0.24944677822995878
15650,0,0.25246742168002656
15651,0,0.2490708991928844
15652,0,0.2558944780925191
15653,0,0.2517099949988411
15654,0,0.251331847622365
15655,0,0.26167366807776327
15656,0,0.2562771403844475
15657,0,0.2490708991928844
15658,0,0.2490708991928844
15659,0,0.2490708991928844
15660,0,0.24944677822995878
15661,0,0.2490708991928844
15662,0,0.250954077819481
15663,0,0.24982303580020765
15664,0,0.2490708991928844
15665,0,0.24944677822995878
15666,0,0.2517099949988411
15667,0,0.2490708991928844
15668,0,0.24982303580020765
15669,0,0.250954077819481
15670,0,0.2490708991928844
15671,0,0.250954077819481
15672,0,0.24982303580020765
15673,0,0.24982303580020765
15674,0,0.2490708991928844
15675,0,0.24982303580020765
15676,0,0.2490708991928844
15677,0,0.24944677822995878
15678,0,0.2501996717155326
15679,0,0.3116899014598468
15680,0,0.2501996717155326
15681,0,0.2520885197512532
15682,0,0.2490708991928844
15683,0,0.24944677822995878
15684,0,0.24944677822995878
15685,0,0.27548196863760593
15686,0,0.25322635625875006
15687,0,0.2505766857859283
15688,0,0.25322635625875006
15689,0,0.25322635625875006
15690,0,0.24944677822995878
15691,0,0.2501996717155326
15692,0,0.2947183135240645
15693,0,0.24869539887517875
15694,0,0.258580978198352
15695,0,0.2501996717155326
15696,0,0.2501996717155326
15697,0,0.25666017753009296
15698,0,0.25284670058366543
15699,0,0.2490708991928844
15700,0,0.250954077819481
15701,0,0.2505766857859283
15702,0,0.2570435893066708
15703,0,0.3116899014598468
15704,0,0.2490708991928844
15705,0,0.24944677822995878
15706,0,0.24944677822995878
15707,0,0.2501996717155326
15708,0,0.26479013691443637
15709,0,0.24944677822995878
15710,0,0.250954077819481
15711,0,0.25246742168002656
15712,0,0.2501996717155326
15713,0,0.25666017753009296
15714,0,0.2570435893066708
15715,0,0.250954077819481
15716,0,0.2687189607157432
15717,0,0.289732984885378
15718,0,0.2490708991928844
15719,0,0.250954077819481
15720,0,0.250954077819481
15721,0,0.250954077819481
15722,0,0.25398679709994587
15723,0,0.25246742168002656
15724,0,0.2562771403844475
15725,0,0.2574273754894475
15726,0,0.24869539887517875
15727,0,0.25284670058366543
15728,0,0.2520885197512532
15729,0,0.277491045239034
15730,0,0.2505766857859283
15731,0,0.24944677822995878
15732,0,0.24982303580020765
15733,0,0.24982303580020765
15734,0,0.2520885197512532
15735,0,0.250954077819481
15736,0,0.2490708991928844
15737,0,0.2558944780925191
15738,0,0.2501996717155326
15739,0,0.25246742168002656
15740,0,0.25322635625875006
15741,0,0.2505766857859283
15742,0,0.2640087974910784
15743,0,0.2490708991928844
15744,0,0.29806945456575346
15745,0,0.30313700548079014
15746,0,0.28684805160117294
15747,0,0.29180413420989454
15748,0,0.2570435893066708
15749,0,0.2501996717155326
15750,0,0.24944677822995878
15751,0,0.28767056467406726
15752,0,0.2501996717155326
15753,0,0.3035614934198252
15754,0,0.25284670058366543
15755,0,0.251331847622365
15756,0,0.25246742168002656
15757,0,0.25551219087514554
15758,0,0.2501996717155326
15759,0,0.30313700548079014
15760,0,0.269113864829704
15761,0,0.2517099949988411
15762,0,0.2558944780925191
15763,0,0.251331847622365
15764,0,0.24869539887517875
15765,0,0.2505766857859283
15766,0,0.2795091213599489
15767,0,0.24944677822995878
15768,0,0.2562771403844475
15769,0,0.2520885197512532
15770,0,0.2505766857859283
15771,0,0.2517099949988411
15772,0,0.250954077819481
15773,0,0.2490708991928844
15774,0,0.2490708991928844
15775,0,0.24944677822995878
15776,0,0.24944677822995878
15777,0,0.2570435893066708
15778,0,0.25322635625875006
15779,0,0.2517099949988411
15780,0,0.24944677822995878
15781,0,0.2671430145667549
15782,0,0.25551219087514554
15783,0,0.2490708991928844
15784,0,0.2490708991928844
15785,0,0.2490708991928844
15786,0,0.25246742168002656
15787,0,0.24944677822995878
15788,0,0.250954077819481
15789,0,0.2490708991928844
15790,0,0.24869539887517875
15791,0,0.25246742168002656
15792,0,0.250954077819481
15793,0,0.24944677822995878
15794,0,0.25398679709994587
15795,0,0.2517099949988411
15796,0,0.25398679709994587
15797,0,0.2490708991928844
15798,0,0.24944677822995878
15799,0,0.2501996717155326
15800,0,0.24944677822995878
15801,0,0.24982303580020765
15802,0,0.2520885197512532
15803,0,0.26128577881881976
15804,0,0.26012434285451563
15805,0,0.251331847622365
15806,0,0.24982303580020765
15807,0,0.24982303580020765
15808,0,0.2501996717155326
15809,0,0.29430096592641686
15810,0,0.9480296174913629
15811,0,0.24982303580020765
15812,0,0.257811535851738
15813,0,0.2671430145667549
15814,0,0.27428085938080526
15815,0,0.2695091354050315
15816,0,0.24982303580020765
15817,0,0.2490708991928844
15818,0,0.47921893998650933
15819,0,0.25436758184957825
15820,0,0.24869539887517875
15821,0,0.26012434285451563
15822,0,0.2490708991928844
15823,0,0.24982303580020765
15824,0,0.2490708991928844
15825,0,0.2738812143237636
15826,0,0.2570435893066708
15827,0,0.2778939418226887
15828,0,0.25973794228506736
15829,0,0.2520885197512532
15830,0,0.2558944780925191
15831,0,0.9088027873484082
15832,0,0.2490708991928844
15833,0,0.251331847622365
15834,0,0.24982303580020765
15835,0,0.24982303580020765
15836,0,0.2501996717155326
15837,0,0.2490708991928844
15838,0,0.24944677822995878
15839,0,0.24944677822995878
15840,0,0.25322635625875006
15841,0,0.24869539887517875
15842,0,0.24944677822995878
15843,0,0.2520885197512532
15844,0,0.2589662597195299
15845,0,0.24869539887517875
15846,0,0.250954077819481
15847,0,0.2640087974910784
15848,0,0.269113864829704
15849,0,0.251331847622365
15850,0,0.2551302789512202
15851,0,0.251331847622365
15852,0,0.28684805160117294
15853,0,0.2505766857859283
15854,0,0.24869539887517875
15855,0,0.2490708991928844
15856,0,0.2490708991928844
15857,0,0.27348193213675487
15858,0,0.27468086699544353
15859,0,0.24944677822995878
15860,0,0.2501996717155326
15861,0,0.25322635625875006
15862,0,0.2562771403844475
15863,0,0.26479013691443637
15864,0,0.2687189607157432
15865,0,0.2835721034512709
15866,0,0.25474874253769414
15867,0,0.2807242694424348
15868,0,0.29180413420989454
15869,0,0.2581960701649042
15870,0,0.24944677822995878
15871,0,0.2501996717155326
15872,0,0.2490708991928844
15873,0,0.24944677822995878
15874,0,0.24869539887517875
15875,0,0.2843889689345444
15876,0,0.31298417861117306
15877,0,0.24944677822995878
15878,0,0.28684805160117294
15879,0,0.25935191449392614
15880,0,0.251331847622365
15881,0,0.34398216306752494
15882,0,0.27708850864024254
15883,0,0.2536063884999349
15884,0,0.25474874253769414
15885,0,0.24944677822995878
15886,0,0.25246742168002656
15887,0,0.2608982613647495
15888,0,0.24982303580020765
15889,0,0.26206192889329016
15890,0,0.557292137824677
15891,0,0.36745365424587273
15892,0,0.47220531985783565
15893,0,0.24944677822995878
15894,0,0.24869539887517875
15895,0,0.24869539887517875
15896,0,0.34534325476308736
15897,0,0.2839803589695264
15898,0,0.3997355474300819
15899,0,0.2947183135240645
15900,0,0.251331847622365
15901,0,0.2589662597195299
15902,0,0.2551302789512202
15903,0,0.2490708991928844
15904,0,0.250954077819481
15905,0,0.25322635625875006
15906,0,0.2490708991928844
15907,0,0.2505766857859283
15908,0,0.36745365424587273
15909,0,0.24982303580020765
15910,0,0.24944677822995878
15911,0,0.29180413420989454
15912,0,0.2505766857859283
15913,0,0.2490708991928844
15914,0,0.24869539887517875
15915,0,0.25551219087514554
15916,0,0.2490708991928844
15917,0,0.24869539887517875
15918,0,0.2490708991928844
15919,0,0.2562771403844475
15920,0,0.251331847622365
15921,0,0.24982303580020765
15922,0,0.28767056467406726
15923,0,0.24944677822995878
15924,0,0.250954077819481
15925,0,0.2536063884999349
15926,0,0.25551219087514554
15927,0,0.2889069665741823
15928,0,0.24982303580020765
15929,0,0.2490708991928844
15930,0,0.2562771403844475
15931,0,0.251331847622365
15932,0,0.24869539887517875
15933,0,0.24944677822995878
15934,0,0.2536063884999349
15935,0,0.2490708991928844
15936,0,0.2490708991928844
15937,0,0.2490708991928844
15938,0,0.25246742168002656
15939,0,0.31039855834607705
15940,0,0.25973794228506736
15941,0,0.2655729543315988
15942,0,0.5058215015003544
15943,0,0.2505766857859283
15944,0,0.31644982481514394
15945,0,0.3208106847661914
15946,0,0.2558944780925191
15947,0,0.25284670058366543
15948,0,0.2520885197512532
15949,0,0.2490708991928844
15950,0,0.25284670058366543
15951,0,0.28808234805083527
15952,0,0.2782971980604399
15953,0,0.2490708991928844
15954,0,0.24944677822995878
15955,0,0.24944677822995878
15956,0,0.2490708991928844
15957,0,0.3265268198341687
15958,0,0.2490708991928844
15959,0,0.2558944780925191
15960,0,0.2505766857859283
15961,0,0.2570435893066708
15962,0,0.2501996717155326
15963,0,0.2490708991928844
15964,0,0.24944677822995878
15965,0,0.2581960701649042
15966,0,0.26635724760540236
15967,0,0.25973794228506736
15968,0,0.24982303580020765
15969,0,0.2490708991928844
15970,0,0.24869539887517875
15971,0,0.257811535851738
15972,0,0.269113864829704
15973,0,0.2505766857859283
15974,0,0.257811535851738
15975,0,0.2490708991928844
15976,0,0.2570435893066708
15977,0,0.28194263304567996
15978,0,0.2782971980604399
15979,0,0.26479013691443637
15980,0,0.250954077819481
15981,0,0.289732984885378
15982,0,0.25973794228506736
15983,0,0.2551302789512202
15984,0,0.24944677822995878
15985,0,0.2667499470119521
15986,0,0.2517099949988411
15987,0,0.2562771403844475
15988,0,0.250954077819481
15989,0,0.25474874253769414
15990,0,0.2517099949988411
15991,0,0.2501996717155326
15992,0,0.2551302789512202
15993,0,0.250954077819481
15994,0,0.251331847622365
15995,0,0.2490708991928844
15996,0,0.2490708991928844
15997,0,0.2517099949988411
15998,0,0.2501996717155326
15999,0,0.25436758184957825
16000,0,0.25474874253769414
16001,0,0.24982303580020765
16002,0,0.2490708991928844
16003,0,0.2608982613647495
16004,0,0.2562771403844475
16005,0,0.250954077819481
16006,0,0.25436758184957825
16007,0,0.24944677822995878
16008,0,0.251331847622365
16009,0,0.250954077819481
16010,0,0.24869539887517875
16011,0,0.24982303580020765
16012,0,0.30654226639538346
16013,0,0.25935191449392614
16014,0,0.24944677822995878
16015,0,0.2501996717155326
16016,0,0.251331847622365
16017,0,0.2490708991928844
16018,0,0.24944677822995878
16019,0,0.2490708991928844
16020,0,0.2490708991928844
16021,0,0.2490708991928844
16022,0,0.24944677822995878
16023,0,0.2490708991928844
16024,0,0.250954077819481
16025,0,0.24869539887517875
16026,0,0.2490708991928844
16027,0,0.24982303580020765
16028,0,0.250954077819481
16029,0,0.25322635625875006
16030,0,0.25246742168002656
16031,0,0.24982303580020765
16032,0,0.25436758184957825
16033,0,0.26128577881881976
16034,0,0.5428764906495859
16035,0,0.257811535851738
16036,0,0.27188843826676373
16037,0,0.25246742168002656
16038,0,0.3186262829645652
16039,0,0.2505766857859283
16040,0,0.251331847622365
16041,0,0.2490708991928844
16042,0,0.38441641085890593
16043,0,0.2490708991928844
16044,0,0.24982303580020765
16045,0,0.25935191449392614
16046,0,0.313416253996331
16047,0,0.25973794228506736
16048,0,0.2490708991928844
16049,0,0.2570435893066708
16050,0,0.2536063884999349
16051,0,0.25284670058366543
16052,0,0.26753644999367554
16053,0,0.250954077819481
16054,0,0.24944677822995878
16055,0,0.25436758184957825
16056,0,0.25973794228506736
16057,0,0.2501996717155326
16058,0,0.25398679709994587
16059,0,0.26167366807776327
16060,0,0.2517099949988411
16061,0,0.36047888440064835
16062,0,0.2490708991928844
16063,0,0.2570435893066708
16064,0,0.2643992823212049
16065,0,0.26283956419105187
16066,0,0.25322635625875006
16067,0,0.2505766857859283
16068,0,0.24944677822995878
16069,0,0.24869539887517875
16070,0,0.250954077819481
16071,0,0.2490708991928844
16072,0,0.250954077819481
16073,0,0.2536063884999349
16074,0,0.3027128531209027
16075,0,0.2490708991928844
16076,0,0.3056889506661508
16077,0,0.24944677822995878
16078,0,0.2574273754894475
16079,0,0.2490708991928844
16080,0,0.250954077819481
16081,0,0.250954077819481
16082,0,0.24944677822995878
16083,0,0.25551219087514554
16084,0,0.24982303580020765
16085,0,0.25398679709994587
16086,0,0.2536063884999349
16087,0,0.2490708991928844
16088,0,0.24982303580020765
16089,0,0.2536063884999349
16090,0,0.2501996717155326
16091,0,0.2608982613647495
16092,0,0.2505766857859283
16093,0,0.44627223697409796
16094,0,0.2490708991928844
16095,0,0.2889069665741823
16096,0,0.6840655229095468
16097,0,0.2589662597195299
16098,0,0.26012434285451563
16099,0,0.2490708991928844
16100,0,0.250954077819481
16101,0,0.24982303580020765
16102,0,0.2490708991928844
16103,0,0.24869539887517875
16104,0,0.24944677822995878
16105,0,0.250954077819481
16106,0,0.34171936746837617
16107,0,0.37119656025233605
16108,0,0.31514779035232837
16109,0,0.25322635625875006
16110,0,0.24944677822995878
16111,0,0.251331847622365
16112,0,0.24869539887517875
16113,0,0.2490708991928844
16114,0,0.2640087974910784
16115,0,0.26128577881881976
16116,0,0.2501996717155326
16117,0,0.2520885197512532
16118,0,0.25322635625875006
16119,0,0.2687189607157432
16120,0,0.2605111159618671
16121,0,0.25246742168002656
16122,0,0.26518136100661704
16123,0,0.2490708991928844
16124,0,0.2517099949988411
16125,0,0.25322635625875006
16126,0,0.25398679709994587
16127,0,0.24869539887517875
16128,0,0.2501996717155326
16129,0,0.2667499470119521
16130,0,0.28031886234071207
16131,0,0.27348193213675487
16132,0,0.250954077819481
16133,0,0.25246742168002656
16134,0,0.251331847622365
16135,0,0.24869539887517875
16136,0,0.2643992823212049
16137,0,0.2536063884999349
16138,0,0.25436758184957825
16139,0,0.2501996717155326
16140,0,0.251331847622365
16141,0,0.24982303580020765
16142,0,0.2581960701649042
16143,0,0.3567827295828311
16144,0,0.24982303580020765
16145,0,0.2490708991928844
16146,0,0.27228626588985183
16147,0,0.2520885197512532
16148,0,0.2490708991928844
16149,0,0.257811535851738
16150,0,0.2490708991928844
16151,0,0.24944677822995878
16152,0,0.2490708991928844
16153,0,0.2490708991928844
16154,0,0.2490708991928844
16155,0,0.250954077819481
16156,0,0.24944677822995878
16157,0,0.2505766857859283
16158,0,0.25551219087514554
16159,0,0.2551302789512202
16160,0,0.28808234805083527
16161,0,0.27428085938080526
16162,0,0.28194263304567996
16163,0,0.2490708991928844
16164,0,0.2847979329827316
16165,0,0.2490708991928844
16166,0,0.24944677822995878
16167,0,0.2839803589695264
16168,0,0.25246742168002656
16169,0,0.25322635625875006
16170,0,0.6483571601515588
16171,0,0.2490708991928844
16172,0,0.2860269459594665
16173,0,0.2536063884999349
16174,0,0.29263502702859495
16175,0,0.2640087974910784
16176,0,0.2501996717155326
16177,0,0.25398679709994587
16178,0,0.26245056101513453
16179,0,0.2562771403844475
16180,0,0.2551302789512202
16181,0,0.24944677822995878
16182,0,0.2501996717155326
16183,0,0.2505766857859283
16184,0,0.24944677822995878
16185,0,0.269113864829704
16186,0,0.2905603998691777
16187,0,0.24982303580020765
16188,0,0.2490708991928844
16189,0,0.25322635625875006
16190,0,0.24944677822995878
16191,0,0.2490708991928844
16192,0,0.2517099949988411
16193,0,0.2536063884999349
16194,0,0.24869539887517875
16195,0,0.24944677822995878
16196,0,0.24869539887517875
16197,0,0.24982303580020765
16198,0,0.2490708991928844
16199,0,0.24869539887517875
16200,0,0.24982303580020765
16201,0,0.2558944780925191
16202,0,0.24982303580020765
16203,0,0.28520725074843456
16204,0,0.24982303580020765
16205,0,0.2490708991928844
16206,0,0.2520885197512532
16207,0,0.25551219087514554
16208,0,0.24944677822995878
16209,0,0.24944677822995878
16210,0,0.250954077819481
16211,0,0.5288891928690433
16212,0,0.2827566571991243
16213,0,0.2536063884999349
16214,0,0.26832442334931517
16215,0,0.2490708991928844
16216,0,0.2490708991928844
16217,0,0.2558944780925191
16218,0,0.2831642027413117
16219,0,0.251331847622365
16220,0,0.2589662597195299
16221,0,0.25551219087514554
16222,0,0.2762845167101087
16223,0,0.25284670058366543
16224,0,0.2505766857859283
16225,0,0.2490708991928844
16226,0,0.24944677822995878
16227,0,0.2517099949988411
16228,0,0.25551219087514554
16229,0,0.24944677822995878
16230,0,0.2766863323550393
16231,0,0.24982303580020765
16232,0,0.2501996717155326
16233,0,0.2490708991928844
16234,0,0.2490708991928844
16235,0,0.250954077819481
16236,0,0.25246742168002656
16237,0,0.24982303580020765
16238,0,0.25398679709994587
16239,0,0.25666017753009296
16240,0,0.2640087974910784
16241,0,0.250954077819481
16242,0,0.2581960701649042
16243,0,0.24944677822995878
16244,0,0.24944677822995878
16245,0,0.4284798770185629
16246,0,0.24982303580020765
16247,0,0.26012434285451563
16248,0,0.2517099949988411
16249,0,0.25474874253769414
16250,0,0.3247624106910134
16251,0,0.5333911262880346
16252,0,0.3035614934198252
16253,0,0.2501996717155326
16254,0,0.25284670058366543
16255,0,0.25246742168002656
16256,0,0.2490708991928844
16257,0,0.2490708991928844
16258,0,0.24944677822995878
16259,0,0.25322635625875006
16260,0,0.2856169218639384
16261,0,0.250954077819481
16262,0,0.2520885197512532
16263,0,0.24944677822995878
16264,0,0.2766863323550393
16265,0,0.24982303580020765
16266,0,0.24944677822995878
16267,0,0.24944677822995878
16268,0,0.25246742168002656
16269,0,0.2536063884999349
16270,0,0.251331847622365
16271,0,0.24982303580020765
16272,0,0.2608982613647495
16273,0,0.3274108736733612
16274,0,0.29597242057589085
16275,0,0.2505766857859283
16276,0,0.24944677822995878
16277,0,0.2738812143237636
16278,0,0.28194263304567996
16279,0,0.25551219087514554
16280,0,0.24982303580020765
16281,0,0.2490708991928844
16282,0,0.25474874253769414
16283,0,0.2517099949988411
16284,0,0.269113864829704
16285,0,0.3056889506661508
16286,0,0.24982303580020765
16287,0,0.2490708991928844
16288,0,0.24869539887517875
16289,0,0.24869539887517875
16290,0,0.26283956419105187
16291,0,0.2520885197512532
16292,0,0.2605111159618671
16293,0,0.2574273754894475
16294,0,0.2501996717155326
16295,0,0.24982303580020765
16296,0,0.2490708991928844
16297,0,0.2501996717155326
16298,0,0.2714909750454721
16299,0,0.2501996717155326
16300,0,0.3208106847661914
16301,0,0.434886066772842
16302,0,0.2490708991928844
16303,0,0.250954077819481
16304,0,0.2605111159618671
16305,0,0.258580978198352
16306,0,0.3372154034035423
16307,0,0.3595532741608567
16308,0,0.270300774785064
16309,0,0.25284670058366543
16310,0,0.24944677822995878
16311,0,0.2490708991928844
16312,0,0.2501996717155326
16313,0,0.25436758184957825
16314,0,0.2517099949988411
16315,0,0.2501996717155326
16316,0,0.250954077819481
16317,0,0.2505766857859283
16318,0,0.25322635625875006
16319,0,0.25284670058366543
16320,0,0.2501996717155326
16321,0,0.25474874253769414
16322,0,0.24869539887517875
16323,0,0.2505766857859283
16324,0,0.24869539887517875
16325,0,0.24869539887517875
16326,0,0.2490708991928844
16327,0,0.25474874253769414
16328,0,0.250954077819481
16329,0,0.24944677822995878
16330,0,0.2574273754894475
16331,0,0.250954077819481
16332,0,0.2490708991928844
16333,0,0.24869539887517875
16334,0,0.9996854240851614
16335,0,0.25551219087514554
16336,0,0.24982303580020765
16337,0,0.2889069665741823
16338,0,0.24869539887517875
16339,0,0.277491045239034
16340,0,0.2505766857859283
16341,0,0.24869539887517875
16342,0,0.2490708991928844
16343,0,0.24982303580020765
16344,0,0.34307618801707235
16345,0,0.25284670058366543
16346,0,0.2570435893066708
16347,0,0.2501996717155326
16348,0,0.2505766857859283
16349,0,0.24944677822995878
16350,0,0.2536063884999349
16351,0,0.250954077819481
16352,0,0.4196496256262594
16353,0,0.2517099949988411
16354,0,0.24869539887517875
16355,0,0.2505766857859283
16356,0,0.24869539887517875
16357,0,0.3462520610538263
16358,0,0.24869539887517875
16359,0,0.2893198009502257
16360,0,0.24982303580020765
16361,0,0.25246742168002656
16362,0,0.2490708991928844
16363,0,0.2536063884999349
16364,0,0.2501996717155326
16365,0,0.2562771403844475
16366,0,0.250954077819481
16367,0,0.24944677822995878
16368,0,0.2640087974910784
16369,0,0.24944677822995878
16370,0,0.24869539887517875
16371,0,0.24869539887517875
16372,0,0.24982303580020765
16373,0,0.2490708991928844
16374,0,0.2490708991928844
16375,0,0.2811300338256094
16376,0,0.257811535851738
16377,0,0.27348193213675487
16378,0,0.3526448615300059
16379,0,0.3230029630199512
16380,0,0.2490708991928844
16381,0,0.250954077819481
16382,0,0.24982303580020765
16383,0,0.2490708991928844
16384,0,0.2490708991928844
16385,0,0.2490708991928844
16386,0,0.2490708991928844
16387,0,0.2574273754894475
16388,0,0.24869539887517875
16389,0,0.29180413420989454
16390,0,0.2490708991928844
16391,0,0.2655729543315988
16392,0,0.2520885197512532
16393,0,0.2490708991928844
16394,0,0.24944677822995878
16395,0,0.25935191449392614
16396,0,0.5313908944313928
16397,0,0.251331847622365
16398,0,0.2520885197512532
16399,0,0.24869539887517875
16400,0,0.2608982613647495
16401,0,0.24982303580020765
16402,0,0.24944677822995878
16403,0,0.25474874253769414
16404,0,0.2536063884999349
16405,0,0.26012434285451563
16406,0,0.251331847622365
16407,0,0.2501996717155326
16408,0,0.24982303580020765
16409,0,0.26635724760540236
16410,0,0.2501996717155326
16411,0,0.2490708991928844
16412,0,0.2490708991928844
16413,0,0.27468086699544353
16414,0,0.25322635625875006
16415,0,0.2490708991928844
16416,0,0.26128577881881976
16417,0,0.251331847622365
16418,0,0.251331847622365
16419,0,0.27548196863760593
16420,0,0.2490708991928844
16421,0,0.24869539887517875
16422,0,0.24982303580020765
16423,0,0.27228626588985183
16424,0,0.28767056467406726
16425,0,0.25398679709994587
16426,0,0.2501996717155326
16427,0,0.25246742168002656
16428,0,0.24944677822995878
16429,0,0.2490708991928844
16430,0,0.2505766857859283
16431,0,0.2558944780925191
16432,0,0.26361868268622324
16433,0,0.2501996717155326
16434,0,0.25551219087514554
16435,0,0.25436758184957825
16436,0,0.2791047881649473
16437,0,0.29014651798919877
16438,0,0.2490708991928844
16439,0,0.24944677822995878
16440,0,0.24944677822995878
16441,0,0.2501996717155326
16442,0,0.2501996717155326
16443,0,0.250954077819481
16444,0,0.2536063884999349
16445,0,0.25551219087514554
16446,0,0.24869539887517875
16447,0,0.2501996717155326
16448,0,0.2831642027413117
16449,0,0.3305146925683503
16450,0,0.2640087974910784
16451,0,0.2605111159618671
16452,0,0.2581960701649042
16453,0,0.251331847622365
16454,0,0.24869539887517875
16455,0,0.980237847155412
16456,0,0.3260852543797931
16457,0,0.2505766857859283
16458,0,0.2536063884999349
16459,0,0.25246742168002656
16460,0,0.29681020795962243
16461,0,0.2490708991928844
16462,0,0.25322635625875006
16463,0,0.2536063884999349
16464,0,0.2551302789512202
16465,0,0.24869539887517875
16466,0,0.24944677822995878
16467,0,0.2490708991928844
16468,0,0.32873925317274333
16469,0,0.2490708991928844
16470,0,0.2490708991928844
16471,0,0.2520885197512532
16472,0,0.250954077819481
16473,0,0.2517099949988411
16474,0,0.251331847622365
16475,0,0.2490708991928844
16476,0,0.2605111159618671
16477,0,0.2589662597195299
16478,0,0.2505766857859283
16479,0,0.2520885197512532
16480,0,0.25284670058366543
16481,0,0.2791047881649473
16482,0,0.24982303580020765
16483,0,0.25246742168002656
16484,0,0.2679302530145765
16485,0,0.2505766857859283
16486,0,0.2505766857859283
16487,0,0.2605111159618671
16488,0,0.250954077819481
16489,0,0.24944677822995878
16490,0,0.2490708991928844
16491,0,0.33452707703802137
16492,0,0.25322635625875006
16493,0,0.24944677822995878
16494,0,0.24982303580020765
16495,0,0.24869539887517875
16496,0,0.24869539887517875
16497,0,0.24944677822995878
16498,0,0.24869539887517875
16499,0,0.251331847622365
16500,0,0.2687189607157432
16501,0,0.25973794228506736
16502,0,0.24944677822995878
16503,0,0.24869539887517875
16504,0,0.24869539887517875
16505,0,0.250954077819481
16506,0,0.24944677822995878
16507,0,0.2490708991928844
16508,0,0.2490708991928844
16509,0,0.24869539887517875
16510,0,0.26518136100661704
16511,0,0.2490708991928844
16512,0,0.2738812143237636
16513,0,0.24982303580020765
16514,0,0.2679302530145765
16515,0,0.2490708991928844
16516,0,0.26012434285451563
16517,0,0.2551302789512202
16518,0,0.24869539887517875
16519,0,0.2490708991928844
16520,0,0.2558944780925191
16521,0,0.25436758184957825
16522,0,0.24982303580020765
16523,0,0.258580978198352
16524,0,0.251331847622365
16525,0,0.24982303580020765
16526,0,0.2574273754894475
16527,0,0.251331847622365
16528,0,0.2517099949988411
16529,0,0.26128577881881976
16530,0,0.26167366807776327
16531,0,0.251331847622365
16532,0,0.2501996717155326
16533,0,0.6646615478341732
16534,0,0.25973794228506736
16535,0,0.26753644999367554
16536,0,0.2864373226631791
16537,0,0.24869539887517875
16538,0,0.25246742168002656
16539,0,0.2490708991928844
16540,0,0.2490708991928844
16541,0,0.2490708991928844
16542,0,0.2490708991928844
16543,0,0.2490708991928844
16544,0,0.2490708991928844
16545,0,0.250954077819481
16546,0,0.2490708991928844
16547,0,0.2490708991928844
16548,0,0.24982303580020765
16549,0,0.25935191449392614
16550,0,0.2699047721535483
16551,0,0.2726844576124343
16552,0,0.2505766857859283
16553,0,0.24982303580020765
16554,0,0.28520725074843456
16555,0,0.24982303580020765
16556,0,0.2490708991928844
16557,0,0.2536063884999349
16558,0,0.277491045239034
16559,0,0.2501996717155326
16560,0,0.26128577881881976
16561,0,0.25666017753009296
16562,0,0.2605111159618671
16563,0,0.25551219087514554
16564,0,0.27188843826676373
16565,0,0.25935191449392614
16566,0,0.2570435893066708
16567,0,0.2558944780925191
16568,0,0.27708850864024254
16569,0,0.2490708991928844
16570,0,0.24982303580020765
16571,0,0.24869539887517875
16572,0,0.2490708991928844
16573,0,0.250954077819481
16574,0,0.2490708991928844
16575,0,0.24982303580020765
16576,0,0.2490708991928844
16577,0,0.24982303580020765
16578,0,0.24944677822995878
16579,0,0.2490708991928844
16580,0,0.2605111159618671
16581,0,0.2490708991928844
16582,0,0.28031886234071207
16583,0,0.2847979329827316
16584,0,0.34670688578485165
16585,0,0.2581960701649042
16586,0,0.258580978198352
16587,0,0.2490708991928844
16588,0,0.2893198009502257
16589,0,0.2505766857859283
16590,0,0.2501996717155326
16591,0,0.2517099949988411
16592,0,0.2574273754894475
16593,0,0.2490708991928844
16594,0,0.25474874253769414
16595,0,0.2490708991928844
16596,0,0.24944677822995878
16597,0,0.2501996717155326
16598,0,0.24982303580020765
16599,0,0.250954077819481
16600,0,0.24982303580020765
16601,0,0.250954077819481
16602,0,0.29180413420989454
16603,0,0.269113864829704
16604,0,0.2762845167101087
16605,0,0.2570435893066708
16606,0,0.2490708991928844
16607,0,0.25246742168002656
16608,0,0.25436758184957825
16609,0,0.2551302789512202
16610,0,0.24982303580020765
16611,0,0.2490708991928844
16612,0,0.2551302789512202
16613,0,0.3627974395277018
16614,0,0.2490708991928844
16615,0,0.2490708991928844
16616,0,0.2490708991928844
16617,0,0.2714909750454721
16618,0,0.2889069665741823
16619,0,0.2726844576124343
16620,0,0.3853675136250911
16621,0,0.29014651798919877
16622,0,0.26167366807776327
16623,0,0.2517099949988411
16624,0,0.2558944780925191
16625,0,0.25284670058366543
16626,0,0.25436758184957825
16627,0,0.2799138128655354
16628,0,0.2766863323550393
16629,0,0.2831642027413117
16630,0,0.26245056101513453
16631,0,0.2558944780925191
16632,0,0.24944677822995878
16633,0,0.2490708991928844
16634,0,0.2551302789512202
16635,0,0.2501996717155326
16636,0,0.250954077819481
16637,0,0.24944677822995878
16638,0,0.25322635625875006
16639,0,0.24944677822995878
16640,0,0.301442414074474
16641,0,0.2551302789512202
16642,0,0.307396909519947
16643,0,0.24869539887517875
16644,0,0.250954077819481
16645,0,0.2490708991928844
16646,0,0.2490708991928844
16647,0,0.250954077819481
16648,0,0.2520885197512532
16649,0,0.2490708991928844
16650,0,0.2505766857859283
16651,0,0.2490708991928844
16652,0,0.24869539887517875
16653,0,0.24982303580020765
16654,0,0.24944677822995878
16655,0,0.2490708991928844
16656,0,0.2490708991928844
16657,0,0.25935191449392614
16658,0,0.33007037731433364
16659,0,0.2738812143237636
16660,0,0.2490708991928844
16661,0,0.25246742168002656
16662,0,0.2490708991928844
16663,0,0.2570435893066708
16664,0,0.24944677822995878
16665,0,0.24944677822995878
16666,0,0.2490708991928844
16667,0,0.24982303580020765
16668,0,0.2490708991928844
16669,0,0.2501996717155326
16670,0,0.26479013691443637
16671,0,0.2640087974910784
16672,0,0.2667499470119521
16673,0,0.2505766857859283
16674,0,0.2517099949988411
16675,0,0.2490708991928844
16676,0,0.2558944780925191
16677,0,0.35862870782751954
16678,0,0.2501996717155326
16679,0,0.25398679709994587
16680,0,0.2517099949988411
16681,0,0.24869539887517875
16682,0,0.26635724760540236
16683,0,0.24944677822995878
16684,0,0.2570435893066708
16685,0,0.24944677822995878
16686,0,0.25436758184957825
16687,0,0.250954077819481
16688,0,0.25551219087514554
16689,0,0.2570435893066708
16690,0,0.26361868268622324
16691,0,0.2659649166212395
16692,0,0.2655729543315988
16693,0,0.250954077819481
16694,0,0.29180413420989454
16695,0,0.5313908944313928
16696,0,0.24944677822995878
16697,0,0.2490708991928844
16698,0,0.250954077819481
16699,0,0.27428085938080526
16700,0,0.26167366807776327
16701,0,0.2517099949988411
16702,0,0.24944677822995878
16703,0,0.24982303580020765
16704,0,0.2562771403844475
16705,0,0.24982303580020765
16706,0,0.2831642027413117
16707,0,0.33229497396341073
16708,0,0.2520885197512532
16709,0,0.2570435893066708
16710,0,0.2710938765262559
16711,0,0.250954077819481
16712,0,0.2750812368532105
16713,0,0.27428085938080526
16714,0,0.28031886234071207
16715,0,0.2570435893066708
16716,0,0.27348193213675487
16717,0,0.3001750115631331
16718,0,0.27428085938080526
16719,0,0.26128577881881976
16720,0,0.24944677822995878
16721,0,0.250954077819481
16722,0,0.25973794228506736
16723,0,0.2501996717155326
16724,0,0.2558944780925191
16725,0,0.2490708991928844
16726,0,0.2520885197512532
16727,0,0.307396909519947
16728,0,0.24982303580020765
16729,0,0.2501996717155326
16730,0,0.2551302789512202
16731,0,0.250954077819481
16732,0,0.24982303580020765
16733,0,0.250954077819481
16734,0,0.25246742168002656
16735,0,0.2551302789512202
16736,0,0.2570435893066708
16737,0,0.2551302789512202
16738,0,0.2581960701649042
16739,0,0.2490708991928844
16740,0,0.257811535851738
16741,0,0.25551219087514554
16742,0,0.2520885197512532
16743,0,0.2490708991928844
16744,0,0.2762845167101087
16745,0,0.2893198009502257
16746,0,0.258580978198352
16747,0,0.25436758184957825
16748,0,0.250954077819481
16749,0,0.29597242057589085
16750,0,0.2490708991928844
16751,0,0.250954077819481
16752,0,0.24869539887517875
16753,0,0.2501996717155326
16754,0,0.25246742168002656
16755,0,0.2517099949988411
16756,0,0.2640087974910784
16757,0,0.26832442334931517
16758,0,0.25551219087514554
16759,0,0.257811535851738
16760,0,0.2520885197512532
16761,0,0.25398679709994587
16762,0,0.24982303580020765
16763,0,0.2536063884999349
16764,0,0.24944677822995878
16765,0,0.24869539887517875
16766,0,0.25322635625875006
16767,0,0.2505766857859283
16768,0,0.24944677822995878
16769,0,0.24982303580020765
16770,0,0.3027128531209027
16771,0,0.2490708991928844
16772,0,0.2517099949988411
16773,0,0.25322635625875006
16774,0,0.258580978198352
16775,0,0.24869539887517875
16776,0,0.26518136100661704
16777,0,0.25666017753009296
16778,0,0.26322893816681725
16779,0,0.26361868268622324
16780,0,0.2758830620300953
16781,0,0.2490708991928844
16782,0,0.24982303580020765
16783,0,0.24944677822995878
16784,0,0.29722961518537266
16785,0,0.26245056101513453
16786,0,0.25474874253769414
16787,0,0.25322635625875006
16788,0,0.25436758184957825
16789,0,0.250954077819481
16790,0,0.25551219087514554
16791,0,0.250954077819481
16792,0,0.251331847622365
16793,0,0.25246742168002656
16794,0,0.250954077819481
16795,0,0.2490708991928844
16796,0,0.28520725074843456
16797,0,0.2558944780925191
16798,0,0.28808234805083527
16799,0,0.2505766857859283
16800,0,0.251331847622365
16801,0,0.2505766857859283
16802,0,0.28520725074843456
16803,0,0.31255242772398645
16804,0,0.37260417361998016
16805,0,0.251331847622365
16806,0,0.2551302789512202
16807,0,0.2570435893066708
16808,0,0.24869539887517875
16809,0,0.24944677822995878
16810,0,0.2505766857859283
16811,0,0.26518136100661704
16812,0,0.2536063884999349
16813,0,0.2490708991928844
16814,0,0.2750812368532105
16815,0,0.31471442206262823
16816,0,0.2558944780925191
16817,0,0.2671430145667549
16818,0,0.25284670058366543
16819,0,0.2884944821456182
16820,0,0.25474874253769414
16821,0,0.2490708991928844
16822,0,0.2490708991928844
16823,0,0.2562771403844475
16824,0,0.2490708991928844
16825,0,0.250954077819481
16826,0,0.26012434285451563
16827,0,0.24869539887517875
16828,0,0.2501996717155326
16829,0,0.28520725074843456
16830,0,0.26361868268622324
16831,0,0.24982303580020765
16832,0,0.2608982613647495
16833,0,0.2505766857859283
16834,0,0.2827566571991243
16835,0,0.2608982613647495
16836,0,0.2520885197512532
16837,0,0.2490708991928844
16838,0,0.25284670058366543
16839,0,0.2889069665741823
16840,0,0.26283956419105187
16841,0,0.2558944780925191
16842,0,0.24982303580020765
16843,0,0.27428085938080526
16844,0,0.2520885197512532
16845,0,0.2570435893066708
16846,0,0.2505766857859283
16847,0,0.2490708991928844
16848,0,0.2699047721535483
16849,0,0.2490708991928844
16850,0,0.25284670058366543
16851,0,0.24982303580020765
16852,0,0.25322635625875006
16853,0,0.24944677822995878
16854,0,0.251331847622365
16855,0,0.26167366807776327
16856,0,0.24869539887517875
16857,0,0.7916574008035168
16858,0,0.28520725074843456
16859,0,0.24944677822995878
16860,0,0.2501996717155326
16861,0,0.37025936307362134
16862,0,0.2490708991928844
16863,0,0.24982303580020765
16864,0,0.25284670058366543
16865,0,0.24944677822995878
16866,0,0.269113864829704
16867,0,0.2551302789512202
16868,0,0.27188843826676373
16869,0,0.2714909750454721
16870,0,0.2490708991928844
16871,0,0.250954077819481
16872,0,0.9999999723671297
16873,0,0.258580978198352
16874,0,0.26012434285451563
16875,0,0.2671430145667549
16876,0,0.25246742168002656
16877,0,0.257811535851738
16878,0,0.2501996717155326
16879,0,0.251331847622365
16880,0,0.25398679709994587
16881,0,0.2490708991928844
16882,0,0.24869539887517875
16883,0,0.29097463013073366
16884,0,0.24944677822995878
16885,0,0.24944677822995878
16886,0,0.26322893816681725
16887,0,0.25322635625875006
16888,0,0.2490708991928844
16889,0,0.25436758184957825
16890,0,0.24869539887517875
16891,0,0.25398679709994587
16892,0,0.24869539887517875
16893,0,0.24869539887517875
16894,0,0.26479013691443637
16895,0,0.2490708991928844
16896,0,0.26206192889329016
16897,0,0.251331847622365
16898,0,0.25551219087514554
16899,0,0.2490708991928844
16900,0,0.24869539887517875
16901,0,0.2750812368532105
16902,0,0.3318494517390011
16903,0,0.2490708991928844
16904,0,0.25246742168002656
16905,0,0.2490708991928844
16906,0,0.2490708991928844
16907,0,0.250954077819481
16908,0,0.24944677822995878
16909,0,0.2517099949988411
16910,0,0.2490708991928844
16911,0,0.24944677822995878
16912,0,0.2490708991928844
16913,0,0.26206192889329016
16914,0,0.24982303580020765
16915,0,0.2558944780925191
16916,0,0.26832442334931517
16917,0,0.24869539887517875
16918,0,0.24869539887517875
16919,0,0.24982303580020765
16920,0,0.2490708991928844
16921,0,0.2490708991928844
16922,0,0.24944677822995878
16923,0,0.27348193213675487
16924,0,0.24869539887517875
16925,0,0.25474874253769414
16926,0,0.2501996717155326
16927,0,0.26012434285451563
16928,0,0.24982303580020765
16929,0,0.2490708991928844
16930,0,0.277491045239034
16931,0,0.5617475577450196
16932,0,0.24944677822995878
16933,0,0.2501996717155326
16934,0,0.2490708991928844
16935,0,0.2501996717155326
16936,0,0.25398679709994587
16937,0,0.37542586828426666
16938,0,0.2505766857859283
16939,0,0.2490708991928844
16940,0,0.258580978198352
16941,0,0.2490708991928844
16942,0,0.250954077819481
16943,0,0.24944677822995878
16944,0,0.250954077819481
16945,0,0.2589662597195299
16946,0,0.24869539887517875
16947,0,0.2679302530145765
16948,0,0.2520885197512532
16949,0,0.25551219087514554
16950,0,0.24944677822995878
16951,0,0.24869539887517875
16952,0,0.3910923068804923
16953,0,0.2490708991928844
16954,0,0.24982303580020765
16955,0,0.24869539887517875
16956,0,0.3010196085791331
16957,0,0.27348193213675487
16958,0,0.2490708991928844
16959,0,0.24869539887517875
16960,0,0.24944677822995878
16961,0,0.2570435893066708
16962,0,0.2699047721535483
16963,0,0.40553295455770855
16964,0,0.25284670058366543
16965,0,0.2490708991928844
16966,0,0.25551219087514554
16967,0,0.24869539887517875
16968,0,0.24869539887517875
16969,0,0.2714909750454721
16970,0,0.2843889689345444
16971,0,0.2640087974910784
16972,0,0.2490708991928844
16973,0,0.250954077819481
16974,0,0.2490708991928844
16975,0,0.24869539887517875
16976,0,0.2490708991928844
16977,0,0.2501996717155326
16978,0,0.29305099320680184
16979,0,0.2501996717155326
16980,0,0.2558944780925191
16981,0,0.2562771403844475
16982,0,0.2667499470119521
16983,0,0.2505766857859283
16984,0,0.2490708991928844
16985,0,0.2570435893066708
16986,0,0.2490708991928844
16987,0,0.24944677822995878
16988,0,0.2490708991928844
16989,0,0.2501996717155326
16990,0,0.2551302789512202
16991,0,0.25246742168002656
16992,0,0.2517099949988411
16993,0,0.24944677822995878
16994,0,0.31255242772398645
16995,0,0.2581960701649042
16996,0,0.24982303580020765
16997,0,0.5018044280157147
16998,0,0.25284670058366543
16999,0,0.2490708991928844
17000,0,0.26167366807776327
17001,0,0.2505766857859283
17002,0,0.24944677822995878
17003,0,0.24944677822995878
17004,0,0.2490708991928844
17005,0,0.2551302789512202
17006,0,0.2490708991928844
17007,0,0.26322893816681725
17008,0,0.24982303580020765
17009,0,0.24982303580020765
17010,0,0.25666017753009296
17011,0,0.24869539887517875
17012,0,0.24982303580020765
17013,0,0.2884944821456182
17014,0,0.2501996717155326
17015,0,0.2536063884999349
17016,0,0.2505766857859283
17017,0,0.24944677822995878
17018,0,0.25322635625875006
17019,0,0.24982303580020765
17020,0,0.24869539887517875
17021,0,0.2570435893066708
17022,0,0.24944677822995878
17023,0,0.24869539887517875
17024,0,0.2574273754894475
17025,0,0.2490708991928844
17026,0,0.24944677822995878
17027,0,0.250954077819481
17028,0,0.257811535851738
17029,0,0.250954077819481
17030,0,0.24944677822995878
17031,0,0.24869539887517875
17032,0,0.2505766857859283
17033,0,0.2490708991928844
17034,0,0.2501996717155326
17035,0,0.2490708991928844
17036,0,0.26245056101513453
17037,0,0.29806945456575346
17038,0,0.2843889689345444
17039,0,0.25398679709994587
17040,0,0.24944677822995878
17041,0,0.24944677822995878
17042,0,0.33452707703802137
17043,0,0.2517099949988411
17044,0,0.24869539887517875
17045,0,0.2517099949988411
17046,0,0.25284670058366543
17047,0,0.3577051910837464
17048,0,0.25322635625875006
17049,0,0.2501996717155326
17050,0,0.25246742168002656
17051,0,0.25246742168002656
17052,0,0.29014651798919877
17053,0,0.2490708991928844
17054,0,0.25436758184957825
17055,0,0.24944677822995878
17056,0,0.26012434285451563
17057,0,0.2655729543315988
17058,0,0.40650180238626055
17059,0,0.2501996717155326
17060,0,0.2490708991928844
17061,0,0.2490708991928844
17062,0,0.251331847622365
17063,0,0.2687189607157432
17064,0,0.3108286792158506
17065,0,0.24982303580020765
17066,0,0.26245056101513453
17067,0,0.3265268198341687
17068,0,0.2490708991928844
17069,0,0.2517099949988411
17070,0,0.2570435893066708
17071,0,0.24944677822995878
17072,0,0.2517099949988411
17073,0,0.24982303580020765
17074,0,0.2501996717155326
17075,0,0.24944677822995878
17076,0,0.24869539887517875
17077,0,0.26167366807776327
17078,0,0.2766863323550393
17079,0,0.2490708991928844
17080,0,0.24982303580020765
17081,0,0.24944677822995878
17082,0,0.26361868268622324
17083,0,0.2562771403844475
17084,0,0.2490708991928844
17085,0,0.25284670058366543
17086,0,0.24982303580020765
17087,0,0.2490708991928844
17088,0,0.24982303580020765
17089,0,0.250954077819481
17090,0,0.665556363349639
17091,0,0.24982303580020765
17092,0,0.25322635625875006
17093,0,0.250954077819481
17094,0,0.2490708991928844
17095,0,0.24982303580020765
17096,0,0.3435290331694296
17097,0,0.3448892745136257
17098,0,0.24944677822995878
17099,0,0.2570435893066708
17100,0,0.2505766857859283
17101,0,0.32696869312213606
17102,0,0.2490708991928844
17103,0,0.2787008136194777
17104,0,0.2659649166212395
17105,0,0.2551302789512202
17106,0,0.257811535851738
17107,0,0.258580978198352
17108,0,0.257811535851738
17109,0,0.24982303580020765
17110,0,0.29597242057589085
17111,0,0.3138486533727939
17112,0,0.29388396306584186
17113,0,0.2671430145667549
17114,0,0.2520885197512532
17115,0,0.2558944780925191
17116,0,0.24869539887517875
17117,0,0.24869539887517875
17118,0,0.24982303580020765
17119,0,0.3309593104498592
17120,0,0.24944677822995878
17121,0,0.2490708991928844
17122,0,0.2738812143237636
17123,0,0.2490708991928844
17124,0,0.24869539887517875
17125,0,0.2520885197512532
17126,0,0.26245056101513453
17127,0,0.2490708991928844
17128,0,0.24944677822995878
17129,0,0.2517099949988411
17130,0,0.250954077819481
17131,0,0.26128577881881976
17132,0,0.2490708991928844
17133,0,0.24982303580020765
17134,0,0.3010196085791331
17135,0,0.2501996717155326
17136,0,0.250954077819481
17137,0,0.25935191449392614
17138,0,0.25973794228506736
17139,0,0.2695091354050315
17140,0,0.29722961518537266
17141,0,0.24869539887517875
17142,0,0.25322635625875006
17143,0,0.2490708991928844
17144,0,0.2490708991928844
17145,0,0.250954077819481
17146,0,0.25246742168002656
17147,0,0.2699047721535483
17148,0,0.25246742168002656
17149,0,0.2501996717155326
17150,0,0.2536063884999349
17151,0,0.2517099949988411
17152,0,0.25474874253769414
17153,0,0.2505766857859283
17154,0,0.24944677822995878
17155,0,0.2835721034512709
17156,0,0.24982303580020765
17157,0,0.27348193213675487
17158,0,0.251331847622365
17159,0,0.2581960701649042
17160,0,0.26479013691443637
17161,0,0.6042035944784909
17162,0,0.2574273754894475
17163,0,0.2520885197512532
17164,0,0.24982303580020765
17165,0,0.24982303580020765
17166,0,0.26012434285451563
17167,0,0.2490708991928844
17168,0,0.2490708991928844
17169,0,0.2490708991928844
17170,0,0.24944677822995878
17171,0,0.24982303580020765
17172,0,0.2490708991928844
17173,0,0.24869539887517875
17174,0,0.2490708991928844
17175,0,0.2517099949988411
17176,0,0.31471442206262823
17177,0,0.24944677822995878
17178,0,0.2490708991928844
17179,0,0.2667499470119521
17180,0,0.24982303580020765
17181,0,0.2501996717155326
17182,0,0.25551219087514554
17183,0,0.25398679709994587
17184,0,0.2570435893066708
17185,0,0.2640087974910784
17186,0,0.2490708991928844
17187,0,0.24982303580020765
17188,0,0.2659649166212395
17189,0,0.25398679709994587
17190,0,0.2490708991928844
17191,0,0.24944677822995878
17192,0,0.26518136100661704
17193,0,0.2490708991928844
17194,0,0.2505766857859283
17195,0,0.269113864829704
17196,0,0.26753644999367554
17197,0,0.24982303580020765
17198,0,0.2536063884999349
17199,0,0.2505766857859283
17200,0,0.24869539887517875
17201,0,0.2655729543315988
17202,0,0.26167366807776327
17203,0,0.24944677822995878
17204,0,0.2490708991928844
17205,0,0.29722961518537266
17206,0,0.2501996717155326
17207,0,0.29513600544346774
17208,0,0.25284670058366543
17209,0,0.2893198009502257
17210,0,0.2562771403844475
17211,0,0.24944677822995878
17212,0,0.2570435893066708
17213,0,0.2517099949988411
17214,0,0.2738812143237636
17215,0,0.2799138128655354
17216,0,0.28520725074843456
17217,0,0.24944677822995878
17218,0,0.24944677822995878
17219,0,0.24982303580020765
17220,0,0.25935191449392614
17221,0,0.2505766857859283
17222,0,0.43686168855407614
17223,0,0.26361868268622324
17224,0,0.251331847622365
17225,0,0.25398679709994587
17226,0,0.3503555144431249
17227,0,0.2501996717155326
17228,0,0.25935191449392614
17229,0,0.25322635625875006
17230,0,0.2778939418226887
17231,0,0.36047888440064835
17232,0,0.251331847622365
17233,0,0.25551219087514554
17234,0,0.2505766857859283
17235,0,0.2490708991928844
17236,0,0.2505766857859283
17237,0,0.27428085938080526
17238,0,0.26361868268622324
17239,0,0.24869539887517875
17240,0,0.24982303580020765
17241,0,0.2667499470119521
17242,0,0.31255242772398645
17243,0,0.24869539887517875
17244,0,0.2490708991928844
17245,0,0.24869539887517875
17246,0,0.26832442334931517
17247,0,0.2490708991928844
17248,0,0.29597242057589085
17249,0,0.251331847622365
17250,0,0.2501996717155326
17251,0,0.26167366807776327
17252,0,0.3138486533727939
17253,0,0.2490708991928844
17254,0,0.2490708991928844
17255,0,0.2517099949988411
17256,0,0.4225876218859019
17257,0,0.258580978198352
17258,0,0.24982303580020765
17259,0,0.2536063884999349
17260,0,0.2726844576124343
17261,0,0.27468086699544353
17262,0,0.26283956419105187
17263,0,0.24982303580020765
17264,0,0.2574273754894475
17265,0,0.2490708991928844
17266,0,0.2605111159618671
17267,0,0.2714909750454721
17268,0,0.251331847622365
17269,0,0.2490708991928844
17270,0,0.2490708991928844
17271,0,0.2490708991928844
17272,0,0.2551302789512202
17273,0,0.251331847622365
17274,0,0.24869539887517875
17275,0,0.24944677822995878
17276,0,0.2501996717155326
17277,0,0.4006998806966633
17278,0,0.2536063884999349
17279,0,0.2517099949988411
17280,0,0.26361868268622324
17281,0,0.25398679709994587
17282,0,0.2490708991928844
17283,0,0.2714909750454721
17284,0,0.2490708991928844
17285,0,0.2795091213599489
17286,0,0.2490708991928844
17287,0,0.2501996717155326
17288,0,0.2520885197512532
17289,0,0.2490708991928844
17290,0,0.26206192889329016
17291,0,0.2517099949988411
17292,0,0.2536063884999349
17293,0,0.2490708991928844
17294,0,0.25322635625875006
17295,0,0.26245056101513453
17296,0,0.2558944780925191
17297,0,0.24982303580020765
17298,0,0.2490708991928844
17299,0,0.2558944780925191
17300,0,0.2490708991928844
17301,0,0.25322635625875006
17302,0,0.2738812143237636
17303,0,0.2679302530145765
17304,0,0.24869539887517875
17305,0,0.25284670058366543
17306,0,0.25474874253769414
17307,0,0.251331847622365
17308,0,0.26206192889329016
17309,0,0.25246742168002656
17310,0,0.2490708991928844
17311,0,0.2520885197512532
17312,0,0.24982303580020765
17313,0,0.2505766857859283
17314,0,0.251331847622365
17315,0,0.2505766857859283
17316,0,0.3108286792158506
17317,0,0.2505766857859283
17318,0,0.2608982613647495
17319,0,0.27348193213675487
17320,0,0.27188843826676373
17321,0,0.25474874253769414
17322,0,0.2490708991928844
17323,0,0.2520885197512532
17324,0,0.250954077819481
17325,0,0.24982303580020765
17326,0,0.2490708991928844
17327,0,0.24944677822995878
17328,0,0.2490708991928844
17329,0,0.2847979329827316
17330,0,0.307396909519947
17331,0,0.24869539887517875
17332,0,0.25551219087514554
17333,0,0.25398679709994587
17334,0,0.2520885197512532
17335,0,0.24982303580020765
17336,0,0.25284670058366543
17337,0,0.2490708991928844
17338,0,0.2490708991928844
17339,0,0.24944677822995878
17340,0,0.24944677822995878
17341,0,0.2490708991928844
17342,0,0.24944677822995878
17343,0,0.2570435893066708
17344,0,0.2581960701649042
17345,0,0.2490708991928844
17346,0,0.26245056101513453
17347,0,0.25935191449392614
17348,0,0.250954077819481
17349,0,0.3035614934198252
17350,0,0.2562771403844475
17351,0,0.37025936307362134
17352,0,0.24944677822995878
17353,0,0.24982303580020765
17354,0,0.2505766857859283
17355,0,0.2490708991928844
17356,0,0.26206192889329016
17357,0,0.27708850864024254
17358,0,0.2562771403844475
17359,0,0.2490708991928844
17360,0,0.2574273754894475
17361,0,0.307396909519947
17362,0,0.2520885197512532
17363,0,0.2501996717155326
17364,0,0.2520885197512532
17365,0,0.2655729543315988
17366,0,0.2872591323974801
17367,0,0.250954077819481
17368,0,0.24982303580020765
17369,0,0.2570435893066708
17370,0,0.2490708991928844
17371,0,0.2659649166212395
17372,0,0.24944677822995878
17373,0,0.2714909750454721
17374,0,0.4727059619490741
17375,0,0.24869539887517875
17376,0,0.2490708991928844
17377,0,0.24982303580020765
17378,0,0.2501996717155326
17379,0,0.2490708991928844
17380,0,0.2490708991928844
17381,0,0.24869539887517875
17382,0,0.2659649166212395
17383,0,0.2640087974910784
17384,0,0.29639114294789504
17385,0,0.25551219087514554
17386,0,0.26206192889329016
17387,0,0.2589662597195299
17388,0,0.2558944780925191
17389,0,0.24944677822995878
17390,0,0.25246742168002656
17391,0,0.26167366807776327
17392,0,0.26753644999367554
17393,0,0.24982303580020765
17394,0,0.25935191449392614
17395,0,0.24982303580020765
17396,0,0.251331847622365
17397,0,0.25398679709994587
17398,0,0.25973794228506736
17399,0,0.25973794228506736
17400,0,0.3462520610538263
17401,0,0.24944677822995878
17402,0,0.43735590972480887
17403,0,0.2758830620300953
17404,0,0.2501996717155326
17405,0,0.2517099949988411
17406,0,0.2490708991928844
17407,0,0.27348193213675487
17408,0,0.2520885197512532
17409,0,0.34579751716120494
17410,0,0.26635724760540236
17411,0,0.2608982613647495
17412,0,0.2505766857859283
17413,0,0.251331847622365
17414,0,0.2490708991928844
17415,0,0.25322635625875006
17416,0,0.24944677822995878
17417,0,0.2490708991928844
17418,0,0.2501996717155326
17419,0,0.2490708991928844
17420,0,0.24982303580020765
17421,0,0.2501996717155326
17422,0,0.2490708991928844
17423,0,0.25246742168002656
17424,0,0.2490708991928844
17425,0,0.3358699107845326
17426,0,0.24869539887517875
17427,0,0.24869539887517875
17428,0,0.25246742168002656
17429,0,0.24869539887517875
17430,0,0.24869539887517875
17431,0,0.24869539887517875
17432,0,0.2505766857859283
17433,0,0.2505766857859283
17434,0,0.24944677822995878
17435,0,0.2758830620300953
17436,0,0.26128577881881976
17437,0,0.24944677822995878
17438,0,0.2679302530145765
17439,0,0.6386809717199682
17440,0,0.2574273754894475
17441,0,0.2501996717155326
17442,0,0.250954077819481
17443,0,0.25246742168002656
17444,0,0.2505766857859283
17445,0,0.25973794228506736
17446,0,0.2490708991928844
17447,0,0.25551219087514554
17448,0,0.250954077819481
17449,0,0.2758830620300953
17450,0,0.2517099949988411
17451,0,0.2501996717155326
17452,0,0.26832442334931517
17453,0,0.2505766857859283
17454,0,0.24944677822995878
17455,0,0.29681020795962243
17456,0,0.25666017753009296
17457,0,0.26361868268622324
17458,0,0.250954077819481
17459,0,0.24869539887517875
17460,0,0.25666017753009296
17461,0,0.24944677822995878
17462,0,0.24869539887517875
17463,0,0.24982303580020765
17464,0,0.26245056101513453
17465,0,0.257811535851738
17466,0,0.2505766857859283
17467,0,0.2520885197512532
17468,0,0.2517099949988411
17469,0,0.24944677822995878
17470,0,0.2490708991928844
17471,0,0.2643992823212049
17472,0,0.2505766857859283
17473,0,0.2640087974910784
17474,0,0.2501996717155326
17475,0,0.251331847622365
17476,0,0.24869539887517875
17477,0,0.24944677822995878
17478,0,0.3035614934198252
17479,0,0.2517099949988411
17480,0,0.24944677822995878
17481,0,0.2608982613647495
17482,0,0.2490708991928844
17483,0,0.2574273754894475
17484,0,0.2490708991928844
17485,0,0.2884944821456182
17486,0,0.25935191449392614
17487,0,0.24944677822995878
17488,0,0.26012434285451563
17489,0,0.29388396306584186
17490,0,0.250954077819481
17491,0,0.2710938765262559
17492,0,0.24944677822995878
17493,0,0.2490708991928844
17494,0,0.26283956419105187
17495,0,0.2501996717155326
17496,0,0.29597242057589085
17497,0,0.251331847622365
17498,0,0.2490708991928844
17499,0,0.2643992823212049
17500,0,0.3039863164790553
17501,0,0.2640087974910784
17502,0,0.27188843826676373
17503,0,0.3646568949541573
17504,0,0.26361868268622324
17505,0,0.26245056101513453
17506,0,0.24944677822995878
17507,0,0.25398679709994587
17508,0,0.24982303580020765
17509,0,0.2605111159618671
17510,0,0.2505766857859283
17511,0,0.25436758184957825
17512,0,0.24982303580020765
17513,0,0.24869539887517875
17514,0,0.2520885197512532
17515,0,0.2505766857859283
17516,0,0.2581960701649042
17517,0,0.2589662597195299
17518,0,0.2562771403844475
17519,0,0.251331847622365
17520,0,0.25666017753009296
17521,0,0.2490708991928844
17522,0,0.2659649166212395
17523,0,0.2505766857859283
17524,0,0.24982303580020765
17525,0,0.29848988585859537
17526,0,0.2501996717155326
17527,0,0.2520885197512532
17528,0,0.2520885197512532
17529,0,0.27548196863760593
17530,0,0.2517099949988411
17531,0,0.28520725074843456
17532,0,0.250954077819481
17533,0,0.2687189607157432
17534,0,0.30186555696398815
17535,0,0.2864373226631791
17536,0,0.2501996717155326
17537,0,0.2490708991928844
17538,0,0.24869539887517875
17539,0,0.2505766857859283
17540,0,0.24982303580020765
17541,0,0.31298417861117306
17542,0,0.2679302530145765
17543,0,0.3646568949541573
17544,0,0.32918265703300303
17545,0,0.26012434285451563
17546,0,0.2517099949988411
17547,0,0.26753644999367554
17548,0,0.2520885197512532
17549,0,0.24982303580020765
17550,0,0.25246742168002656
17551,0,0.2505766857859283
17552,0,0.2520885197512532
17553,0,0.2520885197512532
17554,0,0.28520725074843456
17555,0,0.24982303580020765
17556,0,0.24944677822995878
17557,0,0.251331847622365
17558,0,0.25322635625875006
17559,0,0.250954077819481
17560,0,0.24869539887517875
17561,0,0.24944677822995878
17562,0,0.251331847622365
17563,0,0.2490708991928844
17564,0,0.3061154423693437
17565,0,0.28520725074843456
17566,0,0.2490708991928844
17567,0,0.2490708991928844
17568,0,0.27069714300737346
17569,0,0.2517099949988411
17570,0,0.2589662597195299
17571,0,0.251331847622365
17572,0,0.25246742168002656
17573,0,0.250954077819481
17574,0,0.24982303580020765
17575,0,0.2505766857859283
17576,0,0.24869539887517875
17577,0,0.277491045239034
17578,0,0.25551219087514554
17579,0,0.2490708991928844
17580,0,0.25973794228506736
17581,0,0.24944677822995878
17582,0,0.31775474274650967
17583,0,0.250954077819481
17584,0,0.24982303580020765
17585,0,0.24944677822995878
17586,0,0.2517099949988411
17587,0,0.250954077819481
17588,0,0.2570435893066708
17589,0,0.2551302789512202
17590,0,0.2490708991928844
17591,0,0.2778939418226887
17592,0,0.2905603998691777
17593,0,0.25284670058366543
17594,0,0.2490708991928844
17595,0,0.24944677822995878
17596,0,0.2490708991928844
17597,0,0.25436758184957825
17598,0,0.25246742168002656
17599,0,0.250954077819481
17600,0,0.257811535851738
17601,0,0.251331847622365
17602,0,0.250954077819481
17603,0,0.2517099949988411
17604,0,0.2562771403844475
17605,0,0.2562771403844475
17606,0,0.25284670058366543
17607,0,0.26361868268622324
17608,0,0.257811535851738
17609,0,0.25436758184957825
17610,0,0.2490708991928844
17611,0,0.2490708991928844
17612,0,0.2517099949988411
17613,0,0.2501996717155326
17614,0,0.2490708991928844
17615,0,0.24869539887517875
17616,0,0.26635724760540236
17617,0,0.2562771403844475
17618,0,0.26012434285451563
17619,0,0.25246742168002656
17620,0,0.2501996717155326
17621,0,0.24944677822995878
17622,0,0.24982303580020765
17623,0,0.25398679709994587
17624,0,0.26283956419105187
17625,0,0.2505766857859283
17626,0,0.27228626588985183
17627,0,0.2501996717155326
17628,0,0.24982303580020765
17629,0,0.24944677822995878
17630,0,0.2505766857859283
17631,0,0.24982303580020765
17632,0,0.35862870782751954
17633,0,0.2490708991928844
17634,0,0.24944677822995878
17635,0,0.2490708991928844
17636,0,0.2520885197512532
17637,0,0.25246742168002656
17638,0,0.2501996717155326
17639,0,0.24982303580020765
17640,0,0.2520885197512532
17641,0,0.2490708991928844
17642,0,0.2807242694424348
17643,0,0.2581960701649042
17644,0,0.2536063884999349
17645,0,0.2490708991928844
17646,0,0.25322635625875006
17647,0,0.24982303580020765
17648,0,0.24944677822995878
17649,0,0.250954077819481
17650,0,0.24944677822995878
17651,0,0.2710938765262559
17652,0,0.36047888440064835
17653,0,0.2843889689345444
17654,0,0.2570435893066708
17655,0,0.2501996717155326
17656,0,0.27548196863760593
17657,0,0.25398679709994587
17658,0,0.25398679709994587
17659,0,0.25436758184957825
17660,0,0.250954077819481
17661,0,0.26479013691443637
17662,0,0.2608982613647495
17663,0,0.2520885197512532
17664,0,0.2490708991928844
17665,0,0.31125912708587883
17666,0,0.2490708991928844
17667,0,0.2570435893066708
17668,0,0.2501996717155326
17669,0,0.2738812143237636
17670,0,0.2505766857859283
17671,0,0.2490708991928844
17672,0,0.2730830131301858
17673,0,0.26283956419105187
17674,0,0.2710938765262559
17675,0,0.27708850864024254
17676,0,0.257811535851738
17677,0,0.2490708991928844
17678,0,0.2589662597195299
17679,0,0.257811535851738
17680,0,0.25436758184957825
17681,0,0.250954077819481
17682,0,0.2490708991928844
17683,0,0.250954077819481
17684,0,0.2490708991928844
17685,0,0.24869539887517875
17686,0,0.2520885197512532
17687,0,0.24944677822995878
17688,0,0.2490708991928844
17689,0,0.24982303580020765
17690,0,0.2490708991928844
17691,0,0.24944677822995878
17692,0,0.2562771403844475
17693,0,0.2605111159618671
17694,0,0.257811535851738
17695,0,0.25284670058366543
17696,0,0.24869539887517875
17697,0,0.26128577881881976
17698,0,0.28194263304567996
17699,0,0.25935191449392614
17700,0,0.27188843826676373
17701,0,0.26322893816681725
17702,0,0.2520885197512532
17703,0,0.2490708991928844
17704,0,0.24869539887517875
17705,0,0.2490708991928844
17706,0,0.3027128531209027
17707,0,0.36605414589180285
17708,0,0.250954077819481
17709,0,0.2490708991928844
17710,0,0.24944677822995878
17711,0,0.2490708991928844
17712,0,0.2490708991928844
17713,0,0.25284670058366543
17714,0,0.26167366807776327
17715,0,0.26128577881881976
17716,0,0.25551219087514554
17717,0,0.35909086014998953
17718,0,0.2574273754894475
17719,0,0.307396909519947
17720,0,0.2562771403844475
17721,0,0.24982303580020765
17722,0,0.24982303580020765
17723,0,0.29263502702859495
17724,0,0.251331847622365
17725,0,0.2490708991928844
17726,0,0.2490708991928844
17727,0,0.2501996717155326
17728,0,0.2655729543315988
17729,0,0.24869539887517875
17730,0,0.25322635625875006
17731,0,0.25246742168002656
17732,0,0.2490708991928844
17733,0,0.2490708991928844
17734,0,0.24869539887517875
17735,0,0.2490708991928844
17736,0,0.25322635625875006
17737,0,0.24944677822995878
17738,0,0.25973794228506736
17739,0,0.2835721034512709
17740,0,0.2782971980604399
17741,0,0.2490708991928844
17742,0,0.25284670058366543
17743,0,0.250954077819481
17744,0,0.24982303580020765
17745,0,0.2520885197512532
17746,0,0.24944677822995878
17747,0,0.24944677822995878
17748,0,0.2501996717155326
17749,0,0.29305099320680184
17750,0,0.2501996717155326
17751,0,0.251331847622365
17752,0,0.2823494671821266
17753,0,0.2695091354050315
17754,0,0.24944677822995878
17755,0,0.24944677822995878
17756,0,0.24869539887517875
17757,0,0.2517099949988411
17758,0,0.2520885197512532
17759,0,0.2501996717155326
17760,0,0.24944677822995878
17761,0,0.25474874253769414
17762,0,0.24982303580020765
17763,0,0.2505766857859283
17764,0,0.4084416753202131
17765,0,0.2490708991928844
17766,0,0.24944677822995878
17767,0,0.24944677822995878
17768,0,0.2589662597195299
17769,0,0.28153615514309055
17770,0,0.24944677822995878
17771,0,0.24982303580020765
17772,0,0.24944677822995878
17773,0,0.25973794228506736
17774,0,0.24869539887517875
17775,0,0.2490708991928844
17776,0,0.2501996717155326
17777,0,0.2570435893066708
17778,0,0.25322635625875006
17779,0,0.29138920837721405
17780,0,0.2490708991928844
17781,0,0.2589662597195299
17782,0,0.26167366807776327
17783,0,0.2490708991928844
17784,0,0.2517099949988411
17785,0,0.2608982613647495
17786,0,0.380147466298037
17787,0,0.24982303580020765
17788,0,0.32873925317274333
17789,0,0.24982303580020765
17790,0,0.2570435893066708
17791,0,0.2570435893066708
17792,0,0.25474874253769414
17793,0,0.2726844576124343
17794,0,0.2490708991928844
17795,0,0.2490708991928844
17796,0,0.36419164972476137
17797,0,0.24982303580020765
17798,0,0.2490708991928844
17799,0,0.250954077819481
17800,0,0.24869539887517875
17801,0,0.269113864829704
17802,0,0.25935191449392614
17803,0,0.2490708991928844
17804,0,0.25322635625875006
17805,0,0.25973794228506736
17806,0,0.24944677822995878
17807,0,0.2501996717155326
17808,0,0.25246742168002656
17809,0,0.27228626588985183
17810,0,0.27069714300737346
17811,0,0.24869539887517875
17812,0,0.24869539887517875
17813,0,0.2640087974910784
17814,0,0.3554010282047317
17815,0,0.26283956419105187
17816,0,0.25284670058366543
17817,0,0.2827566571991243
17818,0,0.2501996717155326
17819,0,0.26479013691443637
17820,0,0.2643992823212049
17821,0,0.2517099949988411
17822,0,0.25284670058366543
17823,0,0.2490708991928844
17824,0,0.2490708991928844
17825,0,0.251331847622365
17826,0,0.2517099949988411
17827,0,0.2490708991928844
17828,0,0.2795091213599489
17829,0,0.251331847622365
17830,0,0.2490708991928844
17831,0,0.24982303580020765
17832,0,0.25284670058366543
17833,0,0.25246742168002656
17834,0,0.25474874253769414
17835,0,0.2501996717155326
17836,0,0.2501996717155326
17837,0,0.2490708991928844
17838,0,0.2714909750454721
17839,0,0.25436758184957825
17840,0,0.28808234805083527
17841,0,0.2726844576124343
17842,0,0.257811535851738
17843,0,0.24944677822995878
17844,0,0.25551219087514554
17845,0,0.2605111159618671
17846,0,0.25474874253769414
17847,0,0.25474874253769414
17848,0,0.24982303580020765
17849,0,0.2738812143237636
17850,0,0.2520885197512532
17851,0,0.2520885197512532
17852,0,0.26518136100661704
17853,0,0.24982303580020765
17854,0,0.25284670058366543
17855,0,0.28031886234071207
17856,0,0.2501996717155326
17857,0,0.2490708991928844
17858,0,0.2520885197512532
17859,0,0.25322635625875006
17860,0,0.26832442334931517
17861,0,0.2520885197512532
17862,0,0.2490708991928844
17863,0,0.24944677822995878
17864,0,0.2605111159618671
17865,0,0.2490708991928844
17866,0,0.2807242694424348
17867,0,0.24944677822995878
17868,0,0.2490708991928844
17869,0,0.257811535851738
17870,0,0.24982303580020765
17871,0,0.2490708991928844
17872,0,0.2490708991928844
17873,0,0.26361868268622324
17874,0,0.3683879040668756
17875,0,0.2581960701649042
17876,0,0.2490708991928844
17877,0,0.24982303580020765
17878,0,0.2655729543315988
17879,0,0.2505766857859283
17880,0,0.2520885197512532
17881,0,0.2570435893066708
17882,0,0.24944677822995878
17883,0,0.26635724760540236
17884,0,0.24944677822995878
17885,0,0.3863194927905005
17886,0,0.250954077819481
17887,0,0.25322635625875006
17888,0,0.2699047721535483
17889,0,0.2490708991928844
17890,0,0.25398679709994587
17891,0,0.2699047721535483
17892,0,0.24982303580020765
17893,0,0.2520885197512532
17894,0,0.2490708991928844
17895,0,0.25551219087514554
17896,0,0.2536063884999349
17897,0,0.24944677822995878
17898,0,0.24982303580020765
17899,0,0.2562771403844475
17900,0,0.24982303580020765
17901,0,0.25398679709994587
17902,0,0.26245056101513453
17903,0,0.24982303580020765
17904,0,0.2501996717155326
17905,0,0.24869539887517875
17906,0,0.2490708991928844
17907,0,0.30953929958219145
17908,0,0.29513600544346774
17909,0,0.24982303580020765
17910,0,0.2505766857859283
17911,0,0.289732984885378
17912,0,0.2893198009502257
17913,0,0.2517099949988411
17914,0,0.24944677822995878
17915,0,0.26206192889329016
17916,0,0.250954077819481
17917,0,0.2520885197512532
17918,0,0.6042035944784909
17919,0,0.2520885197512532
17920,0,0.25246742168002656
17921,0,0.2655729543315988
17922,0,0.24944677822995878
17923,0,0.2490708991928844
17924,0,0.2501996717155326
17925,0,0.2505766857859283
17926,0,0.2517099949988411
17927,0,0.25551219087514554
17928,0,0.25436758184957825
17929,0,0.2505766857859283
17930,0,0.25436758184957825
17931,0,0.24944677822995878
17932,0,0.24944677822995878
17933,0,0.25474874253769414
17934,0,0.24982303580020765
17935,0,0.24944677822995878
17936,0,0.24944677822995878
17937,0,0.4006998806966633
17938,0,0.2490708991928844
17939,0,0.2570435893066708
17940,0,0.25474874253769414
17941,0,0.250954077819481
17942,0,0.24944677822995878
17943,0,0.26518136100661704
17944,0,0.25322635625875006
17945,0,0.2791047881649473
17946,0,0.25474874253769414
17947,0,0.2520885197512532
17948,0,0.2581960701649042
17949,0,0.2558944780925191
17950,0,0.2589662597195299
17951,0,0.26518136100661704
17952,0,0.25322635625875006
17953,0,0.2490708991928844
17954,0,0.24869539887517875
17955,0,0.24869539887517875
17956,0,0.257811535851738
17957,0,0.26361868268622324
17958,0,0.24982303580020765
17959,0,0.250954077819481
17960,0,0.2679302530145765
17961,0,0.24982303580020765
17962,0,0.2501996717155326
17963,0,0.2490708991928844
17964,0,0.2501996717155326
17965,0,0.2490708991928844
17966,0,0.2505766857859283
17967,0,0.2562771403844475
17968,0,0.25666017753009296
17969,0,0.24869539887517875
17970,0,0.2490708991928844
17971,0,0.2501996717155326
17972,0,0.26361868268622324
17973,0,0.2905603998691777
17974,0,0.25436758184957825
17975,0,0.2490708991928844
17976,0,0.25973794228506736
17977,0,0.269113864829704
17978,0,0.2827566571991243
17979,0,0.24869539887517875
17980,0,0.251331847622365
17981,0,0.2710938765262559
17982,0,0.2490708991928844
17983,0,0.2695091354050315
17984,0,0.2581960701649042
17985,0,0.250954077819481
17986,0,0.2574273754894475
17987,0,0.2520885197512532
17988,0,0.26167366807776327
17989,0,0.250954077819481
17990,0,0.25246742168002656
17991,0,0.2782971980604399
17992,0,0.29305099320680184
17993,0,0.2490708991928844
17994,0,0.2517099949988411
17995,0,0.26012434285451563
17996,0,0.2536063884999349
17997,0,0.2490708991928844
17998,0,0.2490708991928844
17999,0,0.25551219087514554
18000,0,0.25322635625875006
18001,0,0.4857389899722228
18002,0,0.2501996717155326
18003,0,0.29263502702859495
18004,0,0.3155814805859921
18005,0,0.2536063884999349
18006,0,0.2574273754894475
18007,0,0.26167366807776327
18008,0,0.2505766857859283
18009,0,0.258580978198352
18010,0,0.2490708991928844
18011,0,0.251331847622365
18012,0,0.26245056101513453
18013,0,0.2505766857859283
18014,0,0.2605111159618671
18015,0,0.2505766857859283
18016,0,0.24982303580020765
18017,0,0.24944677822995878
18018,0,0.2570435893066708
18019,0,0.24869539887517875
18020,0,0.30696942227077517
18021,0,0.25246742168002656
18022,0,0.37119656025233605
18023,0,0.25246742168002656
18024,0,0.251331847622365
18025,0,0.25284670058366543
18026,0,0.26012434285451563
18027,0,0.2795091213599489
18028,0,0.2536063884999349
18029,0,0.24944677822995878
18030,0,0.24869539887517875
18031,0,0.24869539887517875
18032,0,0.25246742168002656
18033,0,0.2490708991928844
18034,0,0.2490708991928844
18035,0,0.2562771403844475
18036,0,0.251331847622365
18037,0,0.2643992823212049
18038,0,0.24982303580020765
18039,0,0.2860269459594665
18040,0,0.2799138128655354
18041,0,0.2520885197512532
18042,0,0.2679302530145765
18043,0,0.31993597507930804
18044,0,0.2710938765262559
18045,0,0.26128577881881976
18046,0,0.2490708991928844
18047,0,0.26361868268622324
18048,0,0.24982303580020765
18049,0,0.24944677822995878
18050,0,0.557292137824677
18051,0,0.2517099949988411
18052,0,0.2501996717155326
18053,0,0.2490708991928844
18054,0,0.4084416753202131
18055,0,0.2490708991928844
18056,0,0.5627363262086774
18057,0,0.2505766857859283
18058,0,0.2517099949988411
18059,0,0.2490708991928844
18060,0,0.250954077819481
18061,0,0.250954077819481
18062,0,0.2505766857859283
18063,0,0.2501996717155326
18064,0,0.2520885197512532
18065,0,0.24982303580020765
18066,0,0.25246742168002656
18067,0,0.26518136100661704
18068,0,0.2738812143237636
18069,0,0.3531035480241198
18070,0,0.26322893816681725
18071,0,0.26245056101513453
18072,0,0.2570435893066708
18073,0,0.2671430145667549
18074,0,0.2501996717155326
18075,0,0.257811535851738
18076,0,0.24944677822995878
18077,0,0.25398679709994587
18078,0,0.2490708991928844
18079,0,0.2570435893066708
18080,0,0.25246742168002656
18081,0,0.2505766857859283
18082,0,0.250954077819481
18083,0,0.2778939418226887
18084,0,0.2501996717155326
18085,0,0.24944677822995878
18086,0,0.2608982613647495
18087,0,0.2490708991928844
18088,0,0.24944677822995878
18089,0,0.250954077819481
18090,0,0.2778939418226887
18091,0,0.2501996717155326
18092,0,0.2640087974910784
18093,0,0.250954077819481
18094,0,0.33452707703802137
18095,0,0.2695091354050315
18096,0,0.24944677822995878
18097,0,0.24944677822995878
18098,0,0.2490708991928844
18099,0,0.24869539887517875
18100,0,0.24944677822995878
18101,0,0.2490708991928844
18102,0,0.3274108736733612
18103,0,0.2831642027413117
18104,0,0.2605111159618671
18105,0,0.2608982613647495
18106,0,0.2570435893066708
18107,0,0.25474874253769414
18108,0,0.2574273754894475
18109,0,0.26167366807776327
18110,0,0.25322635625875006
18111,0,0.26361868268622324
18112,0,0.2551302789512202
18113,0,0.2807242694424348
18114,0,0.24944677822995878
18115,0,0.2517099949988411
18116,0,0.2490708991928844
18117,0,0.2520885197512532
18118,0,0.26518136100661704
18119,0,0.250954077819481
18120,0,0.250954077819481
18121,0,0.25246742168002656
18122,0,0.251331847622365
18123,0,0.257811535851738
18124,0,0.2490708991928844
18125,0,0.24982303580020765
18126,0,0.24869539887517875
18127,0,0.24869539887517875
18128,0,0.2839803589695264
18129,0,0.2490708991928844
18130,0,0.251331847622365
18131,0,0.25666017753009296
18132,0,0.25284670058366543
18133,0,0.2490708991928844
18134,0,0.5617475577450196
18135,0,0.2884944821456182
18136,0,0.26753644999367554
18137,0,0.2501996717155326
18138,0,0.24982303580020765
18139,0,0.2551302789512202
18140,0,0.251331847622365
18141,0,0.2520885197512532
18142,0,0.2490708991928844
18143,0,0.2536063884999349
18144,0,0.27348193213675487
18145,0,0.2490708991928844
18146,0,0.27188843826676373
18147,0,0.2490708991928844
18148,0,0.26245056101513453
18149,0,0.24982303580020765
18150,0,0.25246742168002656
18151,0,0.25322635625875006
18152,0,0.2490708991928844
18153,0,0.3567827295828311
18154,0,0.2976493641973681
18155,0,0.2501996717155326
18156,0,0.250954077819481
18157,0,0.2811300338256094
18158,0,0.2490708991928844
18159,0,0.24944677822995878
18160,0,0.24944677822995878
18161,0,0.269113864829704
18162,0,0.2490708991928844
18163,0,0.25666017753009296
18164,0,0.25322635625875006
18165,0,0.25284670058366543
18166,0,0.2490708991928844
18167,0,0.250954077819481
18168,0,0.2501996717155326
18169,0,0.2490708991928844
18170,0,0.2551302789512202
18171,0,0.25284670058366543
18172,0,0.2738812143237636
18173,0,0.29305099320680184
18174,0,0.2536063884999349
18175,0,0.2671430145667549
18176,0,0.25322635625875006
18177,0,0.3044114741974503
18178,0,0.25284670058366543
18179,0,0.2505766857859283
18180,0,0.25474874253769414
18181,0,0.2490708991928844
18182,0,0.26361868268622324
18183,0,0.2490708991928844
18184,0,0.24869539887517875
18185,0,0.25398679709994587
18186,0,0.4084416753202131
18187,0,0.2490708991928844
18188,0,0.24982303580020765
18189,0,0.2574273754894475
18190,0,0.257811535851738
18191,0,0.250954077819481
18192,0,0.26245056101513453
18193,0,0.2505766857859283
18194,0,0.250954077819481
18195,0,0.25246742168002656
18196,0,0.25246742168002656
18197,0,0.2562771403844475
18198,0,0.2520885197512532
18199,0,0.2490708991928844
18200,0,0.24944677822995878
18201,0,0.2787008136194777
18202,0,0.24944677822995878
18203,0,0.2501996717155326
18204,0,0.2490708991928844
18205,0,0.3138486533727939
18206,0,0.250954077819481
18207,0,0.251331847622365
18208,0,0.34989846685725773
18209,0,0.257811535851738
18210,0,0.24944677822995878
18211,0,0.2501996717155326
18212,0,0.2581960701649042
18213,0,0.25246742168002656
18214,0,0.26245056101513453
18215,0,0.24944677822995878
18216,0,0.26245056101513453
18217,0,0.2501996717155326
18218,0,0.258580978198352
18219,0,0.2671430145667549
18220,0,0.2490708991928844
18221,0,0.28194263304567996
18222,0,0.2490708991928844
18223,0,0.2501996717155326
18224,0,0.251331847622365
18225,0,0.2993317694795264
18226,0,0.25935191449392614
18227,0,0.2536063884999349
18228,0,0.2795091213599489
18229,0,0.2655729543315988
18230,0,0.250954077819481
18231,0,0.2490708991928844
18232,0,0.25474874253769414
18233,0,0.24944677822995878
18234,0,0.250954077819481
18235,0,0.2738812143237636
18236,0,0.2570435893066708
18237,0,0.2562771403844475
18238,0,0.2558944780925191
18239,0,0.2574273754894475
18240,0,0.2490708991928844
18241,0,0.24944677822995878
18242,0,0.2505766857859283
18243,0,0.2589662597195299
18244,0,0.2505766857859283
18245,0,0.28031886234071207
18246,0,0.25666017753009296
18247,0,0.24944677822995878
18248,0,0.2679302530145765
18249,0,0.2490708991928844
18250,0,0.25436758184957825
18251,0,0.25284670058366543
18252,0,0.24944677822995878
18253,0,0.2562771403844475
18254,0,0.26518136100661704
18255,0,0.25551219087514554
18256,0,0.29806945456575346
18257,0,0.24944677822995878
18258,0,0.2517099949988411
18259,0,0.24982303580020765
18260,0,0.2490708991928844
18261,0,0.24944677822995878
18262,0,0.29806945456575346
18263,0,0.2799138128655354
18264,0,0.24944677822995878
18265,0,0.24944677822995878
18266,0,0.25436758184957825
18267,0,0.25246742168002656
18268,0,0.2490708991928844
18269,0,0.2551302789512202
18270,0,0.2505766857859283
18271,0,0.2517099949988411
18272,0,0.25284670058366543
18273,0,0.2490708991928844
18274,0,0.2501996717155326
18275,0,0.2490708991928844
18276,0,0.24944677822995878
18277,0,0.251331847622365
18278,0,0.26635724760540236
18279,0,0.26322893816681725
18280,0,0.2501996717155326
18281,0,0.25551219087514554
18282,0,0.2517099949988411
18283,0,0.25551219087514554
18284,0,0.25246742168002656
18285,0,0.2562771403844475
18286,0,0.24944677822995878
18287,0,0.2643992823212049
18288,0,0.26283956419105187
18289,0,0.2562771403844475
18290,0,0.2726844576124343
18291,0,0.2490708991928844
18292,0,0.2520885197512532
18293,0,0.25973794228506736
18294,0,0.25551219087514554
18295,0,0.44825855468835535
18296,0,0.2574273754894475
18297,0,0.3358699107845326
18298,0,0.2976493641973681
18299,0,0.2490708991928844
18300,0,0.2490708991928844
18301,0,0.2520885197512532
18302,0,0.2574273754894475
18303,0,0.2501996717155326
18304,0,0.2490708991928844
18305,0,0.2671430145667549
18306,0,0.2505766857859283
18307,0,0.2490708991928844
18308,0,0.2558944780925191
18309,0,0.2605111159618671
18310,0,0.29806945456575346
18311,0,0.26635724760540236
18312,0,0.24982303580020765
18313,0,0.25935191449392614
18314,0,0.30825287622696457
18315,0,0.2517099949988411
18316,0,0.25474874253769414
18317,0,0.25322635625875006
18318,0,0.24944677822995878
18319,0,0.2505766857859283
18320,0,0.25284670058366543
18321,0,0.26518136100661704
18322,0,0.24944677822995878
18323,0,0.2699047721535483
18324,0,0.2551302789512202
18325,0,0.2505766857859283
18326,0,0.2501996717155326
18327,0,0.3540217326206944
18328,0,0.2574273754894475
18329,0,0.2562771403844475
18330,0,0.2501996717155326
18331,0,0.24982303580020765
18332,0,0.2490708991928844
18333,0,0.2520885197512532
18334,0,0.33140423037027705
18335,0,0.2490708991928844
18336,0,0.25322635625875006
18337,0,0.2581960701649042
18338,0,0.26167366807776327
18339,0,0.2947183135240645
18340,0,0.2562771403844475
18341,0,0.2490708991928844
18342,0,0.3091101626703462
18343,0,0.29430096592641686
18344,0,0.2490708991928844
18345,0,0.27348193213675487
18346,0,0.251331847622365
18347,0,0.2574273754894475
18348,0,0.2490708991928844
18349,0,0.2570435893066708
18350,0,0.26479013691443637
18351,0,0.25398679709994587
18352,0,0.25246742168002656
18353,0,0.2605111159618671
18354,0,0.24944677822995878
18355,0,0.24944677822995878
18356,0,0.24944677822995878
18357,0,0.251331847622365
18358,0,0.2490708991928844
18359,0,0.24869539887517875
18360,0,0.27228626588985183
18361,0,0.25284670058366543
18362,0,0.29014651798919877
18363,0,0.24982303580020765
18364,0,0.2490708991928844
18365,0,0.37213472782928425
18366,0,0.250954077819481
18367,0,0.2490708991928844
18368,0,0.2490708991928844
18369,0,0.24982303580020765
18370,0,0.2589662597195299
18371,0,0.24944677822995878
18372,0,0.24944677822995878
18373,0,0.25284670058366543
18374,0,0.3056889506661508
18375,0,0.251331847622365
18376,0,0.2551302789512202
18377,0,0.35724382807576827
18378,0,0.2574273754894475
18379,0,0.2501996717155326
18380,0,0.24869539887517875
18381,0,0.2490708991928844
18382,0,0.250954077819481
18383,0,0.2581960701649042
18384,0,0.2558944780925191
18385,0,0.3138486533727939
18386,0,0.2490708991928844
18387,0,0.2520885197512532
18388,0,0.24982303580020765
18389,0,0.250954077819481
18390,0,0.4432959937876427
18391,0,0.2605111159618671
18392,0,0.25551219087514554
18393,0,0.24944677822995878
18394,0,0.24982303580020765
18395,0,0.24982303580020765
18396,0,0.2517099949988411
18397,0,0.25436758184957825
18398,0,0.2490708991928844
18399,0,0.24944677822995878
18400,0,0.26012434285451563
18401,0,0.2490708991928844
18402,0,0.24982303580020765
18403,0,0.2490708991928844
18404,0,0.250954077819481
18405,0,0.24982303580020765
18406,0,0.24944677822995878
18407,0,0.26283956419105187
18408,0,0.25246742168002656
18409,0,0.29975322093335854
18410,0,0.25322635625875006
18411,0,0.2501996717155326
18412,0,0.24869539887517875
18413,0,0.2490708991928844
18414,0,0.2536063884999349
18415,0,0.2490708991928844
18416,0,0.251331847622365
18417,0,0.2551302789512202
18418,0,0.24944677822995878
18419,0,0.26322893816681725
18420,0,0.2679302530145765
18421,0,0.26167366807776327
18422,0,0.25398679709994587
18423,0,0.2501996717155326
18424,0,0.25322635625875006
18425,0,0.2671430145667549
18426,0,0.24982303580020765
18427,0,0.251331847622365
18428,0,0.2501996717155326
18429,0,0.24944677822995878
18430,0,0.250954077819481
18431,0,0.24944677822995878
18432,0,0.25398679709994587
18433,0,0.25551219087514554
18434,0,0.24944677822995878
18435,0,0.24944677822995878
18436,0,0.25935191449392614
18437,0,0.24944677822995878
18438,0,0.2501996717155326
18439,0,0.25246742168002656
18440,0,0.24869539887517875
18441,0,0.2490708991928844
18442,0,0.24869539887517875
18443,0,0.24982303580020765
18444,0,0.2490708991928844
18445,0,0.2501996717155326
18446,0,0.24982303580020765
18447,0,0.2562771403844475
18448,0,0.25284670058366543
18449,0,0.2490708991928844
18450,0,0.26832442334931517
18451,0,0.2520885197512532
18452,0,0.25398679709994587
18453,0,0.2490708991928844
18454,0,0.24944677822995878
18455,0,0.250954077819481
18456,0,0.25284670058366543
18457,0,0.29848988585859537
18458,0,0.2501996717155326
18459,0,0.2643992823212049
18460,0,0.250954077819481
18461,0,0.2589662597195299
18462,0,0.24944677822995878
18463,0,0.2501996717155326
18464,0,0.2490708991928844
18465,0,0.2520885197512532
18466,0,0.29388396306584186
18467,0,0.24982303580020765
18468,0,0.24944677822995878
18469,0,0.2490708991928844
18470,0,0.2643992823212049
18471,0,0.2750812368532105
18472,0,0.24982303580020765
18473,0,0.2884944821456182
18474,0,0.2687189607157432
18475,0,0.2490708991928844
18476,0,0.2520885197512532
18477,0,0.25436758184957825
18478,0,0.26283956419105187
18479,0,0.24944677822995878
18480,0,0.24944677822995878
18481,0,0.2605111159618671
18482,0,0.25973794228506736
18483,0,0.26322893816681725
18484,0,0.2490708991928844
18485,0,0.250954077819481
18486,0,0.2490708991928844
18487,0,0.24869539887517875
18488,0,0.2490708991928844
18489,0,0.25246742168002656
18490,0,0.2520885197512532
18491,0,0.24982303580020765
18492,0,0.2490708991928844
18493,0,0.24944677822995878
18494,0,0.24982303580020765
18495,0,0.2490708991928844
18496,0,0.2490708991928844
18497,0,0.2501996717155326
18498,0,0.2536063884999349
18499,0,0.2643992823212049
18500,0,0.2490708991928844
18501,0,0.25246742168002656
18502,0,0.2490708991928844
18503,0,0.2643992823212049
18504,0,0.2490708991928844
18505,0,0.2643992823212049
18506,0,0.250954077819481
18507,0,0.28153615514309055
18508,0,0.2490708991928844
18509,0,0.250954077819481
18510,0,0.24982303580020765
18511,0,0.24944677822995878
18512,0,0.2655729543315988
18513,0,0.2558944780925191
18514,0,0.2490708991928844
18515,0,0.24869539887517875
18516,0,0.2501996717155326
18517,0,0.24944677822995878
18518,0,0.2490708991928844
18519,0,0.301442414074474
18520,0,0.2551302789512202
18521,0,0.2520885197512532
18522,0,0.25246742168002656
18523,0,0.2827566571991243
18524,0,0.2490708991928844
18525,0,0.2643992823212049
18526,0,0.24869539887517875
18527,0,0.2501996717155326
18528,0,0.25284670058366543
18529,0,0.251331847622365
18530,0,0.25551219087514554
18531,0,0.2520885197512532
18532,0,0.2517099949988411
18533,0,0.25973794228506736
18534,0,0.24944677822995878
18535,0,0.40118233639362044
18536,0,0.24869539887517875
18537,0,0.2520885197512532
18538,0,0.24944677822995878
18539,0,0.251331847622365
18540,0,0.2570435893066708
18541,0,0.2490708991928844
18542,0,0.24944677822995878
18543,0,0.24944677822995878
18544,0,0.24982303580020765
18545,0,0.2490708991928844
18546,0,0.25551219087514554
18547,0,0.2536063884999349
18548,0,0.26283956419105187
18549,0,0.24982303580020765
18550,0,0.2551302789512202
18551,0,0.26283956419105187
18552,0,0.269113864829704
18553,0,0.2699047721535483
18554,0,0.2574273754894475
18555,0,0.24944677822995878
18556,0,0.24982303580020765
18557,0,0.2505766857859283
18558,0,0.2490708991928844
18559,0,0.2520885197512532
18560,0,0.24944677822995878
18561,0,0.2505766857859283
18562,0,0.250954077819481
18563,0,0.24944677822995878
18564,0,0.250954077819481
18565,0,0.2517099949988411
18566,0,0.251331847622365
18567,0,0.2505766857859283
18568,0,0.2558944780925191
18569,0,0.27188843826676373
18570,0,0.29848988585859537
18571,0,0.2574273754894475
18572,0,0.25322635625875006
18573,0,0.2574273754894475
18574,0,0.2517099949988411
18575,0,0.2490708991928844
18576,0,0.2570435893066708
18577,0,0.2490708991928844
18578,0,0.25322635625875006
18579,0,0.25246742168002656
18580,0,0.25551219087514554
18581,0,0.2490708991928844
18582,0,0.2490708991928844
18583,0,0.24869539887517875
18584,0,0.29305099320680184
18585,0,0.24944677822995878
18586,0,0.25398679709994587
18587,0,0.2643992823212049
18588,0,0.251331847622365
18589,0,0.25436758184957825
18590,0,0.251331847622365
18591,0,0.25398679709994587
18592,0,0.2490708991928844
18593,0,0.24982303580020765
18594,0,0.2839803589695264
18595,0,0.2517099949988411
18596,0,0.24944677822995878
18597,0,0.3181903537147189
18598,0,0.24982303580020765
18599,0,0.2520885197512532
18600,0,0.2490708991928844
18601,0,0.2490708991928844
18602,0,0.258580978198352
18603,0,0.25398679709994587
18604,0,0.2536063884999349
18605,0,0.25322635625875006
18606,0,0.24982303580020765
18607,0,0.2811300338256094
18608,0,0.2490708991928844
18609,0,0.27548196863760593
18610,0,0.2570435893066708
18611,0,0.24982303580020765
18612,0,0.25398679709994587
18613,0,0.25246742168002656
18614,0,0.26283956419105187
18615,0,0.2710938765262559
18616,0,0.25398679709994587
18617,0,0.25398679709994587
18618,0,0.2536063884999349
18619,0,0.2501996717155326
18620,0,0.4016649836552658
18621,0,0.2536063884999349
18622,0,0.2501996717155326
18623,0,0.258580978198352
18624,0,0.24944677822995878
18625,0,0.2490708991928844
18626,0,0.2501996717155326
18627,0,0.25246742168002656
18628,0,0.24869539887517875
18629,0,0.2520885197512532
18630,0,0.27428085938080526
18631,0,0.2501996717155326
18632,0,0.2490708991928844
18633,0,0.2490708991928844
18634,0,0.2520885197512532
18635,0,0.2501996717155326
18636,0,0.250954077819481
18637,0,0.25246742168002656
18638,0,0.2501996717155326
18639,0,0.24944677822995878
18640,0,0.2517099949988411
18641,0,0.25284670058366543
18642,0,0.24869539887517875
18643,0,0.2536063884999349
18644,0,0.24982303580020765
18645,0,0.24944677822995878
18646,0,0.2558944780925191
18647,0,0.26518136100661704
18648,0,0.2520885197512532
18649,0,0.2505766857859283
18650,0,0.2501996717155326
18651,0,0.3256439973273076
18652,0,0.2589662597195299
18653,0,0.25284670058366543
18654,0,0.3005971409265256
18655,0,0.2505766857859283
18656,0,0.2551302789512202
18657,0,0.2505766857859283
18658,0,0.2581960701649042
18659,0,0.24869539887517875
18660,0,0.2490708991928844
18661,0,0.2505766857859283
18662,0,0.26245056101513453
18663,0,0.25474874253769414
18664,0,0.2864373226631791
18665,0,0.257811535851738
18666,0,0.2679302530145765
18667,0,0.25436758184957825
18668,0,0.24944677822995878
18669,0,0.2517099949988411
18670,0,0.2505766857859283
18671,0,0.2490708991928844
18672,0,0.25284670058366543
18673,0,0.251331847622365
18674,0,0.26128577881881976
18675,0,0.2643992823212049
18676,0,0.24944677822995878
18677,0,0.2490708991928844
18678,0,0.2490708991928844
18679,0,0.2758830620300953
18680,0,0.24982303580020765
18681,0,0.2558944780925191
18682,0,0.250954077819481
18683,0,0.26128577881881976
18684,0,0.25284670058366543
18685,0,0.2520885197512532
18686,0,0.251331847622365
18687,0,0.25474874253769414
18688,0,0.26322893816681725
18689,0,0.2762845167101087
18690,0,0.250954077819481
18691,0,0.2505766857859283
18692,0,0.26128577881881976
18693,0,0.26245056101513453
18694,0,0.26322893816681725
18695,0,0.24944677822995878
18696,0,0.2490708991928844
18697,0,0.2520885197512532
18698,0,0.25551219087514554
18699,0,0.24982303580020765
18700,0,0.250954077819481
18701,0,0.24944677822995878
18702,0,0.2581960701649042
18703,0,0.24944677822995878
18704,0,0.2490708991928844
18705,0,0.24944677822995878
18706,0,0.26012434285451563
18707,0,0.24982303580020765
18708,0,0.2574273754894475
18709,0,0.2490708991928844
18710,0,0.2505766857859283
18711,0,0.29722961518537266
18712,0,0.26167366807776327
18713,0,0.2501996717155326
18714,0,0.26012434285451563
18715,0,0.2490708991928844
18716,0,0.2501996717155326
18717,0,0.24982303580020765
18718,0,0.25973794228506736
18719,0,0.25398679709994587
18720,0,0.2558944780925191
18721,0,0.24944677822995878
18722,0,0.2490708991928844
18723,0,0.251331847622365
18724,0,0.2505766857859283
18725,0,0.2811300338256094
18726,0,0.2501996717155326
18727,0,0.2536063884999349
18728,0,0.2856169218639384
18729,0,0.2726844576124343
18730,0,0.2501996717155326
18731,0,0.2679302530145765
18732,0,0.250954077819481
18733,0,0.24869539887517875
18734,0,0.24944677822995878
18735,0,0.25398679709994587
18736,0,0.26518136100661704
18737,0,0.24944677822995878
18738,0,0.26245056101513453
18739,0,0.24869539887517875
18740,0,0.26832442334931517
18741,0,0.2839803589695264
18742,0,0.24869539887517875
18743,0,0.25398679709994587
18744,0,0.24982303580020765
18745,0,0.26635724760540236
18746,0,0.2490708991928844
18747,0,0.250954077819481
18748,0,0.25474874253769414
18749,0,0.27468086699544353
18750,0,0.24944677822995878
18751,0,0.24944677822995878
18752,0,0.30868135472328756
18753,0,0.3091101626703462
18754,0,0.2501996717155326
18755,0,0.2490708991928844
18756,0,0.2570435893066708
18757,0,0.25436758184957825
18758,0,0.2766863323550393
18759,0,0.3052627917572231
18760,0,0.3997355474300819
18761,0,0.2738812143237636
18762,0,0.29806945456575346
18763,0,0.24944677822995878
18764,0,0.257811535851738
18765,0,0.2505766857859283
18766,0,0.2501996717155326
18767,0,0.28767056467406726
18768,0,0.2520885197512532
18769,0,0.26283956419105187
18770,0,0.250954077819481
18771,0,0.2501996717155326
18772,0,0.2536063884999349
18773,0,0.251331847622365
18774,0,0.2520885197512532
18775,0,0.251331847622365
18776,0,0.251331847622365
18777,0,0.3554010282047317
18778,0,0.4026308494306207
18779,0,0.250954077819481
18780,0,0.2551302789512202
18781,0,0.26361868268622324
18782,0,0.257811535851738
18783,0,0.2811300338256094
18784,0,0.26283956419105187
18785,0,0.2490708991928844
18786,0,0.28031886234071207
18787,0,0.24869539887517875
18788,0,0.24982303580020765
18789,0,0.2490708991928844
18790,0,0.3052627917572231
18791,0,0.28031886234071207
18792,0,0.29263502702859495
18793,0,0.27348193213675487
18794,0,0.24982303580020765
18795,0,0.24982303580020765
18796,0,0.25551219087514554
18797,0,0.25973794228506736
18798,0,0.2490708991928844
18799,0,0.2517099949988411
18800,0,0.25973794228506736
18801,0,0.3408162559257829
18802,0,0.26128577881881976
18803,0,0.2505766857859283
18804,0,0.2501996717155326
18805,0,0.26012434285451563
18806,0,0.2505766857859283
18807,0,0.2520885197512532
18808,0,0.3540217326206944
18809,0,0.25322635625875006
18810,0,0.2517099949988411
18811,0,0.2490708991928844
18812,0,0.2490708991928844
18813,0,0.251331847622365
18814,0,0.25398679709994587
18815,0,0.31212100183936853
18816,0,0.2490708991928844
18817,0,0.2490708991928844
18818,0,0.25551219087514554
18819,0,0.2490708991928844
18820,0,0.2505766857859283
18821,0,0.24869539887517875
18822,0,0.2520885197512532
18823,0,0.24982303580020765
18824,0,0.2490708991928844
18825,0,0.2520885197512532
18826,0,0.250954077819481
18827,0,0.24982303580020765
18828,0,0.2490708991928844
18829,0,0.25246742168002656
18830,0,0.2501996717155326
18831,0,0.2490708991928844
18832,0,0.26283956419105187
18833,0,0.26206192889329016
18834,0,0.2551302789512202
18835,0,0.2570435893066708
18836,0,0.25246742168002656
18837,0,0.25398679709994587
18838,0,0.2562771403844475
18839,0,0.27708850864024254
18840,0,0.270300774785064
18841,0,0.2490708991928844
18842,0,0.27069714300737346
18843,0,0.250954077819481
18844,0,0.27069714300737346
18845,0,0.3282961542740807
18846,0,0.2536063884999349
18847,0,0.28194263304567996
18848,0,0.2714909750454721
18849,0,0.2655729543315988
18850,0,0.24944677822995878
18851,0,0.2490708991928844
18852,0,0.2589662597195299
18853,0,0.257811535851738
18854,0,0.2501996717155326
18855,0,0.24944677822995878
18856,0,0.2490708991928844
18857,0,0.2490708991928844
18858,0,0.24869539887517875
18859,0,0.24944677822995878
18860,0,0.2505766857859283
18861,0,0.2490708991928844
18862,0,0.24869539887517875
18863,0,0.2993317694795264
18864,0,0.2520885197512532
18865,0,0.24982303580020765
18866,0,0.26167366807776327
18867,0,0.2490708991928844
18868,0,0.25436758184957825
18869,0,0.251331847622365
18870,0,0.2501996717155326
18871,0,0.25436758184957825
18872,0,0.2536063884999349
18873,0,0.2847979329827316
18874,0,0.27348193213675487
18875,0,0.2505766857859283
18876,0,0.30953929958219145
18877,0,0.2520885197512532
18878,0,0.2640087974910784
18879,0,0.25551219087514554
18880,0,0.2490708991928844
18881,0,0.2490708991928844
18882,0,0.2766863323550393
18883,0,0.2490708991928844
18884,0,0.2490708991928844
18885,0,0.2679302530145765
18886,0,0.2558944780925191
18887,0,0.29138920837721405
18888,0,0.3190625299646156
18889,0,0.2490708991928844
18890,0,0.25398679709994587
18891,0,0.24982303580020765
18892,0,0.250954077819481
18893,0,0.2490708991928844
18894,0,0.24944677822995878
18895,0,0.2490708991928844
18896,0,0.24944677822995878
18897,0,0.250954077819481
18898,0,0.24944677822995878
18899,0,0.26167366807776327
18900,0,0.25398679709994587
18901,0,0.2501996717155326
18902,0,0.3001750115631331
18903,0,0.26167366807776327
18904,0,0.25436758184957825
18905,0,0.25246742168002656
18906,0,0.258580978198352
18907,0,0.2490708991928844
18908,0,0.2605111159618671
18909,0,0.2517099949988411
18910,0,0.24944677822995878
18911,0,0.24944677822995878
18912,0,0.4103844044353007
18913,0,0.2558944780925191
18914,0,0.25436758184957825
18915,0,0.3385635382984429
18916,0,0.24982303580020765
18917,0,0.25474874253769414
18918,0,0.26479013691443637
18919,0,0.2490708991928844
18920,0,0.27188843826676373
18921,0,0.2490708991928844
18922,0,0.2490708991928844
18923,0,0.24869539887517875
18924,0,0.2562771403844475
18925,0,0.30313700548079014
18926,0,0.2608982613647495
18927,0,0.26361868268622324
18928,0,0.25474874253769414
18929,0,0.250954077819481
18930,0,0.2520885197512532
18931,0,0.26245056101513453
18932,0,0.24869539887517875
18933,0,0.3010196085791331
18934,0,0.2490708991928844
18935,0,0.24944677822995878
18936,0,0.25284670058366543
18937,0,0.3679206552267417
18938,0,0.2536063884999349
18939,0,0.24982303580020765
18940,0,0.35081283687531
18941,0,0.35356250528330996
18942,0,0.2581960701649042
18943,0,0.24982303580020765
18944,0,0.24944677822995878
18945,0,0.2574273754894475
18946,0,0.25551219087514554
18947,0,0.2787008136194777
18948,0,0.24869539887517875
18949,0,0.25973794228506736
18950,0,0.2787008136194777
18951,0,0.251331847622365
18952,0,0.24944677822995878
18953,0,0.24982303580020765
18954,0,0.24944677822995878
18955,0,0.25551219087514554
18956,0,0.24982303580020765
18957,0,0.2738812143237636
18958,0,0.2517099949988411
18959,0,0.2589662597195299
18960,0,0.3108286792158506
18961,0,0.2608982613647495
18962,0,0.24982303580020765
18963,0,0.251331847622365
18964,0,0.250954077819481
18965,0,0.2490708991928844
18966,0,0.2989106576418828
18967,0,0.24869539887517875
18968,0,0.2574273754894475
18969,0,0.2570435893066708
18970,0,0.2605111159618671
18971,0,0.24982303580020765
18972,0,0.251331847622365
18973,0,0.2490708991928844
18974,0,0.2505766857859283
18975,0,0.251331847622365
18976,0,0.251331847622365
18977,0,0.25973794228506736
18978,0,0.24944677822995878
18979,0,0.2490708991928844
18980,0,0.2687189607157432
18981,0,0.2699047721535483
18982,0,0.2501996717155326
18983,0,0.24869539887517875
18984,0,0.2608982613647495
18985,0,0.9977966401119084
18986,0,0.25398679709994587
18987,0,0.2505766857859283
18988,0,0.2490708991928844
18989,0,0.250954077819481
18990,0,0.2490708991928844
18991,0,0.2490708991928844
18992,0,0.2490708991928844
18993,0,0.2490708991928844
18994,0,0.2536063884999349
18995,0,0.258580978198352
18996,0,0.2726844576124343
18997,0,0.2655729543315988
18998,0,0.2490708991928844
18999,0,0.2501996717155326
19000,0,0.2551302789512202
19001,0,0.2558944780925191
19002,0,0.2847979329827316
19003,0,0.2589662597195299
19004,0,0.251331847622365
19005,0,0.2505766857859283
19006,0,0.2558944780925191
19007,0,0.25284670058366543
19008,0,0.2490708991928844
19009,0,0.2490708991928844
19010,0,0.2520885197512532
19011,0,0.2490708991928844
19012,0,0.30953929958219145
19013,0,0.2574273754894475
19014,0,0.25322635625875006
19015,0,0.2517099949988411
19016,0,0.2490708991928844
19017,0,0.2501996717155326
19018,0,0.2589662597195299
19019,0,0.2490708991928844
19020,0,0.25322635625875006
19021,0,0.2490708991928844
19022,0,0.24982303580020765
19023,0,0.2501996717155326
19024,0,0.25398679709994587
19025,0,0.2490708991928844
19026,0,0.2490708991928844
19027,0,0.269113864829704
19028,0,0.2551302789512202
19029,0,0.2490708991928844
19030,0,0.24944677822995878
19031,0,0.2659649166212395
19032,0,0.26635724760540236
19033,0,0.2659649166212395
19034,0,0.2490708991928844
19035,0,0.2947183135240645
19036,0,0.25284670058366543
19037,0,0.25666017753009296
19038,0,0.24982303580020765
19039,0,0.2655729543315988
19040,0,0.2726844576124343
19041,0,0.25246742168002656
19042,0,0.26361868268622324
19043,0,0.2490708991928844
19044,0,0.24982303580020765
19045,0,0.8205004869129374
19046,0,0.5809307497872112
19047,0,0.26245056101513453
19048,0,0.2710938765262559
19049,0,0.2671430145667549
19050,0,0.2517099949988411
19051,0,0.2536063884999349
19052,0,0.24944677822995878
19053,0,0.24944677822995878
19054,0,0.26012434285451563
19055,0,0.2517099949988411
19056,0,0.24944677822995878
19057,0,0.2490708991928844
19058,0,0.2520885197512532
19059,0,0.2843889689345444
19060,0,0.2520885197512532
19061,0,0.25474874253769414
19062,0,0.251331847622365
19063,0,0.2490708991928844
19064,0,0.251331847622365
19065,0,0.24982303580020765
19066,0,0.2490708991928844
19067,0,0.2655729543315988
19068,0,0.35724382807576827
19069,0,0.2795091213599489
19070,0,0.24944677822995878
19071,0,0.2831642027413117
19072,0,0.2778939418226887
19073,0,0.24944677822995878
19074,0,0.2520885197512532
19075,0,0.2490708991928844
19076,0,0.25666017753009296
19077,0,0.25935191449392614
19078,0,0.2501996717155326
19079,0,0.2787008136194777
19080,0,0.250954077819481
19081,0,0.24869539887517875
19082,0,0.2490708991928844
19083,0,0.24982303580020765
19084,0,0.26128577881881976
19085,0,0.27548196863760593
19086,0,0.2505766857859283
19087,0,0.2843889689345444
19088,0,0.4378502552877927
19089,0,0.3476173751279958
19090,0,0.24982303580020765
19091,0,0.24944677822995878
19092,0,0.251331847622365
19093,0,0.25666017753009296
19094,0,0.26635724760540236
19095,0,0.25935191449392614
19096,0,0.2490708991928844
19097,0,0.24982303580020765
19098,0,0.2517099949988411
19099,0,0.2655729543315988
19100,0,0.2490708991928844
19101,0,0.2643992823212049
19102,0,0.2520885197512532
19103,0,0.250954077819481
19104,0,0.25436758184957825
19105,0,0.2562771403844475
19106,0,0.2605111159618671
19107,0,0.26283956419105187
19108,0,0.2889069665741823
19109,0,0.2605111159618671
19110,0,0.2501996717155326
19111,0,0.24982303580020765
19112,0,0.24944677822995878
19113,0,0.25246742168002656
19114,0,0.2517099949988411
19115,0,0.24869539887517875
19116,0,0.250954077819481
19117,0,0.2536063884999349
19118,0,0.2490708991928844
19119,0,0.2520885197512532
19120,0,0.5088338417946702
19121,0,0.24944677822995878
19122,0,0.25398679709994587
19123,0,0.29806945456575346
19124,0,0.24982303580020765
19125,0,0.24944677822995878
19126,0,0.24944677822995878
19127,0,0.25474874253769414
19128,0,0.24982303580020765
19129,0,0.2536063884999349
19130,0,0.251331847622365
19131,0,0.2536063884999349
19132,0,0.3039863164790553
19133,0,0.2490708991928844
19134,0,0.2520885197512532
19135,0,0.26283956419105187
19136,0,0.26635724760540236
19137,0,0.25246742168002656
19138,0,0.258580978198352
19139,0,0.24944677822995878
19140,0,0.26635724760540236
19141,0,0.3476173751279958
19142,0,0.25436758184957825
19143,0,0.26518136100661704
19144,0,0.24982303580020765
19145,0,0.2889069665741823
19146,0,0.24869539887517875
19147,0,0.2687189607157432
19148,0,0.28808234805083527
19149,0,0.2558944780925191
19150,0,0.250954077819481
19151,0,0.25666017753009296
19152,0,0.2490708991928844
19153,0,0.31125912708587883
19154,0,0.2490708991928844
19155,0,0.25973794228506736
19156,0,0.24944677822995878
19157,0,0.24869539887517875
19158,0,0.24982303580020765
19159,0,0.2490708991928844
19160,0,0.25935191449392614
19161,0,0.2738812143237636
19162,0,0.2490708991928844
19163,0,0.2501996717155326
19164,0,0.2536063884999349
19165,0,0.313416253996331
19166,0,0.24869539887517875
19167,0,0.26518136100661704
19168,0,0.2608982613647495
19169,0,0.26753644999367554
19170,0,0.25322635625875006
19171,0,0.2551302789512202
19172,0,0.27468086699544353
19173,0,0.24982303580020765
19174,0,0.2714909750454721
19175,0,0.2884944821456182
19176,0,0.251331847622365
19177,0,0.26245056101513453
19178,0,0.24944677822995878
19179,0,0.2671430145667549
19180,0,0.2558944780925191
19181,0,0.2490708991928844
19182,0,0.2490708991928844
19183,0,0.2490708991928844
19184,0,0.25398679709994587
19185,0,0.26479013691443637
19186,0,0.2536063884999349
19187,0,0.250954077819481
19188,0,0.34670688578485165
19189,0,0.24944677822995878
19190,0,0.2562771403844475
19191,0,0.24869539887517875
19192,0,0.24944677822995878
19193,0,0.30313700548079014
19194,0,0.2490708991928844
19195,0,0.26012434285451563
19196,0,0.2490708991928844
19197,0,0.25474874253769414
19198,0,0.2490708991928844
19199,0,0.2490708991928844
19200,0,0.2839803589695264
19201,0,0.258580978198352
19202,0,0.2750812368532105
19203,0,0.2517099949988411
19204,0,0.2490708991928844
19205,0,0.250954077819481
19206,0,0.2843889689345444
19207,0,0.2501996717155326
19208,0,0.2501996717155326
19209,0,0.24944677822995878
19210,0,0.26167366807776327
19211,0,0.2589662597195299
19212,0,0.24982303580020765
19213,0,0.2490708991928844
19214,0,0.26518136100661704
19215,0,0.25246742168002656
19216,0,0.2695091354050315
19217,0,0.27069714300737346
19218,0,0.24869539887517875
19219,0,0.2811300338256094
19220,0,0.2687189607157432
19221,0,0.2517099949988411
19222,0,0.25398679709994587
19223,0,0.2505766857859283
19224,0,0.2608982613647495
19225,0,0.2490708991928844
19226,0,0.2520885197512532
19227,0,0.25551219087514554
19228,0,0.2501996717155326
19229,0,0.24944677822995878
19230,0,0.24944677822995878
19231,0,0.257811535851738
19232,0,0.26167366807776327
19233,0,0.2551302789512202
19234,0,0.2490708991928844
19235,0,0.2551302789512202
19236,0,0.24944677822995878
19237,0,0.2643992823212049
19238,0,0.2505766857859283
19239,0,0.2570435893066708
19240,0,0.2787008136194777
19241,0,0.30654226639538346
19242,0,0.2490708991928844
19243,0,0.29975322093335854
19244,0,0.257811535851738
19245,0,0.25246742168002656
19246,0,0.25322635625875006
19247,0,0.25474874253769414
19248,0,0.2501996717155326
19249,0,0.2490708991928844
19250,0,0.3039863164790553
19251,0,0.2501996717155326
19252,0,0.24944677822995878
19253,0,0.26245056101513453
19254,0,0.2520885197512532
19255,0,0.2505766857859283
19256,0,0.2864373226631791
19257,0,0.25246742168002656
19258,0,0.2517099949988411
19259,0,0.25322635625875006
19260,0,0.2605111159618671
19261,0,0.25551219087514554
19262,0,0.24944677822995878
19263,0,0.2490708991928844
19264,0,0.24982303580020765
19265,0,0.2490708991928844
19266,0,0.44379175763128526
19267,0,0.30996876497080067
19268,0,0.2551302789512202
19269,0,0.2520885197512532
19270,0,0.24944677822995878
19271,0,0.2490708991928844
19272,0,0.250954077819481
19273,0,0.251331847622365
19274,0,0.24982303580020765
19275,0,0.2490708991928844
19276,0,0.2490708991928844
19277,0,0.24944677822995878
19278,0,0.2490708991928844
19279,0,0.26283956419105187
19280,0,0.27228626588985183
19281,0,0.35862870782751954
19282,0,0.2490708991928844
19283,0,0.2490708991928844
19284,0,0.24869539887517875
19285,0,0.24944677822995878
19286,0,0.24869539887517875
19287,0,0.24982303580020765
19288,0,0.24869539887517875
19289,0,0.2490708991928844
19290,0,0.2490708991928844
19291,0,0.2605111159618671
19292,0,0.25666017753009296
19293,0,0.2551302789512202
19294,0,0.2490708991928844
19295,0,0.2687189607157432
19296,0,0.24982303580020765
19297,0,0.2490708991928844
19298,0,0.2501996717155326
19299,0,0.2520885197512532
19300,0,0.27188843826676373
19301,0,0.26283956419105187
19302,0,0.28520725074843456
19303,0,0.24869539887517875
19304,0,0.2795091213599489
19305,0,0.25246742168002656
19306,0,0.2490708991928844
19307,0,0.30996876497080067
19308,0,0.27708850864024254
19309,0,0.27188843826676373
19310,0,0.2517099949988411
19311,0,0.258580978198352
19312,0,0.25322635625875006
19313,0,0.2501996717155326
19314,0,0.2517099949988411
19315,0,0.2490708991928844
19316,0,0.2558944780925191
19317,0,0.2843889689345444
19318,0,0.26322893816681725
19319,0,0.24944677822995878
19320,0,0.2551302789512202
19321,0,0.2501996717155326
19322,0,0.28684805160117294
19323,0,0.24944677822995878
19324,0,0.250954077819481
19325,0,0.28031886234071207
19326,0,0.24944677822995878
19327,0,0.25666017753009296
19328,0,0.26361868268622324
19329,0,0.2490708991928844
19330,0,0.25551219087514554
19331,0,0.2608982613647495
19332,0,0.24982303580020765
19333,0,0.2536063884999349
19334,0,0.25666017753009296
19335,0,0.270300774785064
19336,0,0.250954077819481
19337,0,0.24944677822995878
19338,0,0.25322635625875006
19339,0,0.2520885197512532
19340,0,0.2562771403844475
19341,0,0.2501996717155326
19342,0,0.26206192889329016
19343,0,0.2659649166212395
19344,0,0.2823494671821266
19345,0,0.2490708991928844
19346,0,0.2490708991928844
19347,0,0.2505766857859283
19348,0,0.2505766857859283
19349,0,0.24944677822995878
19350,0,0.25436758184957825
19351,0,0.2490708991928844
19352,0,0.2574273754894475
19353,0,0.2490708991928844
19354,0,0.2520885197512532
19355,0,0.29430096592641686
19356,0,0.2766863323550393
19357,0,0.2501996717155326
19358,0,0.277491045239034
19359,0,0.250954077819481
19360,0,0.2490708991928844
19361,0,0.2490708991928844
19362,0,0.2520885197512532
19363,0,0.25246742168002656
19364,0,0.2520885197512532
19365,0,0.24944677822995878
19366,0,0.24982303580020765
19367,0,0.25551219087514554
19368,0,0.25284670058366543
19369,0,0.2490708991928844
19370,0,0.2893198009502257
19371,0,0.24982303580020765
19372,0,0.2517099949988411
19373,0,0.26753644999367554
19374,0,0.25436758184957825
19375,0,0.2581960701649042
19376,0,0.25551219087514554
19377,0,0.2517099949988411
19378,0,0.26635724760540236
19379,0,0.25474874253769414
19380,0,0.2517099949988411
19381,0,0.2505766857859283
19382,0,0.25436758184957825
19383,0,0.3027128531209027
19384,0,0.277491045239034
19385,0,0.24944677822995878
19386,0,0.2856169218639384
19387,0,0.2605111159618671
19388,0,0.25284670058366543
19389,0,0.26012434285451563
19390,0,0.25322635625875006
19391,0,0.2505766857859283
19392,0,0.33140423037027705
19393,0,0.2671430145667549
19394,0,0.2893198009502257
19395,0,0.25474874253769414
19396,0,0.26245056101513453
19397,0,0.2501996717155326
19398,0,0.2520885197512532
19399,0,0.2505766857859283
19400,0,0.2501996717155326
19401,0,0.2501996717155326
19402,0,0.2558944780925191
19403,0,0.2501996717155326
19404,0,0.2490708991928844
19405,0,0.2505766857859283
19406,0,0.24982303580020765
19407,0,0.8108380397319263
19408,0,0.2501996717155326
19409,0,0.30483696611190175
19410,0,0.2490708991928844
19411,0,0.24944677822995878
19412,0,0.2667499470119521
19413,0,0.31688447777043866
19414,0,0.2517099949988411
19415,0,0.25322635625875006
19416,0,0.2501996717155326
19417,0,0.2766863323550393
19418,0,0.2490708991928844
19419,0,0.2501996717155326
19420,0,0.25284670058366543
19421,0,0.2490708991928844
19422,0,0.2570435893066708
19423,0,0.3327407964488699
19424,0,0.2501996717155326
19425,0,0.25246742168002656
19426,0,0.4897538842559183
19427,0,0.2490708991928844
19428,0,0.2520885197512532
19429,0,0.2490708991928844
19430,0,0.2517099949988411
19431,0,0.2570435893066708
19432,0,0.27708850864024254
19433,0,0.25322635625875006
19434,0,0.2501996717155326
19435,0,0.2551302789512202
19436,0,0.26518136100661704
19437,0,0.24944677822995878
19438,0,0.2738812143237636
19439,0,0.5413806885744975
19440,0,0.25398679709994587
19441,0,0.2750812368532105
19442,0,0.2574273754894475
19443,0,0.2501996717155326
19444,0,0.2536063884999349
19445,0,0.24982303580020765
19446,0,0.2490708991928844
19447,0,0.2782971980604399
19448,0,0.2490708991928844
19449,0,0.2501996717155326
19450,0,0.2505766857859283
19451,0,0.348073038418202
19452,0,0.2520885197512532
19453,0,0.2505766857859283
19454,0,0.2490708991928844
19455,0,0.3108286792158506
19456,0,0.2823494671821266
19457,0,0.24944677822995878
19458,0,0.2490708991928844
19459,0,0.25284670058366543
19460,0,0.2490708991928844
19461,0,0.277491045239034
19462,0,0.24944677822995878
19463,0,0.26518136100661704
19464,0,0.2570435893066708
19465,0,0.25284670058366543
19466,0,0.2505766857859283
19467,0,0.269113864829704
19468,0,0.2778939418226887
19469,0,0.2517099949988411
19470,0,0.2501996717155326
19471,0,0.24944677822995878
19472,0,0.25474874253769414
19473,0,0.3225638805217633
19474,0,0.250954077819481
19475,0,0.24944677822995878
19476,0,0.25284670058366543
19477,0,0.2490708991928844
19478,0,0.25398679709994587
19479,0,0.42062833580499875
19480,0,0.2791047881649473
19481,0,0.2551302789512202
19482,0,0.26128577881881976
19483,0,0.24869539887517875
19484,0,0.2490708991928844
19485,0,0.24944677822995878
19486,0,0.2501996717155326
19487,0,0.24982303580020765
19488,0,0.6335666274874084
19489,0,0.27228626588985183
19490,0,0.2520885197512532
19491,0,0.2490708991928844
19492,0,0.2501996717155326
19493,0,0.2501996717155326
19494,0,0.2501996717155326
19495,0,0.2501996717155326
19496,0,0.2501996717155326
19497,0,0.2501996717155326
19498,0,0.2505766857859283
19499,0,0.2581960701649042
19500,0,0.2520885197512532
19501,0,0.2605111159618671
19502,0,0.2501996717155326
19503,0,0.29014651798919877
19504,0,0.24944677822995878
19505,0,0.257811535851738
19506,0,0.2520885197512532
19507,0,0.24944677822995878
19508,0,0.2490708991928844
19509,0,0.2490708991928844
19510,0,0.24869539887517875
19511,0,0.24869539887517875
19512,0,0.25474874253769414
19513,0,0.250954077819481
19514,0,0.2505766857859283
19515,0,0.27348193213675487
19516,0,0.25474874253769414
19517,0,0.250954077819481
19518,0,0.24982303580020765
19519,0,0.2667499470119521
19520,0,0.24944677822995878
19521,0,0.2505766857859283
19522,0,0.25246742168002656
19523,0,0.2640087974910784
19524,0,0.25551219087514554
19525,0,0.26206192889329016
19526,0,0.2505766857859283
19527,0,0.29722961518537266
19528,0,0.2490708991928844
19529,0,0.2520885197512532
19530,0,0.2726844576124343
19531,0,0.24869539887517875
19532,0,0.2505766857859283
19533,0,0.2501996717155326
19534,0,0.2520885197512532
19535,0,0.30696942227077517
19536,0,0.2501996717155326
19537,0,0.2581960701649042
19538,0,0.25551219087514554
19539,0,0.251331847622365
19540,0,0.25398679709994587
19541,0,0.25322635625875006
19542,0,0.2795091213599489
19543,0,0.2520885197512532
19544,0,0.2505766857859283
19545,0,0.2605111159618671
19546,0,0.2490708991928844
19547,0,0.3336333398143228
19548,0,0.2710938765262559
19549,0,0.24944677822995878
19550,0,0.24982303580020765
19551,0,0.24869539887517875
19552,0,0.2501996717155326
19553,0,0.25322635625875006
19554,0,0.24869539887517875
19555,0,0.2799138128655354
19556,0,0.2501996717155326
19557,0,0.24982303580020765
19558,0,0.27428085938080526
19559,0,0.27188843826676373
19560,0,0.25246742168002656
19561,0,0.25398679709994587
19562,0,0.2520885197512532
19563,0,0.250954077819481
19564,0,0.2490708991928844
19565,0,0.24944677822995878
19566,0,0.24982303580020765
19567,0,0.2490708991928844
19568,0,0.251331847622365
19569,0,0.2501996717155326
19570,0,0.25322635625875006
19571,0,0.2490708991928844
19572,0,0.257811535851738
19573,0,0.2490708991928844
19574,0,0.24944677822995878
19575,0,0.566193042114007
19576,0,0.2490708991928844
19577,0,0.270300774785064
19578,0,0.2520885197512532
19579,0,0.24944677822995878
19580,0,0.258580978198352
19581,0,0.24869539887517875
19582,0,0.250954077819481
19583,0,0.24944677822995878
19584,0,0.24944677822995878
19585,0,0.2490708991928844
19586,0,0.2558944780925191
19587,0,0.2551302789512202
19588,0,0.2490708991928844
19589,0,0.2947183135240645
19590,0,0.24982303580020765
19591,0,0.3052627917572231
19592,0,0.3600159491488018
19593,0,0.2782971980604399
19594,0,0.2605111159618671
19595,0,0.2520885197512532
19596,0,0.2490708991928844
19597,0,0.2536063884999349
19598,0,0.2501996717155326
19599,0,0.5058215015003544
19600,0,0.2517099949988411
19601,0,0.4235681831436872
19602,0,0.251331847622365
19603,0,0.24944677822995878
19604,0,0.26167366807776327
19605,0,0.2976493641973681
19606,0,0.2490708991928844
19607,0,0.2520885197512532
19608,0,0.24982303580020765
19609,0,0.24944677822995878
19610,0,0.2490708991928844
19611,0,0.25322635625875006
19612,0,0.27428085938080526
19613,0,0.2490708991928844
19614,0,0.3600159491488018
19615,0,0.2501996717155326
19616,0,0.2520885197512532
19617,0,0.29305099320680184
19618,0,0.24982303580020765
19619,0,0.2608982613647495
19620,0,0.27428085938080526
19621,0,0.2520885197512532
19622,0,0.2581960701649042
19623,0,0.26753644999367554
19624,0,0.24982303580020765
19625,0,0.3669869018684613
19626,0,0.24944677822995878
19627,0,0.24982303580020765
19628,0,0.26167366807776327
19629,0,0.2501996717155326
19630,0,0.2490708991928844
19631,0,0.2490708991928844
19632,0,0.2490708991928844
19633,0,0.2490708991928844
19634,0,0.2490708991928844
19635,0,0.2490708991928844
19636,0,0.2490708991928844
19637,0,0.2490708991928844
19638,0,0.2490708991928844
19639,0,0.2490708991928844
19640,0,0.2490708991928844
19641,0,0.27708850864024254
19642,0,0.24982303580020765
19643,0,0.2490708991928844
19644,0,0.2490708991928844
19645,0,0.24869539887517875
19646,0,0.29430096592641686
19647,0,0.2811300338256094
19648,0,0.3282961542740807
19649,0,0.2501996717155326
19650,0,0.250954077819481
19651,0,0.2551302789512202
19652,0,0.250954077819481
19653,0,0.2501996717155326
19654,0,0.29555404126723306
19655,0,0.2517099949988411
19656,0,0.26832442334931517
19657,0,0.24869539887517875
19658,0,0.25322635625875006
19659,0,0.2520885197512532
19660,0,0.3421713545251145
19661,0,0.24869539887517875
19662,0,0.2490708991928844
19663,0,0.24944677822995878
19664,0,0.2501996717155326
19665,0,0.2501996717155326
19666,0,0.250954077819481
19667,0,0.2501996717155326
19668,0,0.25474874253769414
19669,0,0.2934673053555813
19670,0,0.25284670058366543
19671,0,0.2490708991928844
19672,0,0.25551219087514554
19673,0,0.269113864829704
19674,0,0.26753644999367554
19675,0,0.2667499470119521
19676,0,0.2562771403844475
19677,0,0.24869539887517875
19678,0,0.24944677822995878
19679,0,0.26128577881881976
19680,0,0.25284670058366543
19681,0,0.25666017753009296
19682,0,0.24944677822995878
19683,0,0.24944677822995878
19684,0,0.2520885197512532
19685,0,0.2501996717155326
19686,0,0.24982303580020765
19687,0,0.2505766857859283
19688,0,0.2490708991928844
19689,0,0.251331847622365
19690,0,0.2490708991928844
19691,0,0.24944677822995878
19692,0,0.24944677822995878
19693,0,0.2490708991928844
19694,0,0.24944677822995878
19695,0,0.2490708991928844
19696,0,0.2505766857859283
19697,0,0.25246742168002656
19698,0,0.2501996717155326
19699,0,0.2490708991928844
19700,0,0.2536063884999349
19701,0,0.2574273754894475
19702,0,0.2738812143237636
19703,0,0.25398679709994587
19704,0,0.2520885197512532
19705,0,0.2536063884999349
19706,0,0.25474874253769414
19707,0,0.24944677822995878
19708,0,0.24944677822995878
19709,0,0.2811300338256094
19710,0,0.2714909750454721
19711,0,0.2562771403844475
19712,0,0.26283956419105187
19713,0,0.2490708991928844
19714,0,0.24982303580020765
19715,0,0.2795091213599489
19716,0,0.24944677822995878
19717,0,0.24982303580020765
19718,0,0.2505766857859283
19719,0,0.2695091354050315
19720,0,0.24944677822995878
19721,0,0.2787008136194777
19722,0,0.2501996717155326
19723,0,0.27468086699544353
19724,0,0.25973794228506736
19725,0,0.25935191449392614
19726,0,0.26518136100661704
19727,0,0.25322635625875006
19728,0,0.25436758184957825
19729,0,0.24944677822995878
19730,0,0.2762845167101087
19731,0,0.25246742168002656
19732,0,0.24944677822995878
19733,0,0.37260417361998016
19734,0,0.2517099949988411
19735,0,0.24982303580020765
19736,0,0.2490708991928844
19737,0,0.2505766857859283
19738,0,0.2505766857859283
19739,0,0.25284670058366543
19740,0,0.2490708991928844
19741,0,0.24982303580020765
19742,0,0.24869539887517875
19743,0,0.25935191449392614
19744,0,0.25474874253769414
19745,0,0.2517099949988411
19746,0,0.26283956419105187
19747,0,0.2490708991928844
19748,0,0.2505766857859283
19749,0,0.24944677822995878
19750,0,0.258580978198352
19751,0,0.2726844576124343
19752,0,0.277491045239034
19753,0,0.2517099949988411
19754,0,0.24982303580020765
19755,0,0.24982303580020765
19756,0,0.2667499470119521
19757,0,0.24982303580020765
19758,0,0.24944677822995878
19759,0,0.2671430145667549
19760,0,0.25474874253769414
19761,0,0.2843889689345444
19762,0,0.2581960701649042
19763,0,0.2570435893066708
19764,0,0.2490708991928844
19765,0,0.3260852543797931
19766,0,0.250954077819481
19767,0,0.2993317694795264
19768,0,0.2501996717155326
19769,0,0.2490708991928844
19770,0,0.2581960701649042
19771,0,0.27348193213675487
19772,0,0.27548196863760593
19773,0,0.2884944821456182
19774,0,0.34398216306752494
19775,0,0.26012434285451563
19776,0,0.2536063884999349
19777,0,0.2762845167101087
19778,0,0.2520885197512532
19779,0,0.2520885197512532
19780,0,0.2608982613647495
19781,0,0.2536063884999349
19782,0,0.27348193213675487
19783,0,0.2643992823212049
19784,0,0.258580978198352
19785,0,0.25436758184957825
19786,0,0.251331847622365
19787,0,0.251331847622365
19788,0,0.25284670058366543
19789,0,0.2505766857859283
19790,0,0.25436758184957825
19791,0,0.26206192889329016
19792,0,0.2558944780925191
19793,0,0.2795091213599489
19794,0,0.26012434285451563
19795,0,0.26167366807776327
19796,0,0.3061154423693437
19797,0,0.26753644999367554
19798,0,0.46420332771678197
19799,0,0.2536063884999349
19800,0,0.24982303580020765
19801,0,0.2517099949988411
19802,0,0.24982303580020765
19803,0,0.24944677822995878
19804,0,0.25551219087514554
19805,0,0.24944677822995878
19806,0,0.25666017753009296
19807,0,0.24944677822995878
19808,0,0.2505766857859283
19809,0,0.28767056467406726
19810,0,0.2762845167101087
19811,0,0.25474874253769414
19812,0,0.26832442334931517
19813,0,0.2490708991928844
19814,0,0.2520885197512532
19815,0,0.24869539887517875
19816,0,0.251331847622365
19817,0,0.26753644999367554
19818,0,0.25398679709994587
19819,0,0.251331847622365
19820,0,0.250954077819481
19821,0,0.250954077819481
19822,0,0.25284670058366543
19823,0,0.24944677822995878
19824,0,0.2501996717155326
19825,0,0.27228626588985183
19826,0,0.2517099949988411
19827,0,0.27348193213675487
19828,0,0.3968472341834667
19829,0,0.2570435893066708
19830,0,0.28684805160117294
19831,0,0.2699047721535483
19832,0,0.28153615514309055
19833,0,0.26322893816681725
19834,0,0.3108286792158506
19835,0,0.25246742168002656
19836,0,0.29097463013073366
19837,0,0.26283956419105187
19838,0,0.2581960701649042
19839,0,0.2782971980604399
19840,0,0.2505766857859283
19841,0,0.25284670058366543
19842,0,0.2501996717155326
19843,0,0.2520885197512532
19844,0,0.3001750115631331
19845,0,0.2856169218639384
19846,0,0.2490708991928844
19847,0,0.2490708991928844
19848,0,0.2501996717155326
19849,0,0.2501996717155326
19850,0,0.2782971980604399
19851,0,0.25322635625875006
19852,0,0.25973794228506736
19853,0,0.2558944780925191
19854,0,0.26753644999367554
19855,0,0.2520885197512532
19856,0,0.2520885197512532
19857,0,0.2505766857859283
19858,0,0.26518136100661704
19859,0,0.2501996717155326
19860,0,0.28520725074843456
19861,0,0.2490708991928844
19862,0,0.2505766857859283
19863,0,0.2501996717155326
19864,0,0.251331847622365
19865,0,0.2501996717155326
19866,0,0.2490708991928844
19867,0,0.2934673053555813
19868,0,0.2884944821456182
19869,0,0.28808234805083527
19870,0,0.4002176174230766
19871,0,0.33140423037027705
19872,0,0.33811386744506144
19873,0,0.2501996717155326
19874,0,0.2505766857859283
19875,0,0.2699047721535483
19876,0,0.3108286792158506
19877,0,0.3208106847661914
19878,0,0.2490708991928844
19879,0,0.24944677822995878
19880,0,0.257811535851738
19881,0,0.24982303580020765
19882,0,0.2520885197512532
19883,0,0.3367666114547512
19884,0,0.3421713545251145
19885,0,0.2490708991928844
19886,0,0.2730830131301858
19887,0,0.47320665893826974
19888,0,0.2520885197512532
19889,0,0.24869539887517875
19890,0,0.2501996717155326
19891,0,0.25474874253769414
19892,0,0.2536063884999349
19893,0,0.2517099949988411
19894,0,0.25284670058366543
19895,0,0.2791047881649473
19896,0,0.2517099949988411
19897,0,0.2490708991928844
19898,0,0.2520885197512532
19899,0,0.26322893816681725
19900,0,0.2490708991928844
19901,0,0.2501996717155326
19902,0,0.28684805160117294
19903,0,0.25935191449392614
19904,0,0.24982303580020765
19905,0,0.2505766857859283
19906,0,0.25322635625875006
19907,0,0.2490708991928844
19908,0,0.40553295455770855
19909,0,0.4299561833555883
19910,0,0.257811535851738
19911,0,0.26322893816681725
19912,0,0.250954077819481
19913,0,0.2490708991928844
19914,0,0.2490708991928844
19915,0,0.25322635625875006
19916,0,0.24944677822995878
19917,0,0.2536063884999349
19918,0,0.25246742168002656
19919,0,0.28684805160117294
19920,0,0.25436758184957825
19921,0,0.33811386744506144
19922,0,0.25474874253769414
19923,0,0.2490708991928844
19924,0,0.2490708991928844
19925,0,0.25246742168002656
19926,0,0.2679302530145765
19927,0,0.2490708991928844
19928,0,0.2490708991928844
19929,0,0.25398679709994587
19930,0,0.28031886234071207
19931,0,0.26245056101513453
19932,0,0.2558944780925191
19933,0,0.24869539887517875
19934,0,0.2520885197512532
19935,0,0.24944677822995878
19936,0,0.24982303580020765
19937,0,0.257811535851738
19938,0,0.24869539887517875
19939,0,0.24944677822995878
19940,0,0.250954077819481
19941,0,0.25322635625875006
19942,0,0.29430096592641686
19943,0,0.24944677822995878
19944,0,0.29555404126723306
19945,0,0.25284670058366543
19946,0,0.24869539887517875
19947,0,0.2490708991928844
19948,0,0.2501996717155326
19949,0,0.25398679709994587
19950,0,0.2505766857859283
19951,0,0.2490708991928844
19952,0,0.2643992823212049
19953,0,0.2501996717155326
19954,0,0.2517099949988411
19955,0,0.25246742168002656
19956,0,0.250954077819481
19957,0,0.2520885197512532
19958,0,0.28153615514309055
19959,0,0.2501996717155326
19960,0,0.25398679709994587
19961,0,0.24982303580020765
19962,0,0.24869539887517875
19963,0,0.28031886234071207
19964,0,0.2490708991928844
19965,0,0.25666017753009296
19966,0,0.24944677822995878
19967,0,0.30825287622696457
19968,0,0.25322635625875006
19969,0,0.2687189607157432
19970,0,0.24944677822995878
19971,0,0.25551219087514554
19972,0,0.2827566571991243
19973,0,0.251331847622365
19974,0,0.25284670058366543
19975,0,0.24869539887517875
19976,0,0.2490708991928844
19977,0,0.24944677822995878
19978,0,0.2505766857859283
19979,0,0.2490708991928844
19980,0,0.2699047721535483
19981,0,0.2490708991928844
19982,0,0.31601549224661896
19983,0,0.2490708991928844
19984,0,0.25246742168002656
19985,0,0.3078247276652515
19986,0,0.251331847622365
19987,0,0.2490708991928844
19988,0,0.24944677822995878
19989,0,0.2517099949988411
19990,0,0.2490708991928844
19991,0,0.2730830131301858
19992,0,0.24944677822995878
19993,0,0.2490708991928844
19994,0,0.24944677822995878
19995,0,0.2490708991928844
19996,0,0.2643992823212049
19997,0,0.2490708991928844
19998,0,0.2762845167101087
19999,0,0.2490708991928844
20000,0,0.2501996717155326
20001,0,0.26753644999367554
20002,0,0.2536063884999349
20003,0,0.2520885197512532
20004,0,0.25436758184957825
20005,0,0.2738812143237636
20006,0,0.25284670058366543
20007,0,0.2505766857859283
20008,0,0.25436758184957825
20009,0,0.2536063884999349
20010,0,0.25284670058366543
20011,0,0.2505766857859283
20012,0,0.2714909750454721
20013,0,0.24982303580020765
20014,0,0.2520885197512532
20015,0,0.2536063884999349
20016,0,0.31212100183936853
20017,0,0.24982303580020765
20018,0,0.2758830620300953
20019,0,0.2490708991928844
20020,0,0.2501996717155326
20021,0,0.2726844576124343
20022,0,0.2811300338256094
20023,0,0.4393340288185725
20024,0,0.24869539887517875
20025,0,0.25398679709994587
20026,0,0.26635724760540236
20027,0,0.2490708991928844
20028,0,0.24869539887517875
20029,0,0.24944677822995878
20030,0,0.2839803589695264
20031,0,0.24944677822995878
20032,0,0.3247624106910134
20033,0,0.26361868268622324
20034,0,0.27069714300737346
20035,0,0.2520885197512532
20036,0,0.3216866546997841
20037,0,0.2827566571991243
20038,0,0.24982303580020765
20039,0,0.2490708991928844
20040,0,0.2505766857859283
20041,0,0.2505766857859283
20042,0,0.24869539887517875
20043,0,0.2501996717155326
20044,0,0.24944677822995878
20045,0,0.24982303580020765
20046,0,0.24982303580020765
20047,0,0.2520885197512532
20048,0,0.2640087974910784
20049,0,0.27228626588985183
20050,0,0.26322893816681725
20051,0,0.24944677822995878
20052,0,0.2608982613647495
20053,0,0.2905603998691777
20054,0,0.25973794228506736
20055,0,0.2889069665741823
20056,0,0.2505766857859283
20057,0,0.25474874253769414
20058,0,0.2505766857859283
20059,0,0.2520885197512532
20060,0,0.251331847622365
20061,0,0.2490708991928844
20062,0,0.2520885197512532
20063,0,0.24869539887517875
20064,0,0.2699047721535483
20065,0,0.7682321444096692
20066,0,0.2905603998691777
20067,0,0.31731945058931166
20068,0,0.2517099949988411
20069,0,0.2490708991928844
20070,0,0.27188843826676373
20071,0,0.258580978198352
20072,0,0.25284670058366543
20073,0,0.2551302789512202
20074,0,0.26128577881881976
20075,0,0.2831642027413117
20076,0,0.26322893816681725
20077,0,0.24869539887517875
20078,0,0.25284670058366543
20079,0,0.24944677822995878
20080,0,0.39348661339755175
20081,0,0.2490708991928844
20082,0,0.2490708991928844
20083,0,0.24869539887517875
20084,0,0.2490708991928844
20085,0,0.2490708991928844
20086,0,0.2714909750454721
20087,0,0.2490708991928844
20088,0,0.2536063884999349
20089,0,0.24982303580020765
20090,0,0.2659649166212395
20091,0,0.25246742168002656
20092,0,0.277491045239034
20093,0,0.2501996717155326
20094,0,0.24944677822995878
20095,0,0.250954077819481
20096,0,0.2726844576124343
20097,0,0.2758830620300953
20098,0,0.2570435893066708
20099,0,0.25322635625875006
20100,0,0.25246742168002656
20101,0,0.24944677822995878
20102,0,0.3155814805859921
20103,0,0.2517099949988411
20104,0,0.2490708991928844
20105,0,0.7313546916260892
20106,0,0.2490708991928844
20107,0,0.2551302789512202
20108,0,0.2490708991928844
20109,0,0.24982303580020765
20110,0,0.26245056101513453
20111,0,0.2490708991928844
20112,0,0.24869539887517875
20113,0,0.2490708991928844
20114,0,0.26283956419105187
20115,0,0.24869539887517875
20116,0,0.2505766857859283
20117,0,0.24982303580020765
20118,0,0.24944677822995878
20119,0,0.2520885197512532
20120,0,0.29681020795962243
20121,0,0.3476173751279958
20122,0,0.2640087974910784
20123,0,0.2520885197512532
20124,0,0.24869539887517875
20125,0,0.25246742168002656
20126,0,0.2811300338256094
20127,0,0.2517099949988411
20128,0,0.2490708991928844
20129,0,0.25322635625875006
20130,0,0.251331847622365
20131,0,0.26167366807776327
20132,0,0.2551302789512202
20133,0,0.24869539887517875
20134,0,0.26361868268622324
20135,0,0.2490708991928844
20136,0,0.2640087974910784
20137,0,0.26283956419105187
20138,0,0.24944677822995878
20139,0,0.2490708991928844
20140,0,0.2501996717155326
20141,0,0.2490708991928844
20142,0,0.24944677822995878
20143,0,0.2501996717155326
20144,0,0.24982303580020765
20145,0,0.26322893816681725
20146,0,0.2490708991928844
20147,0,0.24869539887517875
20148,0,0.2490708991928844
20149,0,0.24944677822995878
20150,0,0.24944677822995878
20151,0,0.25474874253769414
20152,0,0.2558944780925191
20153,0,0.251331847622365
20154,0,0.25246742168002656
20155,0,0.2490708991928844
20156,0,0.24944677822995878
20157,0,0.250954077819481
20158,0,0.26361868268622324
20159,0,0.2517099949988411
20160,0,0.251331847622365
20161,0,0.24944677822995878
20162,0,0.25398679709994587
20163,0,0.24944677822995878
20164,0,0.24982303580020765
20165,0,0.2581960701649042
20166,0,0.2490708991928844
20167,0,0.26832442334931517
20168,0,0.2490708991928844
20169,0,0.2811300338256094
20170,0,0.26753644999367554
20171,0,0.2490708991928844
20172,0,0.26206192889329016
20173,0,0.28520725074843456
20174,0,0.25284670058366543
20175,0,0.24944677822995878
20176,0,0.27708850864024254
20177,0,0.3078247276652515
20178,0,0.2501996717155326
20179,0,0.2750812368532105
20180,0,0.26128577881881976
20181,0,0.24944677822995878
20182,0,0.26832442334931517
20183,0,0.24944677822995878
20184,0,0.30483696611190175
20185,0,0.24982303580020765
20186,0,0.24869539887517875
20187,0,0.24869539887517875
20188,0,0.24869539887517875
20189,0,0.2490708991928844
20190,0,0.2501996717155326
20191,0,0.24869539887517875
20192,0,0.2490708991928844
20193,0,0.2490708991928844
20194,0,0.24944677822995878
20195,0,0.2505766857859283
20196,0,0.25246742168002656
20197,0,0.2581960701649042
20198,0,0.2490708991928844
20199,0,0.24944677822995878
20200,0,0.2570435893066708
20201,0,0.24944677822995878
20202,0,0.2501996717155326
20203,0,0.24944677822995878
20204,0,0.24982303580020765
20205,0,0.27428085938080526
20206,0,0.24944677822995878
20207,0,0.2490708991928844
20208,0,0.250954077819481
20209,0,0.31039855834607705
20210,0,0.26283956419105187
20211,0,0.2710938765262559
20212,0,0.24944677822995878
20213,0,0.2520885197512532
20214,0,0.2551302789512202
20215,0,0.24869539887517875
20216,0,0.251331847622365
20217,0,0.2490708991928844
20218,0,0.2490708991928844
20219,0,0.251331847622365
20220,0,0.24944677822995878
20221,0,0.2505766857859283
20222,0,0.2643992823212049
20223,0,0.2570435893066708
20224,0,0.25246742168002656
20225,0,0.24944677822995878
20226,0,0.2520885197512532
20227,0,0.2490708991928844
20228,0,0.2562771403844475
20229,0,0.29180413420989454
20230,0,0.27708850864024254
20231,0,0.24869539887517875
20232,0,0.251331847622365
20233,0,0.25973794228506736
20234,0,0.24982303580020765
20235,0,0.2993317694795264
20236,0,0.27188843826676373
20237,0,0.251331847622365
20238,0,0.25935191449392614
20239,0,0.2517099949988411
20240,0,0.2655729543315988
20241,0,0.2726844576124343
20242,0,0.2860269459594665
20243,0,0.2501996717155326
20244,0,0.2520885197512532
20245,0,0.2501996717155326
20246,0,0.24944677822995878
20247,0,0.2505766857859283
20248,0,0.2490708991928844
20249,0,0.2490708991928844
20250,0,0.24944677822995878
20251,0,0.2570435893066708
20252,0,0.2490708991928844
20253,0,0.28194263304567996
20254,0,0.2490708991928844
20255,0,0.24982303580020765
20256,0,0.26361868268622324
20257,0,0.28808234805083527
20258,0,0.24869539887517875
20259,0,0.25398679709994587
20260,0,0.26167366807776327
20261,0,0.24982303580020765
20262,0,0.24982303580020765
20263,0,0.26012434285451563
20264,0,0.250954077819481
20265,0,0.24944677822995878
20266,0,0.2505766857859283
20267,0,0.9831552568522637
20268,0,0.25322635625875006
20269,0,0.2551302789512202
20270,0,0.24944677822995878
20271,0,0.4176941074580344
20272,0,0.2581960701649042
20273,0,0.2520885197512532
20274,0,0.2574273754894475
20275,0,0.2551302789512202
20276,0,0.26322893816681725
20277,0,0.25666017753009296
20278,0,0.26635724760540236
20279,0,0.2847979329827316
20280,0,0.28808234805083527
20281,0,0.24982303580020765
20282,0,0.2520885197512532
20283,0,0.26322893816681725
20284,0,0.2490708991928844
20285,0,0.24982303580020765
20286,0,0.26322893816681725
20287,0,0.24944677822995878
20288,0,0.251331847622365
20289,0,0.2520885197512532
20290,0,0.2520885197512532
20291,0,0.251331847622365
20292,0,0.2490708991928844
20293,0,0.24869539887517875
20294,0,0.2501996717155326
20295,0,0.24944677822995878
20296,0,0.24944677822995878
20297,0,0.2501996717155326
20298,0,0.2695091354050315
20299,0,0.24869539887517875
20300,0,0.2490708991928844
20301,0,0.2490708991928844
20302,0,0.25246742168002656
20303,0,0.2766863323550393
20304,0,0.251331847622365
20305,0,0.2835721034512709
20306,0,0.2520885197512532
20307,0,0.2490708991928844
20308,0,0.25436758184957825
20309,0,0.24869539887517875
20310,0,0.24944677822995878
20311,0,0.2501996717155326
20312,0,0.2655729543315988
20313,0,0.2505766857859283
20314,0,0.2490708991928844
20315,0,0.257811535851738
20316,0,0.2505766857859283
20317,0,0.24869539887517875
20318,0,0.27188843826676373
20319,0,0.2823494671821266
20320,0,0.2782971980604399
20321,0,0.25666017753009296
20322,0,0.250954077819481
20323,0,0.26012434285451563
20324,0,0.2791047881649473
20325,0,0.26518136100661704
20326,0,0.24982303580020765
20327,0,0.2860269459594665
20328,0,0.25246742168002656
20329,0,0.26635724760540236
20330,0,0.24982303580020765
20331,0,0.2501996717155326
20332,0,0.2490708991928844
20333,0,0.24944677822995878
20334,0,0.2726844576124343
20335,0,0.25322635625875006
20336,0,0.2490708991928844
20337,0,0.27348193213675487
20338,0,0.24944677822995878
20339,0,0.25436758184957825
20340,0,0.2490708991928844
20341,0,0.2993317694795264
20342,0,0.2490708991928844
20343,0,0.26635724760540236
20344,0,0.24982303580020765
20345,0,0.2551302789512202
20346,0,0.2847979329827316
20347,0,0.2517099949988411
20348,0,0.2520885197512532
20349,0,0.25284670058366543
20350,0,0.24944677822995878
20351,0,0.25935191449392614
20352,0,0.2558944780925191
20353,0,0.24944677822995878
20354,0,0.25398679709994587
20355,0,0.2730830131301858
20356,0,0.2520885197512532
20357,0,0.2687189607157432
20358,0,0.2589662597195299
20359,0,0.31125912708587883
20360,0,0.25666017753009296
20361,0,0.2520885197512532
20362,0,0.27069714300737346
20363,0,0.25436758184957825
20364,0,0.24944677822995878
20365,0,0.24982303580020765
20366,0,0.2551302789512202
20367,0,0.2843889689345444
20368,0,0.25246742168002656
20369,0,0.2795091213599489
20370,0,0.2726844576124343
20371,0,0.2608982613647495
20372,0,0.25973794228506736
20373,0,0.2667499470119521
20374,0,0.26832442334931517
20375,0,0.250954077819481
20376,0,0.28194263304567996
20377,0,0.2490708991928844
20378,0,0.27228626588985183
20379,0,0.24869539887517875
20380,0,0.25436758184957825
20381,0,0.2976493641973681
20382,0,0.250954077819481
20383,0,0.250954077819481
20384,0,0.25246742168002656
20385,0,0.24982303580020765
20386,0,0.2574273754894475
20387,0,0.2517099949988411
20388,0,0.2490708991928844
20389,0,0.2501996717155326
20390,0,0.24944677822995878
20391,0,0.25284670058366543
20392,0,0.24944677822995878
20393,0,0.25246742168002656
20394,0,0.30953929958219145
20395,0,0.24944677822995878
20396,0,0.2562771403844475
20397,0,0.257811535851738
20398,0,0.26635724760540236
20399,0,0.251331847622365
20400,0,0.258580978198352
20401,0,0.24944677822995878
20402,0,0.24982303580020765
20403,0,0.2738812143237636
20404,0,0.2501996717155326
20405,0,0.250954077819481
20406,0,0.258580978198352
20407,0,0.2490708991928844
20408,0,0.2520885197512532
20409,0,0.24944677822995878
20410,0,0.251331847622365
20411,0,0.251331847622365
20412,0,0.24982303580020765
20413,0,0.2501996717155326
20414,0,0.2490708991928844
20415,0,0.24869539887517875
20416,0,0.2490708991928844
20417,0,0.28194263304567996
20418,0,0.2505766857859283
20419,0,0.28520725074843456
20420,0,0.2490708991928844
20421,0,0.24944677822995878
20422,0,0.2505766857859283
20423,0,0.25474874253769414
20424,0,0.25436758184957825
20425,0,0.2490708991928844
20426,0,0.24944677822995878
20427,0,0.2520885197512532
20428,0,0.25973794228506736
20429,0,0.27069714300737346
20430,0,0.251331847622365
20431,0,0.2551302789512202
20432,0,0.2589662597195299
20433,0,0.2490708991928844
20434,0,0.33408005949498115
20435,0,0.26012434285451563
20436,0,0.2847979329827316
20437,0,0.24982303580020765
20438,0,0.24944677822995878
20439,0,0.24869539887517875
20440,0,0.24869539887517875
20441,0,0.25398679709994587
20442,0,0.24944677822995878
20443,0,0.2490708991928844
20444,0,0.26635724760540236
20445,0,0.251331847622365
20446,0,0.24869539887517875
20447,0,0.250954077819481
20448,0,0.25284670058366543
20449,0,0.2505766857859283
20450,0,0.25284670058366543
20451,0,0.27428085938080526
20452,0,0.24944677822995878
20453,0,0.25973794228506736
20454,0,0.2490708991928844
20455,0,0.2726844576124343
20456,0,0.251331847622365
20457,0,0.25284670058366543
20458,0,0.24869539887517875
20459,0,0.2872591323974801
20460,0,0.24944677822995878
20461,0,0.2558944780925191
20462,0,0.2671430145667549
20463,0,0.2643992823212049
20464,0,0.2643992823212049
20465,0,0.24944677822995878
20466,0,0.26832442334931517
20467,0,0.2574273754894475
20468,0,0.24869539887517875
20469,0,0.2490708991928844
20470,0,0.31993597507930804
20471,0,0.26283956419105187
20472,0,0.2608982613647495
20473,0,0.3039863164790553
20474,0,0.251331847622365
20475,0,0.2490708991928844
20476,0,0.25666017753009296
20477,0,0.250954077819481
20478,0,0.2517099949988411
20479,0,0.26012434285451563
20480,0,0.2791047881649473
20481,0,0.2490708991928844
20482,0,0.2490708991928844
20483,0,0.2505766857859283
20484,0,0.2490708991928844
20485,0,0.2490708991928844
20486,0,0.2520885197512532
20487,0,0.27708850864024254
20488,0,0.2671430145667549
20489,0,0.2517099949988411
20490,0,0.257811535851738
20491,0,0.257811535851738
20492,0,0.2490708991928844
20493,0,0.25474874253769414
20494,0,0.24944677822995878
20495,0,0.2687189607157432
20496,0,0.25246742168002656
20497,0,0.24944677822995878
20498,0,0.2490708991928844
20499,0,0.2490708991928844
20500,0,0.2501996717155326
20501,0,0.2490708991928844
20502,0,0.25398679709994587
20503,0,0.251331847622365
20504,0,0.26167366807776327
20505,0,0.2551302789512202
20506,0,0.258580978198352
20507,0,0.28153615514309055
20508,0,0.26283956419105187
20509,0,0.2490708991928844
20510,0,0.30953929958219145
20511,0,0.250954077819481
20512,0,0.2574273754894475
20513,0,0.2558944780925191
20514,0,0.25973794228506736
20515,0,0.250954077819481
20516,0,0.24869539887517875
20517,0,0.250954077819481
20518,0,0.25551219087514554
20519,0,0.25474874253769414
20520,0,0.3282961542740807
20521,0,0.25284670058366543
20522,0,0.9999999828680711
20523,0,0.2558944780925191
20524,0,0.26012434285451563
20525,0,0.2714909750454721
20526,0,0.2778939418226887
20527,0,0.24869539887517875
20528,0,0.36605414589180285
20529,0,0.2843889689345444
20530,0,0.250954077819481
20531,0,0.2501996717155326
20532,0,0.24982303580020765
20533,0,0.2501996717155326
20534,0,0.2490708991928844
20535,0,0.25284670058366543
20536,0,0.25398679709994587
20537,0,0.3216866546997841
20538,0,0.2490708991928844
20539,0,0.251331847622365
20540,0,0.2490708991928844
20541,0,0.250954077819481
20542,0,0.257811535851738
20543,0,0.24944677822995878
20544,0,0.24944677822995878
20545,0,0.24982303580020765
20546,0,0.25973794228506736
20547,0,0.2490708991928844
20548,0,0.2520885197512532
20549,0,0.258580978198352
20550,0,0.2520885197512532
20551,0,0.2490708991928844
20552,0,0.25973794228506736
20553,0,0.28031886234071207
20554,0,0.2505766857859283
20555,0,0.25474874253769414
20556,0,0.2517099949988411
20557,0,0.2501996717155326
20558,0,0.250954077819481
20559,0,0.24869539887517875
20560,0,0.250954077819481
20561,0,0.2490708991928844
20562,0,0.2501996717155326
20563,0,0.24944677822995878
20564,0,0.24944677822995878
20565,0,0.2679302530145765
20566,0,0.26128577881881976
20567,0,0.24944677822995878
20568,0,0.25666017753009296
20569,0,0.24944677822995878
20570,0,0.24944677822995878
20571,0,0.26518136100661704
20572,0,0.2501996717155326
20573,0,0.2562771403844475
20574,0,0.2490708991928844
20575,0,0.24944677822995878
20576,0,0.25322635625875006
20577,0,0.250954077819481
20578,0,0.24944677822995878
20579,0,0.2520885197512532
20580,0,0.2520885197512532
20581,0,0.26245056101513453
20582,0,0.250954077819481
20583,0,0.25322635625875006
20584,0,0.2807242694424348
20585,0,0.2501996717155326
20586,0,0.2490708991928844
20587,0,0.2490708991928844
20588,0,0.2490708991928844
20589,0,0.2517099949988411
20590,0,0.30868135472328756
20591,0,0.25474874253769414
20592,0,0.2517099949988411
20593,0,0.24944677822995878
20594,0,0.25322635625875006
20595,0,0.2490708991928844
20596,0,0.4572165308113863
20597,0,0.2501996717155326
20598,0,0.2490708991928844
20599,0,0.24944677822995878
20600,0,0.2490708991928844
20601,0,0.2505766857859283
20602,0,0.25666017753009296
20603,0,0.25246742168002656
20604,0,0.25284670058366543
20605,0,0.24982303580020765
20606,0,0.2640087974910784
20607,0,0.24944677822995878
20608,0,0.2490708991928844
20609,0,0.2501996717155326
20610,0,0.2730830131301858
20611,0,0.25284670058366543
20612,0,0.2501996717155326
20613,0,0.25474874253769414
20614,0,0.24982303580020765
20615,0,0.2490708991928844
20616,0,0.251331847622365
20617,0,0.2501996717155326
20618,0,0.257811535851738
20619,0,0.2750812368532105
20620,0,0.26832442334931517
20621,0,0.2505766857859283
20622,0,0.2864373226631791
20623,0,0.2758830620300953
20624,0,0.2501996717155326
20625,0,0.2671430145667549
20626,0,0.25246742168002656
20627,0,0.25474874253769414
20628,0,0.2574273754894475
20629,0,0.2490708991928844
20630,0,0.2574273754894475
20631,0,0.2505766857859283
20632,0,0.26012434285451563
20633,0,0.24944677822995878
20634,0,0.2490708991928844
20635,0,0.301442414074474
20636,0,0.2490708991928844
20637,0,0.24982303580020765
20638,0,0.2490708991928844
20639,0,0.270300774785064
20640,0,0.2501996717155326
20641,0,0.2490708991928844
20642,0,0.25322635625875006
20643,0,0.2505766857859283
20644,0,0.251331847622365
20645,0,0.2520885197512532
20646,0,0.25666017753009296
20647,0,0.2490708991928844
20648,0,0.2490708991928844
20649,0,0.5468614462840702
20650,0,0.2490708991928844
20651,0,0.24944677822995878
20652,0,0.25398679709994587
20653,0,0.24869539887517875
20654,0,0.250954077819481
20655,0,0.26128577881881976
20656,0,0.2490708991928844
20657,0,0.2827566571991243
20658,0,0.2655729543315988
20659,0,0.251331847622365
20660,0,0.26479013691443637
20661,0,0.2581960701649042
20662,0,0.2517099949988411
20663,0,0.24869539887517875
20664,0,0.24982303580020765
20665,0,0.25398679709994587
20666,0,0.2778939418226887
20667,0,0.25246742168002656
20668,0,0.29639114294789504
20669,0,0.32520304924297333
20670,0,0.2843889689345444
20671,0,0.250954077819481
20672,0,0.2505766857859283
20673,0,0.25246742168002656
20674,0,0.25398679709994587
20675,0,0.2490708991928844
20676,0,0.25398679709994587
20677,0,0.36419164972476137
20678,0,0.3367666114547512
20679,0,0.24869539887517875
20680,0,0.25284670058366543
20681,0,0.257811535851738
20682,0,0.2872591323974801
20683,0,0.2490708991928844
20684,0,0.2811300338256094
20685,0,0.2501996717155326
20686,0,0.24869539887517875
20687,0,0.24982303580020765
20688,0,0.257811535851738
20689,0,0.257811535851738
20690,0,0.25973794228506736
20691,0,0.2490708991928844
20692,0,0.24944677822995878
20693,0,0.250954077819481
20694,0,0.2687189607157432
20695,0,0.2517099949988411
20696,0,0.2505766857859283
20697,0,0.2490708991928844
20698,0,0.26283956419105187
20699,0,0.24944677822995878
20700,0,0.25474874253769414
20701,0,0.2490708991928844
20702,0,0.2490708991928844
20703,0,0.2490708991928844
20704,0,0.2640087974910784
20705,0,0.2562771403844475
20706,0,0.25246742168002656
20707,0,0.26283956419105187
20708,0,0.2730830131301858
20709,0,0.289732984885378
20710,0,0.2640087974910784
20711,0,0.24944677822995878
20712,0,0.25474874253769414
20713,0,0.24869539887517875
20714,0,0.2581960701649042
20715,0,0.251331847622365
20716,0,0.2570435893066708
20717,0,0.2505766857859283
20718,0,0.24982303580020765
20719,0,0.5138528758639613
20720,0,0.2505766857859283
20721,0,0.2799138128655354
20722,0,0.2490708991928844
20723,0,0.2738812143237636
20724,0,0.25935191449392614
20725,0,0.24869539887517875
20726,0,0.24982303580020765
20727,0,0.2490708991928844
20728,0,0.257811535851738
20729,0,0.2501996717155326
20730,0,0.24869539887517875
20731,0,0.2517099949988411
20732,0,0.250954077819481
20733,0,0.3078247276652515
20734,0,0.2490708991928844
20735,0,0.2501996717155326
20736,0,0.2517099949988411
20737,0,0.2608982613647495
20738,0,0.2574273754894475
20739,0,0.2505766857859283
20740,0,0.34036513271097785
20741,0,0.2490708991928844
20742,0,0.24982303580020765
20743,0,0.2490708991928844
20744,0,0.2490708991928844
20745,0,0.2750812368532105
20746,0,0.2490708991928844
20747,0,0.2551302789512202
20748,0,0.31949909418137923
20749,0,0.2643992823212049
20750,0,0.31298417861117306
20751,0,0.250954077819481
20752,0,0.2517099949988411
20753,0,0.2750812368532105
20754,0,0.2490708991928844
20755,0,0.25666017753009296
20756,0,0.2501996717155326
20757,0,0.24944677822995878
20758,0,0.2551302789512202
20759,0,0.2884944821456182
20760,0,0.2490708991928844
20761,0,0.25246742168002656
20762,0,0.258580978198352
20763,0,0.251331847622365
20764,0,0.24869539887517875
20765,0,0.2517099949988411
20766,0,0.2536063884999349
20767,0,0.26245056101513453
20768,0,0.2581960701649042
20769,0,0.25551219087514554
20770,0,0.2490708991928844
20771,0,0.24869539887517875
20772,0,0.24944677822995878
20773,0,0.25474874253769414
20774,0,0.2860269459594665
20775,0,0.24944677822995878
20776,0,0.2847979329827316
20777,0,0.2505766857859283
20778,0,0.2490708991928844
20779,0,0.2520885197512532
20780,0,0.27468086699544353
20781,0,0.27428085938080526
20782,0,0.2536063884999349
20783,0,0.251331847622365
20784,0,0.2490708991928844
20785,0,0.24944677822995878
20786,0,0.2570435893066708
20787,0,0.2501996717155326
20788,0,0.24944677822995878
20789,0,0.2520885197512532
20790,0,0.2490708991928844
20791,0,0.2520885197512532
20792,0,0.2730830131301858
20793,0,0.250954077819481
20794,0,0.2490708991928844
20795,0,0.25666017753009296
20796,0,0.2490708991928844
20797,0,0.25284670058366543
20798,0,0.25246742168002656
20799,0,0.25973794228506736
20800,0,0.2856169218639384
20801,0,0.24869539887517875
20802,0,0.25973794228506736
20803,0,0.25284670058366543
20804,0,0.258580978198352
20805,0,0.2501996717155326
20806,0,0.2490708991928844
20807,0,0.2501996717155326
20808,0,0.24944677822995878
20809,0,0.2505766857859283
20810,0,0.2551302789512202
20811,0,0.25322635625875006
20812,0,0.251331847622365
20813,0,0.24982303580020765
20814,0,0.251331847622365
20815,0,0.2655729543315988
20816,0,0.24982303580020765
20817,0,0.2501996717155326
20818,0,0.2517099949988411
20819,0,0.2864373226631791
20820,0,0.2490708991928844
20821,0,0.2490708991928844
20822,0,0.2490708991928844
20823,0,0.2671430145667549
20824,0,0.2517099949988411
20825,0,0.2643992823212049
20826,0,0.2710938765262559
20827,0,0.24982303580020765
20828,0,0.27069714300737346
20829,0,0.2490708991928844
20830,0,0.24944677822995878
20831,0,0.28194263304567996
20832,0,0.2501996717155326
20833,0,0.2490708991928844
20834,0,0.258580978198352
20835,0,0.2726844576124343
20836,0,0.25284670058366543
20837,0,0.3208106847661914
20838,0,0.25551219087514554
20839,0,0.2490708991928844
20840,0,0.3203731721207983
20841,0,0.24944677822995878
20842,0,0.2993317694795264
20843,0,0.3282961542740807
20844,0,0.251331847622365
20845,0,0.26245056101513453
20846,0,0.251331847622365
20847,0,0.32212511089840234
20848,0,0.25398679709994587
20849,0,0.24944677822995878
20850,0,0.25973794228506736
20851,0,0.2490708991928844
20852,0,0.2490708991928844
20853,0,0.24982303580020765
20854,0,0.2490708991928844
20855,0,0.2520885197512532
20856,0,0.251331847622365
20857,0,0.2517099949988411
20858,0,0.2581960701649042
20859,0,0.25436758184957825
20860,0,0.25246742168002656
20861,0,0.26479013691443637
20862,0,0.24944677822995878
20863,0,0.2490708991928844
20864,0,0.2608982613647495
20865,0,0.24869539887517875
20866,0,0.2505766857859283
20867,0,0.2782971980604399
20868,0,0.24869539887517875
20869,0,0.2490708991928844
20870,0,0.257811535851738
20871,0,0.258580978198352
20872,0,0.2710938765262559
20873,0,0.24869539887517875
20874,0,0.24982303580020765
20875,0,0.2490708991928844
20876,0,0.24869539887517875
20877,0,0.2570435893066708
20878,0,0.2490708991928844
20879,0,0.26322893816681725
20880,0,0.25474874253769414
20881,0,0.2490708991928844
20882,0,0.251331847622365
20883,0,0.250954077819481
20884,0,0.2574273754894475
20885,0,0.2710938765262559
20886,0,0.25398679709994587
20887,0,0.24982303580020765
20888,0,0.2490708991928844
20889,0,0.2505766857859283
20890,0,0.25246742168002656
20891,0,0.2551302789512202
20892,0,0.2505766857859283
20893,0,0.24944677822995878
20894,0,0.25551219087514554
20895,0,0.2490708991928844
20896,0,0.251331847622365
20897,0,0.2827566571991243
20898,0,0.25935191449392614
20899,0,0.24944677822995878
20900,0,0.42405869011406616
20901,0,0.24944677822995878
20902,0,0.269113864829704
20903,0,0.250954077819481
20904,0,0.2505766857859283
20905,0,0.25436758184957825
20906,0,0.2490708991928844
20907,0,0.24869539887517875
20908,0,0.29014651798919877
20909,0,0.24982303580020765
20910,0,0.25322635625875006
20911,0,0.2490708991928844
20912,0,0.24869539887517875
20913,0,0.26167366807776327
20914,0,0.24982303580020765
20915,0,0.28767056467406726
20916,0,0.2536063884999349
20917,0,0.258580978198352
20918,0,0.251331847622365
20919,0,0.36652039883690485
20920,0,0.250954077819481
20921,0,0.24944677822995878
20922,0,0.2655729543315988
20923,0,0.24982303580020765
20924,0,0.24944677822995878
20925,0,0.24982303580020765
20926,0,0.2490708991928844
20927,0,0.2827566571991243
20928,0,0.2787008136194777
20929,0,0.28520725074843456
20930,0,0.25398679709994587
20931,0,0.31775474274650967
20932,0,0.2574273754894475
20933,0,0.24944677822995878
20934,0,0.24944677822995878
20935,0,0.26283956419105187
20936,0,0.24982303580020765
20937,0,0.2517099949988411
20938,0,0.2490708991928844
20939,0,0.2490708991928844
20940,0,0.251331847622365
20941,0,0.2860269459594665
20942,0,0.269113864829704
20943,0,0.26479013691443637
20944,0,0.2490708991928844
20945,0,0.24982303580020765
20946,0,0.24944677822995878
20947,0,0.26245056101513453
20948,0,0.2807242694424348
20949,0,0.2643992823212049
20950,0,0.24944677822995878
20951,0,0.25284670058366543
20952,0,0.2860269459594665
20953,0,0.25474874253769414
20954,0,0.25436758184957825
20955,0,0.250954077819481
20956,0,0.2574273754894475
20957,0,0.24944677822995878
20958,0,0.4432959937876427
20959,0,0.24982303580020765
20960,0,0.2501996717155326
20961,0,0.2750812368532105
20962,0,0.2536063884999349
20963,0,0.2517099949988411
20964,0,0.250954077819481
20965,0,0.24982303580020765
20966,0,0.2490708991928844
20967,0,0.2490708991928844
20968,0,0.2570435893066708
20969,0,0.2517099949988411
20970,0,0.251331847622365
20971,0,0.2505766857859283
20972,0,0.257811535851738
20973,0,0.2520885197512532
20974,0,0.25246742168002656
20975,0,0.24944677822995878
20976,0,0.2536063884999349
20977,0,0.25246742168002656
20978,0,0.2872591323974801
20979,0,0.25474874253769414
20980,0,0.2558944780925191
20981,0,0.27188843826676373
20982,0,0.2517099949988411
20983,0,0.2679302530145765
20984,0,0.269113864829704
20985,0,0.2856169218639384
20986,0,0.24982303580020765
20987,0,0.24944677822995878
20988,0,0.3225638805217633
20989,0,0.269113864829704
20990,0,0.2490708991928844
20991,0,0.2839803589695264
20992,0,0.269113864829704
20993,0,0.24944677822995878
20994,0,0.2536063884999349
20995,0,0.2581960701649042
20996,0,0.2490708991928844
20997,0,0.25474874253769414
20998,0,0.2490708991928844
20999,0,0.2501996717155326
21000,0,0.2490708991928844
21001,0,0.26245056101513453
21002,0,0.25474874253769414
21003,0,0.24944677822995878
21004,0,0.2643992823212049
21005,0,0.2490708991928844
21006,0,0.24982303580020765
21007,0,0.2490708991928844
21008,0,0.2501996717155326
21009,0,0.2501996717155326
21010,0,0.2501996717155326
21011,0,0.2570435893066708
21012,0,0.2730830131301858
21013,0,0.2501996717155326
21014,0,0.3056889506661508
21015,0,0.24869539887517875
21016,0,0.2490708991928844
21017,0,0.2501996717155326
21018,0,0.24869539887517875
21019,0,0.24869539887517875
21020,0,0.24869539887517875
21021,0,0.24944677822995878
21022,0,0.25474874253769414
21023,0,0.25246742168002656
21024,0,0.257811535851738
21025,0,0.2730830131301858
21026,0,0.2490708991928844
21027,0,0.2490708991928844
21028,0,0.24982303580020765
21029,0,0.251331847622365
21030,0,0.24944677822995878
21031,0,0.26167366807776327
21032,0,0.2608982613647495
21033,0,0.26283956419105187
21034,0,0.24982303580020765
21035,0,0.2517099949988411
21036,0,0.2640087974910784
21037,0,0.2558944780925191
21038,0,0.2799138128655354
21039,0,0.24982303580020765
21040,0,0.2501996717155326
21041,0,0.2687189607157432
21042,0,0.251331847622365
21043,0,0.2490708991928844
21044,0,0.2517099949988411
21045,0,0.24869539887517875
21046,0,0.25246742168002656
21047,0,0.24944677822995878
21048,0,0.2490708991928844
21049,0,0.2490708991928844
21050,0,0.2490708991928844
21051,0,0.2490708991928844
21052,0,0.2490708991928844
21053,0,0.2490708991928844
21054,0,0.2505766857859283
21055,0,0.2608982613647495
21056,0,0.2505766857859283
21057,0,0.2501996717155326
21058,0,0.9999999792244734
21059,0,0.2762845167101087
21060,0,0.25398679709994587
21061,0,0.2714909750454721
21062,0,0.25398679709994587
21063,0,0.31644982481514394
21064,0,0.2889069665741823
21065,0,0.34443557706502165
21066,0,0.2643992823212049
21067,0,0.25246742168002656
21068,0,0.2558944780925191
21069,0,0.36932314233921937
21070,0,0.2517099949988411
21071,0,0.26245056101513453
21072,0,0.250954077819481
21073,0,0.25246742168002656
21074,0,0.7479821452704182
21075,0,0.251331847622365
21076,0,0.2827566571991243
21077,0,0.2490708991928844
21078,0,0.2490708991928844
21079,0,0.29513600544346774
21080,0,0.2490708991928844
21081,0,0.2490708991928844
21082,0,0.2490708991928844
21083,0,0.2490708991928844
21084,0,0.28520725074843456
21085,0,0.2490708991928844
21086,0,0.26518136100661704
21087,0,0.24944677822995878
21088,0,0.25246742168002656
21089,0,0.26167366807776327
21090,0,0.26128577881881976
21091,0,0.2490708991928844
21092,0,0.27188843826676373
21093,0,0.2490708991928844
21094,0,0.251331847622365
21095,0,0.24869539887517875
21096,0,0.25666017753009296
21097,0,0.24944677822995878
21098,0,0.24944677822995878
21099,0,0.2517099949988411
21100,0,0.2762845167101087
21101,0,0.2490708991928844
21102,0,0.2490708991928844
21103,0,0.2501996717155326
21104,0,0.24982303580020765
21105,0,0.2490708991928844
21106,0,0.251331847622365
21107,0,0.2517099949988411
21108,0,0.24982303580020765
21109,0,0.24982303580020765
21110,0,0.2589662597195299
21111,0,0.26518136100661704
21112,0,0.25322635625875006
21113,0,0.2501996717155326
21114,0,0.26167366807776327
21115,0,0.2490708991928844
21116,0,0.250954077819481
21117,0,0.251331847622365
21118,0,0.24944677822995878
21119,0,0.2501996717155326
21120,0,0.27428085938080526
21121,0,0.2807242694424348
21122,0,0.26167366807776327
21123,0,0.2505766857859283
21124,0,0.2501996717155326
21125,0,0.277491045239034
21126,0,0.2659649166212395
21127,0,0.26635724760540236
21128,0,0.2490708991928844
21129,0,0.2517099949988411
21130,0,0.29555404126723306
21131,0,0.24944677822995878
21132,0,0.2570435893066708
21133,0,0.27188843826676373
21134,0,0.24944677822995878
21135,0,0.24944677822995878
21136,0,0.27228626588985183
21137,0,0.24982303580020765
21138,0,0.25551219087514554
21139,0,0.2490708991928844
21140,0,0.26479013691443637
21141,0,0.251331847622365
21142,0,0.2490708991928844
21143,0,0.24944677822995878
21144,0,0.2501996717155326
21145,0,0.2589662597195299
21146,0,0.258580978198352
21147,0,0.26012434285451563
21148,0,0.24944677822995878
21149,0,0.3600159491488018
21150,0,0.24982303580020765
21151,0,0.2490708991928844
21152,0,0.26206192889329016
21153,0,0.2501996717155326
21154,0,0.2520885197512532
21155,0,0.4897538842559183
21156,0,0.2505766857859283
21157,0,0.28194263304567996
21158,0,0.2490708991928844
21159,0,0.2490708991928844
21160,0,0.2490708991928844
21161,0,0.24869539887517875
21162,0,0.269113864829704
21163,0,0.2787008136194777
21164,0,0.2562771403844475
21165,0,0.25666017753009296
21166,0,0.25436758184957825
21167,0,0.2490708991928844
21168,0,0.2517099949988411
21169,0,0.24944677822995878
21170,0,0.26361868268622324
21171,0,0.2490708991928844
21172,0,0.2490708991928844
21173,0,0.24869539887517875
21174,0,0.2934673053555813
21175,0,0.250954077819481
21176,0,0.25398679709994587
21177,0,0.2517099949988411
21178,0,0.2501996717155326
21179,0,0.2490708991928844
21180,0,0.24944677822995878
21181,0,0.24944677822995878
21182,0,0.24869539887517875
21183,0,0.2847979329827316
21184,0,0.2490708991928844
21185,0,0.2520885197512532
21186,0,0.2490708991928844
21187,0,0.2679302530145765
21188,0,0.3763683270799102
21189,0,0.2490708991928844
21190,0,0.24944677822995878
21191,0,0.3609420792013671
21192,0,0.2517099949988411
21193,0,0.25436758184957825
21194,0,0.2505766857859283
21195,0,0.2758830620300953
21196,0,0.24869539887517875
21197,0,0.2501996717155326
21198,0,0.2501996717155326
21199,0,0.24944677822995878
21200,0,0.24869539887517875
21201,0,0.2608982613647495
21202,0,0.2581960701649042
21203,0,0.2490708991928844
21204,0,0.2490708991928844
21205,0,0.2490708991928844
21206,0,0.24869539887517875
21207,0,0.25246742168002656
21208,0,0.24944677822995878
21209,0,0.31039855834607705
21210,0,0.2520885197512532
21211,0,0.25551219087514554
21212,0,0.2505766857859283
21213,0,0.2490708991928844
21214,0,0.251331847622365
21215,0,0.2558944780925191
21216,0,0.250954077819481
21217,0,0.2558944780925191
21218,0,0.2730830131301858
21219,0,0.25935191449392614
21220,0,0.2640087974910784
21221,0,0.24982303580020765
21222,0,0.29138920837721405
21223,0,0.2517099949988411
21224,0,0.2517099949988411
21225,0,0.2501996717155326
21226,0,0.2643992823212049
21227,0,0.26283956419105187
21228,0,0.25322635625875006
21229,0,0.250954077819481
21230,0,0.269113864829704
21231,0,0.25666017753009296
21232,0,0.2520885197512532
21233,0,0.25322635625875006
21234,0,0.2738812143237636
21235,0,0.2490708991928844
21236,0,0.2490708991928844
21237,0,0.2501996717155326
21238,0,0.2608982613647495
21239,0,0.2501996717155326
21240,0,0.24982303580020765
21241,0,0.2490708991928844
21242,0,0.24944677822995878
21243,0,0.24869539887517875
21244,0,0.28194263304567996
21245,0,0.24869539887517875
21246,0,0.25436758184957825
21247,0,0.24944677822995878
21248,0,0.24944677822995878
21249,0,0.2562771403844475
21250,0,0.2643992823212049
21251,0,0.24944677822995878
21252,0,0.26832442334931517
21253,0,0.250954077819481
21254,0,0.24944677822995878
21255,0,0.2993317694795264
21256,0,0.4176941074580344
21257,0,0.2490708991928844
21258,0,0.27069714300737346
21259,0,0.25398679709994587
21260,0,0.26635724760540236
21261,0,0.24982303580020765
21262,0,0.2520885197512532
21263,0,0.24944677822995878
21264,0,0.26012434285451563
21265,0,0.2490708991928844
21266,0,0.24982303580020765
21267,0,0.24869539887517875
21268,0,0.2551302789512202
21269,0,0.29430096592641686
21270,0,0.26167366807776327
21271,0,0.2671430145667549
21272,0,0.2589662597195299
21273,0,0.2730830131301858
21274,0,0.27228626588985183
21275,0,0.2505766857859283
21276,0,0.469702967882511
21277,0,0.24944677822995878
21278,0,0.24869539887517875
21279,0,0.258580978198352
21280,0,0.26167366807776327
21281,0,0.41135682240819066
21282,0,0.2517099949988411
21283,0,0.2517099949988411
21284,0,0.24982303580020765
21285,0,0.2501996717155326
21286,0,0.250954077819481
21287,0,0.24944677822995878
21288,0,0.24982303580020765
21289,0,0.25436758184957825
21290,0,0.24982303580020765
21291,0,0.24982303580020765
21292,0,0.2536063884999349
21293,0,0.2505766857859283
21294,0,0.2490708991928844
21295,0,0.26361868268622324
21296,0,0.24944677822995878
21297,0,0.2490708991928844
21298,0,0.24944677822995878
21299,0,0.25398679709994587
21300,0,0.36047888440064835
21301,0,0.26322893816681725
21302,0,0.27069714300737346
21303,0,0.2581960701649042
21304,0,0.2490708991928844
21305,0,0.25436758184957825
21306,0,0.2562771403844475
21307,0,0.2517099949988411
21308,0,0.24982303580020765
21309,0,0.250954077819481
21310,0,0.2490708991928844
21311,0,0.24944677822995878
21312,0,0.2864373226631791
21313,0,0.2589662597195299
21314,0,0.2570435893066708
21315,0,0.26167366807776327
21316,0,0.2490708991928844
21317,0,0.2501996717155326
21318,0,0.2505766857859283
21319,0,0.2490708991928844
21320,0,0.2490708991928844
21321,0,0.26012434285451563
21322,0,0.2505766857859283
21323,0,0.2490708991928844
21324,0,0.26128577881881976
21325,0,0.26832442334931517
21326,0,0.26283956419105187
21327,0,0.2574273754894475
21328,0,0.2490708991928844
21329,0,0.24944677822995878
21330,0,0.24944677822995878
21331,0,0.24944677822995878
21332,0,0.24944677822995878
21333,0,0.2490708991928844
21334,0,0.24982303580020765
21335,0,0.2501996717155326
21336,0,0.2490708991928844
21337,0,0.2490708991928844
21338,0,0.2490708991928844
21339,0,0.2517099949988411
21340,0,0.26012434285451563
21341,0,0.2490708991928844
21342,0,0.24982303580020765
21343,0,0.2490708991928844
21344,0,0.2490708991928844
21345,0,0.2490708991928844
21346,0,0.2517099949988411
21347,0,0.24869539887517875
21348,0,0.251331847622365
21349,0,0.2520885197512532
21350,0,0.24944677822995878
21351,0,0.2490708991928844
21352,0,0.24944677822995878
21353,0,0.2505766857859283
21354,0,0.2517099949988411
21355,0,0.25284670058366543
21356,0,0.24944677822995878
21357,0,0.2551302789512202
21358,0,0.2659649166212395
21359,0,0.24944677822995878
21360,0,0.24944677822995878
21361,0,0.5088338417946702
21362,0,0.2795091213599489
21363,0,0.2517099949988411
21364,0,0.25284670058366543
21365,0,0.2490708991928844
21366,0,0.250954077819481
21367,0,0.26012434285451563
21368,0,0.2490708991928844
21369,0,0.2551302789512202
21370,0,0.24869539887517875
21371,0,0.2505766857859283
21372,0,0.250954077819481
21373,0,0.2695091354050315
21374,0,0.24982303580020765
21375,0,0.2699047721535483
21376,0,0.25666017753009296
21377,0,0.2501996717155326
21378,0,0.2517099949988411
21379,0,0.24944677822995878
21380,0,0.2517099949988411
21381,0,0.2501996717155326
21382,0,0.24944677822995878
21383,0,0.25436758184957825
21384,0,0.24869539887517875
21385,0,0.2517099949988411
21386,0,0.2490708991928844
21387,0,0.301442414074474
21388,0,0.2517099949988411
21389,0,0.24944677822995878
21390,0,0.2827566571991243
21391,0,0.26832442334931517
21392,0,0.24944677822995878
21393,0,0.2605111159618671
21394,0,0.2490708991928844
21395,0,0.2762845167101087
21396,0,0.25398679709994587
21397,0,0.2501996717155326
21398,0,0.2687189607157432
21399,0,0.2490708991928844
21400,0,0.2536063884999349
21401,0,0.2505766857859283
21402,0,0.24944677822995878
21403,0,0.24982303580020765
21404,0,0.2490708991928844
21405,0,0.25474874253769414
21406,0,0.2501996717155326
21407,0,0.2505766857859283
21408,0,0.35448122934749277
21409,0,0.25436758184957825
21410,0,0.25474874253769414
21411,0,0.2490708991928844
21412,0,0.2490708991928844
21413,0,0.25246742168002656
21414,0,0.2536063884999349
21415,0,0.27069714300737346
21416,0,0.28031886234071207
21417,0,0.24982303580020765
21418,0,0.251331847622365
21419,0,0.2490708991928844
21420,0,0.251331847622365
21421,0,0.2570435893066708
21422,0,0.2490708991928844
21423,0,0.2505766857859283
21424,0,0.24944677822995878
21425,0,0.25246742168002656
21426,0,0.2570435893066708
21427,0,0.24944677822995878
21428,0,0.24869539887517875
21429,0,0.24944677822995878
21430,0,0.2520885197512532
21431,0,0.2490708991928844
21432,0,0.24869539887517875
21433,0,0.25551219087514554
21434,0,0.2505766857859283
21435,0,0.251331847622365
21436,0,0.2667499470119521
21437,0,0.257811535851738
21438,0,0.2490708991928844
21439,0,0.2520885197512532
21440,0,0.24944677822995878
21441,0,0.2490708991928844
21442,0,0.25551219087514554
21443,0,0.27708850864024254
21444,0,0.2490708991928844
21445,0,0.25551219087514554
21446,0,0.24944677822995878
21447,0,0.24982303580020765
21448,0,0.25398679709994587
21449,0,0.2505766857859283
21450,0,0.24869539887517875
21451,0,0.2490708991928844
21452,0,0.24944677822995878
21453,0,0.2605111159618671
21454,0,0.2856169218639384
21455,0,0.24982303580020765
21456,0,0.250954077819481
21457,0,0.2581960701649042
21458,0,0.2570435893066708
21459,0,0.24869539887517875
21460,0,0.2884944821456182
21461,0,0.2490708991928844
21462,0,0.47671299084912905
21463,0,0.251331847622365
21464,0,0.2562771403844475
21465,0,0.2490708991928844
21466,0,0.2570435893066708
21467,0,0.2490708991928844
21468,0,0.26012434285451563
21469,0,0.2536063884999349
21470,0,0.2517099949988411
21471,0,0.2843889689345444
21472,0,0.24869539887517875
21473,0,0.26206192889329016
21474,0,0.2847979329827316
21475,0,0.25474874253769414
21476,0,0.3716655231200142
21477,0,0.2558944780925191
21478,0,0.24944677822995878
21479,0,0.2517099949988411
21480,0,0.2640087974910784
21481,0,0.29848988585859537
21482,0,0.24982303580020765
21483,0,0.251331847622365
21484,0,0.2710938765262559
21485,0,0.2490708991928844
21486,0,0.24982303580020765
21487,0,0.24944677822995878
21488,0,0.2501996717155326
21489,0,0.251331847622365
21490,0,0.24982303580020765
21491,0,0.27428085938080526
21492,0,0.2562771403844475
21493,0,0.2847979329827316
21494,0,0.2655729543315988
21495,0,0.2643992823212049
21496,0,0.2490708991928844
21497,0,0.42700484264581906
21498,0,0.24944677822995878
21499,0,0.2490708991928844
21500,0,0.2558944780925191
21501,0,0.2517099949988411
21502,0,0.250954077819481
21503,0,0.2551302789512202
21504,0,0.2695091354050315
21505,0,0.2505766857859283
21506,0,0.2659649166212395
21507,0,0.25284670058366543
21508,0,0.2490708991928844
21509,0,0.25474874253769414
21510,0,0.2517099949988411
21511,0,0.24944677822995878
21512,0,0.24982303580020765
21513,0,0.2726844576124343
21514,0,0.24944677822995878
21515,0,0.2517099949988411
21516,0,0.587274110814221
21517,0,0.250954077819481
21518,0,0.2558944780925191
21519,0,0.3829914140703948
21520,0,0.2505766857859283
21521,0,0.24982303580020765
21522,0,0.2490708991928844
21523,0,0.45273371565326964
21524,0,0.3385635382984429
21525,0,0.24869539887517875
21526,0,0.277491045239034
21527,0,0.2501996717155326
21528,0,0.257811535851738
21529,0,0.2570435893066708
21530,0,0.2856169218639384
21531,0,0.250954077819481
21532,0,0.37260417361998016
21533,0,0.2490708991928844
21534,0,0.2517099949988411
21535,0,0.2738812143237636
21536,0,0.2738812143237636
21537,0,0.2490708991928844
21538,0,0.28684805160117294
21539,0,0.28684805160117294
21540,0,0.250954077819481
21541,0,0.2490708991928844
21542,0,0.2758830620300953
21543,0,0.25246742168002656
21544,0,0.26479013691443637
21545,0,0.2490708991928844
21546,0,0.2827566571991243
21547,0,0.25398679709994587
21548,0,0.251331847622365
21549,0,0.2517099949988411
21550,0,0.25666017753009296
21551,0,0.2490708991928844
21552,0,0.2505766857859283
21553,0,0.2608982613647495
21554,0,0.2807242694424348
21555,0,0.25246742168002656
21556,0,0.25474874253769414
21557,0,0.2517099949988411
21558,0,0.2501996717155326
21559,0,0.2517099949988411
21560,0,0.250954077819481
21561,0,0.2655729543315988
21562,0,0.251331847622365
21563,0,0.25284670058366543
21564,0,0.2520885197512532
21565,0,0.2490708991928844
21566,0,0.4652026544523515
21567,0,0.24982303580020765
21568,0,0.251331847622365
21569,0,0.251331847622365
21570,0,0.25398679709994587
21571,0,0.324322082233611
21572,0,0.25246742168002656
21573,0,0.2505766857859283
21574,0,0.2608982613647495
21575,0,0.25284670058366543
21576,0,0.24944677822995878
21577,0,0.24982303580020765
21578,0,0.2490708991928844
21579,0,0.25246742168002656
21580,0,0.3230029630199512
21581,0,0.2490708991928844
21582,0,0.25246742168002656
21583,0,0.2490708991928844
21584,0,0.2787008136194777
21585,0,0.24869539887517875
21586,0,0.2490708991928844
21587,0,0.2517099949988411
21588,0,0.2671430145667549
21589,0,0.24944677822995878
21590,0,0.34579751716120494
21591,0,0.2517099949988411
21592,0,0.24944677822995878
21593,0,0.24944677822995878
21594,0,0.25284670058366543
21595,0,0.2520885197512532
21596,0,0.24944677822995878
21597,0,0.24944677822995878
21598,0,0.24944677822995878
21599,0,0.24944677822995878
21600,0,0.26245056101513453
21601,0,0.24982303580020765
21602,0,0.258580978198352
21603,0,0.2490708991928844
21604,0,0.26167366807776327
21605,0,0.25666017753009296
21606,0,0.26322893816681725
21607,0,0.258580978198352
21608,0,0.2726844576124343
21609,0,0.2835721034512709
21610,0,0.301442414074474
21611,0,0.26361868268622324
21612,0,0.2490708991928844
21613,0,0.2562771403844475
21614,0,0.24982303580020765
21615,0,0.25551219087514554
21616,0,0.2490708991928844
21617,0,0.26361868268622324
21618,0,0.2608982613647495
21619,0,0.2501996717155326
21620,0,0.25474874253769414
21621,0,0.251331847622365
21622,0,0.2581960701649042
21623,0,0.25284670058366543
21624,0,0.2782971980604399
21625,0,0.25246742168002656
21626,0,0.24944677822995878
21627,0,0.26322893816681725
21628,0,0.2589662597195299
21629,0,0.251331847622365
21630,0,0.24982303580020765
21631,0,0.2490708991928844
21632,0,0.2581960701649042
21633,0,0.2490708991928844
21634,0,0.24944677822995878
21635,0,0.25246742168002656
21636,0,0.26753644999367554
21637,0,0.25551219087514554
21638,0,0.25474874253769414
21639,0,0.27428085938080526
21640,0,0.25551219087514554
21641,0,0.2505766857859283
21642,0,0.250954077819481
21643,0,0.24982303580020765
21644,0,0.24944677822995878
21645,0,0.2490708991928844
21646,0,0.2490708991928844
21647,0,0.27348193213675487
21648,0,0.24869539887517875
21649,0,0.49125983832699033
21650,0,0.2795091213599489
21651,0,0.257811535851738
21652,0,0.24944677822995878
21653,0,0.2574273754894475
21654,0,0.2517099949988411
21655,0,0.2536063884999349
21656,0,0.25322635625875006
21657,0,0.2490708991928844
21658,0,0.2730830131301858
21659,0,0.2605111159618671
21660,0,0.251331847622365
21661,0,0.2787008136194777
21662,0,0.25436758184957825
21663,0,0.24944677822995878
21664,0,0.2762845167101087
21665,0,0.2490708991928844
21666,0,0.2831642027413117
21667,0,0.2605111159618671
21668,0,0.24982303580020765
21669,0,0.2517099949988411
21670,0,0.2505766857859283
21671,0,0.2574273754894475
21672,0,0.24944677822995878
21673,0,0.2490708991928844
21674,0,0.25935191449392614
21675,0,0.2831642027413117
21676,0,0.24869539887517875
21677,0,0.2750812368532105
21678,0,0.25935191449392614
21679,0,0.250954077819481
21680,0,0.24869539887517875
21681,0,0.2505766857859283
21682,0,0.2505766857859283
21683,0,0.250954077819481
21684,0,0.2490708991928844
21685,0,0.250954077819481
21686,0,0.24982303580020765
21687,0,0.3138486533727939
21688,0,0.2490708991928844
21689,0,0.2520885197512532
21690,0,0.2839803589695264
21691,0,0.24944677822995878
21692,0,0.24944677822995878
21693,0,0.24944677822995878
21694,0,0.24944677822995878
21695,0,0.2490708991928844
21696,0,0.2581960701649042
21697,0,0.25284670058366543
21698,0,0.2490708991928844
21699,0,0.2517099949988411
21700,0,0.258580978198352
21701,0,0.24869539887517875
21702,0,0.25474874253769414
21703,0,0.2517099949988411
21704,0,0.2520885197512532
21705,0,0.2558944780925191
21706,0,0.2501996717155326
21707,0,0.2490708991928844
21708,0,0.2505766857859283
21709,0,0.2490708991928844
21710,0,0.2490708991928844
21711,0,0.29263502702859495
21712,0,0.2490708991928844
21713,0,0.2570435893066708
21714,0,0.25551219087514554
21715,0,0.2490708991928844
21716,0,0.2570435893066708
21717,0,0.24944677822995878
21718,0,0.24869539887517875
21719,0,0.2501996717155326
21720,0,0.25551219087514554
21721,0,0.3052627917572231
21722,0,0.257811535851738
21723,0,0.2490708991928844
21724,0,0.2505766857859283
21725,0,0.2505766857859283
21726,0,0.2501996717155326
21727,0,0.2490708991928844
21728,0,0.2490708991928844
21729,0,0.26167366807776327
21730,0,0.2490708991928844
21731,0,0.25666017753009296
21732,0,0.24944677822995878
21733,0,0.24982303580020765
21734,0,0.2490708991928844
21735,0,0.2490708991928844
21736,0,0.24869539887517875
21737,0,0.26518136100661704
21738,0,0.3363181137101842
21739,0,0.25322635625875006
21740,0,0.2536063884999349
21741,0,0.2490708991928844
21742,0,0.930368829443965
21743,0,0.24982303580020765
21744,0,0.2505766857859283
21745,0,0.31601549224661896
21746,0,0.2574273754894475
21747,0,0.2570435893066708
21748,0,0.251331847622365
21749,0,0.3078247276652515
21750,0,0.27548196863760593
21751,0,0.2490708991928844
21752,0,0.2490708991928844
21753,0,0.24944677822995878
21754,0,0.2490708991928844
21755,0,0.2536063884999349
21756,0,0.26479013691443637
21757,0,0.2520885197512532
21758,0,0.2574273754894475
21759,0,0.24944677822995878
21760,0,0.2490708991928844
21761,0,0.24982303580020765
21762,0,0.2501996717155326
21763,0,0.27228626588985183
21764,0,0.2758830620300953
21765,0,0.3216866546997841
21766,0,0.257811535851738
21767,0,0.2505766857859283
21768,0,0.2490708991928844
21769,0,0.251331847622365
21770,0,0.2505766857859283
21771,0,0.27468086699544353
21772,0,0.25474874253769414
21773,0,0.25436758184957825
21774,0,0.2490708991928844
21775,0,0.2505766857859283
21776,0,0.2501996717155326
21777,0,0.257811535851738
21778,0,0.2574273754894475
21779,0,0.2490708991928844
21780,0,0.250954077819481
21781,0,0.25551219087514554
21782,0,0.26753644999367554
21783,0,0.25322635625875006
21784,0,0.24982303580020765
21785,0,0.2605111159618671
21786,0,0.24982303580020765
21787,0,0.2505766857859283
21788,0,0.2517099949988411
21789,0,0.2490708991928844
21790,0,0.2505766857859283
21791,0,0.24982303580020765
21792,0,0.2536063884999349
21793,0,0.2517099949988411
21794,0,0.2490708991928844
21795,0,0.25436758184957825
21796,0,0.2501996717155326
21797,0,0.2517099949988411
21798,0,0.26753644999367554
21799,0,0.3987719907074162
21800,0,0.2490708991928844
21801,0,0.24944677822995878
21802,0,0.257811535851738
21803,0,0.26322893816681725
21804,0,0.2490708991928844
21805,0,0.2517099949988411
21806,0,0.3056889506661508
21807,0,0.3056889506661508
21808,0,0.2490708991928844
21809,0,0.2490708991928844
21810,0,0.2490708991928844
21811,0,0.29305099320680184
21812,0,0.2843889689345444
21813,0,0.2570435893066708
21814,0,0.2762845167101087
21815,0,0.270300774785064
21816,0,0.25398679709994587
21817,0,0.25246742168002656
21818,0,0.25935191449392614
21819,0,0.24944677822995878
21820,0,0.25436758184957825
21821,0,0.2505766857859283
21822,0,0.2505766857859283
21823,0,0.2490708991928844
21824,0,0.27228626588985183
21825,0,0.25398679709994587
21826,0,0.2517099949988411
21827,0,0.25973794228506736
21828,0,0.24944677822995878
21829,0,0.2589662597195299
21830,0,0.251331847622365
21831,0,0.24982303580020765
21832,0,0.25551219087514554
21833,0,0.26206192889329016
21834,0,0.26635724760540236
21835,0,0.24944677822995878
21836,0,0.2490708991928844
21837,0,0.26245056101513453
21838,0,0.26167366807776327
21839,0,0.2490708991928844
21840,0,0.2782971980604399
21841,0,0.26322893816681725
21842,0,0.307396909519947
21843,0,0.27468086699544353
21844,0,0.2490708991928844
21845,0,0.24944677822995878
21846,0,0.24869539887517875
21847,0,0.24869539887517875
21848,0,0.2490708991928844
21849,0,0.250954077819481
21850,0,0.24869539887517875
21851,0,0.2536063884999349
21852,0,0.25666017753009296
21853,0,0.25436758184957825
21854,0,0.26479013691443637
21855,0,0.269113864829704
21856,0,0.5168630206129691
21857,0,0.33007037731433364
21858,0,0.25551219087514554
21859,0,0.2490708991928844
21860,0,0.24869539887517875
21861,0,0.250954077819481
21862,0,0.3256439973273076
21863,0,0.2490708991928844
21864,0,0.2517099949988411
21865,0,0.2605111159618671
21866,0,0.2490708991928844
21867,0,0.24944677822995878
21868,0,0.24982303580020765
21869,0,0.250954077819481
21870,0,0.25551219087514554
21871,0,0.24869539887517875
21872,0,0.2562771403844475
21873,0,0.2687189607157432
21874,0,0.25436758184957825
21875,0,0.25551219087514554
21876,0,0.2778939418226887
21877,0,0.2558944780925191
21878,0,0.2558944780925191
21879,0,0.26518136100661704
21880,0,0.26283956419105187
21881,0,0.25246742168002656
21882,0,0.2679302530145765
21883,0,0.2659649166212395
21884,0,0.26245056101513453
21885,0,0.25474874253769414
21886,0,0.25284670058366543
21887,0,0.3238820644309076
21888,0,0.2505766857859283
21889,0,0.25284670058366543
21890,0,0.2536063884999349
21891,0,0.24982303580020765
21892,0,0.2505766857859283
21893,0,0.2517099949988411
21894,0,0.270300774785064
21895,0,0.2605111159618671
21896,0,0.27188843826676373
21897,0,0.251331847622365
21898,0,0.37920129839674716
21899,0,0.2738812143237636
21900,0,0.31601549224661896
21901,0,0.24982303580020765
21902,0,0.2490708991928844
21903,0,0.3039863164790553
21904,0,0.270300774785064
21905,0,0.2574273754894475
21906,0,0.2490708991928844
21907,0,0.25973794228506736
21908,0,0.2501996717155326
21909,0,0.257811535851738
21910,0,0.2570435893066708
21911,0,0.2520885197512532
21912,0,0.26832442334931517
21913,0,0.25474874253769414
21914,0,0.2608982613647495
21915,0,0.2843889689345444
21916,0,0.24944677822995878
21917,0,0.2605111159618671
21918,0,0.24944677822995878
21919,0,0.2562771403844475
21920,0,0.2517099949988411
21921,0,0.24944677822995878
21922,0,0.25398679709994587
21923,0,0.26167366807776327
21924,0,0.258580978198352
21925,0,0.24869539887517875
21926,0,0.2490708991928844
21927,0,0.2778939418226887
21928,0,0.2505766857859283
21929,0,0.24944677822995878
21930,0,0.26518136100661704
21931,0,0.2558944780925191
21932,0,0.25666017753009296
21933,0,0.24944677822995878
21934,0,0.2490708991928844
21935,0,0.2655729543315988
21936,0,0.24944677822995878
21937,0,0.2490708991928844
21938,0,0.2490708991928844
21939,0,0.2520885197512532
21940,0,0.2643992823212049
21941,0,0.2490708991928844
21942,0,0.2490708991928844
21943,0,0.27708850864024254
21944,0,0.2714909750454721
21945,0,0.2608982613647495
21946,0,0.2501996717155326
21947,0,0.25436758184957825
21948,0,0.2505766857859283
21949,0,0.2501996717155326
21950,0,0.2490708991928844
21951,0,0.25666017753009296
21952,0,0.2581960701649042
21953,0,0.26361868268622324
21954,0,0.250954077819481
21955,0,0.2517099949988411
21956,0,0.24982303580020765
21957,0,0.2738812143237636
21958,0,0.24944677822995878
21959,0,0.24944677822995878
21960,0,0.2501996717155326
21961,0,0.2536063884999349
21962,0,0.3489851989165729
21963,0,0.24944677822995878
21964,0,0.250954077819481
21965,0,0.29555404126723306
21966,0,0.2490708991928844
21967,0,0.2517099949988411
21968,0,0.2490708991928844
21969,0,0.25666017753009296
21970,0,0.2490708991928844
21971,0,0.33901350087735943
21972,0,0.3061154423693437
21973,0,0.2501996717155326
21974,0,0.5298900547428419
21975,0,0.32785336091547623
21976,0,0.2562771403844475
21977,0,0.2574273754894475
21978,0,0.27428085938080526
21979,0,0.24982303580020765
21980,0,0.2517099949988411
21981,0,0.2490708991928844
21982,0,0.24982303580020765
21983,0,0.2490708991928844
21984,0,0.2517099949988411
21985,0,0.2558944780925191
21986,0,0.2490708991928844
21987,0,0.2505766857859283
21988,0,0.24944677822995878
21989,0,0.2520885197512532
21990,0,0.2490708991928844
21991,0,0.24944677822995878
21992,0,0.25284670058366543
21993,0,0.27228626588985183
21994,0,0.27188843826676373
21995,0,0.42405869011406616
21996,0,0.2490708991928844
21997,0,0.26283956419105187
21998,0,0.3001750115631331
21999,0,0.24944677822995878
22000,0,0.27428085938080526
22001,0,0.25246742168002656
22002,0,0.9510133528711203
22003,0,0.24944677822995878
22004,0,0.250954077819481
22005,0,0.24982303580020765
22006,0,0.2581960701649042
22007,0,0.251331847622365
22008,0,0.2505766857859283
22009,0,0.26167366807776327
22010,0,0.24944677822995878
22011,0,0.24869539887517875
22012,0,0.250954077819481
22013,0,0.2643992823212049
22014,0,0.25398679709994587
22015,0,0.24944677822995878
22016,0,0.3882260543705551
22017,0,0.250954077819481
22018,0,0.324322082233611
22019,0,0.3208106847661914
22020,0,0.24982303580020765
22021,0,0.250954077819481
22022,0,0.2517099949988411
22023,0,0.25246742168002656
22024,0,0.3810945457721501
22025,0,0.2520885197512532
22026,0,0.2536063884999349
22027,0,0.2490708991928844
22028,0,0.2562771403844475
22029,0,0.25551219087514554
22030,0,0.2490708991928844
22031,0,0.534890599521334
22032,0,0.2517099949988411
22033,0,0.25246742168002656
22034,0,0.24982303580020765
22035,0,0.2551302789512202
22036,0,0.25246742168002656
22037,0,0.2671430145667549
22038,0,0.24982303580020765
22039,0,0.26322893816681725
22040,0,0.2490708991928844
22041,0,0.24944677822995878
22042,0,0.25551219087514554
22043,0,0.469702967882511
22044,0,0.24982303580020765
22045,0,0.250954077819481
22046,0,0.2490708991928844
22047,0,0.2581960701649042
22048,0,0.250954077819481
22049,0,0.24982303580020765
22050,0,0.24982303580020765
22051,0,0.24982303580020765
22052,0,0.25551219087514554
22053,0,0.2605111159618671
22054,0,0.2947183135240645
22055,0,0.2536063884999349
22056,0,0.2750812368532105
22057,0,0.257811535851738
22058,0,0.2574273754894475
22059,0,0.24869539887517875
22060,0,0.2811300338256094
22061,0,0.25551219087514554
22062,0,0.2843889689345444
22063,0,0.2655729543315988
22064,0,0.2490708991928844
22065,0,0.2490708991928844
22066,0,0.2517099949988411
22067,0,0.24869539887517875
22068,0,0.36047888440064835
22069,0,0.2490708991928844
22070,0,0.24944677822995878
22071,0,0.24944677822995878
22072,0,0.2490708991928844
22073,0,0.2490708991928844
22074,0,0.2551302789512202
22075,0,0.26128577881881976
22076,0,0.27468086699544353
22077,0,0.26245056101513453
22078,0,0.2640087974910784
22079,0,0.25973794228506736
22080,0,0.2695091354050315
22081,0,0.2570435893066708
22082,0,0.2520885197512532
22083,0,0.2671430145667549
22084,0,0.25474874253769414
22085,0,0.2490708991928844
22086,0,0.3001750115631331
22087,0,0.2570435893066708
22088,0,0.250954077819481
22089,0,0.24982303580020765
22090,0,0.26753644999367554
22091,0,0.24869539887517875
22092,0,0.25666017753009296
22093,0,0.2505766857859283
22094,0,0.2490708991928844
22095,0,0.324322082233611
22096,0,0.26832442334931517
22097,0,0.251331847622365
22098,0,0.29180413420989454
22099,0,0.2520885197512532
22100,0,0.3318494517390011
22101,0,0.2490708991928844
22102,0,0.2490708991928844
22103,0,0.2490708991928844
22104,0,0.26635724760540236
22105,0,0.2490708991928844
22106,0,0.2505766857859283
22107,0,0.2562771403844475
22108,0,0.25666017753009296
22109,0,0.25973794228506736
22110,0,0.2517099949988411
22111,0,0.25246742168002656
22112,0,0.2490708991928844
22113,0,0.35862870782751954
22114,0,0.2659649166212395
22115,0,0.24944677822995878
22116,0,0.2570435893066708
22117,0,0.2655729543315988
22118,0,0.27708850864024254
22119,0,0.2490708991928844
22120,0,0.2490708991928844
22121,0,0.2659649166212395
22122,0,0.2671430145667549
22123,0,0.2501996717155326
22124,0,0.2536063884999349
22125,0,0.24944677822995878
22126,0,0.25398679709994587
22127,0,0.2714909750454721
22128,0,0.26832442334931517
22129,0,0.24869539887517875
22130,0,0.2501996717155326
22131,0,0.2501996717155326
22132,0,0.251331847622365
22133,0,0.24869539887517875
22134,0,0.24982303580020765
22135,0,0.2699047721535483
22136,0,0.26167366807776327
22137,0,0.25284670058366543
22138,0,0.30996876497080067
22139,0,0.2558944780925191
22140,0,0.2505766857859283
22141,0,0.26479013691443637
22142,0,0.29848988585859537
22143,0,0.2490708991928844
22144,0,0.2505766857859283
22145,0,0.2558944780925191
22146,0,0.24982303580020765
22147,0,0.2562771403844475
22148,0,0.2679302530145765
22149,0,0.2667499470119521
22150,0,0.24982303580020765
22151,0,0.26167366807776327
22152,0,0.257811535851738
22153,0,0.27708850864024254
22154,0,0.2581960701649042
22155,0,0.2558944780925191
22156,0,0.250954077819481
22157,0,0.2501996717155326
22158,0,0.257811535851738
22159,0,0.28684805160117294
22160,0,0.2501996717155326
22161,0,0.25322635625875006
22162,0,0.2505766857859283
22163,0,0.3683879040668756
22164,0,0.24944677822995878
22165,0,0.251331847622365
22166,0,0.2787008136194777
22167,0,0.258580978198352
22168,0,0.24944677822995878
22169,0,0.257811535851738
22170,0,0.2710938765262559
22171,0,0.24944677822995878
22172,0,0.2501996717155326
22173,0,0.25551219087514554
22174,0,0.2490708991928844
22175,0,0.2570435893066708
22176,0,0.2490708991928844
22177,0,0.2778939418226887
22178,0,0.2520885197512532
22179,0,0.251331847622365
22180,0,0.2536063884999349
22181,0,0.4002176174230766
22182,0,0.258580978198352
22183,0,0.2823494671821266
22184,0,0.25551219087514554
22185,0,0.2791047881649473
22186,0,0.2730830131301858
22187,0,0.25284670058366543
22188,0,0.250954077819481
22189,0,0.2659649166212395
22190,0,0.2505766857859283
22191,0,0.2726844576124343
22192,0,0.2490708991928844
22193,0,0.269113864829704
22194,0,0.2839803589695264
22195,0,0.2517099949988411
22196,0,0.24944677822995878
22197,0,0.24982303580020765
22198,0,0.2750812368532105
22199,0,0.25322635625875006
22200,0,0.2517099949988411
22201,0,0.2659649166212395
22202,0,0.258580978198352
22203,0,0.25246742168002656
22204,0,0.33497439183875555
22205,0,0.257811535851738
22206,0,0.25666017753009296
22207,0,0.2490708991928844
22208,0,0.2490708991928844
22209,0,0.2520885197512532
22210,0,0.250954077819481
22211,0,0.269113864829704
22212,0,0.2490708991928844
22213,0,0.24944677822995878
22214,0,0.28194263304567996
22215,0,0.250954077819481
22216,0,0.2671430145667549
22217,0,0.250954077819481
22218,0,0.2490708991928844
22219,0,0.2501996717155326
22220,0,0.2520885197512532
22221,0,0.24944677822995878
22222,0,0.24982303580020765
22223,0,0.26361868268622324
22224,0,0.24944677822995878
22225,0,0.25284670058366543
22226,0,0.2589662597195299
22227,0,0.31949909418137923
22228,0,0.2570435893066708
22229,0,0.2667499470119521
22230,0,0.2558944780925191
22231,0,0.28153615514309055
22232,0,0.2570435893066708
22233,0,0.2517099949988411
22234,0,0.25322635625875006
22235,0,0.24869539887517875
22236,0,0.3035614934198252
22237,0,0.25398679709994587
22238,0,0.34989846685725773
22239,0,0.2695091354050315
22240,0,0.250954077819481
22241,0,0.24944677822995878
22242,0,0.26322893816681725
22243,0,0.24944677822995878
22244,0,0.24982303580020765
22245,0,0.34579751716120494
22246,0,0.2490708991928844
22247,0,0.2505766857859283
22248,0,0.24944677822995878
22249,0,0.33542200329049116
22250,0,0.2536063884999349
22251,0,0.24944677822995878
22252,0,0.24982303580020765
22253,0,0.2536063884999349
22254,0,0.2490708991928844
22255,0,0.24944677822995878
22256,0,0.24982303580020765
22257,0,0.24944677822995878
22258,0,0.2570435893066708
22259,0,0.2581960701649042
22260,0,0.2490708991928844
22261,0,0.2505766857859283
22262,0,0.2520885197512532
22263,0,0.2490708991928844
22264,0,0.2490708991928844
22265,0,0.2501996717155326
22266,0,0.251331847622365
22267,0,0.3274108736733612
22268,0,0.2501996717155326
22269,0,0.25284670058366543
22270,0,0.2501996717155326
22271,0,0.26753644999367554
22272,0,0.2856169218639384
22273,0,0.2864373226631791
22274,0,0.24944677822995878
22275,0,0.2581960701649042
22276,0,0.2517099949988411
22277,0,0.2758830620300953
22278,0,0.2884944821456182
22279,0,0.25284670058366543
22280,0,0.26832442334931517
22281,0,0.24944677822995878
22282,0,0.2505766857859283
22283,0,0.26012434285451563
22284,0,0.250954077819481
22285,0,0.25322635625875006
22286,0,0.25284670058366543
22287,0,0.2520885197512532
22288,0,0.2501996717155326
22289,0,0.25322635625875006
22290,0,0.24944677822995878
22291,0,0.27069714300737346
22292,0,0.24944677822995878
22293,0,0.2490708991928844
22294,0,0.2490708991928844
22295,0,0.29555404126723306
22296,0,0.2490708991928844
22297,0,0.2490708991928844
22298,0,0.2490708991928844
22299,0,0.2570435893066708
22300,0,0.25284670058366543
22301,0,0.2562771403844475
22302,0,0.2517099949988411
22303,0,0.2490708991928844
22304,0,0.2679302530145765
22305,0,0.2687189607157432
22306,0,0.2517099949988411
22307,0,0.8535587933252291
22308,0,0.2490708991928844
22309,0,0.2856169218639384
22310,0,0.2695091354050315
22311,0,0.24944677822995878
22312,0,0.2490708991928844
22313,0,0.24944677822995878
22314,0,0.2551302789512202
22315,0,0.28808234805083527
22316,0,0.250954077819481
22317,0,0.251331847622365
22318,0,0.26167366807776327
22319,0,0.33542200329049116
22320,0,0.2517099949988411
22321,0,0.2490708991928844
22322,0,0.26012434285451563
22323,0,0.2551302789512202
22324,0,0.2695091354050315
22325,0,0.25436758184957825
22326,0,0.2490708991928844
22327,0,0.2490708991928844
22328,0,0.2520885197512532
22329,0,0.2490708991928844
22330,0,0.27228626588985183
22331,0,0.2501996717155326
22332,0,0.24982303580020765
22333,0,0.2750812368532105
22334,0,0.250954077819481
22335,0,0.2659649166212395
22336,0,0.2490708991928844
22337,0,0.2505766857859283
22338,0,0.2490708991928844
22339,0,0.2490708991928844
22340,0,0.6501867921712636
22341,0,0.24944677822995878
22342,0,0.2505766857859283
22343,0,0.24944677822995878
22344,0,0.2574273754894475
22345,0,0.586300037494751
22346,0,0.2501996717155326
22347,0,0.26635724760540236
22348,0,0.25284670058366543
22349,0,0.2490708991928844
22350,0,0.24944677822995878
22351,0,0.2574273754894475
22352,0,0.2501996717155326
22353,0,0.24869539887517875
22354,0,0.2490708991928844
22355,0,0.2562771403844475
22356,0,0.2501996717155326
22357,0,0.2517099949988411
22358,0,0.2551302789512202
22359,0,0.26167366807776327
22360,0,0.2490708991928844
22361,0,0.250954077819481
22362,0,0.2490708991928844
22363,0,0.2490708991928844
22364,0,0.2699047721535483
22365,0,0.2558944780925191
22366,0,0.25398679709994587
22367,0,0.2501996717155326
22368,0,0.24944677822995878
22369,0,0.250954077819481
22370,0,0.2831642027413117
22371,0,0.2558944780925191
22372,0,0.25474874253769414
22373,0,0.24944677822995878
22374,0,0.24944677822995878
22375,0,0.25284670058366543
22376,0,0.24982303580020765
22377,0,0.2490708991928844
22378,0,0.2710938765262559
22379,0,0.24982303580020765
22380,0,0.2643992823212049
22381,0,0.2536063884999349
22382,0,0.2505766857859283
22383,0,0.24982303580020765
22384,0,0.25474874253769414
22385,0,0.2726844576124343
22386,0,0.2505766857859283
22387,0,0.29138920837721405
22388,0,0.258580978198352
22389,0,0.27228626588985183
22390,0,0.2490708991928844
22391,0,0.25973794228506736
22392,0,0.2490708991928844
22393,0,0.2643992823212049
22394,0,0.251331847622365
22395,0,0.2490708991928844
22396,0,0.2490708991928844
22397,0,0.27708850864024254
22398,0,0.25322635625875006
22399,0,0.251331847622365
22400,0,0.26479013691443637
22401,0,0.25322635625875006
22402,0,0.26245056101513453
22403,0,0.25436758184957825
22404,0,0.24982303580020765
22405,0,0.24982303580020765
22406,0,0.2490708991928844
22407,0,0.2750812368532105
22408,0,0.26479013691443637
22409,0,0.2517099949988411
22410,0,0.2856169218639384
22411,0,0.2490708991928844
22412,0,0.2490708991928844
22413,0,0.2490708991928844
22414,0,0.44974938062809955
22415,0,0.26167366807776327
22416,0,0.2490708991928844
22417,0,0.26753644999367554
22418,0,0.2505766857859283
22419,0,0.26206192889329016
22420,0,0.29263502702859495
22421,0,0.9999999999999998
22422,0,0.25246742168002656
22423,0,0.25246742168002656
22424,0,0.24869539887517875
22425,0,0.2490708991928844
22426,0,0.24982303580020765
22427,0,0.3108286792158506
22428,0,0.25322635625875006
22429,0,0.2505766857859283
22430,0,0.28684805160117294
22431,0,0.24982303580020765
22432,0,0.24982303580020765
22433,0,0.2640087974910784
22434,0,0.2501996717155326
22435,0,0.2605111159618671
22436,0,0.2490708991928844
22437,0,0.7221812698932188
22438,0,0.2501996717155326
22439,0,0.2490708991928844
22440,0,0.36605414589180285
22441,0,0.25246742168002656
22442,0,0.24982303580020765
22443,0,0.24944677822995878
22444,0,0.2490708991928844
22445,0,0.24944677822995878
22446,0,0.2730830131301858
22447,0,0.24944677822995878
22448,0,0.4822274489257446
22449,0,0.29555404126723306
22450,0,0.2570435893066708
22451,0,0.250954077819481
22452,0,0.2643992823212049
22453,0,0.24944677822995878
22454,0,0.2671430145667549
22455,0,0.250954077819481
22456,0,0.2589662597195299
22457,0,0.24982303580020765
22458,0,0.2934673053555813
22459,0,0.30313700548079014
22460,0,0.2551302789512202
22461,0,0.2517099949988411
22462,0,0.2490708991928844
22463,0,0.25284670058366543
22464,0,0.2490708991928844
22465,0,0.2490708991928844
22466,0,0.24982303580020765
22467,0,0.24944677822995878
22468,0,0.25322635625875006
22469,0,0.2570435893066708
22470,0,0.34534325476308736
22471,0,0.250954077819481
22472,0,0.2640087974910784
22473,0,0.24869539887517875
22474,0,0.257811535851738
22475,0,0.36047888440064835
22476,0,0.2501996717155326
22477,0,0.2490708991928844
22478,0,0.2505766857859283
22479,0,0.24982303580020765
22480,0,0.250954077819481
22481,0,0.24944677822995878
22482,0,0.2490708991928844
22483,0,0.2811300338256094
22484,0,0.2574273754894475
22485,0,0.2758830620300953
22486,0,0.2490708991928844
22487,0,0.2787008136194777
22488,0,0.250954077819481
22489,0,0.2490708991928844
22490,0,0.24982303580020765
22491,0,0.37119656025233605
22492,0,0.3091101626703462
22493,0,0.2570435893066708
22494,0,0.25284670058366543
22495,0,0.24944677822995878
22496,0,0.25666017753009296
22497,0,0.25246742168002656
22498,0,0.2562771403844475
22499,0,0.2799138128655354
22500,0,0.24982303580020765
22501,0,0.29014651798919877
22502,0,0.2501996717155326
22503,0,0.3462520610538263
22504,0,0.24944677822995878
22505,0,0.31731945058931166
22506,0,0.25322635625875006
22507,0,0.24869539887517875
22508,0,0.25246742168002656
22509,0,0.2558944780925191
22510,0,0.25246742168002656
22511,0,0.2570435893066708
22512,0,0.25284670058366543
22513,0,0.2517099949988411
22514,0,0.2505766857859283
22515,0,0.24982303580020765
22516,0,0.250954077819481
22517,0,0.24944677822995878
22518,0,0.2520885197512532
22519,0,0.2608982613647495
22520,0,0.7506233931781381
22521,0,0.25322635625875006
22522,0,0.43982886243404623
22523,0,0.30825287622696457
22524,0,0.25436758184957825
22525,0,0.25284670058366543
22526,0,0.25246742168002656
22527,0,0.2490708991928844
22528,0,0.2490708991928844
22529,0,0.25284670058366543
22530,0,0.2589662597195299
22531,0,0.2490708991928844
22532,0,0.24869539887517875
22533,0,0.2490708991928844
22534,0,0.2490708991928844
22535,0,0.2536063884999349
22536,0,0.251331847622365
22537,0,0.2490708991928844
22538,0,0.2562771403844475
22539,0,0.3997355474300819
22540,0,0.29305099320680184
22541,0,0.25246742168002656
22542,0,0.3421713545251145
22543,0,0.34171936746837617
22544,0,0.2605111159618671
22545,0,0.2536063884999349
22546,0,0.26167366807776327
22547,0,0.2787008136194777
22548,0,0.26012434285451563
22549,0,0.24869539887517875
22550,0,0.2710938765262559
22551,0,0.2787008136194777
22552,0,0.2864373226631791
22553,0,0.26753644999367554
22554,0,0.26206192889329016
22555,0,0.25551219087514554
22556,0,0.25551219087514554
22557,0,0.24944677822995878
22558,0,0.25474874253769414
22559,0,0.2750812368532105
22560,0,0.2605111159618671
22561,0,0.24982303580020765
22562,0,0.549846254855807
22563,0,0.24944677822995878
22564,0,0.251331847622365
22565,0,0.43636759272529646
22566,0,0.25436758184957825
22567,0,0.4103844044353007
22568,0,0.2490708991928844
22569,0,0.250954077819481
22570,0,0.258580978198352
22571,0,0.24944677822995878
22572,0,0.2872591323974801
22573,0,0.2490708991928844
22574,0,0.41232993320003075
22575,0,0.26012434285451563
22576,0,0.2501996717155326
22577,0,0.2517099949988411
22578,0,0.4378502552877927
22579,0,0.2490708991928844
22580,0,0.2605111159618671
22581,0,0.2659649166212395
22582,0,0.29806945456575346
22583,0,0.2501996717155326
22584,0,0.2490708991928844
22585,0,0.2520885197512532
22586,0,0.2490708991928844
22587,0,0.2490708991928844
22588,0,0.24944677822995878
22589,0,0.24982303580020765
22590,0,0.2490708991928844
22591,0,0.24944677822995878
22592,0,0.2581960701649042
22593,0,0.25436758184957825
22594,0,0.2536063884999349
22595,0,0.2847979329827316
22596,0,0.26128577881881976
22597,0,0.250954077819481
22598,0,0.2581960701649042
22599,0,0.24869539887517875
22600,0,0.24982303580020765
22601,0,0.3225638805217633
22602,0,0.24982303580020765
22603,0,0.2490708991928844
22604,0,0.2517099949988411
22605,0,0.2517099949988411
22606,0,0.2490708991928844
22607,0,0.2517099949988411
22608,0,0.24869539887517875
22609,0,0.2490708991928844
22610,0,0.25284670058366543
22611,0,0.24944677822995878
22612,0,0.24869539887517875
22613,0,0.32344235784100267
22614,0,0.2551302789512202
22615,0,0.24944677822995878
22616,0,0.25474874253769414
22617,0,0.2490708991928844
22618,0,0.24869539887517875
22619,0,0.24944677822995878
22620,0,0.2501996717155326
22621,0,0.8151136214752508
22622,0,0.24944677822995878
22623,0,0.289732984885378
22624,0,0.4947743008624038
22625,0,0.250954077819481
22626,0,0.24944677822995878
22627,0,0.24944677822995878
22628,0,0.2490708991928844
22629,0,0.2490708991928844
22630,0,0.2589662597195299
22631,0,0.25666017753009296
22632,0,0.30654226639538346
22633,0,0.24944677822995878
22634,0,0.24869539887517875
22635,0,0.24982303580020765
22636,0,0.29263502702859495
22637,0,0.250954077819481
22638,0,0.26479013691443637
22639,0,0.2750812368532105
22640,0,0.26167366807776327
22641,0,0.2856169218639384
22642,0,0.24982303580020765
22643,0,0.2551302789512202
22644,0,0.3022890367970367
22645,0,0.2490708991928844
22646,0,0.2758830620300953
22647,0,0.25322635625875006
22648,0,0.43537978088745993
22649,0,0.250954077819481
22650,0,0.24944677822995878
22651,0,0.24982303580020765
22652,0,0.25246742168002656
22653,0,0.25246742168002656
22654,0,0.25322635625875006
22655,0,0.25436758184957825
22656,0,0.257811535851738
22657,0,0.2490708991928844
22658,0,0.2490708991928844
22659,0,0.26361868268622324
22660,0,0.2501996717155326
22661,0,0.24982303580020765
22662,0,0.26012434285451563
22663,0,0.24982303580020765
22664,0,0.26167366807776327
22665,0,0.257811535851738
22666,0,0.2778939418226887
22667,0,0.2520885197512532
22668,0,0.2581960701649042
22669,0,0.2558944780925191
22670,0,0.30868135472328756
22671,0,0.2517099949988411
22672,0,0.2520885197512532
22673,0,0.3954057558309921
22674,0,0.24869539887517875
22675,0,0.250954077819481
22676,0,0.24982303580020765
22677,0,0.2490708991928844
22678,0,0.2490708991928844
22679,0,0.2490708991928844
22680,0,0.2782971980604399
22681,0,0.2671430145667549
22682,0,0.24944677822995878
22683,0,0.29097463013073366
22684,0,0.24944677822995878
22685,0,0.25398679709994587
22686,0,0.31993597507930804
22687,0,0.24982303580020765
22688,0,0.25398679709994587
22689,0,0.2655729543315988
22690,0,0.25284670058366543
22691,0,0.24982303580020765
22692,0,0.251331847622365
22693,0,0.2589662597195299
22694,0,0.2490708991928844
22695,0,0.2501996717155326
22696,0,0.2536063884999349
22697,0,0.2517099949988411
22698,0,0.34307618801707235
22699,0,0.26518136100661704
22700,0,0.25246742168002656
22701,0,0.2490708991928844
22702,0,0.2710938765262559
22703,0,0.2608982613647495
22704,0,0.2536063884999349
22705,0,0.2490708991928844
22706,0,0.26832442334931517
22707,0,0.250954077819481
22708,0,0.3181903537147189
22709,0,0.2762845167101087
22710,0,0.251331847622365
22711,0,0.2501996717155326
22712,0,0.2520885197512532
22713,0,0.24944677822995878
22714,0,0.26283956419105187
22715,0,0.2551302789512202
22716,0,0.26206192889329016
22717,0,0.2989106576418828
22718,0,0.2490708991928844
22719,0,0.26167366807776327
22720,0,0.2490708991928844
22721,0,0.26245056101513453
22722,0,0.25935191449392614
22723,0,0.27069714300737346
22724,0,0.24982303580020765
22725,0,0.2517099949988411
22726,0,0.25666017753009296
22727,0,0.28153615514309055
22728,0,0.25284670058366543
22729,0,0.270300774785064
22730,0,0.24869539887517875
22731,0,0.2490708991928844
22732,0,0.250954077819481
22733,0,0.37967426800587356
22734,0,0.2536063884999349
22735,0,0.2517099949988411
22736,0,0.2490708991928844
22737,0,0.2640087974910784
22738,0,0.25935191449392614
22739,0,0.2517099949988411
22740,0,0.2574273754894475
22741,0,0.5128492601136148
22742,0,0.2517099949988411
22743,0,0.29263502702859495
22744,0,0.250954077819481
22745,0,0.25398679709994587
22746,0,0.29388396306584186
22747,0,0.2505766857859283
22748,0,0.25551219087514554
22749,0,0.2589662597195299
22750,0,0.26283956419105187
22751,0,0.24982303580020765
22752,0,0.250954077819481
22753,0,0.2501996717155326
22754,0,0.25973794228506736
22755,0,0.2490708991928844
22756,0,0.2667499470119521
22757,0,0.2640087974910784
22758,0,0.2501996717155326
22759,0,0.2490708991928844
22760,0,0.2505766857859283
22761,0,0.2490708991928844
22762,0,0.2490708991928844
22763,0,0.2490708991928844
22764,0,0.2490708991928844
22765,0,0.2490708991928844
22766,0,0.2490708991928844
22767,0,0.2490708991928844
22768,0,0.24944677822995878
22769,0,0.2490708991928844
22770,0,0.2490708991928844
22771,0,0.2517099949988411
22772,0,0.24869539887517875
22773,0,0.2551302789512202
22774,0,0.2782971980604399
22775,0,0.2490708991928844
22776,0,0.2517099949988411
22777,0,0.2490708991928844
22778,0,0.25551219087514554
22779,0,0.2517099949988411
22780,0,0.2520885197512532
22781,0,0.2490708991928844
22782,0,0.3421713545251145
22783,0,0.25398679709994587
22784,0,0.2807242694424348
22785,0,0.24944677822995878
22786,0,0.2490708991928844
22787,0,0.2501996717155326
22788,0,0.2605111159618671
22789,0,0.26012434285451563
22790,0,0.2864373226631791
22791,0,0.38727234187450027
22792,0,0.25436758184957825
22793,0,0.24869539887517875
22794,0,0.2490708991928844
22795,0,0.24982303580020765
22796,0,0.2536063884999349
22797,0,0.250954077819481
22798,0,0.24944677822995878
22799,0,0.2605111159618671
22800,0,0.25284670058366543
22801,0,0.24944677822995878
22802,0,0.24982303580020765
22803,0,0.25935191449392614
22804,0,0.2551302789512202
22805,0,0.2608982613647495
22806,0,0.2589662597195299
22807,0,0.2570435893066708
22808,0,0.2490708991928844
22809,0,0.250954077819481
22810,0,0.3296263652743715
22811,0,0.28031886234071207
22812,0,0.25551219087514554
22813,0,0.2490708991928844
22814,0,0.2490708991928844
22815,0,0.2490708991928844
22816,0,0.2517099949988411
22817,0,0.2505766857859283
22818,0,0.33991429871124396
22819,0,0.2490708991928844
22820,0,0.2490708991928844
22821,0,0.2710938765262559
22822,0,0.2831642027413117
22823,0,0.25246742168002656
22824,0,0.2490708991928844
22825,0,0.3554010282047317
22826,0,0.24869539887517875
22827,0,0.3331869185987281
22828,0,0.26753644999367554
22829,0,0.24869539887517875
22830,0,0.2490708991928844
22831,0,0.2517099949988411
22832,0,0.250954077819481
22833,0,0.2659649166212395
22834,0,0.2608982613647495
22835,0,0.2562771403844475
22836,0,0.25398679709994587
22837,0,0.26635724760540236
22838,0,0.26361868268622324
22839,0,0.25973794228506736
22840,0,0.2758830620300953
22841,0,0.2671430145667549
22842,0,0.2976493641973681
22843,0,0.24944677822995878
22844,0,0.25246742168002656
22845,0,0.27228626588985183
22846,0,0.2605111159618671
22847,0,0.2490708991928844
22848,0,0.2562771403844475
22849,0,0.2501996717155326
22850,0,0.2501996717155326
22851,0,0.2505766857859283
22852,0,0.2517099949988411
22853,0,0.2501996717155326
22854,0,0.26206192889329016
22855,0,0.25935191449392614
22856,0,0.24869539887517875
22857,0,0.2655729543315988
22858,0,0.251331847622365
22859,0,0.2501996717155326
22860,0,0.2490708991928844
22861,0,0.2490708991928844
22862,0,0.2490708991928844
22863,0,0.24982303580020765
22864,0,0.27228626588985183
22865,0,0.24944677822995878
22866,0,0.250954077819481
22867,0,0.24982303580020765
22868,0,0.250954077819481
22869,0,0.29097463013073366
22870,0,0.24944677822995878
22871,0,0.24944677822995878
22872,0,0.2520885197512532
22873,0,0.26635724760540236
22874,0,0.2490708991928844
22875,0,0.25551219087514554
22876,0,0.24982303580020765
22877,0,0.24944677822995878
22878,0,0.2490708991928844
22879,0,0.3891806237463854
22880,0,0.46420332771678197
22881,0,0.2551302789512202
22882,0,0.2501996717155326
22883,0,0.2536063884999349
22884,0,0.250954077819481
22885,0,0.2758830620300953
22886,0,0.24982303580020765
22887,0,0.2505766857859283
22888,0,0.3385635382984429
22889,0,0.4002176174230766
22890,0,0.24869539887517875
22891,0,0.2695091354050315
22892,0,0.2551302789512202
22893,0,0.2536063884999349
22894,0,0.2505766857859283
22895,0,0.27708850864024254
22896,0,0.24944677822995878
22897,0,0.2490708991928844
22898,0,0.2490708991928844
22899,0,0.2490708991928844
22900,0,0.24944677822995878
22901,0,0.2605111159618671
22902,0,0.2490708991928844
22903,0,0.2517099949988411
22904,0,0.26206192889329016
22905,0,0.24944677822995878
22906,0,0.2730830131301858
22907,0,0.26128577881881976
22908,0,0.250954077819481
22909,0,0.2558944780925191
22910,0,0.2860269459594665
22911,0,0.257811535851738
22912,0,0.24944677822995878
22913,0,0.24944677822995878
22914,0,0.25246742168002656
22915,0,0.3208106847661914
22916,0,0.24982303580020765
22917,0,0.26245056101513453
22918,0,0.25322635625875006
22919,0,0.26479013691443637
22920,0,0.2490708991928844
22921,0,0.2505766857859283
22922,0,0.2562771403844475
22923,0,0.24869539887517875
22924,0,0.2517099949988411
22925,0,0.2520885197512532
22926,0,0.34398216306752494
22927,0,0.2581960701649042
22928,0,0.31039855834607705
22929,0,0.25322635625875006
22930,0,0.24944677822995878
22931,0,0.2517099949988411
22932,0,0.2517099949988411
22933,0,0.2551302789512202
22934,0,0.2517099949988411
22935,0,0.258580978198352
22936,0,0.25436758184957825
22937,0,0.24944677822995878
22938,0,0.2520885197512532
22939,0,0.31298417861117306
22940,0,0.25474874253769414
22941,0,0.2799138128655354
22942,0,0.26283956419105187
22943,0,0.2520885197512532
22944,0,0.2551302789512202
22945,0,0.25322635625875006
22946,0,0.2501996717155326
22947,0,0.26245056101513453
22948,0,0.251331847622365
22949,0,0.3181903537147189
22950,0,0.2490708991928844
22951,0,0.2856169218639384
22952,0,0.2589662597195299
22953,0,0.2655729543315988
22954,0,0.2517099949988411
22955,0,0.2490708991928844
22956,0,0.26635724760540236
22957,0,0.2695091354050315
22958,0,0.250954077819481
22959,0,0.26206192889329016
22960,0,0.251331847622365
22961,0,0.2517099949988411
22962,0,0.2501996717155326
22963,0,0.29263502702859495
22964,0,0.250954077819481
22965,0,0.24944677822995878
22966,0,0.2490708991928844
22967,0,0.2643992823212049
22968,0,0.24982303580020765
22969,0,0.2490708991928844
22970,0,0.2505766857859283
22971,0,0.25551219087514554
22972,0,0.24944677822995878
22973,0,0.2581960701649042
22974,0,0.25246742168002656
22975,0,0.2501996717155326
22976,0,0.2505766857859283
22977,0,0.2490708991928844
22978,0,0.2490708991928844
22979,0,0.2581960701649042
22980,0,0.2501996717155326
22981,0,0.30825287622696457
22982,0,0.2490708991928844
22983,0,0.24944677822995878
22984,0,0.2505766857859283
22985,0,0.9203963864782548
22986,0,0.277491045239034
22987,0,0.25284670058366543
22988,0,0.2872591323974801
22989,0,0.2667499470119521
22990,0,0.2517099949988411
22991,0,0.250954077819481
22992,0,0.2562771403844475
22993,0,0.2517099949988411
22994,0,0.2738812143237636
22995,0,0.26635724760540236
22996,0,0.2589662597195299
22997,0,0.2589662597195299
22998,0,0.2562771403844475
22999,0,0.250954077819481
23000,0,0.3526448615300059
23001,0,0.25973794228506736
23002,0,0.2490708991928844
23003,0,0.2490708991928844
23004,0,0.2687189607157432
23005,0,0.25246742168002656
23006,0,0.33991429871124396
23007,0,0.2505766857859283
23008,0,0.2778939418226887
23009,0,0.269113864829704
23010,0,0.30996876497080067
23011,0,0.25973794228506736
23012,0,0.24982303580020765
23013,0,0.2501996717155326
23014,0,0.2490708991928844
23015,0,0.2884944821456182
23016,0,0.3230029630199512
23017,0,0.2501996717155326
23018,0,0.2659649166212395
23019,0,0.24944677822995878
23020,0,0.2520885197512532
23021,0,0.24869539887517875
23022,0,0.24982303580020765
23023,0,0.2520885197512532
23024,0,0.2490708991928844
23025,0,0.24944677822995878
23026,0,0.2490708991928844
23027,0,0.3044114741974503
23028,0,0.24944677822995878
23029,0,0.29681020795962243
23030,0,0.2490708991928844
23031,0,0.25398679709994587
23032,0,0.26753644999367554
23033,0,0.29138920837721405
23034,0,0.3181903537147189
23035,0,0.24944677822995878
23036,0,0.2490708991928844
23037,0,0.2490708991928844
23038,0,0.2655729543315988
23039,0,0.2589662597195299
23040,0,0.25322635625875006
23041,0,0.2536063884999349
23042,0,0.2517099949988411
23043,0,0.2679302530145765
23044,0,0.25246742168002656
23045,0,0.250954077819481
23046,0,0.2517099949988411
23047,0,0.25474874253769414
23048,0,0.2505766857859283
23049,0,0.25322635625875006
23050,0,0.3623332137187339
23051,0,0.2501996717155326
23052,0,0.999998414790559
23053,0,0.250954077819481
23054,0,0.24982303580020765
23055,0,0.969052976795142
23056,0,0.2490708991928844
23057,0,0.2505766857859283
23058,0,0.251331847622365
23059,0,0.2490708991928844
23060,0,0.269113864829704
23061,0,0.2517099949988411
23062,0,0.251331847622365
23063,0,0.2520885197512532
23064,0,0.258580978198352
23065,0,0.24944677822995878
23066,0,0.2589662597195299
23067,0,0.24982303580020765
23068,0,0.2505766857859283
23069,0,0.2490708991928844
23070,0,0.258580978198352
23071,0,0.27069714300737346
23072,0,0.24944677822995878
23073,0,0.24944677822995878
23074,0,0.25246742168002656
23075,0,0.2551302789512202
23076,0,0.2608982613647495
23077,0,0.2501996717155326
23078,0,0.2490708991928844
23079,0,0.2517099949988411
23080,0,0.2605111159618671
23081,0,0.29430096592641686
23082,0,0.2811300338256094
23083,0,0.2490708991928844
23084,0,0.2835721034512709
23085,0,0.2536063884999349
23086,0,0.26206192889329016
23087,0,0.2517099949988411
23088,0,0.2551302789512202
23089,0,0.25398679709994587
23090,0,0.25284670058366543
23091,0,0.24982303580020765
23092,0,0.24982303580020765
23093,0,0.2605111159618671
23094,0,0.24944677822995878
23095,0,0.24944677822995878
23096,0,0.2581960701649042
23097,0,0.2490708991928844
23098,0,0.2490708991928844
23099,0,0.2490708991928844
23100,0,0.25322635625875006
23101,0,0.24869539887517875
23102,0,0.269113864829704
23103,0,0.2490708991928844
23104,0,0.3225638805217633
23105,0,0.2856169218639384
23106,0,0.251331847622365
23107,0,0.2517099949988411
23108,0,0.24944677822995878
23109,0,0.2490708991928844
23110,0,0.2605111159618671
23111,0,0.257811535851738
23112,0,0.2714909750454721
23113,0,0.2558944780925191
23114,0,0.2551302789512202
23115,0,0.27228626588985183
23116,0,0.2655729543315988
23117,0,0.257811535851738
23118,0,0.24944677822995878
23119,0,0.25398679709994587
23120,0,0.250954077819481
23121,0,0.2517099949988411
23122,0,0.25973794228506736
23123,0,0.2505766857859283
23124,0,0.25474874253769414
23125,0,0.24869539887517875
23126,0,0.250954077819481
23127,0,0.2551302789512202
23128,0,0.24944677822995878
23129,0,0.2517099949988411
23130,0,0.24982303580020765
23131,0,0.2730830131301858
23132,0,0.251331847622365
23133,0,0.25436758184957825
23134,0,0.2993317694795264
23135,0,0.31125912708587883
23136,0,0.27548196863760593
23137,0,0.2490708991928844
23138,0,0.2517099949988411
23139,0,0.25246742168002656
23140,0,0.28194263304567996
23141,0,0.24944677822995878
23142,0,0.2640087974910784
23143,0,0.27228626588985183
23144,0,0.29513600544346774
23145,0,0.2699047721535483
23146,0,0.2581960701649042
23147,0,0.2505766857859283
23148,0,0.24982303580020765
23149,0,0.2643992823212049
23150,0,0.24869539887517875
23151,0,0.2490708991928844
23152,0,0.250954077819481
23153,0,0.2490708991928844
23154,0,0.24944677822995878
23155,0,0.2520885197512532
23156,0,0.24982303580020765
23157,0,0.251331847622365
23158,0,0.25284670058366543
23159,0,0.251331847622365
23160,0,0.2490708991928844
23161,0,0.25474874253769414
23162,0,0.25973794228506736
23163,0,0.257811535851738
23164,0,0.2490708991928844
23165,0,0.26245056101513453
23166,0,0.2558944780925191
23167,0,0.2827566571991243
23168,0,0.26128577881881976
23169,0,0.24982303580020765
23170,0,0.24869539887517875
23171,0,0.2562771403844475
23172,0,0.2520885197512532
23173,0,0.24982303580020765
23174,0,0.25398679709994587
23175,0,0.2695091354050315
23176,0,0.2562771403844475
23177,0,0.2517099949988411
23178,0,0.258580978198352
23179,0,0.24982303580020765
23180,0,0.2517099949988411
23181,0,0.2520885197512532
23182,0,0.24869539887517875
23183,0,0.250954077819481
23184,0,0.24944677822995878
23185,0,0.2490708991928844
23186,0,0.2505766857859283
23187,0,0.24944677822995878
23188,0,0.2501996717155326
23189,0,0.2517099949988411
23190,0,0.2490708991928844
23191,0,0.2490708991928844
23192,0,0.2490708991928844
23193,0,0.2490708991928844
23194,0,0.2490708991928844
23195,0,0.2490708991928844
23196,0,0.2490708991928844
23197,0,0.2490708991928844
23198,0,0.2490708991928844
23199,0,0.2490708991928844
23200,0,0.2490708991928844
23201,0,0.2490708991928844
23202,0,0.2520885197512532
23203,0,0.24982303580020765
23204,0,0.29848988585859537
23205,0,0.25551219087514554
23206,0,0.25436758184957825
23207,0,0.24944677822995878
23208,0,0.2835721034512709
23209,0,0.2791047881649473
23210,0,0.26167366807776327
23211,0,0.24982303580020765
23212,0,0.26283956419105187
23213,0,0.250954077819481
23214,0,0.2667499470119521
23215,0,0.26206192889329016
23216,0,0.251331847622365
23217,0,0.24982303580020765
23218,0,0.250954077819481
23219,0,0.250954077819481
23220,0,0.24982303580020765
23221,0,0.2517099949988411
23222,0,0.25551219087514554
23223,0,0.2989106576418828
23224,0,0.251331847622365
23225,0,0.270300774785064
23226,0,0.24944677822995878
23227,0,0.24982303580020765
23228,0,0.2490708991928844
23229,0,0.24944677822995878
23230,0,0.2517099949988411
23231,0,0.26518136100661704
23232,0,0.24982303580020765
23233,0,0.25246742168002656
23234,0,0.24944677822995878
23235,0,0.25284670058366543
23236,0,0.24982303580020765
23237,0,0.2643992823212049
23238,0,0.2490708991928844
23239,0,0.27188843826676373
23240,0,0.2490708991928844
23241,0,0.2558944780925191
23242,0,0.2655729543315988
23243,0,0.26479013691443637
23244,0,0.2490708991928844
23245,0,0.2490708991928844
23246,0,0.2839803589695264
23247,0,0.2659649166212395
23248,0,0.24869539887517875
23249,0,0.2505766857859283
23250,0,0.2490708991928844
23251,0,0.2490708991928844
23252,0,0.2520885197512532
23253,0,0.26283956419105187
23254,0,0.2517099949988411
23255,0,0.2520885197512532
23256,0,0.2517099949988411
23257,0,0.25322635625875006
23258,0,0.2490708991928844
23259,0,0.2490708991928844
23260,0,0.24944677822995878
23261,0,0.258580978198352
23262,0,0.27348193213675487
23263,0,0.28194263304567996
23264,0,0.27708850864024254
23265,0,0.2517099949988411
23266,0,0.2490708991928844
23267,0,0.2490708991928844
23268,0,0.2517099949988411
23269,0,0.250954077819481
23270,0,0.251331847622365
23271,0,0.2517099949988411
23272,0,0.25666017753009296
23273,0,0.25398679709994587
23274,0,0.24982303580020765
23275,0,0.2490708991928844
23276,0,0.28031886234071207
23277,0,0.25246742168002656
23278,0,0.2605111159618671
23279,0,0.2517099949988411
23280,0,0.250954077819481
23281,0,0.2505766857859283
23282,0,0.2581960701649042
23283,0,0.2490708991928844
23284,0,0.2520885197512532
23285,0,0.2536063884999349
23286,0,0.2490708991928844
23287,0,0.2490708991928844
23288,0,0.26245056101513453
23289,0,0.257811535851738
23290,0,0.24982303580020765
23291,0,0.2505766857859283
23292,0,0.24944677822995878
23293,0,0.27348193213675487
23294,0,0.24944677822995878
23295,0,0.25322635625875006
23296,0,0.24869539887517875
23297,0,0.2490708991928844
23298,0,0.25322635625875006
23299,0,0.28031886234071207
23300,0,0.24982303580020765
23301,0,0.2589662597195299
23302,0,0.2605111159618671
23303,0,0.26361868268622324
23304,0,0.2490708991928844
23305,0,0.2581960701649042
23306,0,0.26361868268622324
23307,0,0.2520885197512532
23308,0,0.24982303580020765
23309,0,0.24982303580020765
23310,0,0.2501996717155326
23311,0,0.2490708991928844
23312,0,0.2517099949988411
23313,0,0.25322635625875006
23314,0,0.2501996717155326
23315,0,0.24944677822995878
23316,0,0.2517099949988411
23317,0,0.2490708991928844
23318,0,0.2490708991928844
23319,0,0.24982303580020765
23320,0,0.251331847622365
23321,0,0.2847979329827316
23322,0,0.4006998806966633
23323,0,0.2490708991928844
23324,0,0.2520885197512532
23325,0,0.2679302530145765
23326,0,0.2570435893066708
23327,0,0.2505766857859283
23328,0,0.2517099949988411
23329,0,0.3327407964488699
23330,0,0.24869539887517875
23331,0,0.250954077819481
23332,0,0.30996876497080067
23333,0,0.2501996717155326
23334,0,0.30483696611190175
23335,0,0.2517099949988411
23336,0,0.2520885197512532
23337,0,0.26128577881881976
23338,0,0.2490708991928844
23339,0,0.2505766857859283
23340,0,0.24982303580020765
23341,0,0.2490708991928844
23342,0,0.250954077819481
23343,0,0.2490708991928844
23344,0,0.2490708991928844
23345,0,0.24944677822995878
23346,0,0.29263502702859495
23347,0,0.24869539887517875
23348,0,0.2517099949988411
23349,0,0.26479013691443637
23350,0,0.2501996717155326
23351,0,0.2490708991928844
23352,0,0.25474874253769414
23353,0,0.2667499470119521
23354,0,0.277491045239034
23355,0,0.2520885197512532
23356,0,0.2490708991928844
23357,0,0.25474874253769414
23358,0,0.2608982613647495
23359,0,0.45124110971225473
23360,0,0.251331847622365
23361,0,0.25246742168002656
23362,0,0.26322893816681725
23363,0,0.2574273754894475
23364,0,0.2501996717155326
23365,0,0.24944677822995878
23366,0,0.24869539887517875
23367,0,0.2643992823212049
23368,0,0.2778939418226887
23369,0,0.2934673053555813
23370,0,0.25551219087514554
23371,0,0.250954077819481
23372,0,0.2562771403844475
23373,0,0.2501996717155326
23374,0,0.2501996717155326
23375,0,0.24982303580020765
23376,0,0.25398679709994587
23377,0,0.2551302789512202
23378,0,0.2490708991928844
23379,0,0.33991429871124396
23380,0,0.24944677822995878
23381,0,0.25551219087514554
23382,0,0.25398679709994587
23383,0,0.24869539887517875
23384,0,0.2671430145667549
23385,0,0.24869539887517875
23386,0,0.24869539887517875
23387,0,0.24869539887517875
23388,0,0.24982303580020765
23389,0,0.250954077819481
23390,0,0.2505766857859283
23391,0,0.25322635625875006
23392,0,0.2490708991928844
23393,0,0.2490708991928844
23394,0,0.270300774785064
23395,0,0.2520885197512532
23396,0,0.2490708991928844
23397,0,0.24982303580020765
23398,0,0.2501996717155326
23399,0,0.25322635625875006
23400,0,0.2574273754894475
23401,0,0.24944677822995878
23402,0,0.26479013691443637
23403,0,0.25436758184957825
23404,0,0.32696869312213606
23405,0,0.25973794228506736
23406,0,0.24944677822995878
23407,0,0.250954077819481
23408,0,0.251331847622365
23409,0,0.2501996717155326
23410,0,0.2501996717155326
23411,0,0.2823494671821266
23412,0,0.2490708991928844
23413,0,0.2490708991928844
23414,0,0.29597242057589085
23415,0,0.26518136100661704
23416,0,0.25551219087514554
23417,0,0.27548196863760593
23418,0,0.250954077819481
23419,0,0.2490708991928844
23420,0,0.2517099949988411
23421,0,0.251331847622365
23422,0,0.2501996717155326
23423,0,0.251331847622365
23424,0,0.24982303580020765
23425,0,0.2536063884999349
23426,0,0.26322893816681725
23427,0,0.24944677822995878
23428,0,0.2831642027413117
23429,0,0.250954077819481
23430,0,0.2687189607157432
23431,0,0.24944677822995878
23432,0,0.2551302789512202
23433,0,0.25973794228506736
23434,0,0.251331847622365
23435,0,0.2778939418226887
23436,0,0.26128577881881976
23437,0,0.250954077819481
23438,0,0.25474874253769414
23439,0,0.24944677822995878
23440,0,0.2520885197512532
23441,0,0.25284670058366543
23442,0,0.26206192889329016
23443,0,0.258580978198352
23444,0,0.26479013691443637
23445,0,0.29722961518537266
23446,0,0.26012434285451563
23447,0,0.2699047721535483
23448,0,0.2505766857859283
23449,0,0.28031886234071207
23450,0,0.24944677822995878
23451,0,0.250954077819481
23452,0,0.25284670058366543
23453,0,0.24944677822995878
23454,0,0.24869539887517875
23455,0,0.24944677822995878
23456,0,0.2490708991928844
23457,0,0.25246742168002656
23458,0,0.2490708991928844
23459,0,0.2860269459594665
23460,0,0.2536063884999349
23461,0,0.25474874253769414
23462,0,0.2558944780925191
23463,0,0.24944677822995878
23464,0,0.2490708991928844
23465,0,0.2762845167101087
23466,0,0.24982303580020765
23467,0,0.24869539887517875
23468,0,0.2671430145667549
23469,0,0.25398679709994587
23470,0,0.2667499470119521
23471,0,0.24944677822995878
23472,0,0.2490708991928844
23473,0,0.24944677822995878
23474,0,0.2501996717155326
23475,0,0.2490708991928844
23476,0,0.2490708991928844
23477,0,0.2490708991928844
23478,0,0.25398679709994587
23479,0,0.2762845167101087
23480,0,0.2517099949988411
23481,0,0.2795091213599489
23482,0,0.251331847622365
23483,0,0.2574273754894475
23484,0,0.2551302789512202
23485,0,0.2795091213599489
23486,0,0.2505766857859283
23487,0,0.25436758184957825
23488,0,0.2536063884999349
23489,0,0.2589662597195299
23490,0,0.25666017753009296
23491,0,0.2490708991928844
23492,0,0.31601549224661896
23493,0,0.29555404126723306
23494,0,0.24869539887517875
23495,0,0.24944677822995878
23496,0,0.24944677822995878
23497,0,0.26167366807776327
23498,0,0.2490708991928844
23499,0,0.2520885197512532
23500,0,0.24869539887517875
23501,0,0.25284670058366543
23502,0,0.270300774785064
23503,0,0.2490708991928844
23504,0,0.25322635625875006
23505,0,0.24944677822995878
23506,0,0.2490708991928844
23507,0,0.24869539887517875
23508,0,0.25284670058366543
23509,0,0.2570435893066708
23510,0,0.24869539887517875
23511,0,0.30868135472328756
23512,0,0.24944677822995878
23513,0,0.26832442334931517
23514,0,0.2570435893066708
23515,0,0.25398679709994587
23516,0,0.2799138128655354
23517,0,0.26167366807776327
23518,0,0.24869539887517875
23519,0,0.5178661411161304
23520,0,0.2699047721535483
23521,0,0.25551219087514554
23522,0,0.24944677822995878
23523,0,0.2517099949988411
23524,0,0.2490708991928844
23525,0,0.25246742168002656
23526,0,0.2505766857859283
23527,0,0.2490708991928844
23528,0,0.2501996717155326
23529,0,0.24869539887517875
23530,0,0.2490708991928844
23531,0,0.24982303580020765
23532,0,0.2490708991928844
23533,0,0.2608982613647495
23534,0,0.30868135472328756
23535,0,0.25246742168002656
23536,0,0.2490708991928844
23537,0,0.2490708991928844
23538,0,0.2574273754894475
23539,0,0.2505766857859283
23540,0,0.2570435893066708
23541,0,0.24982303580020765
23542,0,0.2640087974910784
23543,0,0.2490708991928844
23544,0,0.28031886234071207
23545,0,0.2536063884999349
23546,0,0.2505766857859283
23547,0,0.2490708991928844
23548,0,0.2501996717155326
23549,0,0.2490708991928844
23550,0,0.2581960701649042
23551,0,0.2517099949988411
23552,0,0.2766863323550393
23553,0,0.25551219087514554
23554,0,0.2679302530145765
23555,0,0.24944677822995878
23556,0,0.2570435893066708
23557,0,0.250954077819481
23558,0,0.25666017753009296
23559,0,0.3435290331694296
23560,0,0.2551302789512202
23561,0,0.2490708991928844
23562,0,0.2659649166212395
23563,0,0.3116899014598468
23564,0,0.2505766857859283
23565,0,0.2655729543315988
23566,0,0.2501996717155326
23567,0,0.2679302530145765
23568,0,0.2490708991928844
23569,0,0.2699047721535483
23570,0,0.2558944780925191
23571,0,0.29430096592641686
23572,0,0.24944677822995878
23573,0,0.25474874253769414
23574,0,0.270300774785064
23575,0,0.2505766857859283
23576,0,0.3834661909465206
23577,0,0.24982303580020765
23578,0,0.24869539887517875
23579,0,0.2738812143237636
23580,0,0.24869539887517875
23581,0,0.2750812368532105
23582,0,0.24944677822995878
23583,0,0.24944677822995878
23584,0,0.24944677822995878
23585,0,0.250954077819481
23586,0,0.2490708991928844
23587,0,0.2490708991928844
23588,0,0.2517099949988411
23589,0,0.2589662597195299
23590,0,0.2562771403844475
23591,0,0.26245056101513453
23592,0,0.2501996717155326
23593,0,0.25973794228506736
23594,0,0.24944677822995878
23595,0,0.2490708991928844
23596,0,0.25973794228506736
23597,0,0.2501996717155326
23598,0,0.2766863323550393
23599,0,0.2501996717155326
23600,0,0.2551302789512202
23601,0,0.2517099949988411
23602,0,0.251331847622365
23603,0,0.251331847622365
23604,0,0.2490708991928844
23605,0,0.2501996717155326
23606,0,0.2490708991928844
23607,0,0.2490708991928844
23608,0,0.2490708991928844
23609,0,0.25322635625875006
23610,0,0.25246742168002656
23611,0,0.25398679709994587
23612,0,0.25436758184957825
23613,0,0.24869539887517875
23614,0,0.2605111159618671
23615,0,0.39157075293646915
23616,0,0.26012434285451563
23617,0,0.2860269459594665
23618,0,0.2490708991928844
23619,0,0.2490708991928844
23620,0,0.2490708991928844
23621,0,0.2490708991928844
23622,0,0.2490708991928844
23623,0,0.2490708991928844
23624,0,0.2490708991928844
23625,0,0.2490708991928844
23626,0,0.2490708991928844
23627,0,0.2490708991928844
23628,0,0.2490708991928844
23629,0,0.2570435893066708
23630,0,0.2490708991928844
23631,0,0.2687189607157432
23632,0,0.270300774785064
23633,0,0.3216866546997841
23634,0,0.2490708991928844
23635,0,0.26635724760540236
23636,0,0.24944677822995878
23637,0,0.29388396306584186
23638,0,0.25246742168002656
23639,0,0.25398679709994587
23640,0,0.2490708991928844
23641,0,0.2490708991928844
23642,0,0.2505766857859283
23643,0,0.24944677822995878
23644,0,0.2501996717155326
23645,0,0.2490708991928844
23646,0,0.27428085938080526
23647,0,0.2490708991928844
23648,0,0.2490708991928844
23649,0,0.2517099949988411
23650,0,0.24982303580020765
23651,0,0.24944677822995878
23652,0,0.2517099949988411
23653,0,0.2501996717155326
23654,0,0.24944677822995878
23655,0,0.24944677822995878
23656,0,0.25973794228506736
23657,0,0.25436758184957825
23658,0,0.24869539887517875
23659,0,0.24944677822995878
23660,0,0.26167366807776327
23661,0,0.33811386744506144
23662,0,0.2505766857859283
23663,0,0.2501996717155326
23664,0,0.24982303580020765
23665,0,0.25398679709994587
23666,0,0.2574273754894475
23667,0,0.24869539887517875
23668,0,0.25474874253769414
23669,0,0.2490708991928844
23670,0,0.2558944780925191
23671,0,0.2490708991928844
23672,0,0.2490708991928844
23673,0,0.2659649166212395
23674,0,0.3609420792013671
23675,0,0.2520885197512532
23676,0,0.24982303580020765
23677,0,0.2517099949988411
23678,0,0.2570435893066708
23679,0,0.24982303580020765
23680,0,0.2505766857859283
23681,0,0.24869539887517875
23682,0,0.28808234805083527
23683,0,0.2490708991928844
23684,0,0.2536063884999349
23685,0,0.25246742168002656
23686,0,0.2520885197512532
23687,0,0.301442414074474
23688,0,0.38394119014359934
23689,0,0.2490708991928844
23690,0,0.25284670058366543
23691,0,0.24982303580020765
23692,0,0.24944677822995878
23693,0,0.25398679709994587
23694,0,0.2490708991928844
23695,0,0.2490708991928844
23696,0,0.24944677822995878
23697,0,0.2501996717155326
23698,0,0.26518136100661704
23699,0,0.257811535851738
23700,0,0.24944677822995878
23701,0,0.2490708991928844
23702,0,0.24982303580020765
23703,0,0.24944677822995878
23704,0,0.2490708991928844
23705,0,0.2501996717155326
23706,0,0.2517099949988411
23707,0,0.25551219087514554
23708,0,0.2517099949988411
23709,0,0.250954077819481
23710,0,0.2520885197512532
23711,0,0.29639114294789504
23712,0,0.2517099949988411
23713,0,0.24944677822995878
23714,0,0.2490708991928844
23715,0,0.26635724760540236
23716,0,0.2589662597195299
23717,0,0.2490708991928844
23718,0,0.2490708991928844
23719,0,0.24944677822995878
23720,0,0.2608982613647495
23721,0,0.2490708991928844
23722,0,0.2505766857859283
23723,0,0.2490708991928844
23724,0,0.2505766857859283
23725,0,0.2505766857859283
23726,0,0.24944677822995878
23727,0,0.2490708991928844
23728,0,0.25246742168002656
23729,0,0.2490708991928844
23730,0,0.2551302789512202
23731,0,0.24982303580020765
23732,0,0.26753644999367554
23733,0,0.9999999752573252
23734,0,0.25322635625875006
23735,0,0.25474874253769414
23736,0,0.2501996717155326
23737,0,0.2558944780925191
23738,0,0.257811535851738
23739,0,0.2562771403844475
23740,0,0.25246742168002656
23741,0,0.25246742168002656
23742,0,0.25322635625875006
23743,0,0.24944677822995878
23744,0,0.2490708991928844
23745,0,0.29097463013073366
23746,0,0.2490708991928844
23747,0,0.2490708991928844
23748,0,0.31298417861117306
23749,0,0.24982303580020765
23750,0,0.25398679709994587
23751,0,0.40118233639362044
23752,0,0.28153615514309055
23753,0,0.24944677822995878
23754,0,0.2501996717155326
23755,0,0.25284670058366543
23756,0,0.2490708991928844
23757,0,0.2517099949988411
23758,0,0.24982303580020765
23759,0,0.2490708991928844
23760,0,0.2558944780925191
23761,0,0.2501996717155326
23762,0,0.2856169218639384
23763,0,0.2490708991928844
23764,0,0.24944677822995878
23765,0,0.24944677822995878
23766,0,0.2501996717155326
23767,0,0.2699047721535483
23768,0,0.2490708991928844
23769,0,0.250954077819481
23770,0,0.250954077819481
23771,0,0.2562771403844475
23772,0,0.2570435893066708
23773,0,0.26283956419105187
23774,0,0.28031886234071207
23775,0,0.36140553283407845
23776,0,0.24944677822995878
23777,0,0.26635724760540236
23778,0,0.2551302789512202
23779,0,0.258580978198352
23780,0,0.25322635625875006
23781,0,0.25322635625875006
23782,0,0.2490708991928844
23783,0,0.29097463013073366
23784,0,0.24944677822995878
23785,0,0.26206192889329016
23786,0,0.2758830620300953
23787,0,0.25935191449392614
23788,0,0.3001750115631331
23789,0,0.3005971409265256
23790,0,0.2490708991928844
23791,0,0.2505766857859283
23792,0,0.24869539887517875
23793,0,0.25284670058366543
23794,0,0.251331847622365
23795,0,0.25436758184957825
23796,0,0.250954077819481
23797,0,0.2589662597195299
23798,0,0.2517099949988411
23799,0,0.2501996717155326
23800,0,0.25474874253769414
23801,0,0.2501996717155326
23802,0,0.3010196085791331
23803,0,0.28153615514309055
23804,0,0.26518136100661704
23805,0,0.26518136100661704
23806,0,0.2501996717155326
23807,0,0.24944677822995878
23808,0,0.25284670058366543
23809,0,0.2589662597195299
23810,0,0.2589662597195299
23811,0,0.25973794228506736
23812,0,0.25474874253769414
23813,0,0.25666017753009296
23814,0,0.25474874253769414
23815,0,0.25551219087514554
23816,0,0.2536063884999349
23817,0,0.2517099949988411
23818,0,0.2536063884999349
23819,0,0.24944677822995878
23820,0,0.2490708991928844
23821,0,0.251331847622365
23822,0,0.2558944780925191
23823,0,0.3022890367970367
23824,0,0.2699047721535483
23825,0,0.24869539887517875
23826,0,0.2643992823212049
23827,0,0.2835721034512709
23828,0,0.24982303580020765
23829,0,0.24982303580020765
23830,0,0.24944677822995878
23831,0,0.24944677822995878
23832,0,0.250954077819481
23833,0,0.31731945058931166
23834,0,0.26361868268622324
23835,0,0.2562771403844475
23836,0,0.36885540002029155
23837,0,0.25474874253769414
23838,0,0.2574273754894475
23839,0,0.2695091354050315
23840,0,0.2501996717155326
23841,0,0.2699047721535483
23842,0,0.25246742168002656
23843,0,0.24944677822995878
23844,0,0.2501996717155326
23845,0,0.25436758184957825
23846,0,0.24944677822995878
23847,0,0.2490708991928844
23848,0,0.2505766857859283
23849,0,0.24944677822995878
23850,0,0.24944677822995878
23851,0,0.2490708991928844
23852,0,0.24944677822995878
23853,0,0.24944677822995878
23854,0,0.25474874253769414
23855,0,0.2490708991928844
23856,0,0.24982303580020765
23857,0,0.2490708991928844
23858,0,0.26245056101513453
23859,0,0.25246742168002656
23860,0,0.24982303580020765
23861,0,0.2520885197512532
23862,0,0.25284670058366543
23863,0,0.24869539887517875
23864,0,0.2490708991928844
23865,0,0.2505766857859283
23866,0,0.2501996717155326
23867,0,0.2501996717155326
23868,0,0.2762845167101087
23869,0,0.26128577881881976
23870,0,0.2517099949988411
23871,0,0.250954077819481
23872,0,0.2501996717155326
23873,0,0.250954077819481
23874,0,0.2671430145667549
23875,0,0.24869539887517875
23876,0,0.24869539887517875
23877,0,0.24944677822995878
23878,0,0.2551302789512202
23879,0,0.2520885197512532
23880,0,0.2581960701649042
23881,0,0.25398679709994587
23882,0,0.250954077819481
23883,0,0.26361868268622324
23884,0,0.2778939418226887
23885,0,0.32785336091547623
23886,0,0.2605111159618671
23887,0,0.25398679709994587
23888,0,0.24982303580020765
23889,0,0.2827566571991243
23890,0,0.25322635625875006
23891,0,0.2551302789512202
23892,0,0.26206192889329016
23893,0,0.2562771403844475
23894,0,0.2536063884999349
23895,0,0.25436758184957825
23896,0,0.24982303580020765
23897,0,0.2782971980604399
23898,0,0.2738812143237636
23899,0,0.2517099949988411
23900,0,0.2505766857859283
23901,0,0.2710938765262559
23902,0,0.24944677822995878
23903,0,0.3116899014598468
23904,0,0.4201389022161791
23905,0,0.555308944093254
23906,0,0.2505766857859283
23907,0,0.25474874253769414
23908,0,0.2562771403844475
23909,0,0.25322635625875006
23910,0,0.2558944780925191
23911,0,0.2517099949988411
23912,0,0.2827566571991243
23913,0,0.2501996717155326
23914,0,0.24982303580020765
23915,0,0.40601728702260137
23916,0,0.2490708991928844
23917,0,0.2490708991928844
23918,0,0.269113864829704
23919,0,0.25322635625875006
23920,0,0.25322635625875006
23921,0,0.25284670058366543
23922,0,0.24944677822995878
23923,0,0.25246742168002656
23924,0,0.2490708991928844
23925,0,0.2889069665741823
23926,0,0.25246742168002656
23927,0,0.3669869018684613
23928,0,0.250954077819481
23929,0,0.2589662597195299
23930,0,0.2501996717155326
23931,0,0.24944677822995878
23932,0,0.2490708991928844
23933,0,0.2501996717155326
23934,0,0.2520885197512532
23935,0,0.25398679709994587
23936,0,0.2490708991928844
23937,0,0.2558944780925191
23938,0,0.29305099320680184
23939,0,0.3887032323577669
23940,0,0.2738812143237636
23941,0,0.27228626588985183
23942,0,0.24944677822995878
23943,0,0.24869539887517875
23944,0,0.26832442334931517
23945,0,0.2517099949988411
23946,0,0.24944677822995878
23947,0,0.24944677822995878
23948,0,0.2490708991928844
23949,0,0.29806945456575346
23950,0,0.28520725074843456
23951,0,0.2679302530145765
23952,0,0.29848988585859537
23953,0,0.2490708991928844
23954,0,0.24944677822995878
23955,0,0.29555404126723306
23956,0,0.24944677822995878
23957,0,0.24982303580020765
23958,0,0.2520885197512532
23959,0,0.24944677822995878
23960,0,0.29681020795962243
23961,0,0.251331847622365
23962,0,0.2490708991928844
23963,0,0.251331847622365
23964,0,0.2517099949988411
23965,0,0.2490708991928844
23966,0,0.24944677822995878
23967,0,0.2520885197512532
23968,0,0.289732984885378
23969,0,0.2490708991928844
23970,0,0.2505766857859283
23971,0,0.2551302789512202
23972,0,0.25551219087514554
23973,0,0.24944677822995878
23974,0,0.25246742168002656
23975,0,0.26479013691443637
23976,0,0.2490708991928844
23977,0,0.29513600544346774
23978,0,0.25284670058366543
23979,0,0.250954077819481
23980,0,0.251331847622365
23981,0,0.2517099949988411
23982,0,0.251331847622365
23983,0,0.24944677822995878
23984,0,0.2574273754894475
23985,0,0.24869539887517875
23986,0,0.26167366807776327
23987,0,0.2640087974910784
23988,0,0.24944677822995878
23989,0,0.24944677822995878
23990,0,0.24944677822995878
23991,0,0.25474874253769414
23992,0,0.24982303580020765
23993,0,0.24944677822995878
23994,0,0.8592397232435547
23995,0,0.2558944780925191
23996,0,0.2501996717155326
23997,0,0.2501996717155326
23998,0,0.2505766857859283
23999,0,0.2501996717155326
24000,0,0.24869539887517875
24001,0,0.27348193213675487
24002,0,0.3108286792158506
24003,0,0.2490708991928844
24004,0,0.24869539887517875
24005,0,0.2671430145667549
24006,0,0.2505766857859283
24007,0,0.28153615514309055
24008,0,0.2490708991928844
24009,0,0.24982303580020765
24010,0,0.24944677822995878
24011,0,0.2714909750454721
24012,0,0.2827566571991243
24013,0,0.2589662597195299
24014,0,0.25474874253769414
24015,0,0.24982303580020765
24016,0,0.2505766857859283
24017,0,0.258580978198352
24018,0,0.2643992823212049
24019,0,0.2490708991928844
24020,0,0.2655729543315988
24021,0,0.2505766857859283
24022,0,0.24944677822995878
24023,0,0.2490708991928844
24024,0,0.25551219087514554
24025,0,0.2750812368532105
24026,0,0.2505766857859283
24027,0,0.2520885197512532
24028,0,0.2490708991928844
24029,0,0.2517099949988411
24030,0,0.257811535851738
24031,0,0.26245056101513453
24032,0,0.24944677822995878
24033,0,0.2517099949988411
24034,0,0.2490708991928844
24035,0,0.25436758184957825
24036,0,0.2501996717155326
24037,0,0.2505766857859283
24038,0,0.257811535851738
24039,0,0.29430096592641686
24040,0,0.2520885197512532
24041,0,0.2490708991928844
24042,0,0.25436758184957825
24043,0,0.25551219087514554
24044,0,0.2505766857859283
24045,0,0.2501996717155326
24046,0,0.2517099949988411
24047,0,0.2505766857859283
24048,0,0.2976493641973681
24049,0,0.24869539887517875
24050,0,0.2517099949988411
24051,0,0.2782971980604399
24052,0,0.2490708991928844
24053,0,0.25246742168002656
24054,0,0.25246742168002656
24055,0,0.2608982613647495
24056,0,0.31775474274650967
24057,0,0.2517099949988411
24058,0,0.24944677822995878
24059,0,0.24944677822995878
24060,0,0.25973794228506736
24061,0,0.2490708991928844
24062,0,0.2505766857859283
24063,0,0.24944677822995878
24064,0,0.25246742168002656
24065,0,0.251331847622365
24066,0,0.2501996717155326
24067,0,0.24944677822995878
24068,0,0.9723081958284345
24069,0,0.2490708991928844
24070,0,0.2730830131301858
24071,0,0.9998084386011863
24072,0,0.24944677822995878
24073,0,0.27228626588985183
24074,0,0.2501996717155326
24075,0,0.25551219087514554
24076,0,0.2570435893066708
24077,0,0.25398679709994587
24078,0,0.3061154423693437
24079,0,0.3372154034035423
24080,0,0.2605111159618671
24081,0,0.250954077819481
24082,0,0.301442414074474
24083,0,0.257811535851738
24084,0,0.3091101626703462
24085,0,0.2490708991928844
24086,0,0.2517099949988411
24087,0,0.2490708991928844
24088,0,0.24944677822995878
24089,0,0.29806945456575346
24090,0,0.2934673053555813
24091,0,0.2655729543315988
24092,0,0.251331847622365
24093,0,0.2490708991928844
24094,0,0.2608982613647495
24095,0,0.29681020795962243
24096,0,0.2490708991928844
24097,0,0.251331847622365
24098,0,0.250954077819481
24099,0,0.257811535851738
24100,0,0.2520885197512532
24101,0,0.25398679709994587
24102,0,0.250954077819481
24103,0,0.3091101626703462
24104,0,0.2847979329827316
24105,0,0.24944677822995878
24106,0,0.24869539887517875
24107,0,0.25284670058366543
24108,0,0.2562771403844475
24109,0,0.2699047721535483
24110,0,0.25398679709994587
24111,0,0.25246742168002656
24112,0,0.3108286792158506
24113,0,0.24944677822995878
24114,0,0.2671430145667549
24115,0,0.2505766857859283
24116,0,0.2490708991928844
24117,0,0.251331847622365
24118,0,0.2490708991928844
24119,0,0.27069714300737346
24120,0,0.25398679709994587
24121,0,0.25284670058366543
24122,0,0.2505766857859283
24123,0,0.25246742168002656
24124,0,0.2490708991928844
24125,0,0.26128577881881976
24126,0,0.2505766857859283
24127,0,0.26518136100661704
24128,0,0.25322635625875006
24129,0,0.2558944780925191
24130,0,0.24944677822995878
24131,0,0.24944677822995878
24132,0,0.2490708991928844
24133,0,0.2671430145667549
24134,0,0.2505766857859283
24135,0,0.24944677822995878
24136,0,0.25436758184957825
24137,0,0.2490708991928844
24138,0,0.25284670058366543
24139,0,0.25246742168002656
24140,0,0.2536063884999349
24141,0,0.2714909750454721
24142,0,0.26518136100661704
24143,0,0.2490708991928844
24144,0,0.26322893816681725
24145,0,0.24944677822995878
24146,0,0.27468086699544353
24147,0,0.2536063884999349
24148,0,0.25398679709994587
24149,0,0.2517099949988411
24150,0,0.2562771403844475
24151,0,0.2505766857859283
24152,0,0.25284670058366543
24153,0,0.2501996717155326
24154,0,0.2536063884999349
24155,0,0.24944677822995878
24156,0,0.25284670058366543
24157,0,0.2490708991928844
24158,0,0.2536063884999349
24159,0,0.270300774785064
24160,0,0.24869539887517875
24161,0,0.25246742168002656
24162,0,0.2551302789512202
24163,0,0.2501996717155326
24164,0,0.2667499470119521
24165,0,0.2490708991928844
24166,0,0.2490708991928844
24167,0,0.2505766857859283
24168,0,0.2505766857859283
24169,0,0.2517099949988411
24170,0,0.2787008136194777
24171,0,0.2490708991928844
24172,0,0.2517099949988411
24173,0,0.30953929958219145
24174,0,0.26245056101513453
24175,0,0.2766863323550393
24176,0,0.2976493641973681
24177,0,0.250954077819481
24178,0,0.25474874253769414
24179,0,0.2608982613647495
24180,0,0.24944677822995878
24181,0,0.587274110814221
24182,0,0.24869539887517875
24183,0,0.2976493641973681
24184,0,0.26832442334931517
24185,0,0.3256439973273076
24186,0,0.24869539887517875
24187,0,0.24982303580020765
24188,0,0.29014651798919877
24189,0,0.2517099949988411
24190,0,0.2536063884999349
24191,0,0.30483696611190175
24192,0,0.2490708991928844
24193,0,0.26518136100661704
24194,0,0.25398679709994587
24195,0,0.24944677822995878
24196,0,0.2558944780925191
24197,0,0.24944677822995878
24198,0,0.2655729543315988
24199,0,0.24869539887517875
24200,0,0.2490708991928844
24201,0,0.24944677822995878
24202,0,0.2501996717155326
24203,0,0.2490708991928844
24204,0,0.2505766857859283
24205,0,0.2710938765262559
24206,0,0.2695091354050315
24207,0,0.24869539887517875
24208,0,0.2490708991928844
24209,0,0.24869539887517875
24210,0,0.2501996717155326
24211,0,0.250954077819481
24212,0,0.24982303580020765
24213,0,0.251331847622365
24214,0,0.25436758184957825
24215,0,0.25322635625875006
24216,0,0.3485289799029933
24217,0,0.25398679709994587
24218,0,0.2536063884999349
24219,0,0.25666017753009296
24220,0,0.2517099949988411
24221,0,0.250954077819481
24222,0,0.2490708991928844
24223,0,0.24944677822995878
24224,0,0.2501996717155326
24225,0,0.24944677822995878
24226,0,0.2490708991928844
24227,0,0.2517099949988411
24228,0,0.2501996717155326
24229,0,0.25474874253769414
24230,0,0.24869539887517875
24231,0,0.2501996717155326
24232,0,0.24944677822995878
24233,0,0.24869539887517875
24234,0,0.25398679709994587
24235,0,0.250954077819481
24236,0,0.27348193213675487
24237,0,0.2490708991928844
24238,0,0.251331847622365
24239,0,0.25973794228506736
24240,0,0.2791047881649473
24241,0,0.25246742168002656
24242,0,0.2811300338256094
24243,0,0.24944677822995878
24244,0,0.2501996717155326
24245,0,0.2490708991928844
24246,0,0.28031886234071207
24247,0,0.2807242694424348
24248,0,0.250954077819481
24249,0,0.269113864829704
24250,0,0.26479013691443637
24251,0,0.2505766857859283
24252,0,0.2589662597195299
24253,0,0.2490708991928844
24254,0,0.24869539887517875
24255,0,0.2766863323550393
24256,0,0.2490708991928844
24257,0,0.25474874253769414
24258,0,0.250954077819481
24259,0,0.24869539887517875
24260,0,0.9517565708826166
24261,0,0.2490708991928844
24262,0,0.251331847622365
24263,0,0.25935191449392614
24264,0,0.269113864829704
24265,0,0.28520725074843456
24266,0,0.29597242057589085
24267,0,0.2667499470119521
24268,0,0.258580978198352
24269,0,0.258580978198352
24270,0,0.257811535851738
24271,0,0.2799138128655354
24272,0,0.2640087974910784
24273,0,0.25284670058366543
24274,0,0.24982303580020765
24275,0,0.25246742168002656
24276,0,0.25284670058366543
24277,0,0.24982303580020765
24278,0,0.257811535851738
24279,0,0.2520885197512532
24280,0,0.24944677822995878
24281,0,0.251331847622365
24282,0,0.2671430145667549
24283,0,0.2505766857859283
24284,0,0.258580978198352
24285,0,0.25551219087514554
24286,0,0.2655729543315988
24287,0,0.24944677822995878
24288,0,0.250954077819481
24289,0,0.24982303580020765
24290,0,0.25322635625875006
24291,0,0.2505766857859283
24292,0,0.25246742168002656
24293,0,0.2659649166212395
24294,0,0.24944677822995878
24295,0,0.25246742168002656
24296,0,0.277491045239034
24297,0,0.2860269459594665
24298,0,0.25551219087514554
24299,0,0.26753644999367554
24300,0,0.24944677822995878
24301,0,0.24982303580020765
24302,0,0.24982303580020765
24303,0,0.25551219087514554
24304,0,0.29555404126723306
24305,0,0.2501996717155326
24306,0,0.2505766857859283
24307,0,0.2655729543315988
24308,0,0.24944677822995878
24309,0,0.29639114294789504
24310,0,0.2659649166212395
24311,0,0.26012434285451563
24312,0,0.2517099949988411
24313,0,0.2490708991928844
24314,0,0.2490708991928844
24315,0,0.2501996717155326
24316,0,0.2517099949988411
24317,0,0.250954077819481
24318,0,0.24869539887517875
24319,0,0.25436758184957825
24320,0,0.2562771403844475
24321,0,0.2558944780925191
24322,0,0.2490708991928844
24323,0,0.24944677822995878
24324,0,0.25474874253769414
24325,0,0.2795091213599489
24326,0,0.24869539887517875
24327,0,0.2758830620300953
24328,0,0.2490708991928844
24329,0,0.2490708991928844
24330,0,0.26012434285451563
24331,0,0.33140423037027705
24332,0,0.26167366807776327
24333,0,0.27468086699544353
24334,0,0.270300774785064
24335,0,0.250954077819481
24336,0,0.2762845167101087
24337,0,0.25436758184957825
24338,0,0.26283956419105187
24339,0,0.25284670058366543
24340,0,0.2490708991928844
24341,0,0.29639114294789504
24342,0,0.9446650566181084
24343,0,0.2490708991928844
24344,0,0.2589662597195299
24345,0,0.2490708991928844
24346,0,0.2517099949988411
24347,0,0.25666017753009296
24348,0,0.2714909750454721
24349,0,0.2856169218639384
24350,0,0.25284670058366543
24351,0,0.2501996717155326
24352,0,0.24982303580020765
24353,0,0.3001750115631331
24354,0,0.2490708991928844
24355,0,0.2501996717155326
24356,0,0.25436758184957825
24357,0,0.2517099949988411
24358,0,0.24944677822995878
24359,0,0.2558944780925191
24360,0,0.2505766857859283
24361,0,0.26245056101513453
24362,0,0.27188843826676373
24363,0,0.25474874253769414
24364,0,0.2640087974910784
24365,0,0.24869539887517875
24366,0,0.258580978198352
24367,0,0.2490708991928844
24368,0,0.2574273754894475
24369,0,0.2659649166212395
24370,0,0.24944677822995878
24371,0,0.25973794228506736
24372,0,0.3260852543797931
24373,0,0.25935191449392614
24374,0,0.8679908870748146
24375,0,0.26206192889329016
24376,0,0.24944677822995878
24377,0,0.2490708991928844
24378,0,0.2501996717155326
24379,0,0.2839803589695264
24380,0,0.24944677822995878
24381,0,0.24982303580020765
24382,0,0.2517099949988411
24383,0,0.26167366807776327
24384,0,0.257811535851738
24385,0,0.2490708991928844
24386,0,0.250954077819481
24387,0,0.250954077819481
24388,0,0.2490708991928844
24389,0,0.27188843826676373
24390,0,0.2517099949988411
24391,0,0.2655729543315988
24392,0,0.2490708991928844
24393,0,0.2490708991928844
24394,0,0.2490708991928844
24395,0,0.25551219087514554
24396,0,0.2643992823212049
24397,0,0.2570435893066708
24398,0,0.25436758184957825
24399,0,0.250954077819481
24400,0,0.2505766857859283
24401,0,0.2517099949988411
24402,0,0.2872591323974801
24403,0,0.30654226639538346
24404,0,0.25398679709994587
24405,0,0.9999999999999998
24406,0,0.2730830131301858
24407,0,0.26128577881881976
24408,0,0.24944677822995878
24409,0,0.24982303580020765
24410,0,0.29221940722797807
24411,0,0.24869539887517875
24412,0,0.2517099949988411
24413,0,0.24869539887517875
24414,0,0.2490708991928844
24415,0,0.2517099949988411
24416,0,0.2589662597195299
24417,0,0.2687189607157432
24418,0,0.2847979329827316
24419,0,0.2505766857859283
24420,0,0.2490708991928844
24421,0,0.2490708991928844
24422,0,0.3035614934198252
24423,0,0.250954077819481
24424,0,0.2520885197512532
24425,0,0.29138920837721405
24426,0,0.2551302789512202
24427,0,0.2490708991928844
24428,0,0.250954077819481
24429,0,0.26753644999367554
24430,0,0.24944677822995878
24431,0,0.251331847622365
24432,0,0.2505766857859283
24433,0,0.2714909750454721
24434,0,0.2843889689345444
24435,0,0.2655729543315988
24436,0,0.2501996717155326
24437,0,0.26283956419105187
24438,0,0.313416253996331
24439,0,0.24982303580020765
24440,0,0.2884944821456182
24441,0,0.24982303580020765
24442,0,0.25246742168002656
24443,0,0.24869539887517875
24444,0,0.2490708991928844
24445,0,0.2490708991928844
24446,0,0.24944677822995878
24447,0,0.2490708991928844
24448,0,0.24982303580020765
24449,0,0.24869539887517875
24450,0,0.2643992823212049
24451,0,0.25436758184957825
24452,0,0.2490708991928844
24453,0,0.2490708991928844
24454,0,0.2490708991928844
24455,0,0.24944677822995878
24456,0,0.2847979329827316
24457,0,0.2710938765262559
24458,0,0.4582136796170808
24459,0,0.27228626588985183
24460,0,0.2608982613647495
24461,0,0.250954077819481
24462,0,0.25284670058366543
24463,0,0.2505766857859283
24464,0,0.42651345152170506
24465,0,0.26167366807776327
24466,0,0.2505766857859283
24467,0,0.26206192889329016
24468,0,0.24869539887517875
24469,0,0.2505766857859283
24470,0,0.250954077819481
24471,0,0.25246742168002656
24472,0,0.29597242057589085
24473,0,0.25246742168002656
24474,0,0.3363181137101842
24475,0,0.24982303580020765
24476,0,0.27708850864024254
24477,0,0.4622055443158174
24478,0,0.2490708991928844
24479,0,0.27348193213675487
24480,0,0.24944677822995878
24481,0,0.251331847622365
24482,0,0.2667499470119521
24483,0,0.2490708991928844
24484,0,0.2490708991928844
24485,0,0.24944677822995878
24486,0,0.2517099949988411
24487,0,0.24944677822995878
24488,0,0.25284670058366543
24489,0,0.3181903537147189
24490,0,0.24944677822995878
24491,0,0.30996876497080067
24492,0,0.27548196863760593
24493,0,0.2501996717155326
24494,0,0.26167366807776327
24495,0,0.26245056101513453
24496,0,0.2558944780925191
24497,0,0.3305146925683503
24498,0,0.25322635625875006
24499,0,0.2811300338256094
24500,0,0.2714909750454721
24501,0,0.3138486533727939
24502,0,0.2490708991928844
24503,0,0.27069714300737346
24504,0,0.24982303580020765
24505,0,0.25398679709994587
24506,0,0.25436758184957825
24507,0,0.2574273754894475
24508,0,0.24869539887517875
24509,0,0.2490708991928844
24510,0,0.27428085938080526
24511,0,0.24944677822995878
24512,0,0.2490708991928844
24513,0,0.25322635625875006
24514,0,0.250954077819481
24515,0,0.250954077819481
24516,0,0.38965822771587894
24517,0,0.2574273754894475
24518,0,0.2520885197512532
24519,0,0.25973794228506736
24520,0,0.2574273754894475
24521,0,0.250954077819481
24522,0,0.26518136100661704
24523,0,0.2490708991928844
24524,0,0.25322635625875006
24525,0,0.3421713545251145
24526,0,0.3061154423693437
24527,0,0.25322635625875006
24528,0,0.2490708991928844
24529,0,0.26635724760540236
24530,0,0.24869539887517875
24531,0,0.2517099949988411
24532,0,0.2738812143237636
24533,0,0.25284670058366543
24534,0,0.27228626588985183
24535,0,0.25284670058366543
24536,0,0.4324194520405251
24537,0,0.2501996717155326
24538,0,0.25284670058366543
24539,0,0.2501996717155326
24540,0,0.24944677822995878
24541,0,0.24869539887517875
24542,0,0.25398679709994587
24543,0,0.2490708991928844
24544,0,0.3521864464859477
24545,0,0.2536063884999349
24546,0,0.2505766857859283
24547,0,0.2989106576418828
24548,0,0.2490708991928844
24549,0,0.37260417361998016
24550,0,0.28767056467406726
24551,0,0.31949909418137923
24552,0,0.24944677822995878
24553,0,0.28031886234071207
24554,0,0.2501996717155326
24555,0,0.2490708991928844
24556,0,0.2574273754894475
24557,0,0.24869539887517875
24558,0,0.2505766857859283
24559,0,0.24944677822995878
24560,0,0.2520885197512532
24561,0,0.2811300338256094
24562,0,0.2608982613647495
24563,0,0.2782971980604399
24564,0,0.24869539887517875
24565,0,0.24869539887517875
24566,0,0.2551302789512202
24567,0,0.2517099949988411
24568,0,0.2562771403844475
24569,0,0.2490708991928844
24570,0,0.26479013691443637
24571,0,0.2490708991928844
24572,0,0.2517099949988411
24573,0,0.24869539887517875
24574,0,0.24869539887517875
24575,0,0.2490708991928844
24576,0,0.25666017753009296
24577,0,0.25322635625875006
24578,0,0.24982303580020765
24579,0,0.24944677822995878
24580,0,0.2695091354050315
24581,0,0.24944677822995878
24582,0,0.2738812143237636
24583,0,0.24982303580020765
24584,0,0.29597242057589085
24585,0,0.24944677822995878
24586,0,0.3549409947730282
24587,0,0.24869539887517875
24588,0,0.2490708991928844
24589,0,0.28031886234071207
24590,0,0.2536063884999349
24591,0,0.2517099949988411
24592,0,0.2505766857859283
24593,0,0.2490708991928844
24594,0,0.25551219087514554
24595,0,0.28031886234071207
24596,0,0.2490708991928844
24597,0,0.2490708991928844
24598,0,0.28808234805083527
24599,0,0.2501996717155326
24600,0,0.25474874253769414
24601,0,0.25436758184957825
24602,0,0.2640087974910784
24603,0,0.25551219087514554
24604,0,0.25973794228506736
24605,0,0.2643992823212049
24606,0,0.24869539887517875
24607,0,0.2574273754894475
24608,0,0.2490708991928844
24609,0,0.2490708991928844
24610,0,0.2501996717155326
24611,0,0.2679302530145765
24612,0,0.24944677822995878
24613,0,0.2517099949988411
24614,0,0.25973794228506736
24615,0,0.250954077819481
24616,0,0.2490708991928844
24617,0,0.269113864829704
24618,0,0.2505766857859283
24619,0,0.2501996717155326
24620,0,0.26479013691443637
24621,0,0.29806945456575346
24622,0,0.25284670058366543
24623,0,0.24982303580020765
24624,0,0.2558944780925191
24625,0,0.24869539887517875
24626,0,0.24982303580020765
24627,0,0.2517099949988411
24628,0,0.26832442334931517
24629,0,0.27228626588985183
24630,0,0.2536063884999349
24631,0,0.2517099949988411
24632,0,0.587274110814221
24633,0,0.26012434285451563
24634,0,0.25436758184957825
24635,0,0.26479013691443637
24636,0,0.25398679709994587
24637,0,0.24982303580020765
24638,0,0.24944677822995878
24639,0,0.2490708991928844
24640,0,0.2490708991928844
24641,0,0.3056889506661508
24642,0,0.2520885197512532
24643,0,0.2490708991928844
24644,0,0.2490708991928844
24645,0,0.24982303580020765
24646,0,0.24982303580020765
24647,0,0.24944677822995878
24648,0,0.24869539887517875
24649,0,0.25474874253769414
24650,0,0.2843889689345444
24651,0,0.2520885197512532
24652,0,0.25935191449392614
24653,0,0.2687189607157432
24654,0,0.3331869185987281
24655,0,0.28520725074843456
24656,0,0.27188843826676373
24657,0,0.2536063884999349
24658,0,0.2687189607157432
24659,0,0.24982303580020765
24660,0,0.24869539887517875
24661,0,0.2490708991928844
24662,0,0.3265268198341687
24663,0,0.2551302789512202
24664,0,0.2860269459594665
24665,0,0.24982303580020765
24666,0,0.2640087974910784
24667,0,0.2893198009502257
24668,0,0.24982303580020765
24669,0,0.25474874253769414
24670,0,0.32212511089840234
24671,0,0.29806945456575346
24672,0,0.29430096592641686
24673,0,0.26012434285451563
24674,0,0.2520885197512532
24675,0,0.25322635625875006
24676,0,0.25398679709994587
24677,0,0.29597242057589085
24678,0,0.2562771403844475
24679,0,0.29806945456575346
24680,0,0.29722961518537266
24681,0,0.25474874253769414
24682,0,0.24944677822995878
24683,0,0.25474874253769414
24684,0,0.2490708991928844
24685,0,0.25666017753009296
24686,0,0.24944677822995878
24687,0,0.25284670058366543
24688,0,0.25436758184957825
24689,0,0.2490708991928844
24690,0,0.2562771403844475
24691,0,0.2505766857859283
24692,0,0.490757834660986
24693,0,0.26206192889329016
24694,0,0.2640087974910784
24695,0,0.28767056467406726
24696,0,0.2517099949988411
24697,0,0.2505766857859283
24698,0,0.2501996717155326
24699,0,0.2517099949988411
24700,0,0.2490708991928844
24701,0,0.2490708991928844
24702,0,0.2501996717155326
24703,0,0.2823494671821266
24704,0,0.2581960701649042
24705,0,0.2490708991928844
24706,0,0.25666017753009296
24707,0,0.2520885197512532
24708,0,0.24982303580020765
24709,0,0.25973794228506736
24710,0,0.2884944821456182
24711,0,0.25322635625875006
24712,0,0.42700484264581906
24713,0,0.25284670058366543
24714,0,0.2659649166212395
24715,0,0.29138920837721405
24716,0,0.25322635625875006
24717,0,0.2490708991928844
24718,0,0.3155814805859921
24719,0,0.25322635625875006
24720,0,0.2490708991928844
24721,0,0.2823494671821266
24722,0,0.2501996717155326
24723,0,0.2558944780925191
24724,0,0.25436758184957825
24725,0,0.24869539887517875
24726,0,0.24869539887517875
24727,0,0.2643992823212049
24728,0,0.2490708991928844
24729,0,0.251331847622365
24730,0,0.250954077819481
24731,0,0.6070820760551398
24732,0,0.2490708991928844
24733,0,0.2505766857859283
24734,0,0.251331847622365
24735,0,0.2490708991928844
24736,0,0.30953929958219145
24737,0,0.2562771403844475
24738,0,0.2589662597195299
24739,0,0.2699047721535483
24740,0,0.24944677822995878
24741,0,0.2893198009502257
24742,0,0.24944677822995878
24743,0,0.24944677822995878
24744,0,0.25474874253769414
24745,0,0.2490708991928844
24746,0,0.2505766857859283
24747,0,0.250954077819481
24748,0,0.2501996717155326
24749,0,0.2643992823212049
24750,0,0.2934673053555813
24751,0,0.2505766857859283
24752,0,0.277491045239034
24753,0,0.24982303580020765
24754,0,0.25551219087514554
24755,0,0.2490708991928844
24756,0,0.2695091354050315
24757,0,0.2679302530145765
24758,0,0.2501996717155326
24759,0,0.26635724760540236
24760,0,0.24869539887517875
24761,0,0.26206192889329016
24762,0,0.2501996717155326
24763,0,0.26245056101513453
24764,0,0.34171936746837617
24765,0,0.2501996717155326
24766,0,0.26167366807776327
24767,0,0.2551302789512202
24768,0,0.2490708991928844
24769,0,0.24982303580020765
24770,0,0.269113864829704
24771,0,0.3247624106910134
24772,0,0.2490708991928844
24773,0,0.2589662597195299
24774,0,0.2679302530145765
24775,0,0.25284670058366543
24776,0,0.2490708991928844
24777,0,0.2501996717155326
24778,0,0.2490708991928844
24779,0,0.2581960701649042
24780,0,0.30868135472328756
24781,0,0.24944677822995878
24782,0,0.30654226639538346
24783,0,0.2490708991928844
24784,0,0.2517099949988411
24785,0,0.3108286792158506
24786,0,0.26322893816681725
24787,0,0.5960091938796568
24788,0,0.2501996717155326
24789,0,0.2501996717155326
24790,0,0.24944677822995878
24791,0,0.2490708991928844
24792,0,0.2501996717155326
24793,0,0.2536063884999349
24794,0,0.2847979329827316
24795,0,0.250954077819481
24796,0,0.2570435893066708
24797,0,0.2490708991928844
24798,0,0.31731945058931166
24799,0,0.2490708991928844
24800,0,0.24944677822995878
24801,0,0.2570435893066708
24802,0,0.2558944780925191
24803,0,0.2490708991928844
24804,0,0.2501996717155326
24805,0,0.2558944780925191
24806,0,0.24982303580020765
24807,0,0.25284670058366543
24808,0,0.2490708991928844
24809,0,0.2517099949988411
24810,0,0.25322635625875006
24811,0,0.27228626588985183
24812,0,0.25474874253769414
24813,0,0.2490708991928844
24814,0,0.30654226639538346
24815,0,0.31039855834607705
24816,0,0.24944677822995878
24817,0,0.29555404126723306
24818,0,0.29263502702859495
24819,0,0.25322635625875006
24820,0,0.2517099949988411
24821,0,0.257811535851738
24822,0,0.2520885197512532
24823,0,0.2605111159618671
24824,0,0.32212511089840234
24825,0,0.25436758184957825
24826,0,0.26479013691443637
24827,0,0.24944677822995878
24828,0,0.2490708991928844
24829,0,0.2823494671821266
24830,0,0.25935191449392614
24831,0,0.26167366807776327
24832,0,0.2872591323974801
24833,0,0.24982303580020765
24834,0,0.2517099949988411
24835,0,0.250954077819481
24836,0,0.2490708991928844
24837,0,0.2562771403844475
24838,0,0.2551302789512202
24839,0,0.24869539887517875
24840,0,0.2490708991928844
24841,0,0.2517099949988411
24842,0,0.2501996717155326
24843,0,0.380147466298037
24844,0,0.2490708991928844
24845,0,0.2490708991928844
24846,0,0.257811535851738
24847,0,0.2501996717155326
24848,0,0.2490708991928844
24849,0,0.24944677822995878
24850,0,0.2679302530145765
24851,0,0.2643992823212049
24852,0,0.2490708991928844
24853,0,0.5503433801788594
24854,0,0.28520725074843456
24855,0,0.29180413420989454
24856,0,0.2490708991928844
24857,0,0.2643992823212049
24858,0,0.25284670058366543
24859,0,0.251331847622365
24860,0,0.250954077819481
24861,0,0.24869539887517875
24862,0,0.2501996717155326
24863,0,0.3247624106910134
24864,0,0.24944677822995878
24865,0,0.3318494517390011
24866,0,0.29430096592641686
24867,0,0.2490708991928844
24868,0,0.25284670058366543
24869,0,0.24982303580020765
24870,0,0.2536063884999349
24871,0,0.2517099949988411
24872,0,0.2811300338256094
24873,0,0.25436758184957825
24874,0,0.2490708991928844
24875,0,0.2490708991928844
24876,0,0.250954077819481
24877,0,0.2562771403844475
24878,0,0.307396909519947
24879,0,0.2517099949988411
24880,0,0.24944677822995878
24881,0,0.250954077819481
24882,0,0.2490708991928844
24883,0,0.2517099949988411
24884,0,0.24944677822995878
24885,0,0.24982303580020765
24886,0,0.29180413420989454
24887,0,0.24944677822995878
24888,0,0.24869539887517875
24889,0,0.24982303580020765
24890,0,0.2905603998691777
24891,0,0.25398679709994587
24892,0,0.25322635625875006
24893,0,0.2490708991928844
24894,0,0.2490708991928844
24895,0,0.2490708991928844
24896,0,0.24869539887517875
24897,0,0.2505766857859283
24898,0,0.33542200329049116
24899,0,0.3305146925683503
24900,0,0.24944677822995878
24901,0,0.2505766857859283
24902,0,0.2605111159618671
24903,0,0.2501996717155326
24904,0,0.269113864829704
24905,0,0.257811535851738
24906,0,0.2505766857859283
24907,0,0.24944677822995878
24908,0,0.24869539887517875
24909,0,0.2667499470119521
24910,0,0.257811535851738
24911,0,0.2831642027413117
24912,0,0.2490708991928844
24913,0,0.24982303580020765
24914,0,0.27069714300737346
24915,0,0.257811535851738
24916,0,0.3138486533727939
24917,0,0.2710938765262559
24918,0,0.251331847622365
24919,0,0.2864373226631791
24920,0,0.26635724760540236
24921,0,0.5652060508014671
24922,0,0.2490708991928844
24923,0,0.251331847622365
24924,0,0.24869539887517875
24925,0,0.2490708991928844
24926,0,0.26283956419105187
24927,0,0.250954077819481
24928,0,0.24982303580020765
24929,0,0.30654226639538346
24930,0,0.2501996717155326
24931,0,0.2501996717155326
24932,0,0.24982303580020765
24933,0,0.25551219087514554
24934,0,0.2536063884999349
24935,0,0.2570435893066708
24936,0,0.251331847622365
24937,0,0.2501996717155326
24938,0,0.2640087974910784
24939,0,0.2501996717155326
24940,0,0.2517099949988411
24941,0,0.251331847622365
24942,0,0.2490708991928844
24943,0,0.2505766857859283
24944,0,0.28767056467406726
24945,0,0.2501996717155326
24946,0,0.24944677822995878
24947,0,0.25246742168002656
24948,0,0.2501996717155326
24949,0,0.2501996717155326
24950,0,0.2490708991928844
24951,0,0.2490708991928844
24952,0,0.251331847622365
24953,0,0.2490708991928844
24954,0,0.34307618801707235
24955,0,0.26518136100661704
24956,0,0.28520725074843456
24957,0,0.24982303580020765
24958,0,0.2730830131301858
24959,0,0.250954077819481
24960,0,0.2558944780925191
24961,0,0.24982303580020765
24962,0,0.2710938765262559
24963,0,0.2671430145667549
24964,0,0.2490708991928844
24965,0,0.2608982613647495
24966,0,0.25398679709994587
24967,0,0.258580978198352
24968,0,0.2490708991928844
24969,0,0.25284670058366543
24970,0,0.250954077819481
24971,0,0.2490708991928844
24972,0,0.2655729543315988
24973,0,0.2490708991928844
24974,0,0.29430096592641686
24975,0,0.25398679709994587
24976,0,0.25322635625875006
24977,0,0.28031886234071207
24978,0,0.2490708991928844
24979,0,0.2517099949988411
24980,0,0.2501996717155326
24981,0,0.25246742168002656
24982,0,0.2501996717155326
24983,0,0.257811535851738
24984,0,0.26518136100661704
24985,0,0.25284670058366543
24986,0,0.24869539887517875
24987,0,0.3138486533727939
24988,0,0.2490708991928844
24989,0,0.2827566571991243
24990,0,0.2520885197512532
24991,0,0.2490708991928844
24992,0,0.2501996717155326
24993,0,0.26283956419105187
24994,0,0.2505766857859283
24995,0,0.2490708991928844
24996,0,0.25474874253769414
24997,0,0.2782971980604399
24998,0,0.25284670058366543
24999,0,0.2536063884999349
25000,0,0.2589662597195299
25001,0,0.24944677822995878
25002,0,0.2558944780925191
25003,0,0.25474874253769414
25004,0,0.251331847622365
25005,0,0.2517099949988411
25006,0,0.31212100183936853
25007,0,0.24869539887517875
25008,0,0.24944677822995878
25009,0,0.26479013691443637
25010,0,0.2490708991928844
25011,0,0.2517099949988411
25012,0,0.2782971980604399
25013,0,0.2490708991928844
25014,0,0.2505766857859283
25015,0,0.2551302789512202
25016,0,0.24944677822995878
25017,0,0.25284670058366543
25018,0,0.3155814805859921
25019,0,0.24982303580020765
25020,0,0.24982303580020765
25021,0,0.2730830131301858
25022,0,0.33452707703802137
25023,0,0.24944677822995878
25024,0,0.2490708991928844
25025,0,0.251331847622365
25026,0,0.25935191449392614
25027,0,0.24869539887517875
25028,0,0.2490708991928844
25029,0,0.36047888440064835
25030,0,0.26283956419105187
25031,0,0.25666017753009296
25032,0,0.2501996717155326
25033,0,0.2490708991928844
25034,0,0.26832442334931517
25035,0,0.24944677822995878
25036,0,0.250954077819481
25037,0,0.25246742168002656
25038,0,0.2490708991928844
25039,0,0.2517099949988411
25040,0,0.250954077819481
25041,0,0.9823380081625928
25042,0,0.2505766857859283
25043,0,0.2843889689345444
25044,0,0.2893198009502257
25045,0,0.27548196863760593
25046,0,0.26128577881881976
25047,0,0.24869539887517875
25048,0,0.25284670058366543
25049,0,0.2520885197512532
25050,0,0.25973794228506736
25051,0,0.24982303580020765
25052,0,0.24944677822995878
25053,0,0.24869539887517875
25054,0,0.251331847622365
25055,0,0.2490708991928844
25056,0,0.31212100183936853
25057,0,0.26167366807776327
25058,0,0.251331847622365
25059,0,0.2505766857859283
25060,0,0.2490708991928844
25061,0,0.26518136100661704
25062,0,0.24982303580020765
25063,0,0.2490708991928844
25064,0,0.26128577881881976
25065,0,0.24944677822995878
25066,0,0.2501996717155326
25067,0,0.25436758184957825
25068,0,0.24944677822995878
25069,0,0.26167366807776327
25070,0,0.25474874253769414
25071,0,0.2517099949988411
25072,0,0.2490708991928844
25073,0,0.2570435893066708
25074,0,0.2501996717155326
25075,0,0.25935191449392614
25076,0,0.2831642027413117
25077,0,0.2505766857859283
25078,0,0.24944677822995878
25079,0,0.24869539887517875
25080,0,0.2562771403844475
25081,0,0.2843889689345444
25082,0,0.25322635625875006
25083,0,0.2520885197512532
25084,0,0.25436758184957825
25085,0,0.24869539887517875
25086,0,0.251331847622365
25087,0,0.25474874253769414
25088,0,0.31255242772398645
25089,0,0.2608982613647495
25090,0,0.2490708991928844
25091,0,0.24982303580020765
25092,0,0.2517099949988411
25093,0,0.24982303580020765
25094,0,0.24982303580020765
25095,0,0.25398679709994587
25096,0,0.24944677822995878
25097,0,0.2558944780925191
25098,0,0.2551302789512202
25099,0,0.2501996717155326
25100,0,0.25474874253769414
25101,0,0.257811535851738
25102,0,0.25398679709994587
25103,0,0.24944677822995878
25104,0,0.2490708991928844
25105,0,0.2501996717155326
25106,0,0.2490708991928844
25107,0,0.24869539887517875
25108,0,0.25474874253769414
25109,0,0.2667499470119521
25110,0,0.250954077819481
25111,0,0.24869539887517875
25112,0,0.2558944780925191
25113,0,0.2643992823212049
25114,0,0.2490708991928844
25115,0,0.2608982613647495
25116,0,0.2490708991928844
25117,0,0.2501996717155326
25118,0,0.2517099949988411
25119,0,0.2558944780925191
25120,0,0.2589662597195299
25121,0,0.250954077819481
25122,0,0.26245056101513453
25123,0,0.26245056101513453
25124,0,0.24944677822995878
25125,0,0.2551302789512202
25126,0,0.2762845167101087
25127,0,0.24982303580020765
25128,0,0.2490708991928844
25129,0,0.25551219087514554
25130,0,0.2490708991928844
25131,0,0.24982303580020765
25132,0,0.24982303580020765
25133,0,0.25246742168002656
25134,0,0.2505766857859283
25135,0,0.2505766857859283
25136,0,0.26128577881881976
25137,0,0.250954077819481
25138,0,0.2490708991928844
25139,0,0.2884944821456182
25140,0,0.25666017753009296
25141,0,0.27348193213675487
25142,0,0.2750812368532105
25143,0,0.2490708991928844
25144,0,0.24944677822995878
25145,0,0.2490708991928844
25146,0,0.25284670058366543
25147,0,0.2687189607157432
25148,0,0.24944677822995878
25149,0,0.24944677822995878
25150,0,0.3044114741974503
25151,0,0.26635724760540236
25152,0,0.2605111159618671
25153,0,0.26128577881881976
25154,0,0.2643992823212049
25155,0,0.270300774785064
25156,0,0.25246742168002656
25157,0,0.28031886234071207
25158,0,0.2558944780925191
25159,0,0.31039855834607705
25160,0,0.26361868268622324
25161,0,0.2823494671821266
25162,0,0.25322635625875006
25163,0,0.25246742168002656
25164,0,0.2517099949988411
25165,0,0.27548196863760593
25166,0,0.2695091354050315
25167,0,0.25551219087514554
25168,0,0.2490708991928844
25169,0,0.2501996717155326
25170,0,0.25551219087514554
25171,0,0.2947183135240645
25172,0,0.25284670058366543
25173,0,0.2505766857859283
25174,0,0.24944677822995878
25175,0,0.2490708991928844
25176,0,0.26635724760540236
25177,0,0.31949909418137923
25178,0,0.2695091354050315
25179,0,0.24869539887517875
25180,0,0.250954077819481
25181,0,0.24944677822995878
25182,0,0.2490708991928844
25183,0,0.24944677822995878
25184,0,0.26832442334931517
25185,0,0.25284670058366543
25186,0,0.29305099320680184
25187,0,0.250954077819481
25188,0,0.24982303580020765
25189,0,0.2551302789512202
25190,0,0.2501996717155326
25191,0,0.2490708991928844
25192,0,0.26283956419105187
25193,0,0.25935191449392614
25194,0,0.24944677822995878
25195,0,0.2520885197512532
25196,0,0.2667499470119521
25197,0,0.257811535851738
25198,0,0.25935191449392614
25199,0,0.269113864829704
25200,0,0.250954077819481
25201,0,0.24944677822995878
25202,0,0.2520885197512532
25203,0,0.26167366807776327
25204,0,0.2570435893066708
25205,0,0.2505766857859283
25206,0,0.25436758184957825
25207,0,0.2679302530145765
25208,0,0.3296263652743715
25209,0,0.2520885197512532
25210,0,0.24869539887517875
25211,0,0.24944677822995878
25212,0,0.258580978198352
25213,0,0.2558944780925191
25214,0,0.2490708991928844
25215,0,0.2671430145667549
25216,0,0.250954077819481
25217,0,0.2570435893066708
25218,0,0.24982303580020765
25219,0,0.2520885197512532
25220,0,0.25436758184957825
25221,0,0.25666017753009296
25222,0,0.2490708991928844
25223,0,0.25551219087514554
25224,0,0.2695091354050315
25225,0,0.2490708991928844
25226,0,0.2490708991928844
25227,0,0.2501996717155326
25228,0,0.24869539887517875
25229,0,0.2501996717155326
25230,0,0.2570435893066708
25231,0,0.25436758184957825
25232,0,0.2490708991928844
25233,0,0.25284670058366543
25234,0,0.2520885197512532
25235,0,0.2799138128655354
25236,0,0.25322635625875006
25237,0,0.24869539887517875
25238,0,0.2695091354050315
25239,0,0.2562771403844475
25240,0,0.25284670058366543
25241,0,0.26245056101513453
25242,0,0.2551302789512202
25243,0,0.2501996717155326
25244,0,0.25284670058366543
25245,0,0.24944677822995878
25246,0,0.3358699107845326
25247,0,0.2505766857859283
25248,0,0.24982303580020765
25249,0,0.2501996717155326
25250,0,0.2517099949988411
25251,0,0.2490708991928844
25252,0,0.2551302789512202
25253,0,0.27348193213675487
25254,0,0.2490708991928844
25255,0,0.26518136100661704
25256,0,0.24982303580020765
25257,0,0.2517099949988411
25258,0,0.250954077819481
25259,0,0.2655729543315988
25260,0,0.2501996717155326
25261,0,0.2501996717155326
25262,0,0.2520885197512532
25263,0,0.24869539887517875
25264,0,0.25935191449392614
25265,0,0.24869539887517875
25266,0,0.25284670058366543
25267,0,0.26753644999367554
25268,0,0.2501996717155326
25269,0,0.25398679709994587
25270,0,0.2490708991928844
25271,0,0.24944677822995878
25272,0,0.2490708991928844
25273,0,0.2517099949988411
25274,0,0.2505766857859283
25275,0,0.250954077819481
25276,0,0.2490708991928844
25277,0,0.26479013691443637
25278,0,0.2517099949988411
25279,0,0.2490708991928844
25280,0,0.2490708991928844
25281,0,0.250954077819481
25282,0,0.2517099949988411
25283,0,0.26479013691443637
25284,0,0.30654226639538346
25285,0,0.3274108736733612
25286,0,0.24982303580020765
25287,0,0.250954077819481
25288,0,0.25551219087514554
25289,0,0.26322893816681725
25290,0,0.2536063884999349
25291,0,0.25246742168002656
25292,0,0.2490708991928844
25293,0,0.26012434285451563
25294,0,0.2490708991928844
25295,0,0.251331847622365
25296,0,0.2643992823212049
25297,0,0.25474874253769414
25298,0,0.2766863323550393
25299,0,0.251331847622365
25300,0,0.24869539887517875
25301,0,0.2501996717155326
25302,0,0.2490708991928844
25303,0,0.2517099949988411
25304,0,0.24982303580020765
25305,0,0.24982303580020765
25306,0,0.24944677822995878
25307,0,0.2520885197512532
25308,0,0.2501996717155326
25309,0,0.27548196863760593
25310,0,0.24982303580020765
25311,0,0.25436758184957825
25312,0,0.24944677822995878
25313,0,0.2501996717155326
25314,0,0.2501996717155326
25315,0,0.250954077819481
25316,0,0.289732984885378
25317,0,0.2505766857859283
25318,0,0.2517099949988411
25319,0,0.26518136100661704
25320,0,0.24944677822995878
25321,0,0.25474874253769414
25322,0,0.2520885197512532
25323,0,0.250954077819481
25324,0,0.251331847622365
25325,0,0.25666017753009296
25326,0,0.24944677822995878
25327,0,0.24982303580020765
25328,0,0.2714909750454721
25329,0,0.250954077819481
25330,0,0.2501996717155326
25331,0,0.24982303580020765
25332,0,0.2551302789512202
25333,0,0.24944677822995878
25334,0,0.2490708991928844
25335,0,0.26206192889329016
25336,0,0.26635724760540236
25337,0,0.24869539887517875
25338,0,0.25436758184957825
25339,0,0.2570435893066708
25340,0,0.2640087974910784
25341,0,0.2856169218639384
25342,0,0.2551302789512202
25343,0,0.25246742168002656
25344,0,0.2643992823212049
25345,0,0.24944677822995878
25346,0,0.26012434285451563
25347,0,0.2501996717155326
25348,0,0.37825604837682086
25349,0,0.2505766857859283
25350,0,0.24869539887517875
25351,0,0.2738812143237636
25352,0,0.25666017753009296
25353,0,0.2558944780925191
25354,0,0.2589662597195299
25355,0,0.24869539887517875
25356,0,0.2726844576124343
25357,0,0.25284670058366543
25358,0,0.2570435893066708
25359,0,0.26518136100661704
25360,0,0.270300774785064
25361,0,0.2562771403844475
25362,0,0.25973794228506736
25363,0,0.2505766857859283
25364,0,0.2517099949988411
25365,0,0.25935191449392614
25366,0,0.3260852543797931
25367,0,0.24982303580020765
25368,0,0.24982303580020765
25369,0,0.2758830620300953
25370,0,0.2520885197512532
25371,0,0.25935191449392614
25372,0,0.301442414074474
25373,0,0.24869539887517875
25374,0,0.24982303580020765
25375,0,0.2710938765262559
25376,0,0.2490708991928844
25377,0,0.2562771403844475
25378,0,0.2490708991928844
25379,0,0.24869539887517875
25380,0,0.2574273754894475
25381,0,0.2490708991928844
25382,0,0.257811535851738
25383,0,0.2562771403844475
25384,0,0.2490708991928844
25385,0,0.26361868268622324
25386,0,0.2501996717155326
25387,0,0.2517099949988411
25388,0,0.2517099949988411
25389,0,0.2501996717155326
25390,0,0.2490708991928844
25391,0,0.2490708991928844
25392,0,0.25246742168002656
25393,0,0.2501996717155326
25394,0,0.27348193213675487
25395,0,0.2501996717155326
25396,0,0.24944677822995878
25397,0,0.27468086699544353
25398,0,0.2501996717155326
25399,0,0.258580978198352
25400,0,0.2490708991928844
25401,0,0.28153615514309055
25402,0,0.2562771403844475
25403,0,0.28767056467406726
25404,0,0.24944677822995878
25405,0,0.2947183135240645
25406,0,0.24982303580020765
25407,0,0.24869539887517875
25408,0,0.24944677822995878
25409,0,0.2501996717155326
25410,0,0.2536063884999349
25411,0,0.26635724760540236
25412,0,0.2643992823212049
25413,0,0.2490708991928844
25414,0,0.2640087974910784
25415,0,0.24982303580020765
25416,0,0.2501996717155326
25417,0,0.2490708991928844
25418,0,0.26206192889329016
25419,0,0.26322893816681725
25420,0,0.258580978198352
25421,0,0.24944677822995878
25422,0,0.2490708991928844
25423,0,0.250954077819481
25424,0,0.2811300338256094
25425,0,0.250954077819481
25426,0,0.24944677822995878
25427,0,0.2501996717155326
25428,0,0.2490708991928844
25429,0,0.2501996717155326
25430,0,0.2490708991928844
25431,0,0.29014651798919877
25432,0,0.25436758184957825
25433,0,0.2490708991928844
25434,0,0.25322635625875006
25435,0,0.2490708991928844
25436,0,0.2574273754894475
25437,0,0.27188843826676373
25438,0,0.2490708991928844
25439,0,0.24944677822995878
25440,0,0.2490708991928844
25441,0,0.24944677822995878
25442,0,0.29975322093335854
25443,0,0.2758830620300953
25444,0,0.26361868268622324
25445,0,0.2671430145667549
25446,0,0.24944677822995878
25447,0,0.251331847622365
25448,0,0.27548196863760593
25449,0,0.2505766857859283
25450,0,0.29639114294789504
25451,0,0.24982303580020765
25452,0,0.2490708991928844
25453,0,0.29639114294789504
25454,0,0.2517099949988411
25455,0,0.250954077819481
25456,0,0.2490708991928844
25457,0,0.25551219087514554
25458,0,0.2490708991928844
25459,0,0.25398679709994587
25460,0,0.2490708991928844
25461,0,0.2574273754894475
25462,0,0.2490708991928844
25463,0,0.2517099949988411
25464,0,0.2551302789512202
25465,0,0.2490708991928844
25466,0,0.2490708991928844
25467,0,0.2659649166212395
25468,0,0.25551219087514554
25469,0,0.25666017753009296
25470,0,0.24982303580020765
25471,0,0.250954077819481
25472,0,0.2490708991928844
25473,0,0.2490708991928844
25474,0,0.2490708991928844
25475,0,0.2490708991928844
25476,0,0.2490708991928844
25477,0,0.2490708991928844
25478,0,0.2490708991928844
25479,0,0.25284670058366543
25480,0,0.2581960701649042
25481,0,0.25246742168002656
25482,0,0.2490708991928844
25483,0,0.24982303580020765
25484,0,0.2605111159618671
25485,0,0.25284670058366543
25486,0,0.2605111159618671
25487,0,0.25973794228506736
25488,0,0.2517099949988411
25489,0,0.2551302789512202
25490,0,0.24944677822995878
25491,0,0.25246742168002656
25492,0,0.277491045239034
25493,0,0.2490708991928844
25494,0,0.250954077819481
25495,0,0.2643992823212049
25496,0,0.2501996717155326
25497,0,0.2490708991928844
25498,0,0.24944677822995878
25499,0,0.24982303580020765
25500,0,0.2864373226631791
25501,0,0.24944677822995878
25502,0,0.25284670058366543
25503,0,0.3260852543797931
25504,0,0.25935191449392614
25505,0,0.24944677822995878
25506,0,0.2695091354050315
25507,0,0.29555404126723306
25508,0,0.257811535851738
25509,0,0.2490708991928844
25510,0,0.2490708991928844
25511,0,0.24944677822995878
25512,0,0.24982303580020765
25513,0,0.2608982613647495
25514,0,0.3462520610538263
25515,0,0.24982303580020765
25516,0,0.2501996717155326
25517,0,0.24944677822995878
25518,0,0.27228626588985183
25519,0,0.25474874253769414
25520,0,0.25246742168002656
25521,0,0.24982303580020765
25522,0,0.40892709203432726
25523,0,0.2501996717155326
25524,0,0.2558944780925191
25525,0,0.2490708991928844
25526,0,0.24869539887517875
25527,0,0.2589662597195299
25528,0,0.25935191449392614
25529,0,0.250954077819481
25530,0,0.24944677822995878
25531,0,0.2791047881649473
25532,0,0.24982303580020765
25533,0,0.25551219087514554
25534,0,0.26206192889329016
25535,0,0.2501996717155326
25536,0,0.24982303580020765
25537,0,0.24982303580020765
25538,0,0.251331847622365
25539,0,0.26518136100661704
25540,0,0.25398679709994587
25541,0,0.24869539887517875
25542,0,0.24944677822995878
25543,0,0.25935191449392614
25544,0,0.2581960701649042
25545,0,0.2490708991928844
25546,0,0.2536063884999349
25547,0,0.25474874253769414
25548,0,0.2558944780925191
25549,0,0.3010196085791331
25550,0,0.2490708991928844
25551,0,0.25284670058366543
25552,0,0.24982303580020765
25553,0,0.2490708991928844
25554,0,0.2501996717155326
25555,0,0.2490708991928844
25556,0,0.25666017753009296
25557,0,0.2490708991928844
25558,0,0.251331847622365
25559,0,0.25322635625875006
25560,0,0.2605111159618671
25561,0,0.2505766857859283
25562,0,0.24982303580020765
25563,0,0.26283956419105187
25564,0,0.26245056101513453
25565,0,0.25474874253769414
25566,0,0.2687189607157432
25567,0,0.2520885197512532
25568,0,0.25398679709994587
25569,0,0.2490708991928844
25570,0,0.24869539887517875
25571,0,0.2490708991928844
25572,0,0.2490708991928844
25573,0,0.24982303580020765
25574,0,0.2710938765262559
25575,0,0.33991429871124396
25576,0,0.2536063884999349
25577,0,0.2490708991928844
25578,0,0.25935191449392614
25579,0,0.24982303580020765
25580,0,0.2517099949988411
25581,0,0.26361868268622324
25582,0,0.2490708991928844
25583,0,0.33901350087735943
25584,0,0.2574273754894475
25585,0,0.2811300338256094
25586,0,0.2501996717155326
25587,0,0.24982303580020765
25588,0,0.2490708991928844
25589,0,0.250954077819481
25590,0,0.2520885197512532
25591,0,0.2501996717155326
25592,0,0.24982303580020765
25593,0,0.25398679709994587
25594,0,0.2517099949988411
25595,0,0.2490708991928844
25596,0,0.2490708991928844
25597,0,0.26283956419105187
25598,0,0.26479013691443637
25599,0,0.2490708991928844
25600,0,0.25474874253769414
25601,0,0.257811535851738
25602,0,0.2501996717155326
25603,0,0.324322082233611
25604,0,0.25436758184957825
25605,0,0.24944677822995878
25606,0,0.26322893816681725
25607,0,0.25246742168002656
25608,0,0.24982303580020765
25609,0,0.24869539887517875
25610,0,0.2490708991928844
25611,0,0.258580978198352
25612,0,0.30825287622696457
25613,0,0.2889069665741823
25614,0,0.25436758184957825
25615,0,0.24944677822995878
25616,0,0.24982303580020765
25617,0,0.24944677822995878
25618,0,0.26361868268622324
25619,0,0.2490708991928844
25620,0,0.250954077819481
25621,0,0.24944677822995878
25622,0,0.2490708991928844
25623,0,0.250954077819481
25624,0,0.24982303580020765
25625,0,0.2490708991928844
25626,0,0.2490708991928844
25627,0,0.2490708991928844
25628,0,0.2490708991928844
25629,0,0.2562771403844475
25630,0,0.2501996717155326
25631,0,0.2490708991928844
25632,0,0.26283956419105187
25633,0,0.2490708991928844
25634,0,0.2993317694795264
25635,0,0.2605111159618671
25636,0,0.2640087974910784
25637,0,0.2695091354050315
25638,0,0.2490708991928844
25639,0,0.25284670058366543
25640,0,0.2490708991928844
25641,0,0.36652039883690485
25642,0,0.2490708991928844
25643,0,0.38727234187450027
25644,0,0.2655729543315988
25645,0,0.250954077819481
25646,0,0.26245056101513453
25647,0,0.2536063884999349
25648,0,0.277491045239034
25649,0,0.24982303580020765
25650,0,0.2655729543315988
25651,0,0.2643992823212049
25652,0,0.2490708991928844
25653,0,0.2490708991928844
25654,0,0.2562771403844475
25655,0,0.3448892745136257
25656,0,0.24869539887517875
25657,0,0.25666017753009296
25658,0,0.2505766857859283
25659,0,0.25474874253769414
25660,0,0.26518136100661704
25661,0,0.24944677822995878
25662,0,0.2490708991928844
25663,0,0.2490708991928844
25664,0,0.2490708991928844
25665,0,0.2490708991928844
25666,0,0.2490708991928844
25667,0,0.2490708991928844
25668,0,0.2490708991928844
25669,0,0.2490708991928844
25670,0,0.2490708991928844
25671,0,0.2490708991928844
25672,0,0.2490708991928844
25673,0,0.2490708991928844
25674,0,0.26167366807776327
25675,0,0.24869539887517875
25676,0,0.24944677822995878
25677,0,0.24944677822995878
25678,0,0.2501996717155326
25679,0,0.2490708991928844
25680,0,0.25246742168002656
25681,0,0.2558944780925191
25682,0,0.2517099949988411
25683,0,0.2520885197512532
25684,0,0.3142813762318271
25685,0,0.251331847622365
25686,0,0.2490708991928844
25687,0,0.25973794228506736
25688,0,0.2520885197512532
25689,0,0.2536063884999349
25690,0,0.2574273754894475
25691,0,0.25474874253769414
25692,0,0.2860269459594665
25693,0,0.24944677822995878
25694,0,0.24982303580020765
25695,0,0.250954077819481
25696,0,0.2823494671821266
25697,0,0.2490708991928844
25698,0,0.251331847622365
25699,0,0.2505766857859283
25700,0,0.24982303580020765
25701,0,0.2490708991928844
25702,0,0.24944677822995878
25703,0,0.277491045239034
25704,0,0.2490708991928844
25705,0,0.24944677822995878
25706,0,0.3116899014598468
25707,0,0.2536063884999349
25708,0,0.25436758184957825
25709,0,0.250954077819481
25710,0,0.251331847622365
25711,0,0.24982303580020765
25712,0,0.250954077819481
25713,0,0.26167366807776327
25714,0,0.2490708991928844
25715,0,0.2490708991928844
25716,0,0.2608982613647495
25717,0,0.2608982613647495
25718,0,0.24944677822995878
25719,0,0.26245056101513453
25720,0,0.25973794228506736
25721,0,0.2490708991928844
25722,0,0.2517099949988411
25723,0,0.250954077819481
25724,0,0.2490708991928844
25725,0,0.2490708991928844
25726,0,0.2589662597195299
25727,0,0.2501996717155326
25728,0,0.2505766857859283
25729,0,0.2490708991928844
25730,0,0.25284670058366543
25731,0,0.250954077819481
25732,0,0.25551219087514554
25733,0,0.26753644999367554
25734,0,0.26128577881881976
25735,0,0.2574273754894475
25736,0,0.24982303580020765
25737,0,0.6628683678272629
25738,0,0.2520885197512532
25739,0,0.29681020795962243
25740,0,0.2501996717155326
25741,0,0.2490708991928844
25742,0,0.251331847622365
25743,0,0.24869539887517875
25744,0,0.257811535851738
25745,0,0.250954077819481
25746,0,0.2520885197512532
25747,0,0.29014651798919877
25748,0,0.2490708991928844
25749,0,0.25551219087514554
25750,0,0.24944677822995878
25751,0,0.27348193213675487
25752,0,0.2501996717155326
25753,0,0.25551219087514554
25754,0,0.25935191449392614
25755,0,0.2562771403844475
25756,0,0.25935191449392614
25757,0,0.2505766857859283
25758,0,0.250954077819481
25759,0,0.24944677822995878
25760,0,0.2490708991928844
25761,0,0.5853252885280397
25762,0,0.257811535851738
25763,0,0.24944677822995878
25764,0,0.2490708991928844
25765,0,0.2490708991928844
25766,0,0.2536063884999349
25767,0,0.24944677822995878
25768,0,0.25322635625875006
25769,0,0.3385635382984429
25770,0,0.25284670058366543
25771,0,0.2758830620300953
25772,0,0.25935191449392614
25773,0,0.2505766857859283
25774,0,0.2520885197512532
25775,0,0.24944677822995878
25776,0,0.24944677822995878
25777,0,0.2517099949988411
25778,0,0.2490708991928844
25779,0,0.9999893567988782
25780,0,0.2490708991928844
25781,0,0.24982303580020765
25782,0,0.24944677822995878
25783,0,0.250954077819481
25784,0,0.26245056101513453
25785,0,0.2505766857859283
25786,0,0.2517099949988411
25787,0,0.2501996717155326
25788,0,0.2872591323974801
25789,0,0.2505766857859283
25790,0,0.24944677822995878
25791,0,0.2517099949988411
25792,0,0.25246742168002656
25793,0,0.2605111159618671
25794,0,0.2505766857859283
25795,0,0.2505766857859283
25796,0,0.2947183135240645
25797,0,0.251331847622365
25798,0,0.25322635625875006
25799,0,0.250954077819481
25800,0,0.2490708991928844
25801,0,0.2490708991928844
25802,0,0.2490708991928844
25803,0,0.27548196863760593
25804,0,0.2505766857859283
25805,0,0.25935191449392614
25806,0,0.289732984885378
25807,0,0.24944677822995878
25808,0,0.2490708991928844
25809,0,0.2517099949988411
25810,0,0.251331847622365
25811,0,0.2570435893066708
25812,0,0.2505766857859283
25813,0,0.25666017753009296
25814,0,0.24944677822995878
25815,0,0.29430096592641686
25816,0,0.25474874253769414
25817,0,0.2659649166212395
25818,0,0.2501996717155326
25819,0,0.2490708991928844
25820,0,0.2490708991928844
25821,0,0.2589662597195299
25822,0,0.2505766857859283
25823,0,0.24944677822995878
25824,0,0.2505766857859283
25825,0,0.25398679709994587
25826,0,0.2536063884999349
25827,0,0.2490708991928844
25828,0,0.25436758184957825
25829,0,0.25935191449392614
25830,0,0.24944677822995878
25831,0,0.2640087974910784
25832,0,0.25398679709994587
25833,0,0.2551302789512202
25834,0,0.251331847622365
25835,0,0.2490708991928844
25836,0,0.2562771403844475
25837,0,0.25436758184957825
25838,0,0.2490708991928844
25839,0,0.251331847622365
25840,0,0.2536063884999349
25841,0,0.25973794228506736
25842,0,0.2490708991928844
25843,0,0.24869539887517875
25844,0,0.25474874253769414
25845,0,0.24869539887517875
25846,0,0.2501996717155326
25847,0,0.2490708991928844
25848,0,0.2505766857859283
25849,0,0.24982303580020765
25850,0,0.2574273754894475
25851,0,0.25436758184957825
25852,0,0.250954077819481
25853,0,0.24944677822995878
25854,0,0.251331847622365
25855,0,0.25474874253769414
25856,0,0.250954077819481
25857,0,0.2562771403844475
25858,0,0.2490708991928844
25859,0,0.30483696611190175
25860,0,0.24944677822995878
25861,0,0.9985682555446249
25862,0,0.2640087974910784
25863,0,0.2520885197512532
25864,0,0.2501996717155326
25865,0,0.2490708991928844
25866,0,0.2490708991928844
25867,0,0.24944677822995878
25868,0,0.24982303580020765
25869,0,0.25398679709994587
25870,0,0.24944677822995878
25871,0,0.25436758184957825
25872,0,0.24982303580020765
25873,0,0.2864373226631791
25874,0,0.2501996717155326
25875,0,0.2574273754894475
25876,0,0.25284670058366543
25877,0,0.2501996717155326
25878,0,0.2501996717155326
25879,0,0.2570435893066708
25880,0,0.2490708991928844
25881,0,0.25666017753009296
25882,0,0.2558944780925191
25883,0,0.2551302789512202
25884,0,0.251331847622365
25885,0,0.2501996717155326
25886,0,0.24869539887517875
25887,0,0.2517099949988411
25888,0,0.3740139498526725
25889,0,0.24944677822995878
25890,0,0.3091101626703462
25891,0,0.26206192889329016
25892,0,0.26012434285451563
25893,0,0.24982303580020765
25894,0,0.25436758184957825
25895,0,0.24869539887517875
25896,0,0.2501996717155326
25897,0,0.2490708991928844
25898,0,0.2490708991928844
25899,0,0.251331847622365
25900,0,0.24944677822995878
25901,0,0.3848918522880719
25902,0,0.2856169218639384
25903,0,0.25474874253769414
25904,0,0.251331847622365
25905,0,0.2490708991928844
25906,0,0.3367666114547512
25907,0,0.2490708991928844
25908,0,0.2505766857859283
25909,0,0.2490708991928844
25910,0,0.2490708991928844
25911,0,0.24944677822995878
25912,0,0.2501996717155326
25913,0,0.27428085938080526
25914,0,0.2490708991928844
25915,0,0.25322635625875006
25916,0,0.26167366807776327
25917,0,0.25436758184957825
25918,0,0.2574273754894475
25919,0,0.24982303580020765
25920,0,0.2490708991928844
25921,0,0.347161990696237
25922,0,0.2490708991928844
25923,0,0.27188843826676373
25924,0,0.25973794228506736
25925,0,0.25246742168002656
25926,0,0.2490708991928844
25927,0,0.25398679709994587
25928,0,0.2490708991928844
25929,0,0.2589662597195299
25930,0,0.2490708991928844
25931,0,0.24982303580020765
25932,0,0.2640087974910784
25933,0,0.2501996717155326
25934,0,0.257811535851738
25935,0,0.25935191449392614
25936,0,0.25246742168002656
25937,0,0.2490708991928844
25938,0,0.2505766857859283
25939,0,0.25474874253769414
25940,0,0.28031886234071207
25941,0,0.2762845167101087
25942,0,0.2695091354050315
25943,0,0.42651345152170506
25944,0,0.250954077819481
25945,0,0.2505766857859283
25946,0,0.2699047721535483
25947,0,0.26012434285451563
25948,0,0.24944677822995878
25949,0,0.30654226639538346
25950,0,0.2791047881649473
25951,0,0.25436758184957825
25952,0,0.25246742168002656
25953,0,0.2520885197512532
25954,0,0.29555404126723306
25955,0,0.2782971980604399
25956,0,0.2490708991928844
25957,0,0.251331847622365
25958,0,0.25322635625875006
25959,0,0.24982303580020765
25960,0,0.2570435893066708
25961,0,0.2517099949988411
25962,0,0.2807242694424348
25963,0,0.2551302789512202
25964,0,0.2505766857859283
25965,0,0.27348193213675487
25966,0,0.2490708991928844
25967,0,0.2490708991928844
25968,0,0.2490708991928844
25969,0,0.2889069665741823
25970,0,0.24944677822995878
25971,0,0.2490708991928844
25972,0,0.2505766857859283
25973,0,0.2679302530145765
25974,0,0.26012434285451563
25975,0,0.2490708991928844
25976,0,0.24869539887517875
25977,0,0.2730830131301858
25978,0,0.2501996717155326
25979,0,0.2501996717155326
25980,0,0.25246742168002656
25981,0,0.2570435893066708
25982,0,0.2520885197512532
25983,0,0.2605111159618671
25984,0,0.2843889689345444
25985,0,0.3247624106910134
25986,0,0.2501996717155326
25987,0,0.2570435893066708
25988,0,0.25284670058366543
25989,0,0.25666017753009296
25990,0,0.2505766857859283
25991,0,0.2558944780925191
25992,0,0.251331847622365
25993,0,0.250954077819481
25994,0,0.251331847622365
25995,0,0.250954077819481
25996,0,0.2807242694424348
25997,0,0.25398679709994587
25998,0,0.26167366807776327
25999,0,0.26245056101513453
26000,0,0.25322635625875006
26001,0,0.2562771403844475
26002,0,0.2726844576124343
26003,0,0.29305099320680184
26004,0,0.2679302530145765
26005,0,0.25398679709994587
26006,0,0.30825287622696457
26007,0,0.2589662597195299
26008,0,0.26167366807776327
26009,0,0.26012434285451563
26010,0,0.2520885197512532
26011,0,0.2490708991928844
26012,0,0.24982303580020765
26013,0,0.24944677822995878
26014,0,0.2501996717155326
26015,0,0.2574273754894475
26016,0,0.2589662597195299
26017,0,0.26479013691443637
26018,0,0.27069714300737346
26019,0,0.2551302789512202
26020,0,0.2574273754894475
26021,0,0.2505766857859283
26022,0,0.24869539887517875
26023,0,0.25322635625875006
26024,0,0.2505766857859283
26025,0,0.258580978198352
26026,0,0.25666017753009296
26027,0,0.2490708991928844
26028,0,0.2589662597195299
26029,0,0.251331847622365
26030,0,0.2517099949988411
26031,0,0.2490708991928844
26032,0,0.2490708991928844
26033,0,0.2581960701649042
26034,0,0.2726844576124343
26035,0,0.2517099949988411
26036,0,0.27228626588985183
26037,0,0.25474874253769414
26038,0,0.24982303580020765
26039,0,0.26518136100661704
26040,0,0.2827566571991243
26041,0,0.4021478216214616
26042,0,0.25935191449392614
26043,0,0.24982303580020765
26044,0,0.2501996717155326
26045,0,0.2517099949988411
26046,0,0.2570435893066708
26047,0,0.2517099949988411
26048,0,0.277491045239034
26049,0,0.258580978198352
26050,0,0.2934673053555813
26051,0,0.2536063884999349
26052,0,0.2501996717155326
26053,0,0.2490708991928844
26054,0,0.26206192889329016
26055,0,0.2501996717155326
26056,0,0.2490708991928844
26057,0,0.2490708991928844
26058,0,0.3078247276652515
26059,0,0.25284670058366543
26060,0,0.250954077819481
26061,0,0.24982303580020765
26062,0,0.250954077819481
26063,0,0.27548196863760593
26064,0,0.24944677822995878
26065,0,0.2490708991928844
26066,0,0.2570435893066708
26067,0,0.2695091354050315
26068,0,0.2758830620300953
26069,0,0.2520885197512532
26070,0,0.26012434285451563
26071,0,0.3489851989165729
26072,0,0.24982303580020765
26073,0,0.25284670058366543
26074,0,0.24869539887517875
26075,0,0.2520885197512532
26076,0,0.24869539887517875
26077,0,0.2501996717155326
26078,0,0.2501996717155326
26079,0,0.2490708991928844
26080,0,0.2490708991928844
26081,0,0.2501996717155326
26082,0,0.250954077819481
26083,0,0.26753644999367554
26084,0,0.26635724760540236
26085,0,0.26128577881881976
26086,0,0.2947183135240645
26087,0,0.25436758184957825
26088,0,0.31993597507930804
26089,0,0.2570435893066708
26090,0,0.2827566571991243
26091,0,0.24869539887517875
26092,0,0.25666017753009296
26093,0,0.25284670058366543
26094,0,0.2490708991928844
26095,0,0.25436758184957825
26096,0,0.2520885197512532
26097,0,0.27468086699544353
26098,0,0.24982303580020765
26099,0,0.26283956419105187
26100,0,0.2490708991928844
26101,0,0.2570435893066708
26102,0,0.24944677822995878
26103,0,0.25398679709994587
26104,0,0.24869539887517875
26105,0,0.25551219087514554
26106,0,0.2517099949988411
26107,0,0.24944677822995878
26108,0,0.24869539887517875
26109,0,0.258580978198352
26110,0,0.24869539887517875
26111,0,0.2505766857859283
26112,0,0.2490708991928844
26113,0,0.2605111159618671
26114,0,0.26832442334931517
26115,0,0.25436758184957825
26116,0,0.2667499470119521
26117,0,0.2501996717155326
26118,0,0.24982303580020765
26119,0,0.2558944780925191
26120,0,0.251331847622365
26121,0,0.24944677822995878
26122,0,0.25474874253769414
26123,0,0.25666017753009296
26124,0,0.27348193213675487
26125,0,0.2730830131301858
26126,0,0.250954077819481
26127,0,0.2520885197512532
26128,0,0.31212100183936853
26129,0,0.25474874253769414
26130,0,0.26245056101513453
26131,0,0.26753644999367554
26132,0,0.33229497396341073
26133,0,0.2517099949988411
26134,0,0.2490708991928844
26135,0,0.2490708991928844
26136,0,0.28153615514309055
26137,0,0.2490708991928844
26138,0,0.3027128531209027
26139,0,0.25246742168002656
26140,0,0.2659649166212395
26141,0,0.2490708991928844
26142,0,0.2490708991928844
26143,0,0.2570435893066708
26144,0,0.2490708991928844
26145,0,0.2551302789512202
26146,0,0.257811535851738
26147,0,0.2490708991928844
26148,0,0.2589662597195299
26149,0,0.2517099949988411
26150,0,0.250954077819481
26151,0,0.2589662597195299
26152,0,0.2517099949988411
26153,0,0.250954077819481
26154,0,0.25284670058366543
26155,0,0.2505766857859283
26156,0,0.2490708991928844
26157,0,0.2501996717155326
26158,0,0.25322635625875006
26159,0,0.2490708991928844
26160,0,0.2490708991928844
26161,0,0.2490708991928844
26162,0,0.24944677822995878
26163,0,0.8626066694755846
26164,0,0.29722961518537266
26165,0,0.3958860479674975
26166,0,0.2490708991928844
26167,0,0.251331847622365
26168,0,0.2505766857859283
26169,0,0.25246742168002656
26170,0,0.2505766857859283
26171,0,0.2490708991928844
26172,0,0.2490708991928844
26173,0,0.26012434285451563
26174,0,0.2570435893066708
26175,0,0.24944677822995878
26176,0,0.41574117393365245
26177,0,0.2687189607157432
26178,0,0.2687189607157432
26179,0,0.2490708991928844
26180,0,0.2490708991928844
26181,0,0.24944677822995878
26182,0,0.250954077819481
26183,0,0.250954077819481
26184,0,0.25284670058366543
26185,0,0.251331847622365
26186,0,0.24982303580020765
26187,0,0.2490708991928844
26188,0,0.25666017753009296
26189,0,0.250954077819481
26190,0,0.24869539887517875
26191,0,0.2517099949988411
26192,0,0.24869539887517875
26193,0,0.24982303580020765
26194,0,0.2714909750454721
26195,0,0.2574273754894475
26196,0,0.26012434285451563
26197,0,0.2505766857859283
26198,0,0.24982303580020765
26199,0,0.269113864829704
26200,0,0.25551219087514554
26201,0,0.34989846685725773
26202,0,0.250954077819481
26203,0,0.2501996717155326
26204,0,0.24944677822995878
26205,0,0.2490708991928844
26206,0,0.2501996717155326
26207,0,0.2490708991928844
26208,0,0.3061154423693437
26209,0,0.270300774785064
26210,0,0.24982303580020765
26211,0,0.25284670058366543
26212,0,0.2501996717155326
26213,0,0.25284670058366543
26214,0,0.24982303580020765
26215,0,0.2501996717155326
26216,0,0.2501996717155326
26217,0,0.2490708991928844
26218,0,0.24869539887517875
26219,0,0.2490708991928844
26220,0,0.25436758184957825
26221,0,0.25322635625875006
26222,0,0.2640087974910784
26223,0,0.251331847622365
26224,0,0.24982303580020765
26225,0,0.2501996717155326
26226,0,0.250954077819481
26227,0,0.2490708991928844
26228,0,0.2520885197512532
26229,0,0.2490708991928844
26230,0,0.24944677822995878
26231,0,0.2490708991928844
26232,0,0.24982303580020765
26233,0,0.2570435893066708
26234,0,0.2490708991928844
26235,0,0.24982303580020765
26236,0,0.24944677822995878
26237,0,0.2501996717155326
26238,0,0.2490708991928844
26239,0,0.2490708991928844
26240,0,0.2490708991928844
26241,0,0.2490708991928844
26242,0,0.2490708991928844
26243,0,0.24982303580020765
26244,0,0.2490708991928844
26245,0,0.25246742168002656
26246,0,0.2501996717155326
26247,0,0.2490708991928844
26248,0,0.2517099949988411
26249,0,0.2520885197512532
26250,0,0.3142813762318271
26251,0,0.257811535851738
26252,0,0.250954077819481
26253,0,0.2490708991928844
26254,0,0.24982303580020765
26255,0,0.2558944780925191
26256,0,0.2490708991928844
26257,0,0.24982303580020765
26258,0,0.251331847622365
26259,0,0.2536063884999349
26260,0,0.3853675136250911
26261,0,0.37967426800587356
26262,0,0.2501996717155326
26263,0,0.25284670058366543
26264,0,0.2562771403844475
26265,0,0.2490708991928844
26266,0,0.2490708991928844
26267,0,0.24982303580020765
26268,0,0.25666017753009296
26269,0,0.2490708991928844
26270,0,0.2490708991928844
26271,0,0.25935191449392614
26272,0,0.257811535851738
26273,0,0.25284670058366543
26274,0,0.2490708991928844
26275,0,0.2490708991928844
26276,0,0.24982303580020765
26277,0,0.24869539887517875
26278,0,0.24944677822995878
26279,0,0.28194263304567996
26280,0,0.2490708991928844
26281,0,0.2517099949988411
26282,0,0.2490708991928844
26283,0,0.2710938765262559
26284,0,0.2505766857859283
26285,0,0.2581960701649042
26286,0,0.25436758184957825
26287,0,0.2490708991928844
26288,0,0.2501996717155326
26289,0,0.257811535851738
26290,0,0.2490708991928844
26291,0,0.2520885197512532
26292,0,0.2505766857859283
26293,0,0.2589662597195299
26294,0,0.2574273754894475
26295,0,0.2517099949988411
26296,0,0.2505766857859283
26297,0,0.2490708991928844
26298,0,0.2581960701649042
26299,0,0.2490708991928844
26300,0,0.2490708991928844
26301,0,0.257811535851738
26302,0,0.24944677822995878
26303,0,0.2490708991928844
26304,0,0.24982303580020765
26305,0,0.251331847622365
26306,0,0.2640087974910784
26307,0,0.2505766857859283
26308,0,0.5313908944313928
26309,0,0.29221940722797807
26310,0,0.2490708991928844
26311,0,0.24982303580020765
26312,0,0.2536063884999349
26313,0,0.250954077819481
26314,0,0.2570435893066708
26315,0,0.24982303580020765
26316,0,0.27708850864024254
26317,0,0.24944677822995878
26318,0,0.25284670058366543
26319,0,0.2490708991928844
26320,0,0.2501996717155326
26321,0,0.250954077819481
26322,0,0.2551302789512202
26323,0,0.2490708991928844
26324,0,0.2490708991928844
26325,0,0.26245056101513453
26326,0,0.24869539887517875
26327,0,0.2795091213599489
26328,0,0.26283956419105187
26329,0,0.26012434285451563
26330,0,0.24869539887517875
26331,0,0.25246742168002656
26332,0,0.2671430145667549
26333,0,0.2536063884999349
26334,0,0.24869539887517875
26335,0,0.25551219087514554
26336,0,0.2551302789512202
26337,0,0.2490708991928844
26338,0,0.2551302789512202
26339,0,0.25935191449392614
26340,0,0.24869539887517875
26341,0,0.3010196085791331
26342,0,0.2501996717155326
26343,0,0.27428085938080526
26344,0,0.2643992823212049
26345,0,0.2671430145667549
26346,0,0.2536063884999349
26347,0,0.2558944780925191
26348,0,0.24944677822995878
26349,0,0.24869539887517875
26350,0,0.24869539887517875
26351,0,0.2490708991928844
26352,0,0.26322893816681725
26353,0,0.24944677822995878
26354,0,0.2778939418226887
26355,0,0.2762845167101087
26356,0,0.250954077819481
26357,0,0.26128577881881976
26358,0,0.26012434285451563
26359,0,0.2695091354050315
26360,0,0.26635724760540236
26361,0,0.2551302789512202
26362,0,0.24944677822995878
26363,0,0.26128577881881976
26364,0,0.2581960701649042
26365,0,0.24944677822995878
26366,0,0.2505766857859283
26367,0,0.2562771403844475
26368,0,0.2501996717155326
26369,0,0.25398679709994587
26370,0,0.2847979329827316
26371,0,0.24944677822995878
26372,0,0.2520885197512532
26373,0,0.25398679709994587
26374,0,0.2730830131301858
26375,0,0.2517099949988411
26376,0,0.26361868268622324
26377,0,0.27548196863760593
26378,0,0.2520885197512532
26379,0,0.25436758184957825
26380,0,0.3138486533727939
26381,0,0.2490708991928844
26382,0,0.2562771403844475
26383,0,0.2608982613647495
26384,0,0.24869539887517875
26385,0,0.2501996717155326
26386,0,0.2490708991928844
26387,0,0.250954077819481
26388,0,0.2551302789512202
26389,0,0.2856169218639384
26390,0,0.24944677822995878
26391,0,0.2490708991928844
26392,0,0.2581960701649042
26393,0,0.250954077819481
26394,0,0.24944677822995878
26395,0,0.28194263304567996
26396,0,0.27069714300737346
26397,0,0.257811535851738
26398,0,0.24982303580020765
26399,0,0.257811535851738
26400,0,0.2490708991928844
26401,0,0.24944677822995878
26402,0,0.24944677822995878
26403,0,0.2490708991928844
26404,0,0.41379088284222865
26405,0,0.2490708991928844
26406,0,0.25322635625875006
26407,0,0.2490708991928844
26408,0,0.2536063884999349
26409,0,0.2505766857859283
26410,0,0.2655729543315988
26411,0,0.251331847622365
26412,0,0.2490708991928844
26413,0,0.9999999881139313
26414,0,0.24982303580020765
26415,0,0.26167366807776327
26416,0,0.24944677822995878
26417,0,0.24869539887517875
26418,0,0.24982303580020765
26419,0,0.25246742168002656
26420,0,0.2501996717155326
26421,0,0.2517099949988411
26422,0,0.3027128531209027
26423,0,0.25246742168002656
26424,0,0.258580978198352
26425,0,0.25246742168002656
26426,0,0.257811535851738
26427,0,0.2490708991928844
26428,0,0.24982303580020765
26429,0,0.25246742168002656
26430,0,0.24944677822995878
26431,0,0.2710938765262559
26432,0,0.25246742168002656
26433,0,0.25551219087514554
26434,0,0.2505766857859283
26435,0,0.24982303580020765
26436,0,0.2501996717155326
26437,0,0.25474874253769414
26438,0,0.25474874253769414
26439,0,0.2827566571991243
26440,0,0.26167366807776327
26441,0,0.2799138128655354
26442,0,0.2490708991928844
26443,0,0.2581960701649042
26444,0,0.2536063884999349
26445,0,0.2490708991928844
26446,0,0.26361868268622324
26447,0,0.24982303580020765
26448,0,0.25551219087514554
26449,0,0.2490708991928844
26450,0,0.2490708991928844
26451,0,0.25284670058366543
26452,0,0.2501996717155326
26453,0,0.2520885197512532
26454,0,0.2490708991928844
26455,0,0.24869539887517875
26456,0,0.25246742168002656
26457,0,0.25935191449392614
26458,0,0.24944677822995878
26459,0,0.24944677822995878
26460,0,0.24869539887517875
26461,0,0.24982303580020765
26462,0,0.2501996717155326
26463,0,0.2490708991928844
26464,0,0.29014651798919877
26465,0,0.35127043347838893
26466,0,0.2490708991928844
26467,0,0.24869539887517875
26468,0,0.4617062855129988
26469,0,0.2536063884999349
26470,0,0.251331847622365
26471,0,0.25322635625875006
26472,0,0.2562771403844475
26473,0,0.2536063884999349
26474,0,0.2831642027413117
26475,0,0.31212100183936853
26476,0,0.2490708991928844
26477,0,0.2501996717155326
26478,0,0.24869539887517875
26479,0,0.25666017753009296
26480,0,0.26206192889329016
26481,0,0.27188843826676373
26482,0,0.24869539887517875
26483,0,0.3022890367970367
26484,0,0.25436758184957825
26485,0,0.2762845167101087
26486,0,0.26479013691443637
26487,0,0.2659649166212395
26488,0,0.250954077819481
26489,0,0.2551302789512202
26490,0,0.2490708991928844
26491,0,0.2823494671821266
26492,0,0.2766863323550393
26493,0,0.25246742168002656
26494,0,0.2659649166212395
26495,0,0.25246742168002656
26496,0,0.2490708991928844
26497,0,0.26753644999367554
26498,0,0.26479013691443637
26499,0,0.24982303580020765
26500,0,0.2505766857859283
26501,0,0.2490708991928844
26502,0,0.24944677822995878
26503,0,0.2551302789512202
26504,0,0.24944677822995878
26505,0,0.3091101626703462
26506,0,0.3116899014598468
26507,0,0.2643992823212049
26508,0,0.3001750115631331
26509,0,0.25398679709994587
26510,0,0.26361868268622324
26511,0,0.26832442334931517
26512,0,0.2667499470119521
26513,0,0.2608982613647495
26514,0,0.24944677822995878
26515,0,0.2501996717155326
26516,0,0.2501996717155326
26517,0,0.27188843826676373
26518,0,0.26322893816681725
26519,0,0.26753644999367554
26520,0,0.251331847622365
26521,0,0.250954077819481
26522,0,0.269113864829704
26523,0,0.25246742168002656
26524,0,0.24982303580020765
26525,0,0.25246742168002656
26526,0,0.24869539887517875
26527,0,0.24944677822995878
26528,0,0.25666017753009296
26529,0,0.250954077819481
26530,0,0.29221940722797807
26531,0,0.2517099949988411
26532,0,0.251331847622365
26533,0,0.25322635625875006
26534,0,0.2501996717155326
26535,0,0.24982303580020765
26536,0,0.2536063884999349
26537,0,0.2581960701649042
26538,0,0.24982303580020765
26539,0,0.2490708991928844
26540,0,0.2505766857859283
26541,0,0.25666017753009296
26542,0,0.26128577881881976
26543,0,0.24869539887517875
26544,0,0.6801455751433453
26545,0,0.24944677822995878
26546,0,0.25436758184957825
26547,0,0.36558814377195215
26548,0,0.25322635625875006
26549,0,0.2490708991928844
26550,0,0.25322635625875006
26551,0,0.2505766857859283
26552,0,0.2570435893066708
26553,0,0.29388396306584186
26554,0,0.24869539887517875
26555,0,0.2520885197512532
26556,0,0.24982303580020765
26557,0,0.30654226639538346
26558,0,0.250954077819481
26559,0,0.2827566571991243
26560,0,0.25322635625875006
26561,0,0.3265268198341687
26562,0,0.2671430145667549
26563,0,0.2517099949988411
26564,0,0.2520885197512532
26565,0,0.25246742168002656
26566,0,0.29263502702859495
26567,0,0.2505766857859283
26568,0,0.2562771403844475
26569,0,0.26518136100661704
26570,0,0.2574273754894475
26571,0,0.24982303580020765
26572,0,0.24944677822995878
26573,0,0.25284670058366543
26574,0,0.2726844576124343
26575,0,0.2490708991928844
26576,0,0.2490708991928844
26577,0,0.2490708991928844
26578,0,0.2570435893066708
26579,0,0.24982303580020765
26580,0,0.251331847622365
26581,0,0.25474874253769414
26582,0,0.2517099949988411
26583,0,0.2490708991928844
26584,0,0.2730830131301858
26585,0,0.3056889506661508
26586,0,0.24982303580020765
26587,0,0.301442414074474
26588,0,0.2659649166212395
26589,0,0.269113864829704
26590,0,0.2501996717155326
26591,0,0.27348193213675487
26592,0,0.8633192892253734
26593,0,0.2778939418226887
26594,0,0.251331847622365
26595,0,0.251331847622365
26596,0,0.27348193213675487
26597,0,0.2490708991928844
26598,0,0.27428085938080526
26599,0,0.25436758184957825
26600,0,0.25284670058366543
26601,0,0.2536063884999349
26602,0,0.2562771403844475
26603,0,0.2608982613647495
26604,0,0.26635724760540236
26605,0,0.257811535851738
26606,0,0.251331847622365
26607,0,0.25666017753009296
26608,0,0.2558944780925191
26609,0,0.2505766857859283
26610,0,0.2501996717155326
26611,0,0.25474874253769414
26612,0,0.25935191449392614
26613,0,0.2730830131301858
26614,0,0.2490708991928844
26615,0,0.2490708991928844
26616,0,0.24982303580020765
26617,0,0.2558944780925191
26618,0,0.25284670058366543
26619,0,0.31775474274650967
26620,0,0.2490708991928844
26621,0,0.26635724760540236
26622,0,0.2501996717155326
26623,0,0.2490708991928844
26624,0,0.2687189607157432
26625,0,0.3212485124737749
26626,0,0.2562771403844475
26627,0,0.27548196863760593
26628,0,0.2490708991928844
26629,0,0.2490708991928844
26630,0,0.25973794228506736
26631,0,0.2659649166212395
26632,0,0.251331847622365
26633,0,0.2501996717155326
26634,0,0.2490708991928844
26635,0,0.250954077819481
26636,0,0.2520885197512532
26637,0,0.2501996717155326
26638,0,0.26167366807776327
26639,0,0.26635724760540236
26640,0,0.250954077819481
26641,0,0.25284670058366543
26642,0,0.2490708991928844
26643,0,0.24944677822995878
26644,0,0.24869539887517875
26645,0,0.2490708991928844
26646,0,0.25436758184957825
26647,0,0.3116899014598468
26648,0,0.24944677822995878
26649,0,0.250954077819481
26650,0,0.24944677822995878
26651,0,0.2490708991928844
26652,0,0.24982303580020765
26653,0,0.270300774785064
26654,0,0.2574273754894475
26655,0,0.544371519975626
26656,0,0.2505766857859283
26657,0,0.250954077819481
26658,0,0.2640087974910784
26659,0,0.2517099949988411
26660,0,0.2490708991928844
26661,0,0.24869539887517875
26662,0,0.24982303580020765
26663,0,0.2795091213599489
26664,0,0.2570435893066708
26665,0,0.31471442206262823
26666,0,0.2562771403844475
26667,0,0.26832442334931517
26668,0,0.24944677822995878
26669,0,0.2947183135240645
26670,0,0.3138486533727939
26671,0,0.2501996717155326
26672,0,0.25246742168002656
26673,0,0.2501996717155326
26674,0,0.2501996717155326
26675,0,0.2536063884999349
26676,0,0.2605111159618671
26677,0,0.2520885197512532
26678,0,0.25436758184957825
26679,0,0.2490708991928844
26680,0,0.24944677822995878
26681,0,0.31255242772398645
26682,0,0.2608982613647495
26683,0,0.25398679709994587
26684,0,0.2520885197512532
26685,0,0.24982303580020765
26686,0,0.2581960701649042
26687,0,0.2570435893066708
26688,0,0.26128577881881976
26689,0,0.2490708991928844
26690,0,0.258580978198352
26691,0,0.25436758184957825
26692,0,0.26167366807776327
26693,0,0.2490708991928844
26694,0,0.2490708991928844
26695,0,0.258580978198352
26696,0,0.2490708991928844
26697,0,0.25666017753009296
26698,0,0.2490708991928844
26699,0,0.2505766857859283
26700,0,0.24982303580020765
26701,0,0.27188843826676373
26702,0,0.2490708991928844
26703,0,0.24982303580020765
26704,0,0.2501996717155326
26705,0,0.2551302789512202
26706,0,0.24944677822995878
26707,0,0.257811535851738
26708,0,0.250954077819481
26709,0,0.29639114294789504
26710,0,0.2843889689345444
26711,0,0.24869539887517875
26712,0,0.25322635625875006
26713,0,0.2847979329827316
26714,0,0.25436758184957825
26715,0,0.2581960701649042
26716,0,0.258580978198352
26717,0,0.24982303580020765
26718,0,0.25398679709994587
26719,0,0.26832442334931517
26720,0,0.2581960701649042
26721,0,0.26753644999367554
26722,0,0.2570435893066708
26723,0,0.250954077819481
26724,0,0.2490708991928844
26725,0,0.2520885197512532
26726,0,0.26128577881881976
26727,0,0.25474874253769414
26728,0,0.2490708991928844
26729,0,0.25436758184957825
26730,0,0.26128577881881976
26731,0,0.2490708991928844
26732,0,0.24944677822995878
26733,0,0.2608982613647495
26734,0,0.24944677822995878
26735,0,0.24944677822995878
26736,0,0.3834661909465206
26737,0,0.24944677822995878
26738,0,0.25398679709994587
26739,0,0.2517099949988411
26740,0,0.25398679709994587
26741,0,0.2501996717155326
26742,0,0.3142813762318271
26743,0,0.250954077819481
26744,0,0.2574273754894475
26745,0,0.2847979329827316
26746,0,0.2505766857859283
26747,0,0.25973794228506736
26748,0,0.2823494671821266
26749,0,0.4191605069462829
26750,0,0.2490708991928844
26751,0,0.24944677822995878
26752,0,0.250954077819481
26753,0,0.24944677822995878
26754,0,0.2517099949988411
26755,0,0.24944677822995878
26756,0,0.2562771403844475
26757,0,0.2501996717155326
26758,0,0.41135682240819066
26759,0,0.2490708991928844
26760,0,0.2490708991928844
26761,0,0.24869539887517875
26762,0,0.3116899014598468
26763,0,0.2501996717155326
26764,0,0.8474297050835572
26765,0,0.2501996717155326
26766,0,0.26479013691443637
26767,0,0.27188843826676373
26768,0,0.26479013691443637
26769,0,0.27428085938080526
26770,0,0.2505766857859283
26771,0,0.2699047721535483
26772,0,0.24982303580020765
26773,0,0.25666017753009296
26774,0,0.2730830131301858
26775,0,0.7387865639219547
26776,0,0.26245056101513453
26777,0,0.31212100183936853
26778,0,0.32873925317274333
26779,0,0.24869539887517875
26780,0,0.2490708991928844
26781,0,0.26518136100661704
26782,0,0.3296263652743715
26783,0,0.2667499470119521
26784,0,0.29221940722797807
26785,0,0.24944677822995878
26786,0,0.28520725074843456
26787,0,0.2640087974910784
26788,0,0.2574273754894475
26789,0,0.24944677822995878
26790,0,0.2490708991928844
26791,0,0.289732984885378
26792,0,0.2505766857859283
26793,0,0.25436758184957825
26794,0,0.24982303580020765
26795,0,0.2517099949988411
26796,0,0.24944677822995878
26797,0,0.2505766857859283
26798,0,0.257811535851738
26799,0,0.2589662597195299
26800,0,0.2490708991928844
26801,0,0.250954077819481
26802,0,0.25398679709994587
26803,0,0.25284670058366543
26804,0,0.26635724760540236
26805,0,0.24982303580020765
26806,0,0.2699047721535483
26807,0,0.2989106576418828
26808,0,0.2505766857859283
26809,0,0.2490708991928844
26810,0,0.2738812143237636
26811,0,0.24944677822995878
26812,0,0.2490708991928844
26813,0,0.27069714300737346
26814,0,0.2490708991928844
26815,0,0.25322635625875006
26816,0,0.26245056101513453
26817,0,0.2490708991928844
26818,0,0.2536063884999349
26819,0,0.2501996717155326
26820,0,0.2505766857859283
26821,0,0.2562771403844475
26822,0,0.2520885197512532
26823,0,0.24982303580020765
26824,0,0.24982303580020765
26825,0,0.25322635625875006
26826,0,0.2501996717155326
26827,0,0.251331847622365
26828,0,0.25284670058366543
26829,0,0.25246742168002656
26830,0,0.2490708991928844
26831,0,0.2501996717155326
26832,0,0.2501996717155326
26833,0,0.29639114294789504
26834,0,0.2517099949988411
26835,0,0.2501996717155326
26836,0,0.2608982613647495
26837,0,0.24944677822995878
26838,0,0.2589662597195299
26839,0,0.2501996717155326
26840,0,0.26012434285451563
26841,0,0.2490708991928844
26842,0,0.2562771403844475
26843,0,0.26206192889329016
26844,0,0.24944677822995878
26845,0,0.5779938621544273
26846,0,0.2501996717155326
26847,0,0.2570435893066708
26848,0,0.24944677822995878
26849,0,0.2687189607157432
26850,0,0.251331847622365
26851,0,0.7011678882753404
26852,0,0.2581960701649042
26853,0,0.24869539887517875
26854,0,0.33408005949498115
26855,0,0.2490708991928844
26856,0,0.2536063884999349
26857,0,0.2490708991928844
26858,0,0.24944677822995878
26859,0,0.2562771403844475
26860,0,0.24944677822995878
26861,0,0.24982303580020765
26862,0,0.3637266582577052
26863,0,0.2536063884999349
26864,0,0.2520885197512532
26865,0,0.25398679709994587
26866,0,0.28031886234071207
26867,0,0.25551219087514554
26868,0,0.2490708991928844
26869,0,0.2562771403844475
26870,0,0.2562771403844475
26871,0,0.2490708991928844
26872,0,0.270300774785064
26873,0,0.2562771403844475
26874,0,0.5897062912875496
26875,0,0.2905603998691777
26876,0,0.2490708991928844
26877,0,0.2490708991928844
26878,0,0.24982303580020765
26879,0,0.25436758184957825
26880,0,0.2490708991928844
26881,0,0.24869539887517875
26882,0,0.24869539887517875
26883,0,0.25436758184957825
26884,0,0.270300774785064
26885,0,0.25398679709994587
26886,0,0.25246742168002656
26887,0,0.31212100183936853
26888,0,0.2562771403844475
26889,0,0.257811535851738
26890,0,0.27069714300737346
26891,0,0.26245056101513453
26892,0,0.2536063884999349
26893,0,0.2501996717155326
26894,0,0.2490708991928844
26895,0,0.250954077819481
26896,0,0.25398679709994587
26897,0,0.25246742168002656
26898,0,0.26479013691443637
26899,0,0.2490708991928844
26900,0,0.258580978198352
26901,0,0.2490708991928844
26902,0,0.250954077819481
26903,0,0.2505766857859283
26904,0,0.2505766857859283
26905,0,0.2581960701649042
26906,0,0.2659649166212395
26907,0,0.2490708991928844
26908,0,0.2782971980604399
26909,0,0.26322893816681725
26910,0,0.2640087974910784
26911,0,0.2501996717155326
26912,0,0.2536063884999349
26913,0,0.3773117225197651
26914,0,0.2505766857859283
26915,0,0.2490708991928844
26916,0,0.2490708991928844
26917,0,0.2520885197512532
26918,0,0.301442414074474
26919,0,0.2517099949988411
26920,0,0.24944677822995878
26921,0,0.2490708991928844
26922,0,0.2505766857859283
26923,0,0.301442414074474
26924,0,0.25666017753009296
26925,0,0.25551219087514554
26926,0,0.6994816581946011
26927,0,0.2589662597195299
26928,0,0.2490708991928844
26929,0,0.25551219087514554
26930,0,0.24982303580020765
26931,0,0.2490708991928844
26932,0,0.2558944780925191
26933,0,0.25284670058366543
26934,0,0.26012434285451563
26935,0,0.2490708991928844
26936,0,0.27468086699544353
26937,0,0.2766863323550393
26938,0,0.2835721034512709
26939,0,0.28194263304567996
26940,0,0.2791047881649473
26941,0,0.250954077819481
26942,0,0.2551302789512202
26943,0,0.2490708991928844
26944,0,0.2490708991928844
26945,0,0.2795091213599489
26946,0,0.2490708991928844
26947,0,0.29014651798919877
26948,0,0.251331847622365
26949,0,0.2490708991928844
26950,0,0.25666017753009296
26951,0,0.2501996717155326
26952,0,0.24944677822995878
26953,0,0.2501996717155326
26954,0,0.2562771403844475
26955,0,0.24982303580020765
26956,0,0.24982303580020765
26957,0,0.25973794228506736
26958,0,0.25973794228506736
26959,0,0.26283956419105187
26960,0,0.2501996717155326
26961,0,0.24982303580020765
26962,0,0.2671430145667549
26963,0,0.2490708991928844
26964,0,0.2520885197512532
26965,0,0.24982303580020765
26966,0,0.26283956419105187
26967,0,0.25398679709994587
26968,0,0.2695091354050315
26969,0,0.2551302789512202
26970,0,0.2520885197512532
26971,0,0.2490708991928844
26972,0,0.2490708991928844
26973,0,0.24869539887517875
26974,0,0.250954077819481
26975,0,0.2501996717155326
26976,0,0.3385635382984429
26977,0,0.24869539887517875
26978,0,0.25474874253769414
26979,0,0.26832442334931517
26980,0,0.2570435893066708
26981,0,0.2490708991928844
26982,0,0.2501996717155326
26983,0,0.2505766857859283
26984,0,0.26167366807776327
26985,0,0.251331847622365
26986,0,0.2501996717155326
26987,0,0.2490708991928844
26988,0,0.25474874253769414
26989,0,0.2490708991928844
26990,0,0.25284670058366543
26991,0,0.2505766857859283
26992,0,0.2750812368532105
26993,0,0.2640087974910784
26994,0,0.24869539887517875
26995,0,0.24944677822995878
26996,0,0.3435290331694296
26997,0,0.25436758184957825
26998,0,0.24944677822995878
26999,0,0.31688447777043866
27000,0,0.25474874253769414
27001,0,0.25322635625875006
27002,0,0.2520885197512532
27003,0,0.33497439183875555
27004,0,0.25436758184957825
27005,0,0.2791047881649473
27006,0,0.2655729543315988
27007,0,0.2490708991928844
27008,0,0.26832442334931517
27009,0,0.2490708991928844
27010,0,0.250954077819481
27011,0,0.24944677822995878
27012,0,0.24944677822995878
27013,0,0.24982303580020765
27014,0,0.2570435893066708
27015,0,0.250954077819481
27016,0,0.26283956419105187
27017,0,0.2490708991928844
27018,0,0.2490708991928844
27019,0,0.26753644999367554
27020,0,0.2501996717155326
27021,0,0.2490708991928844
27022,0,0.2835721034512709
27023,0,0.251331847622365
27024,0,0.25284670058366543
27025,0,0.2758830620300953
27026,0,0.3282961542740807
27027,0,0.301442414074474
27028,0,0.2490708991928844
27029,0,0.24944677822995878
27030,0,0.26206192889329016
27031,0,0.26206192889329016
27032,0,0.2505766857859283
27033,0,0.2490708991928844
27034,0,0.2520885197512532
27035,0,0.2490708991928844
27036,0,0.25398679709994587
27037,0,0.2490708991928844
27038,0,0.24869539887517875
27039,0,0.250954077819481
27040,0,0.24869539887517875
27041,0,0.24869539887517875
27042,0,0.3056889506661508
27043,0,0.25284670058366543
27044,0,0.3327407964488699
27045,0,0.25246742168002656
27046,0,0.25246742168002656
27047,0,0.251331847622365
27048,0,0.2490708991928844
27049,0,0.2501996717155326
27050,0,0.257811535851738
27051,0,0.2738812143237636
27052,0,0.24982303580020765
27053,0,0.26361868268622324
27054,0,0.3035614934198252
27055,0,0.25398679709994587
27056,0,0.2659649166212395
27057,0,0.25398679709994587
27058,0,0.2520885197512532
27059,0,0.2490708991928844
27060,0,0.2490708991928844
27061,0,0.26518136100661704
27062,0,0.2490708991928844
27063,0,0.26245056101513453
27064,0,0.2490708991928844
27065,0,0.2490708991928844
27066,0,0.2490708991928844
27067,0,0.24982303580020765
27068,0,0.250954077819481
27069,0,0.2490708991928844
27070,0,0.26245056101513453
27071,0,0.31125912708587883
27072,0,0.24944677822995878
27073,0,0.25246742168002656
27074,0,0.25322635625875006
27075,0,0.2667499470119521
27076,0,0.2608982613647495
27077,0,0.24944677822995878
27078,0,0.2608982613647495
27079,0,0.27069714300737346
27080,0,0.2490708991928844
27081,0,0.2490708991928844
27082,0,0.27468086699544353
27083,0,0.270300774785064
27084,0,0.2520885197512532
27085,0,0.2505766857859283
27086,0,0.251331847622365
27087,0,0.24944677822995878
27088,0,0.27348193213675487
27089,0,0.2501996717155326
27090,0,0.2490708991928844
27091,0,0.2517099949988411
27092,0,0.26245056101513453
27093,0,0.2490708991928844
27094,0,0.2570435893066708
27095,0,0.26167366807776327
27096,0,0.2827566571991243
27097,0,0.26245056101513453
27098,0,0.2570435893066708
27099,0,0.26635724760540236
27100,0,0.28153615514309055
27101,0,0.26832442334931517
27102,0,0.2520885197512532
27103,0,0.28153615514309055
27104,0,0.2505766857859283
27105,0,0.2505766857859283
27106,0,0.2505766857859283
27107,0,0.2505766857859283
27108,0,0.2520885197512532
27109,0,0.2643992823212049
27110,0,0.270300774785064
27111,0,0.2490708991928844
27112,0,0.2490708991928844
27113,0,0.29722961518537266
27114,0,0.2490708991928844
27115,0,0.24982303580020765
27116,0,0.2562771403844475
27117,0,0.2490708991928844
27118,0,0.24982303580020765
27119,0,0.257811535851738
27120,0,0.24982303580020765
27121,0,0.2505766857859283
27122,0,0.2490708991928844
27123,0,0.25436758184957825
27124,0,0.2589662597195299
27125,0,0.251331847622365
27126,0,0.2562771403844475
27127,0,0.258580978198352
27128,0,0.25284670058366543
27129,0,0.2517099949988411
27130,0,0.2589662597195299
27131,0,0.26283956419105187
27132,0,0.25284670058366543
27133,0,0.26361868268622324
27134,0,0.25436758184957825
27135,0,0.8767112114002704
27136,0,0.2501996717155326
27137,0,0.2505766857859283
27138,0,0.257811535851738
27139,0,0.2490708991928844
27140,0,0.2517099949988411
27141,0,0.2570435893066708
27142,0,0.2787008136194777
27143,0,0.24944677822995878
27144,0,0.2581960701649042
27145,0,0.26128577881881976
27146,0,0.25666017753009296
27147,0,0.2501996717155326
27148,0,0.2490708991928844
27149,0,0.2520885197512532
27150,0,0.2490708991928844
27151,0,0.251331847622365
27152,0,0.25436758184957825
27153,0,0.2490708991928844
27154,0,0.25666017753009296
27155,0,0.250954077819481
27156,0,0.24982303580020765
27157,0,0.24944677822995878
27158,0,0.26012434285451563
27159,0,0.2501996717155326
27160,0,0.2490708991928844
27161,0,0.2490708991928844
27162,0,0.2520885197512532
27163,0,0.2501996717155326
27164,0,0.250954077819481
27165,0,0.2536063884999349
27166,0,0.2490708991928844
27167,0,0.2730830131301858
27168,0,0.24982303580020765
27169,0,0.24982303580020765
27170,0,0.2490708991928844
27171,0,0.250954077819481
27172,0,0.2505766857859283
27173,0,0.24869539887517875
27174,0,0.2490708991928844
27175,0,0.2501996717155326
27176,0,0.38679580899872984
27177,0,0.2490708991928844
27178,0,0.3216866546997841
27179,0,0.25436758184957825
27180,0,0.2738812143237636
27181,0,0.251331847622365
27182,0,0.2714909750454721
27183,0,0.3061154423693437
27184,0,0.250954077819481
27185,0,0.24944677822995878
27186,0,0.2490708991928844
27187,0,0.24982303580020765
27188,0,0.250954077819481
27189,0,0.24982303580020765
27190,0,0.25284670058366543
27191,0,0.2605111159618671
27192,0,0.258580978198352
27193,0,0.2490708991928844
27194,0,0.2714909750454721
27195,0,0.2605111159618671
27196,0,0.2490708991928844
27197,0,0.24982303580020765
27198,0,0.25436758184957825
27199,0,0.24982303580020765
27200,0,0.2490708991928844
27201,0,0.2520885197512532
27202,0,0.24982303580020765
27203,0,0.24944677822995878
27204,0,0.31688447777043866
27205,0,0.24869539887517875
27206,0,0.26832442334931517
27207,0,0.258580978198352
27208,0,0.2501996717155326
27209,0,0.2490708991928844
27210,0,0.24944677822995878
27211,0,0.6241909516957681
27212,0,0.2517099949988411
27213,0,0.2517099949988411
27214,0,0.25551219087514554
27215,0,0.27188843826676373
27216,0,0.24982303580020765
27217,0,0.2501996717155326
27218,0,0.26012434285451563
27219,0,0.2520885197512532
27220,0,0.24869539887517875
27221,0,0.2501996717155326
27222,0,0.2490708991928844
27223,0,0.24944677822995878
27224,0,0.3039863164790553
27225,0,0.31514779035232837
27226,0,0.25246742168002656
27227,0,0.250954077819481
27228,0,0.24944677822995878
27229,0,0.2520885197512532
27230,0,0.2490708991928844
27231,0,0.2490708991928844
27232,0,0.2671430145667549
27233,0,0.3027128531209027
27234,0,0.2827566571991243
27235,0,0.2490708991928844
27236,0,0.24869539887517875
27237,0,0.26753644999367554
27238,0,0.250954077819481
27239,0,0.2517099949988411
27240,0,0.2574273754894475
27241,0,0.2490708991928844
27242,0,0.26245056101513453
27243,0,0.26167366807776327
27244,0,0.2490708991928844
27245,0,0.24869539887517875
27246,0,0.24944677822995878
27247,0,0.25935191449392614
27248,0,0.258580978198352
27249,0,0.24869539887517875
27250,0,0.277491045239034
27251,0,0.2517099949988411
27252,0,0.25474874253769414
27253,0,0.2490708991928844
27254,0,0.26635724760540236
27255,0,0.2687189607157432
27256,0,0.25436758184957825
27257,0,0.257811535851738
27258,0,0.2872591323974801
27259,0,0.2738812143237636
27260,0,0.26012434285451563
27261,0,0.277491045239034
27262,0,0.24944677822995878
27263,0,0.2505766857859283
27264,0,0.2490708991928844
27265,0,0.25284670058366543
27266,0,0.2490708991928844
27267,0,0.258580978198352
27268,0,0.2490708991928844
27269,0,0.25398679709994587
27270,0,0.24982303580020765
27271,0,0.25935191449392614
27272,0,0.25398679709994587
27273,0,0.25436758184957825
27274,0,0.2574273754894475
27275,0,0.2536063884999349
27276,0,0.32696869312213606
27277,0,0.251331847622365
27278,0,0.24982303580020765
27279,0,0.2778939418226887
27280,0,0.24944677822995878
27281,0,0.2501996717155326
27282,0,0.2501996717155326
27283,0,0.2505766857859283
27284,0,0.250954077819481
27285,0,0.25436758184957825
27286,0,0.25436758184957825
27287,0,0.3627974395277018
27288,0,0.2520885197512532
27289,0,0.26361868268622324
27290,0,0.24982303580020765
27291,0,0.26128577881881976
27292,0,0.26518136100661704
27293,0,0.2872591323974801
27294,0,0.2490708991928844
27295,0,0.2835721034512709
27296,0,0.2758830620300953
27297,0,0.2589662597195299
27298,0,0.251331847622365
27299,0,0.2490708991928844
27300,0,0.2501996717155326
27301,0,0.2490708991928844
27302,0,0.25246742168002656
27303,0,0.24869539887517875
27304,0,0.25474874253769414
27305,0,0.25474874253769414
27306,0,0.2605111159618671
27307,0,0.24944677822995878
27308,0,0.2562771403844475
27309,0,0.3022890367970367
27310,0,0.26361868268622324
27311,0,0.2558944780925191
27312,0,0.25246742168002656
27313,0,0.251331847622365
27314,0,0.2699047721535483
27315,0,0.2501996717155326
27316,0,0.2490708991928844
27317,0,0.25436758184957825
27318,0,0.24944677822995878
27319,0,0.2505766857859283
27320,0,0.251331847622365
27321,0,0.24944677822995878
27322,0,0.257811535851738
27323,0,0.24944677822995878
27324,0,0.28767056467406726
27325,0,0.26128577881881976
27326,0,0.2835721034512709
27327,0,0.25973794228506736
27328,0,0.2799138128655354
27329,0,0.24869539887517875
27330,0,0.25246742168002656
27331,0,0.251331847622365
27332,0,0.2490708991928844
27333,0,0.25474874253769414
27334,0,0.24944677822995878
27335,0,0.26012434285451563
27336,0,0.24869539887517875
27337,0,0.24982303580020765
27338,0,0.25973794228506736
27339,0,0.24982303580020765
27340,0,0.24944677822995878
27341,0,0.2750812368532105
27342,0,0.2501996717155326
27343,0,0.2490708991928844
27344,0,0.2536063884999349
27345,0,0.2605111159618671
27346,0,0.2536063884999349
27347,0,0.24944677822995878
27348,0,0.24944677822995878
27349,0,0.2490708991928844
27350,0,0.2501996717155326
27351,0,0.24869539887517875
27352,0,0.2517099949988411
27353,0,0.289732984885378
27354,0,0.24869539887517875
27355,0,0.24982303580020765
27356,0,0.3489851989165729
27357,0,0.270300774785064
27358,0,0.2730830131301858
27359,0,0.2889069665741823
27360,0,0.25246742168002656
27361,0,0.2501996717155326
27362,0,0.2501996717155326
27363,0,0.2490708991928844
27364,0,0.250954077819481
27365,0,0.2589662597195299
27366,0,0.25474874253769414
27367,0,0.2947183135240645
27368,0,0.25398679709994587
27369,0,0.24944677822995878
27370,0,0.2490708991928844
27371,0,0.2581960701649042
27372,0,0.301442414074474
27373,0,0.2501996717155326
27374,0,0.2570435893066708
27375,0,0.2807242694424348
27376,0,0.24944677822995878
27377,0,0.25474874253769414
27378,0,0.2847979329827316
27379,0,0.25436758184957825
27380,0,0.26245056101513453
27381,0,0.26012434285451563
27382,0,0.25436758184957825
27383,0,0.250954077819481
27384,0,0.3394637545571686
27385,0,0.25246742168002656
27386,0,0.24944677822995878
27387,0,0.2574273754894475
27388,0,0.2501996717155326
27389,0,0.27188843826676373
27390,0,0.270300774785064
27391,0,0.24944677822995878
27392,0,0.2490708991928844
27393,0,0.25322635625875006
27394,0,0.28767056467406726
27395,0,0.2501996717155326
27396,0,0.2589662597195299
27397,0,0.25973794228506736
27398,0,0.25474874253769414
27399,0,0.2490708991928844
27400,0,0.2570435893066708
27401,0,0.2570435893066708
27402,0,0.2517099949988411
27403,0,0.2501996717155326
27404,0,0.31125912708587883
27405,0,0.27708850864024254
27406,0,0.28767056467406726
27407,0,0.2517099949988411
27408,0,0.250954077819481
27409,0,0.2517099949988411
27410,0,0.2520885197512532
27411,0,0.257811535851738
27412,0,0.24944677822995878
27413,0,0.25973794228506736
27414,0,0.251331847622365
27415,0,0.2505766857859283
27416,0,0.2589662597195299
27417,0,0.2490708991928844
27418,0,0.24944677822995878
27419,0,0.2490708991928844
27420,0,0.24944677822995878
27421,0,0.251331847622365
27422,0,0.2778939418226887
27423,0,0.251331847622365
27424,0,0.2490708991928844
27425,0,0.2490708991928844
27426,0,0.2778939418226887
27427,0,0.27188843826676373
27428,0,0.25246742168002656
27429,0,0.2807242694424348
27430,0,0.27548196863760593
27431,0,0.251331847622365
27432,0,0.2714909750454721
27433,0,0.251331847622365
27434,0,0.25284670058366543
27435,0,0.2490708991928844
27436,0,0.29305099320680184
27437,0,0.2490708991928844
27438,0,0.25973794228506736
27439,0,0.2581960701649042
27440,0,0.25246742168002656
27441,0,0.24944677822995878
27442,0,0.24869539887517875
27443,0,0.2501996717155326
27444,0,0.2490708991928844
27445,0,0.27348193213675487
27446,0,0.26322893816681725
27447,0,0.25474874253769414
27448,0,0.25474874253769414
27449,0,0.2490708991928844
27450,0,0.25322635625875006
27451,0,0.25284670058366543
27452,0,0.2490708991928844
27453,0,0.2490708991928844
27454,0,0.3318494517390011
27455,0,0.2490708991928844
27456,0,0.2490708991928844
27457,0,0.2490708991928844
27458,0,0.2505766857859283
27459,0,0.25666017753009296
27460,0,0.2501996717155326
27461,0,0.27548196863760593
27462,0,0.24944677822995878
27463,0,0.250954077819481
27464,0,0.24982303580020765
27465,0,0.2501996717155326
27466,0,0.25322635625875006
27467,0,0.2490708991928844
27468,0,0.25284670058366543
27469,0,0.26518136100661704
27470,0,0.24869539887517875
27471,0,0.3887032323577669
27472,0,0.2831642027413117
27473,0,0.24982303580020765
27474,0,0.24944677822995878
27475,0,0.2490708991928844
27476,0,0.2490708991928844
27477,0,0.28808234805083527
27478,0,0.2490708991928844
27479,0,0.251331847622365
27480,0,0.250954077819481
27481,0,0.2766863323550393
27482,0,0.2551302789512202
27483,0,0.26753644999367554
27484,0,0.2655729543315988
27485,0,0.25322635625875006
27486,0,0.24944677822995878
27487,0,0.2562771403844475
27488,0,0.269113864829704
27489,0,0.2831642027413117
27490,0,0.2490708991928844
27491,0,0.2581960701649042
27492,0,0.26635724760540236
27493,0,0.250954077819481
27494,0,0.2562771403844475
27495,0,0.41476569448468437
27496,0,0.38584339406232343
27497,0,0.31949909418137923
27498,0,0.2558944780925191
27499,0,0.24944677822995878
27500,0,0.24869539887517875
27501,0,0.2505766857859283
27502,0,0.2667499470119521
27503,0,0.31514779035232837
27504,0,0.25436758184957825
27505,0,0.2570435893066708
27506,0,0.44776181794145686
27507,0,0.269113864829704
27508,0,0.2581960701649042
27509,0,0.24869539887517875
27510,0,0.2856169218639384
27511,0,0.250954077819481
27512,0,0.24944677822995878
27513,0,0.251331847622365
27514,0,0.250954077819481
27515,0,0.2517099949988411
27516,0,0.2799138128655354
27517,0,0.251331847622365
27518,0,0.26245056101513453
27519,0,0.25284670058366543
27520,0,0.2517099949988411
27521,0,0.24982303580020765
27522,0,0.24869539887517875
27523,0,0.2490708991928844
27524,0,0.2501996717155326
27525,0,0.2655729543315988
27526,0,0.2490708991928844
27527,0,0.25436758184957825
27528,0,0.2823494671821266
27529,0,0.2505766857859283
27530,0,0.2643992823212049
27531,0,0.2699047721535483
27532,0,0.24944677822995878
27533,0,0.30996876497080067
27534,0,0.2536063884999349
27535,0,0.2831642027413117
27536,0,0.2520885197512532
27537,0,0.27228626588985183
27538,0,0.2562771403844475
27539,0,0.27428085938080526
27540,0,0.25284670058366543
27541,0,0.2687189607157432
27542,0,0.3336333398143228
27543,0,0.26167366807776327
27544,0,0.2490708991928844
27545,0,0.2490708991928844
27546,0,0.2490708991928844
27547,0,0.25436758184957825
27548,0,0.2490708991928844
27549,0,0.24944677822995878
27550,0,0.30696942227077517
27551,0,0.2490708991928844
27552,0,0.24944677822995878
27553,0,0.24944677822995878
27554,0,0.8820371860669534
27555,0,0.2659649166212395
27556,0,0.24982303580020765
27557,0,0.26635724760540236
27558,0,0.25246742168002656
27559,0,0.25474874253769414
27560,0,0.2934673053555813
27561,0,0.26128577881881976
27562,0,0.24944677822995878
27563,0,0.26283956419105187
27564,0,0.2520885197512532
27565,0,0.26012434285451563
27566,0,0.25973794228506736
27567,0,0.24944677822995878
27568,0,0.2558944780925191
27569,0,0.24944677822995878
27570,0,0.29138920837721405
27571,0,0.250954077819481
27572,0,0.2490708991928844
27573,0,0.24982303580020765
27574,0,0.2490708991928844
27575,0,0.2490708991928844
27576,0,0.24944677822995878
27577,0,0.24982303580020765
27578,0,0.2608982613647495
27579,0,0.24944677822995878
27580,0,0.25474874253769414
27581,0,0.3910923068804923
27582,0,0.2671430145667549
27583,0,0.24944677822995878
27584,0,0.25474874253769414
27585,0,0.2501996717155326
27586,0,0.2501996717155326
27587,0,0.29014651798919877
27588,0,0.25474874253769414
27589,0,0.2581960701649042
27590,0,0.26167366807776327
27591,0,0.2811300338256094
27592,0,0.2807242694424348
27593,0,0.2695091354050315
27594,0,0.24982303580020765
27595,0,0.27468086699544353
27596,0,0.24944677822995878
27597,0,0.2501996717155326
27598,0,0.2505766857859283
27599,0,0.2643992823212049
27600,0,0.30696942227077517
27601,0,0.2562771403844475
27602,0,0.24944677822995878
27603,0,0.2490708991928844
27604,0,0.250954077819481
27605,0,0.2856169218639384
27606,0,0.24982303580020765
27607,0,0.250954077819481
27608,0,0.24944677822995878
27609,0,0.25284670058366543
27610,0,0.3683879040668756
27611,0,0.2490708991928844
27612,0,0.2490708991928844
27613,0,0.32918265703300303
27614,0,0.25474874253769414
27615,0,0.24869539887517875
27616,0,0.2501996717155326
27617,0,0.26167366807776327
27618,0,0.25246742168002656
27619,0,0.25551219087514554
27620,0,0.2655729543315988
27621,0,0.3010196085791331
27622,0,0.258580978198352
27623,0,0.24982303580020765
27624,0,0.3372154034035423
27625,0,0.2517099949988411
27626,0,0.2490708991928844
27627,0,0.25284670058366543
27628,0,0.277491045239034
27629,0,0.2766863323550393
27630,0,0.2581960701649042
27631,0,0.24944677822995878
27632,0,0.2551302789512202
27633,0,0.2501996717155326
27634,0,0.2517099949988411
27635,0,0.26283956419105187
27636,0,0.26012434285451563
27637,0,0.2505766857859283
27638,0,0.2501996717155326
27639,0,0.2889069665741823
27640,0,0.29513600544346774
27641,0,0.2574273754894475
27642,0,0.2490708991928844
27643,0,0.2778939418226887
27644,0,0.2490708991928844
27645,0,0.250954077819481
27646,0,0.2558944780925191
27647,0,0.2490708991928844
27648,0,0.2795091213599489
27649,0,0.2562771403844475
27650,0,0.26479013691443637
27651,0,0.277491045239034
27652,0,0.2687189607157432
27653,0,0.2551302789512202
27654,0,0.24944677822995878
27655,0,0.258580978198352
27656,0,0.24944677822995878
27657,0,0.2795091213599489
27658,0,0.2490708991928844
27659,0,0.251331847622365
27660,0,0.25474874253769414
27661,0,0.269113864829704
27662,0,0.2490708991928844
27663,0,0.2490708991928844
27664,0,0.2490708991928844
27665,0,0.24944677822995878
27666,0,0.24982303580020765
27667,0,0.277491045239034
27668,0,0.2976493641973681
27669,0,0.24869539887517875
27670,0,0.26167366807776327
27671,0,0.25398679709994587
27672,0,0.2558944780925191
27673,0,0.2517099949988411
27674,0,0.26245056101513453
27675,0,0.2640087974910784
27676,0,0.32873925317274333
27677,0,0.2714909750454721
27678,0,0.2605111159618671
27679,0,0.2490708991928844
27680,0,0.24944677822995878
27681,0,0.24944677822995878
27682,0,0.3190625299646156
27683,0,0.24982303580020765
27684,0,0.25436758184957825
27685,0,0.2490708991928844
27686,0,0.2490708991928844
27687,0,0.24869539887517875
27688,0,0.29513600544346774
27689,0,0.2505766857859283
27690,0,0.36745365424587273
27691,0,0.2490708991928844
27692,0,0.26283956419105187
27693,0,0.2501996717155326
27694,0,0.2490708991928844
27695,0,0.2490708991928844
27696,0,0.24944677822995878
27697,0,0.250954077819481
27698,0,0.2517099949988411
27699,0,0.25666017753009296
27700,0,0.2490708991928844
27701,0,0.24869539887517875
27702,0,0.2884944821456182
27703,0,0.26283956419105187
27704,0,0.25398679709994587
27705,0,0.251331847622365
27706,0,0.2505766857859283
27707,0,0.2490708991928844
27708,0,0.251331847622365
27709,0,0.2501996717155326
27710,0,0.2505766857859283
27711,0,0.26518136100661704
27712,0,0.2562771403844475
27713,0,0.2551302789512202
27714,0,0.2536063884999349
27715,0,0.2581960701649042
27716,0,0.251331847622365
27717,0,0.2501996717155326
27718,0,0.24982303580020765
27719,0,0.2490708991928844
27720,0,0.2574273754894475
27721,0,0.2551302789512202
27722,0,0.24944677822995878
27723,0,0.2501996717155326
27724,0,0.27708850864024254
27725,0,0.2490708991928844
27726,0,0.2505766857859283
27727,0,0.2505766857859283
27728,0,0.28031886234071207
27729,0,0.251331847622365
27730,0,0.2782971980604399
27731,0,0.2501996717155326
27732,0,0.27188843826676373
27733,0,0.2490708991928844
27734,0,0.2490708991928844
27735,0,0.5033108857284435
27736,0,0.2490708991928844
27737,0,0.2581960701649042
27738,0,0.2517099949988411
27739,0,0.25474874253769414
27740,0,0.24869539887517875
27741,0,0.2505766857859283
27742,0,0.2551302789512202
27743,0,0.25474874253769414
27744,0,0.2490708991928844
27745,0,0.2490708991928844
27746,0,0.24869539887517875
27747,0,0.2562771403844475
27748,0,0.26635724760540236
27749,0,0.24982303580020765
27750,0,0.25666017753009296
27751,0,0.24982303580020765
27752,0,0.25284670058366543
27753,0,0.2505766857859283
27754,0,0.25436758184957825
27755,0,0.2520885197512532
27756,0,0.2501996717155326
27757,0,0.2490708991928844
27758,0,0.2490708991928844
27759,0,0.2570435893066708
27760,0,0.25322635625875006
27761,0,0.2490708991928844
27762,0,0.2490708991928844
27763,0,0.2501996717155326
27764,0,0.2520885197512532
27765,0,0.3225638805217633
27766,0,0.2505766857859283
27767,0,0.2517099949988411
27768,0,0.2505766857859283
27769,0,0.2490708991928844
27770,0,0.24944677822995878
27771,0,0.24869539887517875
27772,0,0.24944677822995878
27773,0,0.24944677822995878
27774,0,0.2659649166212395
27775,0,0.24982303580020765
27776,0,0.2695091354050315
27777,0,0.2520885197512532
27778,0,0.24982303580020765
27779,0,0.2490708991928844
27780,0,0.25666017753009296
27781,0,0.2490708991928844
27782,0,0.25284670058366543
27783,0,0.25322635625875006
27784,0,0.2490708991928844
27785,0,0.27348193213675487
27786,0,0.2558944780925191
27787,0,0.30868135472328756
27788,0,0.2505766857859283
27789,0,0.26479013691443637
27790,0,0.25398679709994587
27791,0,0.2807242694424348
27792,0,0.32696869312213606
27793,0,0.250954077819481
27794,0,0.26283956419105187
27795,0,0.24944677822995878
27796,0,0.25322635625875006
27797,0,0.5143546423568813
27798,0,0.2517099949988411
27799,0,0.24982303580020765
27800,0,0.257811535851738
27801,0,0.25246742168002656
27802,0,0.2505766857859283
27803,0,0.25284670058366543
27804,0,0.24869539887517875
27805,0,0.250954077819481
27806,0,0.25398679709994587
27807,0,0.26206192889329016
27808,0,0.2501996717155326
27809,0,0.25398679709994587
27810,0,0.24869539887517875
27811,0,0.2589662597195299
27812,0,0.2505766857859283
27813,0,0.2490708991928844
27814,0,0.2667499470119521
27815,0,0.26361868268622324
27816,0,0.2490708991928844
27817,0,0.3056889506661508
27818,0,0.26128577881881976
27819,0,0.2778939418226887
27820,0,0.25246742168002656
27821,0,0.25322635625875006
27822,0,0.24944677822995878
27823,0,0.26012434285451563
27824,0,0.24869539887517875
27825,0,0.25436758184957825
27826,0,0.24944677822995878
27827,0,0.2501996717155326
27828,0,0.2490708991928844
27829,0,0.2562771403844475
27830,0,0.24982303580020765
27831,0,0.2490708991928844
27832,0,0.2570435893066708
27833,0,0.2501996717155326
27834,0,0.2490708991928844
27835,0,0.26361868268622324
27836,0,0.2501996717155326
27837,0,0.2490708991928844
27838,0,0.2490708991928844
27839,0,0.35448122934749277
27840,0,0.251331847622365
27841,0,0.251331847622365
27842,0,0.24944677822995878
27843,0,0.24944677822995878
27844,0,0.26167366807776327
27845,0,0.2490708991928844
27846,0,0.2490708991928844
27847,0,0.250954077819481
27848,0,0.2490708991928844
27849,0,0.2520885197512532
27850,0,0.250954077819481
27851,0,0.25398679709994587
27852,0,0.277491045239034
27853,0,0.2505766857859283
27854,0,0.25284670058366543
27855,0,0.2608982613647495
27856,0,0.2562771403844475
27857,0,0.26283956419105187
27858,0,0.257811535851738
27859,0,0.2671430145667549
27860,0,0.250954077819481
27861,0,0.28153615514309055
27862,0,0.31125912708587883
27863,0,0.251331847622365
27864,0,0.251331847622365
27865,0,0.2490708991928844
27866,0,0.25935191449392614
27867,0,0.24944677822995878
27868,0,0.2501996717155326
27869,0,0.26361868268622324
27870,0,0.2490708991928844
27871,0,0.25322635625875006
27872,0,0.251331847622365
27873,0,0.25246742168002656
27874,0,0.3577051910837464
27875,0,0.24982303580020765
27876,0,0.2490708991928844
27877,0,0.2501996717155326
27878,0,0.2490708991928844
27879,0,0.2490708991928844
27880,0,0.2490708991928844
27881,0,0.25284670058366543
27882,0,0.25284670058366543
27883,0,0.24869539887517875
27884,0,0.25398679709994587
27885,0,0.2490708991928844
27886,0,0.25398679709994587
27887,0,0.2517099949988411
27888,0,0.2490708991928844
27889,0,0.2490708991928844
27890,0,0.2490708991928844
27891,0,0.26361868268622324
27892,0,0.25398679709994587
27893,0,0.25666017753009296
27894,0,0.2517099949988411
27895,0,0.24982303580020765
27896,0,0.2517099949988411
27897,0,0.24869539887517875
27898,0,0.24982303580020765
27899,0,0.24944677822995878
27900,0,0.3230029630199512
27901,0,0.24982303580020765
27902,0,0.3181903537147189
27903,0,0.2505766857859283
27904,0,0.25551219087514554
27905,0,0.25666017753009296
27906,0,0.2667499470119521
27907,0,0.25398679709994587
27908,0,0.24982303580020765
27909,0,0.25322635625875006
27910,0,0.5508404049705496
27911,0,0.2490708991928844
27912,0,0.2490708991928844
27913,0,0.24944677822995878
27914,0,0.2671430145667549
27915,0,0.2490708991928844
27916,0,0.2490708991928844
27917,0,0.2490708991928844
27918,0,0.2501996717155326
27919,0,0.2490708991928844
27920,0,0.2490708991928844
27921,0,0.3305146925683503
27922,0,0.30186555696398815
27923,0,0.3005971409265256
27924,0,0.2490708991928844
27925,0,0.251331847622365
27926,0,0.2490708991928844
27927,0,0.24944677822995878
27928,0,0.24982303580020765
27929,0,0.32918265703300303
27930,0,0.2490708991928844
27931,0,0.2695091354050315
27932,0,0.2778939418226887
27933,0,0.29263502702859495
27934,0,0.2562771403844475
27935,0,0.24944677822995878
27936,0,0.2551302789512202
27937,0,0.27468086699544353
27938,0,0.2558944780925191
27939,0,0.2835721034512709
27940,0,0.2490708991928844
27941,0,0.2490708991928844
27942,0,0.2640087974910784
27943,0,0.250954077819481
27944,0,0.25474874253769414
27945,0,0.2505766857859283
27946,0,0.2490708991928844
27947,0,0.24869539887517875
27948,0,0.36979113027410665
27949,0,0.2574273754894475
27950,0,0.2605111159618671
27951,0,0.3056889506661508
27952,0,0.25436758184957825
27953,0,0.2490708991928844
27954,0,0.2520885197512532
27955,0,0.250954077819481
27956,0,0.2490708991928844
27957,0,0.25246742168002656
27958,0,0.26322893816681725
27959,0,0.24944677822995878
27960,0,0.2562771403844475
27961,0,0.26832442334931517
27962,0,0.2551302789512202
27963,0,0.2655729543315988
27964,0,0.251331847622365
27965,0,0.2490708991928844
27966,0,0.2864373226631791
27967,0,0.2501996717155326
27968,0,0.25973794228506736
27969,0,0.25284670058366543
27970,0,0.26283956419105187
27971,0,0.2490708991928844
27972,0,0.2490708991928844
27973,0,0.2490708991928844
27974,0,0.2490708991928844
27975,0,0.2795091213599489
27976,0,0.29180413420989454
27977,0,0.2536063884999349
27978,0,0.2490708991928844
27979,0,0.25322635625875006
27980,0,0.24982303580020765
27981,0,0.24869539887517875
27982,0,0.25246742168002656
27983,0,0.2490708991928844
27984,0,0.24982303580020765
27985,0,0.2490708991928844
27986,0,0.2517099949988411
27987,0,0.251331847622365
27988,0,0.27069714300737346
27989,0,0.2490708991928844
27990,0,0.26518136100661704
27991,0,0.7517496818678089
27992,0,0.2490708991928844
27993,0,0.24944677822995878
27994,0,0.25551219087514554
27995,0,0.24982303580020765
27996,0,0.24982303580020765
27997,0,0.26635724760540236
27998,0,0.25246742168002656
27999,0,0.2864373226631791
28000,0,0.251331847622365
28001,0,0.26245056101513453
28002,0,0.250954077819481
28003,0,0.2490708991928844
28004,0,0.2490708991928844
28005,0,0.2490708991928844
28006,0,0.2695091354050315
28007,0,0.2659649166212395
28008,0,0.33901350087735943
28009,0,0.269113864829704
28010,0,0.29388396306584186
28011,0,0.29138920837721405
28012,0,0.40650180238626055
28013,0,0.25666017753009296
28014,0,0.26245056101513453
28015,0,0.2490708991928844
28016,0,0.2490708991928844
28017,0,0.25284670058366543
28018,0,0.24944677822995878
28019,0,0.24982303580020765
28020,0,0.2520885197512532
28021,0,0.2687189607157432
28022,0,0.2501996717155326
28023,0,0.24869539887517875
28024,0,0.2505766857859283
28025,0,0.2490708991928844
28026,0,0.2947183135240645
28027,0,0.25246742168002656
28028,0,0.2490708991928844
28029,0,0.24982303580020765
28030,0,0.24869539887517875
28031,0,0.2490708991928844
28032,0,0.2562771403844475
28033,0,0.2536063884999349
28034,0,0.2570435893066708
28035,0,0.24944677822995878
28036,0,0.251331847622365
28037,0,0.2762845167101087
28038,0,0.2490708991928844
28039,0,0.2490708991928844
28040,0,0.28153615514309055
28041,0,0.2655729543315988
28042,0,0.2490708991928844
28043,0,0.25398679709994587
28044,0,0.2520885197512532
28045,0,0.25474874253769414
28046,0,0.26635724760540236
28047,0,0.27548196863760593
28048,0,0.2490708991928844
28049,0,0.2520885197512532
28050,0,0.2643992823212049
28051,0,0.9999999972680254
28052,0,0.2490708991928844
28053,0,0.26283956419105187
28054,0,0.251331847622365
28055,0,0.251331847622365
28056,0,0.250954077819481
28057,0,0.2501996717155326
28058,0,0.2490708991928844
28059,0,0.2520885197512532
28060,0,0.25246742168002656
28061,0,0.251331847622365
28062,0,0.24869539887517875
28063,0,0.25322635625875006
28064,0,0.2490708991928844
28065,0,0.2778939418226887
28066,0,0.25322635625875006
28067,0,0.2520885197512532
28068,0,0.2905603998691777
28069,0,0.25398679709994587
28070,0,0.250954077819481
28071,0,0.24869539887517875
28072,0,0.2505766857859283
28073,0,0.2679302530145765
28074,0,0.2758830620300953
28075,0,0.2605111159618671
28076,0,0.2562771403844475
28077,0,0.25246742168002656
28078,0,0.2562771403844475
28079,0,0.25551219087514554
28080,0,0.36652039883690485
28081,0,0.24944677822995878
28082,0,0.24944677822995878
28083,0,0.2490708991928844
28084,0,0.24982303580020765
28085,0,0.27708850864024254
28086,0,0.2501996717155326
28087,0,0.32520304924297333
28088,0,0.24869539887517875
28089,0,0.251331847622365
28090,0,0.251331847622365
28091,0,0.251331847622365
28092,0,0.2643992823212049
28093,0,0.2643992823212049
28094,0,0.2490708991928844
28095,0,0.25973794228506736
28096,0,0.3108286792158506
28097,0,0.2551302789512202
28098,0,0.2947183135240645
28099,0,0.2501996717155326
28100,0,0.2517099949988411
28101,0,0.2501996717155326
28102,0,0.2490708991928844
28103,0,0.2520885197512532
28104,0,0.25322635625875006
28105,0,0.28194263304567996
28106,0,0.24944677822995878
28107,0,0.26167366807776327
28108,0,0.2490708991928844
28109,0,0.25551219087514554
28110,0,0.2490708991928844
28111,0,0.25284670058366543
28112,0,0.2517099949988411
28113,0,0.24982303580020765
28114,0,0.26206192889329016
28115,0,0.42798805632343684
28116,0,0.2655729543315988
28117,0,0.2505766857859283
28118,0,0.6465231611109249
28119,0,0.2536063884999349
28120,0,0.3190625299646156
28121,0,0.25551219087514554
28122,0,0.25284670058366543
28123,0,0.2501996717155326
28124,0,0.33497439183875555
28125,0,0.2517099949988411
28126,0,0.2490708991928844
28127,0,0.25551219087514554
28128,0,0.25322635625875006
28129,0,0.251331847622365
28130,0,0.24982303580020765
28131,0,0.26635724760540236
28132,0,0.25436758184957825
28133,0,0.2667499470119521
28134,0,0.2501996717155326
28135,0,0.24944677822995878
28136,0,0.2589662597195299
28137,0,0.2490708991928844
28138,0,0.28153615514309055
28139,0,0.26635724760540236
28140,0,0.2520885197512532
28141,0,0.24944677822995878
28142,0,0.24982303580020765
28143,0,0.24869539887517875
28144,0,0.24869539887517875
28145,0,0.30186555696398815
28146,0,0.24982303580020765
28147,0,0.2605111159618671
28148,0,0.25474874253769414
28149,0,0.25551219087514554
28150,0,0.277491045239034
28151,0,0.2738812143237636
28152,0,0.2505766857859283
28153,0,0.2490708991928844
28154,0,0.2501996717155326
28155,0,0.2490708991928844
28156,0,0.2490708991928844
28157,0,0.25246742168002656
28158,0,0.24869539887517875
28159,0,0.24982303580020765
28160,0,0.2490708991928844
28161,0,0.2679302530145765
28162,0,0.29388396306584186
28163,0,0.25246742168002656
28164,0,0.2490708991928844
28165,0,0.4423048058256261
28166,0,0.2581960701649042
28167,0,0.2520885197512532
28168,0,0.2839803589695264
28169,0,0.2501996717155326
28170,0,0.2490708991928844
28171,0,0.2490708991928844
28172,0,0.2490708991928844
28173,0,0.257811535851738
28174,0,0.250954077819481
28175,0,0.29513600544346774
28176,0,0.25436758184957825
28177,0,0.277491045239034
28178,0,0.2505766857859283
28179,0,0.2505766857859283
28180,0,0.27548196863760593
28181,0,0.2501996717155326
28182,0,0.2536063884999349
28183,0,0.30996876497080067
28184,0,0.2782971980604399
28185,0,0.2551302789512202
28186,0,0.24982303580020765
28187,0,0.2558944780925191
28188,0,0.2490708991928844
28189,0,0.2643992823212049
28190,0,0.24944677822995878
28191,0,0.2581960701649042
28192,0,0.2517099949988411
28193,0,0.24944677822995878
28194,0,0.25551219087514554
28195,0,0.2490708991928844
28196,0,0.24982303580020765
28197,0,0.2558944780925191
28198,0,0.250954077819481
28199,0,0.2536063884999349
28200,0,0.2520885197512532
28201,0,0.24944677822995878
28202,0,0.25436758184957825
28203,0,0.2490708991928844
28204,0,0.2581960701649042
28205,0,0.2490708991928844
28206,0,0.2667499470119521
28207,0,0.2505766857859283
28208,0,0.2490708991928844
28209,0,0.2490708991928844
28210,0,0.250954077819481
28211,0,0.25551219087514554
28212,0,0.26283956419105187
28213,0,0.25246742168002656
28214,0,0.2490708991928844
28215,0,0.2490708991928844
28216,0,0.24982303580020765
28217,0,0.24869539887517875
28218,0,0.2490708991928844
28219,0,0.24944677822995878
28220,0,0.2490708991928844
28221,0,0.2490708991928844
28222,0,0.2490708991928844
28223,0,0.24944677822995878
28224,0,0.4932680191385815
28225,0,0.25436758184957825
28226,0,0.25436758184957825
28227,0,0.26322893816681725
28228,0,0.2490708991928844
28229,0,0.2581960701649042
28230,0,0.2490708991928844
28231,0,0.2581960701649042
28232,0,0.2490708991928844
28233,0,0.2490708991928844
28234,0,0.24944677822995878
28235,0,0.2490708991928844
28236,0,0.24944677822995878
28237,0,0.7107572644897266
28238,0,0.26206192889329016
28239,0,0.2558944780925191
28240,0,0.25436758184957825
28241,0,0.2501996717155326
28242,0,0.24944677822995878
28243,0,0.24944677822995878
28244,0,0.25284670058366543
28245,0,0.3181903537147189
28246,0,0.2520885197512532
28247,0,0.26322893816681725
28248,0,0.24944677822995878
28249,0,0.24944677822995878
28250,0,0.257811535851738
28251,0,0.3435290331694296
28252,0,0.24982303580020765
28253,0,0.250954077819481
28254,0,0.25284670058366543
28255,0,0.2659649166212395
28256,0,0.25284670058366543
28257,0,0.2608982613647495
28258,0,0.2517099949988411
28259,0,0.250954077819481
28260,0,0.27548196863760593
28261,0,0.2581960701649042
28262,0,0.258580978198352
28263,0,0.25436758184957825
28264,0,0.2490708991928844
28265,0,0.2659649166212395
28266,0,0.2490708991928844
28267,0,0.2558944780925191
28268,0,0.24982303580020765
28269,0,0.250954077819481
28270,0,0.25436758184957825
28271,0,0.2490708991928844
28272,0,0.2562771403844475
28273,0,0.2490708991928844
28274,0,0.2490708991928844
28275,0,0.250954077819481
28276,0,0.250954077819481
28277,0,0.2570435893066708
28278,0,0.24944677822995878
28279,0,0.31125912708587883
28280,0,0.24869539887517875
28281,0,0.2490708991928844
28282,0,0.27188843826676373
28283,0,0.3027128531209027
28284,0,0.3186262829645652
28285,0,0.26012434285451563
28286,0,0.25284670058366543
28287,0,0.2490708991928844
28288,0,0.250954077819481
28289,0,0.2536063884999349
28290,0,0.24982303580020765
28291,0,0.25246742168002656
28292,0,0.25246742168002656
28293,0,0.2517099949988411
28294,0,0.25322635625875006
28295,0,0.25246742168002656
28296,0,0.24982303580020765
28297,0,0.2893198009502257
28298,0,0.2520885197512532
28299,0,0.2667499470119521
28300,0,0.2501996717155326
28301,0,0.26753644999367554
28302,0,0.2655729543315988
28303,0,0.2501996717155326
28304,0,0.251331847622365
28305,0,0.24944677822995878
28306,0,0.24982303580020765
28307,0,0.7498706409048065
28308,0,0.4304485637749375
28309,0,0.3052627917572231
28310,0,0.2490708991928844
28311,0,0.2581960701649042
28312,0,0.2490708991928844
28313,0,0.2490708991928844
28314,0,0.2501996717155326
28315,0,0.2490708991928844
28316,0,0.29221940722797807
28317,0,0.26361868268622324
28318,0,0.2490708991928844
28319,0,0.25436758184957825
28320,0,0.258580978198352
28321,0,0.2501996717155326
28322,0,0.2490708991928844
28323,0,0.270300774785064
28324,0,0.24944677822995878
28325,0,0.2490708991928844
28326,0,0.2490708991928844
28327,0,0.25284670058366543
28328,0,0.24944677822995878
28329,0,0.2490708991928844
28330,0,0.2490708991928844
28331,0,0.2501996717155326
28332,0,0.26832442334931517
28333,0,0.25284670058366543
28334,0,0.2536063884999349
28335,0,0.2766863323550393
28336,0,0.2517099949988411
28337,0,0.2608982613647495
28338,0,0.2581960701649042
28339,0,0.2520885197512532
28340,0,0.2667499470119521
28341,0,0.25551219087514554
28342,0,0.25284670058366543
28343,0,0.2490708991928844
28344,0,0.2993317694795264
28345,0,0.24982303580020765
28346,0,0.24869539887517875
28347,0,0.2490708991928844
28348,0,0.2589662597195299
28349,0,0.24869539887517875
28350,0,0.2905603998691777
28351,0,0.2714909750454721
28352,0,0.2490708991928844
28353,0,0.26283956419105187
28354,0,0.2490708991928844
28355,0,0.24869539887517875
28356,0,0.2505766857859283
28357,0,0.2490708991928844
28358,0,0.2505766857859283
28359,0,0.24982303580020765
28360,0,0.258580978198352
28361,0,0.24982303580020765
28362,0,0.2490708991928844
28363,0,0.25322635625875006
28364,0,0.250954077819481
28365,0,0.2655729543315988
28366,0,0.24982303580020765
28367,0,0.2520885197512532
28368,0,0.24944677822995878
28369,0,0.24982303580020765
28370,0,0.24982303580020765
28371,0,0.24944677822995878
28372,0,0.25284670058366543
28373,0,0.24944677822995878
28374,0,0.2490708991928844
28375,0,0.2831642027413117
28376,0,0.26832442334931517
28377,0,0.24869539887517875
28378,0,0.25246742168002656
28379,0,0.2490708991928844
28380,0,0.34579751716120494
28381,0,0.2490708991928844
28382,0,0.2517099949988411
28383,0,0.251331847622365
28384,0,0.251331847622365
28385,0,0.24982303580020765
28386,0,0.24982303580020765
28387,0,0.24944677822995878
28388,0,0.24982303580020765
28389,0,0.24944677822995878
28390,0,0.24982303580020765
28391,0,0.24944677822995878
28392,0,0.2490708991928844
28393,0,0.250954077819481
28394,0,0.24982303580020765
28395,0,0.24944677822995878
28396,0,0.24869539887517875
28397,0,0.2501996717155326
28398,0,0.26128577881881976
28399,0,0.2608982613647495
28400,0,0.25666017753009296
28401,0,0.2536063884999349
28402,0,0.25284670058366543
28403,0,0.24944677822995878
28404,0,0.25973794228506736
28405,0,0.3208106847661914
28406,0,0.2574273754894475
28407,0,0.2671430145667549
28408,0,0.2993317694795264
28409,0,0.25284670058366543
28410,0,0.2501996717155326
28411,0,0.250954077819481
28412,0,0.24944677822995878
28413,0,0.24869539887517875
28414,0,0.24982303580020765
28415,0,0.24944677822995878
28416,0,0.2490708991928844
28417,0,0.2520885197512532
28418,0,0.24869539887517875
28419,0,0.25474874253769414
28420,0,0.2490708991928844
28421,0,0.257811535851738
28422,0,0.2574273754894475
28423,0,0.24869539887517875
28424,0,0.26283956419105187
28425,0,0.2570435893066708
28426,0,0.24869539887517875
28427,0,0.2505766857859283
28428,0,0.24982303580020765
28429,0,0.251331847622365
28430,0,0.2490708991928844
28431,0,0.2695091354050315
28432,0,0.2490708991928844
28433,0,0.250954077819481
28434,0,0.2536063884999349
28435,0,0.24982303580020765
28436,0,0.25398679709994587
28437,0,0.25398679709994587
28438,0,0.2490708991928844
28439,0,0.25666017753009296
28440,0,0.2490708991928844
28441,0,0.24944677822995878
28442,0,0.810529758990947
28443,0,0.32344235784100267
28444,0,0.2872591323974801
28445,0,0.24944677822995878
28446,0,0.24944677822995878
28447,0,0.2787008136194777
28448,0,0.2490708991928844
28449,0,0.257811535851738
28450,0,0.24944677822995878
28451,0,0.2517099949988411
28452,0,0.24982303580020765
28453,0,0.2655729543315988
28454,0,0.26518136100661704
28455,0,0.3116899014598468
28456,0,0.29681020795962243
28457,0,0.2655729543315988
28458,0,0.2501996717155326
28459,0,0.24982303580020765
28460,0,0.25935191449392614
28461,0,0.25436758184957825
28462,0,0.2605111159618671
28463,0,0.30953929958219145
28464,0,0.26635724760540236
28465,0,0.33408005949498115
28466,0,0.258580978198352
28467,0,0.251331847622365
28468,0,0.36047888440064835
28469,0,0.250954077819481
28470,0,0.24944677822995878
28471,0,0.27228626588985183
28472,0,0.24869539887517875
28473,0,0.2490708991928844
28474,0,0.2520885197512532
28475,0,0.250954077819481
28476,0,0.2574273754894475
28477,0,0.2799138128655354
28478,0,0.24869539887517875
28479,0,0.289732984885378
28480,0,0.2551302789512202
28481,0,0.2884944821456182
28482,0,0.26012434285451563
28483,0,0.26283956419105187
28484,0,0.2695091354050315
28485,0,0.25398679709994587
28486,0,0.2490708991928844
28487,0,0.24944677822995878
28488,0,0.2490708991928844
28489,0,0.2501996717155326
28490,0,0.25436758184957825
28491,0,0.250954077819481
28492,0,0.25551219087514554
28493,0,0.25973794228506736
28494,0,0.2839803589695264
28495,0,0.2574273754894475
28496,0,0.26479013691443637
28497,0,0.2562771403844475
28498,0,0.28520725074843456
28499,0,0.24869539887517875
28500,0,0.2659649166212395
28501,0,0.2791047881649473
28502,0,0.2517099949988411
28503,0,0.2490708991928844
28504,0,0.2490708991928844
28505,0,0.25398679709994587
28506,0,0.28153615514309055
28507,0,0.2517099949988411
28508,0,0.24944677822995878
28509,0,0.2520885197512532
28510,0,0.2608982613647495
28511,0,0.250954077819481
28512,0,0.2517099949988411
28513,0,0.26518136100661704
28514,0,0.9999748561045274
28515,0,0.2490708991928844
28516,0,0.25322635625875006
28517,0,0.24944677822995878
28518,0,0.2520885197512532
28519,0,0.25322635625875006
28520,0,0.24982303580020765
28521,0,0.2490708991928844
28522,0,0.24944677822995878
28523,0,0.26635724760540236
28524,0,0.25246742168002656
28525,0,0.9999387834620539
28526,0,0.250954077819481
28527,0,0.24944677822995878
28528,0,0.2695091354050315
28529,0,0.28194263304567996
28530,0,0.2490708991928844
28531,0,0.2490708991928844
28532,0,0.24944677822995878
28533,0,0.6853664129778478
28534,0,0.2640087974910784
28535,0,0.2581960701649042
28536,0,0.2581960701649042
28537,0,0.277491045239034
28538,0,0.24982303580020765
28539,0,0.24982303580020765
28540,0,0.2730830131301858
28541,0,0.2490708991928844
28542,0,0.29305099320680184
28543,0,0.257811535851738
28544,0,0.2562771403844475
28545,0,0.257811535851738
28546,0,0.2501996717155326
28547,0,0.2517099949988411
28548,0,0.2490708991928844
28549,0,0.24982303580020765
28550,0,0.24869539887517875
28551,0,0.2501996717155326
28552,0,0.2501996717155326
28553,0,0.24944677822995878
28554,0,0.24869539887517875
28555,0,0.2490708991928844
28556,0,0.2490708991928844
28557,0,0.2501996717155326
28558,0,0.24944677822995878
28559,0,0.24944677822995878
28560,0,0.29975322093335854
28561,0,0.24944677822995878
28562,0,0.24944677822995878
28563,0,0.24944677822995878
28564,0,0.2501996717155326
28565,0,0.25322635625875006
28566,0,0.35586132894814404
28567,0,0.24944677822995878
28568,0,0.2501996717155326
28569,0,0.26635724760540236
28570,0,0.2520885197512532
28571,0,0.2490708991928844
28572,0,0.2490708991928844
28573,0,0.24869539887517875
28574,0,0.26245056101513453
28575,0,0.24869539887517875
28576,0,0.251331847622365
28577,0,0.25551219087514554
28578,0,0.2490708991928844
28579,0,0.2505766857859283
28580,0,0.24869539887517875
28581,0,0.24869539887517875
28582,0,0.2710938765262559
28583,0,0.2501996717155326
28584,0,0.24982303580020765
28585,0,0.2490708991928844
28586,0,0.24982303580020765
28587,0,0.3260852543797931
28588,0,0.2501996717155326
28589,0,0.25436758184957825
28590,0,0.24944677822995878
28591,0,0.24869539887517875
28592,0,0.27188843826676373
28593,0,0.2501996717155326
28594,0,0.423077826761154
28595,0,0.2679302530145765
28596,0,0.24869539887517875
28597,0,0.24982303580020765
28598,0,0.24869539887517875
28599,0,0.2570435893066708
28600,0,0.2490708991928844
28601,0,0.2490708991928844
28602,0,0.2490708991928844
28603,0,0.2574273754894475
28604,0,0.25246742168002656
28605,0,0.28520725074843456
28606,0,0.2490708991928844
28607,0,0.2570435893066708
28608,0,0.2551302789512202
28609,0,0.24982303580020765
28610,0,0.2671430145667549
28611,0,0.2605111159618671
28612,0,0.2517099949988411
28613,0,0.2667499470119521
28614,0,0.2490708991928844
28615,0,0.598907709083543
28616,0,0.27468086699544353
28617,0,0.289732984885378
28618,0,0.251331847622365
28619,0,0.3646568949541573
28620,0,0.2501996717155326
28621,0,0.24944677822995878
28622,0,0.26322893816681725
28623,0,0.9999999942092306
28624,0,0.24869539887517875
28625,0,0.24944677822995878
28626,0,0.26283956419105187
28627,0,0.2501996717155326
28628,0,0.2501996717155326
28629,0,0.24982303580020765
28630,0,0.25935191449392614
28631,0,0.257811535851738
28632,0,0.25935191449392614
28633,0,0.2505766857859283
28634,0,0.24982303580020765
28635,0,0.24869539887517875
28636,0,0.2505766857859283
28637,0,0.2490708991928844
28638,0,0.2714909750454721
28639,0,0.24982303580020765
28640,0,0.2558944780925191
28641,0,0.3061154423693437
28642,0,0.26832442334931517
28643,0,0.24982303580020765
28644,0,0.26322893816681725
28645,0,0.5765233335699955
28646,0,0.2490708991928844
28647,0,0.2730830131301858
28648,0,0.2551302789512202
28649,0,0.2490708991928844
28650,0,0.2551302789512202
28651,0,0.2643992823212049
28652,0,0.2490708991928844
28653,0,0.30996876497080067
28654,0,0.25973794228506736
28655,0,0.2517099949988411
28656,0,0.2517099949988411
28657,0,0.2490708991928844
28658,0,0.25284670058366543
28659,0,0.25935191449392614
28660,0,0.2490708991928844
28661,0,0.24944677822995878
28662,0,0.25398679709994587
28663,0,0.2490708991928844
28664,0,0.2505766857859283
28665,0,0.24944677822995878
28666,0,0.2699047721535483
28667,0,0.2726844576124343
28668,0,0.2490708991928844
28669,0,0.2608982613647495
28670,0,0.2490708991928844
28671,0,0.2501996717155326
28672,0,0.26012434285451563
28673,0,0.2490708991928844
28674,0,0.31514779035232837
28675,0,0.25398679709994587
28676,0,0.2490708991928844
28677,0,0.24982303580020765
28678,0,0.2558944780925191
28679,0,0.25973794228506736
28680,0,0.2505766857859283
28681,0,0.2562771403844475
28682,0,0.2517099949988411
28683,0,0.270300774785064
28684,0,0.25246742168002656
28685,0,0.2520885197512532
28686,0,0.2536063884999349
28687,0,0.250954077819481
28688,0,0.2501996717155326
28689,0,0.25474874253769414
28690,0,0.2490708991928844
28691,0,0.24944677822995878
28692,0,0.2505766857859283
28693,0,0.32873925317274333
28694,0,0.2490708991928844
28695,0,0.2699047721535483
28696,0,0.2501996717155326
28697,0,0.2517099949988411
28698,0,0.2490708991928844
28699,0,0.2501996717155326
28700,0,0.2490708991928844
28701,0,0.2490708991928844
28702,0,0.28808234805083527
28703,0,0.2490708991928844
28704,0,0.2520885197512532
28705,0,0.2490708991928844
28706,0,0.2505766857859283
28707,0,0.24982303580020765
28708,0,0.2520885197512532
28709,0,0.25398679709994587
28710,0,0.250954077819481
28711,0,0.2490708991928844
28712,0,0.25322635625875006
28713,0,0.24944677822995878
28714,0,0.24982303580020765
28715,0,0.25284670058366543
28716,0,0.24869539887517875
28717,0,0.25246742168002656
28718,0,0.24982303580020765
28719,0,0.2490708991928844
28720,0,0.4172056295036701
28721,0,0.2640087974910784
28722,0,0.35127043347838893
28723,0,0.36558814377195215
28724,0,0.24944677822995878
28725,0,0.24944677822995878
28726,0,0.8992235744794943
28727,0,0.3489851989165729
28728,0,0.2570435893066708
28729,0,0.42062833580499875
28730,0,0.2517099949988411
28731,0,0.2490708991928844
28732,0,0.24944677822995878
28733,0,0.2490708991928844
28734,0,0.25398679709994587
28735,0,0.25246742168002656
28736,0,0.27069714300737346
28737,0,0.3001750115631331
28738,0,0.2520885197512532
28739,0,0.24869539887517875
28740,0,0.2490708991928844
28741,0,0.2490708991928844
28742,0,0.544371519975626
28743,0,0.2520885197512532
28744,0,0.2589662597195299
28745,0,0.5716119122477954
28746,0,0.2520885197512532
28747,0,0.2520885197512532
28748,0,0.2659649166212395
28749,0,0.25398679709994587
28750,0,0.2536063884999349
28751,0,0.24869539887517875
28752,0,0.5373883074620537
28753,0,0.250954077819481
28754,0,0.2562771403844475
28755,0,0.2505766857859283
28756,0,0.250954077819481
28757,0,0.2505766857859283
28758,0,0.24869539887517875
28759,0,0.24869539887517875
28760,0,0.2570435893066708
28761,0,0.24869539887517875
28762,0,0.24944677822995878
28763,0,0.2490708991928844
28764,0,0.25284670058366543
28765,0,0.2490708991928844
28766,0,0.2517099949988411
28767,0,0.2671430145667549
28768,0,0.25322635625875006
28769,0,0.269113864829704
28770,0,0.2730830131301858
28771,0,0.25322635625875006
28772,0,0.3230029630199512
28773,0,0.24944677822995878
28774,0,0.25284670058366543
28775,0,0.25246742168002656
28776,0,0.2505766857859283
28777,0,0.26206192889329016
28778,0,0.2643992823212049
28779,0,0.24982303580020765
28780,0,0.2574273754894475
28781,0,0.2574273754894475
28782,0,0.251331847622365
28783,0,0.2608982613647495
28784,0,0.2589662597195299
28785,0,0.2517099949988411
28786,0,0.26128577881881976
28787,0,0.289732984885378
28788,0,0.24869539887517875
28789,0,0.24869539887517875
28790,0,0.2490708991928844
28791,0,0.250954077819481
28792,0,0.2884944821456182
28793,0,0.24982303580020765
28794,0,0.2490708991928844
28795,0,0.2490708991928844
28796,0,0.29555404126723306
28797,0,0.2490708991928844
28798,0,0.2490708991928844
28799,0,0.2501996717155326
28800,0,0.24869539887517875
28801,0,0.258580978198352
28802,0,0.24944677822995878
28803,0,0.25322635625875006
28804,0,0.2558944780925191
28805,0,0.29639114294789504
28806,0,0.2505766857859283
28807,0,0.2551302789512202
28808,0,0.24982303580020765
28809,0,0.250954077819481
28810,0,0.2490708991928844
28811,0,0.25666017753009296
28812,0,0.24869539887517875
28813,0,0.24869539887517875
28814,0,0.2520885197512532
28815,0,0.24944677822995878
28816,0,0.24944677822995878
28817,0,0.2589662597195299
28818,0,0.2490708991928844
28819,0,0.2505766857859283
28820,0,0.250954077819481
28821,0,0.2490708991928844
28822,0,0.25973794228506736
28823,0,0.2490708991928844
28824,0,0.27428085938080526
28825,0,0.250954077819481
28826,0,0.2501996717155326
28827,0,0.2490708991928844
28828,0,0.24869539887517875
28829,0,0.24982303580020765
28830,0,0.29975322093335854
28831,0,0.2490708991928844
28832,0,0.27348193213675487
28833,0,0.251331847622365
28834,0,0.27069714300737346
28835,0,0.2581960701649042
28836,0,0.25973794228506736
28837,0,0.2490708991928844
28838,0,0.257811535851738
28839,0,0.25436758184957825
28840,0,0.24944677822995878
28841,0,0.2501996717155326
28842,0,0.2714909750454721
28843,0,0.2490708991928844
28844,0,0.25398679709994587
28845,0,0.24869539887517875
28846,0,0.35448122934749277
28847,0,0.25284670058366543
28848,0,0.2501996717155326
28849,0,0.25474874253769414
28850,0,0.24944677822995878
28851,0,0.251331847622365
28852,0,0.2501996717155326
28853,0,0.24982303580020765
28854,0,0.2490708991928844
28855,0,0.25436758184957825
28856,0,0.2490708991928844
28857,0,0.2505766857859283
28858,0,0.2501996717155326
28859,0,0.2551302789512202
28860,0,0.25322635625875006
28861,0,0.2520885197512532
28862,0,0.25322635625875006
28863,0,0.2795091213599489
28864,0,0.2501996717155326
28865,0,0.24869539887517875
28866,0,0.24869539887517875
28867,0,0.2490708991928844
28868,0,0.26128577881881976
28869,0,0.2501996717155326
28870,0,0.2490708991928844
28871,0,0.2501996717155326
28872,0,0.2536063884999349
28873,0,0.2490708991928844
28874,0,0.28767056467406726
28875,0,0.26322893816681725
28876,0,0.25246742168002656
28877,0,0.2893198009502257
28878,0,0.2505766857859283
28879,0,0.2490708991928844
28880,0,0.2490708991928844
28881,0,0.24982303580020765
28882,0,0.25973794228506736
28883,0,0.26128577881881976
28884,0,0.35081283687531
28885,0,0.24982303580020765
28886,0,0.2490708991928844
28887,0,0.2490708991928844
28888,0,0.2726844576124343
28889,0,0.2827566571991243
28890,0,0.24982303580020765
28891,0,0.251331847622365
28892,0,0.2505766857859283
28893,0,0.24944677822995878
28894,0,0.25436758184957825
28895,0,0.25246742168002656
28896,0,0.2605111159618671
28897,0,0.3305146925683503
28898,0,0.24982303580020765
28899,0,0.2490708991928844
28900,0,0.2501996717155326
28901,0,0.2505766857859283
28902,0,0.2505766857859283
28903,0,0.2490708991928844
28904,0,0.251331847622365
28905,0,0.26128577881881976
28906,0,0.24944677822995878
28907,0,0.2520885197512532
28908,0,0.26635724760540236
28909,0,0.31039855834607705
28910,0,0.2505766857859283
28911,0,0.2490708991928844
28912,0,0.3358699107845326
28913,0,0.28153615514309055
28914,0,0.2520885197512532
28915,0,0.25935191449392614
28916,0,0.34989846685725773
28917,0,0.28520725074843456
28918,0,0.24869539887517875
28919,0,0.25322635625875006
28920,0,0.2520885197512532
28921,0,0.257811535851738
28922,0,0.2562771403844475
28923,0,0.2679302530145765
28924,0,0.2490708991928844
28925,0,0.24869539887517875
28926,0,0.2490708991928844
28927,0,0.25322635625875006
28928,0,0.2536063884999349
28929,0,0.24982303580020765
28930,0,0.2505766857859283
28931,0,0.2505766857859283
28932,0,0.2570435893066708
28933,0,0.2490708991928844
28934,0,0.24982303580020765
28935,0,0.2589662597195299
28936,0,0.24944677822995878
28937,0,0.2536063884999349
28938,0,0.2490708991928844
28939,0,0.24944677822995878
28940,0,0.25284670058366543
28941,0,0.3372154034035423
28942,0,0.2520885197512532
28943,0,0.2581960701649042
28944,0,0.24944677822995878
28945,0,0.24944677822995878
28946,0,0.2520885197512532
28947,0,0.2501996717155326
28948,0,0.2520885197512532
28949,0,0.25398679709994587
28950,0,0.2570435893066708
28951,0,0.25284670058366543
28952,0,0.2490708991928844
28953,0,0.24944677822995878
28954,0,0.2490708991928844
28955,0,0.2710938765262559
28956,0,0.301442414074474
28957,0,0.24982303580020765
28958,0,0.25398679709994587
28959,0,0.3005971409265256
28960,0,0.2501996717155326
28961,0,0.2517099949988411
28962,0,0.250954077819481
28963,0,0.2490708991928844
28964,0,0.2490708991928844
28965,0,0.2490708991928844
28966,0,0.24944677822995878
28967,0,0.2605111159618671
28968,0,0.250954077819481
28969,0,0.2490708991928844
28970,0,0.250954077819481
28971,0,0.2687189607157432
28972,0,0.2581960701649042
28973,0,0.2947183135240645
28974,0,0.2687189607157432
28975,0,0.25246742168002656
28976,0,0.2505766857859283
28977,0,0.2490708991928844
28978,0,0.2490708991928844
28979,0,0.2505766857859283
28980,0,0.24869539887517875
28981,0,0.2581960701649042
28982,0,0.258580978198352
28983,0,0.24869539887517875
28984,0,0.25666017753009296
28985,0,0.2505766857859283
28986,0,0.2505766857859283
28987,0,0.24982303580020765
28988,0,0.24944677822995878
28989,0,0.24982303580020765
28990,0,0.24944677822995878
28991,0,0.24869539887517875
28992,0,0.25284670058366543
28993,0,0.2490708991928844
28994,0,0.2490708991928844
28995,0,0.2490708991928844
28996,0,0.29639114294789504
28997,0,0.25322635625875006
28998,0,0.258580978198352
28999,0,0.2710938765262559
29000,0,0.2490708991928844
29001,0,0.25246742168002656
29002,0,0.27548196863760593
29003,0,0.2490708991928844
29004,0,0.25973794228506736
29005,0,0.2520885197512532
29006,0,0.251331847622365
29007,0,0.24982303580020765
29008,0,0.2558944780925191
29009,0,0.2520885197512532
29010,0,0.258580978198352
29011,0,0.2490708991928844
29012,0,0.2505766857859283
29013,0,0.2490708991928844
29014,0,0.2551302789512202
29015,0,0.24982303580020765
29016,0,0.258580978198352
29017,0,0.26012434285451563
29018,0,0.7399477915202092
29019,0,0.2501996717155326
29020,0,0.2536063884999349
29021,0,0.2520885197512532
29022,0,0.27348193213675487
29023,0,0.28031886234071207
29024,0,0.2501996717155326
29025,0,0.250954077819481
29026,0,0.2490708991928844
29027,0,0.2839803589695264
29028,0,0.25398679709994587
29029,0,0.26012434285451563
29030,0,0.24944677822995878
29031,0,0.24869539887517875
29032,0,0.2505766857859283
29033,0,0.24982303580020765
29034,0,0.25246742168002656
29035,0,0.24944677822995878
29036,0,0.2562771403844475
29037,0,0.25436758184957825
29038,0,0.24869539887517875
29039,0,0.26832442334931517
29040,0,0.3462520610538263
29041,0,0.2490708991928844
29042,0,0.24944677822995878
29043,0,0.25935191449392614
29044,0,0.33901350087735943
29045,0,0.2520885197512532
29046,0,0.2589662597195299
29047,0,0.25246742168002656
29048,0,0.24944677822995878
29049,0,0.2490708991928844
29050,0,0.2505766857859283
29051,0,0.2608982613647495
29052,0,0.2490708991928844
29053,0,0.2490708991928844
29054,0,0.250954077819481
29055,0,0.2520885197512532
29056,0,0.2490708991928844
29057,0,0.2699047721535483
29058,0,0.2517099949988411
29059,0,0.26167366807776327
29060,0,0.2490708991928844
29061,0,0.2490708991928844
29062,0,0.24944677822995878
29063,0,0.2501996717155326
29064,0,0.24869539887517875
29065,0,0.2490708991928844
29066,0,0.27468086699544353
29067,0,0.250954077819481
29068,0,0.2520885197512532
29069,0,0.24982303580020765
29070,0,0.3358699107845326
29071,0,0.2787008136194777
29072,0,0.2505766857859283
29073,0,0.250954077819481
29074,0,0.24944677822995878
29075,0,0.26167366807776327
29076,0,0.2520885197512532
29077,0,0.257811535851738
29078,0,0.24982303580020765
29079,0,0.2671430145667549
29080,0,0.2570435893066708
29081,0,0.24869539887517875
29082,0,0.2490708991928844
29083,0,0.25398679709994587
29084,0,0.3035614934198252
29085,0,0.251331847622365
29086,0,0.25666017753009296
29087,0,0.24869539887517875
29088,0,0.24869539887517875
29089,0,0.2501996717155326
29090,0,0.2490708991928844
29091,0,0.24982303580020765
29092,0,0.3027128531209027
29093,0,0.2501996717155326
29094,0,0.2501996717155326
29095,0,0.2643992823212049
29096,0,0.26753644999367554
29097,0,0.2505766857859283
29098,0,0.26128577881881976
29099,0,0.2581960701649042
29100,0,0.2714909750454721
29101,0,0.2536063884999349
29102,0,0.2490708991928844
29103,0,0.2490708991928844
29104,0,0.2490708991928844
29105,0,0.2501996717155326
29106,0,0.2490708991928844
29107,0,0.25246742168002656
29108,0,0.250954077819481
29109,0,0.24944677822995878
29110,0,0.2520885197512532
29111,0,0.25246742168002656
29112,0,0.2490708991928844
29113,0,0.2799138128655354
29114,0,0.24944677822995878
29115,0,0.24869539887517875
29116,0,0.2581960701649042
29117,0,0.29097463013073366
29118,0,0.2505766857859283
29119,0,0.24982303580020765
29120,0,0.2490708991928844
29121,0,0.2640087974910784
29122,0,0.27069714300737346
29123,0,0.2505766857859283
29124,0,0.2517099949988411
29125,0,0.270300774785064
29126,0,0.2490708991928844
29127,0,0.2490708991928844
29128,0,0.2501996717155326
29129,0,0.2501996717155326
29130,0,0.24982303580020765
29131,0,0.26361868268622324
29132,0,0.251331847622365
29133,0,0.2501996717155326
29134,0,0.251331847622365
29135,0,0.2608982613647495
29136,0,0.2517099949988411
29137,0,0.2490708991928844
29138,0,0.2490708991928844
29139,0,0.2608982613647495
29140,0,0.24982303580020765
29141,0,0.25436758184957825
29142,0,0.27548196863760593
29143,0,0.25666017753009296
29144,0,0.2490708991928844
29145,0,0.24982303580020765
29146,0,0.2762845167101087
29147,0,0.27708850864024254
29148,0,0.28031886234071207
29149,0,0.24982303580020765
29150,0,0.2589662597195299
29151,0,0.2490708991928844
29152,0,0.2839803589695264
29153,0,0.3336333398143228
29154,0,0.24944677822995878
29155,0,0.2490708991928844
29156,0,0.26012434285451563
29157,0,0.2490708991928844
29158,0,0.25973794228506736
29159,0,0.2490708991928844
29160,0,0.4358736231871842
29161,0,0.2517099949988411
29162,0,0.250954077819481
29163,0,0.250954077819481
29164,0,0.27188843826676373
29165,0,0.24982303580020765
29166,0,0.2490708991928844
29167,0,0.2517099949988411
29168,0,0.2517099949988411
29169,0,0.2490708991928844
29170,0,0.2490708991928844
29171,0,0.2778939418226887
29172,0,0.2799138128655354
29173,0,0.25284670058366543
29174,0,0.2490708991928844
29175,0,0.2551302789512202
29176,0,0.24944677822995878
29177,0,0.25666017753009296
29178,0,0.2574273754894475
29179,0,0.2517099949988411
29180,0,0.250954077819481
29181,0,0.25398679709994587
29182,0,0.29975322093335854
29183,0,0.24982303580020765
29184,0,0.24944677822995878
29185,0,0.24944677822995878
29186,0,0.25666017753009296
29187,0,0.24944677822995878
29188,0,0.29513600544346774
29189,0,0.24869539887517875
29190,0,0.2490708991928844
29191,0,0.25935191449392614
29192,0,0.25398679709994587
29193,0,0.27069714300737346
29194,0,0.2574273754894475
29195,0,0.2501996717155326
29196,0,0.2490708991928844
29197,0,0.2490708991928844
29198,0,0.2562771403844475
29199,0,0.26479013691443637
29200,0,0.24944677822995878
29201,0,0.24944677822995878
29202,0,0.2490708991928844
29203,0,0.2490708991928844
29204,0,0.2517099949988411
29205,0,0.2490708991928844
29206,0,0.25666017753009296
29207,0,0.26206192889329016
29208,0,0.24982303580020765
29209,0,0.251331847622365
29210,0,0.24982303580020765
29211,0,0.250954077819481
29212,0,0.250954077819481
29213,0,0.2520885197512532
29214,0,0.2581960701649042
29215,0,0.25474874253769414
29216,0,0.2501996717155326
29217,0,0.9650919283595819
29218,0,0.25398679709994587
29219,0,0.25398679709994587
29220,0,0.26245056101513453
29221,0,0.25246742168002656
29222,0,0.2501996717155326
29223,0,0.2490708991928844
29224,0,0.24982303580020765
29225,0,0.251331847622365
29226,0,0.2490708991928844
29227,0,0.25666017753009296
29228,0,0.250954077819481
29229,0,0.2791047881649473
29230,0,0.2505766857859283
29231,0,0.2517099949988411
29232,0,0.2562771403844475
29233,0,0.2490708991928844
29234,0,0.24982303580020765
29235,0,0.250954077819481
29236,0,0.2505766857859283
29237,0,0.2570435893066708
29238,0,0.24982303580020765
29239,0,0.2551302789512202
29240,0,0.2517099949988411
29241,0,0.3274108736733612
29242,0,0.25322635625875006
29243,0,0.2501996717155326
29244,0,0.2490708991928844
29245,0,0.2843889689345444
29246,0,0.2608982613647495
29247,0,0.34443557706502165
29248,0,0.2490708991928844
29249,0,0.46470295565848835
29250,0,0.29681020795962243
29251,0,0.2501996717155326
29252,0,0.25474874253769414
29253,0,0.24944677822995878
29254,0,0.25551219087514554
29255,0,0.2490708991928844
29256,0,0.26245056101513453
29257,0,0.2490708991928844
29258,0,0.2574273754894475
29259,0,0.24944677822995878
29260,0,0.24944677822995878
29261,0,0.2501996717155326
29262,0,0.24944677822995878
29263,0,0.2782971980604399
29264,0,0.25284670058366543
29265,0,0.27468086699544353
29266,0,0.2520885197512532
29267,0,0.2501996717155326
29268,0,0.2490708991928844
29269,0,0.25246742168002656
29270,0,0.24944677822995878
29271,0,0.25436758184957825
29272,0,0.2490708991928844
29273,0,0.2570435893066708
29274,0,0.257811535851738
29275,0,0.2558944780925191
29276,0,0.2490708991928844
29277,0,0.2551302789512202
29278,0,0.251331847622365
29279,0,0.2490708991928844
29280,0,0.2490708991928844
29281,0,0.2490708991928844
29282,0,0.2490708991928844
29283,0,0.25474874253769414
29284,0,0.24982303580020765
29285,0,0.269113864829704
29286,0,0.2501996717155326
29287,0,0.25246742168002656
29288,0,0.250954077819481
29289,0,0.2490708991928844
29290,0,0.24982303580020765
29291,0,0.32212511089840234
29292,0,0.2490708991928844
29293,0,0.2490708991928844
29294,0,0.2570435893066708
29295,0,0.2558944780925191
29296,0,0.26283956419105187
29297,0,0.31514779035232837
29298,0,0.24982303580020765
29299,0,0.29430096592641686
29300,0,0.25284670058366543
29301,0,0.2695091354050315
29302,0,0.33991429871124396
29303,0,0.2811300338256094
29304,0,0.2517099949988411
29305,0,0.26012434285451563
29306,0,0.29430096592641686
29307,0,0.26245056101513453
29308,0,0.25935191449392614
29309,0,0.32873925317274333
29310,0,0.2490708991928844
29311,0,0.25474874253769414
29312,0,0.2551302789512202
29313,0,0.24869539887517875
29314,0,0.24982303580020765
29315,0,0.251331847622365
29316,0,0.27228626588985183
29317,0,0.29722961518537266
29318,0,0.2517099949988411
29319,0,0.25973794228506736
29320,0,0.25246742168002656
29321,0,0.2640087974910784
29322,0,0.250954077819481
29323,0,0.25246742168002656
29324,0,0.26283956419105187
29325,0,0.2679302530145765
29326,0,0.2726844576124343
29327,0,0.26361868268622324
29328,0,0.24982303580020765
29329,0,0.29221940722797807
29330,0,0.2490708991928844
29331,0,0.2517099949988411
29332,0,0.250954077819481
29333,0,0.24944677822995878
29334,0,0.32344235784100267
29335,0,0.24944677822995878
29336,0,0.24944677822995878
29337,0,0.2490708991928844
29338,0,0.25284670058366543
29339,0,0.250954077819481
29340,0,0.24869539887517875
29341,0,0.250954077819481
29342,0,0.270300774785064
29343,0,0.2501996717155326
29344,0,0.2490708991928844
29345,0,0.24982303580020765
29346,0,0.25246742168002656
29347,0,0.2667499470119521
29348,0,0.2558944780925191
29349,0,0.2501996717155326
29350,0,0.25474874253769414
29351,0,0.27468086699544353
29352,0,0.277491045239034
29353,0,0.251331847622365
29354,0,0.2714909750454721
29355,0,0.6506435127482239
29356,0,0.2520885197512532
29357,0,0.2501996717155326
29358,0,0.3600159491488018
29359,0,0.26518136100661704
29360,0,0.24869539887517875
29361,0,0.2517099949988411
29362,0,0.24982303580020765
29363,0,0.24944677822995878
29364,0,0.2490708991928844
29365,0,0.2490708991928844
29366,0,0.25398679709994587
29367,0,0.2490708991928844
29368,0,0.2574273754894475
29369,0,0.250954077819481
29370,0,0.2490708991928844
29371,0,0.2738812143237636
29372,0,0.2695091354050315
29373,0,0.2490708991928844
29374,0,0.28153615514309055
29375,0,0.2490708991928844
29376,0,0.28520725074843456
29377,0,0.2490708991928844
29378,0,0.2490708991928844
29379,0,0.25246742168002656
29380,0,0.257811535851738
29381,0,0.2490708991928844
29382,0,0.25935191449392614
29383,0,0.251331847622365
29384,0,0.251331847622365
29385,0,0.24869539887517875
29386,0,0.26206192889329016
29387,0,0.3044114741974503
29388,0,0.250954077819481
29389,0,0.2505766857859283
29390,0,0.2589662597195299
29391,0,0.25436758184957825
29392,0,0.26128577881881976
29393,0,0.29388396306584186
29394,0,0.26753644999367554
29395,0,0.2490708991928844
29396,0,0.2520885197512532
29397,0,0.24982303580020765
29398,0,0.250954077819481
29399,0,0.28031886234071207
29400,0,0.2758830620300953
29401,0,0.2490708991928844
29402,0,0.24982303580020765
29403,0,0.2490708991928844
29404,0,0.2505766857859283
29405,0,0.2490708991928844
29406,0,0.29513600544346774
29407,0,0.24944677822995878
29408,0,0.24869539887517875
29409,0,0.250954077819481
29410,0,0.2730830131301858
29411,0,0.2490708991928844
29412,0,0.2605111159618671
29413,0,0.2655729543315988
29414,0,0.2505766857859283
29415,0,0.251331847622365
29416,0,0.24944677822995878
29417,0,0.250954077819481
29418,0,0.2655729543315988
29419,0,0.2795091213599489
29420,0,0.2823494671821266
29421,0,0.2490708991928844
29422,0,0.24982303580020765
29423,0,0.2490708991928844
29424,0,0.25935191449392614
29425,0,0.2517099949988411
29426,0,0.25935191449392614
29427,0,0.2640087974910784
29428,0,0.2551302789512202
29429,0,0.24982303580020765
29430,0,0.3882260543705551
29431,0,0.24982303580020765
29432,0,0.2501996717155326
29433,0,0.24944677822995878
29434,0,0.2562771403844475
29435,0,0.2490708991928844
29436,0,0.2551302789512202
29437,0,0.25246742168002656
29438,0,0.2517099949988411
29439,0,0.250954077819481
29440,0,0.25935191449392614
29441,0,0.27548196863760593
29442,0,0.26753644999367554
29443,0,0.25935191449392614
29444,0,0.3052627917572231
29445,0,0.31731945058931166
29446,0,0.2490708991928844
29447,0,0.2490708991928844
29448,0,0.251331847622365
29449,0,0.2643992823212049
29450,0,0.24982303580020765
29451,0,0.24944677822995878
29452,0,0.2667499470119521
29453,0,0.2831642027413117
29454,0,0.250954077819481
29455,0,0.2655729543315988
29456,0,0.25246742168002656
29457,0,0.2501996717155326
29458,0,0.26322893816681725
29459,0,0.25322635625875006
29460,0,0.2490708991928844
29461,0,0.2517099949988411
29462,0,0.24944677822995878
29463,0,0.24982303580020765
29464,0,0.2643992823212049
29465,0,0.25973794228506736
29466,0,0.25551219087514554
29467,0,0.2520885197512532
29468,0,0.34036513271097785
29469,0,0.26245056101513453
29470,0,0.258580978198352
29471,0,0.250954077819481
29472,0,0.25246742168002656
29473,0,0.31212100183936853
29474,0,0.2505766857859283
29475,0,0.29097463013073366
29476,0,0.24982303580020765
29477,0,0.2505766857859283
29478,0,0.27428085938080526
29479,0,0.2520885197512532
29480,0,0.2520885197512532
29481,0,0.24944677822995878
29482,0,0.24944677822995878
29483,0,0.25666017753009296
29484,0,0.250954077819481
29485,0,0.25246742168002656
29486,0,0.25551219087514554
29487,0,0.2589662597195299
29488,0,0.2989106576418828
29489,0,0.24982303580020765
29490,0,0.25474874253769414
29491,0,0.2667499470119521
29492,0,0.2659649166212395
29493,0,0.2687189607157432
29494,0,0.2490708991928844
29495,0,0.26245056101513453
29496,0,0.2699047721535483
29497,0,0.25322635625875006
29498,0,0.2574273754894475
29499,0,0.2490708991928844
29500,0,0.251331847622365
29501,0,0.24944677822995878
29502,0,0.2536063884999349
29503,0,0.25322635625875006
29504,0,0.257811535851738
29505,0,0.25246742168002656
29506,0,0.2581960701649042
29507,0,0.2490708991928844
29508,0,0.28520725074843456
29509,0,0.2589662597195299
29510,0,0.250954077819481
29511,0,0.2490708991928844
29512,0,0.2490708991928844
29513,0,0.2490708991928844
29514,0,0.25246742168002656
29515,0,0.2505766857859283
29516,0,0.25666017753009296
29517,0,0.2505766857859283
29518,0,0.25322635625875006
29519,0,0.2574273754894475
29520,0,0.251331847622365
29521,0,0.2490708991928844
29522,0,0.25246742168002656
29523,0,0.2536063884999349
29524,0,0.2570435893066708
29525,0,0.24869539887517875
29526,0,0.24982303580020765
29527,0,0.2520885197512532
29528,0,0.28767056467406726
29529,0,0.2490708991928844
29530,0,0.25398679709994587
29531,0,0.2699047721535483
29532,0,0.2490708991928844
29533,0,0.2640087974910784
29534,0,0.2536063884999349
29535,0,0.258580978198352
29536,0,0.24982303580020765
29537,0,0.2520885197512532
29538,0,0.257811535851738
29539,0,0.2490708991928844
29540,0,0.2490708991928844
29541,0,0.32918265703300303
29542,0,0.25935191449392614
29543,0,0.25666017753009296
29544,0,0.2667499470119521
29545,0,0.25973794228506736
29546,0,0.25246742168002656
29547,0,0.2520885197512532
29548,0,0.2699047721535483
29549,0,0.24944677822995878
29550,0,0.2490708991928844
29551,0,0.27468086699544353
29552,0,0.25398679709994587
29553,0,0.25973794228506736
29554,0,0.24944677822995878
29555,0,0.2490708991928844
29556,0,0.2490708991928844
29557,0,0.25935191449392614
29558,0,0.24982303580020765
29559,0,0.2766863323550393
29560,0,0.24944677822995878
29561,0,0.2551302789512202
29562,0,0.257811535851738
29563,0,0.2520885197512532
29564,0,0.2490708991928844
29565,0,0.24982303580020765
29566,0,0.4388393157868123
29567,0,0.25474874253769414
29568,0,0.2490708991928844
29569,0,0.24944677822995878
29570,0,0.26635724760540236
29571,0,0.2490708991928844
29572,0,0.25246742168002656
29573,0,0.26479013691443637
29574,0,0.24869539887517875
29575,0,0.250954077819481
29576,0,0.24944677822995878
29577,0,0.250954077819481
29578,0,0.2640087974910784
29579,0,0.269113864829704
29580,0,0.25398679709994587
29581,0,0.24944677822995878
29582,0,0.3421713545251145
29583,0,0.251331847622365
29584,0,0.24982303580020765
29585,0,0.47571093229580447
29586,0,0.24982303580020765
29587,0,0.2536063884999349
29588,0,0.25551219087514554
29589,0,0.25551219087514554
29590,0,0.289732984885378
29591,0,0.25322635625875006
29592,0,0.2490708991928844
29593,0,0.2490708991928844
29594,0,0.2490708991928844
29595,0,0.24944677822995878
29596,0,0.250954077819481
29597,0,0.2856169218639384
29598,0,0.2501996717155326
29599,0,0.26245056101513453
29600,0,0.2827566571991243
29601,0,0.26245056101513453
29602,0,0.24982303580020765
29603,0,0.25284670058366543
29604,0,0.2517099949988411
29605,0,0.2589662597195299
29606,0,0.26206192889329016
29607,0,0.2589662597195299
29608,0,0.2795091213599489
29609,0,0.24869539887517875
29610,0,0.2490708991928844
29611,0,0.2536063884999349
29612,0,0.2730830131301858
29613,0,0.24869539887517875
29614,0,0.2490708991928844
29615,0,0.24944677822995878
29616,0,0.24944677822995878
29617,0,0.250954077819481
29618,0,0.24982303580020765
29619,0,0.251331847622365
29620,0,0.250954077819481
29621,0,0.2490708991928844
29622,0,0.24982303580020765
29623,0,0.250954077819481
29624,0,0.258580978198352
29625,0,0.2490708991928844
29626,0,0.2505766857859283
29627,0,0.2517099949988411
29628,0,0.251331847622365
29629,0,0.2589662597195299
29630,0,0.2847979329827316
29631,0,0.2536063884999349
29632,0,0.35448122934749277
29633,0,0.24944677822995878
29634,0,0.3683879040668756
29635,0,0.2490708991928844
29636,0,0.251331847622365
29637,0,0.25398679709994587
29638,0,0.25436758184957825
29639,0,0.2791047881649473
29640,0,0.25246742168002656
29641,0,0.9999999999999998
29642,0,0.24982303580020765
29643,0,0.2884944821456182
29644,0,0.24982303580020765
29645,0,0.2501996717155326
29646,0,0.250954077819481
29647,0,0.269113864829704
29648,0,0.24982303580020765
29649,0,0.2490708991928844
29650,0,0.2699047721535483
29651,0,0.25666017753009296
29652,0,0.2505766857859283
29653,0,0.2490708991928844
29654,0,0.25322635625875006
29655,0,0.24982303580020765
29656,0,0.2490708991928844
29657,0,0.25474874253769414
29658,0,0.2490708991928844
29659,0,0.2490708991928844
29660,0,0.2490708991928844
29661,0,0.25322635625875006
29662,0,0.2517099949988411
29663,0,0.31644982481514394
29664,0,0.25436758184957825
29665,0,0.24982303580020765
29666,0,0.2490708991928844
29667,0,0.2490708991928844
29668,0,0.26479013691443637
29669,0,0.24944677822995878
29670,0,0.2762845167101087
29671,0,0.25284670058366543
29672,0,0.2608982613647495
29673,0,0.33229497396341073
29674,0,0.25284670058366543
29675,0,0.24982303580020765
29676,0,0.24869539887517875
29677,0,0.2562771403844475
29678,0,0.250954077819481
29679,0,0.2490708991928844
29680,0,0.250954077819481
29681,0,0.2589662597195299
29682,0,0.2501996717155326
29683,0,0.2490708991928844
29684,0,0.2490708991928844
29685,0,0.2505766857859283
29686,0,0.9685062093215202
29687,0,0.2520885197512532
29688,0,0.35127043347838893
29689,0,0.2490708991928844
29690,0,0.2490708991928844
29691,0,0.24944677822995878
29692,0,0.24944677822995878
29693,0,0.25436758184957825
29694,0,0.2501996717155326
29695,0,0.2490708991928844
29696,0,0.2490708991928844
29697,0,0.2490708991928844
29698,0,0.2490708991928844
29699,0,0.250954077819481
29700,0,0.24944677822995878
29701,0,0.2490708991928844
29702,0,0.2799138128655354
29703,0,0.26518136100661704
29704,0,0.2570435893066708
29705,0,0.24944677822995878
29706,0,0.2976493641973681
29707,0,0.26245056101513453
29708,0,0.2501996717155326
29709,0,0.2501996717155326
29710,0,0.25666017753009296
29711,0,0.2490708991928844
29712,0,0.250954077819481
29713,0,0.2695091354050315
29714,0,0.2490708991928844
29715,0,0.26518136100661704
29716,0,0.2501996717155326
29717,0,0.2501996717155326
29718,0,0.24982303580020765
29719,0,0.24944677822995878
29720,0,0.2520885197512532
29721,0,0.2490708991928844
29722,0,0.2490708991928844
29723,0,0.27708850864024254
29724,0,0.25398679709994587
29725,0,0.2505766857859283
29726,0,0.2490708991928844
29727,0,0.250954077819481
29728,0,0.2490708991928844
29729,0,0.24944677822995878
29730,0,0.2893198009502257
29731,0,0.2536063884999349
29732,0,0.2520885197512532
29733,0,0.2490708991928844
29734,0,0.2505766857859283
29735,0,0.2520885197512532
29736,0,0.2490708991928844
29737,0,0.2517099949988411
29738,0,0.25398679709994587
29739,0,0.2501996717155326
29740,0,0.2608982613647495
29741,0,0.2490708991928844
29742,0,0.2501996717155326
29743,0,0.2643992823212049
29744,0,0.251331847622365
29745,0,0.2738812143237636
29746,0,0.2490708991928844
29747,0,0.26206192889329016
29748,0,0.2581960701649042
29749,0,0.24944677822995878
29750,0,0.2490708991928844
29751,0,0.2490708991928844
29752,0,0.24869539887517875
29753,0,0.29305099320680184
29754,0,0.2501996717155326
29755,0,0.25436758184957825
29756,0,0.2490708991928844
29757,0,0.24944677822995878
29758,0,0.251331847622365
29759,0,0.24982303580020765
29760,0,0.2501996717155326
29761,0,0.25551219087514554
29762,0,0.24944677822995878
29763,0,0.25322635625875006
29764,0,0.3521864464859477
29765,0,0.2536063884999349
29766,0,0.25551219087514554
29767,0,0.25436758184957825
29768,0,0.251331847622365
29769,0,0.27069714300737346
29770,0,0.2490708991928844
29771,0,0.2562771403844475
29772,0,0.25246742168002656
29773,0,0.24944677822995878
29774,0,0.2643992823212049
29775,0,0.250954077819481
29776,0,0.257811535851738
29777,0,0.24869539887517875
29778,0,0.2490708991928844
29779,0,0.2947183135240645
29780,0,0.25322635625875006
29781,0,0.9999999806737597
29782,0,0.2505766857859283
29783,0,0.25935191449392614
29784,0,0.24869539887517875
29785,0,0.2505766857859283
29786,0,0.2490708991928844
29787,0,0.25398679709994587
29788,0,0.24982303580020765
29789,0,0.2536063884999349
29790,0,0.2640087974910784
29791,0,0.2947183135240645
29792,0,0.257811535851738
29793,0,0.2501996717155326
29794,0,0.24944677822995878
29795,0,0.2536063884999349
29796,0,0.2501996717155326
29797,0,0.25246742168002656
29798,0,0.2517099949988411
29799,0,0.2501996717155326
29800,0,0.25436758184957825
29801,0,0.2517099949988411
29802,0,0.2501996717155326
29803,0,0.2574273754894475
29804,0,0.2490708991928844
29805,0,0.39396609341050803
29806,0,0.2570435893066708
29807,0,0.25666017753009296
29808,0,0.31039855834607705
29809,0,0.250954077819481
29810,0,0.24944677822995878
29811,0,0.26753644999367554
29812,0,0.2490708991928844
29813,0,0.2490708991928844
29814,0,0.257811535851738
29815,0,0.24982303580020765
29816,0,0.258580978198352
29817,0,0.25474874253769414
29818,0,0.2714909750454721
29819,0,0.30483696611190175
29820,0,0.2520885197512532
29821,0,0.250954077819481
29822,0,0.24944677822995878
29823,0,0.25284670058366543
29824,0,0.2490708991928844
29825,0,0.24944677822995878
29826,0,0.250954077819481
29827,0,0.25474874253769414
29828,0,0.24944677822995878
29829,0,0.25666017753009296
29830,0,0.2782971980604399
29831,0,0.29138920837721405
29832,0,0.2501996717155326
29833,0,0.25551219087514554
29834,0,0.27348193213675487
29835,0,0.24982303580020765
29836,0,0.28194263304567996
29837,0,0.2501996717155326
29838,0,0.2505766857859283
29839,0,0.2558944780925191
29840,0,0.24944677822995878
29841,0,0.25246742168002656
29842,0,0.27468086699544353
29843,0,0.24982303580020765
29844,0,0.2505766857859283
29845,0,0.2570435893066708
29846,0,0.28684805160117294
29847,0,0.2520885197512532
29848,0,0.25284670058366543
29849,0,0.25474874253769414
29850,0,0.25551219087514554
29851,0,0.25935191449392614
29852,0,0.2490708991928844
29853,0,0.3309593104498592
29854,0,0.26167366807776327
29855,0,0.250954077819481
29856,0,0.2490708991928844
29857,0,0.2562771403844475
29858,0,0.25666017753009296
29859,0,0.250954077819481
29860,0,0.2490708991928844
29861,0,0.25666017753009296
29862,0,0.24944677822995878
29863,0,0.28031886234071207
29864,0,0.2490708991928844
29865,0,0.2490708991928844
29866,0,0.2501996717155326
29867,0,0.24982303580020765
29868,0,0.250954077819481
29869,0,0.2505766857859283
29870,0,0.251331847622365
29871,0,0.2490708991928844
29872,0,0.2551302789512202
29873,0,0.2505766857859283
29874,0,0.251331847622365
29875,0,0.24944677822995878
29876,0,0.2517099949988411
29877,0,0.26479013691443637
29878,0,0.7181332467201217
29879,0,0.3891806237463854
29880,0,0.250954077819481
29881,0,0.2490708991928844
29882,0,0.257811535851738
29883,0,0.25284670058366543
29884,0,0.25666017753009296
29885,0,0.2490708991928844
29886,0,0.24869539887517875
29887,0,0.2490708991928844
29888,0,0.26128577881881976
29889,0,0.27069714300737346
29890,0,0.2490708991928844
29891,0,0.2490708991928844
29892,0,0.2490708991928844
29893,0,0.258580978198352
29894,0,0.2505766857859283
29895,0,0.2551302789512202
29896,0,0.25551219087514554
29897,0,0.26128577881881976
29898,0,0.2490708991928844
29899,0,0.26283956419105187
29900,0,0.24869539887517875
29901,0,0.2520885197512532
29902,0,0.2679302530145765
29903,0,0.2505766857859283
29904,0,0.2574273754894475
29905,0,0.2608982613647495
29906,0,0.24869539887517875
29907,0,0.26635724760540236
29908,0,0.26206192889329016
29909,0,0.28153615514309055
29910,0,0.2517099949988411
29911,0,0.25551219087514554
29912,0,0.2581960701649042
29913,0,0.2501996717155326
29914,0,0.2989106576418828
29915,0,0.24944677822995878
29916,0,0.27348193213675487
29917,0,0.25666017753009296
29918,0,0.27468086699544353
29919,0,0.2501996717155326
29920,0,0.277491045239034
29921,0,0.29555404126723306
29922,0,0.2490708991928844
29923,0,0.2570435893066708
29924,0,0.25436758184957825
29925,0,0.24982303580020765
29926,0,0.2490708991928844
29927,0,0.24944677822995878
29928,0,0.250954077819481
29929,0,0.2505766857859283
29930,0,0.24869539887517875
29931,0,0.25474874253769414
29932,0,0.24869539887517875
29933,0,0.2574273754894475
29934,0,0.25398679709994587
29935,0,0.250954077819481
29936,0,0.2536063884999349
29937,0,0.270300774785064
29938,0,0.26012434285451563
29939,0,0.27548196863760593
29940,0,0.3001750115631331
29941,0,0.250954077819481
29942,0,0.24982303580020765
29943,0,0.2589662597195299
29944,0,0.251331847622365
29945,0,0.26012434285451563
29946,0,0.25322635625875006
29947,0,0.2490708991928844
29948,0,0.2501996717155326
29949,0,0.2520885197512532
29950,0,0.26361868268622324
29951,0,0.25398679709994587
29952,0,0.2490708991928844
29953,0,0.2490708991928844
29954,0,0.2517099949988411
29955,0,0.2562771403844475
29956,0,0.25474874253769414
29957,0,0.25666017753009296
29958,0,0.2490708991928844
29959,0,0.25551219087514554
29960,0,0.29806945456575346
29961,0,0.25551219087514554
29962,0,0.257811535851738
29963,0,0.26361868268622324
29964,0,0.7798241043731883
29965,0,0.2738812143237636
29966,0,0.26206192889329016
29967,0,0.25284670058366543
29968,0,0.2608982613647495
29969,0,0.26012434285451563
29970,0,0.24982303580020765
29971,0,0.24944677822995878
29972,0,0.2558944780925191
29973,0,0.2505766857859283
29974,0,0.24944677822995878
29975,0,0.2490708991928844
29976,0,0.2501996717155326
29977,0,0.2490708991928844
29978,0,0.250954077819481
29979,0,0.26283956419105187
29980,0,0.28808234805083527
29981,0,0.24944677822995878
29982,0,0.24869539887517875
29983,0,0.25551219087514554
29984,0,0.2490708991928844
29985,0,0.24944677822995878
29986,0,0.24982303580020765
29987,0,0.2517099949988411
29988,0,0.2490708991928844
29989,0,0.25398679709994587
29990,0,0.24944677822995878
29991,0,0.24982303580020765
29992,0,0.26832442334931517
29993,0,0.24982303580020765
29994,0,0.2501996717155326
29995,0,0.2490708991928844
29996,0,0.26012434285451563
29997,0,0.2505766857859283
29998,0,0.2490708991928844
29999,0,0.250954077819481
30000,0,0.2490708991928844
30001,0,0.25284670058366543
30002,0,0.25284670058366543
30003,0,0.24869539887517875
30004,0,0.24944677822995878
30005,0,0.2536063884999349
30006,0,0.251331847622365
30007,0,0.24869539887517875
30008,0,0.2762845167101087
30009,0,0.2501996717155326
30010,0,0.24944677822995878
30011,0,0.2501996717155326
30012,0,0.250954077819481
30013,0,0.25322635625875006
30014,0,0.24982303580020765
30015,0,0.26518136100661704
30016,0,0.2501996717155326
30017,0,0.2517099949988411
30018,0,0.26283956419105187
30019,0,0.25398679709994587
30020,0,0.2738812143237636
30021,0,0.3567827295828311
30022,0,0.27548196863760593
30023,0,0.270300774785064
30024,0,0.26167366807776327
30025,0,0.24982303580020765
30026,0,0.28153615514309055
30027,0,0.277491045239034
30028,0,0.24982303580020765
30029,0,0.2490708991928844
30030,0,0.2520885197512532
30031,0,0.27228626588985183
30032,0,0.27188843826676373
30033,0,0.26635724760540236
30034,0,0.39492566546572205
30035,0,0.2505766857859283
30036,0,0.2536063884999349
30037,0,0.2501996717155326
30038,0,0.4274963778892728
30039,0,0.2671430145667549
30040,0,0.2558944780925191
30041,0,0.2490708991928844
30042,0,0.2490708991928844
30043,0,0.2570435893066708
30044,0,0.251331847622365
30045,0,0.24869539887517875
30046,0,0.24869539887517875
30047,0,0.2501996717155326
30048,0,0.2490708991928844
30049,0,0.2505766857859283
30050,0,0.25246742168002656
30051,0,0.2778939418226887
30052,0,0.25398679709994587
30053,0,0.2536063884999349
30054,0,0.2490708991928844
30055,0,0.24944677822995878
30056,0,0.2501996717155326
30057,0,0.24944677822995878
30058,0,0.29097463013073366
30059,0,0.2730830131301858
30060,0,0.2730830131301858
30061,0,0.251331847622365
30062,0,0.25284670058366543
30063,0,0.2490708991928844
30064,0,0.2505766857859283
30065,0,0.24982303580020765
30066,0,0.24982303580020765
30067,0,0.24869539887517875
30068,0,0.2505766857859283
30069,0,0.2490708991928844
30070,0,0.2490708991928844
30071,0,0.25284670058366543
30072,0,0.24869539887517875
30073,0,0.25322635625875006
30074,0,0.2490708991928844
30075,0,0.250954077819481
30076,0,0.25398679709994587
30077,0,0.269113864829704
30078,0,0.2551302789512202
30079,0,0.2505766857859283
30080,0,0.25666017753009296
30081,0,0.24944677822995878
30082,0,0.2827566571991243
30083,0,0.2505766857859283
30084,0,0.29180413420989454
30085,0,0.250954077819481
30086,0,0.250954077819481
30087,0,0.30868135472328756
30088,0,0.29221940722797807
30089,0,0.24982303580020765
30090,0,0.2695091354050315
30091,0,0.24944677822995878
30092,0,0.2501996717155326
30093,0,0.2490708991928844
30094,0,0.24982303580020765
30095,0,0.25398679709994587
30096,0,0.2699047721535483
30097,0,0.251331847622365
30098,0,0.30696942227077517
30099,0,0.27708850864024254
30100,0,0.25398679709994587
30101,0,0.24944677822995878
30102,0,0.251331847622365
30103,0,0.258580978198352
30104,0,0.2831642027413117
30105,0,0.26832442334931517
30106,0,0.24982303580020765
30107,0,0.2574273754894475
30108,0,0.2501996717155326
30109,0,0.2750812368532105
30110,0,0.2517099949988411
30111,0,0.2517099949988411
30112,0,0.2505766857859283
30113,0,0.2501996717155326
30114,0,0.2993317694795264
30115,0,0.4294639414671538
30116,0,0.4522360845363498
30117,0,0.2490708991928844
30118,0,0.2993317694795264
30119,0,0.25322635625875006
30120,0,0.24982303580020765
30121,0,0.24982303580020765
30122,0,0.2490708991928844
30123,0,0.24944677822995878
30124,0,0.4432959937876427
30125,0,0.24982303580020765
30126,0,0.24944677822995878
30127,0,0.24944677822995878
30128,0,0.2536063884999349
30129,0,0.25398679709994587
30130,0,0.2520885197512532
30131,0,0.2551302789512202
30132,0,0.2490708991928844
30133,0,0.250954077819481
30134,0,0.2581960701649042
30135,0,0.25551219087514554
30136,0,0.24982303580020765
30137,0,0.2490708991928844
30138,0,0.24869539887517875
30139,0,0.26012434285451563
30140,0,0.26012434285451563
30141,0,0.2589662597195299
30142,0,0.999131250261954
30143,0,0.2558944780925191
30144,0,0.46770217642204276
30145,0,0.26167366807776327
30146,0,0.2490708991928844
30147,0,0.2505766857859283
30148,0,0.2490708991928844
30149,0,0.25398679709994587
30150,0,0.26128577881881976
30151,0,0.2993317694795264
30152,0,0.2643992823212049
30153,0,0.24944677822995878
30154,0,0.2501996717155326
30155,0,0.25322635625875006
30156,0,0.2490708991928844
30157,0,0.2490708991928844
30158,0,0.2710938765262559
30159,0,0.26479013691443637
30160,0,0.24869539887517875
30161,0,0.250954077819481
30162,0,0.2562771403844475
30163,0,0.26012434285451563
30164,0,0.24944677822995878
30165,0,0.2490708991928844
30166,0,0.2490708991928844
30167,0,0.26753644999367554
30168,0,0.250954077819481
30169,0,0.2505766857859283
30170,0,0.24869539887517875
30171,0,0.25246742168002656
30172,0,0.2520885197512532
30173,0,0.24869539887517875
30174,0,0.25551219087514554
30175,0,0.24944677822995878
30176,0,0.25398679709994587
30177,0,0.250954077819481
30178,0,0.24944677822995878
30179,0,0.2490708991928844
30180,0,0.25284670058366543
30181,0,0.25474874253769414
30182,0,0.25398679709994587
30183,0,0.25666017753009296
30184,0,0.25474874253769414
30185,0,0.24944677822995878
30186,0,0.251331847622365
30187,0,0.24982303580020765
30188,0,0.2501996717155326
30189,0,0.24944677822995878
30190,0,0.251331847622365
30191,0,0.251331847622365
30192,0,0.250954077819481
30193,0,0.2778939418226887
30194,0,0.25973794228506736
30195,0,0.2501996717155326
30196,0,0.2490708991928844
30197,0,0.2758830620300953
30198,0,0.25666017753009296
30199,0,0.26167366807776327
30200,0,0.24944677822995878
30201,0,0.24982303580020765
30202,0,0.2536063884999349
30203,0,0.2562771403844475
30204,0,0.2501996717155326
30205,0,0.2517099949988411
30206,0,0.25284670058366543
30207,0,0.25398679709994587
30208,0,0.25666017753009296
30209,0,0.26245056101513453
30210,0,0.2517099949988411
30211,0,0.24944677822995878
30212,0,0.2976493641973681
30213,0,0.251331847622365
30214,0,0.2679302530145765
30215,0,0.2490708991928844
30216,0,0.25284670058366543
30217,0,0.250954077819481
30218,0,0.2490708991928844
30219,0,0.2517099949988411
30220,0,0.24944677822995878
30221,0,0.25246742168002656
30222,0,0.250954077819481
30223,0,0.270300774785064
30224,0,0.2490708991928844
30225,0,0.2831642027413117
30226,0,0.250954077819481
30227,0,0.25284670058366543
30228,0,0.2490708991928844
30229,0,0.28520725074843456
30230,0,0.26479013691443637
30231,0,0.2710938765262559
30232,0,0.2655729543315988
30233,0,0.25246742168002656
30234,0,0.2520885197512532
30235,0,0.2562771403844475
30236,0,0.2562771403844475
30237,0,0.24944677822995878
30238,0,0.250954077819481
30239,0,0.24982303580020765
30240,0,0.2505766857859283
30241,0,0.2570435893066708
30242,0,0.24944677822995878
30243,0,0.26167366807776327
30244,0,0.2505766857859283
30245,0,0.35862870782751954
30246,0,0.2517099949988411
30247,0,0.2570435893066708
30248,0,0.2501996717155326
30249,0,0.2570435893066708
30250,0,0.2490708991928844
30251,0,0.25474874253769414
30252,0,0.25666017753009296
30253,0,0.25322635625875006
30254,0,0.2536063884999349
30255,0,0.25666017753009296
30256,0,0.25398679709994587
30257,0,0.26012434285451563
30258,0,0.25666017753009296
30259,0,0.2570435893066708
30260,0,0.25322635625875006
30261,0,0.3930073385097961
30262,0,0.251331847622365
30263,0,0.2490708991928844
30264,0,0.2490708991928844
30265,0,0.2589662597195299
30266,0,0.2589662597195299
30267,0,0.2501996717155326
30268,0,0.2589662597195299
30269,0,0.26167366807776327
30270,0,0.2827566571991243
30271,0,0.24944677822995878
30272,0,0.26128577881881976
30273,0,0.24944677822995878
30274,0,0.2520885197512532
30275,0,0.251331847622365
30276,0,0.24944677822995878
30277,0,0.2679302530145765
30278,0,0.2490708991928844
30279,0,0.2574273754894475
30280,0,0.25398679709994587
30281,0,0.24944677822995878
30282,0,0.2551302789512202
30283,0,0.2687189607157432
30284,0,0.25284670058366543
30285,0,0.25322635625875006
30286,0,0.31644982481514394
30287,0,0.2490708991928844
30288,0,0.2490708991928844
30289,0,0.2501996717155326
30290,0,0.3309593104498592
30291,0,0.24944677822995878
30292,0,0.24944677822995878
30293,0,0.2570435893066708
30294,0,0.2490708991928844
30295,0,0.2520885197512532
30296,0,0.2536063884999349
30297,0,0.2640087974910784
30298,0,0.25246742168002656
30299,0,0.24982303580020765
30300,0,0.26167366807776327
30301,0,0.8792930092137965
30302,0,0.3005971409265256
30303,0,0.2490708991928844
30304,0,0.2501996717155326
30305,0,0.25973794228506736
30306,0,0.24944677822995878
30307,0,0.2490708991928844
30308,0,0.257811535851738
30309,0,0.2505766857859283
30310,0,0.24944677822995878
30311,0,0.24944677822995878
30312,0,0.2505766857859283
30313,0,0.24944677822995878
30314,0,0.25322635625875006
30315,0,0.2501996717155326
30316,0,0.25551219087514554
30317,0,0.27188843826676373
30318,0,0.25284670058366543
30319,0,0.24982303580020765
30320,0,0.24982303580020765
30321,0,0.2608982613647495
30322,0,0.24944677822995878
30323,0,0.2490708991928844
30324,0,0.2490708991928844
30325,0,0.2860269459594665
30326,0,0.2501996717155326
30327,0,0.25284670058366543
30328,0,0.25284670058366543
30329,0,0.2726844576124343
30330,0,0.2551302789512202
30331,0,0.2490708991928844
30332,0,0.251331847622365
30333,0,0.250954077819481
30334,0,0.24869539887517875
30335,0,0.2490708991928844
30336,0,0.24944677822995878
30337,0,0.2501996717155326
30338,0,0.2831642027413117
30339,0,0.24869539887517875
30340,0,0.2520885197512532
30341,0,0.24944677822995878
30342,0,0.24944677822995878
30343,0,0.2490708991928844
30344,0,0.251331847622365
30345,0,0.24982303580020765
30346,0,0.26012434285451563
30347,0,0.2490708991928844
30348,0,0.2490708991928844
30349,0,0.2843889689345444
30350,0,0.2490708991928844
30351,0,0.251331847622365
30352,0,0.24982303580020765
30353,0,0.25246742168002656
30354,0,0.25284670058366543
30355,0,0.2490708991928844
30356,0,0.25284670058366543
30357,0,0.2490708991928844
30358,0,0.2490708991928844
30359,0,0.250954077819481
30360,0,0.2505766857859283
30361,0,0.9999989830557655
30362,0,0.250954077819481
30363,0,0.2490708991928844
30364,0,0.3476173751279958
30365,0,0.2490708991928844
30366,0,0.250954077819481
30367,0,0.250954077819481
30368,0,0.2490708991928844
30369,0,0.24869539887517875
30370,0,0.250954077819481
30371,0,0.34126766772309525
30372,0,0.24944677822995878
30373,0,0.24982303580020765
30374,0,0.2490708991928844
30375,0,0.25246742168002656
30376,0,0.289732984885378
30377,0,0.2831642027413117
30378,0,0.25666017753009296
30379,0,0.2490708991928844
30380,0,0.2490708991928844
30381,0,0.3462520610538263
30382,0,0.2490708991928844
30383,0,0.2490708991928844
30384,0,0.24869539887517875
30385,0,0.29722961518537266
30386,0,0.2501996717155326
30387,0,0.25551219087514554
30388,0,0.24869539887517875
30389,0,0.250954077819481
30390,0,0.24982303580020765
30391,0,0.2687189607157432
30392,0,0.2501996717155326
30393,0,0.25398679709994587
30394,0,0.2501996717155326
30395,0,0.25474874253769414
30396,0,0.24944677822995878
30397,0,0.2520885197512532
30398,0,0.24944677822995878
30399,0,0.5093358420593388
30400,0,0.3363181137101842
30401,0,0.44974938062809955
30402,0,0.24982303580020765
30403,0,0.24944677822995878
30404,0,0.24982303580020765
30405,0,0.24982303580020765
30406,0,0.2490708991928844
30407,0,0.24944677822995878
30408,0,0.25246742168002656
30409,0,0.251331847622365
30410,0,0.24944677822995878
30411,0,0.2490708991928844
30412,0,0.24944677822995878
30413,0,0.25398679709994587
30414,0,0.24982303580020765
30415,0,0.38679580899872984
30416,0,0.29555404126723306
30417,0,0.25935191449392614
30418,0,0.2762845167101087
30419,0,0.24944677822995878
30420,0,0.2640087974910784
30421,0,0.24944677822995878
30422,0,0.2490708991928844
30423,0,0.251331847622365
30424,0,0.2501996717155326
30425,0,0.2490708991928844
30426,0,0.2490708991928844
30427,0,0.24944677822995878
30428,0,0.3186262829645652
30429,0,0.2655729543315988
30430,0,0.2490708991928844
30431,0,0.2710938765262559
30432,0,0.24944677822995878
30433,0,0.26012434285451563
30434,0,0.2490708991928844
30435,0,0.29806945456575346
30436,0,0.29513600544346774
30437,0,0.31644982481514394
30438,0,0.24982303580020765
30439,0,0.2490708991928844
30440,0,0.2490708991928844
30441,0,0.2551302789512202
30442,0,0.2490708991928844
30443,0,0.2778939418226887
30444,0,0.270300774785064
30445,0,0.24944677822995878
30446,0,0.2490708991928844
30447,0,0.36605414589180285
30448,0,0.3954057558309921
30449,0,0.24944677822995878
30450,0,0.258580978198352
30451,0,0.2490708991928844
30452,0,0.2787008136194777
30453,0,0.24869539887517875
30454,0,0.251331847622365
30455,0,0.25436758184957825
30456,0,0.2581960701649042
30457,0,0.24869539887517875
30458,0,0.2490708991928844
30459,0,0.24944677822995878
30460,0,0.25322635625875006
30461,0,0.24982303580020765
30462,0,0.24944677822995878
30463,0,0.4447836202344286
30464,0,0.2490708991928844
30465,0,0.24982303580020765
30466,0,0.28684805160117294
30467,0,0.251331847622365
30468,0,0.2490708991928844
30469,0,0.24944677822995878
30470,0,0.25284670058366543
30471,0,0.24869539887517875
30472,0,0.24869539887517875
30473,0,0.24944677822995878
30474,0,0.24944677822995878
30475,0,0.24869539887517875
30476,0,0.2490708991928844
30477,0,0.24944677822995878
30478,0,0.2490708991928844
30479,0,0.2501996717155326
30480,0,0.24982303580020765
30481,0,0.2536063884999349
30482,0,0.2536063884999349
30483,0,0.24944677822995878
30484,0,0.2807242694424348
30485,0,0.25551219087514554
30486,0,0.2490708991928844
30487,0,0.33497439183875555
30488,0,0.2490708991928844
30489,0,0.251331847622365
30490,0,0.3256439973273076
30491,0,0.26479013691443637
30492,0,0.27548196863760593
30493,0,0.251331847622365
30494,0,0.25935191449392614
30495,0,0.27468086699544353
30496,0,0.24944677822995878
30497,0,0.2570435893066708
30498,0,0.26361868268622324
30499,0,0.2766863323550393
30500,0,0.2490708991928844
30501,0,0.2490708991928844
30502,0,0.24982303580020765
30503,0,0.2517099949988411
30504,0,0.2490708991928844
30505,0,0.24982303580020765
30506,0,0.2490708991928844
30507,0,0.24869539887517875
30508,0,0.2505766857859283
30509,0,0.25284670058366543
30510,0,0.24944677822995878
30511,0,0.2490708991928844
30512,0,0.2490708991928844
30513,0,0.2562771403844475
30514,0,0.2787008136194777
30515,0,0.25551219087514554
30516,0,0.251331847622365
30517,0,0.7787877061186262
30518,0,0.250954077819481
30519,0,0.258580978198352
30520,0,0.3531035480241198
30521,0,0.24944677822995878
30522,0,0.2490708991928844
30523,0,0.2490708991928844
30524,0,0.24944677822995878
30525,0,0.24982303580020765
30526,0,0.250954077819481
30527,0,0.2490708991928844
30528,0,0.2490708991928844
30529,0,0.24869539887517875
30530,0,0.24869539887517875
30531,0,0.25935191449392614
30532,0,0.25284670058366543
30533,0,0.24982303580020765
30534,0,0.24944677822995878
30535,0,0.25246742168002656
30536,0,0.24982303580020765
30537,0,0.2501996717155326
30538,0,0.3044114741974503
30539,0,0.25666017753009296
30540,0,0.2517099949988411
30541,0,0.2501996717155326
30542,0,0.2490708991928844
30543,0,0.2490708991928844
30544,0,0.24869539887517875
30545,0,0.2490708991928844
30546,0,0.2714909750454721
30547,0,0.2536063884999349
30548,0,0.2505766857859283
30549,0,0.2520885197512532
30550,0,0.2490708991928844
30551,0,0.2490708991928844
30552,0,0.2490708991928844
30553,0,0.2490708991928844
30554,0,0.2505766857859283
30555,0,0.25322635625875006
30556,0,0.24944677822995878
30557,0,0.35127043347838893
30558,0,0.251331847622365
30559,0,0.2501996717155326
30560,0,0.2640087974910784
30561,0,0.2643992823212049
30562,0,0.250954077819481
30563,0,0.2490708991928844
30564,0,0.2501996717155326
30565,0,0.2505766857859283
30566,0,0.24944677822995878
30567,0,0.29555404126723306
30568,0,0.250954077819481
30569,0,0.2608982613647495
30570,0,0.2505766857859283
30571,0,0.2490708991928844
30572,0,0.2562771403844475
30573,0,0.2562771403844475
30574,0,0.2655729543315988
30575,0,0.2490708991928844
30576,0,0.2505766857859283
30577,0,0.24982303580020765
30578,0,0.2505766857859283
30579,0,0.24944677822995878
30580,0,0.24944677822995878
30581,0,0.2536063884999349
30582,0,0.251331847622365
30583,0,0.2490708991928844
30584,0,0.24944677822995878
30585,0,0.24982303580020765
30586,0,0.26283956419105187
30587,0,0.270300774785064
30588,0,0.2490708991928844
30589,0,0.26206192889329016
30590,0,0.2505766857859283
30591,0,0.2835721034512709
30592,0,0.24982303580020765
30593,0,0.25322635625875006
30594,0,0.25973794228506736
30595,0,0.2562771403844475
30596,0,0.24982303580020765
30597,0,0.250954077819481
30598,0,0.24982303580020765
30599,0,0.26832442334931517
30600,0,0.26245056101513453
30601,0,0.24944677822995878
30602,0,0.2501996717155326
30603,0,0.2490708991928844
30604,0,0.2608982613647495
30605,0,0.2490708991928844
30606,0,0.26206192889329016
30607,0,0.24944677822995878
30608,0,0.2505766857859283
30609,0,0.2490708991928844
30610,0,0.2520885197512532
30611,0,0.301442414074474
30612,0,0.25246742168002656
30613,0,0.25246742168002656
30614,0,0.2490708991928844
30615,0,0.31471442206262823
30616,0,0.2551302789512202
30617,0,0.24869539887517875
30618,0,0.28194263304567996
30619,0,0.24982303580020765
30620,0,0.2490708991928844
30621,0,0.2643992823212049
30622,0,0.2807242694424348
30623,0,0.2490708991928844
30624,0,0.25284670058366543
30625,0,0.26167366807776327
30626,0,0.24982303580020765
30627,0,0.2505766857859283
30628,0,0.2570435893066708
30629,0,0.29513600544346774
30630,0,0.24982303580020765
30631,0,0.26012434285451563
30632,0,0.2490708991928844
30633,0,0.25474874253769414
30634,0,0.2574273754894475
30635,0,0.2490708991928844
30636,0,0.2490708991928844
30637,0,0.2520885197512532
30638,0,0.2490708991928844
30639,0,0.2490708991928844
30640,0,0.251331847622365
30641,0,0.2782971980604399
30642,0,0.2490708991928844
30643,0,0.25398679709994587
30644,0,0.25474874253769414
30645,0,0.28767056467406726
30646,0,0.25474874253769414
30647,0,0.251331847622365
30648,0,0.250954077819481
30649,0,0.2501996717155326
30650,0,0.24944677822995878
30651,0,0.24944677822995878
30652,0,0.251331847622365
30653,0,0.24944677822995878
30654,0,0.2520885197512532
30655,0,0.24944677822995878
30656,0,0.25246742168002656
30657,0,0.307396909519947
30658,0,0.2551302789512202
30659,0,0.25246742168002656
30660,0,0.2505766857859283
30661,0,0.2501996717155326
30662,0,0.2490708991928844
30663,0,0.2490708991928844
30664,0,0.2570435893066708
30665,0,0.24982303580020765
30666,0,0.27468086699544353
30667,0,0.24944677822995878
30668,0,0.25322635625875006
30669,0,0.25322635625875006
30670,0,0.24944677822995878
30671,0,0.24982303580020765
30672,0,0.2490708991928844
30673,0,0.2490708991928844
30674,0,0.2505766857859283
30675,0,0.25551219087514554
30676,0,0.24944677822995878
30677,0,0.2501996717155326
30678,0,0.29681020795962243
30679,0,0.4299561833555883
30680,0,0.2872591323974801
30681,0,0.26322893816681725
30682,0,0.2505766857859283
30683,0,0.24944677822995878
30684,0,0.2490708991928844
30685,0,0.24944677822995878
30686,0,0.27428085938080526
30687,0,0.25246742168002656
30688,0,0.25474874253769414
30689,0,0.24869539887517875
30690,0,0.24982303580020765
30691,0,0.2490708991928844
30692,0,0.2640087974910784
30693,0,0.2490708991928844
30694,0,0.31255242772398645
30695,0,0.24982303580020765
30696,0,0.2490708991928844
30697,0,0.277491045239034
30698,0,0.250954077819481
30699,0,0.2490708991928844
30700,0,0.25246742168002656
30701,0,0.2501996717155326
30702,0,0.2558944780925191
30703,0,0.26167366807776327
30704,0,0.2501996717155326
30705,0,0.250954077819481
30706,0,0.25246742168002656
30707,0,0.29722961518537266
30708,0,0.28194263304567996
30709,0,0.2536063884999349
30710,0,0.2490708991928844
30711,0,0.2695091354050315
30712,0,0.25398679709994587
30713,0,0.9996591148263956
30714,0,0.24869539887517875
30715,0,0.2581960701649042
30716,0,0.24982303580020765
30717,0,0.29555404126723306
30718,0,0.24869539887517875
30719,0,0.2501996717155326
30720,0,0.2490708991928844
30721,0,0.2730830131301858
30722,0,0.29806945456575346
30723,0,0.2574273754894475
30724,0,0.313416253996331
30725,0,0.30868135472328756
30726,0,0.2490708991928844
30727,0,0.24944677822995878
30728,0,0.24944677822995878
30729,0,0.2517099949988411
30730,0,0.25284670058366543
30731,0,0.3142813762318271
30732,0,0.24869539887517875
30733,0,0.24944677822995878
30734,0,0.2782971980604399
30735,0,0.2490708991928844
30736,0,0.2490708991928844
30737,0,0.2490708991928844
30738,0,0.2490708991928844
30739,0,0.2490708991928844
30740,0,0.24982303580020765
30741,0,0.24944677822995878
30742,0,0.2490708991928844
30743,0,0.251331847622365
30744,0,0.2536063884999349
30745,0,0.2517099949988411
30746,0,0.2659649166212395
30747,0,0.2807242694424348
30748,0,0.2490708991928844
30749,0,0.42553110534037614
30750,0,0.25935191449392614
30751,0,0.2791047881649473
30752,0,0.2520885197512532
30753,0,0.25284670058366543
30754,0,0.25284670058366543
30755,0,0.24982303580020765
30756,0,0.2490708991928844
30757,0,0.26012434285451563
30758,0,0.24944677822995878
30759,0,0.2490708991928844
30760,0,0.24869539887517875
30761,0,0.24869539887517875
30762,0,0.2490708991928844
30763,0,0.2490708991928844
30764,0,0.24869539887517875
30765,0,0.27188843826676373
30766,0,0.30825287622696457
30767,0,0.2778939418226887
30768,0,0.2608982613647495
30769,0,0.24869539887517875
30770,0,0.27069714300737346
30771,0,0.2710938765262559
30772,0,0.25322635625875006
30773,0,0.24982303580020765
30774,0,0.24869539887517875
30775,0,0.25322635625875006
30776,0,0.25284670058366543
30777,0,0.27708850864024254
30778,0,0.29555404126723306
30779,0,0.2643992823212049
30780,0,0.2490708991928844
30781,0,0.2490708991928844
30782,0,0.28194263304567996
30783,0,0.2589662597195299
30784,0,0.2762845167101087
30785,0,0.2750812368532105
30786,0,0.24869539887517875
30787,0,0.25284670058366543
30788,0,0.24944677822995878
30789,0,0.2505766857859283
30790,0,0.24982303580020765
30791,0,0.2562771403844475
30792,0,0.24869539887517875
30793,0,0.24944677822995878
30794,0,0.2501996717155326
30795,0,0.25398679709994587
30796,0,0.28194263304567996
30797,0,0.31688447777043866
30798,0,0.25935191449392614
30799,0,0.251331847622365
30800,0,0.26283956419105187
30801,0,0.250954077819481
30802,0,0.2490708991928844
30803,0,0.2520885197512532
30804,0,0.24869539887517875
30805,0,0.2536063884999349
30806,0,0.25398679709994587
30807,0,0.26128577881881976
30808,0,0.2558944780925191
30809,0,0.25284670058366543
30810,0,0.2490708991928844
30811,0,0.9387139156317401
30812,0,0.25666017753009296
30813,0,0.2520885197512532
30814,0,0.2490708991928844
30815,0,0.25474874253769414
30816,0,0.24944677822995878
30817,0,0.2659649166212395
30818,0,0.269113864829704
30819,0,0.2551302789512202
30820,0,0.2762845167101087
30821,0,0.2589662597195299
30822,0,0.33811386744506144
30823,0,0.2574273754894475
30824,0,0.24869539887517875
30825,0,0.24982303580020765
30826,0,0.24869539887517875
30827,0,0.251331847622365
30828,0,0.250954077819481
30829,0,0.26206192889329016
30830,0,0.24944677822995878
30831,0,0.24982303580020765
30832,0,0.2574273754894475
30833,0,0.2558944780925191
30834,0,0.26635724760540236
30835,0,0.24944677822995878
30836,0,0.2536063884999349
30837,0,0.2490708991928844
30838,0,0.250954077819481
30839,0,0.3216866546997841
30840,0,0.24869539887517875
30841,0,0.250954077819481
30842,0,0.251331847622365
30843,0,0.24869539887517875
30844,0,0.25284670058366543
30845,0,0.24869539887517875
30846,0,0.24869539887517875
30847,0,0.2762845167101087
30848,0,0.2679302530145765
30849,0,0.2490708991928844
30850,0,0.2536063884999349
30851,0,0.250954077819481
30852,0,0.2490708991928844
30853,0,0.250954077819481
30854,0,0.2490708991928844
30855,0,0.2490708991928844
30856,0,0.2505766857859283
30857,0,0.24944677822995878
30858,0,0.250954077819481
30859,0,0.24944677822995878
30860,0,0.2738812143237636
30861,0,0.24982303580020765
30862,0,0.250954077819481
30863,0,0.24944677822995878
30864,0,0.2501996717155326
30865,0,0.25398679709994587
30866,0,0.25474874253769414
30867,0,0.2501996717155326
30868,0,0.25436758184957825
30869,0,0.2501996717155326
30870,0,0.250954077819481
30871,0,0.2505766857859283
30872,0,0.24944677822995878
30873,0,0.2490708991928844
30874,0,0.2520885197512532
30875,0,0.2710938765262559
30876,0,0.3044114741974503
30877,0,0.2581960701649042
30878,0,0.35909086014998953
30879,0,0.24944677822995878
30880,0,0.2551302789512202
30881,0,0.2791047881649473
30882,0,0.26206192889329016
30883,0,0.2574273754894475
30884,0,0.25666017753009296
30885,0,0.25246742168002656
30886,0,0.24944677822995878
30887,0,0.2520885197512532
30888,0,0.26322893816681725
30889,0,0.25398679709994587
30890,0,0.25284670058366543
30891,0,0.2872591323974801
30892,0,0.2562771403844475
30893,0,0.25246742168002656
30894,0,0.2490708991928844
30895,0,0.2501996717155326
30896,0,0.2501996717155326
30897,0,0.25436758184957825
30898,0,0.2490708991928844
30899,0,0.2490708991928844
30900,0,0.2490708991928844
30901,0,0.2490708991928844
30902,0,0.251331847622365
30903,0,0.26012434285451563
30904,0,0.2517099949988411
30905,0,0.25551219087514554
30906,0,0.24944677822995878
30907,0,0.2490708991928844
30908,0,0.24982303580020765
30909,0,0.24869539887517875
30910,0,0.25551219087514554
30911,0,0.26479013691443637
30912,0,0.2501996717155326
30913,0,0.2490708991928844
30914,0,0.2581960701649042
30915,0,0.2490708991928844
30916,0,0.44032381567870227
30917,0,0.25551219087514554
30918,0,0.2608982613647495
30919,0,0.24944677822995878
30920,0,0.2490708991928844
30921,0,0.2501996717155326
30922,0,0.26283956419105187
30923,0,0.25284670058366543
30924,0,0.2726844576124343
30925,0,0.24944677822995878
30926,0,0.3992536715734341
30927,0,0.25474874253769414
30928,0,0.24869539887517875
30929,0,0.2811300338256094
30930,0,0.29430096592641686
30931,0,0.2574273754894475
30932,0,0.2608982613647495
30933,0,0.2726844576124343
30934,0,0.2778939418226887
30935,0,0.40553295455770855
30936,0,0.25973794228506736
30937,0,0.26206192889329016
30938,0,0.24944677822995878
30939,0,0.2490708991928844
30940,0,0.2490708991928844
30941,0,0.2501996717155326
30942,0,0.2750812368532105
30943,0,0.24982303580020765
30944,0,0.25551219087514554
30945,0,0.25246742168002656
30946,0,0.25474874253769414
30947,0,0.2505766857859283
30948,0,0.2505766857859283
30949,0,0.2505766857859283
30950,0,0.251331847622365
30951,0,0.251331847622365
30952,0,0.2501996717155326
30953,0,0.2501996717155326
30954,0,0.2490708991928844
30955,0,0.2501996717155326
30956,0,0.25246742168002656
30957,0,0.2710938765262559
30958,0,0.5183676478769638
30959,0,0.2490708991928844
30960,0,0.25551219087514554
30961,0,0.251331847622365
30962,0,0.35862870782751954
30963,0,0.26832442334931517
30964,0,0.2505766857859283
30965,0,0.24944677822995878
30966,0,0.2505766857859283
30967,0,0.2562771403844475
30968,0,0.24944677822995878
30969,0,0.24982303580020765
30970,0,0.24982303580020765
30971,0,0.24982303580020765
30972,0,0.25666017753009296
30973,0,0.2608982613647495
30974,0,0.2570435893066708
30975,0,0.25246742168002656
30976,0,0.24944677822995878
30977,0,0.24982303580020765
30978,0,0.25322635625875006
30979,0,0.2714909750454721
30980,0,0.2490708991928844
30981,0,0.5328911664274354
30982,0,0.2490708991928844
30983,0,0.2679302530145765
30984,0,0.2558944780925191
30985,0,0.24944677822995878
30986,0,0.2605111159618671
30987,0,0.25322635625875006
30988,0,0.2490708991928844
30989,0,0.2505766857859283
30990,0,0.2574273754894475
30991,0,0.2520885197512532
30992,0,0.31949909418137923
30993,0,0.2490708991928844
30994,0,0.2490708991928844
30995,0,0.25284670058366543
30996,0,0.2490708991928844
30997,0,0.3010196085791331
30998,0,0.2799138128655354
30999,0,0.2574273754894475
31000,0,0.2893198009502257
31001,0,0.25322635625875006
31002,0,0.2517099949988411
31003,0,0.2490708991928844
31004,0,0.2490708991928844
31005,0,0.29180413420989454
31006,0,0.24944677822995878
31007,0,0.2490708991928844
31008,0,0.2490708991928844
31009,0,0.2501996717155326
31010,0,0.2490708991928844
31011,0,0.2490708991928844
31012,0,0.2490708991928844
31013,0,0.24982303580020765
31014,0,0.24944677822995878
31015,0,0.454227172100821
31016,0,0.2778939418226887
31017,0,0.25322635625875006
31018,0,0.2490708991928844
31019,0,0.2536063884999349
31020,0,0.24944677822995878
31021,0,0.24869539887517875
31022,0,0.2490708991928844
31023,0,0.25551219087514554
31024,0,0.27428085938080526
31025,0,0.2501996717155326
31026,0,0.24982303580020765
31027,0,0.25398679709994587
31028,0,0.2490708991928844
31029,0,0.27548196863760593
31030,0,0.250954077819481
31031,0,0.24982303580020765
31032,0,0.29597242057589085
31033,0,0.25246742168002656
31034,0,0.2823494671821266
31035,0,0.25322635625875006
31036,0,0.2490708991928844
31037,0,0.2505766857859283
31038,0,0.2536063884999349
31039,0,0.2536063884999349
31040,0,0.24982303580020765
31041,0,0.2505766857859283
31042,0,0.2490708991928844
31043,0,0.2505766857859283
31044,0,0.24869539887517875
31045,0,0.25246742168002656
31046,0,0.26322893816681725
31047,0,0.2558944780925191
31048,0,0.2750812368532105
31049,0,0.2782971980604399
31050,0,0.251331847622365
31051,0,0.2750812368532105
31052,0,0.2520885197512532
31053,0,0.26245056101513453
31054,0,0.25474874253769414
31055,0,0.250954077819481
31056,0,0.251331847622365
31057,0,0.25474874253769414
31058,0,0.2505766857859283
31059,0,0.2490708991928844
31060,0,0.2490708991928844
31061,0,0.25398679709994587
31062,0,0.25246742168002656
31063,0,0.30825287622696457
31064,0,0.36419164972476137
31065,0,0.2558944780925191
31066,0,0.25284670058366543
31067,0,0.3005971409265256
31068,0,0.24944677822995878
31069,0,0.26479013691443637
31070,0,0.26206192889329016
31071,0,0.34398216306752494
31072,0,0.3521864464859477
31073,0,0.26012434285451563
31074,0,0.2551302789512202
31075,0,0.2517099949988411
31076,0,0.25398679709994587
31077,0,0.24982303580020765
31078,0,0.2570435893066708
31079,0,0.25973794228506736
31080,0,0.25246742168002656
31081,0,0.250954077819481
31082,0,0.2490708991928844
31083,0,0.24944677822995878
31084,0,0.2501996717155326
31085,0,0.24982303580020765
31086,0,0.25474874253769414
31087,0,0.25551219087514554
31088,0,0.250954077819481
31089,0,0.2501996717155326
31090,0,0.2501996717155326
31091,0,0.24982303580020765
31092,0,0.26479013691443637
31093,0,0.25666017753009296
31094,0,0.2501996717155326
31095,0,0.250954077819481
31096,0,0.25322635625875006
31097,0,0.29513600544346774
31098,0,0.250954077819481
31099,0,0.2490708991928844
31100,0,0.41574117393365245
31101,0,0.2517099949988411
31102,0,0.24944677822995878
31103,0,0.9999999835756996
31104,0,0.2570435893066708
31105,0,0.2505766857859283
31106,0,0.251331847622365
31107,0,0.2551302789512202
31108,0,0.2501996717155326
31109,0,0.24982303580020765
31110,0,0.29014651798919877
31111,0,0.2490708991928844
31112,0,0.24869539887517875
31113,0,0.250954077819481
31114,0,0.2687189607157432
31115,0,0.26245056101513453
31116,0,0.30186555696398815
31117,0,0.25398679709994587
31118,0,0.25284670058366543
31119,0,0.24869539887517875
31120,0,0.24869539887517875
31121,0,0.24982303580020765
31122,0,0.25935191449392614
31123,0,0.26479013691443637
31124,0,0.2505766857859283
31125,0,0.2520885197512532
31126,0,0.2558944780925191
31127,0,0.250954077819481
31128,0,0.24869539887517875
31129,0,0.29722961518537266
31130,0,0.24982303580020765
31131,0,0.24982303580020765
31132,0,0.24944677822995878
31133,0,0.2536063884999349
31134,0,0.24982303580020765
31135,0,0.2551302789512202
31136,0,0.3186262829645652
31137,0,0.35909086014998953
31138,0,0.26479013691443637
31139,0,0.25322635625875006
31140,0,0.24869539887517875
31141,0,0.250954077819481
31142,0,0.2490708991928844
31143,0,0.251331847622365
31144,0,0.250954077819481
31145,0,0.29097463013073366
31146,0,0.24982303580020765
31147,0,0.2667499470119521
31148,0,0.2505766857859283
31149,0,0.29014651798919877
31150,0,0.26361868268622324
31151,0,0.24869539887517875
31152,0,0.25322635625875006
31153,0,0.257811535851738
31154,0,0.26479013691443637
31155,0,0.24944677822995878
31156,0,0.2655729543315988
31157,0,0.24944677822995878
31158,0,0.29806945456575346
31159,0,0.2490708991928844
31160,0,0.2490708991928844
31161,0,0.2730830131301858
31162,0,0.25551219087514554
31163,0,0.29681020795962243
31164,0,0.24944677822995878
31165,0,0.2581960701649042
31166,0,0.24982303580020765
31167,0,0.25284670058366543
31168,0,0.2517099949988411
31169,0,0.24944677822995878
31170,0,0.26206192889329016
31171,0,0.2490708991928844
31172,0,0.7457035048158973
31173,0,0.251331847622365
31174,0,0.24982303580020765
31175,0,0.2687189607157432
31176,0,0.2501996717155326
31177,0,0.2558944780925191
31178,0,0.24982303580020765
31179,0,0.3035614934198252
31180,0,0.250954077819481
31181,0,0.2501996717155326
31182,0,0.2589662597195299
31183,0,0.31255242772398645
31184,0,0.26518136100661704
31185,0,0.2517099949988411
31186,0,0.2490708991928844
31187,0,0.2799138128655354
31188,0,0.2501996717155326
31189,0,0.24869539887517875
31190,0,0.307396909519947
31191,0,0.2490708991928844
31192,0,0.2490708991928844
31193,0,0.37589698021344475
31194,0,0.5408819207532325
31195,0,0.2570435893066708
31196,0,0.25284670058366543
31197,0,0.24982303580020765
31198,0,0.2490708991928844
31199,0,0.2505766857859283
31200,0,0.2501996717155326
31201,0,0.2490708991928844
31202,0,0.2807242694424348
31203,0,0.2490708991928844
31204,0,0.24869539887517875
31205,0,0.4181827469542022
31206,0,0.25474874253769414
31207,0,0.24944677822995878
31208,0,0.25666017753009296
31209,0,0.24869539887517875
31210,0,0.258580978198352
31211,0,0.250954077819481
31212,0,0.24982303580020765
31213,0,0.2501996717155326
31214,0,0.2860269459594665
31215,0,0.2558944780925191
31216,0,0.2490708991928844
31217,0,0.2490708991928844
31218,0,0.2490708991928844
31219,0,0.2490708991928844
31220,0,0.2490708991928844
31221,0,0.2490708991928844
31222,0,0.24982303580020765
31223,0,0.25474874253769414
31224,0,0.2490708991928844
31225,0,0.25666017753009296
31226,0,0.2589662597195299
31227,0,0.25284670058366543
31228,0,0.26245056101513453
31229,0,0.2811300338256094
31230,0,0.37072783998465697
31231,0,0.26167366807776327
31232,0,0.2976493641973681
31233,0,0.25436758184957825
31234,0,0.2947183135240645
31235,0,0.250954077819481
31236,0,0.2501996717155326
31237,0,0.24944677822995878
31238,0,0.25474874253769414
31239,0,0.2490708991928844
31240,0,0.2490708991928844
31241,0,0.2558944780925191
31242,0,0.25666017753009296
31243,0,0.24944677822995878
31244,0,0.2699047721535483
31245,0,0.2517099949988411
31246,0,0.25551219087514554
31247,0,0.2551302789512202
31248,0,0.2517099949988411
31249,0,0.2655729543315988
31250,0,0.27228626588985183
31251,0,0.2490708991928844
31252,0,0.2581960701649042
31253,0,0.24982303580020765
31254,0,0.24944677822995878
31255,0,0.25246742168002656
31256,0,0.2574273754894475
31257,0,0.25284670058366543
31258,0,0.25284670058366543
31259,0,0.24944677822995878
31260,0,0.25973794228506736
31261,0,0.2889069665741823
31262,0,0.26518136100661704
31263,0,0.26245056101513453
31264,0,0.2520885197512532
31265,0,0.25398679709994587
31266,0,0.4712042043719127
31267,0,0.3825168603162993
31268,0,0.2581960701649042
31269,0,0.25284670058366543
31270,0,0.26283956419105187
31271,0,0.257811535851738
31272,0,0.251331847622365
31273,0,0.24944677822995878
31274,0,0.2517099949988411
31275,0,0.5453677637872993
31276,0,0.24944677822995878
31277,0,0.29097463013073366
31278,0,0.25246742168002656
31279,0,0.24982303580020765
31280,0,0.2490708991928844
31281,0,0.277491045239034
31282,0,0.2490708991928844
31283,0,0.2490708991928844
31284,0,0.2778939418226887
31285,0,0.2490708991928844
31286,0,0.2687189607157432
31287,0,0.3022890367970367
31288,0,0.26753644999367554
31289,0,0.2551302789512202
31290,0,0.2490708991928844
31291,0,0.40311406621971213
31292,0,0.24869539887517875
31293,0,0.24869539887517875
31294,0,0.2667499470119521
31295,0,0.24869539887517875
31296,0,0.24982303580020765
31297,0,0.24982303580020765
31298,0,0.2490708991928844
31299,0,0.24944677822995878
31300,0,0.2520885197512532
31301,0,0.2490708991928844
31302,0,0.2558944780925191
31303,0,0.2490708991928844
31304,0,0.2490708991928844
31305,0,0.2490708991928844
31306,0,0.2490708991928844
31307,0,0.3005971409265256
31308,0,0.2558944780925191
31309,0,0.2501996717155326
31310,0,0.26479013691443637
31311,0,0.3358699107845326
31312,0,0.27468086699544353
31313,0,0.3027128531209027
31314,0,0.25666017753009296
31315,0,0.2710938765262559
31316,0,0.25284670058366543
31317,0,0.2501996717155326
31318,0,0.2856169218639384
31319,0,0.2640087974910784
31320,0,0.3305146925683503
31321,0,0.2536063884999349
31322,0,0.2643992823212049
31323,0,0.24944677822995878
31324,0,0.24982303580020765
31325,0,0.2791047881649473
31326,0,0.2699047721535483
31327,0,0.24944677822995878
31328,0,0.3001750115631331
31329,0,0.4314337364643367
31330,0,0.2490708991928844
31331,0,0.46470295565848835
31332,0,0.250954077819481
31333,0,0.30186555696398815
31334,0,0.24944677822995878
31335,0,0.2589662597195299
31336,0,0.2608982613647495
31337,0,0.25666017753009296
31338,0,0.2667499470119521
31339,0,0.2505766857859283
31340,0,0.2562771403844475
31341,0,0.2671430145667549
31342,0,0.2843889689345444
31343,0,0.25474874253769414
31344,0,0.3282961542740807
31345,0,0.3421713545251145
31346,0,0.25436758184957825
31347,0,0.25284670058366543
31348,0,0.29681020795962243
31349,0,0.2501996717155326
31350,0,0.250954077819481
31351,0,0.29975322093335854
31352,0,0.25666017753009296
31353,0,0.43340570299164727
31354,0,0.257811535851738
31355,0,0.24944677822995878
31356,0,0.25398679709994587
31357,0,0.2551302789512202
31358,0,0.2490708991928844
31359,0,0.2490708991928844
31360,0,0.24869539887517875
31361,0,0.25935191449392614
31362,0,0.26361868268622324
31363,0,0.25398679709994587
31364,0,0.2505766857859283
31365,0,0.2501996717155326
31366,0,0.26206192889329016
31367,0,0.9487180301192272
31368,0,0.27188843826676373
31369,0,0.24944677822995878
31370,0,0.250954077819481
31371,0,0.3749549920664604
31372,0,0.24869539887517875
31373,0,0.25474874253769414
31374,0,0.2738812143237636
31375,0,0.24944677822995878
31376,0,0.28684805160117294
31377,0,0.24982303580020765
31378,0,0.251331847622365
31379,0,0.3309593104498592
31380,0,0.250954077819481
31381,0,0.2667499470119521
31382,0,0.26167366807776327
31383,0,0.269113864829704
31384,0,0.250954077819481
31385,0,0.2551302789512202
31386,0,0.2490708991928844
31387,0,0.2490708991928844
31388,0,0.2799138128655354
31389,0,0.25436758184957825
31390,0,0.2490708991928844
31391,0,0.2605111159618671
31392,0,0.2989106576418828
31393,0,0.9999999918849466
31394,0,0.25973794228506736
31395,0,0.3367666114547512
31396,0,0.26361868268622324
31397,0,0.2551302789512202
31398,0,0.251331847622365
31399,0,0.2536063884999349
31400,0,0.2501996717155326
31401,0,0.26128577881881976
31402,0,0.26322893816681725
31403,0,0.257811535851738
31404,0,0.26753644999367554
31405,0,0.2505766857859283
31406,0,0.2517099949988411
31407,0,0.251331847622365
31408,0,0.251331847622365
31409,0,0.25551219087514554
31410,0,0.2517099949988411
31411,0,0.2505766857859283
31412,0,0.39780921735700747
31413,0,0.348073038418202
31414,0,0.2490708991928844
31415,0,0.26361868268622324
31416,0,0.28767056467406726
31417,0,0.25551219087514554
31418,0,0.2856169218639384
31419,0,0.29305099320680184
31420,0,0.27228626588985183
31421,0,0.25973794228506736
31422,0,0.3327407964488699
31423,0,0.2490708991928844
31424,0,0.25551219087514554
31425,0,0.24944677822995878
31426,0,0.26245056101513453
31427,0,0.25246742168002656
31428,0,0.25551219087514554
31429,0,0.25246742168002656
31430,0,0.2714909750454721
31431,0,0.250954077819481
31432,0,0.250954077819481
31433,0,0.250954077819481
31434,0,0.250954077819481
31435,0,0.25551219087514554
31436,0,0.25551219087514554
31437,0,0.250954077819481
31438,0,0.250954077819481
31439,0,0.25474874253769414
31440,0,0.24869539887517875
31441,0,0.24944677822995878
31442,0,0.2589662597195299
31443,0,0.3216866546997841
31444,0,0.31212100183936853
31445,0,0.2884944821456182
31446,0,0.26518136100661704
31447,0,0.3186262829645652
31448,0,0.29597242057589085
31449,0,0.31212100183936853
31450,0,0.26283956419105187
31451,0,0.2517099949988411
31452,0,0.26012434285451563
31453,0,0.2517099949988411
31454,0,0.2490708991928844
31455,0,0.2551302789512202
31456,0,0.2490708991928844
31457,0,0.2520885197512532
31458,0,0.2562771403844475
31459,0,0.2520885197512532
31460,0,0.2581960701649042
31461,0,0.2490708991928844
31462,0,0.26832442334931517
31463,0,0.26518136100661704
31464,0,0.250954077819481
31465,0,0.2608982613647495
31466,0,0.34989846685725773
31467,0,0.2605111159618671
31468,0,0.2490708991928844
31469,0,0.25398679709994587
31470,0,0.2490708991928844
31471,0,0.2490708991928844
31472,0,0.2490708991928844
31473,0,0.24944677822995878
31474,0,0.26283956419105187
31475,0,0.2860269459594665
31476,0,0.2993317694795264
31477,0,0.2835721034512709
31478,0,0.25935191449392614
31479,0,0.2643992823212049
31480,0,0.2490708991928844
31481,0,0.2581960701649042
31482,0,0.3327407964488699
31483,0,0.3181903537147189
31484,0,0.2501996717155326
31485,0,0.2490708991928844
31486,0,0.24982303580020765
31487,0,0.24944677822995878
31488,0,0.2659649166212395
31489,0,0.24944677822995878
31490,0,0.2490708991928844
31491,0,0.24944677822995878
31492,0,0.24982303580020765
31493,0,0.24944677822995878
31494,0,0.2490708991928844
31495,0,0.7041056791102848
31496,0,0.2505766857859283
31497,0,0.2536063884999349
31498,0,0.28767056467406726
31499,0,0.24869539887517875
31500,0,0.29639114294789504
31501,0,0.2671430145667549
31502,0,0.2505766857859283
31503,0,0.251331847622365
31504,0,0.24982303580020765
31505,0,0.2501996717155326
31506,0,0.24869539887517875
31507,0,0.2490708991928844
31508,0,0.3815684253702404
31509,0,0.24944677822995878
31510,0,0.26206192889329016
31511,0,0.2872591323974801
31512,0,0.24944677822995878
31513,0,0.250954077819481
31514,0,0.257811535851738
31515,0,0.25551219087514554
31516,0,0.2536063884999349
31517,0,0.251331847622365
31518,0,0.2501996717155326
31519,0,0.2536063884999349
31520,0,0.2490708991928844
31521,0,0.24944677822995878
31522,0,0.2490708991928844
31523,0,0.2490708991928844
31524,0,0.2490708991928844
31525,0,0.2490708991928844
31526,0,0.2490708991928844
31527,0,0.28031886234071207
31528,0,0.2490708991928844
31529,0,0.2490708991928844
31530,0,0.2570435893066708
31531,0,0.2589662597195299
31532,0,0.3646568949541573
31533,0,0.2687189607157432
31534,0,0.26518136100661704
31535,0,0.24982303580020765
31536,0,0.25284670058366543
31537,0,0.2517099949988411
31538,0,0.3600159491488018
31539,0,0.257811535851738
31540,0,0.24869539887517875
31541,0,0.2947183135240645
31542,0,0.24869539887517875
31543,0,0.2517099949988411
31544,0,0.2934673053555813
31545,0,0.29388396306584186
31546,0,0.2608982613647495
31547,0,0.24982303580020765
31548,0,0.2490708991928844
31549,0,0.250954077819481
31550,0,0.2490708991928844
31551,0,0.2490708991928844
31552,0,0.2490708991928844
31553,0,0.2490708991928844
31554,0,0.2520885197512532
31555,0,0.2490708991928844
31556,0,0.2490708991928844
31557,0,0.2536063884999349
31558,0,0.2536063884999349
31559,0,0.2490708991928844
31560,0,0.24944677822995878
31561,0,0.2695091354050315
31562,0,0.25284670058366543
31563,0,0.24869539887517875
31564,0,0.25322635625875006
31565,0,0.2501996717155326
31566,0,0.26361868268622324
31567,0,0.25474874253769414
31568,0,0.24982303580020765
31569,0,0.2490708991928844
31570,0,0.25246742168002656
31571,0,0.2581960701649042
31572,0,0.2562771403844475
31573,0,0.2490708991928844
31574,0,0.2520885197512532
31575,0,0.2490708991928844
31576,0,0.2947183135240645
31577,0,0.7041056791102848
31578,0,0.2490708991928844
31579,0,0.2643992823212049
31580,0,0.25322635625875006
31581,0,0.25398679709994587
31582,0,0.25474874253769414
31583,0,0.2671430145667549
31584,0,0.250954077819481
31585,0,0.2490708991928844
31586,0,0.2699047721535483
31587,0,0.24869539887517875
31588,0,0.25935191449392614
31589,0,0.34036513271097785
31590,0,0.26322893816681725
31591,0,0.2558944780925191
31592,0,0.2517099949988411
31593,0,0.2581960701649042
31594,0,0.2517099949988411
31595,0,0.2490708991928844
31596,0,0.2490708991928844
31597,0,0.2679302530145765
31598,0,0.24869539887517875
31599,0,0.2505766857859283
31600,0,0.25551219087514554
31601,0,0.2490708991928844
31602,0,0.24869539887517875
31603,0,0.2517099949988411
31604,0,0.24944677822995878
31605,0,0.2490708991928844
31606,0,0.24982303580020765
31607,0,0.251331847622365
31608,0,0.251331847622365
31609,0,0.2490708991928844
31610,0,0.26128577881881976
31611,0,0.25398679709994587
31612,0,0.2872591323974801
31613,0,0.3138486533727939
31614,0,0.2655729543315988
31615,0,0.251331847622365
31616,0,0.2536063884999349
31617,0,0.26012434285451563
31618,0,0.26128577881881976
31619,0,0.2490708991928844
31620,0,0.2490708991928844
31621,0,0.34579751716120494
31622,0,0.4457759229691949
31623,0,0.27069714300737346
31624,0,0.2655729543315988
31625,0,0.30483696611190175
31626,0,0.29806945456575346
31627,0,0.2581960701649042
31628,0,0.2490708991928844
31629,0,0.2490708991928844
31630,0,0.2490708991928844
31631,0,0.2574273754894475
31632,0,0.2505766857859283
31633,0,0.250954077819481
31634,0,0.27348193213675487
31635,0,0.25666017753009296
31636,0,0.3138486533727939
31637,0,0.24982303580020765
31638,0,0.24944677822995878
31639,0,0.2490708991928844
31640,0,0.2574273754894475
31641,0,0.27069714300737346
31642,0,0.25436758184957825
31643,0,0.24982303580020765
31644,0,0.2520885197512532
31645,0,0.3462520610538263
31646,0,0.24944677822995878
31647,0,0.24944677822995878
31648,0,0.251331847622365
31649,0,0.2520885197512532
31650,0,0.24944677822995878
31651,0,0.25666017753009296
31652,0,0.269113864829704
31653,0,0.24944677822995878
31654,0,0.25436758184957825
31655,0,0.25322635625875006
31656,0,0.25666017753009296
31657,0,0.2501996717155326
31658,0,0.25474874253769414
31659,0,0.4772140909425733
31660,0,0.25322635625875006
31661,0,0.25436758184957825
31662,0,0.2766863323550393
31663,0,0.24982303580020765
31664,0,0.2490708991928844
31665,0,0.24944677822995878
31666,0,0.24944677822995878
31667,0,0.32520304924297333
31668,0,0.2671430145667549
31669,0,0.251331847622365
31670,0,0.2490708991928844
31671,0,0.2490708991928844
31672,0,0.2490708991928844
31673,0,0.2490708991928844
31674,0,0.2536063884999349
31675,0,0.2562771403844475
31676,0,0.24944677822995878
31677,0,0.3212485124737749
31678,0,0.24944677822995878
31679,0,0.2490708991928844
31680,0,0.26518136100661704
31681,0,0.24944677822995878
31682,0,0.25551219087514554
31683,0,0.33901350087735943
31684,0,0.2501996717155326
31685,0,0.24982303580020765
31686,0,0.2490708991928844
31687,0,0.2562771403844475
31688,0,0.2517099949988411
31689,0,0.2490708991928844
31690,0,0.2490708991928844
31691,0,0.2643992823212049
31692,0,0.2536063884999349
31693,0,0.3190625299646156
31694,0,0.27348193213675487
31695,0,0.33901350087735943
31696,0,0.3212485124737749
31697,0,0.2490708991928844
31698,0,0.25436758184957825
31699,0,0.2679302530145765
31700,0,0.24944677822995878
31701,0,0.25284670058366543
31702,0,0.2490708991928844
31703,0,0.2536063884999349
31704,0,0.2490708991928844
31705,0,0.24982303580020765
31706,0,0.27428085938080526
31707,0,0.26245056101513453
31708,0,0.26128577881881976
31709,0,0.29263502702859495
31710,0,0.4388393157868123
31711,0,0.2505766857859283
31712,0,0.25436758184957825
31713,0,0.2490708991928844
31714,0,0.24869539887517875
31715,0,0.2505766857859283
31716,0,0.2490708991928844
31717,0,0.2490708991928844
31718,0,0.24869539887517875
31719,0,0.24982303580020765
31720,0,0.2490708991928844
31721,0,0.24982303580020765
31722,0,0.24982303580020765
31723,0,0.2570435893066708
31724,0,0.2490708991928844
31725,0,0.2993317694795264
31726,0,0.24944677822995878
31727,0,0.250954077819481
31728,0,0.250954077819481
31729,0,0.24944677822995878
31730,0,0.27708850864024254
31731,0,0.27548196863760593
31732,0,0.24944677822995878
31733,0,0.2501996717155326
31734,0,0.25436758184957825
31735,0,0.2860269459594665
31736,0,0.2643992823212049
31737,0,0.2839803589695264
31738,0,0.2501996717155326
31739,0,0.250954077819481
31740,0,0.2608982613647495
31741,0,0.2605111159618671
31742,0,0.250954077819481
31743,0,0.3056889506661508
31744,0,0.2490708991928844
31745,0,0.2581960701649042
31746,0,0.24982303580020765
31747,0,0.2847979329827316
31748,0,0.2490708991928844
31749,0,0.3256439973273076
31750,0,0.3609420792013671
31751,0,0.3116899014598468
31752,0,0.2823494671821266
31753,0,0.24982303580020765
31754,0,0.2490708991928844
31755,0,0.2799138128655354
31756,0,0.24982303580020765
31757,0,0.2490708991928844
31758,0,0.2490708991928844
31759,0,0.25246742168002656
31760,0,0.25284670058366543
31761,0,0.251331847622365
31762,0,0.25551219087514554
31763,0,0.36932314233921937
31764,0,0.25284670058366543
31765,0,0.2505766857859283
31766,0,0.2536063884999349
31767,0,0.250954077819481
31768,0,0.24944677822995878
31769,0,0.3296263652743715
31770,0,0.2501996717155326
31771,0,0.26635724760540236
31772,0,0.2551302789512202
31773,0,0.2505766857859283
31774,0,0.34036513271097785
31775,0,0.25436758184957825
31776,0,0.24869539887517875
31777,0,0.251331847622365
31778,0,0.24982303580020765
31779,0,0.2490708991928844
31780,0,0.24944677822995878
31781,0,0.2589662597195299
31782,0,0.258580978198352
31783,0,0.251331847622365
31784,0,0.24944677822995878
31785,0,0.250954077819481
31786,0,0.24869539887517875
31787,0,0.24869539887517875
31788,0,0.24869539887517875
31789,0,0.25322635625875006
31790,0,0.2490708991928844
31791,0,0.25436758184957825
31792,0,0.2551302789512202
31793,0,0.2490708991928844
31794,0,0.2490708991928844
31795,0,0.2893198009502257
31796,0,0.25398679709994587
31797,0,0.25474874253769414
31798,0,0.2795091213599489
31799,0,0.2505766857859283
31800,0,0.25246742168002656
31801,0,0.24944677822995878
31802,0,0.289732984885378
31803,0,0.2827566571991243
31804,0,0.2558944780925191
31805,0,0.24982303580020765
31806,0,0.258580978198352
31807,0,0.2640087974910784
31808,0,0.2570435893066708
31809,0,0.28684805160117294
31810,0,0.2517099949988411
31811,0,0.2517099949988411
31812,0,0.25973794228506736
31813,0,0.24944677822995878
31814,0,0.3247624106910134
31815,0,0.24944677822995878
31816,0,0.25973794228506736
31817,0,0.4299561833555883
31818,0,0.24944677822995878
31819,0,0.24944677822995878
31820,0,0.25322635625875006
31821,0,0.2695091354050315
31822,0,0.2490708991928844
31823,0,0.2589662597195299
31824,0,0.2490708991928844
31825,0,0.25246742168002656
31826,0,0.24944677822995878
31827,0,0.25322635625875006
31828,0,0.25666017753009296
31829,0,0.24944677822995878
31830,0,0.2490708991928844
31831,0,0.25284670058366543
31832,0,0.27069714300737346
31833,0,0.31039855834607705
31834,0,0.24944677822995878
31835,0,0.24869539887517875
31836,0,0.24944677822995878
31837,0,0.2505766857859283
31838,0,0.2505766857859283
31839,0,0.26283956419105187
31840,0,0.25474874253769414
31841,0,0.2589662597195299
31842,0,0.3056889506661508
31843,0,0.2490708991928844
31844,0,0.38727234187450027
31845,0,0.25973794228506736
31846,0,0.2490708991928844
31847,0,0.250954077819481
31848,0,0.2505766857859283
31849,0,0.2501996717155326
31850,0,0.2520885197512532
31851,0,0.25284670058366543
31852,0,0.2490708991928844
31853,0,0.250954077819481
31854,0,0.251331847622365
31855,0,0.25322635625875006
31856,0,0.2536063884999349
31857,0,0.2490708991928844
31858,0,0.250954077819481
31859,0,0.251331847622365
31860,0,0.26322893816681725
31861,0,0.3997355474300819
31862,0,0.24982303580020765
31863,0,0.24944677822995878
31864,0,0.2536063884999349
31865,0,0.25322635625875006
31866,0,0.2823494671821266
31867,0,0.2581960701649042
31868,0,0.25474874253769414
31869,0,0.25551219087514554
31870,0,0.24869539887517875
31871,0,0.24944677822995878
31872,0,0.2505766857859283
31873,0,0.2558944780925191
31874,0,0.2490708991928844
31875,0,0.24869539887517875
31876,0,0.2640087974910784
31877,0,0.2536063884999349
31878,0,0.24982303580020765
31879,0,0.2490708991928844
31880,0,0.24869539887517875
31881,0,0.24944677822995878
31882,0,0.25935191449392614
31883,0,0.2490708991928844
31884,0,0.24982303580020765
31885,0,0.2536063884999349
31886,0,0.25322635625875006
31887,0,0.2490708991928844
31888,0,0.2501996717155326
31889,0,0.2699047721535483
31890,0,0.258580978198352
31891,0,0.2490708991928844
31892,0,0.251331847622365
31893,0,0.2581960701649042
31894,0,0.2490708991928844
31895,0,0.2501996717155326
31896,0,0.3142813762318271
31897,0,0.2520885197512532
31898,0,0.2655729543315988
31899,0,0.2505766857859283
31900,0,0.25246742168002656
31901,0,0.2490708991928844
31902,0,0.2490708991928844
31903,0,0.24944677822995878
31904,0,0.24982303580020765
31905,0,0.2505766857859283
31906,0,0.2501996717155326
31907,0,0.2490708991928844
31908,0,0.2490708991928844
31909,0,0.2490708991928844
31910,0,0.25935191449392614
31911,0,0.277491045239034
31912,0,0.2490708991928844
31913,0,0.3116899014598468
31914,0,0.250954077819481
31915,0,0.2667499470119521
31916,0,0.3225638805217633
31917,0,0.3108286792158506
31918,0,0.270300774785064
31919,0,0.3744843523323855
31920,0,0.3489851989165729
31921,0,0.26245056101513453
31922,0,0.2551302789512202
31923,0,0.2490708991928844
31924,0,0.2562771403844475
31925,0,0.24869539887517875
31926,0,0.24869539887517875
31927,0,0.2520885197512532
31928,0,0.24944677822995878
31929,0,0.24944677822995878
31930,0,0.2766863323550393
31931,0,0.25551219087514554
31932,0,0.9199537608096466
31933,0,0.25398679709994587
31934,0,0.30654226639538346
31935,0,0.24944677822995878
31936,0,0.2490708991928844
31937,0,0.250954077819481
31938,0,0.24982303580020765
31939,0,0.2608982613647495
31940,0,0.307396909519947
31941,0,0.24944677822995878
31942,0,0.24982303580020765
31943,0,0.250954077819481
31944,0,0.24944677822995878
31945,0,0.43982886243404623
31946,0,0.25436758184957825
31947,0,0.29513600544346774
31948,0,0.2505766857859283
31949,0,0.24944677822995878
31950,0,0.26753644999367554
31951,0,0.26753644999367554
31952,0,0.27188843826676373
31953,0,0.27428085938080526
31954,0,0.24869539887517875
31955,0,0.25246742168002656
31956,0,0.25551219087514554
31957,0,0.3005971409265256
31958,0,0.24869539887517875
31959,0,0.2501996717155326
31960,0,0.26753644999367554
31961,0,0.25398679709994587
31962,0,0.29848988585859537
31963,0,0.27188843826676373
31964,0,0.24869539887517875
31965,0,0.2520885197512532
31966,0,0.258580978198352
31967,0,0.2501996717155326
31968,0,0.250954077819481
31969,0,0.2989106576418828
31970,0,0.24869539887517875
31971,0,0.2490708991928844
31972,0,0.2520885197512532
31973,0,0.2520885197512532
31974,0,0.25322635625875006
31975,0,0.2501996717155326
31976,0,0.24982303580020765
31977,0,0.26245056101513453
31978,0,0.25935191449392614
31979,0,0.2726844576124343
31980,0,0.2490708991928844
31981,0,0.2490708991928844
31982,0,0.2490708991928844
31983,0,0.27348193213675487
31984,0,0.2750812368532105
31985,0,0.2807242694424348
31986,0,0.26479013691443637
31987,0,0.2608982613647495
31988,0,0.2505766857859283
31989,0,0.2807242694424348
31990,0,0.3408162559257829
31991,0,0.250954077819481
31992,0,0.2490708991928844
31993,0,0.26128577881881976
31994,0,0.2787008136194777
31995,0,0.25322635625875006
31996,0,0.26753644999367554
31997,0,0.2823494671821266
31998,0,0.26167366807776327
31999,0,0.2520885197512532
32000,0,0.24869539887517875
32001,0,0.2536063884999349
32002,0,0.2490708991928844
32003,0,0.2608982613647495
32004,0,0.2490708991928844
32005,0,0.44726518542774146
32006,0,0.24982303580020765
32007,0,0.2517099949988411
32008,0,0.24982303580020765
32009,0,0.24869539887517875
32010,0,0.2517099949988411
32011,0,0.2843889689345444
32012,0,0.251331847622365
32013,0,0.2501996717155326
32014,0,0.2490708991928844
32015,0,0.24944677822995878
32016,0,0.25284670058366543
32017,0,0.2490708991928844
32018,0,0.250954077819481
32019,0,0.2490708991928844
32020,0,0.24869539887517875
32021,0,0.2782971980604399
32022,0,0.2490708991928844
32023,0,0.250954077819481
32024,0,0.24944677822995878
32025,0,0.28031886234071207
32026,0,0.2490708991928844
32027,0,0.2501996717155326
32028,0,0.2520885197512532
32029,0,0.24869539887517875
32030,0,0.257811535851738
32031,0,0.25551219087514554
32032,0,0.29097463013073366
32033,0,0.24982303580020765
32034,0,0.5002979375418808
32035,0,0.24869539887517875
32036,0,0.24982303580020765
32037,0,0.2501996717155326
32038,0,0.2695091354050315
32039,0,0.26832442334931517
32040,0,0.26322893816681725
32041,0,0.26012434285451563
32042,0,0.24982303580020765
32043,0,0.2993317694795264
32044,0,0.27069714300737346
32045,0,0.251331847622365
32046,0,0.25322635625875006
32047,0,0.24982303580020765
32048,0,0.251331847622365
32049,0,0.2659649166212395
32050,0,0.27548196863760593
32051,0,0.26206192889329016
32052,0,0.24869539887517875
32053,0,0.3039863164790553
32054,0,0.29014651798919877
32055,0,0.2505766857859283
32056,0,0.2726844576124343
32057,0,0.2608982613647495
32058,0,0.25398679709994587
32059,0,0.2490708991928844
32060,0,0.25398679709994587
32061,0,0.3203731721207983
32062,0,0.3203731721207983
32063,0,0.24982303580020765
32064,0,0.2659649166212395
32065,0,0.250954077819481
32066,0,0.2490708991928844
32067,0,0.2517099949988411
32068,0,0.2517099949988411
32069,0,0.2490708991928844
32070,0,0.2520885197512532
32071,0,0.2490708991928844
32072,0,0.2517099949988411
32073,0,0.2570435893066708
32074,0,0.25666017753009296
32075,0,0.25398679709994587
32076,0,0.2536063884999349
32077,0,0.2558944780925191
32078,0,0.2520885197512532
32079,0,0.2501996717155326
32080,0,0.24944677822995878
32081,0,0.25474874253769414
32082,0,0.2501996717155326
32083,0,0.2562771403844475
32084,0,0.2501996717155326
32085,0,0.24869539887517875
32086,0,0.28153615514309055
32087,0,0.250954077819481
32088,0,0.25284670058366543
32089,0,0.24944677822995878
32090,0,0.2738812143237636
32091,0,0.28684805160117294
32092,0,0.25436758184957825
32093,0,0.4467686581159772
32094,0,0.24944677822995878
32095,0,0.2679302530145765
32096,0,0.2574273754894475
32097,0,0.2490708991928844
32098,0,0.26518136100661704
32099,0,0.25935191449392614
32100,0,0.250954077819481
32101,0,0.2490708991928844
32102,0,0.2505766857859283
32103,0,0.26283956419105187
32104,0,0.2490708991928844
32105,0,0.2490708991928844
32106,0,0.2490708991928844
32107,0,0.25322635625875006
32108,0,0.24944677822995878
32109,0,0.2490708991928844
32110,0,0.2490708991928844
32111,0,0.2490708991928844
32112,0,0.2505766857859283
32113,0,0.2517099949988411
32114,0,0.2589662597195299
32115,0,0.251331847622365
32116,0,0.2501996717155326
32117,0,0.24982303580020765
32118,0,0.2520885197512532
32119,0,0.2490708991928844
32120,0,0.2490708991928844
32121,0,0.2490708991928844
32122,0,0.2517099949988411
32123,0,0.2490708991928844
32124,0,0.24869539887517875
32125,0,0.24869539887517875
32126,0,0.24982303580020765
32127,0,0.24869539887517875
32128,0,0.25322635625875006
32129,0,0.2608982613647495
32130,0,0.25436758184957825
32131,0,0.2726844576124343
32132,0,0.2490708991928844
32133,0,0.25284670058366543
32134,0,0.251331847622365
32135,0,0.2570435893066708
32136,0,0.2738812143237636
32137,0,0.24869539887517875
32138,0,0.2490708991928844
32139,0,0.25246742168002656
32140,0,0.25322635625875006
32141,0,0.25666017753009296
32142,0,0.2490708991928844
32143,0,0.24982303580020765
32144,0,0.2490708991928844
32145,0,0.2490708991928844
32146,0,0.24982303580020765
32147,0,0.25322635625875006
32148,0,0.24982303580020765
32149,0,0.2490708991928844
32150,0,0.2490708991928844
32151,0,0.2589662597195299
32152,0,0.25246742168002656
32153,0,0.24982303580020765
32154,0,0.2505766857859283
32155,0,0.24869539887517875
32156,0,0.250954077819481
32157,0,0.2501996717155326
32158,0,0.24982303580020765
32159,0,0.251331847622365
32160,0,0.2823494671821266
32161,0,0.2655729543315988
32162,0,0.24869539887517875
32163,0,0.26361868268622324
32164,0,0.25398679709994587
32165,0,0.25398679709994587
32166,0,0.2699047721535483
32167,0,0.2574273754894475
32168,0,0.27069714300737346
32169,0,0.2490708991928844
32170,0,0.2562771403844475
32171,0,0.26753644999367554
32172,0,0.2839803589695264
32173,0,0.2517099949988411
32174,0,0.4687024463701285
32175,0,0.2517099949988411
32176,0,0.24982303580020765
32177,0,0.2490708991928844
32178,0,0.250954077819481
32179,0,0.2884944821456182
32180,0,0.2501996717155326
32181,0,0.2501996717155326
32182,0,0.24944677822995878
32183,0,0.24944677822995878
32184,0,0.24944677822995878
32185,0,0.3027128531209027
32186,0,0.24944677822995878
32187,0,0.2490708991928844
32188,0,0.26167366807776327
32189,0,0.257811535851738
32190,0,0.2517099949988411
32191,0,0.27228626588985183
32192,0,0.35448122934749277
32193,0,0.26479013691443637
32194,0,0.2520885197512532
32195,0,0.250954077819481
32196,0,0.2517099949988411
32197,0,0.25322635625875006
32198,0,0.24944677822995878
32199,0,0.25666017753009296
32200,0,0.26361868268622324
32201,0,0.26167366807776327
32202,0,0.2574273754894475
32203,0,0.2501996717155326
32204,0,0.251331847622365
32205,0,0.24982303580020765
32206,0,0.3910923068804923
32207,0,0.2490708991928844
32208,0,0.25322635625875006
32209,0,0.24869539887517875
32210,0,0.25474874253769414
32211,0,0.25284670058366543
32212,0,0.2505766857859283
32213,0,0.2490708991928844
32214,0,0.24982303580020765
32215,0,0.2490708991928844
32216,0,0.2589662597195299
32217,0,0.2490708991928844
32218,0,0.2490708991928844
32219,0,0.24982303580020765
32220,0,0.29014651798919877
32221,0,0.2490708991928844
32222,0,0.2501996717155326
32223,0,0.3296263652743715
32224,0,0.251331847622365
32225,0,0.2490708991928844
32226,0,0.24944677822995878
32227,0,0.26206192889329016
32228,0,0.24944677822995878
32229,0,0.2501996717155326
32230,0,0.2827566571991243
32231,0,0.2505766857859283
32232,0,0.2490708991928844
32233,0,0.24869539887517875
32234,0,0.2490708991928844
32235,0,0.24869539887517875
32236,0,0.2679302530145765
32237,0,0.24869539887517875
32238,0,0.2505766857859283
32239,0,0.24944677822995878
32240,0,0.25246742168002656
32241,0,0.2551302789512202
32242,0,0.2490708991928844
32243,0,0.25436758184957825
32244,0,0.24944677822995878
32245,0,0.24869539887517875
32246,0,0.25246742168002656
32247,0,0.258580978198352
32248,0,0.25322635625875006
32249,0,0.2562771403844475
32250,0,0.24944677822995878
32251,0,0.2490708991928844
32252,0,0.2490708991928844
32253,0,0.24869539887517875
32254,0,0.25246742168002656
32255,0,0.29555404126723306
32256,0,0.25935191449392614
32257,0,0.24982303580020765
32258,0,0.2501996717155326
32259,0,0.250954077819481
32260,0,0.251331847622365
32261,0,0.3203731721207983
32262,0,0.2551302789512202
32263,0,0.3039863164790553
32264,0,0.269113864829704
32265,0,0.250954077819481
32266,0,0.24869539887517875
32267,0,0.24944677822995878
32268,0,0.2490708991928844
32269,0,0.26753644999367554
32270,0,0.2490708991928844
32271,0,0.24982303580020765
32272,0,0.2787008136194777
32273,0,0.2490708991928844
32274,0,0.24982303580020765
32275,0,0.2505766857859283
32276,0,0.2562771403844475
32277,0,0.2501996717155326
32278,0,0.2589662597195299
32279,0,0.24869539887517875
32280,0,0.2605111159618671
32281,0,0.25246742168002656
32282,0,0.2558944780925191
32283,0,0.2490708991928844
32284,0,0.2536063884999349
32285,0,0.25398679709994587
32286,0,0.2517099949988411
32287,0,0.2517099949988411
32288,0,0.25246742168002656
32289,0,0.2517099949988411
32290,0,0.2505766857859283
32291,0,0.2490708991928844
32292,0,0.2490708991928844
32293,0,0.26012434285451563
32294,0,0.2501996717155326
32295,0,0.24982303580020765
32296,0,0.25474874253769414
32297,0,0.2589662597195299
32298,0,0.24982303580020765
32299,0,0.251331847622365
32300,0,0.2490708991928844
32301,0,0.2501996717155326
32302,0,0.24944677822995878
32303,0,0.25474874253769414
32304,0,0.24869539887517875
32305,0,0.3010196085791331
32306,0,0.24982303580020765
32307,0,0.2490708991928844
32308,0,0.251331847622365
32309,0,0.2490708991928844
32310,0,0.24944677822995878
32311,0,0.24869539887517875
32312,0,0.2505766857859283
32313,0,0.24869539887517875
32314,0,0.2581960701649042
32315,0,0.2517099949988411
32316,0,0.24869539887517875
32317,0,0.24869539887517875
32318,0,0.2520885197512532
32319,0,0.24982303580020765
32320,0,0.25551219087514554
32321,0,0.250954077819481
32322,0,0.24982303580020765
32323,0,0.2710938765262559
32324,0,0.2667499470119521
32325,0,0.25474874253769414
32326,0,0.2574273754894475
32327,0,0.251331847622365
32328,0,0.26245056101513453
32329,0,0.2490708991928844
32330,0,0.25246742168002656
32331,0,0.2501996717155326
32332,0,0.251331847622365
32333,0,0.2501996717155326
32334,0,0.24982303580020765
32335,0,0.27228626588985183
32336,0,0.24869539887517875
32337,0,0.2490708991928844
32338,0,0.2562771403844475
32339,0,0.24982303580020765
32340,0,0.25246742168002656
32341,0,0.2490708991928844
32342,0,0.24982303580020765
32343,0,0.2517099949988411
32344,0,0.25551219087514554
32345,0,0.250954077819481
32346,0,0.25666017753009296
32347,0,0.24944677822995878
32348,0,0.2520885197512532
32349,0,0.251331847622365
32350,0,0.24869539887517875
32351,0,0.24869539887517875
32352,0,0.2490708991928844
32353,0,0.2679302530145765
32354,0,0.2799138128655354
32355,0,0.2536063884999349
32356,0,0.2490708991928844
32357,0,0.25322635625875006
32358,0,0.28194263304567996
32359,0,0.2536063884999349
32360,0,0.250954077819481
32361,0,0.2490708991928844
32362,0,0.24982303580020765
32363,0,0.250954077819481
32364,0,0.26245056101513453
32365,0,0.24982303580020765
32366,0,0.2536063884999349
32367,0,0.25436758184957825
32368,0,0.25935191449392614
32369,0,0.24944677822995878
32370,0,0.2551302789512202
32371,0,0.24982303580020765
32372,0,0.29221940722797807
32373,0,0.26245056101513453
32374,0,0.24944677822995878
32375,0,0.24869539887517875
32376,0,0.250954077819481
32377,0,0.2517099949988411
32378,0,0.29681020795962243
32379,0,0.24869539887517875
32380,0,0.24944677822995878
32381,0,0.24869539887517875
32382,0,0.2695091354050315
32383,0,0.2490708991928844
32384,0,0.2490708991928844
32385,0,0.2671430145667549
32386,0,0.25284670058366543
32387,0,0.24944677822995878
32388,0,0.2490708991928844
32389,0,0.2490708991928844
32390,0,0.25246742168002656
32391,0,0.2551302789512202
32392,0,0.2570435893066708
32393,0,0.24869539887517875
32394,0,0.24869539887517875
32395,0,0.24869539887517875
32396,0,0.2520885197512532
32397,0,0.24869539887517875
32398,0,0.24869539887517875
32399,0,0.24869539887517875
32400,0,0.24869539887517875
32401,0,0.2589662597195299
32402,0,0.2699047721535483
32403,0,0.24869539887517875
32404,0,0.24982303580020765
32405,0,0.251331847622365
32406,0,0.25322635625875006
32407,0,0.24944677822995878
32408,0,0.25474874253769414
32409,0,0.6284220082769968
32410,0,0.29138920837721405
32411,0,0.3155814805859921
32412,0,0.24982303580020765
32413,0,0.2827566571991243
32414,0,0.2505766857859283
32415,0,0.34307618801707235
32416,0,0.2640087974910784
32417,0,0.2517099949988411
32418,0,0.24982303580020765
32419,0,0.2517099949988411
32420,0,0.2505766857859283
32421,0,0.2490708991928844
32422,0,0.25551219087514554
32423,0,0.24944677822995878
32424,0,0.2490708991928844
32425,0,0.25398679709994587
32426,0,0.26012434285451563
32427,0,0.5002979375418808
32428,0,0.24944677822995878
32429,0,0.24944677822995878
32430,0,0.24869539887517875
32431,0,0.2501996717155326
32432,0,0.9987229475707258
32433,0,0.24944677822995878
32434,0,0.24944677822995878
32435,0,0.24982303580020765
32436,0,0.2558944780925191
32437,0,0.2490708991928844
32438,0,0.28031886234071207
32439,0,0.2551302789512202
32440,0,0.2589662597195299
32441,0,0.2490708991928844
32442,0,0.25551219087514554
32443,0,0.24944677822995878
32444,0,0.24944677822995878
32445,0,0.27188843826676373
32446,0,0.2490708991928844
32447,0,0.9999994737817026
32448,0,0.2490708991928844
32449,0,0.25322635625875006
32450,0,0.25284670058366543
32451,0,0.29305099320680184
32452,0,0.25474874253769414
32453,0,0.25436758184957825
32454,0,0.2490708991928844
32455,0,0.26167366807776327
32456,0,0.250954077819481
32457,0,0.7020089642587493
32458,0,0.5804416606755305
32459,0,0.3005971409265256
32460,0,0.26128577881881976
32461,0,0.24869539887517875
32462,0,0.29138920837721405
32463,0,0.2490708991928844
32464,0,0.2490708991928844
32465,0,0.250954077819481
32466,0,0.26322893816681725
32467,0,0.2520885197512532
32468,0,0.2501996717155326
32469,0,0.25322635625875006
32470,0,0.30483696611190175
32471,0,0.2490708991928844
32472,0,0.2490708991928844
32473,0,0.2490708991928844


==> original_data/LApredict/LApredict_calibrated_temp_scaling/openstack/raw_data_test_dataset_openstack_threshold_0.5.csv <==
Index,Input,True_Label,Predicted_probability,Predicted_Label
1,[-0.273505],1,0.23582825239157945,0
2,[-0.17042667],0,0.24840693016099238,0
3,[-0.3324069],0,0.22884101791139883,0
4,[-0.22196583],0,0.24206198406482732,0
5,[-0.36922059],0,0.22454854625878515,0
6,[-0.28086773],0,0.2349468388807336,0
7,[-0.30295595],0,0.23231631628571797,0
8,[-0.37658332],0,0.22369694989768038,0
9,[0.02836724],1,0.27390487835820143,0
10,[-0.36922059],0,0.22454854625878515,0
11,[-0.36922059],0,0.22454854625878515,0
12,[-0.34713237],0,0.2271171353657484,0
13,[0.03572998],0,0.2748799326796514,0
14,[-0.17042667],0,0.24840693016099238,0
15,[0.30078853],0,0.31137462141273475,0
16,[0.60266077],0,0.3559669809170413,0
17,[-0.2146031],0,0.24296161340346434,0
18,[-0.24405405],0,0.2393767242048681,0
19,[-0.02317192],0,0.26714013627120475,0
20,[0.11672009],0,0.2857465304987717,0
21,[-0.00108371],1,0.2700262741968981,0
22,[-0.34713237],0,0.2271171353657484,0
23,[-0.33976963],0,0.22797792838922726,0
24,[0.65419994],0,0.36386427089820306,0
25,[-0.06734835],0,0.26142700628551535,0
26,[-0.36185785],0,0.22540244326425163,0
27,[-0.30295595],1,0.23231631628571797,0
28,[0.02836724],0,0.27390487835820143,0
29,[-0.35449511],0,0.22625863996855017,0
30,[-0.25877952],1,0.2375979283448524,0
31,[0.40386686],1,0.3262624163870565,0
32,[-0.273505],0,0.23582825239157945,0
33,[-0.36185785],0,0.22540244326425163,0
34,[-0.38394606],0,0.22284765506635082,0
35,[-0.19251488],0,0.2456740987026466,0
36,[0.45540602],0,0.3338423024949095,0
37,[0.34496496],1,0.31770974510716204,0
38,[-0.05998561],0,0.2623736923129206,0
39,[-0.38394606],0,0.22284765506635082,0
40,[0.40386686],0,0.3262624163870565,0
41,[-0.34713237],0,0.2271171353657484,0
42,[-0.00108371],0,0.2700262741968981,0
43,[-0.00108371],0,0.2700262741968981,0
44,[2.04575733],0,0.5907231312296337,1
45,[0.99288586],0,0.4174242839310404,0
46,[-0.12625025],0,0.25393335224834906,0
47,[-0.36185785],1,0.22540244326425163,0
48,[0.20507294],0,0.29789009651391046,0
49,[-0.35449511],0,0.22625863996855017,0
50,[-0.38394606],0,0.22284765506635082,0
51,[-0.29559321],0,0.23319086923413684,0
52,[0.06518093],0,0.2788016265593577,0
53,[-0.36922059],0,0.22454854625878515,0
54,[-0.22196583],0,0.24206198406482732,0
55,[-0.35449511],0,0.22625863996855017,0
56,[-0.37658332],0,0.22369694989768038,0
57,[-0.37658332],0,0.22369694989768038,0
58,[0.21979842],0,0.2999426926527902,0
59,[-0.38394606],0,0.22284765506635082,0
60,[-0.36922059],0,0.22454854625878515,0
61,[-0.28823047],1,0.2340677106198393,0
62,[0.88980754],1,0.4008516167254628,0
63,[-0.14833846],0,0.2511600393090374,0
64,[-0.20724036],0,0.24386351048078023,0
65,[-0.36922059],0,0.22454854625878515,0
66,[0.25661211],0,0.3051093306402093,0
67,[-0.36922059],0,0.22454854625878515,0
68,[-0.12625025],1,0.25393335224834906,0
69,[-0.17042667],0,0.24840693016099238,0
70,[-0.26614226],0,0.2367119494637261,0
71,[0.42595507],1,0.32950011534685175,0
72,[0.43331781],0,0.33058297318759833,0
73,[-0.03053466],0,0.26618245831901666,0
74,[-0.33976963],0,0.22797792838922726,0
75,[0.24924937],0,0.30407201231911246,0
76,[-0.28086773],0,0.2349468388807336,0
77,[0.06518093],0,0.2788016265593577,0
78,[-0.34713237],0,0.2271171353657484,0
79,[-0.36185785],0,0.22540244326425163,0
80,[0.05781819],0,0.27781799098985505,0
81,[-0.17042667],0,0.24840693016099238,0
82,[-0.28086773],0,0.2349468388807336,0
83,[-0.28086773],0,0.2349468388807336,0
84,[-0.20724036],1,0.24386351048078023,0
85,[-0.2146031],1,0.24296161340346434,0
86,[-0.37658332],0,0.22369694989768038,0
87,[-0.36185785],1,0.22540244326425163,0
88,[-0.36922059],0,0.22454854625878515,0
89,[0.49958245],1,0.34040857775223,0
90,[0.01364177],0,0.27196124480164185,0
91,[-0.14833846],0,0.2511600393090374,0
92,[-0.37658332],1,0.22369694989768038,0
93,[-0.35449511],0,0.22625863996855017,0
94,[2.89247215],1,0.717104332403463,1
95,[-0.06734835],0,0.26142700628551535,0
96,[0.05045546],0,0.27683649365421736,0
97,[-0.29559321],0,0.23319086923413684,0
98,[0.73519005],0,0.376422489993353,0
99,[-0.11152477],0,0.25579341289694296,0
100,[1.61135582],0,0.5194940716268929,1
101,[1.02969955],0,0.4233906875516212,0
102,[-0.36185785],0,0.22540244326425163,0
103,[-0.36922059],0,0.22454854625878515,0
104,[1.33157179],0,0.4730060363172619,0
105,[-0.35449511],0,0.22625863996855017,0
106,[-0.37658332],0,0.22369694989768038,0
107,[-0.37658332],0,0.22369694989768038,0
108,[-0.37658332],0,0.22369694989768038,0
109,[-0.37658332],0,0.22369694989768038,0
110,[-0.36922059],0,0.22454854625878515,0
111,[-0.35449511],0,0.22625863996855017,0
112,[-0.0967993],0,0.2576623929586024,0
113,[0.63947446],0,0.3616001882001903,0
114,[-0.17778941],0,0.24749372977250944,0
115,[-0.38394606],0,0.22284765506635082,0
116,[0.21243568],0,0.29891538391947065,0
117,[-0.16306393],0,0.2493223836707938,0
118,[-0.38394606],0,0.22284765506635082,0
119,[-0.37658332],0,0.22369694989768038,0
120,[-0.38394606],0,0.22284765506635082,0
121,[0.10199462],1,0.2837517060182298,0
122,[-0.0967993],0,0.2576623929586024,0
123,[-0.17778941],0,0.24749372977250944,0
124,[-0.38394606],0,0.22284765506635082,0
125,[0.08726914],1,0.2817653139196773,0
126,[-0.24405405],0,0.2393767242048681,0
127,[-0.37658332],0,0.22369694989768038,0
128,[-0.14833846],1,0.2511600393090374,0
129,[-0.36922059],0,0.22454854625878515,0
130,[0.45540602],0,0.3338423024949095,0
131,[1.05178776],0,0.42698140084905845,0
132,[-0.38394606],0,0.22284765506635082,0
133,[-0.32504416],0,0.22970640274342624,0
134,[0.12408283],1,0.2867470916514032,0
135,[-0.25141678],0,0.23848618721871007,0
136,[1.00761134],0,0.4198080479514087,0
137,[0.32287675],1,0.3145335522989429,0
138,[-0.35449511],0,0.22625863996855017,0
139,[-0.273505],1,0.23582825239157945,0
140,[-0.12625025],0,0.25393335224834906,0
141,[-0.273505],0,0.23582825239157945,0
142,[-0.38394606],0,0.22284765506635082,0
143,[-0.36922059],0,0.22454854625878515,0
144,[-0.12625025],0,0.25393335224834906,0
145,[0.67628815],0,0.3672717043232125,0
146,[0.22716116],0,0.3009720163417227,0
147,[-0.33976963],0,0.22797792838922726,0
148,[-0.37658332],0,0.22369694989768038,0
149,[0.27133758],1,0.3071899064495546,0
150,[-0.17042667],0,0.24840693016099238,0
151,[-0.36922059],0,0.22454854625878515,0
152,[-0.16306393],0,0.2493223836707938,0
153,[-0.36922059],0,0.22454854625878515,0
154,[-0.36922059],0,0.22454854625878515,0
155,[-0.31031868],0,0.23144405327379064,0
156,[0.07254367],1,0.27978739552374243,0
157,[0.28606306],0,0.30927835536336645,0
158,[0.10935736],0,0.2847480668387268,0
159,[-0.37658332],0,0.22369694989768038,0
160,[0.05781819],0,0.27781799098985505,0
161,[0.25661211],0,0.3051093306402093,0
162,[-0.25877952],1,0.2375979283448524,0
163,[-0.22932857],0,0.24116462466994137,0
164,[-0.35449511],0,0.22625863996855017,0
165,[-0.12625025],0,0.25393335224834906,0
166,[-0.37658332],0,0.22369694989768038,0
167,[-0.37658332],1,0.22369694989768038,0
168,[-0.37658332],0,0.22369694989768038,0
169,[-0.31031868],0,0.23144405327379064,0
170,[-0.28823047],0,0.2340677106198393,0
171,[0.45540602],0,0.3338423024949095,0
172,[-0.05262287],0,0.2633225842644037,0
173,[0.37441591],0,0.3219711677997134,0
174,[-0.17042667],0,0.24840693016099238,0
175,[-0.38394606],0,0.22284765506635082,0
176,[-0.30295595],1,0.23231631628571797,0
177,[-0.00844644],0,0.2690620482972062,0
178,[-0.37658332],0,0.22369694989768038,0
179,[-0.17778941],1,0.24749372977250944,0
180,[-0.22932857],0,0.24116462466994137,0
181,[-0.14833846],1,0.2511600393090374,0
182,[0.07990641],1,0.2807752929717365,0
183,[0.55848435],0,0.3492595055432242,0
184,[0.31551401],0,0.3134786474562791,0
185,[2.18564935],1,0.6130151139320699,1
186,[-0.00844644],0,0.2690620482972062,0
187,[-0.33976963],0,0.22797792838922726,0
188,[-0.36185785],0,0.22540244326425163,0
189,[-0.35449511],0,0.22625863996855017,0
190,[-0.3324069],0,0.22884101791139883,0
191,[-0.37658332],0,0.22369694989768038,0
192,[0.04309272],0,0.27585713931924244,0
193,[-0.22932857],0,0.24116462466994137,0
194,[-0.37658332],0,0.22369694989768038,0
195,[0.74255279],1,0.3775727163225567,0
196,[-0.28823047],0,0.2340677106198393,0
197,[-0.28823047],0,0.2340677106198393,0
198,[0.55112161],0,0.3481472874169195,0
199,[-0.25877952],0,0.2375979283448524,0
200,[-0.31768142],0,0.23057408163494575,0
201,[-0.24405405],0,0.2393767242048681,0
202,[0.40386686],0,0.3262624163870565,0
203,[-0.03789739],0,0.26522697107207766,0
204,[-0.273505],0,0.23582825239157945,0
205,[0.19034747],1,0.29584561080749944,0
206,[0.27870032],0,0.3082331502389644,0
207,[-0.16306393],0,0.2493223836707938,0
208,[-0.35449511],0,0.22625863996855017,0
209,[0.55112161],0,0.3481472874169195,0
210,[-0.31768142],0,0.23057408163494575,0
211,[-0.08943656],0,0.25860021969285557,0
212,[-0.31031868],0,0.23144405327379064,0
213,[-0.26614226],1,0.2367119494637261,0
214,[-0.0967993],0,0.2576623929586024,0
215,[-0.26614226],0,0.2367119494637261,0
216,[-0.01580918],0,0.26810000094780256,0
217,[-0.11152477],1,0.25579341289694296,0
218,[-0.28823047],0,0.2340677106198393,0
219,[-0.02317192],0,0.26714013627120475,0
220,[1.14014061],1,0.4414177138644539,0
221,[-0.12625025],1,0.25393335224834906,0
222,[-0.12625025],1,0.25393335224834906,0
223,[-0.38394606],0,0.22284765506635082,0
224,[0.16089652],1,0.2917811675530666,0
225,[0.74991552],0,0.37872432273843964,0
226,[0.24924937],1,0.30407201231911246,0
227,[-0.1557012],0,0.2502400876323967,0
228,[-0.38394606],0,0.22284765506635082,0
229,[9.34223026],0,0.9946226279576045,1
230,[-0.2146031],0,0.24296161340346434,0
231,[-0.28086773],0,0.2349468388807336,0
232,[-0.03053466],0,0.26618245831901666,0
233,[-0.34713237],0,0.2271171353657484,0
234,[0.86035659],1,0.3961561719795824,0
235,[-0.17778941],0,0.24749372977250944,0
236,[0.12408283],1,0.2867470916514032,0
237,[0.00627903],1,0.27099267445330216,0
238,[2.36235505],1,0.6405008785093519,1
239,[2.30345315],1,0.6314309437321971,1
240,[-0.37658332],0,0.22369694989768038,0
241,[0.15353378],0,0.29077020169569817,0
242,[1.34629727],1,0.47544816723058025,0
243,[-0.1557012],1,0.2502400876323967,0
244,[-0.14097572],0,0.2520822358964902,0
245,[-0.273505],1,0.23582825239157945,0
246,[-0.31768142],0,0.23057408163494575,0
247,[1.93531627],0,0.5728518714283614,1
248,[-0.31031868],0,0.23144405327379064,0
249,[0.02836724],0,0.27390487835820143,0
250,[-0.37658332],0,0.22369694989768038,0
251,[-0.32504416],0,0.22970640274342624,0
252,[0.04309272],1,0.27585713931924244,0
253,[-0.37658332],0,0.22369694989768038,0
254,[-0.37658332],0,0.22369694989768038,0
255,[-0.17778941],0,0.24749372977250944,0
256,[-0.37658332],0,0.22369694989768038,0
257,[-0.01580918],1,0.26810000094780256,0
258,[-0.37658332],0,0.22369694989768038,0
259,[-0.36922059],1,0.22454854625878515,0
260,[-0.28823047],0,0.2340677106198393,0
261,[-0.0967993],0,0.2576623929586024,0
262,[-0.22932857],0,0.24116462466994137,0
263,[-0.36922059],0,0.22454854625878515,0
264,[0.55112161],0,0.3481472874169195,0
265,[-0.17042667],0,0.24840693016099238,0
266,[0.94870944],0,0.41029652610350453,0
267,[-0.273505],1,0.23582825239157945,0
268,[-0.35449511],1,0.22625863996855017,0
269,[-0.17778941],0,0.24749372977250944,0
270,[0.95607218],1,0.41148195836132306,0
271,[0.45540602],0,0.3338423024949095,0
272,[-0.38394606],0,0.22284765506635082,0
273,[-0.36185785],0,0.22540244326425163,0
274,[-0.37658332],0,0.22369694989768038,0
275,[1.08860145],0,0.4329828812910998,0
276,[-0.29559321],0,0.23319086923413684,0
277,[-0.32504416],0,0.22970640274342624,0
278,[-0.37658332],0,0.22369694989768038,0
279,[-0.31031868],0,0.23144405327379064,0
280,[-0.18515215],0,0.2465827851078336,0
281,[-0.31031868],0,0.23144405327379064,0
282,[-0.37658332],0,0.22369694989768038,0
283,[-0.37658332],0,0.22369694989768038,0
284,[-0.26614226],0,0.2367119494637261,0
285,[-0.38394606],0,0.22284765506635082,0
286,[-0.30295595],0,0.23231631628571797,0
287,[-0.32504416],0,0.22970640274342624,0
288,[-0.26614226],0,0.2367119494637261,0
289,[-0.23669131],0,0.24026953735846168,0
290,[-0.02317192],0,0.26714013627120475,0
291,[-0.35449511],0,0.22625863996855017,0
292,[-0.17042667],0,0.24840693016099238,0
293,[-0.28823047],1,0.2340677106198393,0
294,[-0.34713237],0,0.2271171353657484,0
295,[-0.33976963],0,0.22797792838922726,0
296,[-0.31768142],1,0.23057408163494575,0
297,[0.95607218],0,0.41148195836132306,0
298,[-0.26614226],0,0.2367119494637261,0
299,[0.54375887],0,0.3470367222951902,0
300,[-0.22196583],0,0.24206198406482732,0
301,[-0.32504416],0,0.22970640274342624,0
302,[1.88377711],0,0.5644433916897617,1
303,[1.50827749],1,0.5023634479368095,1
304,[-0.36922059],0,0.22454854625878515,0
305,[0.19771021],0,0.29686683673482267,0
306,[0.04309272],1,0.27585713931924244,0
307,[-0.36922059],0,0.22454854625878515,0
308,[0.41859233],1,0.3284190643367141,0
309,[-0.3324069],0,0.22884101791139883,0
310,[-0.29559321],0,0.23319086923413684,0
311,[-0.19251488],0,0.2456740987026466,0
312,[-0.35449511],0,0.22625863996855017,0
313,[-0.38394606],0,0.22284765506635082,0
314,[0.93398396],1,0.40792879760896106,0
315,[-0.16306393],1,0.2493223836707938,0
316,[-0.38394606],0,0.22284765506635082,0
317,[-0.23669131],0,0.24026953735846168,0
318,[-0.35449511],0,0.22625863996855017,0
319,[-0.273505],0,0.23582825239157945,0
320,[0.30078853],0,0.31137462141273475,0
321,[-0.06734835],0,0.26142700628551535,0
322,[1.14014061],1,0.4414177138644539,0
323,[-0.06734835],0,0.26142700628551535,0
324,[0.43331781],1,0.33058297318759833,0
325,[-0.32504416],0,0.22970640274342624,0
326,[1.55981666],1,0.5109319693925006,1
327,[-0.20724036],0,0.24386351048078023,0
328,[-0.20724036],0,0.24386351048078023,0
329,[-0.38394606],0,0.22284765506635082,0
330,[-0.22196583],0,0.24206198406482732,0
331,[1.37574822],0,0.4803358370694869,0
332,[-0.38394606],0,0.22284765506635082,0
333,[-0.37658332],0,0.22369694989768038,0
334,[-0.24405405],1,0.2393767242048681,0
335,[0.16825926],0,0.2927941972881215,0
336,[-0.05262287],1,0.2633225842644037,0
337,[-0.36922059],0,0.22454854625878515,0
338,[0.34496496],1,0.31770974510716204,0
339,[0.02836724],0,0.27390487835820143,0
340,[0.28606306],0,0.30927835536336645,0
341,[-0.33976963],0,0.22797792838922726,0
342,[-0.33976963],0,0.22797792838922726,0
343,[-0.18515215],0,0.2465827851078336,0
344,[-0.18515215],0,0.2465827851078336,0
345,[-0.18515215],1,0.2465827851078336,0
346,[1.55981666],0,0.5109319693925006,1
347,[1.14014061],1,0.4414177138644539,0
348,[-0.34713237],0,0.2271171353657484,0
349,[-0.07471108],1,0.26048252981157455,0
350,[-0.31031868],1,0.23144405327379064,0
351,[-0.14833846],0,0.2511600393090374,0
352,[-0.36185785],0,0.22540244326425163,0
353,[-0.37658332],0,0.22369694989768038,0
354,[-0.38394606],0,0.22284765506635082,0
355,[-0.36185785],0,0.22540244326425163,0
356,[-0.16306393],0,0.2493223836707938,0
357,[-0.31768142],0,0.23057408163494575,0
358,[-0.34713237],0,0.2271171353657484,0
359,[-0.3324069],0,0.22884101791139883,0
360,[0.16089652],0,0.2917811675530666,0
361,[-0.37658332],0,0.22369694989768038,0
362,[-0.32504416],1,0.22970640274342624,0
363,[-0.23669131],0,0.24026953735846168,0
364,[-0.19987762],0,0.24476767302604735,0
365,[-0.26614226],0,0.2367119494637261,0
366,[-0.36185785],0,0.22540244326425163,0
367,[-0.32504416],0,0.22970640274342624,0
368,[0.2934258],0,0.3103255147899781,0
369,[-0.30295595],0,0.23231631628571797,0
370,[-0.33976963],0,0.22797792838922726,0
371,[-0.29559321],0,0.23319086923413684,0
372,[-0.36185785],0,0.22540244326425163,0
373,[-0.31031868],0,0.23144405327379064,0
374,[-0.30295595],0,0.23231631628571797,0
375,[-0.11888751],0,0.2548622660650996,0
376,[-0.3324069],0,0.22884101791139883,0
377,[-0.24405405],0,0.2393767242048681,0
378,[-0.33976963],0,0.22797792838922726,0
379,[-0.25141678],1,0.23848618721871007,0
380,[-0.34713237],0,0.2271171353657484,0
381,[-0.26614226],0,0.2367119494637261,0
382,[-0.34713237],0,0.2271171353657484,0
383,[-0.37658332],0,0.22369694989768038,0
384,[1.0591505],1,0.4281800370520547,0
385,[-0.19987762],0,0.24476767302604735,0
386,[-0.17042667],0,0.24840693016099238,0
387,[-0.07471108],1,0.26048252981157455,0
388,[1.42728738],0,0.4888977607981181,0
389,[1.61871856],0,0.5207164123288983,1
390,[0.34496496],0,0.31770974510716204,0
391,[-0.273505],0,0.23582825239157945,0
392,[-0.07471108],1,0.26048252981157455,0
393,[-0.07471108],1,0.26048252981157455,0
394,[-0.3324069],0,0.22884101791139883,0
395,[0.38177865],0,0.3230412036749235,0
396,[0.07990641],0,0.2807752929717365,0
397,[0.55112161],1,0.3481472874169195,0
398,[0.15353378],0,0.29077020169569817,0
399,[-0.32504416],0,0.22970640274342624,0
400,[-0.36922059],0,0.22454854625878515,0
401,[0.09463188],0,0.2827574533114169,0
402,[1.44201285],0,0.49134544191829765,0
403,[-0.23669131],0,0.24026953735846168,0
404,[-0.2146031],0,0.24296161340346434,0
405,[-0.31031868],0,0.23144405327379064,0
406,[-0.10416203],1,0.2567267895992245,0
407,[-0.3324069],0,0.22884101791139883,0
408,[0.93398396],1,0.40792879760896106,0
409,[-0.29559321],0,0.23319086923413684,0
410,[-0.36185785],0,0.22540244326425163,0
411,[-0.28823047],0,0.2340677106198393,0
412,[0.96343491],0,0.4126684188277283,0
413,[-0.28823047],0,0.2340677106198393,0
414,[-0.29559321],0,0.23319086923413684,0
415,[-0.36185785],0,0.22540244326425163,0
416,[-0.36185785],0,0.22540244326425163,0
417,[-0.28823047],1,0.2340677106198393,0
418,[-0.3324069],0,0.22884101791139883,0
419,[0.31551401],0,0.3134786474562791,0
420,[-0.19251488],0,0.2456740987026466,0
421,[-0.36922059],0,0.22454854625878515,0
422,[-0.19987762],0,0.24476767302604735,0
423,[1.21376799],0,0.45352516960815104,0
424,[0.93398396],1,0.40792879760896106,0
425,[-0.19251488],0,0.2456740987026466,0
426,[-0.33976963],0,0.22797792838922726,0
427,[0.16825926],0,0.2927941972881215,0
428,[-0.35449511],0,0.22625863996855017,0
429,[-0.36185785],0,0.22540244326425163,0
430,[-0.35449511],0,0.22625863996855017,0
431,[-0.23669131],0,0.24026953735846168,0
432,[1.05178776],1,0.42698140084905845,0
433,[0.18298473],0,0.2948264248838292,0
434,[-0.36922059],0,0.22454854625878515,0
435,[0.18298473],0,0.2948264248838292,0
436,[-0.37658332],0,0.22369694989768038,0
437,[-0.22196583],0,0.24206198406482732,0
438,[-0.13361298],0,0.25300667452285514,0
439,[-0.23669131],1,0.24026953735846168,0
440,[-0.01580918],0,0.26810000094780256,0
441,[-0.37658332],0,0.22369694989768038,0
442,[-0.28823047],0,0.2340677106198393,0
443,[-0.12625025],0,0.25393335224834906,0
444,[-0.38394606],0,0.22284765506635082,0
445,[0.61002351],0,0.3570904954162717,0
446,[-0.37658332],0,0.22369694989768038,0
447,[1.99421817],0,0.5824100005968214,1
448,[1.89850258],0,0.5668498189702894,1
449,[-0.36922059],0,0.22454854625878515,0
450,[0.60266077],0,0.3559669809170413,0
451,[-0.32504416],0,0.22970640274342624,0
452,[-0.273505],0,0.23582825239157945,0
453,[-0.38394606],0,0.22284765506635082,0
454,[-0.37658332],0,0.22369694989768038,0
455,[-0.38394606],0,0.22284765506635082,0
456,[-0.29559321],0,0.23319086923413684,0
457,[-0.33976963],0,0.22797792838922726,0
458,[-0.33976963],0,0.22797792838922726,0
459,[-0.30295595],0,0.23231631628571797,0
460,[-0.37658332],0,0.22369694989768038,0
461,[0.94870944],0,0.41029652610350453,0
462,[-0.273505],0,0.23582825239157945,0
463,[-0.34713237],0,0.2271171353657484,0
464,[-0.08943656],0,0.25860021969285557,0
465,[-0.02317192],0,0.26714013627120475,0
466,[-0.36185785],0,0.22540244326425163,0
467,[-0.36185785],0,0.22540244326425163,0
468,[-0.31768142],1,0.23057408163494575,0
469,[-0.36185785],0,0.22540244326425163,0
470,[-0.25877952],0,0.2375979283448524,0
471,[-0.33976963],0,0.22797792838922726,0
472,[-0.38394606],0,0.22284765506635082,0
473,[-0.35449511],1,0.22625863996855017,0
474,[0.13144557],0,0.2877497448767616,0
475,[-0.1557012],0,0.2502400876323967,0
476,[-0.23669131],0,0.24026953735846168,0
477,[-0.35449511],0,0.22625863996855017,0
478,[-0.35449511],0,0.22625863996855017,0
479,[-0.28823047],0,0.2340677106198393,0
480,[0.10199462],0,0.2837517060182298,0
481,[-0.36185785],0,0.22540244326425163,0
482,[-0.36185785],0,0.22540244326425163,0
483,[-0.18515215],0,0.2465827851078336,0
484,[-0.22196583],0,0.24206198406482732,0
485,[1.16222883],0,0.44504331110298934,0
486,[0.26397485],0,0.30614863095459965,0
487,[0.34496496],0,0.31770974510716204,0
488,[1.47882654],0,0.4974662036321435,0
489,[0.45540602],0,0.3338423024949095,0
490,[-0.11888751],0,0.2548622660650996,0
491,[0.03572998],0,0.2748799326796514,0
492,[-0.28086773],1,0.2349468388807336,0
493,[0.14617104],0,0.2897613055013155,0
494,[-0.25877952],0,0.2375979283448524,0
495,[-0.08943656],0,0.25860021969285557,0
496,[-0.36185785],0,0.22540244326425163,0
497,[-0.36922059],1,0.22454854625878515,0
498,[-0.37658332],0,0.22369694989768038,0
499,[-0.25141678],0,0.23848618721871007,0
500,[-0.38394606],0,0.22284765506635082,0
501,[-0.38394606],0,0.22284765506635082,0
502,[-0.28823047],1,0.2340677106198393,0
503,[-0.37658332],0,0.22369694989768038,0
504,[-0.37658332],0,0.22369694989768038,0
505,[-0.28823047],1,0.2340677106198393,0
506,[-0.11888751],1,0.2548622660650996,0
507,[-0.16306393],1,0.2493223836707938,0
508,[-0.16306393],0,0.2493223836707938,0
509,[-0.31768142],0,0.23057408163494575,0
510,[-0.36922059],0,0.22454854625878515,0
511,[-0.36185785],0,0.22540244326425163,0
512,[-0.28086773],0,0.2349468388807336,0
513,[0.06518093],1,0.2788016265593577,0
514,[0.43331781],0,0.33058297318759833,0
515,[-0.35449511],0,0.22625863996855017,0
516,[-0.28823047],0,0.2340677106198393,0
517,[-0.3324069],0,0.22884101791139883,0
518,[-0.06734835],0,0.26142700628551535,0
519,[-0.35449511],0,0.22625863996855017,0
520,[-0.04526013],1,0.2642736784406156,0
521,[-0.34713237],0,0.2271171353657484,0
522,[-0.37658332],0,0.22369694989768038,0
523,[-0.17778941],0,0.24749372977250944,0
524,[-0.29559321],0,0.23319086923413684,0
525,[-0.16306393],1,0.2493223836707938,0
526,[-0.22196583],0,0.24206198406482732,0
527,[0.04309272],1,0.27585713931924244,0
528,[-0.1557012],1,0.2502400876323967,0
529,[-0.25877952],0,0.2375979283448524,0
530,[-0.36922059],0,0.22454854625878515,0
531,[-0.25141678],0,0.23848618721871007,0
532,[-0.04526013],0,0.2642736784406156,0
533,[-0.38394606],0,0.22284765506635082,0
534,[-0.24405405],0,0.2393767242048681,0
535,[-0.32504416],0,0.22970640274342624,0
536,[-0.31768142],0,0.23057408163494575,0
537,[0.80881742],0,0.38798548281843387,0
538,[0.05045546],0,0.27683649365421736,0
539,[0.58057256],1,0.352605980872199,0
540,[0.44804328],0,0.33275407535282986,0
541,[-0.37658332],0,0.22369694989768038,0
542,[0.02836724],0,0.27390487835820143,0
543,[-0.22932857],1,0.24116462466994137,0
544,[-0.24405405],0,0.2393767242048681,0
545,[0.16825926],0,0.2927941972881215,0
546,[-0.02317192],0,0.26714013627120475,0
547,[0.07990641],0,0.2807752929717365,0
548,[-0.19987762],0,0.24476767302604735,0
549,[-0.19987762],0,0.24476767302604735,0
550,[-0.19251488],0,0.2456740987026466,0
551,[-0.22196583],1,0.24206198406482732,0
552,[-0.16306393],0,0.2493223836707938,0
553,[-0.03053466],0,0.26618245831901666,0
554,[-0.36185785],0,0.22540244326425163,0
555,[-0.37658332],0,0.22369694989768038,0
556,[-0.30295595],0,0.23231631628571797,0
557,[-0.34713237],0,0.2271171353657484,0
558,[0.15353378],0,0.29077020169569817,0
559,[-0.19987762],1,0.24476767302604735,0
560,[-0.18515215],1,0.2465827851078336,0
561,[0.45540602],1,0.3338423024949095,0
562,[0.84563111],0,0.39381554966545695,0
563,[-0.28823047],0,0.2340677106198393,0
564,[-0.03053466],0,0.26618245831901666,0
565,[5.1160189],0,0.9175203243975927,1
566,[0.63947446],0,0.3616001882001903,0
567,[-0.22196583],0,0.24206198406482732,0
568,[-0.36922059],0,0.22454854625878515,0
569,[-0.22932857],0,0.24116462466994137,0
570,[0.49958245],1,0.34040857775223,0
571,[-0.29559321],1,0.23319086923413684,0
572,[-0.38394606],0,0.22284765506635082,0
573,[3.07654059],0,0.7412691146915248,1
574,[-0.0967993],1,0.2576623929586024,0
575,[-0.273505],0,0.23582825239157945,0
576,[0.16825926],0,0.2927941972881215,0
577,[-0.36922059],0,0.22454854625878515,0
578,[0.10935736],0,0.2847480668387268,0
579,[1.62608129],1,0.521938505033495,1
580,[0.41859233],0,0.3284190643367141,0
581,[0.7057391],1,0.37183561040959695,0
582,[0.13144557],0,0.2877497448767616,0
583,[-0.37658332],0,0.22369694989768038,0
584,[0.41859233],0,0.3284190643367141,0
585,[-0.36185785],0,0.22540244326425163,0
586,[-0.05262287],0,0.2633225842644037,0
587,[1.60399308],0,0.5182714975142332,1
588,[0.11672009],0,0.2857465304987717,0
589,[-0.31031868],0,0.23144405327379064,0
590,[-0.31768142],1,0.23057408163494575,0
591,[-0.1557012],1,0.2502400876323967,0
592,[-0.18515215],0,0.2465827851078336,0
593,[-0.19251488],0,0.2456740987026466,0
594,[-0.02317192],0,0.26714013627120475,0
595,[-0.38394606],0,0.22284765506635082,0
596,[-0.29559321],0,0.23319086923413684,0
597,[-0.18515215],0,0.2465827851078336,0
598,[0.59529804],1,0.35484505028549396,0
599,[-0.14833846],1,0.2511600393090374,0
600,[-0.33976963],0,0.22797792838922726,0
601,[0.4112296],1,0.3273398285698057,0
602,[0.33760222],0,0.3166491086325779,0
603,[0.95607218],0,0.41148195836132306,0
604,[-0.3324069],0,0.22884101791139883,0
605,[-0.17042667],0,0.24840693016099238,0
606,[-0.26614226],0,0.2367119494637261,0
607,[-0.26614226],1,0.2367119494637261,0
608,[-0.23669131],0,0.24026953735846168,0
609,[-0.32504416],0,0.22970640274342624,0
610,[0.02100451],0,0.27293198090580323,0
611,[-0.05262287],0,0.2633225842644037,0
612,[-0.31031868],0,0.23144405327379064,0
613,[-0.1557012],1,0.2502400876323967,0
614,[-0.24405405],0,0.2393767242048681,0
615,[-0.17042667],0,0.24840693016099238,0
616,[-0.17042667],0,0.24840693016099238,0
617,[-0.34713237],0,0.2271171353657484,0
618,[-0.38394606],0,0.22284765506635082,0
619,[-0.36922059],0,0.22454854625878515,0
620,[0.32287675],0,0.3145335522989429,0
621,[-0.36185785],0,0.22540244326425163,0
622,[-0.0967993],1,0.2576623929586024,0
623,[-0.34713237],0,0.2271171353657484,0
624,[-0.0967993],1,0.2576623929586024,0
625,[-0.38394606],0,0.22284765506635082,0
626,[-0.0967993],0,0.2576623929586024,0
627,[-0.33976963],0,0.22797792838922726,0
628,[-0.32504416],0,0.22970640274342624,0
629,[0.15353378],0,0.29077020169569817,0
630,[-0.34713237],0,0.2271171353657484,0
631,[1.37574822],0,0.4803358370694869,0
632,[-0.37658332],0,0.22369694989768038,0
633,[-0.29559321],0,0.23319086923413684,0
634,[-0.32504416],0,0.22970640274342624,0
635,[-0.20724036],0,0.24386351048078023,0
636,[-0.08207382],0,0.25954026645069433,0
637,[-0.12625025],0,0.25393335224834906,0
638,[-0.37658332],0,0.22369694989768038,0
639,[-0.14833846],1,0.2511600393090374,0
640,[5.83756718],0,0.9473028075918654,1
641,[0.09463188],0,0.2827574533114169,0
642,[-0.05998561],0,0.2623736923129206,0
643,[-0.34713237],0,0.2271171353657484,0
644,[0.16825926],0,0.2927941972881215,0
645,[0.13144557],0,0.2877497448767616,0
646,[-0.14097572],0,0.2520822358964902,0
647,[-0.37658332],0,0.22369694989768038,0
648,[-0.29559321],0,0.23319086923413684,0
649,[-0.36185785],1,0.22540244326425163,0
650,[0.33023948],0,0.3155903751816163,0
651,[-0.36185785],0,0.22540244326425163,0
652,[0.28606306],0,0.30927835536336645,0
653,[-0.34713237],1,0.2271171353657484,0
654,[-0.34713237],0,0.2271171353657484,0
655,[0.84563111],0,0.39381554966545695,0
656,[-0.05998561],1,0.2623736923129206,0
657,[0.24188663],1,0.3030366827306348,0
658,[0.06518093],1,0.2788016265593577,0
659,[0.18298473],0,0.2948264248838292,0
660,[-0.31768142],0,0.23057408163494575,0
661,[-0.22196583],1,0.24206198406482732,0
662,[1.61871856],1,0.5207164123288983,1
663,[1.12541514],0,0.4390040900908424,0
664,[0.49958245],1,0.34040857775223,0
665,[-0.36185785],0,0.22540244326425163,0
666,[3.76863792],0,0.8194935367332993,1
667,[0.84563111],0,0.39381554966545695,0
668,[-0.28823047],0,0.2340677106198393,0
669,[-0.17778941],0,0.24749372977250944,0
670,[0.66156267],1,0.3649985847250999,0
671,[-0.37658332],0,0.22369694989768038,0
672,[1.55981666],1,0.5109319693925006,1
673,[-0.01580918],0,0.26810000094780256,0
674,[-0.273505],1,0.23582825239157945,0
675,[0.26397485],1,0.30614863095459965,0
676,[-0.33976963],0,0.22797792838922726,0
677,[-0.273505],0,0.23582825239157945,0
678,[0.61738625],0,0.3582155836382844,0
679,[-0.29559321],0,0.23319086923413684,0
680,[0.61002351],0,0.3570904954162717,0
681,[-0.11152477],0,0.25579341289694296,0
682,[-0.35449511],0,0.22625863996855017,0
683,[-0.24405405],0,0.2393767242048681,0
684,[-0.34713237],0,0.2271171353657484,0
685,[-0.31768142],0,0.23057408163494575,0
686,[-0.25141678],0,0.23848618721871007,0
687,[0.764641],1,0.38103163037383475,0
688,[-0.32504416],0,0.22970640274342624,0
689,[-0.31768142],0,0.23057408163494575,0
690,[-0.37658332],0,0.22369694989768038,0
691,[-0.30295595],0,0.23231631628571797,0
692,[-0.02317192],0,0.26714013627120475,0
693,[-0.37658332],0,0.22369694989768038,0
694,[-0.34713237],0,0.2271171353657484,0
695,[-0.36185785],0,0.22540244326425163,0
696,[-0.17042667],0,0.24840693016099238,0
697,[-0.36922059],0,0.22454854625878515,0
698,[-0.26614226],0,0.2367119494637261,0
699,[-0.36185785],0,0.22540244326425163,0
700,[-0.273505],0,0.23582825239157945,0
701,[-0.17778941],0,0.24749372977250944,0
702,[0.93398396],1,0.40792879760896106,0
703,[-0.22932857],0,0.24116462466994137,0
704,[-0.17778941],1,0.24749372977250944,0
705,[-0.26614226],1,0.2367119494637261,0
706,[1.84696342],0,0.5584142654371401,1
707,[0.21979842],0,0.2999426926527902,0
708,[-0.35449511],1,0.22625863996855017,0
709,[-0.3324069],0,0.22884101791139883,0
710,[-0.05998561],1,0.2623736923129206,0
711,[0.24188663],0,0.3030366827306348,0
712,[1.50827749],1,0.5023634479368095,1
713,[1.06651324],0,0.4293795167252196,0
714,[-0.22932857],0,0.24116462466994137,0
715,[-0.29559321],0,0.23319086923413684,0
716,[-0.3324069],0,0.22884101791139883,0
717,[0.83090564],1,0.3914797908925041,0
718,[0.71310184],1,0.3729802041112559,0
719,[-0.36185785],1,0.22540244326425163,0
720,[-0.24405405],0,0.2393767242048681,0
721,[-0.38394606],0,0.22284765506635082,0
722,[-0.33976963],0,0.22797792838922726,0
723,[-0.02317192],0,0.26714013627120475,0
724,[0.88980754],0,0.4008516167254628,0
725,[-0.32504416],0,0.22970640274342624,0
726,[-0.36922059],0,0.22454854625878515,0
727,[-0.01580918],0,0.26810000094780256,0
728,[1.40519917],1,0.4852272737382009,0
729,[1.97212996],0,0.5788325491851659,1
730,[-0.35449511],0,0.22625863996855017,0
731,[0.11672009],0,0.2857465304987717,0
732,[-0.20724036],0,0.24386351048078023,0
733,[-0.38394606],0,0.22284765506635082,0
734,[0.60266077],1,0.3559669809170413,0
735,[-0.13361298],1,0.25300667452285514,0
736,[-0.37658332],0,0.22369694989768038,0
737,[0.15353378],0,0.29077020169569817,0
738,[0.06518093],1,0.2788016265593577,0
739,[-0.22932857],0,0.24116462466994137,0
740,[-0.35449511],0,0.22625863996855017,0
741,[-0.37658332],0,0.22369694989768038,0
742,[-0.28086773],0,0.2349468388807336,0
743,[-0.36185785],0,0.22540244326425163,0
744,[-0.18515215],0,0.2465827851078336,0
745,[-0.36922059],0,0.22454854625878515,0
746,[-0.38394606],0,0.22284765506635082,0
747,[-0.38394606],0,0.22284765506635082,0
748,[-0.38394606],0,0.22284765506635082,0
749,[-0.38394606],0,0.22284765506635082,0
750,[-0.38394606],0,0.22284765506635082,0
751,[1.25794442],0,0.4608170620393085,0
752,[-0.28823047],0,0.2340677106198393,0
753,[8.04638845],1,0.987360915653396,1
754,[-0.31031868],0,0.23144405327379064,0
755,[-0.36185785],0,0.22540244326425163,0
756,[-0.03053466],1,0.26618245831901666,0
757,[-0.36922059],0,0.22454854625878515,0
758,[-0.1557012],1,0.2502400876323967,0
759,[-0.24405405],0,0.2393767242048681,0
760,[-0.20724036],0,0.24386351048078023,0
761,[-0.36185785],1,0.22540244326425163,0
762,[0.10935736],0,0.2847480668387268,0
763,[1.78069878],0,0.5475194866373151,1
764,[-0.37658332],0,0.22369694989768038,0
765,[0.91189575],0,0.4043852363939563,0
766,[0.77936647],0,0.38334432139047164,0
767,[-0.30295595],0,0.23231631628571797,0
768,[-0.19251488],1,0.2456740987026466,0
769,[0.75727826],1,0.3798772978918647,0
770,[-0.07471108],0,0.26048252981157455,0
771,[-0.38394606],0,0.22284765506635082,0
772,[0.26397485],0,0.30614863095459965,0
773,[-0.38394606],0,0.22284765506635082,0
774,[-0.36922059],0,0.22454854625878515,0
775,[-0.02317192],0,0.26714013627120475,0
776,[-0.36185785],1,0.22540244326425163,0
777,[-0.38394606],0,0.22284765506635082,0
778,[-0.37658332],0,0.22369694989768038,0
779,[1.99421817],0,0.5824100005968214,1
780,[-0.22932857],0,0.24116462466994137,0
781,[-0.31768142],0,0.23057408163494575,0
782,[-0.02317192],0,0.26714013627120475,0
783,[0.7057391],0,0.37183561040959695,0
784,[0.40386686],0,0.3262624163870565,0
785,[4.79205844],1,0.899677136957118,1
786,[1.59663034],1,0.517048704588844,1
787,[-0.29559321],0,0.23319086923413684,0
788,[-0.33976963],1,0.22797792838922726,0
789,[-0.25141678],1,0.23848618721871007,0
790,[-0.37658332],0,0.22369694989768038,0
791,[-0.37658332],0,0.22369694989768038,0
792,[-0.31031868],0,0.23144405327379064,0
793,[-0.35449511],0,0.22625863996855017,0
794,[-0.36922059],0,0.22454854625878515,0
795,[1.36102274],0,0.4778914729578104,0
796,[-0.32504416],0,0.22970640274342624,0
797,[-0.06734835],0,0.26142700628551535,0
798,[-0.22932857],0,0.24116462466994137,0
799,[-0.25141678],0,0.23848618721871007,0
800,[-0.24405405],0,0.2393767242048681,0
801,[-0.23669131],0,0.24026953735846168,0
802,[-0.37658332],0,0.22369694989768038,0
803,[-0.36185785],0,0.22540244326425163,0
804,[-0.35449511],0,0.22625863996855017,0
805,[-0.22932857],0,0.24116462466994137,0
806,[0.5290334],1,0.34482058941853067,0
807,[-0.37658332],0,0.22369694989768038,0
808,[-0.28823047],0,0.2340677106198393,0
809,[-0.36185785],0,0.22540244326425163,0
810,[-0.08207382],0,0.25954026645069433,0
811,[1.9794927],1,0.580025972444294,1
812,[-0.26614226],1,0.2367119494637261,0
813,[-0.34713237],0,0.2271171353657484,0
814,[-0.37658332],0,0.22369694989768038,0
815,[-0.16306393],0,0.2493223836707938,0
816,[-0.25877952],0,0.2375979283448524,0
817,[-0.19251488],1,0.2456740987026466,0
818,[-0.38394606],0,0.22284765506635082,0
819,[-0.2146031],1,0.24296161340346434,0
820,[-0.01580918],0,0.26810000094780256,0
821,[-0.0967993],0,0.2576623929586024,0
822,[0.38914138],0,0.3241130957785026,0
823,[-0.38394606],0,0.22284765506635082,0
824,[-0.36922059],0,0.22454854625878515,0
825,[0.83090564],1,0.3914797908925041,0
826,[-0.25141678],0,0.23848618721871007,0
827,[-0.29559321],0,0.23319086923413684,0
828,[-0.34713237],0,0.2271171353657484,0
829,[-0.38394606],0,0.22284765506635082,0
830,[-0.1557012],0,0.2502400876323967,0
831,[-0.36185785],0,0.22540244326425163,0
832,[-0.35449511],0,0.22625863996855017,0
833,[-0.38394606],0,0.22284765506635082,0
834,[0.74991552],0,0.37872432273843964,0
835,[0.01364177],0,0.27196124480164185,0
836,[-0.35449511],0,0.22625863996855017,0
837,[-0.28823047],0,0.2340677106198393,0
838,[-0.273505],0,0.23582825239157945,0
839,[-0.273505],0,0.23582825239157945,0
840,[-0.36922059],0,0.22454854625878515,0
841,[-0.19251488],0,0.2456740987026466,0
842,[-0.24405405],1,0.2393767242048681,0
843,[-0.28086773],1,0.2349468388807336,0
844,[1.55245392],0,0.5097081706849056,1
845,[-0.37658332],0,0.22369694989768038,0
846,[0.49221971],0,0.3393098487591731,0
847,[-0.11888751],0,0.2548622660650996,0
848,[1.88377711],0,0.5644433916897617,1
849,[0.13144557],1,0.2877497448767616,0
850,[-0.30295595],0,0.23231631628571797,0
851,[-0.06734835],0,0.26142700628551535,0
852,[-0.36185785],0,0.22540244326425163,0
853,[-0.25877952],0,0.2375979283448524,0
854,[-0.3324069],0,0.22884101791139883,0
855,[1.4125619],0,0.48645061194546285,0
856,[-0.3324069],0,0.22884101791139883,0
857,[-0.26614226],0,0.2367119494637261,0
858,[-0.28823047],0,0.2340677106198393,0
859,[-0.1557012],0,0.2502400876323967,0
860,[-0.37658332],0,0.22369694989768038,0
861,[-0.23669131],0,0.24026953735846168,0
862,[-0.38394606],0,0.22284765506635082,0
863,[0.18298473],0,0.2948264248838292,0
864,[-0.33976963],0,0.22797792838922726,0
865,[-0.37658332],0,0.22369694989768038,0
866,[-0.08207382],0,0.25954026645069433,0
867,[-0.3324069],0,0.22884101791139883,0
868,[-0.28086773],0,0.2349468388807336,0
869,[-0.37658332],0,0.22369694989768038,0
870,[-0.12625025],0,0.25393335224834906,0
871,[0.44804328],0,0.33275407535282986,0
872,[-0.25141678],0,0.23848618721871007,0
873,[-0.31768142],0,0.23057408163494575,0
874,[-0.33976963],0,0.22797792838922726,0
875,[-0.38394606],0,0.22284765506635082,0
876,[0.33760222],0,0.3166491086325779,0
877,[-0.37658332],0,0.22369694989768038,0
878,[-0.31768142],1,0.23057408163494575,0
879,[-0.35449511],0,0.22625863996855017,0
880,[-0.35449511],0,0.22625863996855017,0
881,[-0.35449511],0,0.22625863996855017,0
882,[-0.36185785],0,0.22540244326425163,0
883,[-0.36185785],0,0.22540244326425163,0
884,[-0.38394606],0,0.22284765506635082,0
885,[-0.31768142],0,0.23057408163494575,0
886,[-0.05998561],0,0.2623736923129206,0
887,[-0.1557012],0,0.2502400876323967,0
888,[-0.19987762],1,0.24476767302604735,0
889,[0.24188663],0,0.3030366827306348,0
890,[-0.24405405],0,0.2393767242048681,0
891,[-0.38394606],0,0.22284765506635082,0
892,[-0.36185785],0,0.22540244326425163,0
893,[-0.33976963],0,0.22797792838922726,0
894,[-0.36922059],1,0.22454854625878515,0
895,[-0.2146031],0,0.24296161340346434,0
896,[-0.2146031],0,0.24296161340346434,0
897,[1.16959157],1,0.44625316424206957,0
898,[-0.14097572],0,0.2520822358964902,0
899,[-0.37658332],0,0.22369694989768038,0
900,[-0.1557012],0,0.2502400876323967,0
901,[-0.3324069],0,0.22884101791139883,0
902,[-0.34713237],0,0.2271171353657484,0
903,[-0.36185785],0,0.22540244326425163,0
904,[-0.32504416],0,0.22970640274342624,0
905,[-0.33976963],0,0.22797792838922726,0
906,[0.09463188],0,0.2827574533114169,0
907,[-0.19987762],0,0.24476767302604735,0
908,[-0.35449511],0,0.22625863996855017,0
909,[-0.35449511],0,0.22625863996855017,0
910,[-0.35449511],0,0.22625863996855017,0
911,[-0.35449511],0,0.22625863996855017,0
912,[-0.35449511],0,0.22625863996855017,0
913,[-0.35449511],0,0.22625863996855017,0
914,[-0.32504416],0,0.22970640274342624,0
915,[-0.25877952],0,0.2375979283448524,0
916,[-0.12625025],0,0.25393335224834906,0
917,[-0.36185785],0,0.22540244326425163,0
918,[-0.23669131],0,0.24026953735846168,0
919,[-0.37658332],1,0.22369694989768038,0
920,[-0.37658332],0,0.22369694989768038,0
921,[-0.38394606],0,0.22284765506635082,0
922,[-0.33976963],0,0.22797792838922726,0
923,[-0.36185785],0,0.22540244326425163,0
924,[-0.30295595],0,0.23231631628571797,0
925,[-0.31031868],0,0.23144405327379064,0
926,[-0.17042667],0,0.24840693016099238,0
927,[-0.28086773],0,0.2349468388807336,0
928,[-0.25877952],1,0.2375979283448524,0
929,[-0.30295595],0,0.23231631628571797,0
930,[1.88377711],0,0.5644433916897617,1
931,[-0.19251488],1,0.2456740987026466,0
932,[-0.11152477],0,0.25579341289694296,0
933,[0.68365089],1,0.3684104886976842,0
934,[0.38914138],0,0.3241130957785026,0
935,[-0.35449511],0,0.22625863996855017,0
936,[-0.30295595],0,0.23231631628571797,0
937,[-0.08943656],1,0.25860021969285557,0
938,[0.57320982],1,0.35148886204658253,0
939,[-0.3324069],0,0.22884101791139883,0
940,[-0.17778941],0,0.24749372977250944,0
941,[-0.36922059],0,0.22454854625878515,0
942,[0.07254367],0,0.27978739552374243,0
943,[-0.1557012],0,0.2502400876323967,0
944,[-0.35449511],0,0.22625863996855017,0
945,[-0.22196583],0,0.24206198406482732,0
946,[0.54375887],0,0.3470367222951902,0
947,[2.52433528],1,0.6649158949251754,1
948,[-0.22196583],0,0.24206198406482732,0
949,[-0.22196583],0,0.24206198406482732,0
950,[1.20640525],1,0.4523117050101979,0
951,[-0.34713237],0,0.2271171353657484,0
952,[-0.3324069],0,0.22884101791139883,0
953,[3.23852082],1,0.7613900394883091,1
954,[-0.0967993],1,0.2576623929586024,0
955,[0.54375887],0,0.3470367222951902,0
956,[-0.08943656],1,0.25860021969285557,0
957,[-0.28086773],0,0.2349468388807336,0
958,[-0.36185785],0,0.22540244326425163,0
959,[-0.35449511],0,0.22625863996855017,0
960,[-0.35449511],0,0.22625863996855017,0
961,[-0.36922059],0,0.22454854625878515,0
962,[-0.37658332],0,0.22369694989768038,0
963,[-0.31768142],0,0.23057408163494575,0
964,[-0.11152477],0,0.25579341289694296,0
965,[-0.08943656],0,0.25860021969285557,0
966,[-0.14097572],0,0.2520822358964902,0
967,[0.47749423],1,0.3371175835715641,0
968,[0.20507294],1,0.29789009651391046,0
969,[-0.37658332],0,0.22369694989768038,0
970,[-0.37658332],0,0.22369694989768038,0
971,[-0.1557012],0,0.2502400876323967,0
972,[-0.32504416],0,0.22970640274342624,0
973,[-0.28823047],0,0.2340677106198393,0
974,[-0.36922059],0,0.22454854625878515,0
975,[1.33893453],1,0.47422694765385454,0
976,[-0.22196583],1,0.24206198406482732,0
977,[1.70707141],0,0.5353609984040358,1
978,[0.05045546],0,0.27683649365421736,0
979,[-0.36922059],0,0.22454854625878515,0
980,[-0.34713237],0,0.2271171353657484,0
981,[0.764641],0,0.38103163037383475,0
982,[2.42125695],0,0.6494715201693323,1
983,[-0.3324069],0,0.22884101791139883,0
984,[-0.26614226],0,0.2367119494637261,0
985,[-0.38394606],0,0.22284765506635082,0
986,[-0.19987762],1,0.24476767302604735,0
987,[0.13880831],0,0.2887544846820191,0
988,[-0.3324069],0,0.22884101791139883,0
989,[-0.35449511],0,0.22625863996855017,0
990,[-0.34713237],0,0.2271171353657484,0
991,[0.91189575],1,0.4043852363939563,0
992,[-0.11888751],0,0.2548622660650996,0
993,[0.69101362],0,0.36955074175194375,0
994,[-0.35449511],1,0.22625863996855017,0
995,[-0.36185785],0,0.22540244326425163,0
996,[-0.31768142],0,0.23057408163494575,0
997,[0.47749423],1,0.3371175835715641,0
998,[0.92662123],0,0.40674652695057006,0
999,[0.12408283],0,0.2867470916514032,0
1000,[0.04309272],1,0.27585713931924244,0
1001,[-0.19251488],0,0.2456740987026466,0
1002,[-0.29559321],1,0.23319086923413684,0
1003,[5.61668505],1,0.9394678011222329,1
1004,[-0.3324069],0,0.22884101791139883,0
1005,[-0.13361298],0,0.25300667452285514,0
1006,[-0.37658332],0,0.22369694989768038,0
1007,[-0.17778941],0,0.24749372977250944,0
1008,[-0.04526013],0,0.2642736784406156,0
1009,[-0.30295595],0,0.23231631628571797,0
1010,[-0.31031868],0,0.23144405327379064,0
1011,[-0.36922059],0,0.22454854625878515,0
1012,[0.6468372],1,0.362731468543927,0
1013,[0.91189575],1,0.4043852363939563,0
1014,[-0.14097572],0,0.2520822358964902,0
1015,[-0.3324069],0,0.22884101791139883,0
1016,[-0.08207382],0,0.25954026645069433,0
1017,[-0.36922059],0,0.22454854625878515,0
1018,[0.17562199],0,0.293809285042319,0
1019,[-0.22932857],1,0.24116462466994137,0
1020,[-0.23669131],0,0.24026953735846168,0
1021,[-0.03789739],1,0.26522697107207766,0
1022,[0.01364177],0,0.27196124480164185,0
1023,[0.01364177],0,0.27196124480164185,0
1024,[-0.05262287],0,0.2633225842644037,0
1025,[0.00627903],0,0.27099267445330216,0
1026,[-0.31031868],0,0.23144405327379064,0
1027,[-0.36922059],0,0.22454854625878515,0
1028,[-0.13361298],0,0.25300667452285514,0
1029,[-0.37658332],0,0.22369694989768038,0
1030,[-0.3324069],0,0.22884101791139883,0
1031,[-0.3324069],0,0.22884101791139883,0
1032,[-0.36922059],1,0.22454854625878515,0
1033,[0.39650412],0,0.3251868360575717,0
1034,[0.09463188],1,0.2827574533114169,0
1035,[-0.37658332],0,0.22369694989768038,0
1036,[-0.3324069],0,0.22884101791139883,0
1037,[-0.38394606],0,0.22284765506635082,0
1038,[-0.36922059],1,0.22454854625878515,0
1039,[0.19771021],0,0.29686683673482267,0
1040,[0.52167066],1,0.3437150406685233,0
1041,[0.49221971],0,0.3393098487591731,0
1042,[-0.37658332],0,0.22369694989768038,0
1043,[0.34496496],1,0.31770974510716204,0
1044,[-0.32504416],0,0.22970640274342624,0
1045,[-0.10416203],0,0.2567267895992245,0
1046,[-0.29559321],0,0.23319086923413684,0
1047,[0.17562199],0,0.293809285042319,0
1048,[-0.11888751],0,0.2548622660650996,0
1049,[-0.34713237],0,0.2271171353657484,0
1050,[-0.11888751],0,0.2548622660650996,0
1051,[-0.11888751],0,0.2548622660650996,0
1052,[-0.19987762],0,0.24476767302604735,0
1053,[-0.19987762],0,0.24476767302604735,0
1054,[-0.19987762],0,0.24476767302604735,0
1055,[-0.12625025],0,0.25393335224834906,0
1056,[-0.25141678],0,0.23848618721871007,0
1057,[-0.1557012],1,0.2502400876323967,0
1058,[-0.16306393],0,0.2493223836707938,0
1059,[-0.33976963],0,0.22797792838922726,0
1060,[-0.22932857],0,0.24116462466994137,0
1061,[-0.22932857],0,0.24116462466994137,0
1062,[0.91189575],0,0.4043852363939563,0
1063,[2.49488433],1,0.6605373769110714,1
1064,[-0.12625025],1,0.25393335224834906,0
1065,[-0.17778941],0,0.24749372977250944,0
1066,[0.09463188],1,0.2827574533114169,0
1067,[-0.29559321],1,0.23319086923413684,0
1068,[-0.273505],0,0.23582825239157945,0
1069,[-0.28086773],0,0.2349468388807336,0
1070,[0.38177865],0,0.3230412036749235,0
1071,[1.08123871],0,0.4317809524105874,0
1072,[-0.36185785],0,0.22540244326425163,0
1073,[-0.22196583],0,0.24206198406482732,0
1074,[0.3523277],1,0.31877227698783417,0
1075,[-0.36922059],0,0.22454854625878515,0
1076,[-0.37658332],0,0.22369694989768038,0
1077,[-0.10416203],1,0.2567267895992245,0
1078,[0.19034747],0,0.29584561080749944,0
1079,[-0.14833846],1,0.2511600393090374,0
1080,[-0.25877952],0,0.2375979283448524,0
1081,[-0.36185785],1,0.22540244326425163,0
1082,[-0.32504416],0,0.22970640274342624,0
1083,[-0.36185785],0,0.22540244326425163,0
1084,[-0.37658332],0,0.22369694989768038,0
1085,[1.56717939],0,0.5121556370704613,1
1086,[-0.26614226],0,0.2367119494637261,0
1087,[-0.35449511],0,0.22625863996855017,0
1088,[1.56717939],0,0.5121556370704613,1
1089,[0.53639613],0,0.34592781978344295,0
1090,[-0.32504416],0,0.22970640274342624,0
1091,[0.86771933],0,0.3973282765567123,0
1092,[-0.36185785],0,0.22540244326425163,0
1093,[-0.28823047],0,0.2340677106198393,0
1094,[0.02836724],0,0.27390487835820143,0
1095,[-0.02317192],0,0.26714013627120475,0
1096,[0.24924937],0,0.30407201231911246,0
1097,[-0.16306393],1,0.2493223836707938,0
1098,[0.16089652],0,0.2917811675530666,0
1099,[0.63211172],0,0.3604704403401596,0
1100,[0.02836724],1,0.27390487835820143,0
1101,[0.31551401],0,0.3134786474562791,0
1102,[0.15353378],1,0.29077020169569817,0
1103,[-0.14833846],0,0.2511600393090374,0
1104,[0.07990641],0,0.2807752929717365,0
1105,[-0.2146031],0,0.24296161340346434,0
1106,[-0.35449511],0,0.22625863996855017,0
1107,[-0.00844644],0,0.2690620482972062,0
1108,[-0.14833846],1,0.2511600393090374,0
1109,[-0.14833846],1,0.2511600393090374,0
1110,[0.23452389],0,0.3020033485406811,0
1111,[-0.14833846],0,0.2511600393090374,0
1112,[0.63211172],0,0.3604704403401596,0
1113,[0.57320982],0,0.35148886204658253,0
1114,[0.44804328],0,0.33275407535282986,0
1115,[-0.36185785],0,0.22540244326425163,0
1116,[-0.13361298],0,0.25300667452285514,0
1117,[-0.33976963],0,0.22797792838922726,0
1118,[0.30815127],0,0.312425668052333,0
1119,[-0.11888751],1,0.2548622660650996,0
1120,[-0.35449511],0,0.22625863996855017,0
1121,[-0.32504416],0,0.22970640274342624,0
1122,[1.39783643],0,0.48400411252559505,0
1123,[0.23452389],0,0.3020033485406811,0
1124,[-0.14833846],1,0.2511600393090374,0
1125,[-0.273505],0,0.23582825239157945,0
1126,[-0.33976963],0,0.22797792838922726,0
1127,[0.00627903],1,0.27099267445330216,0
1128,[-0.35449511],0,0.22625863996855017,0
1129,[0.72046457],1,0.3741262226899324,0
1130,[-0.28823047],0,0.2340677106198393,0
1131,[-0.32504416],0,0.22970640274342624,0
1132,[7.60462419],1,0.9831167301642085,1
1133,[-0.36922059],0,0.22454854625878515,0
1134,[-0.37658332],0,0.22369694989768038,0
1135,[-0.20724036],1,0.24386351048078023,0
1136,[-0.37658332],0,0.22369694989768038,0
1137,[-0.33976963],0,0.22797792838922726,0
1138,[-0.35449511],0,0.22625863996855017,0
1139,[-0.35449511],0,0.22625863996855017,0
1140,[-0.32504416],0,0.22970640274342624,0
1141,[0.02836724],0,0.27390487835820143,0
1142,[-0.29559321],1,0.23319086923413684,0
1143,[-0.13361298],0,0.25300667452285514,0
1144,[-0.37658332],0,0.22369694989768038,0
1145,[1.78069878],0,0.5475194866373151,1
1146,[-0.17042667],0,0.24840693016099238,0
1147,[-0.26614226],0,0.2367119494637261,0
1148,[-0.3324069],0,0.22884101791139883,0
1149,[-0.37658332],0,0.22369694989768038,0
1150,[0.28606306],0,0.30927835536336645,0
1151,[-0.2146031],1,0.24296161340346434,0
1152,[-0.35449511],1,0.22625863996855017,0
1153,[-0.18515215],1,0.2465827851078336,0
1154,[-0.36922059],0,0.22454854625878515,0
1155,[1.72915962],1,0.5390136270991176,1
1156,[-0.2146031],0,0.24296161340346434,0
1157,[-0.25141678],0,0.23848618721871007,0
1158,[-0.28823047],0,0.2340677106198393,0
1159,[-0.22932857],0,0.24116462466994137,0
1160,[1.50091476],0,0.5011391426693137,1
1161,[-0.37658332],0,0.22369694989768038,0
1162,[0.21979842],0,0.2999426926527902,0
1163,[-0.31031868],0,0.23144405327379064,0
1164,[0.10935736],0,0.2847480668387268,0
1165,[-0.37658332],0,0.22369694989768038,0
1166,[10.18894508],1,0.996931065594789,1
1167,[-0.32504416],0,0.22970640274342624,0
1168,[-0.36185785],0,0.22540244326425163,0
1169,[-0.10416203],1,0.2567267895992245,0
1170,[-0.32504416],0,0.22970640274342624,0
1171,[-0.37658332],0,0.22369694989768038,0
1172,[0.72782731],1,0.3752736550397219,0
1173,[-0.25877952],1,0.2375979283448524,0
1174,[-0.25877952],0,0.2375979283448524,0
1175,[-0.19987762],0,0.24476767302604735,0
1176,[-0.36185785],0,0.22540244326425163,0
1177,[0.13144557],0,0.2877497448767616,0
1178,[-0.31768142],0,0.23057408163494575,0
1179,[0.61738625],0,0.3582155836382844,0
1180,[4.61535274],1,0.8885591776208431,1
1181,[5.7050379],1,0.9427247366939082,1
1182,[-0.38394606],0,0.22284765506635082,0
1183,[-0.34713237],0,0.2271171353657484,0
1184,[-0.33976963],0,0.22797792838922726,0
1185,[-0.02317192],1,0.26714013627120475,0
1186,[36.90095695],1,0.9999999999408353,1
1187,[9.43794585],1,0.9949526324320402,1
1188,[9.56311238],1,0.9953539551404267,1
1189,[8.51760365],1,0.9907300843228372,1
1190,[-0.25141678],0,0.23848618721871007,0
1191,[-0.32504416],0,0.22970640274342624,0
1192,[-0.32504416],0,0.22970640274342624,0
1193,[-0.20724036],0,0.24386351048078023,0
1194,[-0.273505],0,0.23582825239157945,0
1195,[-0.04526013],0,0.2642736784406156,0
1196,[0.02836724],0,0.27390487835820143,0
1197,[0.10199462],1,0.2837517060182298,0
1198,[-0.273505],0,0.23582825239157945,0
1199,[0.18298473],1,0.2948264248838292,0
1200,[0.81618016],1,0.38914899220339744,0
1201,[-0.25141678],0,0.23848618721871007,0
1202,[-0.06734835],0,0.26142700628551535,0
1203,[0.55848435],1,0.3492595055432242,0
1204,[-0.31768142],0,0.23057408163494575,0
1205,[-0.31768142],0,0.23057408163494575,0
1206,[-0.00108371],0,0.2700262741968981,0
1207,[-0.37658332],0,0.22369694989768038,0
1208,[-0.18515215],1,0.2465827851078336,0
1209,[-0.18515215],0,0.2465827851078336,0
1210,[-0.273505],0,0.23582825239157945,0
1211,[-0.36185785],1,0.22540244326425163,0
1212,[-0.36185785],0,0.22540244326425163,0
1213,[-0.07471108],1,0.26048252981157455,0
1214,[0.28606306],1,0.30927835536336645,0
1215,[1.49355202],1,0.499914823741694,0
1216,[0.11672009],0,0.2857465304987717,0
1217,[-0.03053466],1,0.26618245831901666,0
1218,[-0.38394606],0,0.22284765506635082,0
1219,[-0.24405405],0,0.2393767242048681,0
1220,[-0.24405405],0,0.2393767242048681,0
1221,[-0.24405405],0,0.2393767242048681,0
1222,[-0.35449511],0,0.22625863996855017,0
1223,[-0.36922059],0,0.22454854625878515,0
1224,[0.40386686],0,0.3262624163870565,0
1225,[-0.06734835],0,0.26142700628551535,0
1226,[-0.36185785],0,0.22540244326425163,0
1227,[0.02836724],0,0.27390487835820143,0
1228,[0.3523277],0,0.31877227698783417,0
1229,[0.3523277],0,0.31877227698783417,0
1230,[-0.36185785],0,0.22540244326425163,0
1231,[0.71310184],0,0.3729802041112559,0
1232,[-0.14833846],0,0.2511600393090374,0
1233,[-0.37658332],0,0.22369694989768038,0
1234,[-0.35449511],0,0.22625863996855017,0
1235,[-0.34713237],0,0.2271171353657484,0
1236,[-0.19251488],0,0.2456740987026466,0
1237,[-0.25141678],0,0.23848618721871007,0
1238,[-0.33976963],0,0.22797792838922726,0
1239,[0.40386686],0,0.3262624163870565,0
1240,[-0.3324069],0,0.22884101791139883,0
1241,[-0.34713237],0,0.2271171353657484,0
1242,[-0.17042667],0,0.24840693016099238,0
1243,[-0.36922059],0,0.22454854625878515,0
1244,[-0.36185785],0,0.22540244326425163,0
1245,[1.77333605],0,0.5463059443161046,1
1246,[2.51697254],0,0.663823886917116,1
1247,[-0.37658332],0,0.22369694989768038,0
1248,[0.69837636],0,0.3706924526291305,0
1249,[-0.36922059],0,0.22454854625878515,0
1250,[-0.36185785],0,0.22540244326425163,0
1251,[-0.13361298],1,0.25300667452285514,0
1252,[-0.25141678],0,0.23848618721871007,0
1253,[-0.33976963],0,0.22797792838922726,0
1254,[-0.17042667],1,0.24840693016099238,0
1255,[-0.36922059],0,0.22454854625878515,0
1256,[0.93398396],0,0.40792879760896106,0
1257,[-0.31768142],0,0.23057408163494575,0
1258,[-0.37658332],0,0.22369694989768038,0
1259,[0.28606306],0,0.30927835536336645,0
1260,[-0.34713237],0,0.2271171353657484,0
1261,[-0.00108371],1,0.2700262741968981,0
1262,[-0.3324069],1,0.22884101791139883,0
1263,[0.08726914],1,0.2817653139196773,0
1264,[-0.36185785],0,0.22540244326425163,0
1265,[-0.36185785],0,0.22540244326425163,0
1266,[-0.31768142],0,0.23057408163494575,0
1267,[-0.31768142],0,0.23057408163494575,0
1268,[-0.37658332],0,0.22369694989768038,0
1269,[-0.37658332],0,0.22369694989768038,0
1270,[1.32420905],1,0.47178544773922165,0
1271,[-0.07471108],0,0.26048252981157455,0
1272,[2.46543338],1,0.6561312338815113,1
1273,[-0.3324069],0,0.22884101791139883,0
1274,[-0.36185785],0,0.22540244326425163,0
1275,[-0.38394606],0,0.22284765506635082,0
1276,[-0.34713237],0,0.2271171353657484,0
1277,[0.16825926],0,0.2927941972881215,0
1278,[-0.18515215],0,0.2465827851078336,0
1279,[-0.25877952],0,0.2375979283448524,0
1280,[-0.37658332],0,0.22369694989768038,0
1281,[-0.37658332],0,0.22369694989768038,0
1282,[-0.36922059],0,0.22454854625878515,0
1283,[-0.26614226],1,0.2367119494637261,0
1284,[-0.38394606],0,0.22284765506635082,0
1285,[-0.36922059],0,0.22454854625878515,0
1286,[0.92662123],1,0.40674652695057006,0
1287,[-0.29559321],0,0.23319086923413684,0
1288,[0.15353378],0,0.29077020169569817,0
1289,[-0.25877952],0,0.2375979283448524,0
1290,[-0.25877952],0,0.2375979283448524,0
1291,[-0.37658332],0,0.22369694989768038,0
1292,[0.6468372],1,0.362731468543927,0
1293,[-0.37658332],0,0.22369694989768038,0
1294,[-0.36922059],0,0.22454854625878515,0
1295,[-0.29559321],0,0.23319086923413684,0
1296,[0.02836724],1,0.27390487835820143,0
1297,[-0.3324069],0,0.22884101791139883,0
1298,[-0.273505],0,0.23582825239157945,0
1299,[-0.28823047],0,0.2340677106198393,0
1300,[-0.34713237],0,0.2271171353657484,0
1301,[-0.35449511],0,0.22625863996855017,0
1302,[-0.32504416],0,0.22970640274342624,0
1303,[0.07990641],0,0.2807752929717365,0
1304,[1.60399308],1,0.5182714975142332,1
1305,[-0.16306393],0,0.2493223836707938,0
1306,[-0.35449511],0,0.22625863996855017,0
1307,[1.64080677],0,0.5243818881634614,1
1308,[0.32287675],0,0.3145335522989429,0
1309,[-0.37658332],0,0.22369694989768038,0
1310,[-0.33976963],0,0.22797792838922726,0
1311,[-0.36185785],0,0.22540244326425163,0
1312,[1.54509118],0,0.5084842556042586,1
1313,[-0.36185785],1,0.22540244326425163,0
1314,[-0.38394606],0,0.22284765506635082,0
1315,[-0.30295595],0,0.23231631628571797,0
1316,[-0.26614226],1,0.2367119494637261,0
1317,[-0.37658332],0,0.22369694989768038,0
1318,[-0.273505],1,0.23582825239157945,0
1319,[-0.20724036],0,0.24386351048078023,0
1320,[-0.30295595],0,0.23231631628571797,0
1321,[-0.30295595],0,0.23231631628571797,0
1322,[-0.273505],0,0.23582825239157945,0
1323,[-0.17042667],0,0.24840693016099238,0
1324,[-0.14833846],0,0.2511600393090374,0
1325,[-0.36185785],0,0.22540244326425163,0
1326,[-0.36185785],0,0.22540244326425163,0
1327,[0.43331781],1,0.33058297318759833,0
1328,[-0.33976963],0,0.22797792838922726,0
1329,[-0.31031868],0,0.23144405327379064,0
1330,[-0.37658332],0,0.22369694989768038,0
1331,[0.27870032],0,0.3082331502389644,0
1332,[-0.34713237],0,0.2271171353657484,0
1333,[-0.31031868],0,0.23144405327379064,0
1334,[-0.23669131],0,0.24026953735846168,0
1335,[-0.37658332],0,0.22369694989768038,0
1336,[-0.31031868],0,0.23144405327379064,0
1337,[-0.38394606],0,0.22284765506635082,0
1338,[-0.28086773],0,0.2349468388807336,0
1339,[-0.37658332],0,0.22369694989768038,0
1340,[-0.11152477],0,0.25579341289694296,0
1341,[-0.30295595],0,0.23231631628571797,0
1342,[-0.35449511],0,0.22625863996855017,0
1343,[-0.36922059],0,0.22454854625878515,0
1344,[-0.3324069],0,0.22884101791139883,0
1345,[4.42392157],1,0.8753133522125347,1
1346,[-0.25141678],0,0.23848618721871007,0
1347,[-0.32504416],0,0.22970640274342624,0
1348,[-0.11888751],1,0.2548622660650996,0
1349,[-0.2146031],1,0.24296161340346434,0
1350,[-0.36922059],0,0.22454854625878515,0
1351,[0.11672009],0,0.2857465304987717,0
1352,[0.10935736],0,0.2847480668387268,0
1353,[0.91189575],1,0.4043852363939563,0
1354,[-0.37658332],0,0.22369694989768038,0
1355,[-0.30295595],0,0.23231631628571797,0
1356,[-0.03789739],0,0.26522697107207766,0
1357,[0.19771021],1,0.29686683673482267,0
1358,[0.25661211],1,0.3051093306402093,0
1359,[-0.03053466],1,0.26618245831901666,0
1360,[0.25661211],1,0.3051093306402093,0
1361,[-0.03053466],1,0.26618245831901666,0
1362,[-0.35449511],0,0.22625863996855017,0
1363,[-0.37658332],0,0.22369694989768038,0
1364,[0.09463188],0,0.2827574533114169,0
1365,[-0.01580918],0,0.26810000094780256,0
1366,[0.52167066],1,0.3437150406685233,0
1367,[-0.33976963],0,0.22797792838922726,0
1368,[0.39650412],1,0.3251868360575717,0
1369,[-0.32504416],0,0.22970640274342624,0
1370,[-0.32504416],0,0.22970640274342624,0
1371,[-0.35449511],0,0.22625863996855017,0
1372,[-0.28823047],0,0.2340677106198393,0
1373,[0.38177865],0,0.3230412036749235,0
1374,[-0.36922059],0,0.22454854625878515,0
1375,[0.45540602],0,0.3338423024949095,0
1376,[0.02100451],0,0.27293198090580323,0
1377,[-0.32504416],0,0.22970640274342624,0
1378,[-0.37658332],0,0.22369694989768038,0
1379,[-0.37658332],0,0.22369694989768038,0
1380,[-0.17778941],0,0.24749372977250944,0
1381,[-0.17778941],0,0.24749372977250944,0
1382,[-0.17778941],0,0.24749372977250944,0
1383,[-0.37658332],0,0.22369694989768038,0
1384,[-0.37658332],0,0.22369694989768038,0
1385,[-0.33976963],0,0.22797792838922726,0
1386,[-0.3324069],1,0.22884101791139883,0
1387,[-0.3324069],1,0.22884101791139883,0
1388,[-0.28823047],0,0.2340677106198393,0
1389,[-0.12625025],1,0.25393335224834906,0
1390,[-0.273505],0,0.23582825239157945,0
1391,[-0.36922059],0,0.22454854625878515,0
1392,[0.04309272],0,0.27585713931924244,0
1393,[0.07990641],0,0.2807752929717365,0
1394,[0.25661211],0,0.3051093306402093,0
1395,[-0.22932857],0,0.24116462466994137,0
1396,[0.03572998],0,0.2748799326796514,0
1397,[-0.12625025],0,0.25393335224834906,0
1398,[-0.11152477],0,0.25579341289694296,0
1399,[-0.19987762],0,0.24476767302604735,0
1400,[-0.19987762],0,0.24476767302604735,0
1401,[-0.19987762],0,0.24476767302604735,0
1402,[-0.3324069],0,0.22884101791139883,0
1403,[4.03369648],1,0.8441218358160111,1
1404,[-0.3324069],0,0.22884101791139883,0
1405,[-0.3324069],0,0.22884101791139883,0
1406,[-0.26614226],1,0.2367119494637261,0
1407,[-0.24405405],0,0.2393767242048681,0
1408,[-0.36185785],0,0.22540244326425163,0
1409,[-0.31768142],0,0.23057408163494575,0
1410,[-0.30295595],1,0.23231631628571797,0
1411,[-0.3324069],0,0.22884101791139883,0
1412,[0.39650412],1,0.3251868360575717,0
1413,[0.11672009],0,0.2857465304987717,0
1414,[-0.38394606],0,0.22284765506635082,0
1415,[-0.36185785],0,0.22540244326425163,0
1416,[-0.29559321],0,0.23319086923413684,0
1417,[-0.36185785],0,0.22540244326425163,0
1418,[-0.37658332],0,0.22369694989768038,0
1419,[0.39650412],1,0.3251868360575717,0
1420,[-0.37658332],0,0.22369694989768038,0
1421,[-0.26614226],0,0.2367119494637261,0
1422,[-0.23669131],0,0.24026953735846168,0
1423,[-0.37658332],0,0.22369694989768038,0
1424,[-0.37658332],0,0.22369694989768038,0
1425,[-0.37658332],0,0.22369694989768038,0
1426,[-0.37658332],0,0.22369694989768038,0
1427,[-0.35449511],0,0.22625863996855017,0
1428,[0.00627903],0,0.27099267445330216,0
1429,[-0.02317192],0,0.26714013627120475,0
1430,[-0.33976963],0,0.22797792838922726,0
1431,[-0.31768142],0,0.23057408163494575,0
1432,[-0.31768142],0,0.23057408163494575,0
1433,[-0.24405405],0,0.2393767242048681,0
1434,[-0.31768142],0,0.23057408163494575,0
1435,[0.17562199],1,0.293809285042319,0
1436,[-0.33976963],0,0.22797792838922726,0
1437,[-0.35449511],0,0.22625863996855017,0
1438,[-0.28086773],0,0.2349468388807336,0
1439,[0.25661211],0,0.3051093306402093,0
1440,[-0.19987762],1,0.24476767302604735,0
1441,[-0.37658332],0,0.22369694989768038,0
1442,[0.30815127],0,0.312425668052333,0
1443,[-0.33976963],0,0.22797792838922726,0
1444,[-0.36922059],0,0.22454854625878515,0
1445,[-0.31768142],0,0.23057408163494575,0
1446,[-0.30295595],0,0.23231631628571797,0
1447,[-0.31768142],0,0.23057408163494575,0
1448,[-0.36185785],0,0.22540244326425163,0
1449,[0.26397485],0,0.30614863095459965,0
1450,[1.30212084],1,0.46812576350528967,0
1451,[1.20640525],0,0.4523117050101979,0
1452,[-0.36185785],0,0.22540244326425163,0
1453,[-0.36185785],0,0.22540244326425163,0
1454,[-0.36185785],0,0.22540244326425163,0
1455,[0.21243568],0,0.29891538391947065,0
1456,[-0.00108371],1,0.2700262741968981,0
1457,[-0.36922059],0,0.22454854625878515,0
1458,[0.05781819],0,0.27781799098985505,0
1459,[-0.18515215],1,0.2465827851078336,0
1460,[-0.25141678],0,0.23848618721871007,0
1461,[-0.37658332],0,0.22369694989768038,0
1462,[0.17562199],1,0.293809285042319,0
1463,[-0.32504416],0,0.22970640274342624,0
1464,[-0.273505],0,0.23582825239157945,0
1465,[-0.37658332],0,0.22369694989768038,0
1466,[2.54642349],1,0.6681813090762226,1
1467,[-0.17778941],0,0.24749372977250944,0
1468,[-0.34713237],0,0.2271171353657484,0
1469,[-0.36922059],0,0.22454854625878515,0
1470,[-0.22932857],0,0.24116462466994137,0
1471,[-0.30295595],0,0.23231631628571797,0
1472,[-0.36922059],0,0.22454854625878515,0
1473,[-0.29559321],0,0.23319086923413684,0
1474,[-0.35449511],1,0.22625863996855017,0
1475,[-0.34713237],0,0.2271171353657484,0
1476,[-0.33976963],0,0.22797792838922726,0
1477,[-0.36922059],0,0.22454854625878515,0
1478,[-0.36922059],0,0.22454854625878515,0
1479,[-0.36922059],0,0.22454854625878515,0
1480,[0.8235429],1,0.39031376553793273,0
1481,[1.30212084],1,0.46812576350528967,0
1482,[-0.37658332],0,0.22369694989768038,0
1483,[-0.04526013],0,0.2642736784406156,0
1484,[-0.30295595],0,0.23231631628571797,0
1485,[-0.37658332],0,0.22369694989768038,0
1486,[-0.25141678],1,0.23848618721871007,0
1487,[-0.34713237],0,0.2271171353657484,0
1488,[-0.11888751],0,0.2548622660650996,0
1489,[-0.12625025],0,0.25393335224834906,0
1490,[-0.37658332],0,0.22369694989768038,0
1491,[-0.37658332],0,0.22369694989768038,0
1492,[-0.36185785],1,0.22540244326425163,0
1493,[-0.25141678],0,0.23848618721871007,0
1494,[-0.36922059],0,0.22454854625878515,0
1495,[0.83090564],0,0.3914797908925041,0
1496,[-0.02317192],0,0.26714013627120475,0
1497,[0.8235429],1,0.39031376553793273,0
1498,[0.03572998],0,0.2748799326796514,0
1499,[0.21979842],1,0.2999426926527902,0
1500,[-0.28086773],0,0.2349468388807336,0
1501,[-0.25877952],1,0.2375979283448524,0
1502,[-0.36922059],0,0.22454854625878515,0
1503,[0.10199462],0,0.2837517060182298,0
1504,[-0.37658332],0,0.22369694989768038,0
1505,[0.46276876],0,0.33493230210309455,0
1506,[0.36705317],1,0.3209029961334436,0
1507,[-0.36185785],0,0.22540244326425163,0
1508,[-0.37658332],0,0.22369694989768038,0
1509,[-0.37658332],0,0.22369694989768038,0
1510,[-0.34713237],0,0.2271171353657484,0
1511,[-0.273505],0,0.23582825239157945,0
1512,[-0.37658332],0,0.22369694989768038,0
1513,[-0.37658332],0,0.22369694989768038,0
1514,[-0.37658332],0,0.22369694989768038,0
1515,[-0.37658332],0,0.22369694989768038,0
1516,[-0.37658332],0,0.22369694989768038,0
1517,[-0.37658332],0,0.22369694989768038,0
1518,[-0.37658332],0,0.22369694989768038,0
1519,[-0.38394606],0,0.22284765506635082,0
1520,[0.05781819],0,0.27781799098985505,0
1521,[-0.30295595],0,0.23231631628571797,0
1522,[-0.3324069],0,0.22884101791139883,0
1523,[-0.22932857],0,0.24116462466994137,0
1524,[-0.36922059],0,0.22454854625878515,0
1525,[-0.2146031],0,0.24296161340346434,0
1526,[-0.34713237],0,0.2271171353657484,0
1527,[-0.36922059],0,0.22454854625878515,0
1528,[0.05781819],0,0.27781799098985505,0
1529,[1.77333605],1,0.5463059443161046,1
1530,[0.6468372],1,0.362731468543927,0
1531,[-0.17778941],0,0.24749372977250944,0
1532,[-0.33976963],0,0.22797792838922726,0
1533,[-0.32504416],0,0.22970640274342624,0
1534,[-0.37658332],0,0.22369694989768038,0
1535,[-0.37658332],0,0.22369694989768038,0
1536,[-0.38394606],0,0.22284765506635082,0
1537,[-0.37658332],0,0.22369694989768038,0
1538,[-0.34713237],0,0.2271171353657484,0
1539,[-0.273505],0,0.23582825239157945,0
1540,[-0.36922059],0,0.22454854625878515,0
1541,[1.14750335],1,0.4426255719666843,0
1542,[-0.22196583],0,0.24206198406482732,0
1543,[-0.32504416],0,0.22970640274342624,0
1544,[-0.29559321],0,0.23319086923413684,0
1545,[-0.2146031],0,0.24296161340346434,0
1546,[0.07990641],0,0.2807752929717365,0
1547,[-0.24405405],0,0.2393767242048681,0
1548,[-0.30295595],0,0.23231631628571797,0
1549,[-0.17042667],0,0.24840693016099238,0
1550,[0.00627903],1,0.27099267445330216,0
1551,[0.48485697],1,0.33821284768199417,0
1552,[0.02100451],1,0.27293198090580323,0
1553,[-0.34713237],0,0.2271171353657484,0
1554,[-0.14833846],1,0.2511600393090374,0
1555,[-0.08943656],1,0.25860021969285557,0
1556,[-0.37658332],0,0.22369694989768038,0
1557,[-0.33976963],0,0.22797792838922726,0
1558,[-0.37658332],0,0.22369694989768038,0
1559,[-0.36922059],0,0.22454854625878515,0
1560,[-0.26614226],0,0.2367119494637261,0
1561,[-0.28823047],0,0.2340677106198393,0
1562,[-0.37658332],0,0.22369694989768038,0
1563,[0.09463188],0,0.2827574533114169,0
1564,[-0.33976963],1,0.22797792838922726,0
1565,[-0.33976963],0,0.22797792838922726,0
1566,[-0.32504416],1,0.22970640274342624,0
1567,[-0.36922059],0,0.22454854625878515,0
1568,[2.55378623],1,0.669266214809668,1
1569,[-0.37658332],0,0.22369694989768038,0
1570,[-0.38394606],0,0.22284765506635082,0
1571,[-0.10416203],0,0.2567267895992245,0
1572,[-0.03789739],0,0.26522697107207766,0
1573,[0.18298473],1,0.2948264248838292,0
1574,[-0.31768142],0,0.23057408163494575,0
1575,[1.69970867],0,0.5341425925093951,1
1576,[-0.18515215],0,0.2465827851078336,0
1577,[-0.34713237],0,0.2271171353657484,0
1578,[0.72782731],1,0.3752736550397219,0
1579,[-0.37658332],0,0.22369694989768038,0
1580,[-0.25877952],0,0.2375979283448524,0
1581,[-0.37658332],0,0.22369694989768038,0
1582,[0.33760222],0,0.3166491086325779,0
1583,[-0.08207382],0,0.25954026645069433,0
1584,[-0.25141678],0,0.23848618721871007,0
1585,[-0.26614226],0,0.2367119494637261,0
1586,[-0.03053466],0,0.26618245831901666,0
1587,[-0.34713237],0,0.2271171353657484,0
1588,[-0.32504416],1,0.22970640274342624,0
1589,[-0.37658332],0,0.22369694989768038,0
1590,[-0.37658332],0,0.22369694989768038,0
1591,[-0.11888751],0,0.2548622660650996,0
1592,[-0.33976963],0,0.22797792838922726,0
1593,[0.03572998],0,0.2748799326796514,0
1594,[-0.20724036],1,0.24386351048078023,0
1595,[-0.30295595],0,0.23231631628571797,0
1596,[-0.36922059],0,0.22454854625878515,0
1597,[-0.22932857],0,0.24116462466994137,0
1598,[-0.273505],0,0.23582825239157945,0
1599,[-0.29559321],0,0.23319086923413684,0
1600,[6.75054664],1,0.9705828743800651,1
1601,[-0.32504416],0,0.22970640274342624,0
1602,[-0.25877952],1,0.2375979283448524,0
1603,[3.06181512],1,0.7393861878032373,1
1604,[-0.06734835],0,0.26142700628551535,0
1605,[0.33023948],1,0.3155903751816163,0
1606,[-0.37658332],0,0.22369694989768038,0
1607,[-0.37658332],0,0.22369694989768038,0
1608,[-0.30295595],0,0.23231631628571797,0
1609,[-0.3324069],0,0.22884101791139883,0
1610,[-0.36185785],0,0.22540244326425163,0
1611,[-0.29559321],0,0.23319086923413684,0
1612,[-0.33976963],0,0.22797792838922726,0
1613,[-0.36922059],1,0.22454854625878515,0
1614,[-0.37658332],0,0.22369694989768038,0
1615,[-0.31031868],0,0.23144405327379064,0
1616,[1.16959157],1,0.44625316424206957,0
1617,[-0.37658332],0,0.22369694989768038,0
1618,[-0.11152477],0,0.25579341289694296,0
1619,[0.79409195],1,0.3856623033341469,0
1620,[-0.273505],0,0.23582825239157945,0
1621,[-0.19251488],0,0.2456740987026466,0
1622,[-0.22196583],0,0.24206198406482732,0
1623,[-0.22932857],0,0.24116462466994137,0
1624,[-0.36922059],0,0.22454854625878515,0
1625,[-0.22932857],0,0.24116462466994137,0
1626,[0.23452389],1,0.3020033485406811,0
1627,[-0.37658332],0,0.22369694989768038,0
1628,[-0.34713237],1,0.2271171353657484,0
1629,[-0.0967993],0,0.2576623929586024,0
1630,[4.22512765],0,0.8601518208089356,1
1631,[0.94870944],1,0.41029652610350453,0
1632,[-0.37658332],0,0.22369694989768038,0
1633,[-0.29559321],0,0.23319086923413684,0
1634,[-0.36922059],0,0.22454854625878515,0
1635,[-0.14833846],0,0.2511600393090374,0
1636,[-0.35449511],1,0.22625863996855017,0
1637,[-0.34713237],0,0.2271171353657484,0
1638,[-0.38394606],0,0.22284765506635082,0
1639,[-0.35449511],0,0.22625863996855017,0
1640,[0.12408283],0,0.2867470916514032,0
1641,[-0.3324069],0,0.22884101791139883,0
1642,[-0.37658332],0,0.22369694989768038,0
1643,[-0.25877952],0,0.2375979283448524,0
1644,[-0.38394606],0,0.22284765506635082,0
1645,[-0.37658332],0,0.22369694989768038,0
1646,[0.06518093],1,0.2788016265593577,0
1647,[0.59529804],1,0.35484505028549396,0
1648,[-0.07471108],0,0.26048252981157455,0
1649,[0.12408283],1,0.2867470916514032,0
1650,[-0.34713237],0,0.2271171353657484,0
1651,[0.03572998],0,0.2748799326796514,0
1652,[0.03572998],0,0.2748799326796514,0
1653,[-0.32504416],0,0.22970640274342624,0
1654,[-0.37658332],0,0.22369694989768038,0
1655,[-0.34713237],0,0.2271171353657484,0
1656,[-0.36185785],0,0.22540244326425163,0
1657,[0.49958245],0,0.34040857775223,0
1658,[-0.37658332],0,0.22369694989768038,0
1659,[-0.35449511],0,0.22625863996855017,0
1660,[0.67628815],1,0.3672717043232125,0
1661,[-0.28086773],1,0.2349468388807336,0
1662,[0.75727826],0,0.3798772978918647,0
1663,[0.4701315],1,0.33602406540852275,0
1664,[-0.14097572],1,0.2520822358964902,0
1665,[-0.17042667],1,0.24840693016099238,0
1666,[0.3523277],0,0.31877227698783417,0
1667,[-0.29559321],0,0.23319086923413684,0
1668,[-0.3324069],0,0.22884101791139883,0
1669,[-0.273505],0,0.23582825239157945,0
1670,[-0.17042667],0,0.24840693016099238,0
1671,[0.27133758],0,0.3071899064495546,0
1672,[-0.32504416],0,0.22970640274342624,0
1673,[-0.37658332],0,0.22369694989768038,0
1674,[0.09463188],1,0.2827574533114169,0
1675,[-0.36922059],0,0.22454854625878515,0
1676,[0.59529804],0,0.35484505028549396,0
1677,[0.65419994],0,0.36386427089820306,0
1678,[0.38914138],0,0.3241130957785026,0
1679,[-0.37658332],0,0.22369694989768038,0
1680,[-0.38394606],0,0.22284765506635082,0
1681,[-0.19987762],0,0.24476767302604735,0
1682,[-0.36185785],0,0.22540244326425163,0
1683,[-0.03053466],0,0.26618245831901666,0
1684,[0.66156267],0,0.3649985847250999,0
1685,[-0.25877952],0,0.2375979283448524,0
1686,[-0.36922059],0,0.22454854625878515,0
1687,[-0.35449511],0,0.22625863996855017,0
1688,[-0.36185785],0,0.22540244326425163,0
1689,[-0.06734835],1,0.26142700628551535,0
1690,[-0.38394606],0,0.22284765506635082,0
1691,[-0.273505],0,0.23582825239157945,0
1692,[0.09463188],1,0.2827574533114169,0
1693,[-0.25877952],0,0.2375979283448524,0
1694,[-0.06734835],0,0.26142700628551535,0
1695,[-0.22932857],0,0.24116462466994137,0
1696,[-0.37658332],0,0.22369694989768038,0
1697,[-0.31768142],0,0.23057408163494575,0
1698,[0.92662123],1,0.40674652695057006,0
1699,[-0.0967993],0,0.2576623929586024,0
1700,[0.34496496],0,0.31770974510716204,0
1701,[-0.02317192],0,0.26714013627120475,0
1702,[-0.12625025],0,0.25393335224834906,0
1703,[-0.07471108],1,0.26048252981157455,0
1704,[-0.36185785],0,0.22540244326425163,0
1705,[-0.31768142],0,0.23057408163494575,0
1706,[-0.10416203],0,0.2567267895992245,0
1707,[-0.37658332],0,0.22369694989768038,0
1708,[-0.37658332],0,0.22369694989768038,0
1709,[0.38914138],1,0.3241130957785026,0
1710,[-0.25877952],0,0.2375979283448524,0
1711,[-0.18515215],0,0.2465827851078336,0
1712,[-0.17778941],1,0.24749372977250944,0
1713,[-0.31031868],0,0.23144405327379064,0
1714,[-0.00844644],0,0.2690620482972062,0
1715,[-0.34713237],0,0.2271171353657484,0
1716,[0.14617104],1,0.2897613055013155,0
1717,[-0.35449511],0,0.22625863996855017,0
1718,[-0.19251488],1,0.2456740987026466,0
1719,[-0.3324069],0,0.22884101791139883,0
1720,[0.02836724],0,0.27390487835820143,0
1721,[-0.31768142],0,0.23057408163494575,0
1722,[-0.31768142],0,0.23057408163494575,0
1723,[-0.35449511],0,0.22625863996855017,0
1724,[-0.29559321],0,0.23319086923413684,0
1725,[3.31951093],1,0.7710387095225166,1
1726,[-0.03053466],0,0.26618245831901666,0
1727,[-0.29559321],0,0.23319086923413684,0
1728,[-0.34713237],0,0.2271171353657484,0
1729,[-0.36922059],0,0.22454854625878515,0
1730,[-0.37658332],0,0.22369694989768038,0
1731,[3.36368736],1,0.7761846964505975,1
1732,[-0.03053466],0,0.26618245831901666,0
1733,[-0.25141678],0,0.23848618721871007,0
1734,[-0.06734835],0,0.26142700628551535,0
1735,[-0.25877952],0,0.2375979283448524,0
1736,[-0.36922059],0,0.22454854625878515,0
1737,[-0.22196583],0,0.24206198406482732,0
1738,[-0.37658332],0,0.22369694989768038,0
1739,[2.89247215],1,0.717104332403463,1
1740,[-0.37658332],0,0.22369694989768038,0
1741,[-0.37658332],0,0.22369694989768038,0
1742,[-0.10416203],0,0.2567267895992245,0
1743,[0.05045546],1,0.27683649365421736,0
1744,[-0.36922059],0,0.22454854625878515,0
1745,[-0.273505],0,0.23582825239157945,0
1746,[-0.36922059],0,0.22454854625878515,0
1747,[-0.35449511],0,0.22625863996855017,0
1748,[-0.29559321],0,0.23319086923413684,0
1749,[-0.36185785],1,0.22540244326425163,0
1750,[0.41859233],0,0.3284190643367141,0
1751,[-0.36185785],0,0.22540244326425163,0
1752,[0.8824448],0,0.3996760112660113,0
1753,[0.83090564],0,0.3914797908925041,0
1754,[-0.14097572],0,0.2520822358964902,0
1755,[-0.36922059],1,0.22454854625878515,0
1756,[-0.38394606],0,0.22284765506635082,0
1757,[-0.04526013],0,0.2642736784406156,0
1758,[0.15353378],0,0.29077020169569817,0
1759,[-0.31768142],0,0.23057408163494575,0
1760,[0.88980754],0,0.4008516167254628,0
1761,[0.25661211],0,0.3051093306402093,0
1762,[-0.25877952],0,0.2375979283448524,0
1763,[-0.36922059],0,0.22454854625878515,0
1764,[-0.22196583],0,0.24206198406482732,0
1765,[-0.3324069],1,0.22884101791139883,0
1766,[-0.35449511],0,0.22625863996855017,0
1767,[-0.28086773],0,0.2349468388807336,0
1768,[-0.28086773],0,0.2349468388807336,0
1769,[-0.33976963],0,0.22797792838922726,0
1770,[-0.36185785],0,0.22540244326425163,0
1771,[-0.13361298],0,0.25300667452285514,0
1772,[-0.28823047],1,0.2340677106198393,0
1773,[-0.26614226],0,0.2367119494637261,0
1774,[-0.25141678],1,0.23848618721871007,0
1775,[-0.273505],0,0.23582825239157945,0
1776,[-0.14097572],0,0.2520822358964902,0
1777,[-0.0967993],0,0.2576623929586024,0
1778,[1.82487521],0,0.5547883881030887,1
1779,[-0.01580918],0,0.26810000094780256,0
1780,[1.21376799],0,0.45352516960815104,0
1781,[0.19034747],0,0.29584561080749944,0
1782,[-0.31768142],0,0.23057408163494575,0
1783,[-0.29559321],0,0.23319086923413684,0
1784,[-0.08943656],1,0.25860021969285557,0
1785,[-0.31768142],0,0.23057408163494575,0
1786,[-0.32504416],0,0.22970640274342624,0
1787,[1.25058168],0,0.45960049583058127,0
1788,[-0.38394606],0,0.22284765506635082,0
1789,[0.05045546],0,0.27683649365421736,0
1790,[-0.3324069],0,0.22884101791139883,0
1791,[-0.3324069],0,0.22884101791139883,0
1792,[-0.36185785],0,0.22540244326425163,0
1793,[0.32287675],1,0.3145335522989429,0
1794,[-0.05262287],0,0.2633225842644037,0
1795,[-0.01580918],1,0.26810000094780256,0
1796,[-0.03053466],1,0.26618245831901666,0
1797,[0.03572998],0,0.2748799326796514,0
1798,[0.63211172],1,0.3604704403401596,0
1799,[-0.36922059],0,0.22454854625878515,0
1800,[-0.02317192],0,0.26714013627120475,0
1801,[-0.02317192],0,0.26714013627120475,0
1802,[-0.11888751],1,0.2548622660650996,0
1803,[-0.36922059],0,0.22454854625878515,0
1804,[-0.31768142],0,0.23057408163494575,0
1805,[-0.34713237],0,0.2271171353657484,0
1806,[-0.24405405],0,0.2393767242048681,0
1807,[-0.36922059],0,0.22454854625878515,0
1808,[-0.00844644],1,0.2690620482972062,0
1809,[0.05781819],0,0.27781799098985505,0
1810,[-0.37658332],0,0.22369694989768038,0
1811,[0.04309272],0,0.27585713931924244,0
1812,[-0.38394606],0,0.22284765506635082,0
1813,[-0.38394606],0,0.22284765506635082,0
1814,[-0.31768142],0,0.23057408163494575,0
1815,[-0.11888751],0,0.2548622660650996,0
1816,[0.39650412],1,0.3251868360575717,0
1817,[-0.37658332],0,0.22369694989768038,0
1818,[-0.36922059],1,0.22454854625878515,0
1819,[-0.35449511],0,0.22625863996855017,0
1820,[-0.31768142],0,0.23057408163494575,0
1821,[-0.25141678],0,0.23848618721871007,0
1822,[-0.26614226],0,0.2367119494637261,0
1823,[0.05045546],1,0.27683649365421736,0
1824,[-0.01580918],1,0.26810000094780256,0
1825,[0.44804328],0,0.33275407535282986,0
1826,[-0.29559321],0,0.23319086923413684,0
1827,[0.19771021],0,0.29686683673482267,0
1828,[0.20507294],1,0.29789009651391046,0
1829,[0.16089652],0,0.2917811675530666,0
1830,[1.33157179],0,0.4730060363172619,0
1831,[-0.37658332],0,0.22369694989768038,0
1832,[0.13880831],1,0.2887544846820191,0
1833,[-0.1557012],0,0.2502400876323967,0
1834,[-0.3324069],0,0.22884101791139883,0
1835,[-0.36922059],0,0.22454854625878515,0
1836,[-0.3324069],0,0.22884101791139883,0
1837,[-0.34713237],0,0.2271171353657484,0
1838,[-0.08207382],1,0.25954026645069433,0
1839,[-0.34713237],0,0.2271171353657484,0
1840,[-0.22196583],0,0.24206198406482732,0
1841,[-0.29559321],0,0.23319086923413684,0
1842,[1.55981666],1,0.5109319693925006,1
1843,[-0.05262287],0,0.2633225842644037,0
1844,[-0.11888751],1,0.2548622660650996,0
1845,[-0.34713237],0,0.2271171353657484,0
1846,[-0.33976963],0,0.22797792838922726,0
1847,[0.10199462],1,0.2837517060182298,0
1848,[-0.16306393],0,0.2493223836707938,0
1849,[-0.36185785],0,0.22540244326425163,0
1850,[-0.36922059],0,0.22454854625878515,0
1851,[-0.33976963],0,0.22797792838922726,0
1852,[0.43331781],1,0.33058297318759833,0
1853,[-0.29559321],1,0.23319086923413684,0
1854,[-0.37658332],0,0.22369694989768038,0
1855,[-0.36922059],0,0.22454854625878515,0
1856,[-0.25877952],0,0.2375979283448524,0
1857,[-0.28823047],0,0.2340677106198393,0
1858,[-0.07471108],0,0.26048252981157455,0
1859,[0.10199462],0,0.2837517060182298,0
1860,[-0.28823047],0,0.2340677106198393,0
1861,[-0.37658332],0,0.22369694989768038,0
1862,[-0.273505],0,0.23582825239157945,0
1863,[-0.12625025],0,0.25393335224834906,0
1864,[-0.25141678],0,0.23848618721871007,0
1865,[-0.32504416],0,0.22970640274342624,0
1866,[-0.34713237],0,0.2271171353657484,0
1867,[1.95740448],1,0.5764429504387596,1
1868,[-0.19251488],1,0.2456740987026466,0
1869,[-0.30295595],1,0.23231631628571797,0
1870,[-0.22932857],0,0.24116462466994137,0
1871,[0.49221971],0,0.3393098487591731,0
1872,[-0.37658332],0,0.22369694989768038,0
1873,[-0.36185785],0,0.22540244326425163,0
1874,[-0.37658332],0,0.22369694989768038,0
1875,[-0.33976963],0,0.22797792838922726,0
1876,[-0.33976963],0,0.22797792838922726,0
1877,[0.19771021],0,0.29686683673482267,0
1878,[-0.30295595],0,0.23231631628571797,0
1879,[-0.36185785],0,0.22540244326425163,0
1880,[-0.37658332],0,0.22369694989768038,0
1881,[-0.28086773],1,0.2349468388807336,0
1882,[-0.36922059],0,0.22454854625878515,0
1883,[-0.36185785],0,0.22540244326425163,0
1884,[-0.36185785],0,0.22540244326425163,0
1885,[0.05045546],0,0.27683649365421736,0
1886,[0.3523277],0,0.31877227698783417,0
1887,[-0.25877952],0,0.2375979283448524,0
1888,[-0.1557012],0,0.2502400876323967,0
1889,[-0.36922059],1,0.22454854625878515,0
1890,[-0.29559321],0,0.23319086923413684,0
1891,[-0.29559321],0,0.23319086923413684,0
1892,[0.12408283],0,0.2867470916514032,0
1893,[-0.34713237],0,0.2271171353657484,0
1894,[-0.38394606],0,0.22284765506635082,0
1895,[-0.36922059],0,0.22454854625878515,0
1896,[1.95740448],1,0.5764429504387596,1
1897,[-0.17042667],1,0.24840693016099238,0
1898,[0.5879353],0,0.35372471360001484,0
1899,[0.35969043],0,0.31983669658427044,0
1900,[-0.25877952],0,0.2375979283448524,0
1901,[1.08123871],0,0.4317809524105874,0
1902,[-0.19987762],0,0.24476767302604735,0
1903,[-0.35449511],0,0.22625863996855017,0
1904,[-0.24405405],0,0.2393767242048681,0
1905,[0.02836724],1,0.27390487835820143,0
1906,[-0.37658332],0,0.22369694989768038,0
1907,[-0.37658332],0,0.22369694989768038,0
1908,[-0.3324069],0,0.22884101791139883,0
1909,[0.2934258],1,0.3103255147899781,0
1910,[-0.23669131],1,0.24026953735846168,0
1911,[-0.35449511],0,0.22625863996855017,0
1912,[0.41859233],1,0.3284190643367141,0
1913,[-0.29559321],0,0.23319086923413684,0
1914,[0.03572998],0,0.2748799326796514,0
1915,[-0.273505],0,0.23582825239157945,0
1916,[-0.28086773],0,0.2349468388807336,0
1917,[-0.36185785],0,0.22540244326425163,0
1918,[-0.19987762],0,0.24476767302604735,0
1919,[-0.33976963],0,0.22797792838922726,0
1920,[0.02836724],0,0.27390487835820143,0
1921,[0.13144557],0,0.2877497448767616,0
1922,[-0.18515215],0,0.2465827851078336,0
1923,[-0.36922059],0,0.22454854625878515,0
1924,[-0.273505],0,0.23582825239157945,0
1925,[-0.35449511],0,0.22625863996855017,0
1926,[-0.25141678],0,0.23848618721871007,0
1927,[-0.36922059],0,0.22454854625878515,0
1928,[-0.23669131],0,0.24026953735846168,0
1929,[-0.26614226],0,0.2367119494637261,0
1930,[0.34496496],0,0.31770974510716204,0
1931,[-0.35449511],0,0.22625863996855017,0
1932,[-0.3324069],0,0.22884101791139883,0
1933,[-0.32504416],0,0.22970640274342624,0
1934,[-0.18515215],0,0.2465827851078336,0
1935,[-0.22932857],0,0.24116462466994137,0
1936,[-0.30295595],0,0.23231631628571797,0
1937,[1.64816951],1,0.5256031494774185,1
1938,[1.4125619],0,0.48645061194546285,0
1939,[-0.26614226],0,0.2367119494637261,0
1940,[0.05045546],1,0.27683649365421736,0
1941,[-0.34713237],0,0.2271171353657484,0
1942,[-0.37658332],0,0.22369694989768038,0
1943,[-0.2146031],0,0.24296161340346434,0
1944,[-0.2146031],0,0.24296161340346434,0
1945,[0.4112296],0,0.3273398285698057,0
1946,[-0.25877952],0,0.2375979283448524,0
1947,[1.75861057],0,0.5438772223022635,1
1948,[-0.36922059],0,0.22454854625878515,0
1949,[-0.37658332],0,0.22369694989768038,0
1950,[-0.37658332],0,0.22369694989768038,0
1951,[0.4112296],0,0.3273398285698057,0
1952,[0.39650412],1,0.3251868360575717,0
1953,[-0.34713237],0,0.2271171353657484,0
1954,[-0.37658332],0,0.22369694989768038,0
1955,[0.15353378],1,0.29077020169569817,0
1956,[-0.35449511],0,0.22625863996855017,0
1957,[-0.36922059],0,0.22454854625878515,0
1958,[-0.31768142],0,0.23057408163494575,0
1959,[-0.36185785],0,0.22540244326425163,0
1960,[-0.11152477],0,0.25579341289694296,0
1961,[-0.22932857],0,0.24116462466994137,0
1962,[-0.22196583],0,0.24206198406482732,0
1963,[-0.30295595],1,0.23231631628571797,0
1964,[-0.28086773],0,0.2349468388807336,0
1965,[-0.36185785],0,0.22540244326425163,0
1966,[0.38914138],1,0.3241130957785026,0
1967,[-0.11152477],0,0.25579341289694296,0
1968,[-0.0967993],0,0.2576623929586024,0
1969,[-0.10416203],0,0.2567267895992245,0
1970,[-0.14097572],0,0.2520822358964902,0
1971,[0.08726914],0,0.2817653139196773,0
1972,[-0.36922059],0,0.22454854625878515,0
1973,[-0.33976963],0,0.22797792838922726,0
1974,[-0.28823047],1,0.2340677106198393,0
1975,[0.21979842],0,0.2999426926527902,0
1976,[-0.13361298],1,0.25300667452285514,0
1977,[-0.34713237],0,0.2271171353657484,0
1978,[6.52230177],1,0.9659244002454418,1
1979,[0.49221971],0,0.3393098487591731,0
1980,[-0.08943656],1,0.25860021969285557,0
1981,[0.55112161],0,0.3481472874169195,0
1982,[-0.1557012],0,0.2502400876323967,0
1983,[4.07051016],0,0.8473166822641756,1
1984,[2.28136494],0,0.628005216094614,1
1985,[-0.36185785],0,0.22540244326425163,0
1986,[-0.23669131],0,0.24026953735846168,0
1987,[-0.24405405],0,0.2393767242048681,0
1988,[0.6468372],1,0.362731468543927,0
1989,[-0.36185785],0,0.22540244326425163,0
1990,[-0.38394606],0,0.22284765506635082,0
1991,[0.19034747],0,0.29584561080749944,0
1992,[-0.16306393],0,0.2493223836707938,0
1993,[0.24924937],0,0.30407201231911246,0
1994,[-0.14833846],1,0.2511600393090374,0
1995,[-0.3324069],0,0.22884101791139883,0
1996,[0.37441591],1,0.3219711677997134,0
1997,[-0.3324069],0,0.22884101791139883,0
1998,[-0.11888751],1,0.2548622660650996,0
1999,[-0.35449511],1,0.22625863996855017,0
2000,[-0.23669131],0,0.24026953735846168,0
2001,[2.40653148],1,0.6472384546230269,1
2002,[0.02836724],0,0.27390487835820143,0
2003,[-0.31031868],0,0.23144405327379064,0
2004,[-0.0967993],0,0.2576623929586024,0
2005,[-0.02317192],0,0.26714013627120475,0
2006,[-0.00108371],0,0.2700262741968981,0
2007,[-0.37658332],0,0.22369694989768038,0
2008,[-0.36922059],0,0.22454854625878515,0
2009,[-0.24405405],0,0.2393767242048681,0
2010,[-0.33976963],0,0.22797792838922726,0
2011,[-0.05998561],1,0.2623736923129206,0
2012,[-0.36922059],0,0.22454854625878515,0
2013,[-0.22932857],0,0.24116462466994137,0
2014,[-0.38394606],0,0.22284765506635082,0
2015,[-0.3324069],0,0.22884101791139883,0
2016,[-0.36922059],0,0.22454854625878515,0
2017,[0.27133758],0,0.3071899064495546,0
2018,[0.28606306],0,0.30927835536336645,0
2019,[-0.38394606],0,0.22284765506635082,0
2020,[-0.06734835],0,0.26142700628551535,0
2021,[-0.33976963],0,0.22797792838922726,0
2022,[0.7057391],0,0.37183561040959695,0
2023,[-0.22196583],0,0.24206198406482732,0
2024,[-0.35449511],1,0.22625863996855017,0
2025,[-0.3324069],0,0.22884101791139883,0
2026,[-0.05998561],1,0.2623736923129206,0
2027,[-0.02317192],0,0.26714013627120475,0
2028,[0.23452389],0,0.3020033485406811,0
2029,[0.06518093],1,0.2788016265593577,0
2030,[-0.30295595],0,0.23231631628571797,0
2031,[1.24321894],0,0.4583844109156359,0
2032,[-0.14833846],1,0.2511600393090374,0
2033,[-0.14833846],1,0.2511600393090374,0
2034,[-0.14833846],1,0.2511600393090374,0
2035,[-0.29559321],0,0.23319086923413684,0
2036,[-0.32504416],0,0.22970640274342624,0
2037,[-0.16306393],0,0.2493223836707938,0
2038,[-0.38394606],0,0.22284765506635082,0
2039,[-0.38394606],0,0.22284765506635082,0
2040,[0.33760222],0,0.3166491086325779,0
2041,[-0.37658332],0,0.22369694989768038,0
2042,[-0.29559321],1,0.23319086923413684,0
2043,[0.08726914],0,0.2817653139196773,0
2044,[-0.25141678],0,0.23848618721871007,0
2045,[-0.31768142],0,0.23057408163494575,0
2046,[-0.3324069],0,0.22884101791139883,0
2047,[-0.30295595],0,0.23231631628571797,0
2048,[-0.33976963],0,0.22797792838922726,0
2049,[0.30078853],0,0.31137462141273475,0
2050,[-0.29559321],0,0.23319086923413684,0
2051,[-0.14097572],0,0.2520822358964902,0
2052,[-0.36922059],0,0.22454854625878515,0
2053,[1.25794442],0,0.4608170620393085,0
2054,[-0.38394606],0,0.22284765506635082,0
2055,[-0.38394606],0,0.22284765506635082,0
2056,[-0.38394606],0,0.22284765506635082,0
2057,[0.14617104],1,0.2897613055013155,0
2058,[-0.24405405],0,0.2393767242048681,0
2059,[0.00627903],0,0.27099267445330216,0
2060,[1.47146381],0,0.4962419318124163,0
2061,[-0.35449511],0,0.22625863996855017,0
2062,[1.35366],0,0.47666968051429304,0
2063,[-0.08207382],1,0.25954026645069433,0
2064,[-0.35449511],0,0.22625863996855017,0
2065,[-0.04526013],0,0.2642736784406156,0
2066,[-0.36922059],0,0.22454854625878515,0
2067,[-0.33976963],1,0.22797792838922726,0
2068,[0.52167066],1,0.3437150406685233,0
2069,[0.58057256],1,0.352605980872199,0
2070,[-0.31031868],1,0.23144405327379064,0
2071,[-0.38394606],0,0.22284765506635082,0
2072,[-0.37658332],0,0.22369694989768038,0
2073,[-0.30295595],1,0.23231631628571797,0
2074,[-0.37658332],0,0.22369694989768038,0
2075,[-0.34713237],0,0.2271171353657484,0
2076,[-0.11888751],1,0.2548622660650996,0
2077,[-0.17778941],0,0.24749372977250944,0
2078,[-0.38394606],0,0.22284765506635082,0
2079,[0.00627903],0,0.27099267445330216,0
2080,[0.07990641],0,0.2807752929717365,0
2081,[0.26397485],0,0.30614863095459965,0
2082,[-0.23669131],0,0.24026953735846168,0
2083,[-0.23669131],0,0.24026953735846168,0
2084,[-0.07471108],0,0.26048252981157455,0
2085,[-0.08207382],0,0.25954026645069433,0
2086,[-0.0967993],0,0.2576623929586024,0
2087,[-0.03789739],0,0.26522697107207766,0
2088,[-0.38394606],0,0.22284765506635082,0
2089,[0.71310184],0,0.3729802041112559,0
2090,[-0.1557012],0,0.2502400876323967,0
2091,[-0.31768142],0,0.23057408163494575,0
2092,[-0.31031868],0,0.23144405327379064,0
2093,[-0.37658332],0,0.22369694989768038,0
2094,[-0.30295595],0,0.23231631628571797,0
2095,[-0.36922059],1,0.22454854625878515,0
2096,[-0.11888751],0,0.2548622660650996,0
2097,[-0.31031868],0,0.23144405327379064,0
2098,[-0.24405405],0,0.2393767242048681,0
2099,[-0.36922059],1,0.22454854625878515,0
2100,[-0.11888751],0,0.2548622660650996,0
2101,[-0.05998561],1,0.2623736923129206,0
2102,[-0.36185785],0,0.22540244326425163,0
2103,[-0.19987762],0,0.24476767302604735,0
2104,[-0.38394606],0,0.22284765506635082,0
2105,[0.8235429],1,0.39031376553793273,0
2106,[-0.14097572],0,0.2520822358964902,0
2107,[-0.14097572],0,0.2520822358964902,0
2108,[-0.273505],0,0.23582825239157945,0
2109,[-0.37658332],0,0.22369694989768038,0
2110,[0.66892541],1,0.36613439942226134,0
2111,[-0.22932857],0,0.24116462466994137,0
2112,[0.18298473],0,0.2948264248838292,0
2113,[-0.03053466],0,0.26618245831901666,0
2114,[0.05781819],0,0.27781799098985505,0
2115,[-0.25877952],0,0.2375979283448524,0
2116,[0.21979842],0,0.2999426926527902,0
2117,[-0.37658332],0,0.22369694989768038,0
2118,[-0.2146031],0,0.24296161340346434,0
2119,[2.43598243],0,0.6516980568706829,1
2120,[-0.34713237],0,0.2271171353657484,0
2121,[-0.26614226],0,0.2367119494637261,0
2122,[-0.25877952],1,0.2375979283448524,0
2123,[-0.19251488],0,0.2456740987026466,0
2124,[-0.36922059],0,0.22454854625878515,0
2125,[-0.33976963],0,0.22797792838922726,0
2126,[-0.29559321],0,0.23319086923413684,0
2127,[-0.36922059],0,0.22454854625878515,0
2128,[-0.35449511],0,0.22625863996855017,0
2129,[-0.37658332],0,0.22369694989768038,0
2130,[-0.36185785],0,0.22540244326425163,0
2131,[0.27133758],0,0.3071899064495546,0
2132,[0.33023948],0,0.3155903751816163,0
2133,[1.42728738],1,0.4888977607981181,0
2134,[2.69367824],1,0.6895286285343958,1
2135,[0.51430792],0,0.3426111829324845,0
2136,[-0.02317192],0,0.26714013627120475,0
2137,[-0.23669131],0,0.24026953735846168,0
2138,[-0.22932857],0,0.24116462466994137,0
2139,[-0.11152477],0,0.25579341289694296,0
2140,[1.44201285],1,0.49134544191829765,0
2141,[0.30815127],1,0.312425668052333,0
2142,[-0.35449511],0,0.22625863996855017,0
2143,[-0.36185785],0,0.22540244326425163,0
2144,[-0.36185785],0,0.22540244326425163,0
2145,[-0.19251488],0,0.2456740987026466,0
2146,[-0.08207382],1,0.25954026645069433,0
2147,[-0.28823047],0,0.2340677106198393,0
2148,[5.45470483],1,0.9330428253908549,1
2149,[-0.05998561],1,0.2623736923129206,0
2150,[-0.33976963],0,0.22797792838922726,0
2151,[-0.31031868],0,0.23144405327379064,0
2152,[-0.3324069],0,0.22884101791139883,0
2153,[-0.30295595],0,0.23231631628571797,0
2154,[0.05045546],1,0.27683649365421736,0
2155,[0.69837636],1,0.3706924526291305,0
2156,[0.02100451],1,0.27293198090580323,0
2157,[0.08726914],0,0.2817653139196773,0
2158,[0.09463188],0,0.2827574533114169,0
2159,[-0.37658332],0,0.22369694989768038,0
2160,[-0.17778941],0,0.24749372977250944,0
2161,[-0.3324069],1,0.22884101791139883,0
2162,[-0.14833846],0,0.2511600393090374,0
2163,[-0.19251488],1,0.2456740987026466,0
2164,[-0.22196583],0,0.24206198406482732,0
2165,[0.47749423],0,0.3371175835715641,0
2166,[1.32420905],1,0.47178544773922165,0
2167,[5.34426376],1,0.9283049523513787,1
2168,[-0.29559321],0,0.23319086923413684,0
2169,[-0.23669131],0,0.24026953735846168,0
2170,[-0.32504416],0,0.22970640274342624,0
2171,[0.12408283],0,0.2867470916514032,0
2172,[-0.23669131],0,0.24026953735846168,0
2173,[-0.20724036],0,0.24386351048078023,0
2174,[-0.38394606],0,0.22284765506635082,0
2175,[-0.18515215],0,0.2465827851078336,0
2176,[5.85229265],0,0.9477896176551519,1
2177,[-0.33976963],0,0.22797792838922726,0
2178,[-0.36922059],0,0.22454854625878515,0
2179,[-0.19987762],0,0.24476767302604735,0
2180,[-0.35449511],0,0.22625863996855017,0
2181,[-0.14097572],1,0.2520822358964902,0
2182,[-0.31768142],0,0.23057408163494575,0
2183,[0.72782731],1,0.3752736550397219,0
2184,[0.89717028],1,0.4020283643859223,0
2185,[-0.37658332],0,0.22369694989768038,0
2186,[0.61738625],1,0.3582155836382844,0
2187,[-0.33976963],0,0.22797792838922726,0
2188,[-0.35449511],0,0.22625863996855017,0
2189,[-0.37658332],0,0.22369694989768038,0
2190,[3.45204021],0,0.7862279885220643,1
2191,[-0.29559321],0,0.23319086923413684,0
2192,[-0.26614226],0,0.2367119494637261,0
2193,[-0.36922059],0,0.22454854625878515,0
2194,[0.10199462],0,0.2837517060182298,0
2195,[0.07990641],0,0.2807752929717365,0
2196,[-0.36185785],0,0.22540244326425163,0
2197,[-0.02317192],0,0.26714013627120475,0
2198,[-0.36922059],0,0.22454854625878515,0
2199,[-0.37658332],0,0.22369694989768038,0
2200,[-0.28823047],0,0.2340677106198393,0
2201,[0.02100451],0,0.27293198090580323,0
2202,[-0.37658332],0,0.22369694989768038,0
2203,[-0.37658332],0,0.22369694989768038,0
2204,[-0.02317192],0,0.26714013627120475,0
2205,[-0.36922059],0,0.22454854625878515,0
2206,[-0.05998561],0,0.2623736923129206,0
2207,[-0.29559321],0,0.23319086923413684,0
2208,[-0.30295595],1,0.23231631628571797,0
2209,[2.53169801],0,0.6660061404617071,1
2210,[-0.19987762],0,0.24476767302604735,0
2211,[-0.36922059],0,0.22454854625878515,0
2212,[-0.38394606],0,0.22284765506635082,0
2213,[1.9794927],0,0.580025972444294,1
2214,[-0.36185785],1,0.22540244326425163,0
2215,[0.34496496],0,0.31770974510716204,0
2216,[0.34496496],1,0.31770974510716204,0
2217,[-0.08207382],1,0.25954026645069433,0
2218,[-0.08207382],1,0.25954026645069433,0
2219,[2.9219231],1,0.7210613407961428,1
2220,[-0.36185785],0,0.22540244326425163,0
2221,[-0.26614226],0,0.2367119494637261,0
2222,[-0.35449511],0,0.22625863996855017,0
2223,[-0.30295595],0,0.23231631628571797,0
2224,[-0.273505],0,0.23582825239157945,0
2225,[1.03706229],1,0.42458671268980863,0
2226,[-0.36922059],0,0.22454854625878515,0
2227,[0.40386686],1,0.3262624163870565,0
2228,[0.85299385],1,0.39498525894794495,0
2229,[-0.31768142],0,0.23057408163494575,0
2230,[2.2740022],1,0.62686042347213,1
2231,[-0.22196583],0,0.24206198406482732,0
2232,[0.23452389],0,0.3020033485406811,0
2233,[-0.07471108],0,0.26048252981157455,0
2234,[1.24321894],1,0.4583844109156359,0
2235,[-0.273505],0,0.23582825239157945,0
2236,[-0.36922059],0,0.22454854625878515,0
2237,[-0.36922059],0,0.22454854625878515,0
2238,[-0.35449511],0,0.22625863996855017,0
2239,[-0.06734835],0,0.26142700628551535,0
2240,[4.71843107],1,0.8951696111972531,1
2241,[-0.31768142],0,0.23057408163494575,0
2242,[-0.34713237],0,0.2271171353657484,0
2243,[-0.26614226],0,0.2367119494637261,0
2244,[-0.36922059],0,0.22454854625878515,0
2245,[0.87508206],1,0.39850156042222235,0
2246,[1.45673833],1,0.4937935380386944,0
2247,[-0.08207382],0,0.25954026645069433,0
2248,[-0.22196583],0,0.24206198406482732,0
2249,[-0.00108371],0,0.2700262741968981,0
2250,[0.74991552],0,0.37872432273843964,0
2251,[0.83090564],1,0.3914797908925041,0
2252,[0.75727826],1,0.3798772978918647,0
2253,[0.36705317],0,0.3209029961334436,0
2254,[0.21979842],0,0.2999426926527902,0
2255,[-0.36922059],0,0.22454854625878515,0
2256,[0.03572998],0,0.2748799326796514,0
2257,[0.10935736],0,0.2847480668387268,0
2258,[-0.38394606],0,0.22284765506635082,0
2259,[0.6468372],0,0.362731468543927,0
2260,[-0.3324069],0,0.22884101791139883,0
2261,[-0.37658332],0,0.22369694989768038,0
2262,[1.03706229],1,0.42458671268980863,0
2263,[-0.3324069],0,0.22884101791139883,0
2264,[-0.36185785],0,0.22540244326425163,0
2265,[-0.36185785],0,0.22540244326425163,0
2266,[-0.36185785],0,0.22540244326425163,0
2267,[-0.31768142],0,0.23057408163494575,0
2268,[-0.31768142],0,0.23057408163494575,0
2269,[-0.37658332],0,0.22369694989768038,0
2270,[-0.37658332],0,0.22369694989768038,0
2271,[-0.25141678],0,0.23848618721871007,0
2272,[-0.25141678],0,0.23848618721871007,0
2273,[0.21979842],0,0.2999426926527902,0
2274,[2.7452174],1,0.6968193804345354,1
2275,[-0.16306393],1,0.2493223836707938,0
2276,[-0.28086773],0,0.2349468388807336,0
2277,[0.58057256],1,0.352605980872199,0
2278,[0.11672009],1,0.2857465304987717,0
2279,[0.21243568],0,0.29891538391947065,0
2280,[0.21243568],0,0.29891538391947065,0
2281,[-0.03053466],0,0.26618245831901666,0
2282,[-0.37658332],0,0.22369694989768038,0
2283,[-0.22932857],0,0.24116462466994137,0
2284,[-0.36185785],0,0.22540244326425163,0
2285,[0.24924937],1,0.30407201231911246,0
2286,[-0.18515215],0,0.2465827851078336,0
2287,[-0.22196583],1,0.24206198406482732,0
2288,[-0.30295595],0,0.23231631628571797,0
2289,[-0.3324069],1,0.22884101791139883,0
2290,[0.83826837],0,0.3926470562818562,0
2291,[-0.37658332],0,0.22369694989768038,0
2292,[-0.26614226],0,0.2367119494637261,0
2293,[-0.26614226],0,0.2367119494637261,0
2294,[-0.19251488],0,0.2456740987026466,0
2295,[-0.273505],0,0.23582825239157945,0
2296,[8.17155499],0,0.9883588029684774,1
2297,[0.07990641],1,0.2807752929717365,0
2298,[0.40386686],1,0.3262624163870565,0
2299,[-0.14097572],1,0.2520822358964902,0
2300,[-0.18515215],1,0.2465827851078336,0
2301,[-0.19987762],0,0.24476767302604735,0
2302,[0.01364177],0,0.27196124480164185,0
2303,[-0.37658332],0,0.22369694989768038,0
2304,[-0.11152477],1,0.25579341289694296,0
2305,[-0.25141678],0,0.23848618721871007,0
2306,[1.24321894],1,0.4583844109156359,0
2307,[0.49221971],1,0.3393098487591731,0
2308,[-0.00844644],0,0.2690620482972062,0
2309,[-0.34713237],0,0.2271171353657484,0
2310,[-0.36185785],0,0.22540244326425163,0
2311,[-0.36185785],0,0.22540244326425163,0
2312,[-0.36185785],0,0.22540244326425163,0
2313,[0.07990641],0,0.2807752929717365,0
2314,[-0.33976963],0,0.22797792838922726,0
2315,[-0.19251488],1,0.2456740987026466,0
2316,[3.75391245],1,0.8180401498852548,1
2317,[-0.34713237],0,0.2271171353657484,0
2318,[-0.02317192],0,0.26714013627120475,0
2319,[-0.19251488],0,0.2456740987026466,0
2320,[-0.36922059],0,0.22454854625878515,0
2321,[-0.07471108],0,0.26048252981157455,0
2322,[-0.3324069],0,0.22884101791139883,0
2323,[-0.08943656],0,0.25860021969285557,0
2324,[1.16222883],0,0.44504331110298934,0
2325,[1.04442503],1,0.4257836215852374,0
2326,[1.02233681],0,0.42219555951857957,0
2327,[0.04309272],0,0.27585713931924244,0
2328,[3.34159915],0,0.7736220462709686,1
2329,[-0.31768142],0,0.23057408163494575,0
2330,[-0.32504416],0,0.22970640274342624,0
2331,[-0.31768142],0,0.23057408163494575,0
2332,[0.83090564],0,0.3914797908925041,0
2333,[-0.36185785],0,0.22540244326425163,0
2334,[0.35969043],1,0.31983669658427044,0
2335,[-0.38394606],0,0.22284765506635082,0
2336,[0.4112296],0,0.3273398285698057,0
2337,[-0.31031868],0,0.23144405327379064,0
2338,[-0.37658332],0,0.22369694989768038,0
2339,[-0.31768142],0,0.23057408163494575,0
2340,[-0.25141678],0,0.23848618721871007,0
2341,[-0.17778941],0,0.24749372977250944,0
2342,[0.02100451],0,0.27293198090580323,0
2343,[-0.37658332],0,0.22369694989768038,0
2344,[-0.32504416],0,0.22970640274342624,0
2345,[-0.28086773],1,0.2349468388807336,0
2346,[-0.28086773],1,0.2349468388807336,0
2347,[-0.07471108],0,0.26048252981157455,0
2348,[-0.13361298],0,0.25300667452285514,0
2349,[2.14147292],0,0.6060217690440106,1
2350,[-0.38394606],0,0.22284765506635082,0
2351,[-0.07471108],0,0.26048252981157455,0
2352,[-0.17042667],1,0.24840693016099238,0
2353,[-0.38394606],0,0.22284765506635082,0
2354,[-0.38394606],0,0.22284765506635082,0
2355,[-0.36922059],0,0.22454854625878515,0
2356,[18.24377997],1,0.9999854946641248,1
2357,[-0.37658332],0,0.22369694989768038,0
2358,[-0.30295595],1,0.23231631628571797,0
2359,[1.99421817],0,0.5824100005968214,1
2360,[-0.36922059],0,0.22454854625878515,0
2361,[-0.24405405],0,0.2393767242048681,0
2362,[-0.25877952],0,0.2375979283448524,0
2363,[0.11672009],0,0.2857465304987717,0
2364,[-0.32504416],0,0.22970640274342624,0
2365,[0.38177865],1,0.3230412036749235,0
2366,[-0.37658332],0,0.22369694989768038,0
2367,[-0.35449511],0,0.22625863996855017,0
2368,[-0.30295595],0,0.23231631628571797,0
2369,[-0.25141678],0,0.23848618721871007,0
2370,[-0.12625025],0,0.25393335224834906,0
2371,[0.05781819],1,0.27781799098985505,0
2372,[-0.28823047],1,0.2340677106198393,0
2373,[-0.33976963],0,0.22797792838922726,0
2374,[-0.24405405],0,0.2393767242048681,0
2375,[-0.2146031],1,0.24296161340346434,0
2376,[-0.1557012],1,0.2502400876323967,0
2377,[-0.22932857],0,0.24116462466994137,0
2378,[-0.29559321],1,0.23319086923413684,0
2379,[-0.11152477],0,0.25579341289694296,0
2380,[1.26530715],0,0.46203409523039246,0
2381,[0.17562199],0,0.293809285042319,0
2382,[-0.3324069],0,0.22884101791139883,0
2383,[-0.38394606],0,0.22284765506635082,0
2384,[0.05781819],0,0.27781799098985505,0
2385,[3.9011672],1,0.8321680233126151,1
2386,[-0.28086773],0,0.2349468388807336,0
2387,[1.88377711],0,0.5644433916897617,1
2388,[-0.19251488],0,0.2456740987026466,0
2389,[0.36705317],1,0.3209029961334436,0
2390,[-0.34713237],0,0.2271171353657484,0
2391,[2.06048281],1,0.5930890357738061,1
2392,[-0.29559321],0,0.23319086923413684,0
2393,[-0.29559321],0,0.23319086923413684,0
2394,[-0.38394606],0,0.22284765506635082,0
2395,[-0.00844644],0,0.2690620482972062,0
2396,[-0.34713237],0,0.2271171353657484,0
2397,[-0.26614226],1,0.2367119494637261,0
2398,[-0.273505],1,0.23582825239157945,0
2399,[-0.25141678],0,0.23848618721871007,0
2400,[-0.20724036],0,0.24386351048078023,0
2401,[-0.33976963],0,0.22797792838922726,0
2402,[-0.33976963],0,0.22797792838922726,0
2403,[-0.20724036],0,0.24386351048078023,0
2404,[-0.07471108],0,0.26048252981157455,0
2405,[-0.36922059],0,0.22454854625878515,0
2406,[-0.32504416],0,0.22970640274342624,0
2407,[-0.36922059],0,0.22454854625878515,0
2408,[0.07990641],0,0.2807752929717365,0
2409,[-0.36185785],0,0.22540244326425163,0
2410,[0.00627903],0,0.27099267445330216,0
2411,[0.07990641],0,0.2807752929717365,0
2412,[-0.29559321],0,0.23319086923413684,0
2413,[0.58057256],0,0.352605980872199,0
2414,[-0.29559321],0,0.23319086923413684,0
2415,[-0.32504416],0,0.22970640274342624,0
2416,[-0.23669131],0,0.24026953735846168,0
2417,[-0.38394606],0,0.22284765506635082,0
2418,[0.80881742],1,0.38798548281843387,0
2419,[-0.36185785],0,0.22540244326425163,0
2420,[1.75861057],1,0.5438772223022635,1
2421,[0.55112161],0,0.3481472874169195,0
2422,[-0.18515215],0,0.2465827851078336,0
2423,[-0.17042667],0,0.24840693016099238,0
2424,[2.05312007],1,0.5919066159389121,1
2425,[-0.31768142],0,0.23057408163494575,0
2426,[0.02100451],0,0.27293198090580323,0
2427,[-0.26614226],0,0.2367119494637261,0
2428,[-0.37658332],0,0.22369694989768038,0
2429,[-0.0967993],0,0.2576623929586024,0
2430,[-0.3324069],0,0.22884101791139883,0
2431,[1.93531627],1,0.5728518714283614,1
2432,[12.64073668],1,0.9993976965359621,1
2433,[-0.32504416],1,0.22970640274342624,0
2434,[-0.37658332],0,0.22369694989768038,0
2435,[0.34496496],1,0.31770974510716204,0
2436,[-0.3324069],0,0.22884101791139883,0
2437,[0.34496496],1,0.31770974510716204,0
2438,[-0.36185785],0,0.22540244326425163,0
2439,[-0.30295595],0,0.23231631628571797,0
2440,[-0.14097572],0,0.2520822358964902,0
2441,[-0.10416203],1,0.2567267895992245,0
2442,[-0.13361298],0,0.25300667452285514,0
2443,[0.4701315],0,0.33602406540852275,0
2444,[-0.13361298],0,0.25300667452285514,0
2445,[0.34496496],1,0.31770974510716204,0
2446,[-0.37658332],0,0.22369694989768038,0
2447,[0.22716116],0,0.3009720163417227,0
2448,[0.33760222],0,0.3166491086325779,0
2449,[-0.33976963],0,0.22797792838922726,0
2450,[0.36705317],0,0.3209029961334436,0
2451,[0.09463188],1,0.2827574533114169,0
2452,[-0.32504416],0,0.22970640274342624,0
2453,[-0.31768142],0,0.23057408163494575,0
2454,[0.09463188],0,0.2827574533114169,0
2455,[-0.37658332],0,0.22369694989768038,0
2456,[0.55112161],1,0.3481472874169195,0
2457,[-0.1557012],0,0.2502400876323967,0
2458,[-0.29559321],0,0.23319086923413684,0
2459,[-0.19251488],0,0.2456740987026466,0
2460,[-0.31768142],0,0.23057408163494575,0
2461,[-0.28823047],0,0.2340677106198393,0
2462,[-0.33976963],1,0.22797792838922726,0
2463,[-0.38394606],0,0.22284765506635082,0
2464,[-0.03789739],1,0.26522697107207766,0
2465,[2.41389421],1,0.6483557986007473,1
2466,[-0.31031868],0,0.23144405327379064,0
2467,[-0.36922059],0,0.22454854625878515,0
2468,[-0.38394606],0,0.22284765506635082,0
2469,[-0.35449511],0,0.22625863996855017,0
2470,[-0.36922059],0,0.22454854625878515,0
2471,[-0.23669131],0,0.24026953735846168,0
2472,[1.1180524],0,0.43779835212104373,0
2473,[-0.29559321],0,0.23319086923413684,0
2474,[-0.07471108],0,0.26048252981157455,0
2475,[-0.26614226],0,0.2367119494637261,0
2476,[-0.25877952],0,0.2375979283448524,0
2477,[-0.25877952],0,0.2375979283448524,0
2478,[-0.33976963],0,0.22797792838922726,0
2479,[0.32287675],1,0.3145335522989429,0
2480,[0.63211172],0,0.3604704403401596,0
2481,[-0.36922059],0,0.22454854625878515,0
2482,[-0.36922059],0,0.22454854625878515,0
2483,[0.72046457],0,0.3741262226899324,0
2484,[-0.25141678],0,0.23848618721871007,0
2485,[-0.38394606],0,0.22284765506635082,0
2486,[-0.3324069],0,0.22884101791139883,0
2487,[-0.19987762],0,0.24476767302604735,0
2488,[-0.36185785],0,0.22540244326425163,0
2489,[-0.28086773],0,0.2349468388807336,0
2490,[-0.33976963],0,0.22797792838922726,0
2491,[-0.24405405],0,0.2393767242048681,0
2492,[-0.1557012],1,0.2502400876323967,0
2493,[-0.36185785],0,0.22540244326425163,0
2494,[-0.36922059],0,0.22454854625878515,0
2495,[-0.37658332],0,0.22369694989768038,0
2496,[-0.24405405],1,0.2393767242048681,0
2497,[-0.34713237],0,0.2271171353657484,0
2498,[0.21979842],0,0.2999426926527902,0
2499,[0.16089652],0,0.2917811675530666,0
2500,[-0.12625025],0,0.25393335224834906,0
2501,[0.86771933],1,0.3973282765567123,0
2502,[3.69501055],1,0.8121356298014089,1
2503,[0.02100451],0,0.27293198090580323,0
2504,[-0.2146031],0,0.24296161340346434,0
2505,[-0.35449511],0,0.22625863996855017,0
2506,[-0.36922059],0,0.22454854625878515,0
2507,[-0.35449511],0,0.22625863996855017,0
2508,[-0.37658332],0,0.22369694989768038,0
2509,[-0.30295595],0,0.23231631628571797,0
2510,[-0.32504416],0,0.22970640274342624,0
2511,[-0.32504416],0,0.22970640274342624,0
2512,[-0.35449511],0,0.22625863996855017,0
2513,[-0.37658332],0,0.22369694989768038,0
2514,[-0.37658332],0,0.22369694989768038,0
2515,[-0.26614226],0,0.2367119494637261,0
2516,[-0.08943656],0,0.25860021969285557,0
2517,[-0.19987762],0,0.24476767302604735,0
2518,[-0.35449511],0,0.22625863996855017,0
2519,[-0.24405405],0,0.2393767242048681,0
2520,[1.92795353],0,0.5716531170570166,1
2521,[-0.37658332],0,0.22369694989768038,0
2522,[-0.35449511],1,0.22625863996855017,0
2523,[0.08726914],0,0.2817653139196773,0
2524,[-0.25141678],0,0.23848618721871007,0
2525,[-0.34713237],1,0.2271171353657484,0
2526,[-0.36922059],0,0.22454854625878515,0
2527,[0.10199462],0,0.2837517060182298,0
2528,[-0.36922059],0,0.22454854625878515,0
2529,[0.10199462],1,0.2837517060182298,0
2530,[-0.0967993],0,0.2576623929586024,0
2531,[-0.25141678],0,0.23848618721871007,0
2532,[-0.37658332],0,0.22369694989768038,0
2533,[-0.36922059],0,0.22454854625878515,0
2534,[-0.1557012],0,0.2502400876323967,0
2535,[-0.1557012],0,0.2502400876323967,0
2536,[0.10199462],1,0.2837517060182298,0
2537,[-0.36185785],0,0.22540244326425163,0
2538,[-0.35449511],0,0.22625863996855017,0
2539,[-0.26614226],0,0.2367119494637261,0
2540,[-0.29559321],0,0.23319086923413684,0
2541,[-0.31031868],0,0.23144405327379064,0
2542,[-0.36185785],0,0.22540244326425163,0
2543,[-0.35449511],0,0.22625863996855017,0
2544,[-0.33976963],0,0.22797792838922726,0
2545,[-0.3324069],0,0.22884101791139883,0
2546,[-0.37658332],0,0.22369694989768038,0
2547,[-0.37658332],0,0.22369694989768038,0
2548,[-0.05262287],1,0.2633225842644037,0
2549,[-0.25141678],1,0.23848618721871007,0
2550,[-0.36922059],0,0.22454854625878515,0
2551,[-0.14833846],0,0.2511600393090374,0
2552,[-0.16306393],0,0.2493223836707938,0
2553,[-0.37658332],0,0.22369694989768038,0
2554,[-0.33976963],0,0.22797792838922726,0
2555,[-0.00108371],1,0.2700262741968981,0
2556,[-0.32504416],0,0.22970640274342624,0
2557,[-0.37658332],0,0.22369694989768038,0
2558,[-0.35449511],0,0.22625863996855017,0
2559,[-0.19251488],0,0.2456740987026466,0
2560,[-0.37658332],0,0.22369694989768038,0
2561,[-0.36922059],0,0.22454854625878515,0
2562,[-0.36922059],0,0.22454854625878515,0
2563,[-0.20724036],0,0.24386351048078023,0
2564,[0.05045546],0,0.27683649365421736,0
2565,[-0.37658332],0,0.22369694989768038,0
2566,[0.05045546],0,0.27683649365421736,0
2567,[0.33760222],1,0.3166491086325779,0
2568,[-0.26614226],0,0.2367119494637261,0
2569,[0.30815127],0,0.312425668052333,0
2570,[0.25661211],0,0.3051093306402093,0
2571,[-0.29559321],0,0.23319086923413684,0
2572,[-0.29559321],0,0.23319086923413684,0
2573,[-0.273505],0,0.23582825239157945,0
2574,[-0.28823047],1,0.2340677106198393,0
2575,[-0.10416203],0,0.2567267895992245,0
2576,[-0.32504416],0,0.22970640274342624,0
2577,[-0.36185785],0,0.22540244326425163,0
2578,[2.28872767],0,0.6291485743288863,1
2579,[2.7452174],0,0.6968193804345354,1
2580,[2.59796265],0,0.6757376140568204,1
2581,[-0.37658332],0,0.22369694989768038,0
2582,[-0.14833846],0,0.2511600393090374,0
2583,[-0.14833846],0,0.2511600393090374,0
2584,[-0.20724036],0,0.24386351048078023,0
2585,[0.14617104],1,0.2897613055013155,0
2586,[-0.36922059],0,0.22454854625878515,0
2587,[0.66156267],0,0.3649985847250999,0
2588,[-0.37658332],0,0.22369694989768038,0
2589,[-0.35449511],0,0.22625863996855017,0
2590,[-0.37658332],0,0.22369694989768038,0
2591,[-0.22196583],0,0.24206198406482732,0
2592,[-0.38394606],0,0.22284765506635082,0
2593,[-0.10416203],0,0.2567267895992245,0
2594,[-0.34713237],0,0.2271171353657484,0
2595,[-0.37658332],0,0.22369694989768038,0
2596,[-0.30295595],0,0.23231631628571797,0
2597,[-0.37658332],0,0.22369694989768038,0
2598,[-0.37658332],0,0.22369694989768038,0
2599,[-0.37658332],0,0.22369694989768038,0
2600,[-0.18515215],0,0.2465827851078336,0
2601,[-0.37658332],0,0.22369694989768038,0
2602,[-0.273505],0,0.23582825239157945,0
2603,[-0.37658332],0,0.22369694989768038,0
2604,[-0.35449511],0,0.22625863996855017,0
2605,[-0.37658332],0,0.22369694989768038,0
2606,[-0.36922059],0,0.22454854625878515,0
2607,[-0.34713237],0,0.2271171353657484,0
2608,[-0.22196583],0,0.24206198406482732,0
2609,[-0.36185785],0,0.22540244326425163,0
2610,[0.23452389],0,0.3020033485406811,0
2611,[0.05781819],0,0.27781799098985505,0
2612,[-0.28823047],0,0.2340677106198393,0
2613,[-0.37658332],0,0.22369694989768038,0
2614,[-0.38394606],0,0.22284765506635082,0
2615,[-0.37658332],0,0.22369694989768038,0
2616,[-0.37658332],0,0.22369694989768038,0
2617,[-0.37658332],0,0.22369694989768038,0
2618,[-0.31031868],0,0.23144405327379064,0
2619,[-0.31031868],0,0.23144405327379064,0
2620,[-0.29559321],0,0.23319086923413684,0
2621,[-0.36185785],0,0.22540244326425163,0
2622,[-0.36185785],0,0.22540244326425163,0
2623,[-0.36185785],0,0.22540244326425163,0
2624,[-0.36922059],0,0.22454854625878515,0
2625,[-0.26614226],0,0.2367119494637261,0
2626,[-0.16306393],0,0.2493223836707938,0
2627,[-0.32504416],0,0.22970640274342624,0
2628,[-0.23669131],0,0.24026953735846168,0
2629,[-0.273505],0,0.23582825239157945,0
2630,[-0.19987762],0,0.24476767302604735,0
2631,[-0.32504416],0,0.22970640274342624,0
2632,[-0.28823047],0,0.2340677106198393,0
2633,[0.20507294],0,0.29789009651391046,0
2634,[-0.29559321],0,0.23319086923413684,0
2635,[-0.37658332],0,0.22369694989768038,0
2636,[-0.17778941],1,0.24749372977250944,0
2637,[0.05045546],0,0.27683649365421736,0
2638,[-0.22196583],0,0.24206198406482732,0
2639,[-0.16306393],1,0.2493223836707938,0
2640,[-0.19251488],0,0.2456740987026466,0
2641,[-0.3324069],0,0.22884101791139883,0
2642,[0.24188663],1,0.3030366827306348,0
2643,[-0.32504416],0,0.22970640274342624,0
2644,[-0.36922059],0,0.22454854625878515,0
2645,[-0.28086773],0,0.2349468388807336,0
2646,[-0.36922059],0,0.22454854625878515,0
2647,[-0.37658332],0,0.22369694989768038,0
2648,[0.07254367],0,0.27978739552374243,0
2649,[0.24188663],1,0.3030366827306348,0
2650,[-0.31031868],0,0.23144405327379064,0
2651,[-0.12625025],0,0.25393335224834906,0
2652,[0.09463188],1,0.2827574533114169,0
2653,[0.10199462],1,0.2837517060182298,0
2654,[0.10199462],1,0.2837517060182298,0
2655,[-0.26614226],0,0.2367119494637261,0
2656,[-0.273505],0,0.23582825239157945,0
2657,[-0.00108371],1,0.2700262741968981,0
2658,[0.45540602],0,0.3338423024949095,0
2659,[2.54642349],0,0.6681813090762226,1
2660,[-0.18515215],0,0.2465827851078336,0
2661,[-0.37658332],1,0.22369694989768038,0
2662,[-0.29559321],0,0.23319086923413684,0
2663,[-0.33976963],0,0.22797792838922726,0
2664,[-0.36922059],0,0.22454854625878515,0
2665,[-0.36185785],0,0.22540244326425163,0
2666,[-0.31768142],0,0.23057408163494575,0
2667,[-0.35449511],0,0.22625863996855017,0
2668,[-0.1557012],1,0.2502400876323967,0
2669,[-0.1557012],0,0.2502400876323967,0
2670,[-0.31031868],0,0.23144405327379064,0
2671,[-0.36922059],0,0.22454854625878515,0
2672,[-0.36922059],0,0.22454854625878515,0
2673,[-0.3324069],0,0.22884101791139883,0
2674,[-0.05998561],0,0.2623736923129206,0
2675,[-0.29559321],0,0.23319086923413684,0
2676,[0.66892541],1,0.36613439942226134,0
2677,[-0.1557012],0,0.2502400876323967,0
2678,[-0.34713237],0,0.2271171353657484,0
2679,[-0.36922059],0,0.22454854625878515,0
2680,[0.58057256],1,0.352605980872199,0
2681,[-0.00844644],1,0.2690620482972062,0
2682,[-0.31768142],0,0.23057408163494575,0
2683,[-0.05998561],1,0.2623736923129206,0
2684,[-0.3324069],1,0.22884101791139883,0
2685,[-0.37658332],0,0.22369694989768038,0
2686,[14.10592146],0,0.9997726303596065,1
2687,[-0.24405405],1,0.2393767242048681,0
2688,[-0.31031868],0,0.23144405327379064,0
2689,[-0.22196583],0,0.24206198406482732,0
2690,[0.09463188],0,0.2827574533114169,0
2691,[-0.22932857],0,0.24116462466994137,0
2692,[0.66892541],0,0.36613439942226134,0
2693,[-0.37658332],0,0.22369694989768038,0
2694,[-0.37658332],0,0.22369694989768038,0
2695,[-0.20724036],0,0.24386351048078023,0
2696,[-0.36922059],0,0.22454854625878515,0
2697,[0.18298473],1,0.2948264248838292,0
2698,[-0.16306393],0,0.2493223836707938,0
2699,[-0.28823047],0,0.2340677106198393,0
2700,[0.22716116],0,0.3009720163417227,0
2701,[-0.38394606],0,0.22284765506635082,0
2702,[-0.38394606],0,0.22284765506635082,0
2703,[-0.38394606],0,0.22284765506635082,0
2704,[-0.06734835],0,0.26142700628551535,0
2705,[-0.37658332],0,0.22369694989768038,0
2706,[-0.34713237],0,0.2271171353657484,0
2707,[-0.11888751],0,0.2548622660650996,0
2708,[0.16825926],1,0.2927941972881215,0
2709,[-0.06734835],0,0.26142700628551535,0
2710,[-0.33976963],0,0.22797792838922726,0
2711,[-0.17778941],0,0.24749372977250944,0
2712,[0.22716116],0,0.3009720163417227,0
2713,[-0.02317192],0,0.26714013627120475,0
2714,[-0.34713237],0,0.2271171353657484,0
2715,[-0.23669131],0,0.24026953735846168,0
2716,[-0.11152477],0,0.25579341289694296,0
2717,[0.08726914],1,0.2817653139196773,0
2718,[-0.36185785],0,0.22540244326425163,0
2719,[-0.25141678],0,0.23848618721871007,0
2720,[-0.30295595],0,0.23231631628571797,0
2721,[-0.37658332],0,0.22369694989768038,0
2722,[-0.37658332],0,0.22369694989768038,0
2723,[-0.37658332],0,0.22369694989768038,0
2724,[-0.24405405],0,0.2393767242048681,0
2725,[-0.25877952],1,0.2375979283448524,0
2726,[-0.37658332],0,0.22369694989768038,0
2727,[0.05045546],0,0.27683649365421736,0
2728,[-0.34713237],0,0.2271171353657484,0
2729,[-0.23669131],0,0.24026953735846168,0
2730,[5.59459684],1,0.9386268898929863,1
2731,[0.87508206],0,0.39850156042222235,0
2732,[-0.04526013],0,0.2642736784406156,0
2733,[-0.24405405],1,0.2393767242048681,0
2734,[-0.18515215],0,0.2465827851078336,0
2735,[0.38177865],0,0.3230412036749235,0
2736,[-0.37658332],0,0.22369694989768038,0
2737,[-0.08943656],0,0.25860021969285557,0
2738,[-0.28823047],0,0.2340677106198393,0
2739,[-0.31031868],1,0.23144405327379064,0
2740,[-0.36185785],1,0.22540244326425163,0
2741,[-0.36922059],0,0.22454854625878515,0
2742,[-0.37658332],0,0.22369694989768038,0
2743,[-0.273505],0,0.23582825239157945,0
2744,[-0.14833846],0,0.2511600393090374,0
2745,[0.16089652],1,0.2917811675530666,0
2746,[-0.37658332],1,0.22369694989768038,0
2747,[-0.38394606],0,0.22284765506635082,0
2748,[-0.12625025],1,0.25393335224834906,0
2749,[0.56584709],1,0.3503733670003796,0
2750,[-0.12625025],0,0.25393335224834906,0
2751,[-0.36922059],0,0.22454854625878515,0
2752,[-0.10416203],1,0.2567267895992245,0
2753,[-0.00108371],0,0.2700262741968981,0
2754,[-0.273505],0,0.23582825239157945,0
2755,[-0.36185785],0,0.22540244326425163,0
2756,[0.33760222],0,0.3166491086325779,0
2757,[-0.36922059],0,0.22454854625878515,0
2758,[-0.30295595],0,0.23231631628571797,0
2759,[-0.37658332],0,0.22369694989768038,0
2760,[-0.35449511],0,0.22625863996855017,0
2761,[-0.31031868],0,0.23144405327379064,0
2762,[-0.31031868],0,0.23144405327379064,0
2763,[-0.31031868],0,0.23144405327379064,0
2764,[-0.31031868],0,0.23144405327379064,0
2765,[-0.273505],0,0.23582825239157945,0
2766,[-0.38394606],0,0.22284765506635082,0
2767,[-0.36922059],0,0.22454854625878515,0
2768,[-0.36922059],0,0.22454854625878515,0
2769,[-0.07471108],1,0.26048252981157455,0
2770,[-0.36185785],0,0.22540244326425163,0
2771,[-0.22196583],0,0.24206198406482732,0
2772,[0.01364177],0,0.27196124480164185,0
2773,[-0.28823047],0,0.2340677106198393,0
2774,[-0.36922059],0,0.22454854625878515,0
2775,[-0.28823047],0,0.2340677106198393,0
2776,[-0.14833846],0,0.2511600393090374,0
2777,[-0.36922059],0,0.22454854625878515,0
2778,[-0.38394606],0,0.22284765506635082,0
2779,[-0.38394606],0,0.22284765506635082,0
2780,[-0.38394606],0,0.22284765506635082,0
2781,[-0.3324069],1,0.22884101791139883,0
2782,[-0.30295595],1,0.23231631628571797,0
2783,[-0.18515215],0,0.2465827851078336,0
2784,[2.25191399],1,0.6234175501112968,1
2785,[-0.26614226],0,0.2367119494637261,0
2786,[-0.06734835],0,0.26142700628551535,0
2787,[-0.37658332],0,0.22369694989768038,0
2788,[-0.37658332],0,0.22369694989768038,0
2789,[-0.19251488],0,0.2456740987026466,0
2790,[-0.38394606],0,0.22284765506635082,0
2791,[0.07990641],0,0.2807752929717365,0
2792,[-0.37658332],0,0.22369694989768038,0
2793,[-0.38394606],0,0.22284765506635082,0
2794,[-0.20724036],0,0.24386351048078023,0
2795,[-0.36922059],1,0.22454854625878515,0
2796,[-0.00844644],1,0.2690620482972062,0
2797,[-0.25877952],0,0.2375979283448524,0
2798,[1.55981666],1,0.5109319693925006,1
2799,[0.83826837],0,0.3926470562818562,0
2800,[-0.25141678],0,0.23848618721871007,0
2801,[-0.10416203],0,0.2567267895992245,0
2802,[0.02100451],0,0.27293198090580323,0
2803,[-0.23669131],0,0.24026953735846168,0
2804,[-0.36922059],0,0.22454854625878515,0
2805,[-0.38394606],0,0.22284765506635082,0
2806,[-0.35449511],0,0.22625863996855017,0
2807,[-0.35449511],0,0.22625863996855017,0
2808,[0.69837636],0,0.3706924526291305,0
2809,[-0.38394606],0,0.22284765506635082,0
2810,[-0.25877952],0,0.2375979283448524,0
2811,[-0.34713237],0,0.2271171353657484,0
2812,[-0.34713237],0,0.2271171353657484,0
2813,[-0.30295595],0,0.23231631628571797,0
2814,[-0.22196583],1,0.24206198406482732,0
2815,[-0.34713237],1,0.2271171353657484,0
2816,[0.4112296],1,0.3273398285698057,0
2817,[1.08123871],1,0.4317809524105874,0
2818,[0.18298473],1,0.2948264248838292,0
2819,[-0.13361298],0,0.25300667452285514,0
2820,[-0.33976963],1,0.22797792838922726,0
2821,[-0.11888751],1,0.2548622660650996,0
2822,[-0.14833846],0,0.2511600393090374,0
2823,[-0.31031868],1,0.23144405327379064,0
2824,[-0.20724036],0,0.24386351048078023,0
2825,[0.56584709],1,0.3503733670003796,0
2826,[0.46276876],0,0.33493230210309455,0
2827,[-0.07471108],0,0.26048252981157455,0
2828,[-0.12625025],0,0.25393335224834906,0
2829,[-0.30295595],0,0.23231631628571797,0
2830,[-0.35449511],0,0.22625863996855017,0
2831,[-0.26614226],1,0.2367119494637261,0
2832,[0.60266077],1,0.3559669809170413,0
2833,[-0.34713237],0,0.2271171353657484,0
2834,[-0.36922059],0,0.22454854625878515,0
2835,[-0.19251488],1,0.2456740987026466,0
2836,[-0.37658332],0,0.22369694989768038,0
2837,[-0.35449511],0,0.22625863996855017,0
2838,[-0.28823047],0,0.2340677106198393,0
2839,[-0.1557012],0,0.2502400876323967,0
2840,[-0.30295595],0,0.23231631628571797,0
2841,[-0.1557012],1,0.2502400876323967,0
2842,[-0.14833846],0,0.2511600393090374,0
2843,[0.04309272],0,0.27585713931924244,0
2844,[0.30078853],1,0.31137462141273475,0
2845,[1.67762046],0,0.5304849874169131,1
2846,[-0.38394606],0,0.22284765506635082,0
2847,[-0.35449511],0,0.22625863996855017,0
2848,[-0.36922059],0,0.22454854625878515,0
2849,[0.05045546],1,0.27683649365421736,0
2850,[-0.29559321],0,0.23319086923413684,0
2851,[-0.33976963],1,0.22797792838922726,0
2852,[-0.32504416],0,0.22970640274342624,0
2853,[-0.26614226],0,0.2367119494637261,0
2854,[2.53169801],1,0.6660061404617071,1
2855,[-0.22932857],1,0.24116462466994137,0
2856,[0.47749423],1,0.3371175835715641,0
2857,[1.04442503],1,0.4257836215852374,0
2858,[1.11068966],1,0.4365933485077324,0
2859,[2.23718851],1,0.6211153335351316,1
2860,[-0.35449511],0,0.22625863996855017,0
2861,[-0.36185785],0,0.22540244326425163,0
2862,[-0.31031868],0,0.23144405327379064,0
2863,[-0.33976963],1,0.22797792838922726,0
2864,[-0.36922059],0,0.22454854625878515,0
2865,[0.17562199],0,0.293809285042319,0
2866,[0.11672009],1,0.2857465304987717,0
2867,[0.27133758],0,0.3071899064495546,0
2868,[-0.36185785],0,0.22540244326425163,0
2869,[0.2934258],0,0.3103255147899781,0
2870,[-0.36922059],0,0.22454854625878515,0
2871,[-0.23669131],0,0.24026953735846168,0
2872,[-0.3324069],0,0.22884101791139883,0
2873,[-0.3324069],0,0.22884101791139883,0
2874,[-0.32504416],0,0.22970640274342624,0
2875,[-0.36922059],0,0.22454854625878515,0
2876,[-0.37658332],0,0.22369694989768038,0
2877,[-0.05998561],0,0.2623736923129206,0
2878,[-0.36185785],0,0.22540244326425163,0
2879,[1.22113073],0,0.45473918670086344,0
2880,[0.03572998],0,0.2748799326796514,0
2881,[0.30078853],0,0.31137462141273475,0
2882,[0.27870032],0,0.3082331502389644,0
2883,[-0.30295595],0,0.23231631628571797,0
2884,[-0.38394606],0,0.22284765506635082,0
2885,[-0.28086773],0,0.2349468388807336,0
2886,[-0.06734835],0,0.26142700628551535,0
2887,[-0.36922059],0,0.22454854625878515,0
2888,[0.05045546],0,0.27683649365421736,0
2889,[0.01364177],0,0.27196124480164185,0
2890,[-0.18515215],0,0.2465827851078336,0
2891,[0.05781819],0,0.27781799098985505,0
2892,[-0.30295595],1,0.23231631628571797,0
2893,[0.78672921],1,0.3845026568113858,0
2894,[2.79675657],1,0.7040124174300375,1
2895,[0.33760222],1,0.3166491086325779,0
2896,[-0.37658332],0,0.22369694989768038,0
2897,[-0.22932857],1,0.24116462466994137,0
2898,[0.34496496],1,0.31770974510716204,0
2899,[-0.20724036],0,0.24386351048078023,0
2900,[0.05781819],1,0.27781799098985505,0
2901,[-0.17778941],0,0.24749372977250944,0
2902,[-0.14097572],0,0.2520822358964902,0
2903,[-0.38394606],0,0.22284765506635082,0
2904,[-0.36922059],0,0.22454854625878515,0
2905,[-0.22932857],0,0.24116462466994137,0
2906,[-0.37658332],1,0.22369694989768038,0
2907,[-0.36185785],1,0.22540244326425163,0
2908,[0.24188663],0,0.3030366827306348,0
2909,[-0.20724036],0,0.24386351048078023,0
2910,[-0.33976963],1,0.22797792838922726,0
2911,[-0.35449511],0,0.22625863996855017,0
2912,[0.4112296],0,0.3273398285698057,0
2913,[1.75861057],0,0.5438772223022635,1
2914,[0.25661211],0,0.3051093306402093,0
2915,[0.22716116],0,0.3009720163417227,0
2916,[0.22716116],1,0.3009720163417227,0
2917,[3.35632462],1,0.7753327799224894,1
2918,[0.07254367],1,0.27978739552374243,0
2919,[-0.35449511],0,0.22625863996855017,0
2920,[-0.38394606],0,0.22284765506635082,0
2921,[-0.36922059],0,0.22454854625878515,0
2922,[0.02100451],1,0.27293198090580323,0
2923,[-0.34713237],0,0.2271171353657484,0
2924,[-0.11888751],1,0.2548622660650996,0
2925,[-0.13361298],0,0.25300667452285514,0
2926,[-0.37658332],0,0.22369694989768038,0
2927,[-0.25141678],0,0.23848618721871007,0
2928,[-0.35449511],0,0.22625863996855017,0
2929,[-0.36922059],0,0.22454854625878515,0
2930,[-0.07471108],0,0.26048252981157455,0
2931,[0.05781819],0,0.27781799098985505,0
2932,[-0.18515215],0,0.2465827851078336,0
2933,[-0.30295595],0,0.23231631628571797,0
2934,[-0.36922059],1,0.22454854625878515,0
2935,[-0.38394606],0,0.22284765506635082,0
2936,[-0.36185785],0,0.22540244326425163,0
2937,[-0.28086773],0,0.2349468388807336,0
2938,[-0.25877952],0,0.2375979283448524,0
2939,[0.30815127],0,0.312425668052333,0
2940,[1.16959157],1,0.44625316424206957,0
2941,[-0.19251488],0,0.2456740987026466,0
2942,[-0.37658332],0,0.22369694989768038,0
2943,[-0.37658332],0,0.22369694989768038,0
2944,[-0.31768142],0,0.23057408163494575,0
2945,[-0.37658332],1,0.22369694989768038,0
2946,[-0.37658332],0,0.22369694989768038,0
2947,[-0.32504416],1,0.22970640274342624,0
2948,[-0.14097572],0,0.2520822358964902,0
2949,[0.05781819],0,0.27781799098985505,0
2950,[-0.38394606],0,0.22284765506635082,0
2951,[0.78672921],1,0.3845026568113858,0
2952,[-0.38394606],0,0.22284765506635082,0
2953,[0.32287675],1,0.3145335522989429,0
2954,[0.05045546],0,0.27683649365421736,0
2955,[0.05781819],0,0.27781799098985505,0
2956,[0.23452389],1,0.3020033485406811,0
2957,[-0.03053466],1,0.26618245831901666,0
2958,[-0.14833846],0,0.2511600393090374,0
2959,[-0.3324069],0,0.22884101791139883,0
2960,[0.46276876],0,0.33493230210309455,0
2961,[-0.36922059],0,0.22454854625878515,0
2962,[-0.33976963],0,0.22797792838922726,0
2963,[0.66156267],0,0.3649985847250999,0
2964,[-0.20724036],0,0.24386351048078023,0
2965,[0.47749423],0,0.3371175835715641,0
2966,[-0.20724036],0,0.24386351048078023,0
2967,[0.46276876],0,0.33493230210309455,0
2968,[-0.20724036],0,0.24386351048078023,0
2969,[-0.32504416],0,0.22970640274342624,0
2970,[-0.36185785],0,0.22540244326425163,0
2971,[0.26397485],0,0.30614863095459965,0
2972,[0.27133758],0,0.3071899064495546,0
2973,[0.27870032],0,0.3082331502389644,0
2974,[-0.29559321],0,0.23319086923413684,0
2975,[-0.3324069],1,0.22884101791139883,0
2976,[-0.36922059],0,0.22454854625878515,0
2977,[-0.2146031],0,0.24296161340346434,0
2978,[-0.37658332],0,0.22369694989768038,0
2979,[-0.37658332],0,0.22369694989768038,0
2980,[-0.32504416],0,0.22970640274342624,0
2981,[-0.36185785],0,0.22540244326425163,0
2982,[-0.36922059],0,0.22454854625878515,0
2983,[-0.37658332],0,0.22369694989768038,0
2984,[-0.38394606],0,0.22284765506635082,0
2985,[-0.37658332],0,0.22369694989768038,0
2986,[0.27133758],0,0.3071899064495546,0
2987,[0.27133758],0,0.3071899064495546,0
2988,[0.27133758],0,0.3071899064495546,0
2989,[-0.14833846],1,0.2511600393090374,0
2990,[-0.31768142],0,0.23057408163494575,0
2991,[-0.04526013],0,0.2642736784406156,0
2992,[-0.36185785],0,0.22540244326425163,0
2993,[-0.0967993],1,0.2576623929586024,0
2994,[-0.13361298],0,0.25300667452285514,0
2995,[-0.37658332],0,0.22369694989768038,0
2996,[0.05045546],1,0.27683649365421736,0
2997,[0.15353378],0,0.29077020169569817,0
2998,[-0.33976963],0,0.22797792838922726,0
2999,[1.36102274],1,0.4778914729578104,0
3000,[0.23452389],0,0.3020033485406811,0
3001,[-0.35449511],0,0.22625863996855017,0
3002,[0.01364177],0,0.27196124480164185,0
3003,[0.05781819],0,0.27781799098985505,0
3004,[-0.25141678],0,0.23848618721871007,0
3005,[-0.18515215],0,0.2465827851078336,0
3006,[0.05781819],0,0.27781799098985505,0
3007,[-0.273505],0,0.23582825239157945,0
3008,[-0.30295595],0,0.23231631628571797,0
3009,[-0.22196583],0,0.24206198406482732,0
3010,[-0.25141678],0,0.23848618721871007,0
3011,[0.01364177],0,0.27196124480164185,0
3012,[-0.28086773],0,0.2349468388807336,0
3013,[-0.25141678],0,0.23848618721871007,0
3014,[-0.34713237],0,0.2271171353657484,0
3015,[-0.34713237],0,0.2271171353657484,0
3016,[-0.37658332],0,0.22369694989768038,0
3017,[-0.37658332],0,0.22369694989768038,0
3018,[-0.37658332],1,0.22369694989768038,0
3019,[0.15353378],0,0.29077020169569817,0
3020,[0.10199462],0,0.2837517060182298,0
3021,[1.36102274],1,0.4778914729578104,0
3022,[0.07990641],0,0.2807752929717365,0
3023,[-0.37658332],0,0.22369694989768038,0
3024,[0.07254367],1,0.27978739552374243,0
3025,[0.05781819],1,0.27781799098985505,0
3026,[-0.28823047],0,0.2340677106198393,0
3027,[-0.31031868],0,0.23144405327379064,0
3028,[-0.06734835],0,0.26142700628551535,0
3029,[0.21243568],0,0.29891538391947065,0
3030,[-0.12625025],1,0.25393335224834906,0
3031,[0.21243568],0,0.29891538391947065,0
3032,[-0.31768142],0,0.23057408163494575,0
3033,[0.05781819],0,0.27781799098985505,0
3034,[-0.31768142],0,0.23057408163494575,0
3035,[0.13880831],1,0.2887544846820191,0
3036,[0.24188663],1,0.3030366827306348,0
3037,[-0.01580918],1,0.26810000094780256,0
3038,[0.02836724],0,0.27390487835820143,0
3039,[-0.30295595],0,0.23231631628571797,0
3040,[0.2934258],1,0.3103255147899781,0
3041,[-0.30295595],0,0.23231631628571797,0
3042,[-0.23669131],0,0.24026953735846168,0
3043,[-0.273505],1,0.23582825239157945,0
3044,[-0.37658332],0,0.22369694989768038,0
3045,[-0.37658332],0,0.22369694989768038,0
3046,[-0.37658332],0,0.22369694989768038,0
3047,[-0.37658332],0,0.22369694989768038,0
3048,[-0.37658332],0,0.22369694989768038,0
3049,[-0.33976963],0,0.22797792838922726,0
3050,[-0.30295595],0,0.23231631628571797,0
3051,[-0.31768142],0,0.23057408163494575,0
3052,[-0.37658332],0,0.22369694989768038,0
3053,[-0.26614226],0,0.2367119494637261,0
3054,[-0.273505],0,0.23582825239157945,0
3055,[-0.273505],0,0.23582825239157945,0
3056,[-0.273505],0,0.23582825239157945,0
3057,[-0.273505],0,0.23582825239157945,0
3058,[0.11672009],0,0.2857465304987717,0
3059,[0.11672009],0,0.2857465304987717,0
3060,[0.32287675],1,0.3145335522989429,0
3061,[0.05045546],1,0.27683649365421736,0
3062,[0.05045546],1,0.27683649365421736,0
3063,[0.11672009],0,0.2857465304987717,0
3064,[-0.08207382],0,0.25954026645069433,0
3065,[0.05781819],1,0.27781799098985505,0
3066,[-0.28086773],0,0.2349468388807336,0
3067,[0.05045546],0,0.27683649365421736,0
3068,[-0.37658332],0,0.22369694989768038,0
3069,[-0.34713237],0,0.2271171353657484,0
3070,[-0.08207382],0,0.25954026645069433,0
3071,[-0.35449511],0,0.22625863996855017,0
3072,[-0.35449511],0,0.22625863996855017,0
3073,[-0.31768142],0,0.23057408163494575,0
3074,[-0.19987762],0,0.24476767302604735,0
3075,[-0.36185785],0,0.22540244326425163,0
3076,[-0.26614226],0,0.2367119494637261,0
3077,[-0.33976963],1,0.22797792838922726,0
3078,[-0.24405405],0,0.2393767242048681,0
3079,[-0.2146031],0,0.24296161340346434,0
3080,[-0.25877952],0,0.2375979283448524,0
3081,[-0.37658332],0,0.22369694989768038,0
3082,[0.68365089],0,0.3684104886976842,0
3083,[1.77333605],1,0.5463059443161046,1
3084,[0.21243568],0,0.29891538391947065,0
3085,[-0.3324069],0,0.22884101791139883,0
3086,[-0.10416203],0,0.2567267895992245,0
3087,[-0.35449511],0,0.22625863996855017,0
3088,[-0.03789739],1,0.26522697107207766,0
3089,[-0.36922059],0,0.22454854625878515,0
3090,[-0.26614226],1,0.2367119494637261,0
3091,[-0.24405405],0,0.2393767242048681,0
3092,[-0.31768142],0,0.23057408163494575,0
3093,[-0.37658332],0,0.22369694989768038,0
3094,[-0.2146031],0,0.24296161340346434,0
3095,[-0.08207382],0,0.25954026645069433,0
3096,[0.22716116],0,0.3009720163417227,0
3097,[1.82487521],0,0.5547883881030887,1
3098,[1.82487521],1,0.5547883881030887,1
3099,[1.82487521],0,0.5547883881030887,1
3100,[1.81014973],1,0.552367867747912,1
3101,[-0.36922059],0,0.22454854625878515,0
3102,[-0.37658332],0,0.22369694989768038,0
3103,[-0.36185785],0,0.22540244326425163,0
3104,[-0.36922059],0,0.22454854625878515,0
3105,[-0.29559321],0,0.23319086923413684,0
3106,[2.10465924],0,0.6001604833706328,1
3107,[-0.37658332],0,0.22369694989768038,0
3108,[-0.36922059],0,0.22454854625878515,0
3109,[2.10465924],0,0.6001604833706328,1
3110,[2.10465924],0,0.6001604833706328,1
3111,[2.11938471],0,0.602508542587518,1
3112,[1.81751247],0,0.5535784454836324,1
3113,[-0.36922059],0,0.22454854625878515,0
3114,[-0.24405405],0,0.2393767242048681,0
3115,[-0.37658332],0,0.22369694989768038,0
3116,[0.05045546],1,0.27683649365421736,0
3117,[-0.30295595],0,0.23231631628571797,0
3118,[-0.22932857],1,0.24116462466994137,0
3119,[-0.14833846],1,0.2511600393090374,0
3120,[-0.22932857],0,0.24116462466994137,0
3121,[-0.29559321],0,0.23319086923413684,0
3122,[-0.22932857],0,0.24116462466994137,0
3123,[-0.35449511],0,0.22625863996855017,0
3124,[-0.37658332],0,0.22369694989768038,0
3125,[-0.36922059],1,0.22454854625878515,0
3126,[-0.36922059],0,0.22454854625878515,0
3127,[-0.36922059],0,0.22454854625878515,0
3128,[-0.36922059],0,0.22454854625878515,0
3129,[0.01364177],0,0.27196124480164185,0
3130,[-0.36185785],0,0.22540244326425163,0
3131,[-0.24405405],0,0.2393767242048681,0
3132,[-0.38394606],0,0.22284765506635082,0
3133,[-0.24405405],0,0.2393767242048681,0
3134,[-0.22196583],0,0.24206198406482732,0
3135,[-0.37658332],0,0.22369694989768038,0
3136,[-0.25877952],0,0.2375979283448524,0
3137,[-0.16306393],0,0.2493223836707938,0
3138,[-0.36922059],0,0.22454854625878515,0
3139,[-0.36922059],0,0.22454854625878515,0
3140,[-0.36922059],0,0.22454854625878515,0
3141,[-0.36922059],0,0.22454854625878515,0
3142,[0.41859233],0,0.3284190643367141,0
3143,[0.75727826],0,0.3798772978918647,0
3144,[-0.08207382],0,0.25954026645069433,0
3145,[-0.37658332],0,0.22369694989768038,0
3146,[-0.36922059],0,0.22454854625878515,0
3147,[-0.11152477],0,0.25579341289694296,0
3148,[0.27870032],0,0.3082331502389644,0
3149,[-0.33976963],0,0.22797792838922726,0
3150,[-0.33976963],0,0.22797792838922726,0
3151,[-0.28086773],0,0.2349468388807336,0
3152,[-0.31768142],0,0.23057408163494575,0
3153,[2.48015885],1,0.6583377220012414,1
3154,[-0.12625025],0,0.25393335224834906,0
3155,[-0.35449511],0,0.22625863996855017,0
3156,[-0.28086773],0,0.2349468388807336,0
3157,[-0.1557012],1,0.2502400876323967,0
3158,[-0.25877952],0,0.2375979283448524,0
3159,[-0.06734835],0,0.26142700628551535,0
3160,[-0.1557012],0,0.2502400876323967,0
3161,[0.6468372],1,0.362731468543927,0
3162,[-0.1557012],1,0.2502400876323967,0
3163,[0.40386686],1,0.3262624163870565,0
3164,[1.32420905],0,0.47178544773922165,0
3165,[-0.273505],0,0.23582825239157945,0
3166,[-0.36185785],0,0.22540244326425163,0
3167,[-0.36185785],0,0.22540244326425163,0
3168,[-0.36922059],0,0.22454854625878515,0
3169,[-0.273505],0,0.23582825239157945,0
3170,[-0.35449511],0,0.22625863996855017,0
3171,[-0.16306393],0,0.2493223836707938,0
3172,[0.04309272],0,0.27585713931924244,0
3173,[-0.2146031],0,0.24296161340346434,0
3174,[-0.2146031],0,0.24296161340346434,0
3175,[0.78672921],1,0.3845026568113858,0
3176,[-0.32504416],1,0.22970640274342624,0
3177,[0.04309272],0,0.27585713931924244,0
3178,[-0.19987762],0,0.24476767302604735,0
3179,[3.65083412],0,0.8076113489942858,1
3180,[-0.29559321],0,0.23319086923413684,0
3181,[0.04309272],0,0.27585713931924244,0
3182,[0.04309272],0,0.27585713931924244,0
3183,[-0.34713237],0,0.2271171353657484,0
3184,[-0.23669131],0,0.24026953735846168,0
3185,[-0.36922059],0,0.22454854625878515,0
3186,[-0.35449511],0,0.22625863996855017,0
3187,[-0.11888751],0,0.2548622660650996,0
3188,[-0.38394606],0,0.22284765506635082,0
3189,[-0.28823047],0,0.2340677106198393,0
3190,[-0.37658332],0,0.22369694989768038,0
3191,[-0.31031868],1,0.23144405327379064,0
3192,[-0.29559321],0,0.23319086923413684,0
3193,[-0.38394606],0,0.22284765506635082,0
3194,[-0.273505],0,0.23582825239157945,0
3195,[-0.37658332],0,0.22369694989768038,0
3196,[-0.273505],0,0.23582825239157945,0
3197,[-0.19251488],0,0.2456740987026466,0
3198,[-0.3324069],0,0.22884101791139883,0
3199,[-0.31031868],0,0.23144405327379064,0
3200,[0.21243568],1,0.29891538391947065,0
3201,[-0.35449511],0,0.22625863996855017,0
3202,[-0.37658332],0,0.22369694989768038,0
3203,[-0.37658332],0,0.22369694989768038,0
3204,[-0.37658332],0,0.22369694989768038,0
3205,[-0.30295595],1,0.23231631628571797,0
3206,[-0.36922059],0,0.22454854625878515,0
3207,[0.10199462],1,0.2837517060182298,0
3208,[-0.38394606],0,0.22284765506635082,0
3209,[-0.00844644],0,0.2690620482972062,0
3210,[-0.3324069],0,0.22884101791139883,0
3211,[-0.10416203],1,0.2567267895992245,0
3212,[-0.33976963],0,0.22797792838922726,0
3213,[0.22716116],0,0.3009720163417227,0
3214,[-0.38394606],0,0.22284765506635082,0
3215,[0.2934258],0,0.3103255147899781,0
3216,[-0.33976963],0,0.22797792838922726,0
3217,[-0.16306393],1,0.2493223836707938,0
3218,[0.16089652],0,0.2917811675530666,0
3219,[-0.16306393],0,0.2493223836707938,0
3220,[0.03572998],0,0.2748799326796514,0
3221,[1.16959157],1,0.44625316424206957,0
3222,[-0.38394606],0,0.22284765506635082,0
3223,[0.2934258],1,0.3103255147899781,0
3224,[-0.36922059],0,0.22454854625878515,0
3225,[0.3523277],0,0.31877227698783417,0
3226,[0.71310184],0,0.3729802041112559,0
3227,[-0.36922059],0,0.22454854625878515,0
3228,[-0.37658332],0,0.22369694989768038,0
3229,[-0.32504416],1,0.22970640274342624,0
3230,[-0.36185785],0,0.22540244326425163,0
3231,[0.05045546],1,0.27683649365421736,0
3232,[-0.35449511],0,0.22625863996855017,0
3233,[-0.0967993],1,0.2576623929586024,0
3234,[-0.36922059],0,0.22454854625878515,0
3235,[-0.30295595],1,0.23231631628571797,0
3236,[0.80145469],0,0.3868232492564206,0
3237,[-0.36922059],0,0.22454854625878515,0
3238,[-0.29559321],0,0.23319086923413684,0
3239,[-0.36922059],0,0.22454854625878515,0
3240,[-0.32504416],0,0.22970640274342624,0
3241,[0.14617104],1,0.2897613055013155,0
3242,[0.93398396],1,0.40792879760896106,0
3243,[-0.33976963],0,0.22797792838922726,0
3244,[-0.36922059],0,0.22454854625878515,0
3245,[0.74991552],0,0.37872432273843964,0
3246,[-0.33976963],0,0.22797792838922726,0
3247,[-0.31768142],0,0.23057408163494575,0
3248,[0.07990641],1,0.2807752929717365,0
3249,[-0.36922059],0,0.22454854625878515,0
3250,[0.07990641],0,0.2807752929717365,0
3251,[-0.3324069],0,0.22884101791139883,0
3252,[4.41655883],1,0.874777880094826,1
3253,[-0.32504416],0,0.22970640274342624,0
3254,[-0.28823047],0,0.2340677106198393,0
3255,[-0.33976963],0,0.22797792838922726,0
3256,[-0.36922059],0,0.22454854625878515,0
3257,[-0.29559321],0,0.23319086923413684,0
3258,[-0.31768142],1,0.23057408163494575,0
3259,[-0.273505],0,0.23582825239157945,0
3260,[-0.38394606],0,0.22284765506635082,0
3261,[-0.30295595],0,0.23231631628571797,0
3262,[-0.36922059],0,0.22454854625878515,0
3263,[-0.32504416],0,0.22970640274342624,0
3264,[-0.36922059],0,0.22454854625878515,0
3265,[-0.3324069],0,0.22884101791139883,0
3266,[-0.11888751],0,0.2548622660650996,0
3267,[0.01364177],0,0.27196124480164185,0
3268,[0.11672009],1,0.2857465304987717,0
3269,[-0.37658332],0,0.22369694989768038,0
3270,[-0.28086773],0,0.2349468388807336,0
3271,[3.13544249],1,0.7487117802584222,1
3272,[0.02100451],0,0.27293198090580323,0
3273,[-0.00844644],0,0.2690620482972062,0
3274,[-0.00844644],0,0.2690620482972062,0
3275,[-0.14833846],0,0.2511600393090374,0
3276,[-0.16306393],0,0.2493223836707938,0
3277,[-0.30295595],1,0.23231631628571797,0
3278,[0.2934258],1,0.3103255147899781,0
3279,[0.10935736],0,0.2847480668387268,0
3280,[-0.05998561],0,0.2623736923129206,0
3281,[0.00627903],0,0.27099267445330216,0
3282,[-0.22932857],0,0.24116462466994137,0
3283,[0.94870944],0,0.41029652610350453,0
3284,[-0.17778941],0,0.24749372977250944,0
3285,[0.14617104],1,0.2897613055013155,0
3286,[-0.26614226],0,0.2367119494637261,0
3287,[-0.36185785],0,0.22540244326425163,0
3288,[-0.36922059],0,0.22454854625878515,0
3289,[-0.36922059],0,0.22454854625878515,0
3290,[-0.36922059],0,0.22454854625878515,0
3291,[-0.37658332],0,0.22369694989768038,0
3292,[-0.28086773],0,0.2349468388807336,0
3293,[-0.26614226],0,0.2367119494637261,0
3294,[-0.28086773],0,0.2349468388807336,0
3295,[-0.25877952],0,0.2375979283448524,0
3296,[0.66892541],0,0.36613439942226134,0
3297,[1.02233681],0,0.42219555951857957,0
3298,[-0.06734835],0,0.26142700628551535,0
3299,[-0.20724036],0,0.24386351048078023,0
3300,[-0.26614226],0,0.2367119494637261,0
3301,[-0.26614226],0,0.2367119494637261,0
3302,[-0.28086773],0,0.2349468388807336,0
3303,[-0.28086773],0,0.2349468388807336,0
3304,[-0.28086773],0,0.2349468388807336,0
3305,[0.764641],0,0.38103163037383475,0
3306,[-0.33976963],0,0.22797792838922726,0
3307,[-0.38394606],0,0.22284765506635082,0
3308,[-0.25141678],0,0.23848618721871007,0
3309,[-0.38394606],0,0.22284765506635082,0
3310,[-0.22196583],0,0.24206198406482732,0
3311,[-0.31768142],0,0.23057408163494575,0
3312,[-0.36185785],0,0.22540244326425163,0
3313,[-0.37658332],0,0.22369694989768038,0
3314,[-0.37658332],0,0.22369694989768038,0
3315,[-0.34713237],0,0.2271171353657484,0
3316,[-0.25141678],0,0.23848618721871007,0
3317,[-0.25141678],0,0.23848618721871007,0
3318,[-0.25141678],0,0.23848618721871007,0
3319,[-0.29559321],0,0.23319086923413684,0
3320,[-0.31768142],0,0.23057408163494575,0
3321,[-0.36922059],0,0.22454854625878515,0
3322,[-0.29559321],0,0.23319086923413684,0
3323,[0.02836724],0,0.27390487835820143,0
3324,[-0.273505],0,0.23582825239157945,0
3325,[-0.3324069],0,0.22884101791139883,0
3326,[-0.38394606],0,0.22284765506635082,0
3327,[-0.37658332],0,0.22369694989768038,0
3328,[0.97079765],1,0.4138558945950049,0
3329,[-0.36922059],1,0.22454854625878515,0
3330,[0.45540602],1,0.3338423024949095,0
3331,[0.14617104],0,0.2897613055013155,0
3332,[-0.17778941],1,0.24749372977250944,0
3333,[-0.36922059],1,0.22454854625878515,0
3334,[-0.35449511],0,0.22625863996855017,0
3335,[-0.37658332],0,0.22369694989768038,0
3336,[-0.36922059],0,0.22454854625878515,0
3337,[3.17961892],1,0.7541996016336584,1
3338,[-0.07471108],0,0.26048252981157455,0
3339,[-0.38394606],0,0.22284765506635082,0
3340,[-0.33976963],1,0.22797792838922726,0
3341,[0.55112161],0,0.3481472874169195,0
3342,[0.44068055],0,0.33166762937478295,0
3343,[-0.3324069],0,0.22884101791139883,0
3344,[-0.36185785],0,0.22540244326425163,0
3345,[-0.06734835],1,0.26142700628551535,0
3346,[-0.36185785],0,0.22540244326425163,0
3347,[-0.06734835],0,0.26142700628551535,0
3348,[-0.36185785],0,0.22540244326425163,0
3349,[-0.13361298],0,0.25300667452285514,0
3350,[-0.36185785],0,0.22540244326425163,0
3351,[-0.13361298],0,0.25300667452285514,0
3352,[-0.36922059],0,0.22454854625878515,0
3353,[-0.36922059],0,0.22454854625878515,0
3354,[-0.37658332],0,0.22369694989768038,0
3355,[-0.36922059],0,0.22454854625878515,0
3356,[-0.36922059],0,0.22454854625878515,0
3357,[0.93398396],1,0.40792879760896106,0
3358,[-0.35449511],0,0.22625863996855017,0
3359,[-0.33976963],0,0.22797792838922726,0
3360,[-0.36922059],0,0.22454854625878515,0
3361,[-0.36922059],0,0.22454854625878515,0
3362,[-0.2146031],0,0.24296161340346434,0
3363,[-0.22196583],0,0.24206198406482732,0
3364,[-0.17042667],0,0.24840693016099238,0
3365,[0.19771021],0,0.29686683673482267,0
3366,[0.19771021],0,0.29686683673482267,0
3367,[-0.36922059],0,0.22454854625878515,0
3368,[-0.35449511],0,0.22625863996855017,0
3369,[-0.3324069],0,0.22884101791139883,0
3370,[-0.37658332],0,0.22369694989768038,0
3371,[-0.34713237],0,0.2271171353657484,0
3372,[-0.28823047],0,0.2340677106198393,0
3373,[-0.34713237],1,0.2271171353657484,0
3374,[-0.34713237],0,0.2271171353657484,0
3375,[-0.32504416],0,0.22970640274342624,0
3376,[-0.22196583],0,0.24206198406482732,0
3377,[-0.38394606],0,0.22284765506635082,0
3378,[-0.33976963],0,0.22797792838922726,0
3379,[-0.35449511],0,0.22625863996855017,0
3380,[-0.35449511],0,0.22625863996855017,0
3381,[-0.35449511],0,0.22625863996855017,0
3382,[-0.19251488],0,0.2456740987026466,0
3383,[-0.16306393],0,0.2493223836707938,0
3384,[-0.24405405],0,0.2393767242048681,0
3385,[-0.2146031],0,0.24296161340346434,0
3386,[-0.2146031],0,0.24296161340346434,0
3387,[-0.2146031],0,0.24296161340346434,0
3388,[-0.2146031],0,0.24296161340346434,0
3389,[-0.05262287],0,0.2633225842644037,0
3390,[-0.1557012],1,0.2502400876323967,0
3391,[-0.23669131],0,0.24026953735846168,0
3392,[-0.26614226],0,0.2367119494637261,0
3393,[0.25661211],0,0.3051093306402093,0
3394,[-0.36185785],0,0.22540244326425163,0
3395,[-0.38394606],0,0.22284765506635082,0
3396,[-0.16306393],0,0.2493223836707938,0
3397,[-0.28086773],0,0.2349468388807336,0
3398,[-0.34713237],0,0.2271171353657484,0
3399,[-0.3324069],0,0.22884101791139883,0
3400,[-0.07471108],0,0.26048252981157455,0
3401,[-0.17042667],1,0.24840693016099238,0
3402,[-0.33976963],0,0.22797792838922726,0
3403,[-0.37658332],0,0.22369694989768038,0
3404,[-0.14833846],0,0.2511600393090374,0
3405,[0.02100451],0,0.27293198090580323,0
3406,[-0.32504416],0,0.22970640274342624,0
3407,[-0.22196583],0,0.24206198406482732,0
3408,[-0.14833846],0,0.2511600393090374,0
3409,[-0.3324069],0,0.22884101791139883,0
3410,[-0.33976963],0,0.22797792838922726,0
3411,[-0.13361298],0,0.25300667452285514,0
3412,[-0.33976963],0,0.22797792838922726,0
3413,[-0.33976963],0,0.22797792838922726,0
3414,[-0.33976963],0,0.22797792838922726,0
3415,[-0.24405405],0,0.2393767242048681,0
3416,[-0.31768142],0,0.23057408163494575,0
3417,[-0.07471108],0,0.26048252981157455,0
3418,[-0.13361298],0,0.25300667452285514,0
3419,[-0.25877952],0,0.2375979283448524,0
3420,[-0.35449511],0,0.22625863996855017,0
3421,[-0.03789739],0,0.26522697107207766,0
3422,[-0.2146031],0,0.24296161340346434,0
3423,[-0.35449511],0,0.22625863996855017,0
3424,[-0.2146031],0,0.24296161340346434,0
3425,[-0.38394606],0,0.22284765506635082,0
3426,[-0.24405405],0,0.2393767242048681,0
3427,[-0.36922059],0,0.22454854625878515,0
3428,[-0.11888751],0,0.2548622660650996,0
3429,[-0.38394606],0,0.22284765506635082,0
3430,[-0.36922059],0,0.22454854625878515,0
3431,[0.3523277],1,0.31877227698783417,0
3432,[-0.17042667],1,0.24840693016099238,0
3433,[-0.17042667],1,0.24840693016099238,0
3434,[-0.24405405],0,0.2393767242048681,0
3435,[-0.24405405],0,0.2393767242048681,0
3436,[-0.273505],0,0.23582825239157945,0
3437,[0.80145469],0,0.3868232492564206,0
3438,[0.8824448],1,0.3996760112660113,0
3439,[1.42728738],0,0.4888977607981181,0
3440,[-0.38394606],0,0.22284765506635082,0
3441,[-0.37658332],0,0.22369694989768038,0
3442,[-0.37658332],0,0.22369694989768038,0
3443,[-0.17042667],1,0.24840693016099238,0
3444,[-0.08943656],0,0.25860021969285557,0
3445,[-0.26614226],0,0.2367119494637261,0
3446,[0.86771933],0,0.3973282765567123,0
3447,[2.84093299],0,0.7100984404287823,1
3448,[-0.35449511],0,0.22625863996855017,0
3449,[0.45540602],1,0.3338423024949095,0
3450,[-0.26614226],0,0.2367119494637261,0
3451,[-0.36185785],0,0.22540244326425163,0
3452,[-0.31768142],0,0.23057408163494575,0
3453,[0.18298473],1,0.2948264248838292,0
3454,[-0.16306393],0,0.2493223836707938,0
3455,[0.30815127],0,0.312425668052333,0
3456,[0.01364177],0,0.27196124480164185,0
3457,[1.42728738],0,0.4888977607981181,0
3458,[-0.37658332],0,0.22369694989768038,0
3459,[-0.33976963],1,0.22797792838922726,0
3460,[-0.11888751],1,0.2548622660650996,0
3461,[-0.38394606],0,0.22284765506635082,0
3462,[-0.37658332],0,0.22369694989768038,0
3463,[-0.32504416],0,0.22970640274342624,0
3464,[-0.36185785],0,0.22540244326425163,0
3465,[-0.25141678],0,0.23848618721871007,0
3466,[0.10199462],0,0.2837517060182298,0
3467,[-0.34713237],0,0.2271171353657484,0
3468,[-0.22932857],0,0.24116462466994137,0
3469,[-0.37658332],0,0.22369694989768038,0
3470,[-0.36922059],0,0.22454854625878515,0
3471,[-0.32504416],0,0.22970640274342624,0
3472,[-0.36922059],0,0.22454854625878515,0
3473,[-0.23669131],1,0.24026953735846168,0
3474,[0.10199462],0,0.2837517060182298,0
3475,[-0.23669131],0,0.24026953735846168,0
3476,[-0.37658332],0,0.22369694989768038,0
3477,[-0.37658332],0,0.22369694989768038,0
3478,[-0.22932857],0,0.24116462466994137,0
3479,[-0.35449511],0,0.22625863996855017,0
3480,[-0.16306393],0,0.2493223836707938,0
3481,[-0.0967993],0,0.2576623929586024,0
3482,[0.2934258],0,0.3103255147899781,0
3483,[-0.08207382],0,0.25954026645069433,0
3484,[-0.35449511],0,0.22625863996855017,0
3485,[-0.26614226],0,0.2367119494637261,0
3486,[-0.14097572],0,0.2520822358964902,0
3487,[-0.33976963],0,0.22797792838922726,0
3488,[-0.19987762],0,0.24476767302604735,0
3489,[0.72046457],0,0.3741262226899324,0
3490,[-0.36922059],0,0.22454854625878515,0
3491,[-0.07471108],0,0.26048252981157455,0
3492,[-0.22196583],0,0.24206198406482732,0
3493,[0.18298473],0,0.2948264248838292,0
3494,[-0.36922059],0,0.22454854625878515,0
3495,[-0.35449511],0,0.22625863996855017,0
3496,[5.51360673],0,0.935449309186818,1
3497,[-0.17042667],1,0.24840693016099238,0
3498,[-0.3324069],1,0.22884101791139883,0
3499,[-0.3324069],0,0.22884101791139883,0
3500,[2.07520829],1,0.5954506299759578,1
3501,[-0.37658332],0,0.22369694989768038,0
3502,[0.55848435],1,0.3492595055432242,0
3503,[-0.38394606],0,0.22284765506635082,0
3504,[-0.38394606],0,0.22284765506635082,0
3505,[-0.38394606],0,0.22284765506635082,0
3506,[-0.35449511],0,0.22625863996855017,0
3507,[-0.3324069],1,0.22884101791139883,0
3508,[-0.36185785],0,0.22540244326425163,0
3509,[0.00627903],0,0.27099267445330216,0
3510,[-0.36922059],0,0.22454854625878515,0
3511,[0.72046457],1,0.3741262226899324,0
3512,[-0.11888751],0,0.2548622660650996,0
3513,[-0.36922059],0,0.22454854625878515,0
3514,[-0.35449511],0,0.22625863996855017,0
3515,[-0.36922059],0,0.22454854625878515,0
3516,[0.10199462],0,0.2837517060182298,0
3517,[-0.14097572],0,0.2520822358964902,0
3518,[-0.14097572],0,0.2520822358964902,0
3519,[-0.14097572],0,0.2520822358964902,0
3520,[0.98552313],1,0.41623384016948595,0
3521,[0.21979842],0,0.2999426926527902,0
3522,[-0.02317192],0,0.26714013627120475,0
3523,[0.01364177],0,0.27196124480164185,0
3524,[0.01364177],0,0.27196124480164185,0
3525,[-0.38394606],0,0.22284765506635082,0
3526,[-0.36922059],0,0.22454854625878515,0
3527,[0.40386686],0,0.3262624163870565,0
3528,[-0.36922059],0,0.22454854625878515,0
3529,[-0.36922059],0,0.22454854625878515,0
3530,[-0.37658332],0,0.22369694989768038,0
3531,[0.10199462],0,0.2837517060182298,0
3532,[-0.30295595],1,0.23231631628571797,0
3533,[0.97816039],1,0.41504437270896566,0
3534,[-0.35449511],0,0.22625863996855017,0
3535,[-0.24405405],0,0.2393767242048681,0
3536,[-0.35449511],0,0.22625863996855017,0
3537,[0.27133758],0,0.3071899064495546,0
3538,[-0.23669131],0,0.24026953735846168,0
3539,[-0.36922059],0,0.22454854625878515,0
3540,[-0.3324069],0,0.22884101791139883,0
3541,[-0.30295595],0,0.23231631628571797,0
3542,[-0.36922059],0,0.22454854625878515,0
3543,[1.0002486],0,0.4186156909032461,0
3544,[1.0002486],0,0.4186156909032461,0
3545,[0.05781819],0,0.27781799098985505,0
3546,[0.07254367],0,0.27978739552374243,0
3547,[-0.33976963],0,0.22797792838922726,0
3548,[-0.01580918],0,0.26810000094780256,0
3549,[0.00627903],0,0.27099267445330216,0
3550,[-0.37658332],0,0.22369694989768038,0
3551,[0.05045546],0,0.27683649365421736,0
3552,[0.06518093],1,0.2788016265593577,0
3553,[-0.37658332],0,0.22369694989768038,0
3554,[-0.33976963],0,0.22797792838922726,0
3555,[0.05781819],1,0.27781799098985505,0
3556,[-0.25141678],1,0.23848618721871007,0
3557,[-0.38394606],0,0.22284765506635082,0
3558,[-0.38394606],0,0.22284765506635082,0
3559,[-0.33976963],0,0.22797792838922726,0
3560,[-0.33976963],0,0.22797792838922726,0
3561,[0.69837636],0,0.3706924526291305,0
3562,[-0.19251488],0,0.2456740987026466,0
3563,[0.13144557],0,0.2877497448767616,0
3564,[-0.37658332],0,0.22369694989768038,0
3565,[-0.36185785],0,0.22540244326425163,0
3566,[-0.37658332],0,0.22369694989768038,0
3567,[-0.33976963],0,0.22797792838922726,0
3568,[-0.33976963],1,0.22797792838922726,0
3569,[0.31551401],0,0.3134786474562791,0
3570,[0.25661211],0,0.3051093306402093,0
3571,[-0.38394606],0,0.22284765506635082,0
3572,[-0.22196583],0,0.24206198406482732,0
3573,[-0.33976963],0,0.22797792838922726,0
3574,[-0.36185785],0,0.22540244326425163,0
3575,[-0.33976963],0,0.22797792838922726,0
3576,[-0.3324069],0,0.22884101791139883,0
3577,[-0.24405405],0,0.2393767242048681,0
3578,[-0.33976963],0,0.22797792838922726,0
3579,[-0.19987762],0,0.24476767302604735,0
3580,[-0.37658332],1,0.22369694989768038,0
3581,[-0.11888751],1,0.2548622660650996,0
3582,[-0.37658332],0,0.22369694989768038,0
3583,[-0.37658332],0,0.22369694989768038,0
3584,[-0.37658332],0,0.22369694989768038,0
3585,[-0.37658332],0,0.22369694989768038,0
3586,[-0.35449511],0,0.22625863996855017,0
3587,[-0.35449511],0,0.22625863996855017,0
3588,[-0.38394606],0,0.22284765506635082,0
3589,[-0.10416203],0,0.2567267895992245,0
3590,[0.07990641],0,0.2807752929717365,0
3591,[0.07990641],1,0.2807752929717365,0
3592,[-0.29559321],0,0.23319086923413684,0
3593,[-0.29559321],0,0.23319086923413684,0
3594,[-0.07471108],1,0.26048252981157455,0
3595,[-0.25141678],0,0.23848618721871007,0
3596,[0.47749423],0,0.3371175835715641,0
3597,[0.37441591],1,0.3219711677997134,0
3598,[-0.29559321],1,0.23319086923413684,0
3599,[-0.3324069],0,0.22884101791139883,0
3600,[1.33893453],0,0.47422694765385454,0
3601,[-0.36922059],0,0.22454854625878515,0
3602,[-0.19251488],0,0.2456740987026466,0
3603,[-0.28823047],0,0.2340677106198393,0
3604,[-0.08207382],0,0.25954026645069433,0
3605,[-0.38394606],0,0.22284765506635082,0
3606,[-0.05998561],1,0.2623736923129206,0
3607,[-0.25877952],0,0.2375979283448524,0
3608,[-0.36922059],0,0.22454854625878515,0
3609,[1.36838548],0,0.4791135300006029,0
3610,[-0.03789739],1,0.26522697107207766,0
3611,[1.01497408],1,0.4210013418970733,0
3612,[1.35366],1,0.47666968051429304,0
3613,[-0.37658332],0,0.22369694989768038,0
3614,[-0.33976963],0,0.22797792838922726,0
3615,[1.15486609],0,0.4438341090234794,0
3616,[-0.36922059],0,0.22454854625878515,0
3617,[-0.05998561],0,0.2623736923129206,0
3618,[-0.37658332],0,0.22369694989768038,0
3619,[-0.37658332],0,0.22369694989768038,0
3620,[-0.37658332],0,0.22369694989768038,0
3621,[-0.37658332],0,0.22369694989768038,0
3622,[0.03572998],0,0.2748799326796514,0
3623,[0.19034747],0,0.29584561080749944,0
3624,[-0.3324069],0,0.22884101791139883,0
3625,[0.01364177],0,0.27196124480164185,0
3626,[-0.30295595],0,0.23231631628571797,0
3627,[-0.35449511],0,0.22625863996855017,0
3628,[-0.37658332],0,0.22369694989768038,0
3629,[0.47749423],0,0.3371175835715641,0
3630,[-0.16306393],0,0.2493223836707938,0
3631,[-0.19251488],0,0.2456740987026466,0
3632,[-0.17778941],1,0.24749372977250944,0
3633,[-0.07471108],0,0.26048252981157455,0
3634,[-0.07471108],0,0.26048252981157455,0
3635,[-0.05998561],0,0.2623736923129206,0
3636,[-0.17042667],0,0.24840693016099238,0
3637,[-0.06734835],0,0.26142700628551535,0
3638,[-0.37658332],0,0.22369694989768038,0
3639,[-0.37658332],0,0.22369694989768038,0
3640,[-0.36922059],0,0.22454854625878515,0
3641,[-0.26614226],0,0.2367119494637261,0
3642,[-0.04526013],1,0.2642736784406156,0
3643,[-0.13361298],0,0.25300667452285514,0
3644,[-0.14097572],0,0.2520822358964902,0
3645,[-0.10416203],0,0.2567267895992245,0
3646,[-0.36922059],0,0.22454854625878515,0
3647,[2.05312007],0,0.5919066159389121,1
3648,[-0.17042667],0,0.24840693016099238,0
3649,[-0.05998561],0,0.2623736923129206,0
3650,[-0.28086773],0,0.2349468388807336,0
3651,[-0.0967993],0,0.2576623929586024,0
3652,[-0.26614226],0,0.2367119494637261,0
3653,[-0.35449511],0,0.22625863996855017,0
3654,[-0.3324069],0,0.22884101791139883,0
3655,[-0.36185785],0,0.22540244326425163,0
3656,[-0.37658332],0,0.22369694989768038,0
3657,[-0.29559321],0,0.23319086923413684,0
3658,[0.05045546],0,0.27683649365421736,0
3659,[1.36838548],0,0.4791135300006029,0
3660,[0.80145469],1,0.3868232492564206,0
3661,[-0.19987762],1,0.24476767302604735,0
3662,[-0.10416203],1,0.2567267895992245,0
3663,[0.21243568],0,0.29891538391947065,0
3664,[-0.17778941],0,0.24749372977250944,0
3665,[-0.38394606],0,0.22284765506635082,0
3666,[-0.34713237],0,0.2271171353657484,0
3667,[0.00627903],0,0.27099267445330216,0
3668,[-0.22932857],0,0.24116462466994137,0
3669,[0.71310184],0,0.3729802041112559,0
3670,[0.22716116],0,0.3009720163417227,0
3671,[-0.37658332],0,0.22369694989768038,0
3672,[-0.12625025],1,0.25393335224834906,0
3673,[-0.28086773],0,0.2349468388807336,0
3674,[-0.03789739],0,0.26522697107207766,0
3675,[-0.34713237],0,0.2271171353657484,0
3676,[-0.3324069],0,0.22884101791139883,0
3677,[-0.19987762],0,0.24476767302604735,0
3678,[-0.35449511],0,0.22625863996855017,0
3679,[-0.24405405],0,0.2393767242048681,0
3680,[-0.36922059],1,0.22454854625878515,0
3681,[-0.24405405],0,0.2393767242048681,0
3682,[0.72782731],0,0.3752736550397219,0
3683,[-0.10416203],1,0.2567267895992245,0
3684,[-0.10416203],1,0.2567267895992245,0
3685,[-0.32504416],0,0.22970640274342624,0
3686,[-0.37658332],0,0.22369694989768038,0
3687,[-0.36922059],0,0.22454854625878515,0
3688,[-0.34713237],0,0.2271171353657484,0
3689,[-0.34713237],0,0.2271171353657484,0
3690,[0.05045546],1,0.27683649365421736,0
3691,[-0.12625025],1,0.25393335224834906,0
3692,[-0.28086773],0,0.2349468388807336,0
3693,[-0.19987762],0,0.24476767302604735,0
3694,[-0.19251488],0,0.2456740987026466,0
3695,[-0.24405405],0,0.2393767242048681,0
3696,[0.00627903],0,0.27099267445330216,0
3697,[-0.37658332],0,0.22369694989768038,0
3698,[-0.17778941],1,0.24749372977250944,0
3699,[-0.11888751],1,0.2548622660650996,0
3700,[-0.17778941],1,0.24749372977250944,0
3701,[-0.17778941],1,0.24749372977250944,0
3702,[-0.3324069],0,0.22884101791139883,0
3703,[-0.33976963],1,0.22797792838922726,0
3704,[-0.37658332],0,0.22369694989768038,0
3705,[-0.32504416],1,0.22970640274342624,0
3706,[-0.37658332],0,0.22369694989768038,0
3707,[0.62474899],0,0.3593422353719425,0
3708,[-0.32504416],0,0.22970640274342624,0
3709,[-0.37658332],0,0.22369694989768038,0
3710,[-0.32504416],0,0.22970640274342624,0
3711,[0.2934258],0,0.3103255147899781,0
3712,[-0.24405405],0,0.2393767242048681,0
3713,[-0.28823047],0,0.2340677106198393,0
3714,[-0.01580918],0,0.26810000094780256,0
3715,[-0.31768142],0,0.23057408163494575,0
3716,[-0.25877952],0,0.2375979283448524,0
3717,[-0.36922059],0,0.22454854625878515,0
3718,[-0.38394606],0,0.22284765506635082,0
3719,[-0.38394606],0,0.22284765506635082,0
3720,[-0.29559321],0,0.23319086923413684,0
3721,[-0.38394606],0,0.22284765506635082,0
3722,[0.22716116],0,0.3009720163417227,0
3723,[-0.37658332],0,0.22369694989768038,0
3724,[0.44804328],1,0.33275407535282986,0
3725,[0.10935736],0,0.2847480668387268,0
3726,[-0.29559321],0,0.23319086923413684,0
3727,[0.5290334],0,0.34482058941853067,0
3728,[-0.30295595],0,0.23231631628571797,0
3729,[-0.30295595],0,0.23231631628571797,0
3730,[-0.30295595],0,0.23231631628571797,0
3731,[-0.03053466],0,0.26618245831901666,0
3732,[-0.11888751],1,0.2548622660650996,0
3733,[-0.05998561],0,0.2623736923129206,0
3734,[-0.29559321],0,0.23319086923413684,0
3735,[-0.35449511],0,0.22625863996855017,0
3736,[-0.35449511],0,0.22625863996855017,0
3737,[-0.01580918],0,0.26810000094780256,0
3738,[-0.3324069],0,0.22884101791139883,0
3739,[-0.25141678],0,0.23848618721871007,0
3740,[-0.29559321],1,0.23319086923413684,0
3741,[0.07254367],0,0.27978739552374243,0
3742,[-0.12625025],0,0.25393335224834906,0
3743,[-0.00108371],1,0.2700262741968981,0
3744,[-0.29559321],0,0.23319086923413684,0
3745,[-0.17042667],0,0.24840693016099238,0
3746,[-0.29559321],0,0.23319086923413684,0
3747,[-0.30295595],0,0.23231631628571797,0
3748,[-0.36922059],0,0.22454854625878515,0
3749,[-0.35449511],0,0.22625863996855017,0
3750,[-0.37658332],0,0.22369694989768038,0
3751,[-0.30295595],0,0.23231631628571797,0
3752,[-0.34713237],0,0.2271171353657484,0
3753,[-0.34713237],0,0.2271171353657484,0
3754,[0.24188663],0,0.3030366827306348,0
3755,[0.89717028],0,0.4020283643859223,0
3756,[0.5290334],0,0.34482058941853067,0
3757,[0.5290334],0,0.34482058941853067,0
3758,[0.53639613],0,0.34592781978344295,0
3759,[-0.37658332],0,0.22369694989768038,0
3760,[-0.37658332],0,0.22369694989768038,0
3761,[-0.33976963],0,0.22797792838922726,0
3762,[0.47749423],0,0.3371175835715641,0
3763,[0.24188663],0,0.3030366827306348,0
3764,[0.47749423],0,0.3371175835715641,0
3765,[-0.37658332],0,0.22369694989768038,0
3766,[-0.16306393],0,0.2493223836707938,0
3767,[-0.36922059],0,0.22454854625878515,0
3768,[-0.35449511],0,0.22625863996855017,0
3769,[-0.05998561],0,0.2623736923129206,0
3770,[-0.0967993],0,0.2576623929586024,0
3771,[0.89717028],0,0.4020283643859223,0
3772,[0.89717028],0,0.4020283643859223,0
3773,[0.24188663],0,0.3030366827306348,0
3774,[0.47749423],0,0.3371175835715641,0
3775,[-0.19987762],1,0.24476767302604735,0
3776,[0.44804328],0,0.33275407535282986,0
3777,[0.66156267],0,0.3649985847250999,0
3778,[-0.19987762],1,0.24476767302604735,0
3779,[-0.28823047],0,0.2340677106198393,0
3780,[-0.29559321],0,0.23319086923413684,0
3781,[0.36705317],0,0.3209029961334436,0
3782,[-0.36185785],0,0.22540244326425163,0
3783,[-0.35449511],0,0.22625863996855017,0
3784,[-0.37658332],0,0.22369694989768038,0
3785,[-0.11888751],0,0.2548622660650996,0
3786,[-0.28823047],0,0.2340677106198393,0
3787,[-0.36185785],0,0.22540244326425163,0
3788,[2.40653148],1,0.6472384546230269,1
3789,[-0.38394606],0,0.22284765506635082,0
3790,[-0.38394606],0,0.22284765506635082,0
3791,[-0.31768142],0,0.23057408163494575,0
3792,[-0.00108371],0,0.2700262741968981,0
3793,[-0.02317192],0,0.26714013627120475,0
3794,[-0.34713237],0,0.2271171353657484,0
3795,[-0.05998561],0,0.2623736923129206,0
3796,[1.9205908],1,0.5704535210927068,1
3797,[-0.31768142],1,0.23057408163494575,0
3798,[-0.31768142],0,0.23057408163494575,0
3799,[-0.37658332],0,0.22369694989768038,0
3800,[-0.08943656],0,0.25860021969285557,0
3801,[0.38177865],1,0.3230412036749235,0
3802,[-0.35449511],0,0.22625863996855017,0
3803,[-0.07471108],1,0.26048252981157455,0
3804,[0.14617104],0,0.2897613055013155,0
3805,[-0.16306393],0,0.2493223836707938,0
3806,[-0.26614226],0,0.2367119494637261,0
3807,[-0.37658332],0,0.22369694989768038,0
3808,[-0.37658332],0,0.22369694989768038,0
3809,[-0.37658332],0,0.22369694989768038,0
3810,[-0.37658332],0,0.22369694989768038,0
3811,[-0.36185785],0,0.22540244326425163,0
3812,[-0.33976963],0,0.22797792838922726,0
3813,[-0.28823047],0,0.2340677106198393,0
3814,[-0.19987762],0,0.24476767302604735,0
3815,[-0.35449511],0,0.22625863996855017,0
3816,[-0.37658332],0,0.22369694989768038,0
3817,[-0.31768142],0,0.23057408163494575,0
3818,[-0.36185785],0,0.22540244326425163,0
3819,[4.12204933],1,0.8516990446467274,1
3820,[-0.07471108],0,0.26048252981157455,0
3821,[-0.18515215],1,0.2465827851078336,0
3822,[-0.38394606],0,0.22284765506635082,0
3823,[0.19771021],0,0.29686683673482267,0
3824,[-0.25141678],0,0.23848618721871007,0
3825,[-0.30295595],0,0.23231631628571797,0
3826,[0.10935736],1,0.2847480668387268,0
3827,[-0.3324069],1,0.22884101791139883,0
3828,[0.8235429],0,0.39031376553793273,0
3829,[1.53036571],1,0.5060361349773306,1
3830,[-0.36185785],0,0.22540244326425163,0
3831,[0.21243568],1,0.29891538391947065,0
3832,[-0.00108371],0,0.2700262741968981,0
3833,[0.25661211],1,0.3051093306402093,0
3834,[-0.25877952],0,0.2375979283448524,0
3835,[-0.28823047],0,0.2340677106198393,0
3836,[-0.28823047],0,0.2340677106198393,0
3837,[-0.28823047],0,0.2340677106198393,0
3838,[-0.28823047],0,0.2340677106198393,0
3839,[-0.38394606],0,0.22284765506635082,0
3840,[-0.04526013],0,0.2642736784406156,0
3841,[-0.03789739],1,0.26522697107207766,0
3842,[-0.35449511],0,0.22625863996855017,0
3843,[0.07254367],0,0.27978739552374243,0
3844,[-0.35449511],0,0.22625863996855017,0
3845,[-0.28823047],0,0.2340677106198393,0
3846,[-0.16306393],0,0.2493223836707938,0
3847,[0.2934258],0,0.3103255147899781,0
3848,[-0.28086773],0,0.2349468388807336,0
3849,[0.38177865],1,0.3230412036749235,0
3850,[-0.25141678],0,0.23848618721871007,0
3851,[-0.13361298],0,0.25300667452285514,0
3852,[0.07254367],0,0.27978739552374243,0
3853,[-0.32504416],0,0.22970640274342624,0
3854,[-0.37658332],0,0.22369694989768038,0
3855,[-0.35449511],0,0.22625863996855017,0
3856,[-0.35449511],0,0.22625863996855017,0
3857,[0.06518093],1,0.2788016265593577,0
3858,[0.83090564],0,0.3914797908925041,0
3859,[1.0591505],0,0.4281800370520547,0
3860,[0.11672009],0,0.2857465304987717,0
3861,[-0.32504416],0,0.22970640274342624,0
3862,[-0.36185785],0,0.22540244326425163,0
3863,[-0.35449511],0,0.22625863996855017,0
3864,[-0.35449511],0,0.22625863996855017,0
3865,[0.44068055],1,0.33166762937478295,0
3866,[-0.3324069],0,0.22884101791139883,0
3867,[0.98552313],0,0.41623384016948595,0
3868,[0.44068055],1,0.33166762937478295,0
3869,[-0.3324069],0,0.22884101791139883,0
3870,[-0.26614226],0,0.2367119494637261,0
3871,[-0.19987762],0,0.24476767302604735,0
3872,[0.10199462],1,0.2837517060182298,0
3873,[0.57320982],0,0.35148886204658253,0
3874,[-0.32504416],0,0.22970640274342624,0
3875,[-0.36922059],0,0.22454854625878515,0
3876,[-0.35449511],0,0.22625863996855017,0
3877,[-0.28086773],0,0.2349468388807336,0
3878,[-0.36922059],0,0.22454854625878515,0
3879,[0.3523277],0,0.31877227698783417,0
3880,[-0.03789739],0,0.26522697107207766,0
3881,[-0.03789739],0,0.26522697107207766,0
3882,[-0.38394606],0,0.22284765506635082,0
3883,[-0.33976963],1,0.22797792838922726,0
3884,[0.63211172],0,0.3604704403401596,0
3885,[0.63211172],0,0.3604704403401596,0
3886,[1.53036571],1,0.5060361349773306,1
3887,[0.2934258],0,0.3103255147899781,0
3888,[-0.37658332],0,0.22369694989768038,0
3889,[1.47882654],1,0.4974662036321435,0
3890,[0.80881742],0,0.38798548281843387,0
3891,[-0.35449511],0,0.22625863996855017,0
3892,[-0.08943656],0,0.25860021969285557,0
3893,[-0.37658332],0,0.22369694989768038,0
3894,[-0.11152477],0,0.25579341289694296,0
3895,[-0.03053466],1,0.26618245831901666,0
3896,[0.07990641],1,0.2807752929717365,0
3897,[-0.38394606],0,0.22284765506635082,0
3898,[0.55112161],1,0.3481472874169195,0
3899,[0.06518093],0,0.2788016265593577,0
3900,[0.05781819],0,0.27781799098985505,0
3901,[-0.37658332],0,0.22369694989768038,0
3902,[-0.3324069],0,0.22884101791139883,0
3903,[0.38177865],0,0.3230412036749235,0
3904,[0.66892541],0,0.36613439942226134,0
3905,[1.89113985],0,0.5656469921527374,1
3906,[0.06518093],1,0.2788016265593577,0
3907,[1.64816951],1,0.5256031494774185,1
3908,[0.13144557],0,0.2877497448767616,0
3909,[-0.37658332],0,0.22369694989768038,0
3910,[-0.37658332],0,0.22369694989768038,0
3911,[-0.31031868],0,0.23144405327379064,0
3912,[-0.35449511],0,0.22625863996855017,0
3913,[0.07990641],0,0.2807752929717365,0
3914,[-0.23669131],0,0.24026953735846168,0
3915,[2.6274136],1,0.6800150504670313,1
3916,[-0.25141678],0,0.23848618721871007,0
3917,[-0.33976963],0,0.22797792838922726,0
3918,[-0.19251488],0,0.2456740987026466,0
3919,[-0.18515215],0,0.2465827851078336,0
3920,[-0.19251488],0,0.2456740987026466,0
3921,[-0.37658332],0,0.22369694989768038,0
3922,[-0.38394606],0,0.22284765506635082,0
3923,[-0.35449511],0,0.22625863996855017,0
3924,[-0.17778941],0,0.24749372977250944,0
3925,[-0.28086773],0,0.2349468388807336,0
3926,[-0.36922059],0,0.22454854625878515,0
3927,[0.09463188],0,0.2827574533114169,0
3928,[0.57320982],0,0.35148886204658253,0
3929,[-0.28086773],1,0.2349468388807336,0
3930,[-0.25141678],1,0.23848618721871007,0
3931,[-0.24405405],0,0.2393767242048681,0
3932,[-0.31768142],0,0.23057408163494575,0
3933,[-0.17778941],0,0.24749372977250944,0
3934,[-0.22196583],0,0.24206198406482732,0
3935,[0.33760222],0,0.3166491086325779,0
3936,[-0.38394606],0,0.22284765506635082,0
3937,[-0.32504416],0,0.22970640274342624,0
3938,[-0.29559321],0,0.23319086923413684,0
3939,[-0.37658332],0,0.22369694989768038,0
3940,[-0.32504416],0,0.22970640274342624,0
3941,[0.13144557],0,0.2877497448767616,0
3942,[-0.35449511],0,0.22625863996855017,0
3943,[-0.37658332],0,0.22369694989768038,0
3944,[0.87508206],0,0.39850156042222235,0
3945,[-0.20724036],0,0.24386351048078023,0
3946,[-0.36185785],0,0.22540244326425163,0
3947,[4.09996111],1,0.8498337449029945,1
3948,[0.32287675],0,0.3145335522989429,0
3949,[-0.29559321],0,0.23319086923413684,0
3950,[0.09463188],1,0.2827574533114169,0
3951,[0.09463188],1,0.2827574533114169,0
3952,[1.01497408],0,0.4210013418970733,0
3953,[-0.25141678],1,0.23848618721871007,0
3954,[-0.11152477],0,0.25579341289694296,0
3955,[-0.36185785],0,0.22540244326425163,0
3956,[-0.273505],0,0.23582825239157945,0
3957,[-0.16306393],1,0.2493223836707938,0
3958,[0.13880831],0,0.2887544846820191,0
3959,[-0.36185785],1,0.22540244326425163,0
3960,[0.05045546],0,0.27683649365421736,0
3961,[-0.35449511],0,0.22625863996855017,0
3962,[0.51430792],1,0.3426111829324845,0
3963,[-0.25877952],0,0.2375979283448524,0
3964,[0.38914138],1,0.3241130957785026,0
3965,[0.58057256],0,0.352605980872199,0
3966,[-0.31768142],0,0.23057408163494575,0
3967,[-0.37658332],0,0.22369694989768038,0
3968,[-0.29559321],0,0.23319086923413684,0
3969,[-0.37658332],0,0.22369694989768038,0
3970,[-0.36922059],0,0.22454854625878515,0
3971,[-0.29559321],1,0.23319086923413684,0
3972,[-0.01580918],1,0.26810000094780256,0
3973,[0.4701315],1,0.33602406540852275,0
3974,[0.15353378],0,0.29077020169569817,0
3975,[-0.31768142],0,0.23057408163494575,0
3976,[-0.23669131],0,0.24026953735846168,0
3977,[-0.36922059],0,0.22454854625878515,0
3978,[-0.0967993],0,0.2576623929586024,0
3979,[0.73519005],1,0.376422489993353,0
3980,[-0.37658332],0,0.22369694989768038,0
3981,[-0.28823047],0,0.2340677106198393,0
3982,[-0.31031868],1,0.23144405327379064,0
3983,[-0.36922059],0,0.22454854625878515,0
3984,[-0.23669131],0,0.24026953735846168,0
3985,[-0.23669131],0,0.24026953735846168,0
3986,[-0.23669131],0,0.24026953735846168,0
3987,[-0.29559321],1,0.23319086923413684,0
3988,[-0.29559321],1,0.23319086923413684,0
3989,[-0.29559321],1,0.23319086923413684,0
3990,[-0.37658332],0,0.22369694989768038,0
3991,[-0.38394606],0,0.22284765506635082,0
3992,[-0.36922059],0,0.22454854625878515,0
3993,[-0.24405405],0,0.2393767242048681,0
3994,[-0.34713237],0,0.2271171353657484,0
3995,[-0.36922059],0,0.22454854625878515,0
3996,[-0.14833846],0,0.2511600393090374,0
3997,[-0.34713237],0,0.2271171353657484,0
3998,[0.69101362],0,0.36955074175194375,0
3999,[-0.31031868],0,0.23144405327379064,0
4000,[-0.31031868],0,0.23144405327379064,0
4001,[1.33893453],1,0.47422694765385454,0
4002,[-0.35449511],0,0.22625863996855017,0
4003,[-0.19251488],0,0.2456740987026466,0
4004,[-0.37658332],0,0.22369694989768038,0
4005,[-0.25141678],0,0.23848618721871007,0
4006,[0.38914138],0,0.3241130957785026,0
4007,[-0.38394606],0,0.22284765506635082,0
4008,[-0.28086773],1,0.2349468388807336,0
4009,[-0.37658332],0,0.22369694989768038,0
4010,[-0.12625025],0,0.25393335224834906,0
4011,[-0.36922059],0,0.22454854625878515,0
4012,[-0.37658332],0,0.22369694989768038,0
4013,[-0.37658332],0,0.22369694989768038,0
4014,[-0.36922059],0,0.22454854625878515,0
4015,[-0.30295595],0,0.23231631628571797,0
4016,[-0.38394606],0,0.22284765506635082,0
4017,[-0.36922059],0,0.22454854625878515,0
4018,[0.13144557],1,0.2877497448767616,0
4019,[2.84829573],0,0.7111055503560108,1
4020,[-0.36185785],0,0.22540244326425163,0
4021,[0.36705317],0,0.3209029961334436,0
4022,[-0.35449511],0,0.22625863996855017,0
4023,[-0.36185785],0,0.22540244326425163,0
4024,[0.06518093],0,0.2788016265593577,0
4025,[-0.37658332],0,0.22369694989768038,0
4026,[0.75727826],1,0.3798772978918647,0
4027,[-0.37658332],0,0.22369694989768038,0
4028,[-0.37658332],0,0.22369694989768038,0
4029,[-0.3324069],0,0.22884101791139883,0
4030,[-0.37658332],0,0.22369694989768038,0
4031,[0.69101362],0,0.36955074175194375,0
4032,[-0.37658332],0,0.22369694989768038,0
4033,[-0.13361298],0,0.25300667452285514,0
4034,[-0.36185785],0,0.22540244326425163,0
4035,[0.30078853],0,0.31137462141273475,0
4036,[0.74255279],1,0.3775727163225567,0
4037,[-0.36922059],0,0.22454854625878515,0
4038,[-0.37658332],0,0.22369694989768038,0
4039,[-0.00108371],1,0.2700262741968981,0
4040,[-0.30295595],0,0.23231631628571797,0
4041,[-0.3324069],0,0.22884101791139883,0
4042,[-0.36185785],1,0.22540244326425163,0
4043,[-0.37658332],0,0.22369694989768038,0
4044,[2.75994288],1,0.6988846038104752,1
4045,[0.24188663],1,0.3030366827306348,0
4046,[-0.36922059],0,0.22454854625878515,0
4047,[-0.25877952],0,0.2375979283448524,0
4048,[-0.05262287],0,0.2633225842644037,0
4049,[-0.36185785],0,0.22540244326425163,0
4050,[-0.22932857],0,0.24116462466994137,0
4051,[0.05781819],0,0.27781799098985505,0
4052,[2.63477634],1,0.6810797321074532,1
4053,[2.63477634],1,0.6810797321074532,1
4054,[0.12408283],0,0.2867470916514032,0
4055,[-0.35449511],0,0.22625863996855017,0
4056,[-0.22196583],0,0.24206198406482732,0
4057,[0.24188663],1,0.3030366827306348,0
4058,[0.24188663],1,0.3030366827306348,0
4059,[0.24188663],1,0.3030366827306348,0
4060,[-0.11152477],1,0.25579341289694296,0
4061,[0.07990641],0,0.2807752929717365,0
4062,[-0.37658332],0,0.22369694989768038,0
4063,[-0.22932857],1,0.24116462466994137,0
4064,[-0.36922059],0,0.22454854625878515,0
4065,[-0.35449511],0,0.22625863996855017,0
4066,[-0.34713237],0,0.2271171353657484,0
4067,[-0.37658332],0,0.22369694989768038,0
4068,[-0.29559321],0,0.23319086923413684,0
4069,[-0.32504416],0,0.22970640274342624,0
4070,[0.28606306],1,0.30927835536336645,0
4071,[-0.3324069],1,0.22884101791139883,0
4072,[-0.24405405],0,0.2393767242048681,0
4073,[-0.37658332],0,0.22369694989768038,0
4074,[-0.31031868],0,0.23144405327379064,0
4075,[-0.14097572],0,0.2520822358964902,0
4076,[-0.37658332],0,0.22369694989768038,0
4077,[3.35632462],1,0.7753327799224894,1
4078,[-0.05998561],1,0.2623736923129206,0
4079,[-0.32504416],1,0.22970640274342624,0
4080,[0.09463188],0,0.2827574533114169,0
4081,[-0.36185785],0,0.22540244326425163,0
4082,[-0.28823047],0,0.2340677106198393,0
4083,[-0.05262287],0,0.2633225842644037,0
4084,[-0.35449511],0,0.22625863996855017,0
4085,[0.28606306],0,0.30927835536336645,0
4086,[-0.37658332],0,0.22369694989768038,0
4087,[-0.37658332],0,0.22369694989768038,0
4088,[-0.00108371],0,0.2700262741968981,0
4089,[0.21243568],1,0.29891538391947065,0
4090,[0.28606306],0,0.30927835536336645,0
4091,[0.10199462],0,0.2837517060182298,0
4092,[0.80145469],0,0.3868232492564206,0
4093,[-0.32504416],0,0.22970640274342624,0
4094,[-0.16306393],0,0.2493223836707938,0
4095,[1.27266989],1,0.4632515810702148,0
4096,[-0.36922059],0,0.22454854625878515,0
4097,[-0.36922059],0,0.22454854625878515,0
4098,[-0.28086773],0,0.2349468388807336,0
4099,[-0.35449511],0,0.22625863996855017,0
4100,[-0.36922059],0,0.22454854625878515,0
4101,[-0.36922059],0,0.22454854625878515,0
4102,[-0.25141678],1,0.23848618721871007,0
4103,[-0.19251488],0,0.2456740987026466,0
4104,[-0.24405405],0,0.2393767242048681,0
4105,[-0.24405405],0,0.2393767242048681,0
4106,[-0.24405405],0,0.2393767242048681,0
4107,[-0.24405405],0,0.2393767242048681,0
4108,[0.44068055],1,0.33166762937478295,0
4109,[-0.36185785],0,0.22540244326425163,0
4110,[-0.05262287],0,0.2633225842644037,0
4111,[-0.19987762],0,0.24476767302604735,0
4112,[-0.33976963],0,0.22797792838922726,0
4113,[-0.37658332],0,0.22369694989768038,0
4114,[-0.37658332],0,0.22369694989768038,0
4115,[-0.37658332],0,0.22369694989768038,0
4116,[-0.36185785],0,0.22540244326425163,0
4117,[-0.31031868],0,0.23144405327379064,0
4118,[-0.31031868],0,0.23144405327379064,0
4119,[-0.35449511],0,0.22625863996855017,0
4120,[-0.35449511],0,0.22625863996855017,0
4121,[-0.36185785],0,0.22540244326425163,0
4122,[0.3523277],1,0.31877227698783417,0
4123,[-0.11152477],0,0.25579341289694296,0
4124,[-0.26614226],0,0.2367119494637261,0
4125,[-0.37658332],0,0.22369694989768038,0
4126,[-0.26614226],0,0.2367119494637261,0
4127,[-0.36922059],0,0.22454854625878515,0
4128,[-0.28823047],0,0.2340677106198393,0
4129,[-0.38394606],0,0.22284765506635082,0
4130,[-0.29559321],0,0.23319086923413684,0
4131,[-0.07471108],0,0.26048252981157455,0
4132,[-0.37658332],0,0.22369694989768038,0
4133,[-0.22196583],1,0.24206198406482732,0
4134,[-0.25141678],0,0.23848618721871007,0
4135,[-0.22932857],0,0.24116462466994137,0
4136,[-0.19987762],0,0.24476767302604735,0
4137,[0.31551401],1,0.3134786474562791,0
4138,[2.03103186],1,0.5883530183233379,1
4139,[-0.20724036],0,0.24386351048078023,0
4140,[-0.35449511],0,0.22625863996855017,0
4141,[-0.19987762],0,0.24476767302604735,0
4142,[-0.38394606],0,0.22284765506635082,0
4143,[0.07990641],0,0.2807752929717365,0
4144,[-0.37658332],0,0.22369694989768038,0
4145,[-0.16306393],0,0.2493223836707938,0
4146,[-0.02317192],1,0.26714013627120475,0
4147,[-0.29559321],0,0.23319086923413684,0
4148,[-0.06734835],1,0.26142700628551535,0
4149,[-0.36922059],0,0.22454854625878515,0
4150,[-0.37658332],0,0.22369694989768038,0
4151,[-0.33976963],0,0.22797792838922726,0
4152,[0.22716116],0,0.3009720163417227,0
4153,[0.13144557],1,0.2877497448767616,0
4154,[0.13144557],1,0.2877497448767616,0
4155,[-0.26614226],0,0.2367119494637261,0
4156,[-0.37658332],1,0.22369694989768038,0
4157,[-0.29559321],1,0.23319086923413684,0
4158,[-0.38394606],0,0.22284765506635082,0
4159,[-0.04526013],0,0.2642736784406156,0
4160,[-0.14833846],0,0.2511600393090374,0
4161,[-0.38394606],0,0.22284765506635082,0
4162,[-0.18515215],1,0.2465827851078336,0
4163,[-0.273505],1,0.23582825239157945,0
4164,[-0.32504416],0,0.22970640274342624,0
4165,[-0.11152477],0,0.25579341289694296,0
4166,[-0.11152477],0,0.25579341289694296,0
4167,[-0.11152477],0,0.25579341289694296,0
4168,[-0.273505],0,0.23582825239157945,0
4169,[0.19771021],0,0.29686683673482267,0
4170,[-0.37658332],0,0.22369694989768038,0
4171,[-0.08943656],0,0.25860021969285557,0
4172,[-0.35449511],0,0.22625863996855017,0
4173,[-0.32504416],1,0.22970640274342624,0
4174,[-0.37658332],0,0.22369694989768038,0
4175,[0.58057256],0,0.352605980872199,0
4176,[-0.12625025],0,0.25393335224834906,0
4177,[0.30078853],1,0.31137462141273475,0
4178,[-0.00844644],1,0.2690620482972062,0
4179,[-0.17042667],0,0.24840693016099238,0
4180,[-0.0967993],0,0.2576623929586024,0
4181,[-0.37658332],0,0.22369694989768038,0
4182,[0.21979842],0,0.2999426926527902,0
4183,[0.4701315],1,0.33602406540852275,0
4184,[-0.10416203],0,0.2567267895992245,0
4185,[-0.33976963],1,0.22797792838922726,0
4186,[2.71576645],1,0.6926650539004677,1
4187,[-0.25141678],0,0.23848618721871007,0
4188,[-0.38394606],0,0.22284765506635082,0
4189,[0.11672009],1,0.2857465304987717,0
4190,[2.01630638],1,0.5859787998023508,1
4191,[-0.38394606],0,0.22284765506635082,0
4192,[-0.36922059],0,0.22454854625878515,0
4193,[0.5879353],1,0.35372471360001484,0
4194,[-0.3324069],1,0.22884101791139883,0
4195,[-0.36922059],0,0.22454854625878515,0
4196,[-0.36922059],0,0.22454854625878515,0
4197,[-0.37658332],0,0.22369694989768038,0
4198,[-0.34713237],0,0.2271171353657484,0
4199,[-0.37658332],0,0.22369694989768038,0
4200,[-0.32504416],0,0.22970640274342624,0
4201,[-0.32504416],0,0.22970640274342624,0
4202,[-0.22932857],0,0.24116462466994137,0
4203,[-0.38394606],0,0.22284765506635082,0
4204,[-0.37658332],0,0.22369694989768038,0
4205,[-0.36922059],0,0.22454854625878515,0
4206,[-0.16306393],0,0.2493223836707938,0
4207,[-0.35449511],0,0.22625863996855017,0
4208,[1.49355202],1,0.499914823741694,0
4209,[-0.37658332],0,0.22369694989768038,0
4210,[-0.37658332],0,0.22369694989768038,0
4211,[-0.14097572],0,0.2520822358964902,0
4212,[0.16089652],0,0.2917811675530666,0
4213,[-0.38394606],0,0.22284765506635082,0
4214,[-0.37658332],0,0.22369694989768038,0
4215,[-0.22196583],0,0.24206198406482732,0
4216,[0.01364177],0,0.27196124480164185,0
4217,[-0.36185785],0,0.22540244326425163,0
4218,[-0.02317192],0,0.26714013627120475,0
4219,[-0.33976963],0,0.22797792838922726,0
4220,[-0.37658332],0,0.22369694989768038,0
4221,[-0.08943656],0,0.25860021969285557,0
4222,[-0.25141678],0,0.23848618721871007,0
4223,[-0.16306393],0,0.2493223836707938,0
4224,[-0.16306393],0,0.2493223836707938,0
4225,[0.63947446],1,0.3616001882001903,0
4226,[-0.36922059],0,0.22454854625878515,0
4227,[1.58926761],1,0.5158257074591249,1
4228,[-0.36922059],0,0.22454854625878515,0
4229,[0.25661211],0,0.3051093306402093,0
4230,[-0.13361298],0,0.25300667452285514,0
4231,[-0.36922059],0,0.22454854625878515,0
4232,[-0.35449511],0,0.22625863996855017,0
4233,[-0.36922059],0,0.22454854625878515,0
4234,[0.44068055],0,0.33166762937478295,0
4235,[0.12408283],1,0.2867470916514032,0
4236,[-0.31031868],1,0.23144405327379064,0
4237,[-0.00108371],0,0.2700262741968981,0
4238,[-0.36922059],0,0.22454854625878515,0
4239,[-0.33976963],0,0.22797792838922726,0
4240,[0.68365089],0,0.3684104886976842,0
4241,[0.46276876],0,0.33493230210309455,0
4242,[0.46276876],0,0.33493230210309455,0
4243,[-0.20724036],0,0.24386351048078023,0
4244,[0.95607218],0,0.41148195836132306,0
4245,[-0.22932857],0,0.24116462466994137,0
4246,[-0.38394606],0,0.22284765506635082,0
4247,[-0.36185785],0,0.22540244326425163,0
4248,[-0.38394606],0,0.22284765506635082,0
4249,[1.50091476],1,0.5011391426693137,1
4250,[0.43331781],0,0.33058297318759833,0
4251,[-0.37658332],0,0.22369694989768038,0
4252,[-0.37658332],0,0.22369694989768038,0
4253,[-0.13361298],0,0.25300667452285514,0
4254,[-0.34713237],0,0.2271171353657484,0
4255,[-0.38394606],0,0.22284765506635082,0
4256,[-0.28823047],0,0.2340677106198393,0
4257,[-0.07471108],1,0.26048252981157455,0
4258,[-0.00108371],0,0.2700262741968981,0
4259,[-0.37658332],0,0.22369694989768038,0
4260,[0.28606306],1,0.30927835536336645,0
4261,[-0.08943656],1,0.25860021969285557,0
4262,[-0.08943656],1,0.25860021969285557,0
4263,[-0.22932857],1,0.24116462466994137,0
4264,[-0.03053466],1,0.26618245831901666,0
4265,[0.00627903],0,0.27099267445330216,0
4266,[0.26397485],0,0.30614863095459965,0
4267,[-0.36922059],0,0.22454854625878515,0
4268,[-0.38394606],0,0.22284765506635082,0
4269,[-0.33976963],0,0.22797792838922726,0
4270,[-0.32504416],1,0.22970640274342624,0
4271,[-0.32504416],1,0.22970640274342624,0
4272,[-0.32504416],1,0.22970640274342624,0
4273,[1.70707141],1,0.5353609984040358,1
4274,[-0.19251488],0,0.2456740987026466,0
4275,[-0.25877952],0,0.2375979283448524,0
4276,[-0.20724036],0,0.24386351048078023,0
4277,[-0.20724036],0,0.24386351048078023,0
4278,[-0.20724036],0,0.24386351048078023,0
4279,[-0.18515215],0,0.2465827851078336,0
4280,[-0.36922059],0,0.22454854625878515,0
4281,[-0.1557012],0,0.2502400876323967,0
4282,[-0.19987762],0,0.24476767302604735,0
4283,[-0.37658332],0,0.22369694989768038,0
4284,[0.03572998],1,0.2748799326796514,0
4285,[-0.14097572],0,0.2520822358964902,0
4286,[-0.38394606],0,0.22284765506635082,0
4287,[-0.36922059],0,0.22454854625878515,0
4288,[0.81618016],0,0.38914899220339744,0
4289,[-0.16306393],0,0.2493223836707938,0
4290,[-0.37658332],0,0.22369694989768038,0
4291,[0.09463188],0,0.2827574533114169,0
4292,[-0.31031868],1,0.23144405327379064,0
4293,[-0.18515215],0,0.2465827851078336,0
4294,[-0.10416203],0,0.2567267895992245,0
4295,[0.27870032],0,0.3082331502389644,0
4296,[-0.31768142],0,0.23057408163494575,0
4297,[-0.26614226],0,0.2367119494637261,0
4298,[-0.29559321],1,0.23319086923413684,0
4299,[-0.18515215],0,0.2465827851078336,0
4300,[1.89113985],0,0.5656469921527374,1
4301,[1.04442503],0,0.4257836215852374,0
4302,[-0.37658332],0,0.22369694989768038,0
4303,[-0.03789739],1,0.26522697107207766,0
4304,[-0.14097572],0,0.2520822358964902,0
4305,[-0.36922059],0,0.22454854625878515,0
4306,[-0.16306393],0,0.2493223836707938,0
4307,[-0.12625025],1,0.25393335224834906,0
4308,[-0.23669131],1,0.24026953735846168,0
4309,[-0.37658332],0,0.22369694989768038,0
4310,[1.72179688],0,0.5377965300673608,1
4311,[-0.07471108],0,0.26048252981157455,0
4312,[-0.37658332],0,0.22369694989768038,0
4313,[1.20640525],0,0.4523117050101979,0
4314,[-0.36185785],0,0.22540244326425163,0
4315,[1.20640525],0,0.4523117050101979,0
4316,[0.25661211],0,0.3051093306402093,0
4317,[0.18298473],0,0.2948264248838292,0
4318,[-0.33976963],0,0.22797792838922726,0
4319,[-0.31031868],0,0.23144405327379064,0
4320,[-0.3324069],0,0.22884101791139883,0
4321,[-0.273505],0,0.23582825239157945,0
4322,[-0.37658332],0,0.22369694989768038,0
4323,[-0.31768142],0,0.23057408163494575,0
4324,[-0.11888751],0,0.2548622660650996,0
4325,[-0.273505],0,0.23582825239157945,0
4326,[0.07254367],0,0.27978739552374243,0
4327,[-0.16306393],0,0.2493223836707938,0
4328,[-0.32504416],0,0.22970640274342624,0
4329,[-0.31031868],0,0.23144405327379064,0
4330,[0.13144557],0,0.2877497448767616,0
4331,[-0.25877952],1,0.2375979283448524,0
4332,[-0.23669131],1,0.24026953735846168,0
4333,[-0.00108371],0,0.2700262741968981,0
4334,[-0.36185785],0,0.22540244326425163,0
4335,[0.05781819],0,0.27781799098985505,0
4336,[-0.33976963],0,0.22797792838922726,0
4337,[-0.35449511],0,0.22625863996855017,0
4338,[-0.19987762],0,0.24476767302604735,0
4339,[-0.22932857],0,0.24116462466994137,0
4340,[-0.17778941],0,0.24749372977250944,0
4341,[-0.08943656],0,0.25860021969285557,0
4342,[-0.08943656],0,0.25860021969285557,0
4343,[-0.08943656],0,0.25860021969285557,0
4344,[-0.00108371],0,0.2700262741968981,0
4345,[-0.31768142],0,0.23057408163494575,0
4346,[-0.30295595],0,0.23231631628571797,0
4347,[0.24924937],1,0.30407201231911246,0
4348,[0.11672009],0,0.2857465304987717,0
4349,[0.71310184],1,0.3729802041112559,0
4350,[-0.17778941],1,0.24749372977250944,0
4351,[-0.02317192],0,0.26714013627120475,0
4352,[0.49958245],1,0.34040857775223,0
4353,[-0.35449511],1,0.22625863996855017,0
4354,[-0.38394606],0,0.22284765506635082,0
4355,[-0.35449511],0,0.22625863996855017,0
4356,[1.13277788],0,0.44021054861671427,0
4357,[-0.05998561],0,0.2623736923129206,0
4358,[-0.37658332],0,0.22369694989768038,0
4359,[-0.35449511],0,0.22625863996855017,0
4360,[-0.273505],1,0.23582825239157945,0
4361,[-0.14097572],0,0.2520822358964902,0
4362,[-0.24405405],1,0.2393767242048681,0
4363,[-0.34713237],0,0.2271171353657484,0
4364,[-0.12625025],1,0.25393335224834906,0
4365,[-0.31768142],0,0.23057408163494575,0
4366,[-0.32504416],1,0.22970640274342624,0
4367,[-0.25141678],1,0.23848618721871007,0
4368,[-0.32504416],0,0.22970640274342624,0
4369,[1.54509118],0,0.5084842556042586,1
4370,[-0.32504416],0,0.22970640274342624,0
4371,[-0.37658332],0,0.22369694989768038,0
4372,[-0.37658332],0,0.22369694989768038,0
4373,[-0.29559321],1,0.23319086923413684,0
4374,[-0.37658332],0,0.22369694989768038,0
4375,[-0.08943656],0,0.25860021969285557,0
4376,[-0.08943656],0,0.25860021969285557,0
4377,[-0.14833846],1,0.2511600393090374,0
4378,[-0.25877952],0,0.2375979283448524,0
4379,[0.74991552],0,0.37872432273843964,0
4380,[-0.37658332],0,0.22369694989768038,0
4381,[-0.37658332],0,0.22369694989768038,0
4382,[-0.37658332],0,0.22369694989768038,0
4383,[0.07990641],1,0.2807752929717365,0
4384,[0.14617104],0,0.2897613055013155,0
4385,[-0.31768142],0,0.23057408163494575,0
4386,[0.67628815],1,0.3672717043232125,0
4387,[0.4701315],0,0.33602406540852275,0
4388,[0.54375887],0,0.3470367222951902,0
4389,[-0.2146031],0,0.24296161340346434,0
4390,[-0.29559321],0,0.23319086923413684,0
4391,[0.16825926],1,0.2927941972881215,0
4392,[-0.3324069],0,0.22884101791139883,0
4393,[0.48485697],0,0.33821284768199417,0
4394,[-0.32504416],0,0.22970640274342624,0
4395,[-0.08943656],0,0.25860021969285557,0
4396,[-0.38394606],0,0.22284765506635082,0
4397,[-0.36922059],0,0.22454854625878515,0
4398,[-0.3324069],0,0.22884101791139883,0
4399,[-0.0967993],0,0.2576623929586024,0
4400,[-0.36922059],0,0.22454854625878515,0
4401,[-0.28086773],0,0.2349468388807336,0
4402,[-0.36922059],0,0.22454854625878515,0
4403,[0.39650412],0,0.3251868360575717,0
4404,[0.44804328],0,0.33275407535282986,0
4405,[-0.05998561],0,0.2623736923129206,0
4406,[0.67628815],0,0.3672717043232125,0
4407,[-0.36922059],0,0.22454854625878515,0
4408,[-0.33976963],0,0.22797792838922726,0
4409,[-0.33976963],0,0.22797792838922726,0
4410,[-0.19987762],0,0.24476767302604735,0
4411,[-0.19987762],0,0.24476767302604735,0
4412,[-0.19987762],0,0.24476767302604735,0
4413,[2.16356114],1,0.6095240679218515,1
4414,[-0.37658332],0,0.22369694989768038,0
4415,[-0.35449511],0,0.22625863996855017,0
4416,[-0.29559321],0,0.23319086923413684,0
4417,[-0.273505],0,0.23582825239157945,0
4418,[-0.31768142],0,0.23057408163494575,0
4419,[0.59529804],0,0.35484505028549396,0
4420,[-0.32504416],0,0.22970640274342624,0
4421,[-0.31768142],0,0.23057408163494575,0
4422,[-0.37658332],0,0.22369694989768038,0
4423,[-0.3324069],0,0.22884101791139883,0
4424,[-0.38394606],0,0.22284765506635082,0
4425,[0.05045546],0,0.27683649365421736,0
4426,[-0.36185785],0,0.22540244326425163,0
4427,[0.4112296],0,0.3273398285698057,0
4428,[-0.14833846],0,0.2511600393090374,0
4429,[-0.31031868],0,0.23144405327379064,0
4430,[0.02100451],0,0.27293198090580323,0
4431,[-0.37658332],0,0.22369694989768038,0
4432,[0.97816039],1,0.41504437270896566,0
4433,[-0.02317192],1,0.26714013627120475,0
4434,[-0.22932857],0,0.24116462466994137,0
4435,[-0.37658332],1,0.22369694989768038,0
4436,[0.04309272],0,0.27585713931924244,0
4437,[-0.03053466],1,0.26618245831901666,0
4438,[0.67628815],1,0.3672717043232125,0
4439,[0.40386686],0,0.3262624163870565,0
4440,[-0.35449511],0,0.22625863996855017,0
4441,[-0.01580918],1,0.26810000094780256,0
4442,[-0.29559321],0,0.23319086923413684,0
4443,[-0.23669131],0,0.24026953735846168,0
4444,[1.65553224],0,0.5268241045725242,1
4445,[-0.03053466],0,0.26618245831901666,0
4446,[0.81618016],1,0.38914899220339744,0
4447,[-0.31768142],0,0.23057408163494575,0
4448,[-0.17778941],0,0.24749372977250944,0
4449,[-0.34713237],0,0.2271171353657484,0
4450,[-0.28086773],0,0.2349468388807336,0
4451,[-0.28086773],0,0.2349468388807336,0
4452,[0.20507294],0,0.29789009651391046,0
4453,[-0.35449511],0,0.22625863996855017,0
4454,[1.21376799],1,0.45352516960815104,0
4455,[-0.36922059],0,0.22454854625878515,0
4456,[-0.19251488],0,0.2456740987026466,0
4457,[0.12408283],1,0.2867470916514032,0
4458,[-0.36922059],0,0.22454854625878515,0
4459,[-0.31768142],0,0.23057408163494575,0
4460,[-0.30295595],0,0.23231631628571797,0
4461,[0.4112296],1,0.3273398285698057,0
4462,[-0.34713237],0,0.2271171353657484,0
4463,[-0.37658332],0,0.22369694989768038,0
4464,[-0.37658332],0,0.22369694989768038,0
4465,[-0.37658332],0,0.22369694989768038,0
4466,[0.90453301],0,0.4032062417811796,0
4467,[-0.31768142],0,0.23057408163494575,0
4468,[-0.37658332],0,0.22369694989768038,0
4469,[-0.0967993],0,0.2576623929586024,0
4470,[-0.33976963],0,0.22797792838922726,0
4471,[-0.37658332],0,0.22369694989768038,0
4472,[-0.10416203],0,0.2567267895992245,0
4473,[-0.10416203],0,0.2567267895992245,0
4474,[-0.17778941],0,0.24749372977250944,0
4475,[-0.14097572],0,0.2520822358964902,0
4476,[-0.0967993],0,0.2576623929586024,0
4477,[-0.36922059],0,0.22454854625878515,0
4478,[0.07990641],0,0.2807752929717365,0
4479,[-0.273505],1,0.23582825239157945,0
4480,[-0.2146031],0,0.24296161340346434,0
4481,[0.10935736],0,0.2847480668387268,0
4482,[-0.19987762],0,0.24476767302604735,0
4483,[-0.19987762],0,0.24476767302604735,0
4484,[-0.19987762],0,0.24476767302604735,0
4485,[-0.19987762],0,0.24476767302604735,0
4486,[-0.17778941],0,0.24749372977250944,0
4487,[-0.37658332],0,0.22369694989768038,0
4488,[-0.36185785],0,0.22540244326425163,0
4489,[-0.36922059],0,0.22454854625878515,0
4490,[-0.38394606],0,0.22284765506635082,0
4491,[-0.35449511],0,0.22625863996855017,0
4492,[-0.28086773],1,0.2349468388807336,0
4493,[0.02100451],0,0.27293198090580323,0
4494,[-0.22932857],0,0.24116462466994137,0
4495,[0.5879353],0,0.35372471360001484,0
4496,[-0.31768142],0,0.23057408163494575,0
4497,[-0.31768142],0,0.23057408163494575,0
4498,[-0.36922059],0,0.22454854625878515,0
4499,[0.26397485],0,0.30614863095459965,0
4500,[-0.31768142],0,0.23057408163494575,0
4501,[-0.17042667],0,0.24840693016099238,0
4502,[-0.17778941],0,0.24749372977250944,0
4503,[-0.17778941],0,0.24749372977250944,0
4504,[-0.17778941],0,0.24749372977250944,0
4505,[-0.35449511],0,0.22625863996855017,0
4506,[-0.24405405],0,0.2393767242048681,0
4507,[-0.36922059],0,0.22454854625878515,0
4508,[0.07990641],0,0.2807752929717365,0
4509,[-0.37658332],0,0.22369694989768038,0
4510,[-0.37658332],0,0.22369694989768038,0
4511,[-0.37658332],0,0.22369694989768038,0
4512,[-0.35449511],0,0.22625863996855017,0
4513,[-0.30295595],0,0.23231631628571797,0
4514,[-0.23669131],0,0.24026953735846168,0
4515,[-0.273505],1,0.23582825239157945,0
4516,[-0.37658332],0,0.22369694989768038,0
4517,[-0.35449511],0,0.22625863996855017,0
4518,[-0.24405405],0,0.2393767242048681,0
4519,[-0.35449511],0,0.22625863996855017,0
4520,[-0.35449511],0,0.22625863996855017,0
4521,[-0.35449511],0,0.22625863996855017,0
4522,[-0.35449511],0,0.22625863996855017,0
4523,[-0.38394606],0,0.22284765506635082,0
4524,[-0.32504416],0,0.22970640274342624,0
4525,[0.07254367],0,0.27978739552374243,0
4526,[0.4701315],0,0.33602406540852275,0
4527,[-0.23669131],0,0.24026953735846168,0
4528,[0.4701315],0,0.33602406540852275,0
4529,[3.00291322],1,0.7317662700122419,1
4530,[-0.0967993],1,0.2576623929586024,0
4531,[-0.25877952],1,0.2375979283448524,0
4532,[-0.36922059],0,0.22454854625878515,0
4533,[-0.3324069],0,0.22884101791139883,0
4534,[-0.11152477],0,0.25579341289694296,0
4535,[-0.36922059],0,0.22454854625878515,0
4536,[-0.33976963],0,0.22797792838922726,0
4537,[-0.36922059],0,0.22454854625878515,0
4538,[-0.05262287],0,0.2633225842644037,0
4539,[-0.33976963],0,0.22797792838922726,0
4540,[-0.33976963],0,0.22797792838922726,0
4541,[-0.33976963],0,0.22797792838922726,0
4542,[-0.3324069],0,0.22884101791139883,0
4543,[-0.28823047],1,0.2340677106198393,0
4544,[-0.3324069],0,0.22884101791139883,0
4545,[-0.20724036],0,0.24386351048078023,0
4546,[-0.38394606],0,0.22284765506635082,0
4547,[0.06518093],0,0.2788016265593577,0
4548,[-0.35449511],0,0.22625863996855017,0
4549,[-0.28086773],0,0.2349468388807336,0
4550,[-0.36922059],0,0.22454854625878515,0
4551,[-0.01580918],0,0.26810000094780256,0
4552,[-0.34713237],0,0.2271171353657484,0


==> original_data/LApredict/LApredict_calibrated_temp_scaling/qt/raw_data_temperature_scaling_testset.csv <==
Index,p_calibrated_nts_test,p_calibrated_nts_cal
1,0.30135746295092536,0.29637204912485876
2,0.3037458162807707,0.29835196790786034
3,0.29766357450998565,0.2885290710663572
4,0.3040118468029998,0.28820496896269415
5,0.293213421897126,0.29047822494857556
6,0.2942570107091864,0.2888533897347511
7,0.29556453685803274,0.2947279404601866
8,0.2958264464171859,0.30433702513326966
9,0.3304218452173651,0.2917819719225696
10,0.2934741160187128,0.29967612829204976
11,0.293213421897126,0.28982764324681304
12,0.30135746295092536,0.2937440279718588
13,0.292692440420313,0.3120818467736525
14,0.2934741160187128,0.28982764324681304
15,0.30935985059033777,0.3066827008846874
16,0.30935985059033777,0.3013360462072505
17,0.29977117547459664,0.2940717856031376
18,0.29766357450998565,0.28917792478012083
19,0.2942570107091864,0.36725182312672017
20,0.3464696088143541,0.339829110846277
21,0.29295286333093085,0.3127603829464587
22,0.3628743805592757,0.464736448126939
23,0.3924204998375058,0.2953849467644557
24,0.2958264464171859,0.2950563372827229
25,0.3016223078570701,0.2957137687017843
26,0.31232327990691944,0.28820496896269415
27,0.29295286333093085,0.2940717856031376
28,0.3096286114667187,0.28917792478012083
29,0.2934741160187128,0.2917819719225696
30,0.29740072538759443,0.2953849467644557
31,0.30029940733931887,0.302334502548503
32,0.29295286333093085,0.30400275341551086
33,0.2942570107091864,0.30333483085398244
34,0.30029940733931887,0.2895026760139204
35,0.3593925888009391,0.37499235371518524
36,0.3142171414750582,0.3165066341654205
37,0.293734945595187,0.28820496896269415
38,0.3005637224207531,0.29047822494857556
39,0.2942570107091864,0.30300118045791924
40,0.29399591052572555,0.3066827008846874
41,0.29295286333093085,0.2993447730573765
42,0.29635066903979135,0.2973610580407871
43,0.2971380101742491,0.3020014754780907
44,0.29399591052572555,0.29835196790786034
45,0.2934741160187128,0.30769107098657017
46,0.295302761938252,0.2885290710663572
47,0.3069468148176357,0.29769115039162997
48,0.292692440420313,0.31242101435050523
49,0.2971380101742491,0.29967612829204976
50,0.2945182460441088,0.28820496896269415
51,0.29295286333093085,0.29080383903481566
52,0.29295286333093085,0.2973610580407871
53,0.3456158280148654,0.29868269265255004
54,0.30241763521817183,0.33242835843890756
55,0.2960884905123368,0.3026677376154703
56,0.293213421897126,0.2930891533059278
57,0.29399591052572555,0.2940717856031376
58,0.30481072495305184,0.2934164838062443
59,0.3088227154787703,0.3775870241373669
60,0.30641201059027134,0.48521375495941277
61,0.3072144118486035,0.29835196790786034
62,0.29977117547459664,0.32545603466932
63,0.3196622161614798,0.38840981802299784
64,0.2989798250501278,0.2888533897347511
65,0.293734945595187,0.28917792478012083
66,0.2945182460441088,0.2878810836107265
67,0.293213421897126,0.29835196790786034
68,0.29556453685803274,0.3209648865161562
69,0.293213421897126,0.2878810836107265
70,0.29295286333093085,0.2914557127155027
71,0.293213421897126,0.2901528262886712
72,0.29295286333093085,0.3083643399285946
73,0.293734945595187,0.28820496896269415
74,0.2942570107091864,0.2921084457812122
75,0.29399591052572555,0.2934164838062443
76,0.2942570107091864,0.302334502548503
77,0.293213421897126,0.3195895860018766
78,0.29399591052572555,0.30333483085398244
79,0.3061448036271254,0.2953849467644557
80,0.29399591052572555,0.32303367177216563
81,0.2979265574358131,0.2921084457812122
82,0.295302761938252,0.29276203666975037
83,0.29740072538759443,0.28917792478012083
84,0.33966743528615356,0.2888533897347511
85,0.29295286333093085,0.28820496896269415
86,0.29635066903979135,0.3512574697284977
87,0.2934741160187128,0.2885290710663572
88,0.2942570107091864,0.28820496896269415
89,0.29295286333093085,0.29080383903481566
90,0.2934741160187128,0.33242835843890756
91,0.293213421897126,0.2953849467644557
92,0.29295286333093085,0.29868269265255004
93,0.293213421897126,0.31480080215539474
94,0.29295286333093085,0.4031381204478966
95,0.2942570107091864,0.2970311769072676
96,0.29399591052572555,0.30400275341551086
97,0.29687542897523955,0.31446023261471723
98,0.293213421897126,0.28917792478012083
99,0.295302761938252,0.29835196790786034
100,0.3016223078570701,0.3264970630530237
101,0.29635066903979135,0.30500618831755416
102,0.293213421897126,0.3665181161333408
103,0.29687542897523955,0.29080383903481566
104,0.295302761938252,0.34695097527249136
105,0.29950725890859464,0.28820496896269415
106,0.3008281701228464,0.2901528262886712
107,0.293213421897126,0.2878810836107265
108,0.2934741160187128,0.29080383903481566
109,0.2981896740591487,0.3020014754780907
110,0.29477961642871275,0.2888533897347511
111,0.29635066903979135,0.2888533897347511
112,0.293213421897126,0.2885290710663572
113,0.293734945595187,0.3063469873299175
114,0.29766357450998565,0.3127603829464587
115,0.29504112176089986,0.2947279404601866
116,0.293734945595187,0.31242101435050523
117,0.293213421897126,0.2878810836107265
118,0.293734945595187,0.29276203666975037
119,0.2942570107091864,0.3175325117313734
120,0.29295286333093085,0.2885290710663572
121,0.29295286333093085,0.28820496896269415
122,0.293213421897126,0.2960428028903147
123,0.29556453685803274,0.2888533897347511
124,0.293213421897126,0.2901528262886712
125,0.37076073497006723,0.29080383903481566
126,0.2960884905123368,0.296701507199435
127,0.295302761938252,0.28820496896269415
128,0.293213421897126,0.29769115039162997
129,0.29295286333093085,0.32963039613149253
130,0.292692440420313,0.296701507199435
131,0.293213421897126,0.3063469873299175
132,0.30667934769259675,0.2885290710663572
133,0.293213421897126,0.3013360462072505
134,0.2934741160187128,0.2957137687017843
135,0.2934741160187128,0.30300118045791924
136,0.29766357450998565,0.2901528262886712
137,0.293734945595187,0.32614986288987385
138,0.29635066903979135,0.2930891533059278
139,0.2987163079730328,0.3000076932632633
140,0.292692440420313,0.28917792478012083
141,0.3343287391235788,0.3026677376154703
142,0.30109275033615746,0.32684445354996877
143,0.2934741160187128,0.4962650087515186
144,0.29399591052572555,0.3020014754780907
145,0.2989798250501278,0.29769115039162997
146,0.2945182460441088,0.29276203666975037
147,0.293213421897126,0.28917792478012083
148,0.2987163079730328,0.29080383903481566
149,0.2984529242737443,0.3066827008846874
150,0.293213421897126,0.3020014754780907
151,0.3008281701228464,0.3137796923963001
152,0.2934741160187128,0.28917792478012083
153,0.29295286333093085,0.2885290710663572
154,0.293734945595187,0.29967612829204976
155,0.2945182460441088,0.29080383903481566
156,0.2934741160187128,0.29439975649965366
157,0.29950725890859464,0.31446023261471723
158,0.2945182460441088,0.29439975649965366
159,0.29295286333093085,0.30567617632396654
160,0.30828609668490037,0.32303367177216563
161,0.30109275033615746,0.28820496896269415
162,0.29295286333093085,0.31787486578729024
163,0.29295286333093085,0.2924351340957601
164,0.29687542897523955,0.2947279404601866
165,0.29295286333093085,0.2888533897347511
166,0.29295286333093085,0.3362949123444989
167,0.2960884905123368,0.2957137687017843
168,0.29295286333093085,0.30500618831755416
169,0.30909121855446997,0.2888533897347511
170,0.3042780084982383,0.2885290710663572
171,0.2984529242737443,0.2960428028903147
172,0.2971380101742491,0.296701507199435
173,0.2945182460441088,0.2901528262886712
174,0.293734945595187,0.2914557127155027
175,0.29766357450998565,0.2888533897347511
176,0.2942570107091864,0.3100510763264976
177,0.3034799170448248,0.31548253885164185
178,0.31720572943734626,0.3103890326908553
179,0.29977117547459664,0.32303367177216563
180,0.29766357450998565,0.3408928798473113
181,0.2958264464171859,0.2901528262886712
182,0.29556453685803274,0.3093757719693381
183,0.29295286333093085,0.2960428028903147
184,0.29295286333093085,0.28820496896269415
185,0.2934741160187128,0.3063469873299175
186,0.29504112176089986,0.31106555259450086
187,0.29504112176089986,0.28820496896269415
188,0.29295286333093085,0.3013360462072505
189,0.29295286333093085,0.29835196790786034
190,0.293734945595187,0.28820496896269415
191,0.29295286333093085,0.28820496896269415
192,0.292692440420313,0.29080383903481566
193,0.293734945595187,0.29439975649965366
194,0.29635066903979135,0.325109407162149
195,0.319935781169924,0.2885290710663572
196,0.295302761938252,0.28820496896269415
197,0.293213421897126,0.2993447730573765
198,0.29504112176089986,0.299013627773167
199,0.29295286333093085,0.2924351340957601
200,0.34618490503624905,0.29047822494857556
201,0.2934741160187128,0.3537808722230783
202,0.2934741160187128,0.3080276033924249
203,0.681647600943736,0.36725182312672017
204,0.5035832270496517,0.2885290710663572
205,0.302152394101572,0.2885290710663572
206,0.2934741160187128,0.35233792000993924
207,0.30135746295092536,0.2917819719225696
208,0.29399591052572555,0.2901528262886712
209,0.29295286333093085,0.29769115039162997
210,0.29635066903979135,0.28982764324681304
211,0.295302761938252,0.28917792478012083
212,0.29295286333093085,0.29868269265255004
213,0.30003522498766594,0.3020014754780907
214,0.29399591052572555,0.3010036444449969
215,0.29295286333093085,0.3264970630530237
216,0.293213421897126,0.33912082731595633
217,0.29295286333093085,0.32268839001402855
218,0.29687542897523955,0.28982764324681304
219,0.2945182460441088,0.30500618831755416
220,0.29295286333093085,0.32130919895494303
221,0.29295286333093085,0.2885290710663572
222,0.2984529242737443,0.28820496896269415
223,0.29766357450998565,0.3384132632779951
224,0.2942570107091864,0.30701861950011555
225,0.29950725890859464,0.2888533897347511
226,0.293213421897126,0.32893277797144016
227,0.2934741160187128,0.2930891533059278
228,0.30003522498766594,0.30735474294480614
229,0.29399591052572555,0.2934164838062443
230,0.41420688808232453,0.35848878274566537
231,0.293213421897126,0.29769115039162997
232,0.2945182460441088,0.2934164838062443
233,0.295302761938252,0.29967612829204976
234,0.29977117547459664,0.30500618831755416
235,0.30109275033615746,0.29868269265255004
236,0.2981896740591487,0.2973610580407871
237,0.30481072495305184,0.2957137687017843
238,0.30481072495305184,0.3000076932632633
239,0.295302761938252,0.29637204912485876
240,0.30003522498766594,0.28820496896269415
241,0.29295286333093085,0.3026677376154703
242,0.29295286333093085,0.2914557127155027
243,0.3088227154787703,0.3093757719693381
244,0.2960884905123368,0.3006714515556463
245,0.29556453685803274,0.3117428804599765
246,0.293213421897126,0.34730890603512654
247,0.29295286333093085,0.3026677376154703
248,0.45809344484228554,0.296701507199435
249,0.30454430125289306,0.3063469873299175
250,0.293213421897126,0.3090384244528097
251,0.29635066903979135,0.28820496896269415
252,0.2934741160187128,0.30769107098657017
253,0.29295286333093085,0.2950563372827229
254,0.2934741160187128,0.2911296683548894
255,0.29477961642871275,0.3046715035092302
256,0.293734945595187,0.28820496896269415
257,0.293213421897126,0.31242101435050523
258,0.2960884905123368,0.3209648865161562
259,0.293213421897126,0.30433702513326966
260,0.2945182460441088,0.2947279404601866
261,0.32048328283248817,0.2885290710663572
262,0.295302761938252,0.2934164838062443
263,0.295302761938252,0.3010036444449969
264,0.29950725890859464,0.28820496896269415
265,0.3193887752110793,0.31924624949653846
266,0.2942570107091864,0.313099952316646
267,0.2942570107091864,0.37573296295569303
268,0.2934741160187128,0.3036686885809984
269,0.29295286333093085,0.3013360462072505
270,0.293213421897126,0.3348863200524197
271,0.3196622161614798,0.28820496896269415
272,0.30003522498766594,0.3006714515556463
273,0.2960884905123368,0.30500618831755416
274,0.2945182460441088,0.3020014754780907
275,0.302152394101572,0.32130919895494303
276,0.293213421897126,0.29868269265255004
277,0.2958264464171859,0.2930891533059278
278,0.293213421897126,0.28917792478012083
279,0.29295286333093085,0.28820496896269415
280,0.29295286333093085,0.38541270404959843
281,0.29766357450998565,0.28982764324681304
282,0.29295286333093085,0.2953849467644557
283,0.29635066903979135,0.2993447730573765
284,0.2942570107091864,0.30166865662451176
285,0.3037458162807707,0.2885290710663572
286,0.2960884905123368,0.2885290710663572
287,0.29687542897523955,0.3114041156527616
288,0.2942570107091864,0.28982764324681304
289,0.30481072495305184,0.3103890326908553
290,0.3573683335503461,0.3000076932632633
291,0.31016651926080807,0.2970311769072676
292,0.29295286333093085,0.299013627773167
293,0.3293098447087233,0.31719035493860803
294,0.29635066903979135,0.2957137687017843
295,0.292692440420313,0.2895026760139204
296,0.29295286333093085,0.30300118045791924
297,0.29977117547459664,0.3331297099626948
298,0.293213421897126,0.3036686885809984
299,0.29295286333093085,0.3331297099626948
300,0.29295286333093085,0.3401835216587868
301,0.29295286333093085,0.28820496896269415
302,0.2934741160187128,0.2934164838062443
303,0.293213421897126,0.2921084457812122
304,0.3166612177211717,0.31242101435050523
305,0.29977117547459664,0.37610348587981707
306,0.29295286333093085,0.3127603829464587
307,0.2934741160187128,0.2930891533059278
308,0.3040118468029998,0.34195825392261303
309,0.30109275033615746,0.28982764324681304
310,0.293213421897126,0.28820496896269415
311,0.2989798250501278,0.2885290710663572
312,0.3016223078570701,0.2885290710663572
313,0.2958264464171859,0.2888533897347511
314,0.29295286333093085,0.48521375495941277
315,0.29295286333093085,0.2888533897347511
316,0.293734945595187,0.3063469873299175
317,0.293213421897126,0.29769115039162997
318,0.293213421897126,0.2940717856031376
319,0.31313417232368745,0.28917792478012083
320,0.29399591052572555,0.30300118045791924
321,0.3008281701228464,0.2885290710663572
322,0.33153574453288226,0.2917819719225696
323,0.2981896740591487,0.3603068644113441
324,0.29295286333093085,0.30433702513326966
325,0.2989798250501278,0.2885290710663572
326,0.2992434753978235,0.2878810836107265
327,0.2958264464171859,0.29047822494857556
328,0.29687542897523955,0.3053410793316084
329,0.293734945595187,0.4891595331543647
330,0.292692440420313,0.32684445354996877
331,0.30029940733931887,0.32165370578986424
332,0.293734945595187,0.33912082731595633
333,0.293213421897126,0.3006714515556463
334,0.302152394101572,0.29637204912485876
335,0.31394620892572855,0.3080276033924249
336,0.293213421897126,0.3694566259082337
337,0.29295286333093085,0.2934164838062443
338,0.29477961642871275,0.2885290710663572
339,0.29740072538759443,0.3006714515556463
340,0.2934741160187128,0.29769115039162997
341,0.293213421897126,0.2930891533059278
342,0.3040118468029998,0.3359424901021308
343,0.29295286333093085,0.28982764324681304
344,0.29295286333093085,0.3505380144502189
345,0.2934741160187128,0.30333483085398244
346,0.4178733183483346,0.2947279404601866
347,0.2942570107091864,0.3046715035092302
348,0.30029940733931887,0.2937440279718588
349,0.29295286333093085,0.2901528262886712
350,0.36491211405829554,0.29769115039162997
351,0.29295286333093085,0.29637204912485876
352,0.29295286333093085,0.3020014754780907
353,0.293213421897126,0.3219984067555708
354,0.29295286333093085,0.2885290710663572
355,0.29295286333093085,0.30033946775629955
356,0.29295286333093085,0.3134397222154094
357,0.29295286333093085,0.2937440279718588
358,0.3085543414825747,0.34695097527249136
359,0.30241763521817183,0.29637204912485876
360,0.2992434753978235,0.3020014754780907
361,0.29504112176089986,0.43038705141477096
362,0.295302761938252,0.3161650706944725
363,0.29504112176089986,0.2957137687017843
364,0.29295286333093085,0.29047822494857556
365,0.3085543414825747,0.3401835216587868
366,0.29295286333093085,0.30333483085398244
367,0.29504112176089986,0.2895026760139204
368,0.2958264464171859,0.3120818467736525
369,0.30534396473263553,0.2895026760139204
370,0.31693341089875704,0.3006714515556463
371,0.29504112176089986,0.29276203666975037
372,0.2945182460441088,0.3282359133227933
373,0.293734945595187,0.2960428028903147
374,0.31720572943734626,0.30166865662451176
375,0.31232327990691944,0.2924351340957601
376,0.31367540313406667,0.2888533897347511
377,0.3142171414750582,0.36285891510886936
378,0.29295286333093085,0.3026677376154703
379,0.2942570107091864,0.2921084457812122
380,0.293734945595187,0.2901528262886712
381,0.293213421897126,0.8771348212730377
382,0.30109275033615746,0.30701861950011555
383,0.2934741160187128,0.3134397222154094
384,0.293213421897126,0.3120818467736525
385,0.29295286333093085,0.2878810836107265
386,0.29295286333093085,0.2993447730573765
387,0.301887284944192,0.3006714515556463
388,0.30454430125289306,0.2970311769072676
389,0.2981896740591487,0.29835196790786034
390,0.295302761938252,0.31924624949653846
391,0.29399591052572555,0.2895026760139204
392,0.293213421897126,0.29637204912485876
393,0.293213421897126,0.30735474294480614
394,0.293734945595187,0.2895026760139204
395,0.2989798250501278,0.33067823125162243
396,0.29556453685803274,0.28982764324681304
397,0.2942570107091864,0.28917792478012083
398,0.29635066903979135,0.35161745117049664
399,0.2934741160187128,0.28820496896269415
400,0.29740072538759443,0.2957137687017843
401,0.36316518592764585,0.2934164838062443
402,0.3605515626668622,0.31106555259450086
403,0.30481072495305184,0.3189031089629503
404,0.29295286333093085,0.5356880660504041
405,0.293213421897126,0.3237248142038517
406,0.29556453685803274,0.2885290710663572
407,0.29295286333093085,0.313099952316646
408,0.3202094701043769,0.33172774898757623
409,0.2934741160187128,0.2888533897347511
410,0.29477961642871275,0.3348863200524197
411,0.31016651926080807,0.3020014754780907
412,0.30561078058263946,0.2901528262886712
413,0.307749995159591,0.2950563372827229
414,0.2934741160187128,0.28820496896269415
415,0.29740072538759443,0.3103890326908553
416,0.4687254754006239,0.28820496896269415
417,0.3775337141009634,0.2914557127155027
418,0.29295286333093085,0.2934164838062443
419,0.2992434753978235,0.34409378383522815
420,0.2981896740591487,0.30701861950011555
421,0.29556453685803274,0.2917819719225696
422,0.293213421897126,0.2895026760139204
423,0.2958264464171859,0.2917819719225696
424,0.293213421897126,0.2878810836107265
425,0.293213421897126,0.2947279404601866
426,0.293213421897126,0.28917792478012083
427,0.2934741160187128,0.28982764324681304
428,0.6728514719087998,0.2888533897347511
429,0.3304218452173651,0.28982764324681304
430,0.29295286333093085,0.32337914659186107
431,0.293213421897126,0.28820496896269415
432,0.3040118468029998,0.2878810836107265
433,0.2958264464171859,0.31787486578729024
434,0.2934741160187128,0.3053410793316084
435,0.29295286333093085,0.28820496896269415
436,0.7170496596801622,0.2885290710663572
437,0.29399591052572555,0.3093757719693381
438,0.29295286333093085,0.29276203666975037
439,0.31638915003314527,0.34195825392261303
440,0.29295286333093085,0.28820496896269415
441,0.293734945595187,0.29835196790786034
442,0.29556453685803274,0.2895026760139204
443,0.29295286333093085,0.29637204912485876
444,0.3484656051595938,0.2888533897347511
445,0.29295286333093085,0.3165066341654205
446,0.293734945595187,0.2888533897347511
447,0.44625602866245356,0.2993447730573765
448,0.29295286333093085,0.3013360462072505
449,0.29635066903979135,0.2950563372827229
450,0.29399591052572555,0.302334502548503
451,0.4002433659088025,0.28917792478012083
452,0.29295286333093085,0.3117428804599765
453,0.2992434753978235,0.3683535368957059
454,0.3037458162807707,0.2993447730573765
455,0.40054529143570483,0.2901528262886712
456,0.29766357450998565,0.2934164838062443
457,0.2984529242737443,0.3458782222386467
458,0.293734945595187,0.3087012803605102
459,0.29295286333093085,0.3779582684501591
460,0.2971380101742491,0.2885290710663572
461,0.29399591052572555,0.2930891533059278
462,0.29295286333093085,0.563827146827262
463,0.30294851288328084,0.2885290710663572
464,0.29766357450998565,0.28820496896269415
465,0.2987163079730328,0.28917792478012083
466,0.2942570107091864,0.2885290710663572
467,0.30828609668490037,0.28982764324681304
468,0.3107049409731273,0.3090384244528097
469,0.29295286333093085,0.29769115039162997
470,0.3343287391235788,0.32545603466932
471,0.315573701187217,0.2970311769072676
472,0.293213421897126,0.3175325117313734
473,0.29556453685803274,0.3087012803605102
474,0.29295286333093085,0.28982764324681304
475,0.7725729603084254,0.29047822494857556
476,0.2934741160187128,0.2901528262886712
477,0.293213421897126,0.33137772326221426
478,0.31232327990691944,0.2947279404601866
479,0.2958264464171859,0.28982764324681304
480,0.293213421897126,0.3408928798473113
481,0.293213421897126,0.29047822494857556
482,0.3040118468029998,0.3120818467736525
483,0.2984529242737443,0.32165370578986424
484,0.30109275033615746,0.2888533897347511
485,0.292692440420313,0.28820496896269415
486,0.2934741160187128,0.30333483085398244
487,0.292692440420313,0.2924351340957601
488,0.29399591052572555,0.2930891533059278
489,0.2960884905123368,0.2947279404601866
490,0.293213421897126,0.30601147906640774
491,0.29635066903979135,0.28820496896269415
492,0.29295286333093085,0.29967612829204976
493,0.293213421897126,0.34195825392261303
494,0.29295286333093085,0.3114041156527616
495,0.2942570107091864,0.3258028533368039
496,0.293213421897126,0.30333483085398244
497,0.29295286333093085,0.3151415709845026
498,0.2984529242737443,0.3036686885809984
499,0.31584539163840514,0.28917792478012083
500,0.29635066903979135,0.29080383903481566
501,0.292692440420313,0.2885290710663572
502,0.29295286333093085,0.4061819755184193
503,0.2934741160187128,0.32545603466932
504,0.30294851288328084,0.2947279404601866
505,0.295302761938252,0.2960428028903147
506,0.3088227154787703,0.30400275341551086
507,0.29295286333093085,0.2885290710663572
508,0.293734945595187,0.2940717856031376
509,0.3207572192215915,0.3093757719693381
510,0.293213421897126,0.2940717856031376
511,0.2934741160187128,0.3401835216587868
512,0.292692440420313,0.30601147906640774
513,0.292692440420313,0.33067823125162243
514,0.2989798250501278,0.29047822494857556
515,0.29766357450998565,0.28820496896269415
516,0.293213421897126,0.28820496896269415
517,0.29295286333093085,0.28982764324681304
518,0.29295286333093085,0.30400275341551086
519,0.292692440420313,0.3303287655398883
520,0.32322818942214737,0.29868269265255004
521,0.29556453685803274,0.2911296683548894
522,0.3153021367366384,0.3219984067555708
523,0.2942570107091864,0.32545603466932
524,0.2934741160187128,0.299013627773167
525,0.29399591052572555,0.29047822494857556
526,0.2960884905123368,0.2878810836107265
527,0.2934741160187128,0.2911296683548894
528,0.4093331290641118,0.2921084457812122
529,0.29295286333093085,0.28917792478012083
530,0.293213421897126,0.29080383903481566
531,0.29477961642871275,0.3020014754780907
532,0.292692440420313,0.28820496896269415
533,0.29295286333093085,0.2885290710663572
534,0.293734945595187,0.2921084457812122
535,0.33181451496667075,0.28982764324681304
536,0.293734945595187,0.3006714515556463
537,0.2945182460441088,0.30500618831755416
538,0.307749995159591,0.3338318012341404
539,0.2945182460441088,0.28982764324681304
540,0.293213421897126,0.29080383903481566
541,0.29635066903979135,0.29080383903481566
542,0.3490368717045421,0.2888533897347511
543,0.30801798120444596,0.3090384244528097
544,0.32736844039738827,0.3114041156527616
545,0.293213421897126,0.3161650706944725
546,0.30003522498766594,0.3020014754780907
547,0.29477961642871275,0.2885290710663572
548,0.293734945595187,0.2911296683548894
549,0.292692440420313,0.28982764324681304
550,0.29295286333093085,0.32963039613149253
551,0.3085543414825747,0.3090384244528097
552,0.2934741160187128,0.2937440279718588
553,0.29295286333093085,0.3006714515556463
554,0.3042780084982383,0.31719035493860803
555,0.293213421897126,0.3090384244528097
556,0.2934741160187128,0.2885290710663572
557,0.4017537467994867,0.32684445354996877
558,0.2960884905123368,0.30400275341551086
559,0.293213421897126,0.2885290710663572
560,0.293734945595187,0.3006714515556463
561,0.2958264464171859,0.3117428804599765
562,0.29399591052572555,0.2973610580407871
563,0.30029940733931887,0.29769115039162997
564,0.9999955999351794,0.2885290710663572
565,0.29295286333093085,0.28982764324681304
566,0.293213421897126,0.3599429254436371
567,0.30135746295092536,0.2973610580407871
568,0.30748213866839624,0.2878810836107265
569,0.302152394101572,0.31719035493860803
570,0.2942570107091864,0.28982764324681304
571,0.293213421897126,0.30735474294480614
572,0.293213421897126,0.28982764324681304
573,0.29295286333093085,0.29967612829204976
574,0.29766357450998565,0.2878810836107265
575,0.29687542897523955,0.2885290710663572
576,0.2971380101742491,0.29047822494857556
577,0.29295286333093085,0.3020014754780907
578,0.3237786428690585,0.3013360462072505
579,0.3307001423935455,0.2957137687017843
580,0.3128637475541466,0.2950563372827229
581,0.293734945595187,0.28982764324681304
582,0.29477961642871275,0.28820496896269415
583,0.29295286333093085,0.3036686885809984
584,0.3005637224207531,0.28820496896269415
585,0.293734945595187,0.2885290710663572
586,0.29504112176089986,0.28982764324681304
587,0.293734945595187,0.2885290710663572
588,0.293213421897126,0.29080383903481566
589,0.292692440420313,0.3117428804599765
590,0.29477961642871275,0.2895026760139204
591,0.3072144118486035,0.29080383903481566
592,0.2992434753978235,0.30300118045791924
593,0.30561078058263946,0.2911296683548894
594,0.292692440420313,0.3592155307678975
595,0.293734945595187,0.2888533897347511
596,0.29295286333093085,0.37684496645214327
597,0.29295286333093085,0.2993447730573765
598,0.29295286333093085,0.36432071730178894
599,0.29295286333093085,0.2980214537506383
600,0.29295286333093085,0.35233792000993924
601,0.29295286333093085,0.2895026760139204
602,0.29295286333093085,0.2970311769072676
603,0.29295286333093085,0.30166865662451176
604,0.29295286333093085,0.3000076932632633
605,0.29295286333093085,0.30433702513326966
606,0.29295286333093085,0.296701507199435
607,0.29295286333093085,0.34480703479251684
608,0.29295286333093085,0.4157395871632004
609,0.29295286333093085,0.29439975649965366
610,0.29295286333093085,0.3114041156527616
611,0.29295286333093085,0.3195895860018766
612,0.29295286333093085,0.2914557127155027
613,0.29295286333093085,0.2973610580407871
614,0.29295286333093085,0.3100510763264976
615,0.3147593863448726,0.32963039613149253
616,0.2942570107091864,0.31719035493860803
617,0.29504112176089986,0.2980214537506383
618,0.293734945595187,0.3083643399285946
619,0.29504112176089986,0.30333483085398244
620,0.293734945595187,0.3206207687380683
621,0.32488101319963936,0.2921084457812122
622,0.324329584493332,0.3046715035092302
623,0.32681483351116314,0.3303287655398883
624,0.2981896740591487,0.29439975649965366
625,0.3061448036271254,0.3083643399285946
626,0.2992434753978235,0.2970311769072676
627,0.29477961642871275,0.299013627773167
628,0.292692440420313,0.2947279404601866
629,0.2934741160187128,0.4296128509502903
630,0.293734945595187,0.3100510763264976
631,0.29687542897523955,0.302334502548503
632,0.32295314610611864,0.3779582684501591
633,0.29556453685803274,0.36468656062821636
634,0.30481072495305184,0.29047822494857556
635,0.30135746295092536,0.33348066327574066
636,0.3312570921960256,0.29080383903481566
637,0.29556453685803274,0.2885290710663572
638,0.29295286333093085,0.2901528262886712
639,0.29295286333093085,0.3013360462072505
640,0.293213421897126,0.2940717856031376
641,0.29504112176089986,0.3244167267237573
642,0.293734945595187,0.31446023261471723
643,0.2934741160187128,0.3195895860018766
644,0.29399591052572555,0.2930891533059278
645,0.29556453685803274,0.2957137687017843
646,0.29295286333093085,0.28982764324681304
647,0.29295286333093085,0.29080383903481566
648,0.29399591052572555,0.2888533897347511
649,0.293213421897126,0.34695097527249136
650,0.293213421897126,0.4502340762972614
651,0.3085543414825747,0.3151415709845026
652,0.29399591052572555,0.4253609978073529
653,0.2958264464171859,0.2914557127155027
654,0.2942570107091864,0.2930891533059278
655,0.2945182460441088,0.384291009650568
656,0.29295286333093085,0.3820513190887315
657,0.29399591052572555,0.302334502548503
658,0.3016223078570701,0.2921084457812122
659,0.2984529242737443,0.28917792478012083
660,0.2934741160187128,0.2980214537506383
661,0.293213421897126,0.3010036444449969
662,0.31151353501784684,0.35233792000993924
663,0.293734945595187,0.2950563372827229
664,0.2992434753978235,0.2934164838062443
665,0.31097434424610115,0.34910114351194116
666,0.3196622161614798,0.3046715035092302
667,0.35563729626510326,0.29967612829204976
668,0.2971380101742491,0.3114041156527616
669,0.3005637224207531,0.3046715035092302
670,0.29556453685803274,0.2930891533059278
671,0.2960884905123368,0.30300118045791924
672,0.31151353501784684,0.3117428804599765
673,0.29556453685803274,0.4459376945867081
674,0.30135746295092536,0.3437374215066538
675,0.2958264464171859,0.29835196790786034
676,0.29295286333093085,0.2885290710663572
677,0.2960884905123368,0.2888533897347511
678,0.29740072538759443,0.3182174168496524
679,0.293213421897126,0.31719035493860803
680,0.2934741160187128,0.3437374215066538
681,0.29477961642871275,0.3320779608093658
682,0.31911545845044126,0.2888533897347511
683,0.2979265574358131,0.2947279404601866
684,0.31151353501784684,0.3137796923963001
685,0.3061448036271254,0.32165370578986424
686,0.2942570107091864,0.2980214537506383
687,0.29477961642871275,0.33559025044137847
688,0.292692440420313,0.3997226886879219
689,0.2945182460441088,0.2911296683548894
690,0.2942570107091864,0.2888533897347511
691,0.2942570107091864,0.2953849467644557
692,0.295302761938252,0.2888533897347511
693,0.30909121855446997,0.3384132632779951
694,0.29295286333093085,0.296701507199435
695,0.293734945595187,0.34730890603512654
696,0.3128637475541466,0.3097133226731475
697,0.29766357450998565,0.2911296683548894
698,0.30561078058263946,0.2878810836107265
699,0.29399591052572555,0.28917792478012083
700,0.30454430125289306,0.3083643399285946
701,0.29295286333093085,0.29868269265255004
702,0.3174781732080674,0.3359424901021308
703,0.29295286333093085,0.3359424901021308
704,0.29399591052572555,0.3026677376154703
705,0.2942570107091864,0.32337914659186107
706,0.293734945595187,0.2921084457812122
707,0.292692440420313,0.2957137687017843
708,0.29477961642871275,0.30567617632396654
709,0.31638915003314527,0.3036686885809984
710,0.29295286333093085,0.30333483085398244
711,0.2942570107091864,0.29080383903481566
712,0.29295286333093085,0.2901528262886712
713,0.2958264464171859,0.3127603829464587
714,0.292692440420313,0.28917792478012083
715,0.2958264464171859,0.3103890326908553
716,0.30667934769259675,0.30701861950011555
717,0.2960884905123368,0.32928149300369175
718,0.293734945595187,0.4253609978073529
719,0.2942570107091864,0.28820496896269415
720,0.2934741160187128,0.2914557127155027
721,0.29977117547459664,0.2934164838062443
722,0.295302761938252,0.8144413176438258
723,0.29740072538759443,0.2885290710663572
724,0.29504112176089986,0.3090384244528097
725,0.293213421897126,0.28982764324681304
726,0.3185691980237491,0.28820496896269415
727,0.29740072538759443,0.3120818467736525
728,0.2966129818955365,0.2878810836107265
729,0.30828609668490037,0.2911296683548894
730,0.3142171414750582,0.2888533897347511
731,0.351899687907128,0.29276203666975037
732,0.3008281701228464,0.32545603466932
733,0.3050772794844829,0.2934164838062443
734,0.29295286333093085,0.2917819719225696
735,0.29687542897523955,0.3137796923963001
736,0.293213421897126,0.32858425131723373
737,0.293734945595187,0.2911296683548894
738,0.295302761938252,0.2888533897347511
739,0.3058777269193056,0.28917792478012083
740,0.29635066903979135,0.3026677376154703
741,0.3142171414750582,0.29769115039162997
742,0.29766357450998565,0.3137796923963001
743,0.292692440420313,0.29868269265255004
744,0.293213421897126,0.2888533897347511
745,0.293213421897126,0.28820496896269415
746,0.2958264464171859,0.3093757719693381
747,0.293213421897126,0.29080383903481566
748,0.324329584493332,0.2937440279718588
749,0.3128637475541466,0.2878810836107265
750,0.29556453685803274,0.28820496896269415
751,0.293734945595187,0.29047822494857556
752,0.29295286333093085,0.28982764324681304
753,0.29977117547459664,0.3185601646609659
754,0.3034799170448248,0.39216808794441177
755,0.29295286333093085,0.28820496896269415
756,0.29295286333093085,0.3046715035092302
757,0.293734945595187,0.30433702513326966
758,0.32709157676296763,0.2921084457812122
759,0.295302761938252,0.33137772326221426
760,0.2942570107091864,0.2888533897347511
761,0.293734945595187,0.29637204912485876
762,0.29504112176089986,0.2885290710663572
763,0.29635066903979135,0.30701861950011555
764,0.2945182460441088,0.8550127908496624
765,0.292692440420313,0.3120818467736525
766,0.292692440420313,0.31242101435050523
767,0.2987163079730328,0.2895026760139204
768,0.3439112527865663,0.2973610580407871
769,0.3142171414750582,0.2895026760139204
770,0.292692440420313,0.32719203410364694
771,0.29295286333093085,0.30166865662451176
772,0.2979265574358131,0.30735474294480614
773,0.31584539163840514,0.30400275341551086
774,0.2945182460441088,0.2888533897347511
775,0.3034799170448248,0.29835196790786034
776,0.29295286333093085,0.3182174168496524
777,0.292692440420313,0.388785056521364
778,0.29295286333093085,0.372404845103676
779,0.293213421897126,0.28982764324681304
780,0.3332101334863636,0.28982764324681304
781,0.29295286333093085,0.28917792478012083
782,0.29295286333093085,0.2885290710663572
783,0.3376957140555199,0.2888533897347511
784,0.2945182460441088,0.30300118045791924
785,0.29295286333093085,0.29047822494857556
786,0.29295286333093085,0.2993447730573765
787,0.293213421897126,0.2895026760139204
788,0.2934741160187128,0.2947279404601866
789,0.295302761938252,0.2940717856031376
790,0.29295286333093085,0.43038705141477096
791,0.29687542897523955,0.2888533897347511
792,0.29295286333093085,0.2888533897347511
793,0.3362907834182041,0.3158237055056242
794,0.29295286333093085,0.34802528526122484
795,0.31367540313406667,0.2957137687017843
796,0.293213421897126,0.29080383903481566
797,0.3072144118486035,0.2895026760139204
798,0.29477961642871275,0.32614986288987385
799,0.29295286333093085,0.2901528262886712
800,0.30935985059033777,0.2953849467644557
801,0.29295286333093085,0.2950563372827229
802,0.293213421897126,0.28820496896269415
803,0.29295286333093085,0.29276203666975037
804,0.29295286333093085,0.28917792478012083
805,0.29295286333093085,0.2885290710663572
806,0.29295286333093085,0.2888533897347511
807,0.31151353501784684,0.3026677376154703
808,0.292692440420313,0.3165066341654205
809,0.2942570107091864,0.339829110846277
810,0.3147593863448726,0.34195825392261303
811,0.2958264464171859,0.3185601646609659
812,0.293213421897126,0.29637204912485876
813,0.3166612177211717,0.2878810836107265
814,0.30321414920811646,0.3063469873299175
815,0.29766357450998565,0.33102788392118504
816,0.307749995159591,0.28820496896269415
817,0.292692440420313,0.2917819719225696
818,0.3072144118486035,0.32303367177216563
819,0.29950725890859464,0.3189031089629503
820,0.29295286333093085,0.3063469873299175
821,0.29766357450998565,0.3013360462072505
822,0.2960884905123368,0.2885290710663572
823,0.2934741160187128,0.3000076932632633
824,0.302152394101572,0.2924351340957601
825,0.295302761938252,0.2878810836107265
826,0.295302761938252,0.28982764324681304
827,0.293734945595187,0.28982764324681304
828,0.29399591052572555,0.2888533897347511
829,0.293213421897126,0.2885290710663572
830,0.29477961642871275,0.28820496896269415
831,0.2942570107091864,0.3617642230350963
832,0.2984529242737443,0.2885290710663572
833,0.30909121855446997,0.29637204912485876
834,0.3112438756349692,0.28917792478012083
835,0.29295286333093085,0.42266096902103595
836,0.293213421897126,0.2888533897347511
837,0.29295286333093085,0.30300118045791924
838,0.29556453685803274,0.3000076932632633
839,0.2984529242737443,0.3182174168496524
840,0.2958264464171859,0.4161232641743605
841,0.295302761938252,0.2901528262886712
842,0.2942570107091864,0.2950563372827229
843,0.29295286333093085,0.28820496896269415
844,0.293213421897126,0.2914557127155027
845,0.3374144976716773,0.3387669552083526
846,0.29477961642871275,0.3240706743380925
847,0.292692440420313,0.3026677376154703
848,0.292692440420313,0.30166865662451176
849,0.293213421897126,0.3117428804599765
850,0.2934741160187128,0.2888533897347511
851,0.29295286333093085,0.2924351340957601
852,0.30135746295092536,0.296701507199435
853,0.29399591052572555,0.3053410793316084
854,0.292692440420313,0.2878810836107265
855,0.29950725890859464,0.29637204912485876
856,0.30935985059033777,0.2934164838062443
857,0.30241763521817183,0.2895026760139204
858,0.29295286333093085,0.28820496896269415
859,0.29295286333093085,0.2895026760139204
860,0.292692440420313,0.2878810836107265
861,0.293213421897126,0.327539804436218
862,0.29399591052572555,0.2970311769072676
863,0.29399591052572555,0.346235633054145
864,0.29556453685803274,0.30601147906640774
865,0.29295286333093085,0.3093757719693381
866,0.293213421897126,0.3010036444449969
867,0.2934741160187128,0.30500618831755416
868,0.29635066903979135,0.30433702513326966
869,0.29504112176089986,0.2947279404601866
870,0.29766357450998565,0.2950563372827229
871,0.32515690986489243,0.29439975649965366
872,0.29399591052572555,0.2888533897347511
873,0.29295286333093085,0.29047822494857556
874,0.2945182460441088,0.34480703479251684
875,0.29295286333093085,0.3775870241373669
876,0.2934741160187128,0.2878810836107265
877,0.2942570107091864,0.28982764324681304
878,0.29295286333093085,0.28820496896269415
879,0.30321414920811646,0.2888533897347511
880,0.293734945595187,0.296701507199435
881,0.301887284944192,0.28820496896269415
882,0.30241763521817183,0.2885290710663572
883,0.2934741160187128,0.2950563372827229
884,0.293213421897126,0.3093757719693381
885,0.29295286333093085,0.2940717856031376
886,0.29295286333093085,0.2888533897347511
887,0.293734945595187,0.3063469873299175
888,0.29295286333093085,0.2888533897347511
889,0.29295286333093085,0.3240706743380925
890,0.293213421897126,0.28820496896269415
891,0.293734945595187,0.29967612829204976
892,0.29295286333093085,0.34231373385610503
893,0.29295286333093085,0.35161745117049664
894,0.30029940733931887,0.29276203666975037
895,0.30321414920811646,0.29047822494857556
896,0.5543015068071571,0.2878810836107265
897,0.30294851288328084,0.2953849467644557
898,0.293213421897126,0.2878810836107265
899,0.30003522498766594,0.30769107098657017
900,0.293213421897126,0.2934164838062443
901,0.2992434753978235,0.29047822494857556
902,0.29295286333093085,0.28917792478012083
903,0.3061448036271254,0.3348863200524197
904,0.3050772794844829,0.2888533897347511
905,0.29504112176089986,0.3020014754780907
906,0.3147593863448726,0.29835196790786034
907,0.29295286333093085,0.2970311769072676
908,0.3120532372765022,0.2914557127155027
909,0.33237240954274616,0.29967612829204976
910,0.293734945595187,0.2911296683548894
911,0.29295286333093085,0.3013360462072505
912,0.29295286333093085,0.3000076932632633
913,0.292692440420313,0.2980214537506383
914,0.5639114717880395,0.3020014754780907
915,0.292692440420313,0.2957137687017843
916,0.292692440420313,0.2940717856031376
917,0.29295286333093085,0.29439975649965366
918,0.29295286333093085,0.2901528262886712
919,0.2979265574358131,0.2921084457812122
920,0.293213421897126,0.2924351340957601
921,0.29477961642871275,0.2950563372827229
922,0.295302761938252,0.2960428028903147
923,0.2992434753978235,0.2957137687017843
924,0.31016651926080807,0.2937440279718588
925,0.29477961642871275,0.29439975649965366
926,0.293734945595187,0.30166865662451176
927,0.2934741160187128,0.3117428804599765
928,0.2981896740591487,0.2885290710663572
929,0.2934741160187128,0.29439975649965366
930,0.293213421897126,0.2950563372827229
931,0.293213421897126,0.28917792478012083
932,0.2971380101742491,0.2950563372827229
933,0.2942570107091864,0.2950563372827229
934,0.2945182460441088,0.2953849467644557
935,0.29556453685803274,0.2950563372827229
936,0.293213421897126,0.2911296683548894
937,0.29399591052572555,0.29047822494857556
938,0.3034799170448248,0.29769115039162997
939,0.2979265574358131,0.28917792478012083
940,0.29687542897523955,0.30769107098657017
941,0.293213421897126,0.2937440279718588
942,0.3120532372765022,0.2911296683548894
943,0.29295286333093085,0.28982764324681304
944,0.293734945595187,0.28982764324681304
945,0.2945182460441088,0.29835196790786034
946,0.29399591052572555,0.2911296683548894
947,0.293734945595187,0.32130919895494303
948,0.3040118468029998,0.30300118045791924
949,0.33685240998570537,0.2895026760139204
950,0.293734945595187,0.29769115039162997
951,0.293213421897126,0.3237248142038517
952,0.29399591052572555,0.3083643399285946
953,0.29635066903979135,0.3010036444449969
954,0.3042780084982383,0.32545603466932
955,0.2934741160187128,0.34802528526122484
956,0.29635066903979135,0.28820496896269415
957,0.2966129818955365,0.28917792478012083
958,0.913410287365865,0.29868269265255004
959,0.29399591052572555,0.34552098537783493
960,0.29295286333093085,0.3066827008846874
961,0.29295286333093085,0.3303287655398883
962,0.30454430125289306,0.29047822494857556
963,0.29477961642871275,0.29439975649965366
964,0.2960884905123368,0.28917792478012083
965,0.525882720862587,0.28982764324681304
966,0.29504112176089986,0.2960428028903147
967,0.2987163079730328,0.34695097527249136
968,0.29295286333093085,0.3120818467736525
969,0.29635066903979135,0.2917819719225696
970,0.29504112176089986,0.30166865662451176
971,0.2942570107091864,0.2921084457812122
972,0.29295286333093085,0.2924351340957601
973,0.2945182460441088,0.28982764324681304
974,0.29295286333093085,0.2911296683548894
975,0.2934741160187128,0.2917819719225696
976,0.3026830081826339,0.34730890603512654
977,0.293213421897126,0.29769115039162997
978,0.2945182460441088,0.30033946775629955
979,0.29556453685803274,0.3093757719693381
980,0.2945182460441088,0.34124782660858105
981,0.293213421897126,0.28917792478012083
982,0.29504112176089986,0.2888533897347511
983,0.29295286333093085,0.2895026760139204
984,0.2966129818955365,0.2888533897347511
985,0.2934741160187128,0.29080383903481566
986,0.29295286333093085,0.6309408635438191
987,0.3042780084982383,0.5183676641500015
988,0.29295286333093085,0.2993447730573765
989,0.293213421897126,0.3114041156527616
990,0.29399591052572555,0.2937440279718588
991,0.29950725890859464,0.28982764324681304
992,0.2989798250501278,0.2960428028903147
993,0.3096286114667187,0.28982764324681304
994,0.2984529242737443,0.5349023228336113
995,0.293734945595187,0.2911296683548894
996,0.292692440420313,0.28917792478012083
997,0.2966129818955365,0.30033946775629955
998,0.3085543414825747,0.2888533897347511
999,0.2984529242737443,0.30701861950011555
1000,0.293213421897126,0.313099952316646
1001,0.315573701187217,0.2888533897347511
1002,0.3128637475541466,0.6302050392146215
1003,0.2945182460441088,0.5548740576138669
1004,0.3005637224207531,0.30166865662451176
1005,0.31802343592883403,0.8724648588417898
1006,0.29295286333093085,0.2947279404601866
1007,0.293734945595187,0.28820496896269415
1008,0.295302761938252,0.28820496896269415
1009,0.30481072495305184,0.2888533897347511
1010,0.2934741160187128,0.30735474294480614
1011,0.33544921080334633,0.2953849467644557
1012,0.293734945595187,0.3258028533368039
1013,0.295302761938252,0.29439975649965366
1014,0.48126946880914195,0.28982764324681304
1015,0.2942570107091864,0.32130919895494303
1016,0.3072144118486035,0.2980214537506383
1017,0.29295286333093085,0.7864776182937708
1018,0.293213421897126,0.35414202802760303
1019,0.2934741160187128,0.3134397222154094
1020,0.30909121855446997,0.3010036444449969
1021,0.2958264464171859,0.3161650706944725
1022,0.293734945595187,0.29637204912485876
1023,0.292692440420313,0.2888533897347511
1024,0.292692440420313,0.29080383903481566
1025,0.29766357450998565,0.3151415709845026
1026,0.29635066903979135,0.43038705141477096
1027,0.30935985059033777,0.2885290710663572
1028,0.302152394101572,0.28820496896269415
1029,0.29977117547459664,0.302334502548503
1030,0.33460868247330505,0.30400275341551086
1031,0.2984529242737443,0.3120818467736525
1032,0.2989798250501278,0.29439975649965366
1033,0.2960884905123368,0.2888533897347511
1034,0.2981896740591487,0.2878810836107265
1035,0.29504112176089986,0.3100510763264976
1036,0.307749995159591,0.2957137687017843
1037,0.29295286333093085,0.29637204912485876
1038,0.29556453685803274,0.2914557127155027
1039,0.2934741160187128,0.313099952316646
1040,0.29295286333093085,0.30500618831755416
1041,0.293213421897126,0.3141198626120792
1042,0.295302761938252,0.30033946775629955
1043,0.33348960943547373,0.28820496896269415
1044,0.293213421897126,0.2957137687017843
1045,0.29399591052572555,0.28820496896269415
1046,0.2979265574358131,0.3137796923963001
1047,0.2989798250501278,0.2885290710663572
1048,0.30481072495305184,0.2980214537506383
1049,0.2945182460441088,0.28820496896269415
1050,0.3008281701228464,0.28820496896269415
1051,0.29950725890859464,0.29769115039162997
1052,0.293734945595187,0.3603068644113441
1053,0.293213421897126,0.29439975649965366
1054,0.3061448036271254,0.2960428028903147
1055,0.29556453685803274,0.28820496896269415
1056,0.2934741160187128,0.5447104135045753
1057,0.292692440420313,0.28820496896269415
1058,0.30989750106363956,0.3100510763264976
1059,0.293734945595187,0.2885290710663572
1060,0.2958264464171859,0.2934164838062443
1061,0.29295286333093085,0.2888533897347511
1062,0.293213421897126,0.2888533897347511
1063,0.29295286333093085,0.2878810836107265
1064,0.292692440420313,0.2934164838062443
1065,0.29504112176089986,0.2940717856031376
1066,0.293213421897126,0.3020014754780907
1067,0.2945182460441088,0.2901528262886712
1068,0.29295286333093085,0.2953849467644557
1069,0.46715992546507484,0.2914557127155027
1070,0.293734945595187,0.28820496896269415
1071,0.2945182460441088,0.2911296683548894
1072,0.31097434424610115,0.3387669552083526
1073,0.29477961642871275,0.30433702513326966
1074,0.295302761938252,0.30033946775629955
1075,0.293213421897126,0.29276203666975037
1076,0.29295286333093085,0.28982764324681304
1077,0.30294851288328084,0.29276203666975037
1078,0.29399591052572555,0.3161650706944725
1079,0.29766357450998565,0.2970311769072676
1080,0.3174781732080674,0.29967612829204976
1081,0.29295286333093085,0.2878810836107265
1082,0.29295286333093085,0.29769115039162997
1083,0.2934741160187128,0.30701861950011555
1084,0.29399591052572555,0.302334502548503
1085,0.2945182460441088,0.34231373385610503
1086,0.293734945595187,0.361399643663711
1087,0.30029940733931887,0.2885290710663572
1088,0.307749995159591,0.30033946775629955
1089,0.293734945595187,0.2878810836107265
1090,0.2945182460441088,0.3114041156527616
1091,0.2971380101742491,0.2885290710663572
1092,0.293213421897126,0.2947279404601866
1093,0.3005637224207531,0.3046715035092302
1094,0.30909121855446997,0.7653453190945527
1095,0.32515690986489243,0.2960428028903147
1096,0.29977117547459664,0.2950563372827229
1097,0.29295286333093085,0.3278877642690647
1098,0.29295286333093085,0.3063469873299175
1099,0.29556453685803274,0.3240706743380925
1100,0.34932266780570614,0.2937440279718588
1101,0.3005637224207531,0.2960428028903147
1102,0.293213421897126,0.28820496896269415
1103,0.2960884905123368,0.29276203666975037
1104,0.29295286333093085,0.299013627773167
1105,0.30481072495305184,0.30769107098657017
1106,0.292692440420313,0.2937440279718588
1107,0.3128637475541466,0.28820496896269415
1108,0.2942570107091864,0.2973610580407871
1109,0.29556453685803274,0.29637204912485876
1110,0.2958264464171859,0.3093757719693381
1111,0.49918165191978325,0.28820496896269415
1112,0.29295286333093085,0.2911296683548894
1113,0.29295286333093085,0.3282359133227933
1114,0.293213421897126,0.346235633054145
1115,0.2945182460441088,0.3595791474469469
1116,0.29556453685803274,0.30500618831755416
1117,0.2934741160187128,0.3195895860018766
1118,0.293213421897126,0.29769115039162997
1119,0.29477961642871275,0.28982764324681304
1120,0.29295286333093085,0.29047822494857556
1121,0.340231810286119,0.2888533897347511
1122,0.2966129818955365,0.2930891533059278
1123,0.29477961642871275,0.2895026760139204
1124,0.29556453685803274,0.2914557127155027
1125,0.293213421897126,0.3359424901021308
1126,0.29295286333093085,0.2885290710663572
1127,0.29477961642871275,0.29080383903481566
1128,0.2971380101742491,0.29439975649965366
1129,0.29295286333093085,0.2888533897347511
1130,0.29295286333093085,0.2888533897347511
1131,0.2966129818955365,0.35522649268464884
1132,0.29687542897523955,0.3835438956404434
1133,0.29295286333093085,0.30033946775629955
1134,0.29295286333093085,0.2885290710663572
1135,0.295302761938252,0.3182174168496524
1136,0.293213421897126,0.299013627773167
1137,0.29295286333093085,0.30601147906640774
1138,0.2958264464171859,0.3195895860018766
1139,0.29295286333093085,0.32337914659186107
1140,0.29295286333093085,0.29868269265255004
1141,0.29635066903979135,0.28820496896269415
1142,0.29295286333093085,0.28917792478012083
1143,0.4884939924925403,0.28820496896269415
1144,0.3058777269193056,0.29769115039162997
1145,0.30135746295092536,0.28820496896269415
1146,0.2942570107091864,0.2980214537506383
1147,0.32322818942214737,0.28820496896269415
1148,0.2945182460441088,0.28917792478012083
1149,0.293213421897126,0.46827403871626394
1150,0.3040118468029998,0.28820496896269415
1151,0.293734945595187,0.2930891533059278
1152,0.2958264464171859,0.2930891533059278
1153,0.2942570107091864,0.2888533897347511
1154,0.293213421897126,0.2924351340957601
1155,0.30135746295092536,0.28820496896269415
1156,0.29504112176089986,0.296701507199435
1157,0.2958264464171859,0.302334502548503
1158,0.29504112176089986,0.28820496896269415
1159,0.2945182460441088,0.2937440279718588
1160,0.2934741160187128,0.28982764324681304
1161,0.29295286333093085,0.28820496896269415
1162,0.2934741160187128,0.2885290710663572
1163,0.2934741160187128,0.2878810836107265
1164,0.29295286333093085,0.28917792478012083
1165,0.29950725890859464,0.2957137687017843
1166,0.293734945595187,0.3083643399285946
1167,0.293213421897126,0.3151415709845026
1168,0.2958264464171859,0.28820496896269415
1169,0.292692440420313,0.2940717856031376
1170,0.4261554676931145,0.30166865662451176
1171,0.2979265574358131,0.2950563372827229
1172,0.29399591052572555,0.2911296683548894
1173,0.293213421897126,0.28917792478012083
1174,0.29556453685803274,0.2895026760139204
1175,0.2934741160187128,0.29868269265255004
1176,0.29295286333093085,0.28820496896269415
1177,0.29295286333093085,0.2914557127155027
1178,0.2934741160187128,0.2937440279718588
1179,0.30321414920811646,0.35233792000993924
1180,0.293734945595187,0.28820496896269415
1181,0.29687542897523955,0.30333483085398244
1182,0.29295286333093085,0.2957137687017843
1183,0.29295286333093085,0.29439975649965366
1184,0.2934741160187128,0.2917819719225696
1185,0.29295286333093085,0.2885290710663572
1186,0.29295286333093085,0.2888533897347511
1187,0.2945182460441088,0.3161650706944725
1188,0.293734945595187,0.3063469873299175
1189,0.2989798250501278,0.2888533897347511
1190,0.2942570107091864,0.29080383903481566
1191,0.3107049409731273,0.29047822494857556
1192,0.3061448036271254,0.2911296683548894
1193,0.30109275033615746,0.28820496896269415
1194,0.2934741160187128,0.29080383903481566
1195,0.29399591052572555,0.361399643663711
1196,0.324329584493332,0.28917792478012083
1197,0.31829625461955263,0.3066827008846874
1198,0.29977117547459664,0.2973610580407871
1199,0.29556453685803274,0.2885290710663572
1200,0.3112438756349692,0.38130586276580286
1201,0.419403705301445,0.29637204912485876
1202,0.293734945595187,0.3026677376154703
1203,0.3360101434313008,0.2895026760139204
1204,0.2960884905123368,0.2885290710663572
1205,0.2966129818955365,0.313099952316646
1206,0.295302761938252,0.3000076932632633
1207,0.293213421897126,0.3093757719693381
1208,0.2958264464171859,0.3020014754780907
1209,0.29295286333093085,0.3080276033924249
1210,0.293734945595187,0.3046715035092302
1211,0.293213421897126,0.3362949123444989
1212,0.2958264464171859,0.3020014754780907
1213,0.29504112176089986,0.2953849467644557
1214,0.293213421897126,0.3665181161333408
1215,0.2934741160187128,0.28982764324681304
1216,0.2981896740591487,0.2930891533059278
1217,0.29295286333093085,0.28917792478012083
1218,0.4818974209547012,0.28820496896269415
1219,0.29977117547459664,0.2885290710663572
1220,0.29399591052572555,0.29080383903481566
1221,0.30241763521817183,0.2950563372827229
1222,0.32598532745193765,0.29637204912485876
1223,0.293213421897126,0.29868269265255004
1224,0.30135746295092536,0.28820496896269415
1225,0.31259345004062605,0.2911296683548894
1226,0.29399591052572555,0.3610352238697738
1227,0.29635066903979135,0.28917792478012083
1228,0.292692440420313,0.28982764324681304
1229,0.30003522498766594,0.2888533897347511
1230,0.3026830081826339,0.29080383903481566
1231,0.2942570107091864,0.28917792478012083
1232,0.29295286333093085,0.2921084457812122
1233,0.29635066903979135,0.2960428028903147
1234,0.30135746295092536,0.28820496896269415
1235,0.302152394101572,0.28820496896269415
1236,0.29295286333093085,0.28820496896269415
1237,0.29740072538759443,0.296701507199435
1238,0.31584539163840514,0.28820496896269415
1239,0.3042780084982383,0.28820496896269415
1240,0.2945182460441088,0.28820496896269415
1241,0.2971380101742491,0.2878810836107265
1242,0.3037458162807707,0.2885290710663572
1243,0.2992434753978235,0.3906632186704776
1244,0.3008281701228464,0.2878810836107265
1245,0.2945182460441088,0.28820496896269415
1246,0.2958264464171859,0.2940717856031376
1247,0.29477961642871275,0.3206207687380683
1248,0.29477961642871275,0.35739987921935484
1249,0.2981896740591487,0.29868269265255004
1250,0.293213421897126,0.296701507199435
1251,0.292692440420313,0.2934164838062443
1252,0.2934741160187128,0.2993447730573765
1253,0.29635066903979135,0.28820496896269415
1254,0.31259345004062605,0.2924351340957601
1255,0.295302761938252,0.2911296683548894
1256,0.3069468148176357,0.4296128509502903
1257,0.293213421897126,0.2911296683548894
1258,0.3069468148176357,0.2960428028903147
1259,0.3399495659871257,0.29868269265255004
1260,0.9928097840657877,0.29769115039162997
1261,0.32488101319963936,0.3158237055056242
1262,0.34362754590213923,0.2878810836107265
1263,0.29477961642871275,0.29835196790786034
1264,0.31693341089875704,0.2885290710663572
1265,0.3734051484596189,0.28820496896269415
1266,0.2942570107091864,0.2911296683548894
1267,0.2934741160187128,0.29439975649965366
1268,0.31259345004062605,0.2878810836107265
1269,0.29399591052572555,0.2885290710663572
1270,0.29687542897523955,0.29276203666975037
1271,0.2992434753978235,0.29967612829204976
1272,0.295302761938252,0.2970311769072676
1273,0.29635066903979135,0.2885290710663572
1274,0.29295286333093085,0.2993447730573765
1275,0.29635066903979135,0.2901528262886712
1276,0.2984529242737443,0.2885290710663572
1277,0.3050772794844829,0.29769115039162997
1278,0.3684166262630447,0.2885290710663572
1279,0.3221287514165923,0.2888533897347511
1280,0.30029940733931887,0.2888533897347511
1281,0.351039713643893,0.28820496896269415
1282,0.292692440420313,0.28820496896269415
1283,0.2958264464171859,0.35848878274566537
1284,0.2987163079730328,0.2934164838062443
1285,0.33460868247330505,0.2885290710663572
1286,0.29556453685803274,0.2901528262886712
1287,0.2934741160187128,0.2924351340957601
1288,0.29977117547459664,0.30166865662451176
1289,0.2989798250501278,0.3010036444449969
1290,0.3188422660109688,0.2921084457812122
1291,0.29295286333093085,0.3566747598755968
1292,0.292692440420313,0.3508976573786307
1293,0.3147593863448726,0.28820496896269415
1294,0.301887284944192,0.8592671848458869
1295,0.324329584493332,0.32268839001402855
1296,0.292692440420313,0.2878810836107265
1297,0.2934741160187128,0.3189031089629503
1298,0.2989798250501278,0.3137796923963001
1299,0.293213421897126,0.296701507199435
1300,0.2989798250501278,0.29276203666975037
1301,0.29295286333093085,0.28820496896269415
1302,0.295302761938252,0.2901528262886712
1303,0.293213421897126,0.31480080215539474
1304,0.2934741160187128,0.29080383903481566
1305,0.29295286333093085,0.2895026760139204
1306,0.295302761938252,0.3137796923963001
1307,0.2966129818955365,0.30300118045791924
1308,0.2960884905123368,0.3182174168496524
1309,0.29295286333093085,0.5454936662540856
1310,0.2992434753978235,0.2911296683548894
1311,0.29687542897523955,0.36212896163377417
1312,0.29295286333093085,0.29439975649965366
1313,0.29295286333093085,0.302334502548503
1314,0.293213421897126,0.4911329597182871
1315,0.29504112176089986,0.2878810836107265
1316,0.30321414920811646,0.2911296683548894
1317,0.29740072538759443,0.3036686885809984
1318,0.2979265574358131,0.3117428804599765
1319,0.30135746295092536,0.3687210809125872
1320,0.2971380101742491,0.28820496896269415
1321,0.29477961642871275,0.2885290710663572
1322,0.292692440420313,0.30166865662451176
1323,0.2992434753978235,0.29080383903481566
1324,0.29399591052572555,0.28820496896269415
1325,0.3085543414825747,0.2888533897347511
1326,0.3362907834182041,0.30400275341551086
1327,0.2934741160187128,0.2924351340957601
1328,0.4612169907778346,0.3134397222154094
1329,0.2934741160187128,0.30166865662451176
1330,0.2934741160187128,0.28820496896269415
1331,0.29399591052572555,0.30333483085398244
1332,0.293213421897126,0.28917792478012083
1333,0.29295286333093085,0.29769115039162997
1334,0.2989798250501278,0.2888533897347511
1335,0.3042780084982383,0.29047822494857556
1336,0.293734945595187,0.3036686885809984
1337,0.29295286333093085,0.2917819719225696
1338,0.293734945595187,0.2878810836107265
1339,0.29477961642871275,0.28820496896269415
1340,0.3185691980237491,0.2878810836107265
1341,0.29556453685803274,0.28820496896269415
1342,0.2942570107091864,0.29080383903481566
1343,0.33237240954274616,0.28820496896269415
1344,0.292692440420313,0.2885290710663572
1345,0.2971380101742491,0.2878810836107265
1346,0.2987163079730328,0.2895026760139204
1347,0.29556453685803274,0.2947279404601866
1348,0.29399591052572555,0.28820496896269415
1349,0.29295286333093085,0.2930891533059278
1350,0.2934741160187128,0.2878810836107265
1351,0.29295286333093085,0.2930891533059278
1352,0.2958264464171859,0.2895026760139204
1353,0.2942570107091864,0.30166865662451176
1354,0.29477961642871275,0.3278877642690647
1355,0.3107049409731273,0.28917792478012083
1356,0.293734945595187,0.30567617632396654
1357,0.30294851288328084,0.32130919895494303
1358,0.3120532372765022,0.28917792478012083
1359,0.293213421897126,0.4099969285159939
1360,0.293213421897126,0.327539804436218
1361,0.29295286333093085,0.30769107098657017
1362,0.293213421897126,0.3020014754780907
1363,0.31720572943734626,0.2970311769072676
1364,0.3161172079629159,0.2888533897347511
1365,0.32405405272736526,0.3117428804599765
1366,0.2934741160187128,0.2885290710663572
1367,0.29399591052572555,0.2888533897347511
1368,0.2992434753978235,0.2937440279718588
1369,0.2945182460441088,0.3097133226731475
1370,0.2992434753978235,0.29868269265255004
1371,0.29295286333093085,0.2970311769072676
1372,0.293213421897126,0.28917792478012083
1373,0.33209340335189425,0.2960428028903147
1374,0.2984529242737443,0.30033946775629955
1375,0.293734945595187,0.2895026760139204
1376,0.293213421897126,0.296701507199435
1377,0.29504112176089986,0.2917819719225696
1378,0.30935985059033777,0.2921084457812122
1379,0.293213421897126,0.29637204912485876
1380,0.2966129818955365,0.30166865662451176
1381,0.30828609668490037,0.2878810836107265
1382,0.2942570107091864,0.2878810836107265
1383,0.2934741160187128,0.2980214537506383
1384,0.2981896740591487,0.3103890326908553
1385,0.293213421897126,0.32027684588445937
1386,0.3034799170448248,0.29047822494857556
1387,0.29295286333093085,0.29637204912485876
1388,0.3112438756349692,0.2885290710663572
1389,0.29295286333093085,0.2895026760139204
1390,0.29477961642871275,0.28917792478012083
1391,0.29295286333093085,0.2937440279718588
1392,0.3037458162807707,0.3278877642690647
1393,0.30029940733931887,0.2895026760139204
1394,0.29295286333093085,0.28820496896269415
1395,0.293213421897126,0.28820496896269415
1396,0.30534396473263553,0.2888533897347511
1397,0.293734945595187,0.2888533897347511
1398,0.29399591052572555,0.28820496896269415
1399,0.29635066903979135,0.28982764324681304
1400,0.2934741160187128,0.2940717856031376
1401,0.29295286333093085,0.2957137687017843
1402,0.29977117547459664,0.2914557127155027
1403,0.292692440420313,0.28820496896269415
1404,0.30801798120444596,0.2921084457812122
1405,0.29295286333093085,0.2960428028903147
1406,0.2934741160187128,0.29080383903481566
1407,0.29295286333093085,0.29637204912485876
1408,0.29504112176089986,0.3401835216587868
1409,0.34136192036358143,0.2901528262886712
1410,0.29477961642871275,0.2914557127155027
1411,0.295302761938252,0.3327789415867557
1412,0.3037458162807707,0.29769115039162997
1413,0.293213421897126,0.29835196790786034
1414,0.29295286333093085,0.2921084457812122
1415,0.293734945595187,0.2960428028903147
1416,0.293213421897126,0.3709295335309717
1417,0.29295286333093085,0.35161745117049664
1418,0.30561078058263946,0.33067823125162243
1419,0.30109275033615746,0.9794147513456645
1420,0.2987163079730328,0.28820496896269415
1421,0.3128637475541466,0.28917792478012083
1422,0.293213421897126,0.2901528262886712
1423,0.2934741160187128,0.2940717856031376
1424,0.2984529242737443,0.30033946775629955
1425,0.295302761938252,0.28820496896269415
1426,0.3072144118486035,0.28917792478012083
1427,0.29477961642871275,0.28917792478012083
1428,0.29295286333093085,0.3026677376154703
1429,0.29477961642871275,0.2885290710663572
1430,0.29477961642871275,0.28820496896269415
1431,0.30135746295092536,0.2885290710663572
1432,0.31638915003314527,0.28917792478012083
1433,0.29295286333093085,0.30400275341551086
1434,0.29399591052572555,0.2888533897347511
1435,0.3008281701228464,0.2878810836107265
1436,0.29295286333093085,0.3020014754780907
1437,0.2945182460441088,0.28917792478012083
1438,0.2942570107091864,0.28917792478012083
1439,0.29950725890859464,0.29080383903481566
1440,0.3174781732080674,0.2911296683548894
1441,0.2934741160187128,0.2940717856031376
1442,0.29635066903979135,0.30400275341551086
1443,0.33882172631388385,0.3083643399285946
1444,0.2934741160187128,0.29439975649965366
1445,0.2992434753978235,0.6831791566589054
1446,0.31802343592883403,0.30400275341551086
1447,0.30109275033615746,0.3083643399285946
1448,0.29295286333093085,0.28820496896269415
1449,0.2934741160187128,0.3303287655398883
1450,0.3005637224207531,0.2911296683548894
1451,0.292692440420313,0.3087012803605102
1452,0.29295286333093085,0.2953849467644557
1453,0.2942570107091864,0.28820496896269415
1454,0.293213421897126,0.2917819719225696
1455,0.293213421897126,0.2980214537506383
1456,0.293213421897126,0.30300118045791924
1457,0.29295286333093085,0.30400275341551086
1458,0.30109275033615746,0.31684839566491335
1459,0.293734945595187,0.2885290710663572
1460,0.293213421897126,0.2901528262886712
1461,0.29295286333093085,0.29276203666975037
1462,0.29295286333093085,0.2980214537506383
1463,0.2934741160187128,0.28917792478012083
1464,0.29295286333093085,0.3020014754780907
1465,0.31448820065667293,0.2960428028903147
1466,0.3034799170448248,0.28917792478012083
1467,0.2966129818955365,0.28917792478012083
1468,0.2942570107091864,0.2924351340957601
1469,0.293213421897126,0.28820496896269415
1470,0.293734945595187,0.30500618831755416
1471,0.3221287514165923,0.28982764324681304
1472,0.3107049409731273,0.2917819719225696
1473,0.2960884905123368,0.2914557127155027
1474,0.2960884905123368,0.32303367177216563
1475,0.2971380101742491,0.2888533897347511
1476,0.29477961642871275,0.29276203666975037
1477,0.2992434753978235,0.3036686885809984
1478,0.2942570107091864,0.28820496896269415
1479,0.2958264464171859,0.28820496896269415
1480,0.2942570107091864,0.2980214537506383
1481,0.292692440420313,0.4389249283478404
1482,0.2934741160187128,0.2911296683548894
1483,0.2942570107091864,0.3087012803605102
1484,0.29295286333093085,0.34231373385610503
1485,0.293734945595187,0.4674876191883233
1486,0.29295286333093085,0.28917792478012083
1487,0.293213421897126,0.2885290710663572
1488,0.29477961642871275,0.2888533897347511
1489,0.3221287514165923,0.2957137687017843
1490,0.29295286333093085,0.28820496896269415
1491,0.2945182460441088,0.29967612829204976
1492,0.2945182460441088,0.2885290710663572
1493,0.29477961642871275,0.3097133226731475
1494,0.29766357450998565,0.2914557127155027
1495,0.29950725890859464,0.30601147906640774
1496,0.29295286333093085,0.28820496896269415
1497,0.3069468148176357,0.28820496896269415
1498,0.3166612177211717,0.3134397222154094
1499,0.30667934769259675,0.32130919895494303
1500,0.2945182460441088,0.2885290710663572
1501,0.2960884905123368,0.28820496896269415
1502,0.30454430125289306,0.30567617632396654
1503,0.2992434753978235,0.29080383903481566
1504,0.2942570107091864,0.2895026760139204
1505,0.29295286333093085,0.3137796923963001
1506,0.4264630411041351,0.3036686885809984
1507,0.2971380101742491,0.32719203410364694
1508,0.3034799170448248,0.2970311769072676
1509,0.29295286333093085,0.2917819719225696
1510,0.2971380101742491,0.2901528262886712
1511,0.29635066903979135,0.3010036444449969
1512,0.3161172079629159,0.6346108007468474
1513,0.30135746295092536,0.339829110846277
1514,0.29399591052572555,0.28982764324681304
1515,0.29295286333093085,0.29637204912485876
1516,0.29295286333093085,0.2885290710663572
1517,0.293734945595187,0.34552098537783493
1518,0.293734945595187,0.2888533897347511
1519,0.2984529242737443,0.32928149300369175
1520,0.29295286333093085,0.29047822494857556
1521,0.29295286333093085,0.3731433949963033
1522,0.29477961642871275,0.36212896163377417
1523,0.29766357450998565,0.4923171522543135
1524,0.292692440420313,0.29080383903481566
1525,0.29477961642871275,0.28982764324681304
1526,0.293734945595187,0.30300118045791924
1527,0.2984529242737443,0.3185601646609659
1528,0.292692440420313,0.32165370578986424
1529,0.2934741160187128,0.28982764324681304
1530,0.2942570107091864,0.28917792478012083
1531,0.292692440420313,0.2973610580407871
1532,0.293213421897126,0.2924351340957601
1533,0.29295286333093085,0.380560965207024
1534,0.292692440420313,0.2957137687017843
1535,0.29504112176089986,0.30166865662451176
1536,0.2979265574358131,0.2930891533059278
1537,0.3072144118486035,0.2947279404601866
1538,0.30454430125289306,0.29637204912485876
1539,0.29295286333093085,0.2940717856031376
1540,0.295302761938252,0.2888533897347511
1541,0.29399591052572555,0.2888533897347511
1542,0.293213421897126,0.2947279404601866
1543,0.295302761938252,0.2888533897347511
1544,0.2966129818955365,0.28982764324681304
1545,0.2958264464171859,0.28820496896269415
1546,0.3459003113827391,0.2888533897347511
1547,0.29977117547459664,0.2885290710663572
1548,0.293734945595187,0.2921084457812122
1549,0.2971380101742491,0.30701861950011555
1550,0.29295286333093085,0.28820496896269415
1551,0.29295286333093085,0.29868269265255004
1552,0.29295286333093085,0.3066827008846874
1553,0.29295286333093085,0.3066827008846874
1554,0.29295286333093085,0.2895026760139204
1555,0.29295286333093085,0.29769115039162997
1556,0.29295286333093085,0.28820496896269415
1557,0.29295286333093085,0.2934164838062443
1558,0.29295286333093085,0.29047822494857556
1559,0.29295286333093085,0.28820496896269415
1560,0.29295286333093085,0.539614048068648
1561,0.29295286333093085,0.29967612829204976
1562,0.29295286333093085,0.2930891533059278
1563,0.29295286333093085,0.28982764324681304
1564,0.29295286333093085,0.336647516870603
1565,0.29295286333093085,0.38916042686269453
1566,0.29295286333093085,0.3610352238697738
1567,0.29295286333093085,0.29047822494857556
1568,0.29295286333093085,0.44788963345340765
1569,0.2981896740591487,0.28820496896269415
1570,0.30801798120444596,0.28820496896269415
1571,0.29635066903979135,0.3006714515556463
1572,0.30828609668490037,0.3006714515556463
1573,0.29504112176089986,0.3066827008846874
1574,0.3559255418683919,0.2950563372827229
1575,0.3034799170448248,0.2934164838062443
1576,0.295302761938252,0.29439975649965366
1577,0.31503069841363945,0.3401835216587868
1578,0.30481072495305184,0.3093757719693381
1579,0.29477961642871275,0.2901528262886712
1580,0.29399591052572555,0.28820496896269415
1581,0.29687542897523955,0.3026677376154703
1582,0.6203343435137094,0.28820496896269415
1583,0.3085543414825747,0.30033946775629955
1584,0.293213421897126,0.3066827008846874
1585,0.3016223078570701,0.28982764324681304
1586,0.29399591052572555,0.28820496896269415
1587,0.2984529242737443,0.3036686885809984
1588,0.30135746295092536,0.2917819719225696
1589,0.295302761938252,0.2924351340957601
1590,0.29766357450998565,0.28820496896269415
1591,0.3016223078570701,0.2934164838062443
1592,0.29295286333093085,0.9999974285321627
1593,0.2942570107091864,0.28820496896269415
1594,0.29477961642871275,0.28820496896269415
1595,0.2958264464171859,0.28982764324681304
1596,0.2934741160187128,0.2901528262886712
1597,0.29399591052572555,0.2878810836107265
1598,0.3005637224207531,0.2950563372827229
1599,0.293213421897126,0.3066827008846874
1600,0.2934741160187128,0.3299794870715727
1601,0.293213421897126,0.4077066259302402
1602,0.293213421897126,0.28820496896269415
1603,0.29477961642871275,0.30400275341551086
1604,0.2971380101742491,0.2885290710663572
1605,0.31151353501784684,0.30400275341551086
1606,0.31693341089875704,0.29080383903481566
1607,0.293213421897126,0.2885290710663572
1608,0.30109275033615746,0.29276203666975037
1609,0.29295286333093085,0.2934164838062443
1610,0.29295286333093085,0.2917819719225696
1611,0.302152394101572,0.2878810836107265
1612,0.29295286333093085,0.2934164838062443
1613,0.29295286333093085,0.29047822494857556
1614,0.292692440420313,0.28982764324681304
1615,0.29295286333093085,0.2937440279718588
1616,0.293734945595187,0.29276203666975037
1617,0.293213421897126,0.2888533897347511
1618,0.293734945595187,0.28820496896269415
1619,0.2934741160187128,0.302334502548503
1620,0.29295286333093085,0.29439975649965366
1621,0.2971380101742491,0.29868269265255004
1622,0.29295286333093085,0.3117428804599765
1623,0.29295286333093085,0.2878810836107265
1624,0.2934741160187128,0.3610352238697738
1625,0.2945182460441088,0.3278877642690647
1626,0.29477961642871275,0.31446023261471723
1627,0.2934741160187128,0.2878810836107265
1628,0.2945182460441088,0.3408928798473113
1629,0.2934741160187128,0.3341831235453732
1630,0.29977117547459664,0.3010036444449969
1631,0.3040118468029998,0.2885290710663572
1632,0.2958264464171859,0.2973610580407871
1633,0.29399591052572555,0.28820496896269415
1634,0.293734945595187,0.3000076932632633
1635,0.2934741160187128,0.2934164838062443
1636,0.29295286333093085,0.2957137687017843
1637,0.3016223078570701,0.34695097527249136
1638,0.29295286333093085,0.31480080215539474
1639,0.29295286333093085,0.3362949123444989
1640,0.2942570107091864,0.31548253885164185
1641,0.2945182460441088,0.2924351340957601
1642,0.30109275033615746,0.30400275341551086
1643,0.29295286333093085,0.28820496896269415
1644,0.29295286333093085,0.28917792478012083
1645,0.29399591052572555,0.2888533897347511
1646,0.30801798120444596,0.30701861950011555
1647,0.293213421897126,0.28820496896269415
1648,0.29556453685803274,0.29868269265255004
1649,0.29504112176089986,0.28917792478012083
1650,0.2960884905123368,0.3237248142038517
1651,0.293213421897126,0.2940717856031376
1652,0.29766357450998565,0.3013360462072505
1653,0.3061448036271254,0.29868269265255004
1654,0.2984529242737443,0.28917792478012083
1655,0.3085543414825747,0.2878810836107265
1656,0.29295286333093085,0.2911296683548894
1657,0.293213421897126,0.2895026760139204
1658,0.293213421897126,0.28917792478012083
1659,0.29740072538759443,0.2901528262886712
1660,0.29295286333093085,0.28917792478012083
1661,0.2942570107091864,0.31924624949653846
1662,0.3005637224207531,0.2911296683548894
1663,0.29295286333093085,0.3020014754780907
1664,0.293213421897126,0.2901528262886712
1665,0.29295286333093085,0.3093757719693381
1666,0.29295286333093085,0.29080383903481566
1667,0.3284770959461841,0.28820496896269415
1668,0.44625602866245356,0.2917819719225696
1669,0.31313417232368745,0.2924351340957601
1670,0.293213421897126,0.29276203666975037
1671,0.2979265574358131,0.30500618831755416
1672,0.29295286333093085,0.29047822494857556
1673,0.29399591052572555,0.2895026760139204
1674,0.29295286333093085,0.2940717856031376
1675,0.30641201059027134,0.28917792478012083
1676,0.2979265574358131,0.2885290710663572
1677,0.3058777269193056,0.29047822494857556
1678,0.293213421897126,0.28820496896269415
1679,0.30294851288328084,0.2930891533059278
1680,0.292692440420313,0.28820496896269415
1681,0.32295314610611864,0.2878810836107265
1682,0.295302761938252,0.2921084457812122
1683,0.33348960943547373,0.2878810836107265
1684,0.2942570107091864,0.31242101435050523
1685,0.293213421897126,0.2888533897347511
1686,0.29295286333093085,0.2888533897347511
1687,0.29295286333093085,0.29047822494857556
1688,0.29635066903979135,0.2888533897347511
1689,0.29477961642871275,0.3100510763264976
1690,0.29295286333093085,0.28820496896269415
1691,0.30135746295092536,0.3103890326908553
1692,0.29295286333093085,0.28820496896269415
1693,0.2934741160187128,0.28982764324681304
1694,0.293734945595187,0.3046715035092302
1695,0.29295286333093085,0.28820496896269415
1696,0.30109275033615746,0.2885290710663572
1697,0.293213421897126,0.3595791474469469
1698,0.293213421897126,0.3661514943742012
1699,0.292692440420313,0.29047822494857556
1700,0.293213421897126,0.3247629710892388
1701,0.2979265574358131,0.3199331182183254
1702,0.29399591052572555,0.3362949123444989
1703,0.30003522498766594,0.3006714515556463
1704,0.2960884905123368,0.32130919895494303
1705,0.29556453685803274,0.28820496896269415
1706,0.3112438756349692,0.28820496896269415
1707,0.29635066903979135,0.2993447730573765
1708,0.2958264464171859,0.2950563372827229
1709,0.2992434753978235,0.2888533897347511
1710,0.29295286333093085,0.2895026760139204
1711,0.29504112176089986,0.302334502548503
1712,0.29295286333093085,0.2885290710663572
1713,0.2934741160187128,0.2878810836107265
1714,0.33404891240189727,0.3394748792968395
1715,0.29504112176089986,0.29637204912485876
1716,0.3072144118486035,0.3709295335309717
1717,0.293213421897126,0.3787011861160864
1718,0.30241763521817183,0.2917819719225696
1719,0.2934741160187128,0.3537808722230783
1720,0.29399591052572555,0.3026677376154703
1721,0.29295286333093085,0.3036686885809984
1722,0.293213421897126,0.2911296683548894
1723,0.31043566593761374,0.31787486578729024
1724,0.29477961642871275,0.2878810836107265
1725,0.29477961642871275,0.2878810836107265
1726,0.3120532372765022,0.2885290710663572
1727,0.2981896740591487,0.2885290710663572
1728,0.29295286333093085,0.29868269265255004
1729,0.3037458162807707,0.2901528262886712
1730,0.30989750106363956,0.28917792478012083
1731,0.29295286333093085,0.2888533897347511
1732,0.29295286333093085,0.33242835843890756
1733,0.29295286333093085,0.296701507199435
1734,0.3142171414750582,0.3327789415867557
1735,0.29295286333093085,0.3093757719693381
1736,0.293734945595187,0.3705610803360537
1737,0.29295286333093085,0.3219984067555708
1738,0.30109275033615746,0.28917792478012083
1739,0.2987163079730328,0.28982764324681304
1740,0.29399591052572555,0.2888533897347511
1741,0.2934741160187128,0.2895026760139204
1742,0.2966129818955365,0.2950563372827229
1743,0.32653821078218004,0.28820496896269415
1744,0.292692440420313,0.28820496896269415
1745,0.293213421897126,0.2885290710663572
1746,0.292692440420313,0.28820496896269415
1747,0.3153021367366384,0.3013360462072505
1748,0.293213421897126,0.2895026760139204
1749,0.2966129818955365,0.2970311769072676
1750,0.293213421897126,0.3006714515556463
1751,0.2979265574358131,0.302334502548503
1752,0.4017537467994867,0.28982764324681304
1753,0.29556453685803274,0.28820496896269415
1754,0.293734945595187,0.2930891533059278
1755,0.29295286333093085,0.28820496896269415
1756,0.29504112176089986,0.40656296985190576
1757,0.30109275033615746,0.2895026760139204
1758,0.29295286333093085,0.33102788392118504
1759,0.2987163079730328,0.42458909921355903
1760,0.293734945595187,0.2885290710663572
1761,0.307749995159591,0.2911296683548894
1762,0.295302761938252,0.3010036444449969
1763,0.29635066903979135,0.28917792478012083
1764,0.29504112176089986,0.2940717856031376
1765,0.29635066903979135,0.33067823125162243
1766,0.2945182460441088,0.29637204912485876
1767,0.2934741160187128,0.28820496896269415
1768,0.2934741160187128,0.3036686885809984
1769,0.292692440420313,0.28982764324681304
1770,0.2971380101742491,0.30033946775629955
1771,0.3058777269193056,0.2914557127155027
1772,0.3235033550551709,0.28820496896269415
1773,0.30454430125289306,0.29047822494857556
1774,0.3120532372765022,0.2970311769072676
1775,0.3016223078570701,0.2970311769072676
1776,0.30534396473263553,0.5041616266941447
1777,0.29950725890859464,0.2937440279718588
1778,0.2958264464171859,0.28820496896269415
1779,0.29977117547459664,0.3117428804599765
1780,0.3088227154787703,0.2885290710663572
1781,0.293213421897126,0.2885290710663572
1782,0.43386134580981733,0.3000076932632633
1783,0.2979265574358131,0.2878810836107265
1784,0.29950725890859464,0.38691019041590674
1785,0.29295286333093085,0.31446023261471723
1786,0.3016223078570701,0.2940717856031376
1787,0.2942570107091864,0.3066827008846874
1788,0.29556453685803274,0.2885290710663572
1789,0.2942570107091864,0.29047822494857556
1790,0.293734945595187,0.2934164838062443
1791,0.2942570107091864,0.2940717856031376
1792,0.2934741160187128,0.29769115039162997
1793,0.2934741160187128,0.28820496896269415
1794,0.29295286333093085,0.2917819719225696
1795,0.293213421897126,0.2911296683548894
1796,0.293213421897126,0.2885290710663572
1797,0.293734945595187,0.302334502548503
1798,0.29635066903979135,0.29439975649965366
1799,0.307749995159591,0.28820496896269415
1800,0.2958264464171859,0.2878810836107265
1801,0.29740072538759443,0.28982764324681304
1802,0.2992434753978235,0.2885290710663572
1803,0.292692440420313,0.28820496896269415
1804,0.2942570107091864,0.3053410793316084
1805,0.2934741160187128,0.3100510763264976
1806,0.293213421897126,0.29276203666975037
1807,0.31829625461955263,0.31446023261471723
1808,0.29977117547459664,0.28982764324681304
1809,0.31802343592883403,0.3046715035092302
1810,0.2984529242737443,0.29439975649965366
1811,0.3016223078570701,0.28820496896269415
1812,0.2981896740591487,0.2885290710663572
1813,0.2958264464171859,0.2917819719225696
1814,0.2971380101742491,0.2911296683548894
1815,0.293734945595187,0.2924351340957601
1816,0.29556453685803274,0.28982764324681304
1817,0.29399591052572555,0.28982764324681304
1818,0.29295286333093085,0.2914557127155027
1819,0.32267822524290113,0.28820496896269415
1820,0.29295286333093085,0.2895026760139204
1821,0.292692440420313,0.2895026760139204
1822,0.29295286333093085,0.28820496896269415
1823,0.30135746295092536,0.28820496896269415
1824,0.29295286333093085,0.2878810836107265
1825,0.2934741160187128,0.3206207687380683
1826,0.293734945595187,0.2924351340957601
1827,0.29295286333093085,0.28982764324681304
1828,0.29477961642871275,0.32268839001402855
1829,0.2979265574358131,0.2934164838062443
1830,0.293213421897126,0.28917792478012083
1831,0.2945182460441088,0.3026677376154703
1832,0.33209340335189425,0.2973610580407871
1833,0.293734945595187,0.2934164838062443
1834,0.293213421897126,0.2878810836107265
1835,0.292692440420313,0.3053410793316084
1836,0.2945182460441088,0.28820496896269415
1837,0.29295286333093085,0.33559025044137847
1838,0.29399591052572555,0.28820496896269415
1839,0.29295286333093085,0.2940717856031376
1840,0.293213421897126,0.2885290710663572
1841,0.29295286333093085,0.296701507199435
1842,0.293213421897126,0.2895026760139204
1843,0.2942570107091864,0.2895026760139204
1844,0.29295286333093085,0.2901528262886712
1845,0.3405141680284252,0.28820496896269415
1846,0.3050772794844829,0.2878810836107265
1847,0.3005637224207531,0.29276203666975037
1848,0.2981896740591487,0.2921084457812122
1849,0.2958264464171859,0.28820496896269415
1850,0.8284992007765659,0.2934164838062443
1851,0.29556453685803274,0.33523819365935753
1852,0.3037458162807707,0.2888533897347511
1853,0.2942570107091864,0.2917819719225696
1854,0.293213421897126,0.29080383903481566
1855,0.29635066903979135,0.32545603466932
1856,0.293734945595187,0.2911296683548894
1857,0.3312570921960256,0.2885290710663572
1858,0.2960884905123368,0.3010036444449969
1859,0.2987163079730328,0.2957137687017843
1860,0.29399591052572555,0.2937440279718588
1861,0.293213421897126,0.2885290710663572
1862,0.2960884905123368,0.2901528262886712
1863,0.31232327990691944,0.2885290710663572
1864,0.29295286333093085,0.28982764324681304
1865,0.295302761938252,0.3090384244528097
1866,0.29687542897523955,0.2940717856031376
1867,0.2934741160187128,0.28982764324681304
1868,0.293734945595187,0.2917819719225696
1869,0.29504112176089986,0.30166865662451176
1870,0.29687542897523955,0.28917792478012083
1871,0.29295286333093085,0.299013627773167
1872,0.2945182460441088,0.28820496896269415
1873,0.293213421897126,0.2895026760139204
1874,0.3050772794844829,0.28982764324681304
1875,0.2934741160187128,0.30567617632396654
1876,0.293213421897126,0.2940717856031376
1877,0.29740072538759443,0.2911296683548894
1878,0.293213421897126,0.2911296683548894
1879,0.2934741160187128,0.3401835216587868
1880,0.29635066903979135,0.2888533897347511
1881,0.2992434753978235,0.3063469873299175
1882,0.29399591052572555,0.2885290710663572
1883,0.293213421897126,0.2885290710663572
1884,0.292692440420313,0.2885290710663572
1885,0.293734945595187,0.2885290710663572
1886,0.3005637224207531,0.28917792478012083
1887,0.2945182460441088,0.2888533897347511
1888,0.29477961642871275,0.28820496896269415
1889,0.30109275033615746,0.30033946775629955
1890,0.31775074208173176,0.28820496896269415
1891,0.3040118468029998,0.2888533897347511
1892,0.293213421897126,0.2911296683548894
1893,0.29295286333093085,0.2888533897347511
1894,0.2934741160187128,0.2911296683548894
1895,0.29295286333093085,0.2917819719225696
1896,0.295302761938252,0.28982764324681304
1897,0.2992434753978235,0.29080383903481566
1898,0.2984529242737443,0.2921084457812122
1899,0.29295286333093085,0.29769115039162997
1900,0.2934741160187128,0.29769115039162997
1901,0.292692440420313,0.3127603829464587
1902,0.29399591052572555,0.30500618831755416
1903,0.30321414920811646,0.361399643663711
1904,0.3262617087159115,0.28820496896269415
1905,0.29399591052572555,0.2957137687017843
1906,0.29295286333093085,0.29276203666975037
1907,0.2945182460441088,0.2921084457812122
1908,0.30801798120444596,0.2924351340957601
1909,0.340231810286119,0.5128453575196771
1910,0.29766357450998565,0.28917792478012083
1911,0.293734945595187,0.3223433015859308
1912,0.29295286333093085,0.32928149300369175
1913,0.293213421897126,0.29967612829204976
1914,0.29399591052572555,0.32130919895494303
1915,0.30029940733931887,0.3772159233449108
1916,0.293213421897126,0.29835196790786034
1917,0.2945182460441088,0.2885290710663572
1918,0.3037458162807707,0.2885290710663572
1919,0.2971380101742491,0.2950563372827229
1920,0.2934741160187128,0.29439975649965366
1921,0.31016651926080807,0.2901528262886712
1922,0.3034799170448248,0.2930891533059278
1923,0.29766357450998565,0.3199331182183254
1924,0.29295286333093085,0.28917792478012083
1925,0.29295286333093085,0.2924351340957601
1926,0.29399591052572555,0.2895026760139204
1927,0.29477961642871275,0.2953849467644557
1928,0.29477961642871275,0.28820496896269415
1929,0.292692440420313,0.28820496896269415
1930,0.293734945595187,0.28917792478012083
1931,0.2934741160187128,0.3437374215066538
1932,0.2934741160187128,0.34910114351194116
1933,0.307749995159591,0.2970311769072676
1934,0.2934741160187128,0.2921084457812122
1935,0.29399591052572555,0.2921084457812122
1936,0.293213421897126,0.2924351340957601
1937,0.2987163079730328,0.2885290710663572
1938,0.293734945595187,0.2895026760139204
1939,0.29740072538759443,0.28917792478012083
1940,0.5076699212516217,0.28982764324681304
1941,0.2942570107091864,0.2973610580407871
1942,0.29295286333093085,0.2878810836107265
1943,0.29766357450998565,0.2885290710663572
1944,0.29399591052572555,0.2885290710663572
1945,0.29504112176089986,0.2885290710663572
1946,0.2934741160187128,0.28917792478012083
1947,0.31775074208173176,0.28982764324681304
1948,0.29556453685803274,0.28917792478012083
1949,0.2979265574358131,0.30166865662451176
1950,0.2981896740591487,0.28820496896269415
1951,0.2934741160187128,0.28820496896269415
1952,0.29295286333093085,0.28820496896269415
1953,0.3112438756349692,0.40351819981138976
1954,0.293213421897126,0.28820496896269415
1955,0.2958264464171859,0.2895026760139204
1956,0.292692440420313,0.2878810836107265
1957,0.29504112176089986,0.2937440279718588
1958,0.2934741160187128,0.2888533897347511
1959,0.3037458162807707,0.3026677376154703
1960,0.295302761938252,0.2960428028903147
1961,0.2966129818955365,0.3006714515556463
1962,0.2971380101742491,0.30033946775629955
1963,0.29399591052572555,0.29080383903481566
1964,0.295302761938252,0.2924351340957601
1965,0.301887284944192,0.2921084457812122
1966,0.29740072538759443,0.3013360462072505
1967,0.292692440420313,0.28820496896269415
1968,0.301887284944192,0.3010036444449969
1969,0.2934741160187128,0.2937440279718588
1970,0.29295286333093085,0.30500618831755416
1971,0.29477961642871275,0.2885290710663572
1972,0.30109275033615746,0.2993447730573765
1973,0.29295286333093085,0.2888533897347511
1974,0.295302761938252,0.36505256035546385
1975,0.293734945595187,0.32268839001402855
1976,0.29295286333093085,0.2888533897347511
1977,0.29295286333093085,0.2917819719225696
1978,0.293213421897126,0.30300118045791924
1979,0.293213421897126,0.2895026760139204
1980,0.293213421897126,0.2914557127155027
1981,0.29295286333093085,0.2917819719225696
1982,0.29504112176089986,0.31242101435050523
1983,0.29295286333093085,0.2885290710663572
1984,0.293213421897126,0.302334502548503
1985,0.3016223078570701,0.2901528262886712
1986,0.2981896740591487,0.33102788392118504
1987,0.3026830081826339,0.3093757719693381
1988,0.3185691980237491,0.2885290710663572
1989,0.29950725890859464,0.2911296683548894
1990,0.3069468148176357,0.29276203666975037
1991,0.29977117547459664,0.2921084457812122
1992,0.2942570107091864,0.2888533897347511
1993,0.295302761938252,0.2947279404601866
1994,0.33376920245653885,0.30769107098657017
1995,0.30561078058263946,0.29080383903481566
1996,0.293213421897126,0.28917792478012083
1997,0.293213421897126,0.34695097527249136
1998,0.29687542897523955,0.29835196790786034
1999,0.2942570107091864,0.2960428028903147
2000,0.29687542897523955,0.2917819719225696
2001,0.31693341089875704,0.29769115039162997
2002,0.31503069841363945,0.30433702513326966
2003,0.31016651926080807,0.2901528262886712
2004,0.33938541833760666,0.28917792478012083
2005,0.3527606237407841,0.28982764324681304
2006,0.2934741160187128,0.4674876191883233
2007,0.29295286333093085,0.2885290710663572
2008,0.29740072538759443,0.29080383903481566
2009,0.29295286333093085,0.3010036444449969
2010,0.2942570107091864,0.2921084457812122
2011,0.29295286333093085,0.2901528262886712
2012,0.293213421897126,0.2895026760139204
2013,0.29295286333093085,0.2917819719225696
2014,0.2992434753978235,0.299013627773167
2015,0.2934741160187128,0.2885290710663572
2016,0.3096286114667187,0.2911296683548894
2017,0.31394620892572855,0.2878810836107265
2018,0.2958264464171859,0.28820496896269415
2019,0.2958264464171859,0.880332313354343
2020,0.3430604669811506,0.3195895860018766
2021,0.29399591052572555,0.29047822494857556
2022,0.2987163079730328,0.33453462991615135
2023,0.293213421897126,0.2940717856031376
2024,0.3161172079629159,0.28820496896269415
2025,0.293213421897126,0.2878810836107265
2026,0.33153574453288226,0.2885290710663572
2027,0.292692440420313,0.2960428028903147
2028,0.293213421897126,0.2878810836107265
2029,0.29399591052572555,0.39216808794441177
2030,0.3050772794844829,0.2888533897347511
2031,0.29556453685803274,0.2885290710663572
2032,0.293213421897126,0.28982764324681304
2033,0.30109275033615746,0.28982764324681304
2034,0.29295286333093085,0.2924351340957601
2035,0.29295286333093085,0.28917792478012083
2036,0.29766357450998565,0.3738825370049903
2037,0.293734945595187,0.31446023261471723
2038,0.29295286333093085,0.29080383903481566
2039,0.29295286333093085,0.2901528262886712
2040,0.29399591052572555,0.2924351340957601
2041,0.293734945595187,0.3835438956404434
2042,0.2984529242737443,0.2888533897347511
2043,0.292692440420313,0.2930891533059278
2044,0.29399591052572555,0.28820496896269415
2045,0.30321414920811646,0.2885290710663572
2046,0.29399591052572555,0.299013627773167
2047,0.2971380101742491,0.2895026760139204
2048,0.2981896740591487,0.2885290710663572
2049,0.3042780084982383,0.28820496896269415
2050,0.2934741160187128,0.2911296683548894
2051,0.29295286333093085,0.28982764324681304
2052,0.292692440420313,0.29868269265255004
2053,0.2960884905123368,0.34552098537783493
2054,0.29477961642871275,0.30601147906640774
2055,0.31775074208173176,0.3151415709845026
2056,0.3040118468029998,0.32928149300369175
2057,0.2992434753978235,0.2878810836107265
2058,0.29399591052572555,0.29080383903481566
2059,0.29504112176089986,0.29047822494857556
2060,0.2945182460441088,0.2885290710663572
2061,0.33237240954274616,0.2895026760139204
2062,0.29687542897523955,0.2888533897347511
2063,0.292692440420313,0.2917819719225696
2064,0.31097434424610115,0.7803140432577781
2065,0.29295286333093085,0.28820496896269415
2066,0.29295286333093085,0.2917819719225696
2067,0.29504112176089986,0.2973610580407871
2068,0.293213421897126,0.2960428028903147
2069,0.293734945595187,0.296701507199435
2070,0.292692440420313,0.2888533897347511
2071,0.34136192036358143,0.2895026760139204
2072,0.293213421897126,0.2953849467644557
2073,0.293734945595187,0.3053410793316084
2074,0.2945182460441088,0.2911296683548894
2075,0.31043566593761374,0.2947279404601866
2076,0.29687542897523955,0.28917792478012083
2077,0.29295286333093085,0.2947279404601866
2078,0.29295286333093085,0.2895026760139204
2079,0.29399591052572555,0.2940717856031376
2080,0.2945182460441088,0.28982764324681304
2081,0.4093331290641118,0.2888533897347511
2082,0.29295286333093085,0.2888533897347511
2083,0.30561078058263946,0.2888533897347511
2084,0.29477961642871275,0.28820496896269415
2085,0.31016651926080807,0.28917792478012083
2086,0.2966129818955365,0.2885290710663572
2087,0.30561078058263946,0.29439975649965366
2088,0.2966129818955365,0.28820496896269415
2089,0.29399591052572555,0.28820496896269415
2090,0.293213421897126,0.3182174168496524
2091,0.293213421897126,0.2885290710663572
2092,0.3088227154787703,0.29835196790786034
2093,0.29635066903979135,0.29276203666975037
2094,0.301887284944192,0.3063469873299175
2095,0.30029940733931887,0.2888533897347511
2096,0.293734945595187,0.28982764324681304
2097,0.49855284991498894,0.2885290710663572
2098,0.3202094701043769,0.2895026760139204
2099,0.3622930708459452,0.2895026760139204
2100,0.293213421897126,0.33700030338180054
2101,0.31259345004062605,0.3563124461307571
2102,0.293734945595187,0.2934164838062443
2103,0.293213421897126,0.30333483085398244
2104,0.29977117547459664,0.3362949123444989
2105,0.2945182460441088,0.296701507199435
2106,0.32598532745193765,0.30300118045791924
2107,0.2960884905123368,0.2895026760139204
2108,0.29504112176089986,0.34195825392261303
2109,0.2934741160187128,0.3114041156527616
2110,0.29295286333093085,0.440870596205843
2111,0.293734945595187,0.3120818467736525
2112,0.29399591052572555,0.2934164838062443
2113,0.293213421897126,0.2885290710663572
2114,0.29295286333093085,0.2924351340957601
2115,0.2934741160187128,0.28917792478012083
2116,0.29687542897523955,0.2911296683548894
2117,0.33097855810128785,0.999929672604578
2118,0.2971380101742491,0.28820496896269415
2119,0.30989750106363956,0.28820496896269415
2120,0.29295286333093085,0.2895026760139204
2121,0.4135967279352121,0.2885290710663572
2122,0.3128637475541466,0.28982764324681304
2123,0.3026830081826339,0.3010036444449969
2124,0.33209340335189425,0.28820496896269415
2125,0.33966743528615356,0.2878810836107265
2126,0.292692440420313,0.2993447730573765
2127,0.34789477391645807,0.30769107098657017
2128,0.31043566593761374,0.2911296683548894
2129,0.3085543414825747,0.2888533897347511
2130,0.29295286333093085,0.2888533897347511
2131,0.2966129818955365,0.2934164838062443
2132,0.293213421897126,0.2934164838062443
2133,0.292692440420313,0.30433702513326966
2134,0.292692440420313,0.3026677376154703
2135,0.292692440420313,0.2888533897347511
2136,0.292692440420313,0.3080276033924249
2137,0.29295286333093085,0.28982764324681304
2138,0.292692440420313,0.2901528262886712
2139,0.2942570107091864,0.2885290710663572
2140,0.29295286333093085,0.28820496896269415
2141,0.292692440420313,0.2885290710663572
2142,0.29766357450998565,0.3182174168496524
2143,0.292692440420313,0.28982764324681304
2144,0.29687542897523955,0.33523819365935753
2145,0.293213421897126,0.353059061247755
2146,0.3037458162807707,0.2917819719225696
2147,0.30667934769259675,0.2878810836107265
2148,0.4630925971102335,0.2911296683548894
2149,0.29977117547459664,0.3053410793316084
2150,0.33348960943547373,0.2888533897347511
2151,0.30003522498766594,0.2914557127155027
2152,0.34675442255571426,0.30567617632396654
2153,0.2979265574358131,0.28820496896269415
2154,0.29477961642871275,0.28820496896269415
2155,0.30909121855446997,0.28820496896269415
2156,0.293213421897126,0.28820496896269415
2157,0.2989798250501278,0.2947279404601866
2158,0.293213421897126,0.30433702513326966
2159,0.29295286333093085,0.28820496896269415
2160,0.295302761938252,0.4848192703771941
2161,0.2945182460441088,0.28820496896269415
2162,0.2960884905123368,0.2940717856031376
2163,0.3061448036271254,0.2980214537506383
2164,0.2958264464171859,0.29080383903481566
2165,0.292692440420313,0.3120818467736525
2166,0.2942570107091864,0.3100510763264976
2167,0.31016651926080807,0.28982764324681304
2168,0.29295286333093085,0.2885290710663572
2169,0.3439112527865663,0.30300118045791924
2170,0.3008281701228464,0.28820496896269415
2171,0.2934741160187128,0.2914557127155027
2172,0.29504112176089986,0.28820496896269415
2173,0.2945182460441088,0.2885290710663572
2174,0.2942570107091864,0.2911296683548894
2175,0.29399591052572555,0.299013627773167
2176,0.29556453685803274,0.9873221469327921
2177,0.2960884905123368,0.36505256035546385
2178,0.2934741160187128,0.2885290710663572
2179,0.29399591052572555,0.3127603829464587
2180,0.30321414920811646,0.28982764324681304
2181,0.29477961642871275,0.2878810836107265
2182,0.2979265574358131,0.2960428028903147
2183,0.31043566593761374,0.2888533897347511
2184,0.2958264464171859,0.28917792478012083
2185,0.30748213866839624,0.33067823125162243
2186,0.3061448036271254,0.2888533897347511
2187,0.3008281701228464,0.29047822494857556
2188,0.3085543414825747,0.30033946775629955
2189,0.2945182460441088,0.2885290710663572
2190,0.37782930061109543,0.2888533897347511
2191,0.30989750106363956,0.2924351340957601
2192,0.3376957140555199,0.2885290710663572
2193,0.2934741160187128,0.2911296683548894
2194,0.30748213866839624,0.2885290710663572
2195,0.29295286333093085,0.2950563372827229
2196,0.2987163079730328,0.28982764324681304
2197,0.31638915003314527,0.29868269265255004
2198,0.292692440420313,0.2970311769072676
2199,0.29477961642871275,0.3247629710892388
2200,0.43046658985158787,0.40961493738068583
2201,0.29399591052572555,0.32614986288987385
2202,0.293213421897126,0.28820496896269415
2203,0.29635066903979135,0.2937440279718588
2204,0.293213421897126,0.2888533897347511
2205,0.3016223078570701,0.2885290710663572
2206,0.9397505516176224,0.2917819719225696
2207,0.29950725890859464,0.2885290710663572
2208,0.31259345004062605,0.2973610580407871
2209,0.29295286333093085,0.29276203666975037
2210,0.29556453685803274,0.31242101435050523
2211,0.31151353501784684,0.28917792478012083
2212,0.33966743528615356,0.2885290710663572
2213,0.33404891240189727,0.2885290710663572
2214,0.293213421897126,0.3727740458496832
2215,0.3040118468029998,0.299013627773167
2216,0.293734945595187,0.2888533897347511
2217,0.29766357450998565,0.2888533897347511
2218,0.2981896740591487,0.28917792478012083
2219,0.2984529242737443,0.3384132632779951
2220,0.3042780084982383,0.2878810836107265
2221,0.293213421897126,0.2885290710663572
2222,0.29295286333093085,0.29835196790786034
2223,0.29504112176089986,0.2957137687017843
2224,0.3120532372765022,0.29868269265255004
2225,0.302152394101572,0.28917792478012083
2226,0.2960884905123368,0.3087012803605102
2227,0.30828609668490037,0.3151415709845026
2228,0.32267822524290113,0.30033946775629955
2229,0.30135746295092536,0.28820496896269415
2230,0.30109275033615746,0.30567617632396654
2231,0.31720572943734626,0.2901528262886712
2232,0.3312570921960256,0.29047822494857556
2233,0.307749995159591,0.3097133226731475
2234,0.293213421897126,0.30400275341551086
2235,0.293734945595187,0.3223433015859308
2236,0.29399591052572555,0.28982764324681304
2237,0.293734945595187,0.3850386699876154
2238,0.293734945595187,0.2885290710663572
2239,0.29295286333093085,0.2980214537506383
2240,0.5580267161573145,0.28820496896269415
2241,0.2934741160187128,0.2950563372827229
2242,0.30989750106363956,0.28820496896269415
2243,0.3410792232226239,0.28820496896269415
2244,0.35563729626510326,0.3010036444449969
2245,0.293213421897126,0.2921084457812122
2246,0.3005637224207531,0.30300118045791924
2247,0.293213421897126,0.2921084457812122
2248,0.293734945595187,0.2921084457812122
2249,0.29399591052572555,0.2878810836107265
2250,0.293734945595187,0.29276203666975037
2251,0.324329584493332,0.3100510763264976
2252,0.29295286333093085,0.2917819719225696
2253,0.2981896740591487,0.28982764324681304
2254,0.35247353856717745,0.2973610580407871
2255,0.30989750106363956,0.2888533897347511
2256,0.3312570921960256,0.29047822494857556
2257,0.292692440420313,0.2885290710663572
2258,0.32958766631920267,0.31787486578729024
2259,0.292692440420313,0.28820496896269415
2260,0.29295286333093085,0.2878810836107265
2261,0.31016651926080807,0.28917792478012083
2262,0.293734945595187,0.29439975649965366
2263,0.293734945595187,0.3223433015859308
2264,0.29295286333093085,0.2878810836107265
2265,0.29295286333093085,0.3151415709845026
2266,0.29295286333093085,0.2914557127155027
2267,0.2992434753978235,0.28820496896269415
2268,0.29295286333093085,0.29047822494857556
2269,0.47436633471836276,0.31480080215539474
2270,0.293213421897126,0.2917819719225696
2271,0.2987163079730328,0.2888533897347511
2272,0.31638915003314527,0.28820496896269415
2273,0.29295286333093085,0.3223433015859308
2274,0.2984529242737443,0.32963039613149253
2275,0.2942570107091864,0.3080276033924249
2276,0.4056894099473826,0.33067823125162243
2277,0.29295286333093085,0.32893277797144016
2278,0.2942570107091864,0.3013360462072505
2279,0.8852240794779653,0.2911296683548894
2280,0.2992434753978235,0.36249385910888554
2281,0.2945182460441088,0.28820496896269415
2282,0.29766357450998565,0.32303367177216563
2283,0.30003522498766594,0.2895026760139204
2284,0.29399591052572555,0.3141198626120792
2285,0.29556453685803274,0.34302522472222113
2286,0.33153574453288226,0.28982764324681304
2287,0.3016223078570701,0.9267156836121567
2288,0.293213421897126,0.2878810836107265
2289,0.3088227154787703,0.32268839001402855
2290,0.292692440420313,0.30701861950011555
2291,0.2945182460441088,0.29047822494857556
2292,0.2942570107091864,0.2878810836107265
2293,0.30109275033615746,0.3053410793316084
2294,0.293213421897126,0.3247629710892388
2295,0.3034799170448248,0.2917819719225696
2296,0.3218541987235608,0.28820496896269415
2297,0.2942570107091864,0.3020014754780907
2298,0.2942570107091864,0.2973610580407871
2299,0.3430604669811506,0.2953849467644557
2300,0.3407966390590322,0.28820496896269415
2301,0.2934741160187128,0.2895026760139204
2302,0.2987163079730328,0.30033946775629955
2303,0.29504112176089986,0.31684839566491335
2304,0.2942570107091864,0.2914557127155027
2305,0.29740072538759443,0.28917792478012083
2306,0.29295286333093085,0.3000076932632633
2307,0.295302761938252,0.2921084457812122
2308,0.2966129818955365,0.28820496896269415
2309,0.29740072538759443,0.28820496896269415
2310,0.292692440420313,0.2914557127155027
2311,0.29687542897523955,0.325109407162149
2312,0.2958264464171859,0.3380597518280922
2313,0.293213421897126,0.2957137687017843
2314,0.29556453685803274,0.3303287655398883
2315,0.3026830081826339,0.2885290710663572
2316,0.3112438756349692,0.2947279404601866
2317,0.293213421897126,0.28820496896269415
2318,0.2992434753978235,0.2888533897347511
2319,0.3374144976716773,0.2921084457812122
2320,0.2971380101742491,0.2885290710663572
2321,0.30135746295092536,0.28820496896269415
2322,0.29740072538759443,0.3199331182183254
2323,0.31043566593761374,0.2888533897347511
2324,0.302152394101572,0.3338318012341404
2325,0.29766357450998565,0.2885290710663572
2326,0.30935985059033777,0.3320779608093658
2327,0.30321414920811646,0.2914557127155027
2328,0.30029940733931887,0.2957137687017843
2329,0.3069468148176357,0.29868269265255004
2330,0.3050772794844829,0.2917819719225696
2331,0.29556453685803274,0.2921084457812122
2332,0.3016223078570701,0.28820496896269415
2333,0.2966129818955365,0.2914557127155027
2334,0.29950725890859464,0.2911296683548894
2335,0.29556453685803274,0.29047822494857556
2336,0.2984529242737443,0.29080383903481566
2337,0.29504112176089986,0.2885290710663572
2338,0.2958264464171859,0.2895026760139204
2339,0.30534396473263553,0.28982764324681304
2340,0.29687542897523955,0.2885290710663572
2341,0.29687542897523955,0.2921084457812122
2342,0.29295286333093085,0.29047822494857556
2343,0.3196622161614798,0.2901528262886712
2344,0.32736844039738827,0.2885290710663572
2345,0.3040118468029998,0.29769115039162997
2346,0.29740072538759443,0.30300118045791924
2347,0.30641201059027134,0.3433812350310626
2348,0.2942570107091864,0.2888533897347511
2349,0.2984529242737443,0.3006714515556463
2350,0.2942570107091864,0.28820496896269415
2351,0.2942570107091864,0.2993447730573765
2352,0.29295286333093085,0.28820496896269415
2353,0.293213421897126,0.3189031089629503
2354,0.3061448036271254,0.299013627773167
2355,0.3362907834182041,0.2895026760139204
2356,0.30109275033615746,0.2921084457812122
2357,0.2992434753978235,0.28820496896269415
2358,0.30561078058263946,0.29276203666975037
2359,0.292692440420313,0.3705610803360537
2360,0.2981896740591487,0.2878810836107265
2361,0.29399591052572555,0.2888533897347511
2362,0.29295286333093085,0.2888533897347511
2363,0.3430604669811506,0.30601147906640774
2364,0.3061448036271254,0.2885290710663572
2365,0.2945182460441088,0.29276203666975037
2366,0.3218541987235608,0.3103890326908553
2367,0.3602616662158818,0.32614986288987385
2368,0.30003522498766594,0.2953849467644557
2369,0.292692440420313,0.28820496896269415
2370,0.295302761938252,0.2970311769072676
2371,0.29504112176089986,0.28982764324681304
2372,0.31367540313406667,0.2878810836107265
2373,0.34789477391645807,0.29047822494857556
2374,0.29295286333093085,0.2950563372827229
2375,0.3107049409731273,0.2960428028903147
2376,0.29504112176089986,0.3416029514034345
2377,0.31394620892572855,0.30735474294480614
2378,0.29295286333093085,0.2888533897347511
2379,0.2971380101742491,0.2970311769072676
2380,0.29295286333093085,0.28820496896269415
2381,0.293213421897126,0.34516392278995744
2382,0.29635066903979135,0.3151415709845026
2383,0.295302761938252,0.2878810836107265
2384,0.293213421897126,0.28917792478012083
2385,0.31232327990691944,0.2888533897347511
2386,0.3042780084982383,0.2947279404601866
2387,0.29295286333093085,0.3320779608093658
2388,0.292692440420313,0.34730890603512654
2389,0.29295286333093085,0.30433702513326966
2390,0.29635066903979135,0.2901528262886712
2391,0.293734945595187,0.29047822494857556
2392,0.2945182460441088,0.3046715035092302
2393,0.3072144118486035,0.29080383903481566
2394,0.30534396473263553,0.296701507199435
2395,0.29477961642871275,0.29047822494857556
2396,0.3329307747565611,0.36358950127370493
2397,0.2971380101742491,0.296701507199435
2398,0.2945182460441088,0.2921084457812122
2399,0.29766357450998565,0.3850386699876154
2400,0.29399591052572555,0.2878810836107265
2401,0.293734945595187,0.28917792478012083
2402,0.2942570107091864,0.3189031089629503
2403,0.30828609668490037,0.29080383903481566
2404,0.2934741160187128,0.35486483859462514
2405,0.293213421897126,0.28820496896269415
2406,0.292692440420313,0.2911296683548894
2407,0.29295286333093085,0.3020014754780907
2408,0.29399591052572555,0.2960428028903147
2409,0.29295286333093085,0.2885290710663572
2410,0.29295286333093085,0.3223433015859308
2411,0.3166612177211717,0.3120818467736525
2412,0.29477961642871275,0.3080276033924249
2413,0.34989458484384084,0.30567617632396654
2414,0.2989798250501278,0.28820496896269415
2415,0.31394620892572855,0.29967612829204976
2416,0.29295286333093085,0.302334502548503
2417,0.293213421897126,0.28820496896269415
2418,0.29687542897523955,0.28917792478012083
2419,0.29295286333093085,0.3093757719693381
2420,0.29504112176089986,0.3303287655398883
2421,0.2942570107091864,0.28820496896269415
2422,0.2945182460441088,0.3151415709845026
2423,0.30667934769259675,0.29835196790786034
2424,0.29295286333093085,0.28820496896269415
2425,0.293213421897126,0.30433702513326966
2426,0.3153021367366384,0.3080276033924249
2427,0.2942570107091864,0.3327789415867557
2428,0.2945182460441088,0.2878810836107265
2429,0.2942570107091864,0.28820496896269415
2430,0.29635066903979135,0.29835196790786034
2431,0.3042780084982383,0.2878810836107265
2432,0.3042780084982383,0.2973610580407871
2433,0.295302761938252,0.2885290710663572
2434,0.293213421897126,0.2917819719225696
2435,0.29635066903979135,0.2885290710663572
2436,0.3026830081826339,0.29835196790786034
2437,0.293213421897126,0.2885290710663572
2438,0.29295286333093085,0.2973610580407871
2439,0.2960884905123368,0.2914557127155027
2440,0.29950725890859464,0.2940717856031376
2441,0.2934741160187128,0.32928149300369175
2442,0.3042780084982383,0.28982764324681304
2443,0.293213421897126,0.2895026760139204
2444,0.293734945595187,0.29637204912485876
2445,0.2945182460441088,0.2911296683548894
2446,0.3005637224207531,0.2993447730573765
2447,0.2942570107091864,0.2960428028903147
2448,0.3034799170448248,0.2930891533059278
2449,0.3005637224207531,0.34730890603512654
2450,0.2958264464171859,0.3563124461307571
2451,0.293734945595187,0.3458782222386467
2452,0.3069468148176357,0.2970311769072676
2453,0.31097434424610115,0.2947279404601866
2454,0.2971380101742491,0.2885290710663572
2455,0.29295286333093085,0.31446023261471723
2456,0.29504112176089986,0.28820496896269415
2457,0.293734945595187,0.2901528262886712
2458,0.29295286333093085,0.29439975649965366
2459,0.30534396473263553,0.2950563372827229
2460,0.29295286333093085,0.3932980877341303
2461,0.29295286333093085,0.2930891533059278
2462,0.29295286333093085,0.6738781121467989
2463,0.293213421897126,0.3735128921721051
2464,0.2958264464171859,0.2878810836107265
2465,0.2958264464171859,0.30300118045791924
2466,0.3193887752110793,0.28982764324681304
2467,0.4221622939710236,0.29967612829204976
2468,0.2945182460441088,0.28982764324681304
2469,0.3016223078570701,0.2911296683548894
2470,0.31584539163840514,0.30033946775629955
2471,0.35018070545129437,0.2885290710663572
2472,0.2960884905123368,0.2914557127155027
2473,0.29477961642871275,0.28917792478012083
2474,0.3085543414825747,0.29047822494857556
2475,0.29295286333093085,0.2885290710663572
2476,0.29687542897523955,0.2885290710663572
2477,0.29740072538759443,0.28820496896269415
2478,0.3005637224207531,0.3036686885809984
2479,0.292692440420313,0.28917792478012083
2480,0.29295286333093085,0.2917819719225696
2481,0.2971380101742491,0.28917792478012083
2482,0.3069468148176357,0.2885290710663572
2483,0.31043566593761374,0.3563124461307571
2484,0.2966129818955365,0.2885290710663572
2485,0.2971380101742491,0.4050396715484131
2486,0.29295286333093085,0.31072719152689554
2487,0.29295286333093085,0.3240706743380925
2488,0.29295286333093085,0.28820496896269415
2489,0.29295286333093085,0.28820496896269415
2490,0.2971380101742491,0.302334502548503
2491,0.29504112176089986,0.30769107098657017
2492,0.30667934769259675,0.33912082731595633
2493,0.549325126918177,0.28820496896269415
2494,0.293213421897126,0.2917819719225696
2495,0.29399591052572555,0.2960428028903147
2496,0.293213421897126,0.28820496896269415
2497,0.293213421897126,0.2888533897347511
2498,0.2942570107091864,0.2901528262886712
2499,0.29295286333093085,0.30033946775629955
2500,0.293213421897126,0.2940717856031376
2501,0.3072144118486035,0.2960428028903147
2502,0.29766357450998565,0.2901528262886712
2503,0.29635066903979135,0.28982764324681304
2504,0.293734945595187,0.5423593429387665
2505,0.293213421897126,0.3036686885809984
2506,0.29295286333093085,0.30333483085398244
2507,0.29766357450998565,0.28820496896269415
2508,0.29399591052572555,0.3151415709845026
2509,0.295302761938252,0.2924351340957601
2510,0.3034799170448248,0.2885290710663572
2511,0.292692440420313,0.3117428804599765
2512,0.2960884905123368,0.2878810836107265
2513,0.29399591052572555,0.2953849467644557
2514,0.2934741160187128,0.29769115039162997
2515,0.2989798250501278,0.30333483085398244
2516,0.29687542897523955,0.32337914659186107
2517,0.3037458162807707,0.3026677376154703
2518,0.30909121855446997,0.2914557127155027
2519,0.2984529242737443,0.3013360462072505
2520,0.29399591052572555,0.3185601646609659
2521,0.2984529242737443,0.2970311769072676
2522,0.29399591052572555,0.29835196790786034
2523,0.29950725890859464,0.3100510763264976
2524,0.3215797690234599,0.380560965207024
2525,0.29950725890859464,0.2921084457812122
2526,0.29295286333093085,0.28820496896269415
2527,0.29295286333093085,0.29276203666975037
2528,0.36929494572185484,0.29835196790786034
2529,0.3185691980237491,0.28820496896269415
2530,0.29295286333093085,0.28917792478012083
2531,0.2992434753978235,0.28820496896269415
2532,0.29556453685803274,0.2885290710663572
2533,0.3107049409731273,0.29047822494857556
2534,0.3037458162807707,0.2895026760139204
2535,0.29477961642871275,0.28820496896269415
2536,0.2934741160187128,0.2960428028903147
2537,0.31775074208173176,0.2901528262886712
2538,0.29687542897523955,0.31072719152689554
2539,0.292692440420313,0.2888533897347511
2540,0.29295286333093085,0.28820496896269415
2541,0.29295286333093085,0.2914557127155027
2542,0.29635066903979135,0.28820496896269415
2543,0.2958264464171859,0.28820496896269415
2544,0.30109275033615746,0.2885290710663572
2545,0.42154884807166054,0.2895026760139204
2546,0.29295286333093085,0.2947279404601866
2547,0.2945182460441088,0.28820496896269415
2548,0.30561078058263946,0.3114041156527616
2549,0.29295286333093085,0.28820496896269415
2550,0.3224034269679966,0.2960428028903147
2551,0.9999999999977813,0.29835196790786034
2552,0.295302761938252,0.2911296683548894
2553,0.29477961642871275,0.31072719152689554
2554,0.29295286333093085,0.2878810836107265
2555,0.2934741160187128,0.2940717856031376
2556,0.293213421897126,0.3063469873299175
2557,0.29295286333093085,0.327539804436218
2558,0.2984529242737443,0.28917792478012083
2559,0.30534396473263553,0.33770642116109295
2560,0.5981840647028533,0.28917792478012083
2561,0.3293098447087233,0.2885290710663572
2562,0.293213421897126,0.32337914659186107
2563,0.2958264464171859,0.29080383903481566
2564,0.356502346322958,0.29276203666975037
2565,0.2992434753978235,0.2993447730573765
2566,0.2934741160187128,0.30735474294480614
2567,0.2942570107091864,0.2924351340957601
2568,0.2942570107091864,0.3013360462072505
2569,0.29295286333093085,0.29276203666975037
2570,0.293213421897126,0.2895026760139204
2571,0.29295286333093085,0.9993200038730334
2572,0.3147593863448726,0.32614986288987385
2573,0.3166612177211717,0.4804812962856155
2574,0.3112438756349692,0.9993200038730334
2575,0.31693341089875704,0.2888533897347511
2576,0.2960884905123368,0.2911296683548894
2577,0.3058777269193056,0.28917792478012083
2578,0.32709157676296763,0.2895026760139204
2579,0.29295286333093085,0.2921084457812122
2580,0.30321414920811646,0.296701507199435
2581,0.295302761938252,0.33172774898757623
2582,0.31313417232368745,0.4016189699029824
2583,0.2934741160187128,0.2924351340957601
2584,0.2942570107091864,0.28820496896269415
2585,0.3085543414825747,0.29439975649965366
2586,0.29295286333093085,0.3247629710892388
2587,0.2934741160187128,0.28820496896269415
2588,0.29295286333093085,0.2930891533059278
2589,0.293213421897126,0.28820496896269415
2590,0.2984529242737443,0.302334502548503
2591,0.2934741160187128,0.3010036444449969
2592,0.2942570107091864,0.2888533897347511
2593,0.2966129818955365,0.302334502548503
2594,0.29295286333093085,0.28820496896269415
2595,0.293213421897126,0.31106555259450086
2596,0.29295286333093085,0.2885290710663572
2597,0.29504112176089986,0.2895026760139204
2598,0.29399591052572555,0.28820496896269415
2599,0.29295286333093085,0.3278877642690647
2600,0.6224054801785794,0.31106555259450086
2601,0.2958264464171859,0.28820496896269415
2602,0.4154279967789444,0.2901528262886712
2603,0.35218655990010705,0.2885290710663572
2604,0.3326515333931103,0.30701861950011555
2605,0.293213421897126,0.2970311769072676
2606,0.32488101319963936,0.302334502548503
2607,0.2966129818955365,0.9611538975536892
2608,0.293213421897126,0.3199331182183254
2609,0.293734945595187,0.2911296683548894
2610,0.29977117547459664,0.28982764324681304
2611,0.292692440420313,0.28820496896269415
2612,0.29295286333093085,0.2930891533059278
2613,0.2960884905123368,0.3437374215066538
2614,0.2945182460441088,0.3036686885809984
2615,0.31151353501784684,0.3053410793316084
2616,0.29295286333093085,0.2930891533059278
2617,0.29295286333093085,0.28820496896269415
2618,0.2979265574358131,0.2878810836107265
2619,0.390622880254426,0.32858425131723373
2620,0.292692440420313,0.2895026760139204
2621,0.295302761938252,0.2888533897347511
2622,0.292692440420313,0.2878810836107265
2623,0.35448536199971087,0.2895026760139204
2624,0.3541976413219328,0.2937440279718588
2625,0.3008281701228464,0.28820496896269415
2626,0.2960884905123368,0.3026677376154703
2627,0.29766357450998565,0.2917819719225696
2628,0.3235033550551709,0.2921084457812122
2629,0.3016223078570701,0.2895026760139204
2630,0.31313417232368745,0.28820496896269415
2631,0.3128637475541466,0.2953849467644557
2632,0.31313417232368745,0.28917792478012083
2633,0.293213421897126,0.28820496896269415
2634,0.3005637224207531,0.3063469873299175
2635,0.292692440420313,0.2911296683548894
2636,0.30801798120444596,0.2901528262886712
2637,0.31313417232368745,0.28820496896269415
2638,0.31829625461955263,0.3066827008846874
2639,0.30561078058263946,0.2914557127155027
2640,0.34789477391645807,0.29439975649965366
2641,0.2989798250501278,0.28820496896269415
2642,0.301887284944192,0.2911296683548894
2643,0.3072144118486035,0.2917819719225696
2644,0.29740072538759443,0.28820496896269415
2645,0.2966129818955365,0.28820496896269415
2646,0.292692440420313,0.2917819719225696
2647,0.29950725890859464,0.2885290710663572
2648,0.293213421897126,0.2888533897347511
2649,0.29295286333093085,0.2924351340957601
2650,0.29295286333093085,0.28982764324681304
2651,0.293213421897126,0.30333483085398244
2652,0.293213421897126,0.28820496896269415
2653,0.2942570107091864,0.3559502967911175
2654,0.293213421897126,0.31446023261471723
2655,0.2942570107091864,0.2911296683548894
2656,0.2934741160187128,0.2885290710663572
2657,0.29295286333093085,0.2888533897347511
2658,0.292692440420313,0.2937440279718588
2659,0.2960884905123368,0.31446023261471723
2660,0.2992434753978235,0.2930891533059278
2661,0.2942570107091864,0.33453462991615135
2662,0.292692440420313,0.2901528262886712
2663,0.29556453685803274,0.2914557127155027
2664,0.2942570107091864,0.3000076932632633
2665,0.2942570107091864,0.29080383903481566
2666,0.2934741160187128,0.2878810836107265
2667,0.2934741160187128,0.2934164838062443
2668,0.29295286333093085,0.29080383903481566
2669,0.2934741160187128,0.2917819719225696
2670,0.29556453685803274,0.29769115039162997
2671,0.29477961642871275,0.28917792478012083
2672,0.307749995159591,0.2885290710663572
2673,0.295302761938252,0.3127603829464587
2674,0.29295286333093085,0.47890454606314087
2675,0.2942570107091864,0.29835196790786034
2676,0.3058777269193056,0.302334502548503
2677,0.29556453685803274,0.3114041156527616
2678,0.295302761938252,0.2940717856031376
2679,0.29295286333093085,0.3026677376154703
2680,0.29295286333093085,0.2885290710663572
2681,0.293213421897126,0.2911296683548894
2682,0.292692440420313,0.28820496896269415
2683,0.29556453685803274,0.36798614568411797
2684,0.292692440420313,0.28982764324681304
2685,0.293213421897126,0.3331297099626948
2686,0.293213421897126,0.29080383903481566
2687,0.307749995159591,0.2953849467644557
2688,0.29295286333093085,0.302334502548503
2689,0.293213421897126,0.2950563372827229
2690,0.29399591052572555,0.2970311769072676
2691,0.29399591052572555,0.33770642116109295
2692,0.292692440420313,0.29080383903481566
2693,0.293213421897126,0.29967612829204976
2694,0.2971380101742491,0.2934164838062443
2695,0.293734945595187,0.2885290710663572
2696,0.4126819854125182,0.2911296683548894
2697,0.29295286333093085,0.31924624949653846
2698,0.3185691980237491,0.296701507199435
2699,0.292692440420313,0.2888533897347511
2700,0.295302761938252,0.2888533897347511
2701,0.2958264464171859,0.2970311769072676
2702,0.293213421897126,0.2888533897347511
2703,0.30454430125289306,0.28917792478012083
2704,0.2966129818955365,0.29439975649965366
2705,0.30029940733931887,0.28820496896269415
2706,0.2989798250501278,0.28917792478012083
2707,0.29295286333093085,0.2878810836107265
2708,0.29295286333093085,0.28820496896269415
2709,0.29950725890859464,0.2911296683548894
2710,0.30294851288328084,0.2901528262886712
2711,0.31259345004062605,0.3090384244528097
2712,0.29477961642871275,0.28820496896269415
2713,0.2984529242737443,0.3114041156527616
2714,0.2934741160187128,0.28982764324681304
2715,0.2989798250501278,0.30300118045791924
2716,0.2942570107091864,0.28982764324681304
2717,0.292692440420313,0.3063469873299175
2718,0.29295286333093085,0.2888533897347511
2719,0.2934741160187128,0.2937440279718588
2720,0.29635066903979135,0.30333483085398244
2721,0.340231810286119,0.2878810836107265
2722,0.29635066903979135,0.2930891533059278
2723,0.29504112176089986,0.2911296683548894
2724,0.29295286333093085,0.28917792478012083
2725,0.2945182460441088,0.339829110846277
2726,0.3128637475541466,0.28820496896269415
2727,0.2945182460441088,0.28982764324681304
2728,0.30109275033615746,0.2917819719225696
2729,0.29687542897523955,0.28917792478012083
2730,0.29295286333093085,0.2888533897347511
2731,0.3061448036271254,0.28820496896269415
2732,0.3262617087159115,0.2901528262886712
2733,0.2945182460441088,0.3100510763264976
2734,0.2979265574358131,0.2885290710663572
2735,0.30241763521817183,0.28917792478012083
2736,0.307749995159591,0.28820496896269415
2737,0.2971380101742491,0.28982764324681304
2738,0.30003522498766594,0.28917792478012083
2739,0.301887284944192,0.2888533897347511
2740,0.32653821078218004,0.29439975649965366
2741,0.30135746295092536,0.3247629710892388
2742,0.2934741160187128,0.2895026760139204
2743,0.29295286333093085,0.29637204912485876
2744,0.3016223078570701,0.3161650706944725
2745,0.29399591052572555,0.3189031089629503
2746,0.29295286333093085,0.3097133226731475
2747,0.302152394101572,0.2878810836107265
2748,0.29295286333093085,0.28917792478012083
2749,0.29295286333093085,0.29835196790786034
2750,0.30241763521817183,0.2934164838062443
2751,0.2934741160187128,0.30400275341551086
2752,0.30109275033615746,0.2885290710663572
2753,0.29477961642871275,0.2930891533059278
2754,0.29295286333093085,0.30166865662451176
2755,0.292692440420313,0.2888533897347511
2756,0.3550611191617675,0.28917792478012083
2757,0.31503069841363945,0.2901528262886712
2758,0.29556453685803274,0.28917792478012083
2759,0.29295286333093085,0.29047822494857556
2760,0.38227389148338264,0.31684839566491335
2761,0.30003522498766594,0.30333483085398244
2762,0.30454430125289306,0.2970311769072676
2763,0.29295286333093085,0.2885290710663572
2764,0.30641201059027134,0.2993447730573765
2765,0.29635066903979135,0.3006714515556463
2766,0.32322818942214737,0.2973610580407871
2767,0.3117833222725316,0.353059061247755
2768,0.29740072538759443,0.28982764324681304
2769,0.2958264464171859,0.2885290710663572
2770,0.30241763521817183,0.29276203666975037
2771,0.2942570107091864,0.3114041156527616
2772,0.29977117547459664,0.2885290710663572
2773,0.30241763521817183,0.3000076932632633
2774,0.3142171414750582,0.3610352238697738
2775,0.29295286333093085,0.35233792000993924
2776,0.292692440420313,0.28820496896269415
2777,0.293213421897126,0.3063469873299175
2778,0.302152394101572,0.3046715035092302
2779,0.31232327990691944,0.28820496896269415
2780,0.30029940733931887,0.29276203666975037
2781,0.3050772794844829,0.2885290710663572
2782,0.29295286333093085,0.2953849467644557
2783,0.30321414920811646,0.2895026760139204
2784,0.293734945595187,0.2957137687017843
2785,0.29295286333093085,0.29967612829204976
2786,0.29295286333093085,0.2960428028903147
2787,0.29399591052572555,0.29967612829204976
2788,0.29295286333093085,0.2888533897347511
2789,0.29295286333093085,0.2914557127155027
2790,0.29295286333093085,0.3134397222154094
2791,0.29295286333093085,0.29835196790786034
2792,0.29295286333093085,0.30300118045791924
2793,0.29295286333093085,0.28917792478012083
2794,0.29295286333093085,0.3036686885809984
2795,0.29295286333093085,0.28820496896269415
2796,0.29295286333093085,0.28982764324681304
2797,0.29295286333093085,0.296701507199435
2798,0.29295286333093085,0.3080276033924249
2799,0.29295286333093085,0.3380597518280922
2800,0.29295286333093085,0.2888533897347511
2801,0.29295286333093085,0.28820496896269415
2802,0.29295286333093085,0.2895026760139204
2803,0.29295286333093085,0.29967612829204976
2804,0.292692440420313,0.30166865662451176
2805,0.293734945595187,0.37499235371518524
2806,0.295302761938252,0.2885290710663572
2807,0.293734945595187,0.2895026760139204
2808,0.293213421897126,0.28820496896269415
2809,0.29295286333093085,0.2934164838062443
2810,0.2958264464171859,0.2917819719225696
2811,0.292692440420313,0.2914557127155027
2812,0.29295286333093085,0.339829110846277
2813,0.2971380101742491,0.2970311769072676
2814,0.2942570107091864,0.28917792478012083
2815,0.3037458162807707,0.29276203666975037
2816,0.3128637475541466,0.2878810836107265
2817,0.295302761938252,0.2878810836107265
2818,0.29295286333093085,0.2895026760139204
2819,0.292692440420313,0.31480080215539474
2820,0.293734945595187,0.336647516870603
2821,0.29295286333093085,0.2940717856031376
2822,0.301887284944192,0.29439975649965366
2823,0.29477961642871275,0.2885290710663572
2824,0.29504112176089986,0.28820496896269415
2825,0.29766357450998565,0.3026677376154703
2826,0.35448536199971087,0.2901528262886712
2827,0.292692440420313,0.28917792478012083
2828,0.3147593863448726,0.30769107098657017
2829,0.29635066903979135,0.3362949123444989
2830,0.3147593863448726,0.2885290710663572
2831,0.3016223078570701,0.35341988318498707
2832,0.29740072538759443,0.2901528262886712
2833,0.31448820065667293,0.3408928798473113
2834,0.293213421897126,0.32684445354996877
2835,0.29635066903979135,0.28982764324681304
2836,0.293734945595187,0.3006714515556463
2837,0.30481072495305184,0.28820496896269415
2838,0.3069468148176357,0.2924351340957601
2839,0.29295286333093085,0.30567617632396654
2840,0.3005637224207531,0.2878810836107265
2841,0.29504112176089986,0.4299999083866292
2842,0.3040118468029998,0.34195825392261303
2843,0.292692440420313,0.28820496896269415
2844,0.2966129818955365,0.2930891533059278
2845,0.292692440420313,0.28820496896269415
2846,0.29399591052572555,0.29080383903481566
2847,0.2958264464171859,0.2921084457812122
2848,0.293213421897126,0.2953849467644557
2849,0.2942570107091864,0.29835196790786034
2850,0.29635066903979135,0.2888533897347511
2851,0.3008281701228464,0.30567617632396654
2852,0.2966129818955365,0.2953849467644557
2853,0.29556453685803274,0.28820496896269415
2854,0.2971380101742491,0.3020014754780907
2855,0.30109275033615746,0.2878810836107265
2856,0.29977117547459664,0.30567617632396654
2857,0.2984529242737443,0.296701507199435
2858,0.2942570107091864,0.28982764324681304
2859,0.29477961642871275,0.29868269265255004
2860,0.2966129818955365,0.2993447730573765
2861,0.29740072538759443,0.2930891533059278
2862,0.293734945595187,0.28820496896269415
2863,0.3530478152530784,0.2888533897347511
2864,0.358235253297713,0.28982764324681304
2865,0.29295286333093085,0.2901528262886712
2866,0.30801798120444596,0.2917819719225696
2867,0.3634560913996645,0.3426693908931463
2868,0.29295286333093085,0.2895026760139204
2869,0.2945182460441088,0.33559025044137847
2870,0.292692440420313,0.3093757719693381
2871,0.3487511841011651,0.38279733108170183
2872,0.30561078058263946,0.35414202802760303
2873,0.2934741160187128,0.32545603466932
2874,0.292692440420313,0.28820496896269415
2875,0.29295286333093085,0.28820496896269415
2876,0.30454430125289306,0.28820496896269415
2877,0.30109275033615746,0.2895026760139204
2878,0.29687542897523955,0.3006714515556463
2879,0.2979265574358131,0.2917819719225696
2880,0.29635066903979135,0.2888533897347511
2881,0.30294851288328084,0.32337914659186107
2882,0.2971380101742491,0.34516392278995744
2883,0.29295286333093085,0.35739987921935484
2884,0.30909121855446997,0.299013627773167
2885,0.2966129818955365,0.4667013611699757
2886,0.29556453685803274,0.28820496896269415
2887,0.292692440420313,0.2914557127155027
2888,0.3042780084982383,0.28982764324681304
2889,0.2934741160187128,0.2911296683548894
2890,0.2945182460441088,0.2980214537506383
2891,0.29766357450998565,0.2960428028903147
2892,0.29504112176089986,0.28917792478012083
2893,0.3579461767232292,0.29276203666975037
2894,0.2942570107091864,0.2924351340957601
2895,0.29766357450998565,0.29080383903481566
2896,0.2942570107091864,0.3158237055056242
2897,0.2979265574358131,0.2970311769072676
2898,0.29740072538759443,0.29276203666975037
2899,0.293213421897126,0.2957137687017843
2900,0.2942570107091864,0.3053410793316084
2901,0.293213421897126,0.38541270404959843
2902,0.29295286333093085,0.2888533897347511
2903,0.38405730456199755,0.2924351340957601
2904,0.293213421897126,0.30735474294480614
2905,0.292692440420313,0.28982764324681304
2906,0.3112438756349692,0.29080383903481566
2907,0.293213421897126,0.2960428028903147
2908,0.30135746295092536,0.30567617632396654
2909,0.29295286333093085,0.2911296683548894
2910,0.3202094701043769,0.2950563372827229
2911,0.3909222788143168,0.30033946775629955
2912,0.293213421897126,0.28982764324681304
2913,0.292692440420313,0.3899115614780245
2914,0.29295286333093085,0.2885290710663572
2915,0.293734945595187,0.28820496896269415
2916,0.292692440420313,0.28820496896269415
2917,0.2971380101742491,0.2878810836107265
2918,0.31097434424610115,0.2917819719225696
2919,0.29477961642871275,0.2885290710663572
2920,0.29477961642871275,0.3066827008846874
2921,0.3120532372765022,0.28820496896269415
2922,0.293213421897126,0.2895026760139204
2923,0.29295286333093085,0.313099952316646
2924,0.29295286333093085,0.2885290710663572
2925,0.29295286333093085,0.28820496896269415
2926,0.29295286333093085,0.3000076932632633
2927,0.3008281701228464,0.3182174168496524
2928,0.2942570107091864,0.32858425131723373
2929,0.293213421897126,0.3000076932632633
2930,0.292692440420313,0.2973610580407871
2931,0.2945182460441088,0.28820496896269415
2932,0.2966129818955365,0.2914557127155027
2933,0.2958264464171859,0.28820496896269415
2934,0.29295286333093085,0.3080276033924249
2935,0.30135746295092536,0.3199331182183254
2936,0.2942570107091864,0.2993447730573765
2937,0.29687542897523955,0.2878810836107265
2938,0.2981896740591487,0.28982764324681304
2939,0.29295286333093085,0.3559502967911175
2940,0.29504112176089986,0.29439975649965366
2941,0.2971380101742491,0.30701861950011555
2942,0.30828609668490037,0.28820496896269415
2943,0.3040118468029998,0.2885290710663572
2944,0.302152394101572,0.3013360462072505
2945,0.2942570107091864,0.2895026760139204
2946,0.2945182460441088,0.37019277775625364
2947,0.29477961642871275,0.30300118045791924
2948,0.2934741160187128,0.2911296683548894
2949,0.293213421897126,0.2970311769072676
2950,0.293213421897126,0.2970311769072676
2951,0.293213421897126,0.2901528262886712
2952,0.2979265574358131,0.29047822494857556
2953,0.3107049409731273,0.2924351340957601
2954,0.29295286333093085,0.2980214537506383
2955,0.29295286333093085,0.2878810836107265
2956,0.2981896740591487,0.28820496896269415
2957,0.3034799170448248,0.2950563372827229
2958,0.2934741160187128,0.2924351340957601
2959,0.29295286333093085,0.3223433015859308
2960,0.29399591052572555,0.28917792478012083
2961,0.29740072538759443,0.2914557127155027
2962,0.293213421897126,0.3063469873299175
2963,0.2981896740591487,0.3006714515556463
2964,0.2984529242737443,0.29637204912485876
2965,0.29295286333093085,0.2934164838062443
2966,0.29295286333093085,0.28982764324681304
2967,0.293213421897126,0.3006714515556463
2968,0.31043566593761374,0.28820496896269415
2969,0.29295286333093085,0.2885290710663572
2970,0.2992434753978235,0.2917819719225696
2971,0.29740072538759443,0.3158237055056242
2972,0.29295286333093085,0.28820496896269415
2973,0.293213421897126,0.2901528262886712
2974,0.36958791171475747,0.3137796923963001
2975,0.29295286333093085,0.2911296683548894
2976,0.31097434424610115,0.2930891533059278
2977,0.3188422660109688,0.28917792478012083
2978,0.31394620892572855,0.2924351340957601
2979,0.3050772794844829,0.3327789415867557
2980,0.315573701187217,0.2980214537506383
2981,0.31097434424610115,0.2914557127155027
2982,0.292692440420313,0.3165066341654205
2983,0.2979265574358131,0.31684839566491335
2984,0.2934741160187128,0.2885290710663572
2985,0.3202094701043769,0.29047822494857556
2986,0.30029940733931887,0.32614986288987385
2987,0.29504112176089986,0.3494601054759588
2988,0.30029940733931887,0.2885290710663572
2989,0.293734945595187,0.32963039613149253
2990,0.295302761938252,0.2895026760139204
2991,0.29766357450998565,0.3020014754780907
2992,0.29399591052572555,0.28820496896269415
2993,0.2942570107091864,0.33102788392118504
2994,0.293213421897126,0.2901528262886712
2995,0.29295286333093085,0.3278877642690647
2996,0.33376920245653885,0.2895026760139204
2997,0.31829625461955263,0.29835196790786034
2998,0.30029940733931887,0.28820496896269415
2999,0.2934741160187128,0.2957137687017843
3000,0.29504112176089986,0.2895026760139204
3001,0.293734945595187,0.28820496896269415
3002,0.29635066903979135,0.2953849467644557
3003,0.30561078058263946,0.3970729479698048
3004,0.29766357450998565,0.2885290710663572
3005,0.29295286333093085,0.3151415709845026
3006,0.31259345004062605,0.2895026760139204
3007,0.33910351529558497,0.2885290710663572
3008,0.293213421897126,0.2911296683548894
3009,0.29295286333093085,0.2934164838062443
3010,0.29977117547459664,0.28982764324681304
3011,0.2958264464171859,0.2901528262886712
3012,0.2934741160187128,0.28982764324681304
3013,0.293213421897126,0.3738825370049903
3014,0.3096286114667187,0.28917792478012083
3015,0.2942570107091864,0.3850386699876154
3016,0.293213421897126,0.3097133226731475
3017,0.293213421897126,0.2937440279718588
3018,0.293213421897126,0.30500618831755416
3019,0.2934741160187128,0.2888533897347511
3020,0.293734945595187,0.28820496896269415
3021,0.29295286333093085,0.3006714515556463
3022,0.2958264464171859,0.2973610580407871
3023,0.31367540313406667,0.33067823125162243
3024,0.2945182460441088,0.2885290710663572
3025,0.292692440420313,0.2901528262886712
3026,0.2934741160187128,0.2885290710663572
3027,0.29295286333093085,0.2901528262886712
3028,0.2945182460441088,0.4046591313156149
3029,0.29635066903979135,0.30567617632396654
3030,0.29977117547459664,0.2878810836107265
3031,0.29295286333093085,0.35776268413571927
3032,0.2942570107091864,0.2901528262886712
3033,0.2942570107091864,0.32303367177216563
3034,0.29740072538759443,0.28820496896269415
3035,0.30667934769259675,0.28982764324681304
3036,0.31638915003314527,0.28820496896269415
3037,0.29477961642871275,0.28820496896269415
3038,0.2934741160187128,0.37647415383776356
3039,0.293213421897126,0.32027684588445937
3040,0.29399591052572555,0.33559025044137847
3041,0.29399591052572555,0.3199331182183254
3042,0.29477961642871275,0.3165066341654205
3043,0.2958264464171859,0.28917792478012083
3044,0.3016223078570701,0.2888533897347511
3045,0.33153574453288226,0.2888533897347511
3046,0.29295286333093085,0.2885290710663572
3047,0.292692440420313,0.28917792478012083
3048,0.2945182460441088,0.2878810836107265
3049,0.293213421897126,0.2885290710663572
3050,0.293213421897126,0.2878810836107265
3051,0.2958264464171859,0.327539804436218
3052,0.3088227154787703,0.28917792478012083
3053,0.29295286333093085,0.3006714515556463
3054,0.29635066903979135,0.28982764324681304
3055,0.2942570107091864,0.2960428028903147
3056,0.2942570107091864,0.2921084457812122
3057,0.29477961642871275,0.2980214537506383
3058,0.2971380101742491,0.28820496896269415
3059,0.30029940733931887,0.2960428028903147
3060,0.3487511841011651,0.2911296683548894
3061,0.40963722819111703,0.2895026760139204
3062,0.29687542897523955,0.30701861950011555
3063,0.31016651926080807,0.2901528262886712
3064,0.3427770952609675,0.29276203666975037
3065,0.29295286333093085,0.2917819719225696
3066,0.292692440420313,0.28917792478012083
3067,0.2945182460441088,0.3387669552083526
3068,0.2942570107091864,0.29047822494857556
3069,0.29399591052572555,0.29080383903481566
3070,0.2934741160187128,0.2911296683548894
3071,0.301887284944192,0.28820496896269415
3072,0.32322818942214737,0.2878810836107265
3073,0.29295286333093085,0.3175325117313734
3074,0.2942570107091864,0.2895026760139204
3075,0.293213421897126,0.41420590452808426
3076,0.293213421897126,0.2934164838062443
3077,0.293213421897126,0.2888533897347511
3078,0.29504112176089986,0.2878810836107265
3079,0.2934741160187128,0.29439975649965366
3080,0.293213421897126,0.28820496896269415
3081,0.31043566593761374,0.29967612829204976
3082,0.29740072538759443,0.2901528262886712
3083,0.292692440420313,0.3013360462072505
3084,0.3293098447087233,0.2885290710663572
3085,0.29295286333093085,0.3120818467736525
3086,0.2934741160187128,0.30601147906640774
3087,0.293213421897126,0.296701507199435
3088,0.29295286333093085,0.28820496896269415
3089,0.292692440420313,0.28982764324681304
3090,0.293213421897126,0.29637204912485876
3091,0.3210312791387052,0.31548253885164185
3092,0.29295286333093085,0.28820496896269415
3093,0.30135746295092536,0.2914557127155027
3094,0.29295286333093085,0.29439975649965366
3095,0.3675391784397315,0.2993447730573765
3096,0.29556453685803274,0.30300118045791924
3097,0.29295286333093085,0.28820496896269415
3098,0.2979265574358131,0.2914557127155027
3099,0.29477961642871275,0.2895026760139204
3100,0.29295286333093085,0.2924351340957601
3101,0.29295286333093085,0.2924351340957601
3102,0.29295286333093085,0.2885290710663572
3103,0.29295286333093085,0.2885290710663572
3104,0.29295286333093085,0.2914557127155027
3105,0.29295286333093085,0.2901528262886712
3106,0.29295286333093085,0.28820496896269415
3107,0.29295286333093085,0.28917792478012083
3108,0.29295286333093085,0.2885290710663572
3109,0.29295286333093085,0.2888533897347511
3110,0.29295286333093085,0.3141198626120792
3111,0.29295286333093085,0.2885290710663572
3112,0.29295286333093085,0.2901528262886712
3113,0.29295286333093085,0.2914557127155027
3114,0.29295286333093085,0.2885290710663572
3115,0.29295286333093085,0.29047822494857556
3116,0.29295286333093085,0.28820496896269415
3117,0.29295286333093085,0.29769115039162997
3118,0.29295286333093085,0.28982764324681304
3119,0.29295286333093085,0.28820496896269415
3120,0.29295286333093085,0.33770642116109295
3121,0.2960884905123368,0.40732529548379787
3122,0.2942570107091864,0.28982764324681304
3123,0.2934741160187128,0.2911296683548894
3124,0.2945182460441088,0.3020014754780907
3125,0.351039713643893,0.28917792478012083
3126,0.3008281701228464,0.3087012803605102
3127,0.29740072538759443,0.28820496896269415
3128,0.293213421897126,0.28820496896269415
3129,0.2934741160187128,0.29047822494857556
3130,0.2958264464171859,0.35269840674508157
3131,0.30241763521817183,0.3320779608093658
3132,0.3050772794844829,0.28820496896269415
3133,0.301887284944192,0.2895026760139204
3134,0.30561078058263946,0.3359424901021308
3135,0.29740072538759443,0.31446023261471723
3136,0.32653821078218004,0.28982764324681304
3137,0.30748213866839624,0.3219984067555708
3138,0.29740072538759443,0.32165370578986424
3139,0.2984529242737443,0.2885290710663572
3140,0.2934741160187128,0.2885290710663572
3141,0.30109275033615746,0.3010036444449969
3142,0.37076073497006723,0.29835196790786034
3143,0.30109275033615746,0.30735474294480614
3144,0.293213421897126,0.3066827008846874
3145,0.29477961642871275,0.29080383903481566
3146,0.30003522498766594,0.3000076932632633
3147,0.324329584493332,0.2895026760139204
3148,0.29556453685803274,0.28820496896269415
3149,0.30109275033615746,0.3380597518280922
3150,0.3034799170448248,0.28820496896269415
3151,0.293734945595187,0.28917792478012083
3152,0.482211418596048,0.2878810836107265
3153,0.29295286333093085,0.2885290710663572
3154,0.29687542897523955,0.327539804436218
3155,0.3085543414825747,0.2901528262886712
3156,0.31693341089875704,0.29835196790786034
3157,0.29556453685803274,0.2930891533059278
3158,0.29740072538759443,0.2911296683548894
3159,0.292692440420313,0.2895026760139204
3160,0.293213421897126,0.2937440279718588
3161,0.2945182460441088,0.2888533897347511
3162,0.3128637475541466,0.2885290710663572
3163,0.2934741160187128,0.2960428028903147
3164,0.29295286333093085,0.2885290710663572
3165,0.29295286333093085,0.2895026760139204
3166,0.30029940733931887,0.28820496896269415
3167,0.295302761938252,0.3114041156527616
3168,0.2942570107091864,0.2973610580407871
3169,0.29687542897523955,0.29080383903481566
3170,0.29477961642871275,0.3010036444449969
3171,0.30641201059027134,0.35450335026341034
3172,0.2958264464171859,0.2914557127155027
3173,0.29504112176089986,0.28820496896269415
3174,0.2992434753978235,0.3083643399285946
3175,0.33657153898658504,0.28820496896269415
3176,0.29399591052572555,0.2888533897347511
3177,0.29504112176089986,0.2993447730573765
3178,0.2960884905123368,0.2885290710663572
3179,0.29295286333093085,0.34124782660858105
3180,0.29504112176089986,0.29047822494857556
3181,0.302152394101572,0.2885290710663572
3182,0.2989798250501278,0.28820496896269415
3183,0.293213421897126,0.28820496896269415
3184,0.2966129818955365,0.2937440279718588
3185,0.3096286114667187,0.28982764324681304
3186,0.293213421897126,0.3195895860018766
3187,0.2958264464171859,0.2895026760139204
3188,0.295302761938252,0.2921084457812122
3189,0.3290321423479781,0.7461105032079964
3190,0.293213421897126,0.299013627773167
3191,0.29295286333093085,0.28820496896269415
3192,0.2958264464171859,0.28917792478012083
3193,0.29950725890859464,0.2960428028903147
3194,0.29295286333093085,0.2895026760139204
3195,0.33685240998570537,0.2901528262886712
3196,0.3008281701228464,0.3080276033924249
3197,0.2992434753978235,0.32027684588445937
3198,0.30294851288328084,0.30500618831755416
3199,0.2934741160187128,0.2878810836107265
3200,0.2958264464171859,0.2888533897347511
3201,0.293734945595187,0.2924351340957601
3202,0.29556453685803274,0.2970311769072676
3203,0.29295286333093085,0.3244167267237573
3204,0.293734945595187,0.3661514943742012
3205,0.356502346322958,0.29439975649965366
3206,0.2934741160187128,0.2947279404601866
3207,0.29687542897523955,0.30300118045791924
3208,0.29477961642871275,0.2878810836107265
3209,0.2945182460441088,0.2914557127155027
3210,0.31720572943734626,0.2885290710663572
3211,0.3058777269193056,0.2917819719225696
3212,0.295302761938252,0.28820496896269415
3213,0.29477961642871275,0.29047822494857556
3214,0.29687542897523955,0.302334502548503
3215,0.29687542897523955,0.302334502548503
3216,0.293213421897126,0.28917792478012083
3217,0.293734945595187,0.31684839566491335
3218,0.29504112176089986,0.2885290710663572
3219,0.29977117547459664,0.29439975649965366
3220,0.29295286333093085,0.3127603829464587
3221,0.2934741160187128,0.2960428028903147
3222,0.3058777269193056,0.33348066327574066
3223,0.2945182460441088,0.2940717856031376
3224,0.293213421897126,0.31719035493860803
3225,0.29295286333093085,0.28982764324681304
3226,0.2979265574358131,0.2911296683548894
3227,0.2942570107091864,0.29080383903481566
3228,0.30029940733931887,0.3278877642690647
3229,0.33376920245653885,0.28820496896269415
3230,0.293734945595187,0.3906632186704776
3231,0.3304218452173651,0.29047822494857556
3232,0.29477961642871275,0.2947279404601866
3233,0.29504112176089986,0.31787486578729024
3234,0.293213421897126,0.2914557127155027
3235,0.293213421897126,0.3066827008846874
3236,0.29504112176089986,0.2878810836107265
3237,0.293213421897126,0.4172749034486043
3238,0.29477961642871275,0.28982764324681304
3239,0.293213421897126,0.30500618831755416
3240,0.29399591052572555,0.2885290710663572
3241,0.29295286333093085,0.2878810836107265
3242,0.29687542897523955,0.28982764324681304
3243,0.29556453685803274,0.28820496896269415
3244,0.31232327990691944,0.2924351340957601
3245,0.293213421897126,0.2924351340957601
3246,0.295302761938252,0.2950563372827229
3247,0.29687542897523955,0.30433702513326966
3248,0.3026830081826339,0.3161650706944725
3249,0.2987163079730328,0.30166865662451176
3250,0.2979265574358131,0.9838875417331007
3251,0.9775129887781532,0.32165370578986424
3252,0.29295286333093085,0.2878810836107265
3253,0.3005637224207531,0.2895026760139204
3254,0.29295286333093085,0.3742523291221952
3255,0.293734945595187,0.3158237055056242
3256,0.293213421897126,0.2885290710663572
3257,0.292692440420313,0.2924351340957601
3258,0.3034799170448248,0.29439975649965366
3259,0.36812404656253905,0.29276203666975037
3260,0.30534396473263553,0.2885290710663572
3261,0.31259345004062605,0.28982764324681304
3262,0.32295314610611864,0.3595791474469469
3263,0.30909121855446997,0.30033946775629955
3264,0.3128637475541466,0.3299794870715727
3265,0.3037458162807707,0.2888533897347511
3266,0.29740072538759443,0.2888533897347511
3267,0.30534396473263553,0.28820496896269415
3268,0.29295286333093085,0.2911296683548894
3269,0.293734945595187,0.3134397222154094
3270,0.293734945595187,0.3090384244528097
3271,0.2984529242737443,0.2878810836107265
3272,0.29295286333093085,0.3036686885809984
3273,0.293213421897126,0.3020014754780907
3274,0.29740072538759443,0.2980214537506383
3275,0.29504112176089986,0.2947279404601866
3276,0.29635066903979135,0.3120818467736525
3277,0.292692440420313,0.2993447730573765
3278,0.30534396473263553,0.296701507199435
3279,0.5280771278441088,0.2895026760139204
3280,0.2989798250501278,0.2973610580407871
3281,0.3312570921960256,0.28820496896269415
3282,0.5352792354296803,0.2921084457812122
3283,0.293213421897126,0.2937440279718588
3284,0.2934741160187128,0.32268839001402855
3285,0.293213421897126,0.28820496896269415
3286,0.29399591052572555,0.28820496896269415
3287,0.2934741160187128,0.28820496896269415
3288,0.2958264464171859,0.28982764324681304
3289,0.2984529242737443,0.2934164838062443
3290,0.29295286333093085,0.29868269265255004
3291,0.29295286333093085,0.28820496896269415
3292,0.29295286333093085,0.2921084457812122
3293,0.30748213866839624,0.49547538443625405
3294,0.3716413544765135,0.2878810836107265
3295,0.3026830081826339,0.3066827008846874
3296,0.2934741160187128,0.2930891533059278
3297,0.292692440420313,0.28820496896269415
3298,0.29504112176089986,0.2895026760139204
3299,0.29295286333093085,0.2901528262886712
3300,0.2934741160187128,0.29835196790786034
3301,0.293734945595187,0.3013360462072505
3302,0.2958264464171859,0.29868269265255004
3303,0.293213421897126,0.2878810836107265
3304,0.293213421897126,0.28917792478012083
3305,0.2979265574358131,0.3013360462072505
3306,0.302152394101572,0.2885290710663572
3307,0.30029940733931887,0.42304640854999753
3308,0.30454430125289306,0.3000076932632633
3309,0.315573701187217,0.28917792478012083
3310,0.29740072538759443,0.2980214537506383
3311,0.293734945595187,0.3083643399285946
3312,0.29295286333093085,0.28917792478012083
3313,0.2945182460441088,0.2980214537506383
3314,0.29295286333093085,0.28820496896269415
3315,0.29295286333093085,0.2921084457812122
3316,0.31802343592883403,0.28917792478012083
3317,0.301887284944192,0.29276203666975037
3318,0.31151353501784684,0.2901528262886712
3319,0.2966129818955365,0.3219984067555708
3320,0.30109275033615746,0.28917792478012083
3321,0.31151353501784684,0.28820496896269415
3322,0.3005637224207531,0.2878810836107265
3323,0.3026830081826339,0.2888533897347511
3324,0.29504112176089986,0.2888533897347511
3325,0.292692440420313,0.2885290710663572
3326,0.29504112176089986,0.4199655534082619
3327,0.292692440420313,0.2973610580407871
3328,0.3040118468029998,0.2878810836107265
3329,0.3072144118486035,0.2885290710663572
3330,0.29740072538759443,0.2885290710663572
3331,0.30109275033615746,0.28820496896269415
3332,0.292692440420313,0.2885290710663572
3333,0.3096286114667187,0.28982764324681304
3334,0.29295286333093085,0.3161650706944725
3335,0.293734945595187,0.2937440279718588
3336,0.292692440420313,0.28820496896269415
3337,0.292692440420313,0.2885290710663572
3338,0.2934741160187128,0.2970311769072676
3339,0.30109275033615746,0.2914557127155027
3340,0.293213421897126,0.28820496896269415
3341,0.3329307747565611,0.3120818467736525
3342,0.295302761938252,0.2888533897347511
3343,0.29295286333093085,0.2917819719225696
3344,0.3484656051595938,0.2957137687017843
3345,0.29766357450998565,0.29637204912485876
3346,0.29399591052572555,0.2970311769072676
3347,0.29295286333093085,0.2950563372827229
3348,0.29556453685803274,0.36505256035546385
3349,0.30135746295092536,0.3787011861160864
3350,0.3307001423935455,0.2901528262886712
3351,0.2934741160187128,0.3320779608093658
3352,0.3120532372765022,0.29080383903481566
3353,0.3117833222725316,0.2878810836107265
3354,0.30003522498766594,0.2901528262886712
3355,0.29740072538759443,0.28917792478012083
3356,0.3058777269193056,0.28820496896269415
3357,0.30241763521817183,0.28820496896269415
3358,0.293213421897126,0.33102788392118504
3359,0.2942570107091864,0.3046715035092302
3360,0.2981896740591487,0.2885290710663572
3361,0.2971380101742491,0.2878810836107265
3362,0.29295286333093085,0.2914557127155027
3363,0.29477961642871275,0.2895026760139204
3364,0.2934741160187128,0.28820496896269415
3365,0.30454430125289306,0.30769107098657017
3366,0.29766357450998565,0.28917792478012083
3367,0.293734945595187,0.2888533897347511
3368,0.3058777269193056,0.6527199485556665
3369,0.29766357450998565,0.3036686885809984
3370,0.3235033550551709,0.3158237055056242
3371,0.29687542897523955,0.28820496896269415
3372,0.30748213866839624,0.2947279404601866
3373,0.29399591052572555,0.3683535368957059
3374,0.293734945595187,0.2930891533059278
3375,0.29295286333093085,0.302334502548503
3376,0.29295286333093085,0.296701507199435
3377,0.3042780084982383,0.28820496896269415
3378,0.3193887752110793,0.2930891533059278
3379,0.29295286333093085,0.3020014754780907
3380,0.29295286333093085,0.2914557127155027
3381,0.302152394101572,0.29769115039162997
3382,0.302152394101572,0.29835196790786034
3383,0.2971380101742491,0.30500618831755416
3384,0.293213421897126,0.29080383903481566
3385,0.29635066903979135,0.2885290710663572
3386,0.29556453685803274,0.2914557127155027
3387,0.2942570107091864,0.2973610580407871
3388,0.293734945595187,0.31106555259450086
3389,0.293734945595187,0.3046715035092302
3390,0.29295286333093085,0.28820496896269415
3391,0.29295286333093085,0.29276203666975037
3392,0.29295286333093085,0.2888533897347511
3393,0.295302761938252,0.32893277797144016
3394,0.292692440420313,0.2911296683548894
3395,0.29295286333093085,0.2924351340957601
3396,0.29295286333093085,0.3097133226731475
3397,0.29295286333093085,0.3387669552083526
3398,0.29295286333093085,0.4099969285159939
3399,0.29295286333093085,0.2940717856031376
3400,0.29295286333093085,0.30166865662451176
3401,0.29295286333093085,0.31719035493860803
3402,0.29295286333093085,0.2888533897347511
3403,0.29295286333093085,0.29047822494857556
3404,0.29295286333093085,0.28820496896269415
3405,0.29295286333093085,0.2885290710663572
3406,0.29295286333093085,0.28820496896269415
3407,0.29295286333093085,0.2878810836107265
3408,0.29295286333093085,0.2930891533059278
3409,0.29295286333093085,0.2930891533059278
3410,0.29295286333093085,0.42922587955994385
3411,0.29295286333093085,0.28820496896269415
3412,0.29295286333093085,0.2950563372827229
3413,0.29295286333093085,0.28820496896269415
3414,0.3210312791387052,0.2885290710663572
3415,0.32405405272736526,0.28917792478012083
3416,0.32322818942214737,0.28820496896269415
3417,0.293734945595187,0.2885290710663572
3418,0.29556453685803274,0.28820496896269415
3419,0.29295286333093085,0.49310666266311376
3420,0.2966129818955365,0.28820496896269415
3421,0.29399591052572555,0.3100510763264976
3422,0.293734945595187,0.2940717856031376
3423,0.29556453685803274,0.28917792478012083
3424,0.293734945595187,0.3141198626120792
3425,0.31016651926080807,0.2957137687017843
3426,0.30135746295092536,0.29080383903481566
3427,0.293213421897126,0.31072719152689554
3428,0.293213421897126,0.3632241292814632
3429,0.293213421897126,0.28820496896269415
3430,0.29295286333093085,0.2885290710663572
3431,0.2958264464171859,0.28820496896269415
3432,0.292692440420313,0.2930891533059278
3433,0.293213421897126,0.30400275341551086
3434,0.292692440420313,0.2973610580407871
3435,0.29295286333093085,0.2924351340957601
3436,0.292692440420313,0.28917792478012083
3437,0.2958264464171859,0.388785056521364
3438,0.29295286333093085,0.30567617632396654
3439,0.30454430125289306,0.2914557127155027
3440,0.293213421897126,0.29080383903481566
3441,0.29295286333093085,0.2901528262886712
3442,0.293213421897126,0.29769115039162997
3443,0.36637061241894053,0.28820496896269415
3444,0.293213421897126,0.296701507199435
3445,0.29687542897523955,0.2957137687017843
3446,0.29295286333093085,0.2885290710663572
3447,0.293213421897126,0.28982764324681304
3448,0.2934741160187128,0.28917792478012083
3449,0.29295286333093085,0.3237248142038517
3450,0.295302761938252,0.28820496896269415
3451,0.29504112176089986,0.29637204912485876
3452,0.29295286333093085,0.30769107098657017
3453,0.293213421897126,0.29080383903481566
3454,0.3754671682284804,0.29047822494857556
3455,0.2989798250501278,0.28917792478012083
3456,0.2987163079730328,0.28917792478012083
3457,0.29504112176089986,0.29835196790786034
3458,0.29295286333093085,0.2940717856031376
3459,0.32488101319963936,0.3080276033924249
3460,0.29295286333093085,0.31072719152689554
3461,0.2945182460441088,0.28917792478012083
3462,0.30481072495305184,0.2911296683548894
3463,0.293213421897126,0.31242101435050523
3464,0.30109275033615746,0.2895026760139204
3465,0.30109275033615746,0.29637204912485876
3466,0.29556453685803274,0.2878810836107265
3467,0.29399591052572555,0.2911296683548894
3468,0.293213421897126,0.29047822494857556
3469,0.29556453685803274,0.2878810836107265
3470,0.29295286333093085,0.31480080215539474
3471,0.293213421897126,0.2885290710663572
3472,0.293734945595187,0.28917792478012083
3473,0.30481072495305184,0.2911296683548894
3474,0.2971380101742491,0.29080383903481566
3475,0.2958264464171859,0.28917792478012083
3476,0.29295286333093085,0.2914557127155027
3477,0.293213421897126,0.28820496896269415
3478,0.293213421897126,0.28820496896269415
3479,0.301887284944192,0.3066827008846874
3480,0.29295286333093085,0.28917792478012083
3481,0.293213421897126,0.3010036444449969
3482,0.293734945595187,0.30300118045791924
3483,0.29766357450998565,0.563827146827262
3484,0.29399591052572555,0.28917792478012083
3485,0.292692440420313,0.28820496896269415
3486,0.3040118468029998,0.28820496896269415
3487,0.37723821862625395,0.2914557127155027
3488,0.293213421897126,0.28820496896269415
3489,0.2966129818955365,0.2885290710663572
3490,0.2945182460441088,0.3416029514034345
3491,0.295302761938252,0.28820496896269415
3492,0.293213421897126,0.28820496896269415
3493,0.29295286333093085,0.2924351340957601
3494,0.29295286333093085,0.2947279404601866
3495,0.293213421897126,0.2957137687017843
3496,0.293734945595187,0.3114041156527616
3497,0.29687542897523955,0.2901528262886712
3498,0.29635066903979135,0.2885290710663572
3499,0.3262617087159115,0.30567617632396654
3500,0.2934741160187128,0.3080276033924249
3501,0.29504112176089986,0.2885290710663572
3502,0.29556453685803274,0.3433812350310626
3503,0.29950725890859464,0.4023783109538099
3504,0.29295286333093085,0.2957137687017843
3505,0.29295286333093085,0.2934164838062443
3506,0.29295286333093085,0.2924351340957601
3507,0.293734945595187,0.2924351340957601
3508,0.2958264464171859,0.3120818467736525
3509,0.30135746295092536,0.4126738834924532
3510,0.29977117547459664,0.30166865662451176
3511,0.2942570107091864,0.4126738834924532
3512,0.292692440420313,0.9414402018903554
3513,0.3008281701228464,0.28820496896269415
3514,0.2971380101742491,0.2947279404601866
3515,0.2960884905123368,0.2930891533059278
3516,0.2987163079730328,0.28917792478012083
3517,0.38227389148338264,0.3331297099626948
3518,0.3128637475541466,0.2885290710663572
3519,0.4270783583823109,0.3080276033924249
3520,0.30989750106363956,0.41458917050152544
3521,0.3362907834182041,0.28820496896269415
3522,0.29477961642871275,0.2980214537506383
3523,0.3348887423024894,0.28820496896269415
3524,0.2960884905123368,0.2885290710663572
3525,0.40326599499674914,0.2878810836107265
3526,0.30454430125289306,0.28820496896269415
3527,0.3072144118486035,0.28917792478012083
3528,0.4872371232322498,0.3247629710892388
3529,0.29399591052572555,0.2914557127155027
3530,0.31693341089875704,0.30735474294480614
3531,0.29635066903979135,0.302334502548503
3532,0.29399591052572555,0.2885290710663572
3533,0.29687542897523955,0.28982764324681304
3534,0.2971380101742491,0.2885290710663572
3535,0.31016651926080807,0.2885290710663572
3536,0.2989798250501278,0.2921084457812122
3537,0.2958264464171859,0.28820496896269415
3538,0.2958264464171859,0.3020014754780907
3539,0.29740072538759443,0.2930891533059278
3540,0.29766357450998565,0.28820496896269415
3541,0.29477961642871275,0.2885290710663572
3542,0.31584539163840514,0.32545603466932
3543,0.3096286114667187,0.2885290710663572
3544,0.29295286333093085,0.2885290710663572
3545,0.33713339626451994,0.30567617632396654
3546,0.37017413185520087,0.29439975649965366
3547,0.29766357450998565,0.2888533897347511
3548,0.2979265574358131,0.30735474294480614
3549,0.32267822524290113,0.2885290710663572
3550,0.3837598510088941,0.3006714515556463
3551,0.30989750106363956,0.2917819719225696
3552,0.2960884905123368,0.30333483085398244
3553,0.30561078058263946,0.2895026760139204
3554,0.293734945595187,0.2937440279718588
3555,0.3128637475541466,0.2914557127155027
3556,0.32598532745193765,0.28982764324681304
3557,0.3174781732080674,0.3117428804599765
3558,0.3058777269193056,0.2885290710663572
3559,0.3262617087159115,0.3046715035092302
3560,0.293213421897126,0.28820496896269415
3561,0.29295286333093085,0.296701507199435
3562,0.29635066903979135,0.30601147906640774
3563,0.3005637224207531,0.3137796923963001
3564,0.2945182460441088,0.28820496896269415
3565,0.9166368720411261,0.3753625854421244
3566,0.29687542897523955,0.2878810836107265
3567,0.29295286333093085,0.3595791474469469
3568,0.293734945595187,0.28820496896269415
3569,0.293213421897126,0.9978288757936749
3570,0.29399591052572555,0.28820496896269415
3571,0.2971380101742491,0.2888533897347511
3572,0.2966129818955365,0.3199331182183254
3573,0.29295286333093085,0.2957137687017843
3574,0.32764542427390675,0.28820496896269415
3575,0.301887284944192,0.2970311769072676
3576,0.2958264464171859,0.3137796923963001
3577,0.293213421897126,0.2885290710663572
3578,0.2960884905123368,0.28820496896269415
3579,0.3037458162807707,0.2911296683548894
3580,0.29295286333093085,0.28820496896269415
3581,0.31693341089875704,0.29047822494857556
3582,0.292692440420313,0.33242835843890756
3583,0.293213421897126,0.28820496896269415
3584,0.293213421897126,0.2950563372827229
3585,0.29687542897523955,0.33102788392118504
3586,0.2934741160187128,0.28820496896269415
3587,0.2942570107091864,0.29047822494857556
3588,0.2934741160187128,0.3026677376154703
3589,0.2934741160187128,0.29047822494857556
3590,0.2945182460441088,0.3401835216587868
3591,0.7195942395873607,0.2885290710663572
3592,0.29766357450998565,0.30500618831755416
3593,0.2945182460441088,0.2970311769072676
3594,0.29399591052572555,0.3189031089629503
3595,0.29399591052572555,0.2950563372827229
3596,0.29766357450998565,0.3175325117313734
3597,0.3096286114667187,0.3219984067555708
3598,0.293734945595187,0.2911296683548894
3599,0.293213421897126,0.7336500252730263
3600,0.30828609668490037,0.9993534948260743
3601,0.2934741160187128,0.29439975649965366
3602,0.29504112176089986,0.2895026760139204
3603,0.29399591052572555,0.28982764324681304
3604,0.319935781169924,0.3206207687380683
3605,0.3016223078570701,0.31106555259450086
3606,0.29399591052572555,0.2950563372827229
3607,0.2989798250501278,0.3006714515556463
3608,0.3235033550551709,0.29047822494857556
3609,0.30909121855446997,0.2947279404601866
3610,0.29504112176089986,0.28820496896269415
3611,0.29295286333093085,0.2885290710663572
3612,0.29295286333093085,0.2901528262886712
3613,0.2984529242737443,0.2878810836107265
3614,0.29295286333093085,0.313099952316646
3615,0.2971380101742491,0.29439975649965366
3616,0.293213421897126,0.32268839001402855
3617,0.35910310089219794,0.2930891533059278
3618,0.29399591052572555,0.2901528262886712
3619,0.29295286333093085,0.31684839566491335
3620,0.2958264464171859,0.3013360462072505
3621,0.29295286333093085,0.2878810836107265
3622,0.29504112176089986,0.28917792478012083
3623,0.3128637475541466,0.29047822494857556
3624,0.29295286333093085,0.2888533897347511
3625,0.29295286333093085,0.28820496896269415
3626,0.29399591052572555,0.28820496896269415
3627,0.293213421897126,0.2888533897347511
3628,0.293213421897126,0.2917819719225696
3629,0.295302761938252,0.28917792478012083
3630,0.29399591052572555,0.28820496896269415
3631,0.2945182460441088,0.2901528262886712
3632,0.293734945595187,0.29047822494857556
3633,0.30294851288328084,0.2924351340957601
3634,0.2987163079730328,0.296701507199435
3635,0.292692440420313,0.28820496896269415
3636,0.293213421897126,0.2885290710663572
3637,0.2934741160187128,0.2888533897347511
3638,0.29295286333093085,0.2885290710663572
3639,0.29295286333093085,0.28820496896269415
3640,0.30935985059033777,0.29047822494857556
3641,0.293734945595187,0.2895026760139204
3642,0.293213421897126,0.31446023261471723
3643,0.292692440420313,0.29080383903481566
3644,0.293213421897126,0.28820496896269415
3645,0.3439112527865663,0.2973610580407871
3646,0.29740072538759443,0.29835196790786034
3647,0.3120532372765022,0.28820496896269415
3648,0.2945182460441088,0.2921084457812122
3649,0.2984529242737443,0.2934164838062443
3650,0.29295286333093085,0.2993447730573765
3651,0.2984529242737443,0.2924351340957601
3652,0.29635066903979135,0.28820496896269415
3653,0.29295286333093085,0.28820496896269415
3654,0.29295286333093085,0.2878810836107265
3655,0.29295286333093085,0.2888533897347511
3656,0.2945182460441088,0.2885290710663572
3657,0.2942570107091864,0.28820496896269415
3658,0.29295286333093085,0.2914557127155027
3659,0.29399591052572555,0.3053410793316084
3660,0.293734945595187,0.28820496896269415
3661,0.2942570107091864,0.2947279404601866
3662,0.29504112176089986,0.29080383903481566
3663,0.29635066903979135,0.2885290710663572
3664,0.292692440420313,0.29769115039162997
3665,0.29295286333093085,0.29835196790786034
3666,0.292692440420313,0.28820496896269415
3667,0.29399591052572555,0.2895026760139204
3668,0.29556453685803274,0.30166865662451176
3669,0.3807901303398894,0.2895026760139204
3670,0.3034799170448248,0.28820496896269415
3671,0.29295286333093085,0.28917792478012083
3672,0.293213421897126,0.3100510763264976
3673,0.293213421897126,0.313099952316646
3674,0.29556453685803274,0.2911296683548894
3675,0.2945182460441088,0.29637204912485876
3676,0.293213421897126,0.2888533897347511
3677,0.30748213866839624,0.388785056521364
3678,0.29295286333093085,0.2924351340957601
3679,0.293734945595187,0.29769115039162997
3680,0.29687542897523955,0.28820496896269415
3681,0.293213421897126,0.48994886668004767
3682,0.293734945595187,0.3053410793316084
3683,0.30534396473263553,0.2878810836107265
3684,0.302152394101572,0.28917792478012083
3685,0.29399591052572555,0.28820496896269415
3686,0.29687542897523955,0.2885290710663572
3687,0.29477961642871275,0.2885290710663572
3688,0.293213421897126,0.28982764324681304
3689,0.292692440420313,0.28820496896269415
3690,0.29687542897523955,0.30567617632396654
3691,0.29295286333093085,0.2888533897347511
3692,0.29295286333093085,0.2934164838062443
3693,0.293213421897126,0.2895026760139204
3694,0.29399591052572555,0.2950563372827229
3695,0.5076699212516217,0.2911296683548894
3696,0.2987163079730328,0.2885290710663572
3697,0.3439112527865663,0.2888533897347511
3698,0.2971380101742491,0.29868269265255004
3699,0.295302761938252,0.2885290710663572
3700,0.2960884905123368,0.32614986288987385
3701,0.2945182460441088,0.3083643399285946
3702,0.29740072538759443,0.3000076932632633
3703,0.29295286333093085,0.2917819719225696
3704,0.3040118468029998,0.2888533897347511
3705,0.3008281701228464,0.2888533897347511
3706,0.293213421897126,0.28820496896269415
3707,0.293213421897126,0.30500618831755416
3708,0.29635066903979135,0.3282359133227933
3709,0.293213421897126,0.28820496896269415
3710,0.293734945595187,0.2895026760139204
3711,0.29295286333093085,0.2885290710663572
3712,0.29399591052572555,0.31684839566491335
3713,0.30109275033615746,0.3006714515556463
3714,0.30241763521817183,0.28820496896269415
3715,0.2960884905123368,0.32719203410364694
3716,0.3237786428690585,0.28917792478012083
3717,0.2966129818955365,0.2960428028903147
3718,0.292692440420313,0.28820496896269415
3719,0.293213421897126,0.3137796923963001
3720,0.29295286333093085,0.29967612829204976
3721,0.30003522498766594,0.31719035493860803
3722,0.293213421897126,0.2885290710663572
3723,0.29295286333093085,0.2885290710663572
3724,0.29295286333093085,0.2947279404601866
3725,0.292692440420313,0.31106555259450086
3726,0.293734945595187,0.29967612829204976
3727,0.293213421897126,0.3165066341654205
3728,0.295302761938252,0.28982764324681304
3729,0.293734945595187,0.28820496896269415
3730,0.29295286333093085,0.28820496896269415
3731,0.30748213866839624,0.3141198626120792
3732,0.2934741160187128,0.2878810836107265
3733,0.292692440420313,0.28982764324681304
3734,0.30003522498766594,0.2980214537506383
3735,0.293734945595187,0.3010036444449969
3736,0.3444790006100814,0.28917792478012083
3737,0.29504112176089986,0.2930891533059278
3738,0.2934741160187128,0.2888533897347511
3739,0.29295286333093085,0.28820496896269415
3740,0.2966129818955365,0.37019277775625364
3741,0.293213421897126,0.2878810836107265
3742,0.29766357450998565,0.28820496896269415
3743,0.29399591052572555,0.31719035493860803
3744,0.29399591052572555,0.395939180484039
3745,0.302152394101572,0.28820496896269415
3746,0.2989798250501278,0.35269840674508157
3747,0.292692440420313,0.5470594927157326
3748,0.293213421897126,0.4350392780285645
3749,0.30003522498766594,0.31480080215539474
3750,0.29477961642871275,0.29769115039162997
3751,0.2971380101742491,0.31446023261471723
3752,0.2971380101742491,0.2924351340957601
3753,0.3016223078570701,0.28917792478012083
3754,0.2992434753978235,0.3387669552083526
3755,0.30109275033615746,0.31480080215539474
3756,0.30454430125289306,0.2885290710663572
3757,0.2989798250501278,0.28820496896269415
3758,0.31097434424610115,0.2917819719225696
3759,0.29295286333093085,0.2895026760139204
3760,0.29295286333093085,0.28820496896269415
3761,0.2942570107091864,0.2901528262886712
3762,0.2942570107091864,0.5376516407064379
3763,0.2942570107091864,0.28982764324681304
3764,0.2934741160187128,0.2878810836107265
3765,0.30481072495305184,0.28820496896269415
3766,0.29295286333093085,0.32268839001402855
3767,0.2945182460441088,0.30333483085398244
3768,0.29295286333093085,0.2888533897347511
3769,0.3069468148176357,0.32027684588445937
3770,0.29295286333093085,0.2885290710663572
3771,0.293734945595187,0.28917792478012083
3772,0.293213421897126,0.2888533897347511
3773,0.3188422660109688,0.2947279404601866
3774,0.32709157676296763,0.29868269265255004
3775,0.3513262646121991,0.29276203666975037
3776,0.36929494572185484,0.35703723768543566
3777,0.3088227154787703,0.28982764324681304
3778,0.3026830081826339,0.32337914659186107
3779,0.29399591052572555,0.29276203666975037
3780,0.29399591052572555,0.29868269265255004
3781,0.2989798250501278,0.2957137687017843
3782,0.2987163079730328,0.2957137687017843
3783,0.3085543414825747,0.2885290710663572
3784,0.2942570107091864,0.2888533897347511
3785,0.3042780084982383,0.2911296683548894
3786,0.29295286333093085,0.28982764324681304
3787,0.3459003113827391,0.29047822494857556
3788,0.29740072538759443,0.2888533897347511
3789,0.2984529242737443,0.3000076932632633
3790,0.2966129818955365,0.3000076932632633
3791,0.2942570107091864,0.2973610580407871
3792,0.29399591052572555,0.29439975649965366
3793,0.29477961642871275,0.29637204912485876
3794,0.293213421897126,0.2878810836107265
3795,0.293213421897126,0.30166865662451176
3796,0.29295286333093085,0.28820496896269415
3797,0.292692440420313,0.2895026760139204
3798,0.293213421897126,0.2917819719225696
3799,0.29977117547459664,0.3165066341654205
3800,0.30135746295092536,0.3331297099626948
3801,0.30641201059027134,0.28982764324681304
3802,0.2958264464171859,0.3151415709845026
3803,0.29295286333093085,0.2888533897347511
3804,0.31720572943734626,0.28820496896269415
3805,0.293213421897126,0.2911296683548894
3806,0.29477961642871275,0.31446023261471723
3807,0.29399591052572555,0.2878810836107265
3808,0.29295286333093085,0.2888533897347511
3809,0.293213421897126,0.2930891533059278
3810,0.29295286333093085,0.28820496896269415
3811,0.32958766631920267,0.2921084457812122
3812,0.29504112176089986,0.29047822494857556
3813,0.3224034269679966,0.2914557127155027
3814,0.3215797690234599,0.3013360462072505
3815,0.2971380101742491,0.2911296683548894
3816,0.29295286333093085,0.28917792478012083
3817,0.30135746295092536,0.29080383903481566
3818,0.29635066903979135,0.28820496896269415
3819,0.29295286333093085,0.29047822494857556
3820,0.30561078058263946,0.2888533897347511
3821,0.3058777269193056,0.2888533897347511
3822,0.29295286333093085,0.7268055428769636
3823,0.293213421897126,0.30500618831755416
3824,0.293213421897126,0.3709295335309717
3825,0.30828609668490037,0.3114041156527616
3826,0.3085543414825747,0.3103890326908553
3827,0.31693341089875704,0.29637204912485876
3828,0.3042780084982383,0.28820496896269415
3829,0.2945182460441088,0.3223433015859308
3830,0.293213421897126,0.2878810836107265
3831,0.3196622161614798,0.2878810836107265
3832,0.293213421897126,0.2885290710663572
3833,0.29295286333093085,0.299013627773167
3834,0.295302761938252,0.2953849467644557
3835,0.293213421897126,0.299013627773167
3836,0.29295286333093085,0.299013627773167
3837,0.2934741160187128,0.2940717856031376
3838,0.292692440420313,0.2901528262886712
3839,0.293213421897126,0.2901528262886712
3840,0.3034799170448248,0.2934164838062443
3841,0.29295286333093085,0.3000076932632633
3842,0.29295286333093085,0.2885290710663572
3843,0.29295286333093085,0.29047822494857556
3844,0.2987163079730328,0.2937440279718588
3845,0.2966129818955365,0.2921084457812122
3846,0.29399591052572555,0.2878810836107265
3847,0.29295286333093085,0.2911296683548894
3848,0.29399591052572555,0.2917819719225696
3849,0.2942570107091864,0.2980214537506383
3850,0.2989798250501278,0.28820496896269415
3851,0.3016223078570701,0.2901528262886712
3852,0.2989798250501278,0.3857868735170993
3853,0.33910351529558497,0.28820496896269415
3854,0.293213421897126,0.29080383903481566
3855,0.2942570107091864,0.31924624949653846
3856,0.33376920245653885,0.2888533897347511
3857,0.31097434424610115,0.2917819719225696
3858,0.29295286333093085,0.28820496896269415
3859,0.293734945595187,0.2917819719225696
3860,0.301887284944192,0.30735474294480614
3861,0.302152394101572,0.3182174168496524
3862,0.31448820065667293,0.34302522472222113
3863,0.29766357450998565,0.30333483085398244
3864,0.2971380101742491,0.28820496896269415
3865,0.3470393460986909,0.3320779608093658
3866,0.2958264464171859,0.30333483085398244
3867,0.3147593863448726,0.28820496896269415
3868,0.3237786428690585,0.2901528262886712
3869,0.30828609668490037,0.28917792478012083
3870,0.292692440420313,0.28982764324681304
3871,0.3362907834182041,0.3401835216587868
3872,0.29556453685803274,0.33102788392118504
3873,0.29295286333093085,0.28917792478012083
3874,0.307749995159591,0.28820496896269415
3875,0.2934741160187128,0.28917792478012083
3876,0.292692440420313,0.3046715035092302
3877,0.29740072538759443,0.3020014754780907
3878,0.293213421897126,0.3820513190887315
3879,0.307749995159591,0.5595500563881888
3880,0.292692440420313,0.2878810836107265
3881,0.29295286333093085,0.3013360462072505
3882,0.30241763521817183,0.28982764324681304
3883,0.293213421897126,0.29637204912485876
3884,0.29295286333093085,0.2921084457812122
3885,0.293213421897126,0.28820496896269415
3886,0.29295286333093085,0.28820496896269415
3887,0.2942570107091864,0.3175325117313734
3888,0.3843548448716006,0.3063469873299175
3889,0.29399591052572555,0.31719035493860803
3890,0.29556453685803274,0.29769115039162997
3891,0.3128637475541466,0.2888533897347511
3892,0.3008281701228464,0.2878810836107265
3893,0.3016223078570701,0.2970311769072676
3894,0.29295286333093085,0.28917792478012083
3895,0.292692440420313,0.2901528262886712
3896,0.2934741160187128,0.30033946775629955
3897,0.2934741160187128,0.2947279404601866
3898,0.3669546999059265,0.2878810836107265
3899,0.2942570107091864,0.2917819719225696
3900,0.3016223078570701,0.36761890764046895
3901,0.36637061241894053,0.28982764324681304
3902,0.35448536199971087,0.2895026760139204
3903,0.3312570921960256,0.30166865662451176
3904,0.3061448036271254,0.2901528262886712
3905,0.293213421897126,0.2895026760139204
3906,0.29556453685803274,0.2924351340957601
3907,0.3088227154787703,0.29637204912485876
3908,0.2945182460441088,0.28820496896269415
3909,0.29556453685803274,0.3000076932632633
3910,0.373993831328267,0.30033946775629955
3911,0.292692440420313,0.3093757719693381
3912,0.29295286333093085,0.28982764324681304
3913,0.293734945595187,0.2888533897347511
3914,0.293213421897126,0.5439269394905288
3915,0.32653821078218004,0.2940717856031376
3916,0.301887284944192,0.29047822494857556
3917,0.31584539163840514,0.2885290710663572
3918,0.3037458162807707,0.2895026760139204
3919,0.29295286333093085,0.29047822494857556
3920,0.293213421897126,0.2914557127155027
3921,0.3142171414750582,0.30500618831755416
3922,0.2987163079730328,0.2957137687017843
3923,0.292692440420313,0.2901528262886712
3924,0.293213421897126,0.2888533897347511
3925,0.29295286333093085,0.29047822494857556
3926,0.29504112176089986,0.3134397222154094
3927,0.30534396473263553,0.30333483085398244
3928,0.29556453685803274,0.28917792478012083
3929,0.2934741160187128,0.2901528262886712
3930,0.30109275033615746,0.28820496896269415
3931,0.292692440420313,0.28820496896269415
3932,0.29504112176089986,0.2885290710663572
3933,0.2971380101742491,0.2885290710663572
3934,0.293213421897126,0.3087012803605102
3935,0.2958264464171859,0.2885290710663572
3936,0.293213421897126,0.29047822494857556
3937,0.2934741160187128,0.2921084457812122
3938,0.2934741160187128,0.28917792478012083
3939,0.2934741160187128,0.7729167701558256
3940,0.29399591052572555,0.29439975649965366
3941,0.29295286333093085,0.2878810836107265
3942,0.293734945595187,0.2895026760139204
3943,0.29295286333093085,0.28917792478012083
3944,0.2945182460441088,0.2970311769072676
3945,0.293213421897126,0.3010036444449969
3946,0.2934741160187128,0.3341831235453732
3947,0.29556453685803274,0.30769107098657017
3948,0.2934741160187128,0.29080383903481566
3949,0.29635066903979135,0.2888533897347511
3950,0.29295286333093085,0.29080383903481566
3951,0.5076699212516217,0.28820496896269415
3952,0.29295286333093085,0.2885290710663572
3953,0.29477961642871275,0.29080383903481566
3954,0.5415301072653009,0.28820496896269415
3955,0.31313417232368745,0.28820496896269415
3956,0.33097855810128785,0.2950563372827229
3957,0.33153574453288226,0.29047822494857556
3958,0.2984529242737443,0.28820496896269415
3959,0.3005637224207531,0.3690887773714333
3960,0.29504112176089986,0.2895026760139204
3961,0.293734945595187,0.3006714515556463
3962,0.29399591052572555,0.2888533897347511
3963,0.2971380101742491,0.2970311769072676
3964,0.29504112176089986,0.2888533897347511
3965,0.29399591052572555,0.30567617632396654
3966,0.29687542897523955,0.3189031089629503
3967,0.293213421897126,0.2885290710663572
3968,0.293213421897126,0.2940717856031376
3969,0.292692440420313,0.2878810836107265
3970,0.2989798250501278,0.4377584243427793
3971,0.29687542897523955,0.2914557127155027
3972,0.31232327990691944,0.2911296683548894
3973,0.31693341089875704,0.2911296683548894
3974,0.2966129818955365,0.2885290710663572
3975,0.29504112176089986,0.2895026760139204
3976,0.30935985059033777,0.2885290710663572
3977,0.33209340335189425,0.29637204912485876
3978,0.3430604669811506,0.2937440279718588
3979,0.30003522498766594,0.30033946775629955
3980,0.307749995159591,0.3097133226731475
3981,0.3329307747565611,0.2934164838062443
3982,0.30641201059027134,0.29439975649965366
3983,0.3487511841011651,0.2885290710663572
3984,0.30667934769259675,0.32303367177216563
3985,0.3174781732080674,0.4494523444990125
3986,0.2942570107091864,0.2980214537506383
3987,0.3085543414825747,0.30400275341551086
3988,0.292692440420313,0.302334502548503
3989,0.307749995159591,0.28917792478012083
3990,0.29295286333093085,0.28820496896269415
3991,0.29295286333093085,0.29276203666975037
3992,0.2934741160187128,0.2930891533059278
3993,0.292692440420313,0.2888533897347511
3994,0.29399591052572555,0.28820496896269415
3995,0.2981896740591487,0.28917792478012083
3996,0.2942570107091864,0.31684839566491335
3997,0.29295286333093085,0.3020014754780907
3998,0.2979265574358131,0.28917792478012083
3999,0.3224034269679966,0.28982764324681304
4000,0.3360101434313008,0.2970311769072676
4001,0.301887284944192,0.2917819719225696
4002,0.3257090671295259,0.3278877642690647
4003,0.2987163079730328,0.29047822494857556
4004,0.293213421897126,0.28820496896269415
4005,0.29556453685803274,0.33700030338180054
4006,0.3107049409731273,0.32130919895494303
4007,0.29399591052572555,0.2970311769072676
4008,0.29295286333093085,0.2957137687017843
4009,0.293734945595187,0.29080383903481566
4010,0.2934741160187128,0.3000076932632633
4011,0.3196622161614798,0.34302522472222113
4012,0.2945182460441088,0.28820496896269415
4013,0.2934741160187128,0.2993447730573765
4014,0.324329584493332,0.2885290710663572
4015,0.3069468148176357,0.4994236529414739
4016,0.3326515333931103,0.28982764324681304
4017,0.3215797690234599,0.29276203666975037
4018,0.2958264464171859,0.2888533897347511
4019,0.30935985059033777,0.2914557127155027
4020,0.29295286333093085,0.2914557127155027
4021,0.3374144976716773,0.2993447730573765
4022,0.29477961642871275,0.2914557127155027
4023,0.29295286333093085,0.2895026760139204
4024,0.293734945595187,0.28982764324681304
4025,0.30481072495305184,0.28820496896269415
4026,0.315573701187217,0.2921084457812122
4027,0.33713339626451994,0.3362949123444989
4028,0.3061448036271254,0.2878810836107265
4029,0.2945182460441088,0.29276203666975037
4030,0.2966129818955365,0.32027684588445937
4031,0.29295286333093085,0.2917819719225696
4032,0.2966129818955365,0.2885290710663572
4033,0.33348960943547373,0.31924624949653846
4034,0.2979265574358131,0.2924351340957601
4035,0.29977117547459664,0.31446023261471723
4036,0.292692440420313,0.34730890603512654
4037,0.3072144118486035,0.3299794870715727
4038,0.29635066903979135,0.2878810836107265
4039,0.293213421897126,0.30601147906640774
4040,0.29687542897523955,0.28917792478012083
4041,0.2942570107091864,0.2888533897347511
4042,0.3061448036271254,0.28820496896269415
4043,0.2934741160187128,0.29276203666975037
4044,0.2934741160187128,0.28820496896269415
4045,0.29740072538759443,0.2940717856031376
4046,0.30109275033615746,0.28917792478012083
4047,0.293734945595187,0.2930891533059278
4048,0.302152394101572,0.2980214537506383
4049,0.293734945595187,0.2911296683548894
4050,0.3016223078570701,0.30166865662451176
4051,0.29399591052572555,0.3416029514034345
4052,0.30667934769259675,0.29835196790786034
4053,0.3058777269193056,0.28820496896269415
4054,0.301887284944192,0.44164937559861367
4055,0.30294851288328084,0.2921084457812122
4056,0.2984529242737443,0.2930891533059278
4057,0.29295286333093085,0.2888533897347511
4058,0.2934741160187128,0.3066827008846874
4059,0.29295286333093085,0.30701861950011555
4060,0.29477961642871275,0.299013627773167
4061,0.5133266137130144,0.28820496896269415
4062,0.293734945595187,0.2950563372827229
4063,0.29687542897523955,0.29047822494857556
4064,0.293734945595187,0.2953849467644557
4065,0.2942570107091864,0.28917792478012083
4066,0.2934741160187128,0.2885290710663572
4067,0.293213421897126,0.2937440279718588
4068,0.293734945595187,0.2911296683548894
4069,0.307749995159591,0.28982764324681304
4070,0.31911545845044126,0.3738825370049903
4071,0.292692440420313,0.38391738415912585
4072,0.31720572943734626,0.2914557127155027
4073,0.2942570107091864,0.3165066341654205
4074,0.2942570107091864,0.35739987921935484
4075,0.307749995159591,0.29080383903481566
4076,0.29295286333093085,0.2924351340957601
4077,0.3061448036271254,0.31242101435050523
4078,0.293213421897126,0.2953849467644557
4079,0.33404891240189727,0.28820496896269415
4080,0.2958264464171859,0.33912082731595633
4081,0.2989798250501278,0.2924351340957601
4082,0.2934741160187128,0.30567617632396654
4083,0.29295286333093085,0.31480080215539474
4084,0.29504112176089986,0.29047822494857556
4085,0.302152394101572,0.3020014754780907
4086,0.37252282732026215,0.29835196790786034
4087,0.293213421897126,0.3120818467736525
4088,0.3005637224207531,0.2960428028903147
4089,0.33404891240189727,0.3010036444449969
4090,0.292692440420313,0.3948065304475826
4091,0.3107049409731273,0.28917792478012083
4092,0.2942570107091864,0.2957137687017843
4093,0.2942570107091864,0.28820496896269415
4094,0.29295286333093085,0.29637204912485876
4095,0.2934741160187128,0.2878810836107265
4096,0.292692440420313,0.29868269265255004
4097,0.30294851288328084,0.28982764324681304
4098,0.2989798250501278,0.30400275341551086
4099,0.293734945595187,0.3000076932632633
4100,0.3142171414750582,0.3137796923963001
4101,0.293213421897126,0.4471086617554955
4102,0.293213421897126,0.2914557127155027
4103,0.29687542897523955,0.29047822494857556
4104,0.2942570107091864,0.2947279404601866
4105,0.29399591052572555,0.2921084457812122
4106,0.2934741160187128,0.299013627773167
4107,0.30667934769259675,0.2885290710663572
4108,0.293734945595187,0.3026677376154703
4109,0.29295286333093085,0.28820496896269415
4110,0.2966129818955365,0.29047822494857556
4111,0.33209340335189425,0.2917819719225696
4112,0.292692440420313,0.2888533897347511
4113,0.29477961642871275,0.37019277775625364
4114,0.3061448036271254,0.2917819719225696
4115,0.292692440420313,0.28917792478012083
4116,0.293213421897126,0.2895026760139204
4117,0.292692440420313,0.3020014754780907
4118,0.29295286333093085,0.28820496896269415
4119,0.293213421897126,0.2911296683548894
4120,0.29687542897523955,0.2937440279718588
4121,0.2966129818955365,0.49073825032782736
4122,0.293734945595187,0.29047822494857556
4123,0.2992434753978235,0.2950563372827229
4124,0.29399591052572555,0.28820496896269415
4125,0.29504112176089986,0.30400275341551086
4126,0.2989798250501278,0.2888533897347511
4127,0.3161172079629159,0.2878810836107265
4128,0.29295286333093085,0.3185601646609659
4129,0.292692440420313,0.3362949123444989
4130,0.31232327990691944,0.2934164838062443
4131,0.33153574453288226,0.32719203410364694
4132,0.29504112176089986,0.2895026760139204
4133,0.2945182460441088,0.2937440279718588
4134,0.293734945595187,0.29276203666975037
4135,0.29556453685803274,0.2895026760139204
4136,0.2934741160187128,0.2934164838062443
4137,0.29295286333093085,0.2878810836107265
4138,0.2945182460441088,0.3408928798473113
4139,0.2960884905123368,0.28820496896269415
4140,0.3550611191617675,0.28917792478012083
4141,0.3040118468029998,0.2885290710663572
4142,0.2942570107091864,0.3026677376154703
4143,0.3174781732080674,0.28820496896269415
4144,0.2934741160187128,0.3066827008846874
4145,0.30109275033615746,0.2878810836107265
4146,0.30935985059033777,0.32893277797144016
4147,0.293213421897126,0.299013627773167
4148,0.29977117547459664,0.2885290710663572
4149,0.29556453685803274,0.2888533897347511
4150,0.3221287514165923,0.2917819719225696
4151,0.2942570107091864,0.2885290710663572
4152,0.29766357450998565,0.28820496896269415
4153,0.3061448036271254,0.2888533897347511
4154,0.2958264464171859,0.29835196790786034
4155,0.293734945595187,0.3103890326908553
4156,0.30828609668490037,0.28917792478012083
4157,0.29740072538759443,0.35233792000993924
4158,0.29556453685803274,0.29439975649965366
4159,0.29295286333093085,0.28917792478012083
4160,0.2958264464171859,0.2888533897347511
4161,0.2984529242737443,0.3458782222386467
4162,0.29950725890859464,0.2993447730573765
4163,0.3040118468029998,0.2878810836107265
4164,0.2934741160187128,0.3066827008846874
4165,0.29556453685803274,0.3114041156527616
4166,0.293213421897126,0.2980214537506383
4167,0.3362907834182041,0.36249385910888554
4168,0.2945182460441088,0.2901528262886712
4169,0.29295286333093085,0.28982764324681304
4170,0.31584539163840514,0.29047822494857556
4171,0.30641201059027134,0.2895026760139204
4172,0.3037458162807707,0.2888533897347511
4173,0.29635066903979135,0.296701507199435
4174,0.30241763521817183,0.3066827008846874
4175,0.2934741160187128,0.2885290710663572
4176,0.2942570107091864,0.29080383903481566
4177,0.29399591052572555,0.2917819719225696
4178,0.292692440420313,0.2937440279718588
4179,0.29766357450998565,0.28917792478012083
4180,0.293213421897126,0.2885290710663572
4181,0.292692440420313,0.28820496896269415
4182,0.2934741160187128,0.2895026760139204
4183,0.2960884905123368,0.29080383903481566
4184,0.2945182460441088,0.28982764324681304
4185,0.293213421897126,0.299013627773167
4186,0.29399591052572555,0.2911296683548894
4187,0.31043566593761374,0.29967612829204976
4188,0.29687542897523955,0.2930891533059278
4189,0.29477961642871275,0.2901528262886712
4190,0.2942570107091864,0.2895026760139204
4191,0.29295286333093085,0.28820496896269415
4192,0.293213421897126,0.2930891533059278
4193,0.3005637224207531,0.28820496896269415
4194,0.3037458162807707,0.29276203666975037
4195,0.29477961642871275,0.2885290710663572
4196,0.29687542897523955,0.32165370578986424
4197,0.2971380101742491,0.3046715035092302
4198,0.2958264464171859,0.29047822494857556
4199,0.29556453685803274,0.4058010940736632
4200,0.292692440420313,0.2895026760139204
4201,0.3374144976716773,0.2921084457812122
4202,0.293734945595187,0.2901528262886712
4203,0.29740072538759443,0.28917792478012083
4204,0.2934741160187128,0.2953849467644557
4205,0.29477961642871275,0.2901528262886712
4206,0.2960884905123368,0.28917792478012083
4207,0.292692440420313,0.3046715035092302
4208,0.292692440420313,0.32719203410364694
4209,0.2934741160187128,0.29080383903481566
4210,0.3660787157723636,0.3114041156527616
4211,0.2981896740591487,0.3299794870715727
4212,0.293734945595187,0.2914557127155027
4213,0.293213421897126,0.3189031089629503
4214,0.31693341089875704,0.28820496896269415
4215,0.31448820065667293,0.9961303450826213
4216,0.33657153898658504,0.3010036444449969
4217,0.31097434424610115,0.3066827008846874
4218,0.30135746295092536,0.3100510763264976
4219,0.319935781169924,0.29637204912485876
4220,0.292692440420313,0.3046715035092302
4221,0.49855284991498894,0.2930891533059278
4222,0.2934741160187128,0.3066827008846874
4223,0.293213421897126,0.2937440279718588
4224,0.3016223078570701,0.28917792478012083
4225,0.293734945595187,0.30166865662451176
4226,0.29399591052572555,0.31446023261471723
4227,0.293213421897126,0.2878810836107265
4228,0.292692440420313,0.28820496896269415
4229,0.3142171414750582,0.29835196790786034
4230,0.293213421897126,0.3000076932632633
4231,0.2979265574358131,0.2885290710663572
4232,0.2934741160187128,0.28820496896269415
4233,0.29504112176089986,0.2901528262886712
4234,0.29477961642871275,0.37944467329486575
4235,0.3224034269679966,0.361399643663711
4236,0.2934741160187128,0.28820496896269415
4237,0.295302761938252,0.3000076932632633
4238,0.293213421897126,0.3120818467736525
4239,0.29556453685803274,0.29439975649965366
4240,0.293734945595187,0.28820496896269415
4241,0.29635066903979135,0.313099952316646
4242,0.293213421897126,0.2930891533059278
4243,0.29295286333093085,0.30033946775629955
4244,0.292692440420313,0.4808755458302823
4245,0.2934741160187128,0.29967612829204976
4246,0.29687542897523955,0.28820496896269415
4247,0.29399591052572555,0.2924351340957601
4248,0.29295286333093085,0.2885290710663572
4249,0.2934741160187128,0.2901528262886712
4250,0.29295286333093085,0.2901528262886712
4251,0.293734945595187,0.299013627773167
4252,0.29766357450998565,0.2885290710663572
4253,0.293213421897126,0.3206207687380683
4254,0.29295286333093085,0.2885290710663572
4255,0.3050772794844829,0.2885290710663572
4256,0.30003522498766594,0.31787486578729024
4257,0.293213421897126,0.3189031089629503
4258,0.293213421897126,0.3080276033924249
4259,0.2934741160187128,0.31924624949653846
4260,0.2989798250501278,0.28820496896269415
4261,0.29295286333093085,0.3341831235453732
4262,0.3050772794844829,0.2950563372827229
4263,0.29295286333093085,0.2937440279718588
4264,0.29950725890859464,0.2885290710663572
4265,0.3096286114667187,0.2885290710663572
4266,0.3107049409731273,0.28820496896269415
4267,0.29295286333093085,0.28917792478012083
4268,0.29556453685803274,0.2947279404601866
4269,0.33544921080334633,0.2940717856031376
4270,0.2966129818955365,0.296701507199435
4271,0.2945182460441088,0.911873009624621
4272,0.2966129818955365,0.2980214537506383
4273,0.29295286333093085,0.3244167267237573
4274,0.2945182460441088,0.29439975649965366
4275,0.29295286333093085,0.28917792478012083
4276,0.30481072495305184,0.2888533897347511
4277,0.3026830081826339,0.2917819719225696
4278,0.30109275033615746,0.2895026760139204
4279,0.34932266780570614,0.2914557127155027
4280,0.3008281701228464,0.2940717856031376
4281,0.30135746295092536,0.3206207687380683
4282,0.3034799170448248,0.29439975649965366
4283,0.3343287391235788,0.2930891533059278
4284,0.30748213866839624,0.28820496896269415
4285,0.295302761938252,0.3195895860018766
4286,0.293734945595187,0.3362949123444989
4287,0.30294851288328084,0.28820496896269415
4288,0.315573701187217,0.29047822494857556
4289,0.2958264464171859,0.2924351340957601
4290,0.295302761938252,0.2895026760139204
4291,0.292692440420313,0.2885290710663572
4292,0.30241763521817183,0.3158237055056242
4293,0.29504112176089986,0.28917792478012083
4294,0.293213421897126,0.2960428028903147
4295,0.31097434424610115,0.28820496896269415
4296,0.3069468148176357,0.28820496896269415
4297,0.4038714111930767,0.2921084457812122
4298,0.29740072538759443,0.34695097527249136
4299,0.29295286333093085,0.2888533897347511
4300,0.29635066903979135,0.3405381114281299
4301,0.293734945595187,0.28982764324681304
4302,0.29295286333093085,0.28917792478012083
4303,0.3134047242251372,0.29439975649965366
4304,0.293734945595187,0.2885290710663572
4305,0.29740072538759443,0.2921084457812122
4306,0.293213421897126,0.30166865662451176
4307,0.30481072495305184,0.28820496896269415
4308,0.29295286333093085,0.2917819719225696
4309,0.3069468148176357,0.2901528262886712
4310,0.293213421897126,0.28917792478012083
4311,0.2945182460441088,0.2937440279718588
4312,0.292692440420313,0.296701507199435
4313,0.2942570107091864,0.2901528262886712
4314,0.29295286333093085,0.5175790063556519
4315,0.30828609668490037,0.2980214537506383
4316,0.293213421897126,0.30701861950011555
4317,0.3034799170448248,0.2921084457812122
4318,0.2934741160187128,0.3175325117313734
4319,0.5402809145494761,0.28820496896269415
4320,0.2942570107091864,0.29047822494857556
4321,0.2992434753978235,0.29835196790786034
4322,0.295302761938252,0.3237248142038517
4323,0.2971380101742491,0.2895026760139204
4324,0.30241763521817183,0.4471086617554955
4325,0.2958264464171859,0.2888533897347511
4326,0.295302761938252,0.2888533897347511
4327,0.30003522498766594,0.31924624949653846
4328,0.3147593863448726,0.2878810836107265
4329,0.3210312791387052,0.2950563372827229
4330,0.293213421897126,0.31106555259450086
4331,0.29504112176089986,0.2888533897347511
4332,0.3050772794844829,0.29047822494857556
4333,0.2989798250501278,0.2950563372827229
4334,0.30003522498766594,0.28820496896269415
4335,0.30667934769259675,0.33559025044137847
4336,0.2934741160187128,0.2885290710663572
4337,0.2942570107091864,0.34195825392261303
4338,0.293213421897126,0.4903435524845037
4339,0.293734945595187,0.36212896163377417
4340,0.29477961642871275,0.2888533897347511
4341,0.29504112176089986,0.2934164838062443
4342,0.3016223078570701,0.3240706743380925
4343,0.29295286333093085,0.2993447730573765
4344,0.2966129818955365,0.28982764324681304
4345,0.2934741160187128,0.43814718320411544
4346,0.29295286333093085,0.2878810836107265
4347,0.30534396473263553,0.2888533897347511
4348,0.293734945595187,0.2953849467644557
4349,0.2981896740591487,0.2885290710663572
4350,0.29766357450998565,0.30300118045791924
4351,0.29295286333093085,0.2924351340957601
4352,0.293213421897126,0.2901528262886712
4353,0.293213421897126,0.2885290710663572
4354,0.29740072538759443,0.2940717856031376
4355,0.29740072538759443,0.3588520757524026
4356,0.29295286333093085,0.2895026760139204
4357,0.351899687907128,0.2895026760139204
4358,0.5564753144162242,0.2940717856031376
4359,0.3069468148176357,0.3282359133227933
4360,0.301887284944192,0.2885290710663572
4361,0.293734945595187,0.30333483085398244
4362,0.29399591052572555,0.2885290710663572
4363,0.29635066903979135,0.31684839566491335
4364,0.29295286333093085,0.3020014754780907
4365,0.292692440420313,0.28820496896269415
4366,0.293734945595187,0.2885290710663572
4367,0.2984529242737443,0.28820496896269415
4368,0.29295286333093085,0.3783296559032838
4369,0.29635066903979135,0.2885290710663572
4370,0.29556453685803274,0.30300118045791924
4371,0.29504112176089986,0.2901528262886712
4372,0.293213421897126,0.28917792478012083
4373,0.293734945595187,0.2901528262886712
4374,0.292692440420313,0.2885290710663572
4375,0.31259345004062605,0.2885290710663572
4376,0.3069468148176357,0.2895026760139204
4377,0.2971380101742491,0.2911296683548894
4378,0.30029940733931887,0.2878810836107265
4379,0.3218541987235608,0.299013627773167
4380,0.3096286114667187,0.2911296683548894
4381,0.2984529242737443,0.29080383903481566
4382,0.292692440420313,0.2914557127155027
4383,0.29295286333093085,0.2878810836107265
4384,0.30294851288328084,0.2878810836107265
4385,0.2942570107091864,0.2878810836107265
4386,0.2934741160187128,0.28982764324681304
4387,0.29477961642871275,0.2885290710663572
4388,0.293734945595187,0.28917792478012083
4389,0.29950725890859464,0.2901528262886712
4390,0.2942570107091864,0.28917792478012083
4391,0.293734945595187,0.2878810836107265
4392,0.2989798250501278,0.28917792478012083
4393,0.3374144976716773,0.3240706743380925
4394,0.30029940733931887,0.2885290710663572
4395,0.292692440420313,0.2888533897347511
4396,0.3026830081826339,0.28917792478012083
4397,0.2942570107091864,0.2917819719225696
4398,0.2934741160187128,0.29276203666975037
4399,0.295302761938252,0.2914557127155027
4400,0.29635066903979135,0.2917819719225696
4401,0.3037458162807707,0.38279733108170183
4402,0.29740072538759443,0.2914557127155027
4403,0.2934741160187128,0.3117428804599765
4404,0.31313417232368745,0.28820496896269415
4405,0.2942570107091864,0.9999993684443967
4406,0.29295286333093085,0.28982764324681304
4407,0.2934741160187128,0.2885290710663572
4408,0.2942570107091864,0.2885290710663572
4409,0.29740072538759443,0.2885290710663572
4410,0.2960884905123368,0.28917792478012083
4411,0.30241763521817183,0.29047822494857556
4412,0.293213421897126,0.2895026760139204
4413,0.3005637224207531,0.29439975649965366
4414,0.29295286333093085,0.3000076932632633
4415,0.29399591052572555,0.28917792478012083
4416,0.293734945595187,0.2970311769072676
4417,0.31097434424610115,0.3020014754780907
4418,0.29687542897523955,0.2888533897347511
4419,0.2966129818955365,0.2957137687017843
4420,0.302152394101572,0.31446023261471723
4421,0.29556453685803274,0.2885290710663572
4422,0.292692440420313,0.30400275341551086
4423,0.293734945595187,0.3373532715786863
4424,0.293734945595187,0.2895026760139204
4425,0.2942570107091864,0.28820496896269415
4426,0.29295286333093085,0.2885290710663572
4427,0.32048328283248817,0.29276203666975037
4428,0.29477961642871275,0.2911296683548894
4429,0.293213421897126,0.2973610580407871
4430,0.2966129818955365,0.28820496896269415
4431,0.293213421897126,0.29439975649965366
4432,0.29687542897523955,0.31480080215539474
4433,0.2942570107091864,0.2930891533059278
4434,0.29295286333093085,0.28820496896269415
4435,0.293213421897126,0.2901528262886712
4436,0.2934741160187128,0.33172774898757623
4437,0.292692440420313,0.28820496896269415
4438,0.2934741160187128,0.28982764324681304
4439,0.2934741160187128,0.2970311769072676
4440,0.2971380101742491,0.2888533897347511
4441,0.29295286333093085,0.2878810836107265
4442,0.2958264464171859,0.3341831235453732
4443,0.29295286333093085,0.2930891533059278
4444,0.31720572943734626,0.3258028533368039
4445,0.301887284944192,0.2885290710663572
4446,0.30481072495305184,0.28820496896269415
4447,0.292692440420313,0.31072719152689554
4448,0.292692440420313,0.33453462991615135
4449,0.301887284944192,0.2878810836107265
4450,0.2942570107091864,0.28917792478012083
4451,0.29399591052572555,0.2934164838062443
4452,0.2966129818955365,0.29439975649965366
4453,0.292692440420313,0.2947279404601866
4454,0.31775074208173176,0.2937440279718588
4455,0.293734945595187,0.2950563372827229
4456,0.2971380101742491,0.3161650706944725
4457,0.33348960943547373,0.29047822494857556
4458,0.29399591052572555,0.28820496896269415
4459,0.295302761938252,0.3013360462072505
4460,0.293213421897126,0.3199331182183254
4461,0.2958264464171859,0.2917819719225696
4462,0.3034799170448248,0.2885290710663572
4463,0.29477961642871275,0.2901528262886712
4464,0.2934741160187128,0.2885290710663572
4465,0.3005637224207531,0.28820496896269415
4466,0.2960884905123368,0.28820496896269415
4467,0.293734945595187,0.3026677376154703
4468,0.2934741160187128,0.28917792478012083
4469,0.30989750106363956,0.3026677376154703
4470,0.2981896740591487,0.2895026760139204
4471,0.292692440420313,0.3134397222154094
4472,0.30909121855446997,0.2960428028903147
4473,0.29295286333093085,0.28820496896269415
4474,0.2987163079730328,0.2940717856031376
4475,0.2989798250501278,0.2888533897347511
4476,0.2979265574358131,0.2947279404601866
4477,0.3026830081826339,0.28917792478012083
4478,0.29504112176089986,0.28820496896269415
4479,0.3034799170448248,0.28820496896269415
4480,0.293734945595187,0.28917792478012083
4481,0.31043566593761374,0.28820496896269415
4482,0.293734945595187,0.28820496896269415
4483,0.29950725890859464,0.28917792478012083
4484,0.29635066903979135,0.2911296683548894
4485,0.31503069841363945,0.2885290710663572
4486,0.29950725890859464,0.28820496896269415
4487,0.34789477391645807,0.30333483085398244
4488,0.32736844039738827,0.2947279404601866
4489,0.2979265574358131,0.28820496896269415
4490,0.2934741160187128,0.28820496896269415
4491,0.3237786428690585,0.28917792478012083
4492,0.293734945595187,0.28982764324681304
4493,0.293734945595187,0.2888533897347511
4494,0.2960884905123368,0.32928149300369175
4495,0.30003522498766594,0.2917819719225696
4496,0.3069468148176357,0.28820496896269415
4497,0.2934741160187128,0.2878810836107265
4498,0.29295286333093085,0.30033946775629955
4499,0.31503069841363945,0.3013360462072505
4500,0.29295286333093085,0.2885290710663572
4501,0.2942570107091864,0.2888533897347511
4502,0.2966129818955365,0.2878810836107265
4503,0.29556453685803274,0.2888533897347511
4504,0.293213421897126,0.28982764324681304
4505,0.32709157676296763,0.3036686885809984
4506,0.3112438756349692,0.2885290710663572
4507,0.30294851288328084,0.28982764324681304
4508,0.2934741160187128,0.30735474294480614
4509,0.295302761938252,0.33242835843890756
4510,0.293213421897126,0.2885290710663572
4511,0.2934741160187128,0.3278877642690647
4512,0.29477961642871275,0.2888533897347511
4513,0.2942570107091864,0.28820496896269415
4514,0.29556453685803274,0.3093757719693381
4515,0.29635066903979135,0.2930891533059278
4516,0.29295286333093085,0.3006714515556463
4517,0.29295286333093085,0.463558021572068
4518,0.29295286333093085,0.2895026760139204
4519,0.29295286333093085,0.2895026760139204
4520,0.29295286333093085,0.28820496896269415
4521,0.29295286333093085,0.3010036444449969
4522,0.29295286333093085,0.28820496896269415
4523,0.29295286333093085,0.2888533897347511
4524,0.29295286333093085,0.28820496896269415
4525,0.29295286333093085,0.2934164838062443
4526,0.29295286333093085,0.2957137687017843
4527,0.29295286333093085,0.28917792478012083
4528,0.29295286333093085,0.7052985181114023
4529,0.29295286333093085,0.3020014754780907
4530,0.29295286333093085,0.2947279404601866
4531,0.29295286333093085,0.30500618831755416
4532,0.29295286333093085,0.29769115039162997
4533,0.29295286333093085,0.28820496896269415
4534,0.29295286333093085,0.28820496896269415
4535,0.29295286333093085,0.29439975649965366
4536,0.29556453685803274,0.28820496896269415
4537,0.293213421897126,0.29276203666975037
4538,0.3008281701228464,0.2911296683548894
4539,0.29295286333093085,0.29080383903481566
4540,0.293213421897126,0.2888533897347511
4541,0.29556453685803274,0.2885290710663572
4542,0.2958264464171859,0.28917792478012083
4543,0.30029940733931887,0.299013627773167
4544,0.29295286333093085,0.2885290710663572
4545,0.29477961642871275,0.2885290710663572
4546,0.29504112176089986,0.3498192381713925
4547,0.2971380101742491,0.29047822494857556
4548,0.293734945595187,0.28820496896269415
4549,0.29295286333093085,0.3512574697284977
4550,0.2942570107091864,0.2888533897347511
4551,0.293213421897126,0.2973610580407871
4552,0.29295286333093085,0.31106555259450086
4553,0.295302761938252,0.3063469873299175
4554,0.2987163079730328,0.2940717856031376
4555,0.31232327990691944,0.2973610580407871
4556,0.293213421897126,0.28820496896269415
4557,0.29556453685803274,0.28820496896269415
4558,0.307749995159591,0.2921084457812122
4559,0.34419507107552766,0.28820496896269415
4560,0.3026830081826339,0.28820496896269415
4561,0.30003522498766594,0.29769115039162997
4562,0.293213421897126,0.2885290710663572
4563,0.3069468148176357,0.4134396845684376
4564,0.29295286333093085,0.2924351340957601
4565,0.2979265574358131,0.30300118045791924
4566,0.29295286333093085,0.28917792478012083
4567,0.292692440420313,0.2993447730573765
4568,0.2942570107091864,0.29967612829204976
4569,0.295302761938252,0.2970311769072676
4570,0.3050772794844829,0.31548253885164185
4571,0.2934741160187128,0.2878810836107265
4572,0.29477961642871275,0.2901528262886712
4573,0.30003522498766594,0.2911296683548894
4574,0.29295286333093085,0.2878810836107265
4575,0.3570795672977978,0.3093757719693381
4576,0.293734945595187,0.30166865662451176
4577,0.295302761938252,0.28820496896269415
4578,0.2934741160187128,0.29637204912485876
4579,0.2971380101742491,0.2888533897347511
4580,0.293734945595187,0.2878810836107265
4581,0.29766357450998565,0.3258028533368039
4582,0.29295286333093085,0.3046715035092302
4583,0.3058777269193056,0.2885290710663572
4584,0.292692440420313,0.29276203666975037
4585,0.2934741160187128,0.3380597518280922
4586,0.293734945595187,0.2888533897347511
4587,0.29977117547459664,0.28917792478012083
4588,0.30003522498766594,0.2878810836107265
4589,0.293213421897126,0.2901528262886712
4590,0.2942570107091864,0.2878810836107265
4591,0.293213421897126,0.2888533897347511
4592,0.3134047242251372,0.2885290710663572
4593,0.29740072538759443,0.28820496896269415
4594,0.301887284944192,0.2888533897347511
4595,0.29295286333093085,0.2888533897347511
4596,0.29399591052572555,0.2895026760139204
4597,0.45247951648750906,0.3083643399285946
4598,0.293734945595187,0.2888533897347511
4599,0.2942570107091864,0.29276203666975037
4600,0.30029940733931887,0.2878810836107265
4601,0.3096286114667187,0.28820496896269415
4602,0.2945182460441088,0.34302522472222113
4603,0.29295286333093085,0.2895026760139204
4604,0.302152394101572,0.2878810836107265
4605,0.292692440420313,0.2885290710663572
4606,0.29766357450998565,0.30567617632396654
4607,0.2942570107091864,0.2885290710663572
4608,0.32792252825169255,0.2885290710663572
4609,0.29295286333093085,0.28820496896269415
4610,0.29556453685803274,0.28820496896269415
4611,0.2942570107091864,0.28917792478012083
4612,0.2934741160187128,0.28917792478012083
4613,0.29295286333093085,0.2888533897347511
4614,0.293734945595187,0.28820496896269415
4615,0.2979265574358131,0.2888533897347511
4616,0.29295286333093085,0.2940717856031376
4617,0.29295286333093085,0.29276203666975037
4618,0.2945182460441088,0.28820496896269415
4619,0.292692440420313,0.2888533897347511
4620,0.29556453685803274,0.29047822494857556
4621,0.30241763521817183,0.2878810836107265
4622,0.2958264464171859,0.2901528262886712
4623,0.2979265574358131,0.2885290710663572
4624,0.293734945595187,0.29276203666975037
4625,0.30641201059027134,0.29047822494857556
4626,0.30029940733931887,0.28917792478012083
4627,0.293734945595187,0.2885290710663572
4628,0.2934741160187128,0.3087012803605102
4629,0.2987163079730328,0.28820496896269415
4630,0.2979265574358131,0.2888533897347511
4631,0.292692440420313,0.3134397222154094
4632,0.4090290992781578,0.28917792478012083
4633,0.2934741160187128,0.3020014754780907
4634,0.29477961642871275,0.3000076932632633
4635,0.30801798120444596,0.2901528262886712
4636,0.2934741160187128,0.3020014754780907
4637,0.2981896740591487,0.2901528262886712
4638,0.2934741160187128,0.2901528262886712
4639,0.29635066903979135,0.29868269265255004
4640,0.30241763521817183,0.31446023261471723
4641,0.30109275033615746,0.28820496896269415
4642,0.2989798250501278,0.2917819719225696
4643,0.29295286333093085,0.29439975649965366
4644,0.29399591052572555,0.2917819719225696
4645,0.3120532372765022,0.3185601646609659
4646,0.2966129818955365,0.30333483085398244
4647,0.293213421897126,0.2934164838062443
4648,0.2979265574358131,0.30567617632396654
4649,0.295302761938252,0.2888533897347511
4650,0.2934741160187128,0.3338318012341404
4651,0.2934741160187128,0.29835196790786034
4652,0.292692440420313,0.28820496896269415
4653,0.29295286333093085,0.302334502548503
4654,0.2934741160187128,0.28982764324681304
4655,0.29950725890859464,0.302334502548503
4656,0.292692440420313,0.2924351340957601
4657,0.30454430125289306,0.2934164838062443
4658,0.29477961642871275,0.29637204912485876
4659,0.29635066903979135,0.30601147906640774
4660,0.3221287514165923,0.2888533897347511
4661,0.2942570107091864,0.28820496896269415
4662,0.29295286333093085,0.299013627773167
4663,0.29295286333093085,0.3000076932632633
4664,0.29295286333093085,0.29439975649965366
4665,0.3069468148176357,0.28820496896269415
4666,0.29556453685803274,0.3093757719693381
4667,0.29295286333093085,0.3066827008846874
4668,0.29295286333093085,0.34195825392261303
4669,0.3037458162807707,0.28820496896269415
4670,0.293213421897126,0.2888533897347511
4671,0.29295286333093085,0.3394748792968395
4672,0.32681483351116314,0.28982764324681304
4673,0.3008281701228464,0.29637204912485876
4674,0.29295286333093085,0.31684839566491335
4675,0.30321414920811646,0.28820496896269415
4676,0.29740072538759443,0.30601147906640774
4677,0.3069468148176357,0.3053410793316084
4678,0.33181451496667075,0.2878810836107265
4679,0.29295286333093085,0.30166865662451176
4680,0.293213421897126,0.28820496896269415
4681,0.29556453685803274,0.2911296683548894
4682,0.29295286333093085,0.3850386699876154
4683,0.29399591052572555,0.29047822494857556
4684,0.31720572943734626,0.28917792478012083
4685,0.2979265574358131,0.2911296683548894
4686,0.29295286333093085,0.29967612829204976
4687,0.29295286333093085,0.3097133226731475
4688,0.292692440420313,0.2937440279718588
4689,0.2960884905123368,0.29276203666975037
4690,0.3034799170448248,0.28917792478012083
4691,0.29295286333093085,0.2973610580407871
4692,0.2958264464171859,0.28820496896269415
4693,0.292692440420313,0.4311615924276343
4694,0.2979265574358131,0.28820496896269415
4695,0.29399591052572555,0.3020014754780907
4696,0.29295286333093085,0.2895026760139204
4697,0.29295286333093085,0.28820496896269415
4698,0.29295286333093085,0.31719035493860803
4699,0.29295286333093085,0.2973610580407871
4700,0.29295286333093085,0.29080383903481566
4701,0.29295286333093085,0.2888533897347511
4702,0.29295286333093085,0.2878810836107265
4703,0.29295286333093085,0.28820496896269415
4704,0.29295286333093085,0.3165066341654205
4705,0.29295286333093085,0.29439975649965366
4706,0.29295286333093085,0.2914557127155027
4707,0.29295286333093085,0.30033946775629955
4708,0.29295286333093085,0.29047822494857556
4709,0.29295286333093085,0.2901528262886712
4710,0.29295286333093085,0.2980214537506383
4711,0.29295286333093085,0.28820496896269415
4712,0.29295286333093085,0.28917792478012083
4713,0.29295286333093085,0.2924351340957601
4714,0.29295286333093085,0.29080383903481566
4715,0.29295286333093085,0.29276203666975037
4716,0.2942570107091864,0.2980214537506383
4717,0.3016223078570701,0.3127603829464587
4718,0.293213421897126,0.2888533897347511
4719,0.293213421897126,0.2917819719225696
4720,0.293213421897126,0.2953849467644557
4721,0.293734945595187,0.3053410793316084
4722,0.29295286333093085,0.30400275341551086
4723,0.29295286333093085,0.28820496896269415
4724,0.295302761938252,0.2885290710663572
4725,0.315573701187217,0.2924351340957601
4726,0.293213421897126,0.3223433015859308
4727,0.29295286333093085,0.336647516870603
4728,0.3207572192215915,0.31548253885164185
4729,0.30241763521817183,0.2878810836107265
4730,0.31232327990691944,0.28917792478012083
4731,0.29295286333093085,0.28820496896269415
4732,0.293213421897126,0.2953849467644557
4733,0.293213421897126,0.28820496896269415
4734,0.3348887423024894,0.29080383903481566
4735,0.34419507107552766,0.32858425131723373
4736,0.29635066903979135,0.30333483085398244
4737,0.2934741160187128,0.28917792478012083
4738,0.3016223078570701,0.28820496896269415
4739,0.293734945595187,0.2973610580407871
4740,0.29295286333093085,0.3046715035092302
4741,0.2966129818955365,0.2947279404601866
4742,0.29977117547459664,0.2934164838062443
4743,0.29295286333093085,0.2878810836107265
4744,0.3037458162807707,0.31072719152689554
4745,0.30641201059027134,0.29047822494857556
4746,0.2945182460441088,0.3114041156527616
4747,0.3016223078570701,0.2914557127155027
4748,0.292692440420313,0.3090384244528097
4749,0.29687542897523955,0.2914557127155027
4750,0.2984529242737443,0.29276203666975037
4751,0.29295286333093085,0.2980214537506383
4752,0.29740072538759443,0.2911296683548894
4753,0.3096286114667187,0.28820496896269415
4754,0.30481072495305184,0.2950563372827229
4755,0.293213421897126,0.28820496896269415
4756,0.293734945595187,0.2878810836107265
4757,0.29740072538759443,0.28917792478012083
4758,0.292692440420313,0.2878810836107265
4759,0.29399591052572555,0.3117428804599765
4760,0.30003522498766594,0.29080383903481566
4761,0.30003522498766594,0.33770642116109295
4762,0.2934741160187128,0.31106555259450086
4763,0.293213421897126,0.2888533897347511
4764,0.29399591052572555,0.2885290710663572
4765,0.293213421897126,0.2950563372827229
4766,0.2958264464171859,0.3278877642690647
4767,0.29556453685803274,0.33770642116109295
4768,0.3112438756349692,0.2980214537506383
4769,0.30003522498766594,0.4848192703771941
4770,0.2981896740591487,0.9325001644781857
4771,0.29504112176089986,0.2934164838062443
4772,0.2934741160187128,0.2937440279718588
4773,0.293213421897126,0.3013360462072505
4774,0.3513262646121991,0.3362949123444989
4775,0.293213421897126,0.3093757719693381
4776,0.29295286333093085,0.2878810836107265
4777,0.3599718716377106,0.2914557127155027
4778,0.9990696145925307,0.29276203666975037
4779,0.29295286333093085,0.3599429254436371
4780,0.29556453685803274,0.2885290710663572
4781,0.2934741160187128,0.28982764324681304
4782,0.29504112176089986,0.29276203666975037
4783,0.2942570107091864,0.2878810836107265
4784,0,0.28820496896269415
4785,0,0.28820496896269415
4786,0,0.299013627773167
4787,0,0.28820496896269415
4788,0,0.29080383903481566
4789,0,0.29080383903481566
4790,0,0.2921084457812122
4791,0,0.28820496896269415
4792,0,0.2888533897347511
4793,0,0.299013627773167
4794,0,0.33137772326221426
4795,0,0.2914557127155027
4796,0,0.3087012803605102
4797,0,0.6375355564550337
4798,0,0.29835196790786034
4799,0,0.2895026760139204
4800,0,0.30567617632396654
4801,0,0.2888533897347511
4802,0,0.2888533897347511
4803,0,0.46434359487061355
4804,0,0.2878810836107265
4805,0,0.2878810836107265
4806,0,0.3097133226731475
4807,0,0.2878810836107265
4808,0,0.2937440279718588
4809,0,0.29276203666975037
4810,0,0.2940717856031376
4811,0,0.2911296683548894
4812,0,0.2888533897347511
4813,0,0.29080383903481566
4814,0,0.2917819719225696
4815,0,0.29047822494857556
4816,0,0.32545603466932
4817,0,0.28820496896269415
4818,0,0.2878810836107265
4819,0,0.2878810836107265
4820,0,0.33242835843890756
4821,0,0.3046715035092302
4822,0,0.2937440279718588
4823,0,0.2888533897347511
4824,0,0.3080276033924249
4825,0,0.28917792478012083
4826,0,0.3000076932632633
4827,0,0.3373532715786863
4828,0,0.2960428028903147
4829,0,0.2885290710663572
4830,0,0.28820496896269415
4831,0,0.29276203666975037
4832,0,0.29080383903481566
4833,0,0.29637204912485876
4834,0,0.30033946775629955
4835,0,0.28917792478012083
4836,0,0.2924351340957601
4837,0,0.28820496896269415
4838,0,0.296701507199435
4839,0,0.2885290710663572
4840,0,0.2940717856031376
4841,0,0.28820496896269415
4842,0,0.2921084457812122
4843,0,0.28820496896269415
4844,0,0.296701507199435
4845,0,0.2911296683548894
4846,0,0.29439975649965366
4847,0,0.2901528262886712
4848,0,0.2878810836107265
4849,0,0.2937440279718588
4850,0,0.2888533897347511
4851,0,0.327539804436218
4852,0,0.2914557127155027
4853,0,0.28820496896269415
4854,0,0.29047822494857556
4855,0,0.38093334394791123
4856,0,0.29047822494857556
4857,0,0.3020014754780907
4858,0,0.31106555259450086
4859,0,0.28982764324681304
4860,0,0.2885290710663572
4861,0,0.28917792478012083
4862,0,0.2888533897347511
4863,0,0.3114041156527616
4864,0,0.28820496896269415
4865,0,0.29047822494857556
4866,0,0.2885290710663572
4867,0,0.2885290710663572
4868,0,0.33067823125162243
4869,0,0.28982764324681304
4870,0,0.35017854127185366
4871,0,0.2901528262886712
4872,0,0.28917792478012083
4873,0,0.3247629710892388
4874,0,0.3141198626120792
4875,0,0.2947279404601866
4876,0,0.29276203666975037
4877,0,0.28820496896269415
4878,0,0.2885290710663572
4879,0,0.2901528262886712
4880,0,0.296701507199435
4881,0,0.2885290710663572
4882,0,0.2888533897347511
4883,0,0.3182174168496524
4884,0,0.2895026760139204
4885,0,0.29080383903481566
4886,0,0.2878810836107265
4887,0,0.33348066327574066
4888,0,0.4019985816633094
4889,0,0.36285891510886936
4890,0,0.299013627773167
4891,0,0.2885290710663572
4892,0,0.28820496896269415
4893,0,0.31106555259450086
4894,0,0.2921084457812122
4895,0,0.29769115039162997
4896,0,0.3053410793316084
4897,0,0.29047822494857556
4898,0,0.3010036444449969
4899,0,0.28820496896269415
4900,0,0.3063469873299175
4901,0,0.325109407162149
4902,0,0.28820496896269415
4903,0,0.29439975649965366
4904,0,0.2888533897347511
4905,0,0.2885290710663572
4906,0,0.28820496896269415
4907,0,0.2901528262886712
4908,0,0.2937440279718588
4909,0,0.3103890326908553
4910,0,0.2957137687017843
4911,0,0.2917819719225696
4912,0,0.2895026760139204
4913,0,0.33770642116109295
4914,0,0.3563124461307571
4915,0,0.30166865662451176
4916,0,0.2885290710663572
4917,0,0.2888533897347511
4918,0,0.28982764324681304
4919,0,0.296701507199435
4920,0,0.2885290710663572
4921,0,0.2885290710663572
4922,0,0.31924624949653846
4923,0,0.28917792478012083
4924,0,0.2921084457812122
4925,0,0.28820496896269415
4926,0,0.2914557127155027
4927,0,0.3013360462072505
4928,0,0.28820496896269415
4929,0,0.2970311769072676
4930,0,0.4299999083866292
4931,0,0.28982764324681304
4932,0,0.28820496896269415
4933,0,0.2878810836107265
4934,0,0.2888533897347511
4935,0,0.2924351340957601
4936,0,0.3362949123444989
4937,0,0.2921084457812122
4938,0,0.28820496896269415
4939,0,0.2940717856031376
4940,0,0.29439975649965366
4941,0,0.2953849467644557
4942,0,0.2921084457812122
4943,0,0.28820496896269415
4944,0,0.28820496896269415
4945,0,0.2885290710663572
4946,0,0.28820496896269415
4947,0,0.28820496896269415
4948,0,0.29769115039162997
4949,0,0.2885290710663572
4950,0,0.2888533897347511
4951,0,0.28820496896269415
4952,0,0.3182174168496524
4953,0,0.3090384244528097
4954,0,0.30500618831755416
4955,0,0.29967612829204976
4956,0,0.30701861950011555
4957,0,0.29637204912485876
4958,0,0.2901528262886712
4959,0,0.2911296683548894
4960,0,0.2888533897347511
4961,0,0.2885290710663572
4962,0,0.2888533897347511
4963,0,0.29637204912485876
4964,0,0.28820496896269415
4965,0,0.2917819719225696
4966,0,0.29769115039162997
4967,0,0.3103890326908553
4968,0,0.2878810836107265
4969,0,0.3083643399285946
4970,0,0.2911296683548894
4971,0,0.2914557127155027
4972,0,0.29868269265255004
4973,0,0.2885290710663572
4974,0,0.28917792478012083
4975,0,0.3010036444449969
4976,0,0.30300118045791924
4977,0,0.2937440279718588
4978,0,0.31072719152689554
4979,0,0.36212896163377417
4980,0,0.2917819719225696
4981,0,0.28820496896269415
4982,0,0.30400275341551086
4983,0,0.29769115039162997
4984,0,0.2885290710663572
4985,0,0.28917792478012083
4986,0,0.3566747598755968
4987,0,0.3165066341654205
4988,0,0.28917792478012083
4989,0,0.31548253885164185
4990,0,0.28917792478012083
4991,0,0.33348066327574066
4992,0,0.2888533897347511
4993,0,0.2885290710663572
4994,0,0.2914557127155027
4995,0,0.2901528262886712
4996,0,0.2953849467644557
4997,0,0.2878810836107265
4998,0,0.2885290710663572
4999,0,0.28982764324681304
5000,0,0.2940717856031376
5001,0,0.30033946775629955
5002,0,0.2953849467644557
5003,0,0.29080383903481566
5004,0,0.28982764324681304
5005,0,0.3117428804599765
5006,0,0.2901528262886712
5007,0,0.2973610580407871
5008,0,0.2940717856031376
5009,0,0.3559502967911175
5010,0,0.3141198626120792
5011,0,0.2930891533059278
5012,0,0.2930891533059278
5013,0,0.2950563372827229
5014,0,0.2885290710663572
5015,0,0.388785056521364
5016,0,0.34231373385610503
5017,0,0.2895026760139204
5018,0,0.2953849467644557
5019,0,0.2885290710663572
5020,0,0.3000076932632633
5021,0,0.35848878274566537
5022,0,0.2888533897347511
5023,0,0.28917792478012083
5024,0,0.372404845103676
5025,0,0.2917819719225696
5026,0,0.28917792478012083
5027,0,0.30433702513326966
5028,0,0.2980214537506383
5029,0,0.29080383903481566
5030,0,0.2888533897347511
5031,0,0.43077427958011155
5032,0,0.3566747598755968
5033,0,0.2930891533059278
5034,0,0.2901528262886712
5035,0,0.2970311769072676
5036,0,0.2878810836107265
5037,0,0.28820496896269415
5038,0,0.3161650706944725
5039,0,0.2917819719225696
5040,0,0.3278877642690647
5041,0,0.2917819719225696
5042,0,0.31548253885164185
5043,0,0.2888533897347511
5044,0,0.3134397222154094
5045,0,0.2885290710663572
5046,0,0.2901528262886712
5047,0,0.2878810836107265
5048,0,0.29276203666975037
5049,0,0.28917792478012083
5050,0,0.3161650706944725
5051,0,0.3320779608093658
5052,0,0.28820496896269415
5053,0,0.28917792478012083
5054,0,0.29276203666975037
5055,0,0.2911296683548894
5056,0,0.2980214537506383
5057,0,0.2917819719225696
5058,0,0.29080383903481566
5059,0,0.29769115039162997
5060,0,0.30033946775629955
5061,0,0.2924351340957601
5062,0,0.29276203666975037
5063,0,0.28917792478012083
5064,0,0.28820496896269415
5065,0,0.2940717856031376
5066,0,0.2940717856031376
5067,0,0.2885290710663572
5068,0,0.296701507199435
5069,0,0.29868269265255004
5070,0,0.2973610580407871
5071,0,0.28917792478012083
5072,0,0.3053410793316084
5073,0,0.34516392278995744
5074,0,0.39631697936497157
5075,0,0.5564338456132452
5076,0,0.2950563372827229
5077,0,0.2885290710663572
5078,0,0.28820496896269415
5079,0,0.3083643399285946
5080,0,0.28820496896269415
5081,0,0.2885290710663572
5082,0,0.3720357931290439
5083,0,0.28820496896269415
5084,0,0.2895026760139204
5085,0,0.3303287655398883
5086,0,0.3966949019971458
5087,0,0.2937440279718588
5088,0,0.2901528262886712
5089,0,0.29080383903481566
5090,0,0.28982764324681304
5091,0,0.28917792478012083
5092,0,0.2885290710663572
5093,0,0.28820496896269415
5094,0,0.2930891533059278
5095,0,0.2888533897347511
5096,0,0.2953849467644557
5097,0,0.30433702513326966
5098,0,0.32858425131723373
5099,0,0.2895026760139204
5100,0,0.28820496896269415
5101,0,0.28820496896269415
5102,0,0.2888533897347511
5103,0,0.3141198626120792
5104,0,0.2885290710663572
5105,0,0.3063469873299175
5106,0,0.2921084457812122
5107,0,0.29769115039162997
5108,0,0.2934164838062443
5109,0,0.3026677376154703
5110,0,0.3093757719693381
5111,0,0.299013627773167
5112,0,0.2914557127155027
5113,0,0.28820496896269415
5114,0,0.32719203410364694
5115,0,0.3199331182183254
5116,0,0.28820496896269415
5117,0,0.2957137687017843
5118,0,0.3090384244528097
5119,0,0.45140713370348867
5120,0,0.2901528262886712
5121,0,0.28982764324681304
5122,0,0.3000076932632633
5123,0,0.29080383903481566
5124,0,0.2895026760139204
5125,0,0.2888533897347511
5126,0,0.34480703479251684
5127,0,0.2937440279718588
5128,0,0.2901528262886712
5129,0,0.2940717856031376
5130,0,0.29047822494857556
5131,0,0.34730890603512654
5132,0,0.296701507199435
5133,0,0.29835196790786034
5134,0,0.2934164838062443
5135,0,0.28820496896269415
5136,0,0.33348066327574066
5137,0,0.2888533897347511
5138,0,0.2901528262886712
5139,0,0.3087012803605102
5140,0,0.2901528262886712
5141,0,0.2885290710663572
5142,0,0.28917792478012083
5143,0,0.2917819719225696
5144,0,0.3341831235453732
5145,0,0.33453462991615135
5146,0,0.2885290710663572
5147,0,0.2901528262886712
5148,0,0.29047822494857556
5149,0,0.2924351340957601
5150,0,0.3137796923963001
5151,0,0.31446023261471723
5152,0,0.2937440279718588
5153,0,0.2917819719225696
5154,0,0.2885290710663572
5155,0,0.2953849467644557
5156,0,0.28820496896269415
5157,0,0.29080383903481566
5158,0,0.2885290710663572
5159,0,0.3010036444449969
5160,0,0.2980214537506383
5161,0,0.2885290710663572
5162,0,0.339829110846277
5163,0,0.2970311769072676
5164,0,0.29637204912485876
5165,0,0.29047822494857556
5166,0,0.3053410793316084
5167,0,0.2888533897347511
5168,0,0.2888533897347511
5169,0,0.2885290710663572
5170,0,0.2888533897347511
5171,0,0.2885290710663572
5172,0,0.28917792478012083
5173,0,0.2917819719225696
5174,0,0.2888533897347511
5175,0,0.2895026760139204
5176,0,0.6548648478278994
5177,0,0.3244167267237573
5178,0,0.3185601646609659
5179,0,0.2947279404601866
5180,0,0.30735474294480614
5181,0,0.28820496896269415
5182,0,0.2937440279718588
5183,0,0.29047822494857556
5184,0,0.28820496896269415
5185,0,0.2980214537506383
5186,0,0.2917819719225696
5187,0,0.3394748792968395
5188,0,0.29080383903481566
5189,0,0.2993447730573765
5190,0,0.31242101435050523
5191,0,0.28982764324681304
5192,0,0.3137796923963001
5193,0,0.29047822494857556
5194,0,0.34552098537783493
5195,0,0.4222756236402845
5196,0,0.3195895860018766
5197,0,0.2885290710663572
5198,0,0.2901528262886712
5199,0,0.2940717856031376
5200,0,0.2921084457812122
5201,0,0.32027684588445937
5202,0,0.2888533897347511
5203,0,0.2957137687017843
5204,0,0.28820496896269415
5205,0,0.2885290710663572
5206,0,0.2888533897347511
5207,0,0.28917792478012083
5208,0,0.2888533897347511
5209,0,0.28820496896269415
5210,0,0.2895026760139204
5211,0,0.2885290710663572
5212,0,0.2917819719225696
5213,0,0.2993447730573765
5214,0,0.2885290710663572
5215,0,0.2885290710663572
5216,0,0.5301843602484732
5217,0,0.7211245703674123
5218,0,0.28820496896269415
5219,0,0.2878810836107265
5220,0,0.2878810836107265
5221,0,0.29080383903481566
5222,0,0.29080383903481566
5223,0,0.30166865662451176
5224,0,0.28917792478012083
5225,0,0.28820496896269415
5226,0,0.2937440279718588
5227,0,0.3161650706944725
5228,0,0.28982764324681304
5229,0,0.28820496896269415
5230,0,0.28982764324681304
5231,0,0.2917819719225696
5232,0,0.2878810836107265
5233,0,0.3087012803605102
5234,0,0.2980214537506383
5235,0,0.2917819719225696
5236,0,0.3195895860018766
5237,0,0.28820496896269415
5238,0,0.2917819719225696
5239,0,0.29769115039162997
5240,0,0.28982764324681304
5241,0,0.3165066341654205
5242,0,0.2878810836107265
5243,0,0.2970311769072676
5244,0,0.29047822494857556
5245,0,0.2878810836107265
5246,0,0.28917792478012083
5247,0,0.2878810836107265
5248,0,0.3783296559032838
5249,0,0.29967612829204976
5250,0,0.28917792478012083
5251,0,0.2878810836107265
5252,0,0.3668848925041477
5253,0,0.2901528262886712
5254,0,0.29868269265255004
5255,0,0.2901528262886712
5256,0,0.28820496896269415
5257,0,0.28820496896269415
5258,0,0.28820496896269415
5259,0,0.30300118045791924
5260,0,0.2911296683548894
5261,0,0.3387669552083526
5262,0,0.28917792478012083
5263,0,0.30567617632396654
5264,0,0.2940717856031376
5265,0,0.2878810836107265
5266,0,0.3087012803605102
5267,0,0.32614986288987385
5268,0,0.28917792478012083
5269,0,0.2895026760139204
5270,0,0.2924351340957601
5271,0,0.29276203666975037
5272,0,0.28982764324681304
5273,0,0.28820496896269415
5274,0,0.29276203666975037
5275,0,0.30300118045791924
5276,0,0.29835196790786034
5277,0,0.3006714515556463
5278,0,0.28820496896269415
5279,0,0.2934164838062443
5280,0,0.28917792478012083
5281,0,0.325109407162149
5282,0,0.2960428028903147
5283,0,0.31924624949653846
5284,0,0.2888533897347511
5285,0,0.29276203666975037
5286,0,0.28820496896269415
5287,0,0.3026677376154703
5288,0,0.325109407162149
5289,0,0.28820496896269415
5290,0,0.3087012803605102
5291,0,0.28820496896269415
5292,0,0.2973610580407871
5293,0,0.3010036444449969
5294,0,0.3013360462072505
5295,0,0.2950563372827229
5296,0,0.2895026760139204
5297,0,0.28820496896269415
5298,0,0.2914557127155027
5299,0,0.3036686885809984
5300,0,0.29080383903481566
5301,0,0.2888533897347511
5302,0,0.30701861950011555
5303,0,0.2878810836107265
5304,0,0.2930891533059278
5305,0,0.3603068644113441
5306,0,0.3053410793316084
5307,0,0.2993447730573765
5308,0,0.2885290710663572
5309,0,0.29047822494857556
5310,0,0.2888533897347511
5311,0,0.2885290710663572
5312,0,0.28820496896269415
5313,0,0.2885290710663572
5314,0,0.28917792478012083
5315,0,0.325109407162149
5316,0,0.29868269265255004
5317,0,0.28820496896269415
5318,0,0.2878810836107265
5319,0,0.3010036444449969
5320,0,0.2901528262886712
5321,0,0.3026677376154703
5322,0,0.339829110846277
5323,0,0.2885290710663572
5324,0,0.29439975649965366
5325,0,0.3182174168496524
5326,0,0.2960428028903147
5327,0,0.30769107098657017
5328,0,0.29080383903481566
5329,0,0.2970311769072676
5330,0,0.30333483085398244
5331,0,0.2940717856031376
5332,0,0.2878810836107265
5333,0,0.28820496896269415
5334,0,0.2917819719225696
5335,0,0.3117428804599765
5336,0,0.2895026760139204
5337,0,0.2895026760139204
5338,0,0.32719203410364694
5339,0,0.29439975649965366
5340,0,0.2914557127155027
5341,0,0.32268839001402855
5342,0,0.2950563372827229
5343,0,0.2878810836107265
5344,0,0.2917819719225696
5345,0,0.3444503217022702
5346,0,0.30500618831755416
5347,0,0.28820496896269415
5348,0,0.30433702513326966
5349,0,0.29835196790786034
5350,0,0.28917792478012083
5351,0,0.28917792478012083
5352,0,0.3341831235453732
5353,0,0.2914557127155027
5354,0,0.29047822494857556
5355,0,0.29080383903481566
5356,0,0.2911296683548894
5357,0,0.29868269265255004
5358,0,0.2921084457812122
5359,0,0.2914557127155027
5360,0,0.3010036444449969
5361,0,0.2924351340957601
5362,0,0.28820496896269415
5363,0,0.28820496896269415
5364,0,0.28820496896269415
5365,0,0.2960428028903147
5366,0,0.2885290710663572
5367,0,0.29276203666975037
5368,0,0.3010036444449969
5369,0,0.28820496896269415
5370,0,0.29835196790786034
5371,0,0.2885290710663572
5372,0,0.2888533897347511
5373,0,0.2878810836107265
5374,0,0.5995497178225293
5375,0,0.2878810836107265
5376,0,0.2885290710663572
5377,0,0.29769115039162997
5378,0,0.2888533897347511
5379,0,0.28820496896269415
5380,0,0.2878810836107265
5381,0,0.302334502548503
5382,0,0.3063469873299175
5383,0,0.2911296683548894
5384,0,0.2885290710663572
5385,0,0.2878810836107265
5386,0,0.28917792478012083
5387,0,0.2993447730573765
5388,0,0.3046715035092302
5389,0,0.2957137687017843
5390,0,0.2888533897347511
5391,0,0.28820496896269415
5392,0,0.2937440279718588
5393,0,0.2914557127155027
5394,0,0.2901528262886712
5395,0,0.38953592864808495
5396,0,0.2888533897347511
5397,0,0.28820496896269415
5398,0,0.2878810836107265
5399,0,0.28820496896269415
5400,0,0.28820496896269415
5401,0,0.3433812350310626
5402,0,0.3000076932632633
5403,0,0.2878810836107265
5404,0,0.3127603829464587
5405,0,0.28917792478012083
5406,0,0.28917792478012083
5407,0,0.30567617632396654
5408,0,0.2895026760139204
5409,0,0.28982764324681304
5410,0,0.3373532715786863
5411,0,0.2993447730573765
5412,0,0.2970311769072676
5413,0,0.44242844212224375
5414,0,0.32545603466932
5415,0,0.2885290710663572
5416,0,0.31072719152689554
5417,0,0.2878810836107265
5418,0,0.2895026760139204
5419,0,0.2878810836107265
5420,0,0.29080383903481566
5421,0,0.299013627773167
5422,0,0.2878810836107265
5423,0,0.29835196790786034
5424,0,0.32303367177216563
5425,0,0.28820496896269415
5426,0,0.3006714515556463
5427,0,0.28820496896269415
5428,0,0.2885290710663572
5429,0,0.29868269265255004
5430,0,0.28820496896269415
5431,0,0.29835196790786034
5432,0,0.31924624949653846
5433,0,0.2993447730573765
5434,0,0.2901528262886712
5435,0,0.30300118045791924
5436,0,0.2924351340957601
5437,0,0.28820496896269415
5438,0,0.2888533897347511
5439,0,0.2895026760139204
5440,0,0.3264970630530237
5441,0,0.28917792478012083
5442,0,0.35522649268464884
5443,0,0.32963039613149253
5444,0,0.2901528262886712
5445,0,0.2888533897347511
5446,0,0.2885290710663572
5447,0,0.2888533897347511
5448,0,0.3416029514034345
5449,0,0.2924351340957601
5450,0,0.28982764324681304
5451,0,0.5607174401645526
5452,0,0.31684839566491335
5453,0,0.2973610580407871
5454,0,0.2911296683548894
5455,0,0.5156069872476621
5456,0,0.28917792478012083
5457,0,0.2993447730573765
5458,0,0.3020014754780907
5459,0,0.28820496896269415
5460,0,0.2973610580407871
5461,0,0.2934164838062443
5462,0,0.3046715035092302
5463,0,0.2914557127155027
5464,0,0.29967612829204976
5465,0,0.2888533897347511
5466,0,0.2888533897347511
5467,0,0.29276203666975037
5468,0,0.2885290710663572
5469,0,0.2888533897347511
5470,0,0.3134397222154094
5471,0,0.2888533897347511
5472,0,0.28820496896269415
5473,0,0.2878810836107265
5474,0,0.3120818467736525
5475,0,0.2947279404601866
5476,0,0.2885290710663572
5477,0,0.2914557127155027
5478,0,0.2924351340957601
5479,0,0.2895026760139204
5480,0,0.2888533897347511
5481,0,0.29835196790786034
5482,0,0.2914557127155027
5483,0,0.2888533897347511
5484,0,0.3013360462072505
5485,0,0.34552098537783493
5486,0,0.313099952316646
5487,0,0.2895026760139204
5488,0,0.2947279404601866
5489,0,0.299013627773167
5490,0,0.2878810836107265
5491,0,0.2901528262886712
5492,0,0.3100510763264976
5493,0,0.29276203666975037
5494,0,0.30300118045791924
5495,0,0.2947279404601866
5496,0,0.2937440279718588
5497,0,0.2973610580407871
5498,0,0.2947279404601866
5499,0,0.33067823125162243
5500,0,0.3006714515556463
5501,0,0.3141198626120792
5502,0,0.2885290710663572
5503,0,0.2888533897347511
5504,0,0.5242794104496962
5505,0,0.3026677376154703
5506,0,0.29439975649965366
5507,0,0.30166865662451176
5508,0,0.3087012803605102
5509,0,0.2960428028903147
5510,0,0.28820496896269415
5511,0,0.3103890326908553
5512,0,0.31719035493860803
5513,0,0.28982764324681304
5514,0,0.28982764324681304
5515,0,0.3053410793316084
5516,0,0.30166865662451176
5517,0,0.2888533897347511
5518,0,0.2885290710663572
5519,0,0.2895026760139204
5520,0,0.28820496896269415
5521,0,0.2878810836107265
5522,0,0.2878810836107265
5523,0,0.2878810836107265
5524,0,0.2878810836107265
5525,0,0.29967612829204976
5526,0,0.2878810836107265
5527,0,0.2878810836107265
5528,0,0.2924351340957601
5529,0,0.2878810836107265
5530,0,0.2878810836107265
5531,0,0.2878810836107265
5532,0,0.2878810836107265
5533,0,0.2878810836107265
5534,0,0.32893277797144016
5535,0,0.2917819719225696
5536,0,0.2924351340957601
5537,0,0.34730890603512654
5538,0,0.29769115039162997
5539,0,0.28917792478012083
5540,0,0.2888533897347511
5541,0,0.29080383903481566
5542,0,0.28820496896269415
5543,0,0.29276203666975037
5544,0,0.28820496896269415
5545,0,0.2950563372827229
5546,0,0.2917819719225696
5547,0,0.3103890326908553
5548,0,0.2885290710663572
5549,0,0.29439975649965366
5550,0,0.2901528262886712
5551,0,0.28982764324681304
5552,0,0.32684445354996877
5553,0,0.28820496896269415
5554,0,0.2970311769072676
5555,0,0.28820496896269415
5556,0,0.2914557127155027
5557,0,0.28820496896269415
5558,0,0.29080383903481566
5559,0,0.2937440279718588
5560,0,0.2930891533059278
5561,0,0.2885290710663572
5562,0,0.28820496896269415
5563,0,0.5980320183116448
5564,0,0.2885290710663572
5565,0,0.2888533897347511
5566,0,0.2911296683548894
5567,0,0.28917792478012083
5568,0,0.28917792478012083
5569,0,0.2885290710663572
5570,0,0.2895026760139204
5571,0,0.3097133226731475
5572,0,0.2973610580407871
5573,0,0.2960428028903147
5574,0,0.28820496896269415
5575,0,0.28982764324681304
5576,0,0.31446023261471723
5577,0,0.296701507199435
5578,0,0.28982764324681304
5579,0,0.3046715035092302
5580,0,0.38765973814772686
5581,0,0.2950563372827229
5582,0,0.2937440279718588
5583,0,0.2885290710663572
5584,0,0.2924351340957601
5585,0,0.29080383903481566
5586,0,0.29080383903481566
5587,0,0.33559025044137847
5588,0,0.3240706743380925
5589,0,0.2921084457812122
5590,0,0.30769107098657017
5591,0,0.29439975649965366
5592,0,0.29047822494857556
5593,0,0.3097133226731475
5594,0,0.29047822494857556
5595,0,0.2914557127155027
5596,0,0.28820496896269415
5597,0,0.28820496896269415
5598,0,0.2888533897347511
5599,0,0.29047822494857556
5600,0,0.2950563372827229
5601,0,0.2950563372827229
5602,0,0.2888533897347511
5603,0,0.2924351340957601
5604,0,0.2930891533059278
5605,0,0.2914557127155027
5606,0,0.3097133226731475
5607,0,0.33559025044137847
5608,0,0.2930891533059278
5609,0,0.28820496896269415
5610,0,0.28820496896269415
5611,0,0.28917792478012083
5612,0,0.28820496896269415
5613,0,0.28820496896269415
5614,0,0.28820496896269415
5615,0,0.29868269265255004
5616,0,0.2970311769072676
5617,0,0.2917819719225696
5618,0,0.2885290710663572
5619,0,0.2878810836107265
5620,0,0.28820496896269415
5621,0,0.29047822494857556
5622,0,0.28820496896269415
5623,0,0.34480703479251684
5624,0,0.28820496896269415
5625,0,0.2878810836107265
5626,0,0.2885290710663572
5627,0,0.3426693908931463
5628,0,0.31787486578729024
5629,0,0.35450335026341034
5630,0,0.28917792478012083
5631,0,0.28820496896269415
5632,0,0.3053410793316084
5633,0,0.31924624949653846
5634,0,0.2885290710663572
5635,0,0.28917792478012083
5636,0,0.28820496896269415
5637,0,0.29835196790786034
5638,0,0.30333483085398244
5639,0,0.28982764324681304
5640,0,0.2878810836107265
5641,0,0.28820496896269415
5642,0,0.28820496896269415
5643,0,0.2878810836107265
5644,0,0.2885290710663572
5645,0,0.28820496896269415
5646,0,0.28820496896269415
5647,0,0.30333483085398244
5648,0,0.2960428028903147
5649,0,0.2914557127155027
5650,0,0.29047822494857556
5651,0,0.3006714515556463
5652,0,0.3006714515556463
5653,0,0.2895026760139204
5654,0,0.2878810836107265
5655,0,0.5439269394905288
5656,0,0.2895026760139204
5657,0,0.2917819719225696
5658,0,0.2885290710663572
5659,0,0.3258028533368039
5660,0,0.2885290710663572
5661,0,0.2885290710663572
5662,0,0.28982764324681304
5663,0,0.2940717856031376
5664,0,0.32130919895494303
5665,0,0.2917819719225696
5666,0,0.28820496896269415
5667,0,0.2888533897347511
5668,0,0.2895026760139204
5669,0,0.2885290710663572
5670,0,0.28982764324681304
5671,0,0.29047822494857556
5672,0,0.2885290710663572
5673,0,0.2878810836107265
5674,0,0.372404845103676
5675,0,0.28917792478012083
5676,0,0.28917792478012083
5677,0,0.33700030338180054
5678,0,0.28820496896269415
5679,0,0.3000076932632633
5680,0,0.2980214537506383
5681,0,0.28820496896269415
5682,0,0.3668848925041477
5683,0,0.2980214537506383
5684,0,0.2888533897347511
5685,0,0.28820496896269415
5686,0,0.28820496896269415
5687,0,0.2937440279718588
5688,0,0.28820496896269415
5689,0,0.28820496896269415
5690,0,0.2895026760139204
5691,0,0.2950563372827229
5692,0,0.31242101435050523
5693,0,0.30166865662451176
5694,0,0.29276203666975037
5695,0,0.2914557127155027
5696,0,0.2914557127155027
5697,0,0.29769115039162997
5698,0,0.31548253885164185
5699,0,0.29835196790786034
5700,0,0.2885290710663572
5701,0,0.28820496896269415
5702,0,0.2953849467644557
5703,0,0.2885290710663572
5704,0,0.2878810836107265
5705,0,0.31446023261471723
5706,0,0.2973610580407871
5707,0,0.2921084457812122
5708,0,0.3240706743380925
5709,0,0.28820496896269415
5710,0,0.29835196790786034
5711,0,0.2885290710663572
5712,0,0.30300118045791924
5713,0,0.28917792478012083
5714,0,0.2947279404601866
5715,0,0.30400275341551086
5716,0,0.30166865662451176
5717,0,0.28820496896269415
5718,0,0.3093757719693381
5719,0,0.3258028533368039
5720,0,0.2888533897347511
5721,0,0.2885290710663572
5722,0,0.28917792478012083
5723,0,0.3013360462072505
5724,0,0.32027684588445937
5725,0,0.2885290710663572
5726,0,0.2901528262886712
5727,0,0.3026677376154703
5728,0,0.3090384244528097
5729,0,0.28917792478012083
5730,0,0.28820496896269415
5731,0,0.3206207687380683
5732,0,0.3458782222386467
5733,0,0.28982764324681304
5734,0,0.3134397222154094
5735,0,0.28820496896269415
5736,0,0.28820496896269415
5737,0,0.28820496896269415
5738,0,0.3093757719693381
5739,0,0.29047822494857556
5740,0,0.2878810836107265
5741,0,0.28982764324681304
5742,0,0.29769115039162997
5743,0,0.29080383903481566
5744,0,0.28820496896269415
5745,0,0.2895026760139204
5746,0,0.3206207687380683
5747,0,0.28982764324681304
5748,0,0.3206207687380683
5749,0,0.3036686885809984
5750,0,0.28820496896269415
5751,0,0.28917792478012083
5752,0,0.30300118045791924
5753,0,0.3835438956404434
5754,0,0.3114041156527616
5755,0,0.32963039613149253
5756,0,0.31719035493860803
5757,0,0.2885290710663572
5758,0,0.2885290710663572
5759,0,0.28820496896269415
5760,0,0.30769107098657017
5761,0,0.28982764324681304
5762,0,0.2950563372827229
5763,0,0.2921084457812122
5764,0,0.28917792478012083
5765,0,0.28820496896269415
5766,0,0.2993447730573765
5767,0,0.3320779608093658
5768,0,0.28982764324681304
5769,0,0.2911296683548894
5770,0,0.2924351340957601
5771,0,0.28917792478012083
5772,0,0.28820496896269415
5773,0,0.29276203666975037
5774,0,0.31480080215539474
5775,0,0.3053410793316084
5776,0,0.30735474294480614
5777,0,0.2888533897347511
5778,0,0.28982764324681304
5779,0,0.3083643399285946
5780,0,0.2917819719225696
5781,0,0.2940717856031376
5782,0,0.32684445354996877
5783,0,0.45767225173111364
5784,0,0.2921084457812122
5785,0,0.3199331182183254
5786,0,0.28820496896269415
5787,0,0.3195895860018766
5788,0,0.3182174168496524
5789,0,0.28982764324681304
5790,0,0.28917792478012083
5791,0,0.2960428028903147
5792,0,0.302334502548503
5793,0,0.29276203666975037
5794,0,0.3010036444449969
5795,0,0.28820496896269415
5796,0,0.2973610580407871
5797,0,0.31072719152689554
5798,0,0.28820496896269415
5799,0,0.28917792478012083
5800,0,0.3026677376154703
5801,0,0.2878810836107265
5802,0,0.28820496896269415
5803,0,0.2885290710663572
5804,0,0.28820496896269415
5805,0,0.28820496896269415
5806,0,0.2921084457812122
5807,0,0.2885290710663572
5808,0,0.28820496896269415
5809,0,0.2895026760139204
5810,0,0.37610348587981707
5811,0,0.2895026760139204
5812,0,0.3705610803360537
5813,0,0.3103890326908553
5814,0,0.2930891533059278
5815,0,0.28820496896269415
5816,0,0.28820496896269415
5817,0,0.2885290710663572
5818,0,0.2940717856031376
5819,0,0.302334502548503
5820,0,0.31548253885164185
5821,0,0.2934164838062443
5822,0,0.2911296683548894
5823,0,0.3380597518280922
5824,0,0.32684445354996877
5825,0,0.2911296683548894
5826,0,0.31106555259450086
5827,0,0.2960428028903147
5828,0,0.2885290710663572
5829,0,0.29080383903481566
5830,0,0.30300118045791924
5831,0,0.3134397222154094
5832,0,0.2934164838062443
5833,0,0.28820496896269415
5834,0,0.29276203666975037
5835,0,0.2940717856031376
5836,0,0.28917792478012083
5837,0,0.29080383903481566
5838,0,0.3738825370049903
5839,0,0.2901528262886712
5840,0,0.2930891533059278
5841,0,0.28820496896269415
5842,0,0.31446023261471723
5843,0,0.2885290710663572
5844,0,0.2914557127155027
5845,0,0.2885290710663572
5846,0,0.3595791474469469
5847,0,0.2885290710663572
5848,0,0.2885290710663572
5849,0,0.2885290710663572
5850,0,0.2885290710663572
5851,0,0.28917792478012083
5852,0,0.28820496896269415
5853,0,0.2878810836107265
5854,0,0.2878810836107265
5855,0,0.29276203666975037
5856,0,0.2895026760139204
5857,0,0.2914557127155027
5858,0,0.29835196790786034
5859,0,0.2911296683548894
5860,0,0.2934164838062443
5861,0,0.2885290710663572
5862,0,0.3559502967911175
5863,0,0.28982764324681304
5864,0,0.299013627773167
5865,0,0.30033946775629955
5866,0,0.3087012803605102
5867,0,0.2878810836107265
5868,0,0.28820496896269415
5869,0,0.28982764324681304
5870,0,0.2885290710663572
5871,0,0.3010036444449969
5872,0,0.2885290710663572
5873,0,0.2940717856031376
5874,0,0.30300118045791924
5875,0,0.28820496896269415
5876,0,0.3103890326908553
5877,0,0.2917819719225696
5878,0,0.2888533897347511
5879,0,0.3134397222154094
5880,0,0.299013627773167
5881,0,0.28982764324681304
5882,0,0.2885290710663572
5883,0,0.28820496896269415
5884,0,0.30300118045791924
5885,0,0.33348066327574066
5886,0,0.28820496896269415
5887,0,0.2885290710663572
5888,0,0.3000076932632633
5889,0,0.2885290710663572
5890,0,0.2921084457812122
5891,0,0.2901528262886712
5892,0,0.2924351340957601
5893,0,0.2921084457812122
5894,0,0.28820496896269415
5895,0,0.29637204912485876
5896,0,0.3090384244528097
5897,0,0.3046715035092302
5898,0,0.3087012803605102
5899,0,0.29868269265255004
5900,0,0.30567617632396654
5901,0,0.2957137687017843
5902,0,0.3189031089629503
5903,0,0.30601147906640774
5904,0,0.31924624949653846
5905,0,0.3036686885809984
5906,0,0.3013360462072505
5907,0,0.2888533897347511
5908,0,0.2911296683548894
5909,0,0.28820496896269415
5910,0,0.2924351340957601
5911,0,0.28917792478012083
5912,0,0.2914557127155027
5913,0,0.30701861950011555
5914,0,0.2914557127155027
5915,0,0.28820496896269415
5916,0,0.29439975649965366
5917,0,0.313099952316646
5918,0,0.3114041156527616
5919,0,0.3127603829464587
5920,0,0.3327789415867557
5921,0,0.28917792478012083
5922,0,0.30601147906640774
5923,0,0.3151415709845026
5924,0,0.28982764324681304
5925,0,0.2885290710663572
5926,0,0.3195895860018766
5927,0,0.29769115039162997
5928,0,0.30166865662451176
5929,0,0.2914557127155027
5930,0,0.31548253885164185
5931,0,0.2950563372827229
5932,0,0.29276203666975037
5933,0,0.31446023261471723
5934,0,0.2885290710663572
5935,0,0.2924351340957601
5936,0,0.3010036444449969
5937,0,0.2924351340957601
5938,0,0.28982764324681304
5939,0,0.28820496896269415
5940,0,0.2888533897347511
5941,0,0.32928149300369175
5942,0,0.28917792478012083
5943,0,0.29835196790786034
5944,0,0.2970311769072676
5945,0,0.2895026760139204
5946,0,0.28820496896269415
5947,0,0.28820496896269415
5948,0,0.28820496896269415
5949,0,0.28820496896269415
5950,0,0.3209648865161562
5951,0,0.3209648865161562
5952,0,0.30033946775629955
5953,0,0.29080383903481566
5954,0,0.3093757719693381
5955,0,0.2888533897347511
5956,0,0.2921084457812122
5957,0,0.2921084457812122
5958,0,0.3010036444449969
5959,0,0.28820496896269415
5960,0,0.3066827008846874
5961,0,0.2973610580407871
5962,0,0.2917819719225696
5963,0,0.28820496896269415
5964,0,0.28820496896269415
5965,0,0.31446023261471723
5966,0,0.2895026760139204
5967,0,0.29967612829204976
5968,0,0.28820496896269415
5969,0,0.29637204912485876
5970,0,0.28820496896269415
5971,0,0.2917819719225696
5972,0,0.29080383903481566
5973,0,0.29080383903481566
5974,0,0.2934164838062443
5975,0,0.28820496896269415
5976,0,0.28917792478012083
5977,0,0.2930891533059278
5978,0,0.3066827008846874
5979,0,0.2930891533059278
5980,0,0.28820496896269415
5981,0,0.2947279404601866
5982,0,0.2921084457812122
5983,0,0.2895026760139204
5984,0,0.31924624949653846
5985,0,0.2895026760139204
5986,0,0.3137796923963001
5987,0,0.29276203666975037
5988,0,0.28917792478012083
5989,0,0.34730890603512654
5990,0,0.29047822494857556
5991,0,0.29047822494857556
5992,0,0.2914557127155027
5993,0,0.28982764324681304
5994,0,0.2878810836107265
5995,0,0.31446023261471723
5996,0,0.3006714515556463
5997,0,0.3127603829464587
5998,0,0.28982764324681304
5999,0,0.2885290710663572
6000,0,0.2888533897347511
6001,0,0.2895026760139204
6002,0,0.2885290710663572
6003,0,0.2895026760139204
6004,0,0.3087012803605102
6005,0,0.30300118045791924
6006,0,0.30701861950011555
6007,0,0.3063469873299175
6008,0,0.2940717856031376
6009,0,0.4517982735341536
6010,0,0.2885290710663572
6011,0,0.2878810836107265
6012,0,0.2878810836107265
6013,0,0.2878810836107265
6014,0,0.29769115039162997
6015,0,0.9997295323465937
6016,0,0.30735474294480614
6017,0,0.29047822494857556
6018,0,0.2885290710663572
6019,0,0.28820496896269415
6020,0,0.2888533897347511
6021,0,0.2895026760139204
6022,0,0.28917792478012083
6023,0,0.32130919895494303
6024,0,0.2888533897347511
6025,0,0.3100510763264976
6026,0,0.3206207687380683
6027,0,0.3026677376154703
6028,0,0.29047822494857556
6029,0,0.2911296683548894
6030,0,0.28982764324681304
6031,0,0.42729232916546617
6032,0,0.3617642230350963
6033,0,0.2878810836107265
6034,0,0.3100510763264976
6035,0,0.28820496896269415
6036,0,0.2924351340957601
6037,0,0.39631697936497157
6038,0,0.28982764324681304
6039,0,0.2914557127155027
6040,0,0.2895026760139204
6041,0,0.3603068644113441
6042,0,0.2885290710663572
6043,0,0.28917792478012083
6044,0,0.2888533897347511
6045,0,0.2878810836107265
6046,0,0.2895026760139204
6047,0,0.2878810836107265
6048,0,0.32893277797144016
6049,0,0.3158237055056242
6050,0,0.31548253885164185
6051,0,0.3798166294962949
6052,0,0.3151415709845026
6053,0,0.3117428804599765
6054,0,0.32893277797144016
6055,0,0.30769107098657017
6056,0,0.30500618831755416
6057,0,0.2885290710663572
6058,0,0.28917792478012083
6059,0,0.2914557127155027
6060,0,0.2930891533059278
6061,0,0.2878810836107265
6062,0,0.4269058835655896
6063,0,0.3137796923963001
6064,0,0.2914557127155027
6065,0,0.28820496896269415
6066,0,0.28917792478012083
6067,0,0.2947279404601866
6068,0,0.2895026760139204
6069,0,0.28820496896269415
6070,0,0.29967612829204976
6071,0,0.37462226815029076
6072,0,0.29868269265255004
6073,0,0.3066827008846874
6074,0,0.2901528262886712
6075,0,0.3331297099626948
6076,0,0.32893277797144016
6077,0,0.2917819719225696
6078,0,0.28820496896269415
6079,0,0.2947279404601866
6080,0,0.28917792478012083
6081,0,0.29439975649965366
6082,0,0.28982764324681304
6083,0,0.2914557127155027
6084,0,0.2957137687017843
6085,0,0.3299794870715727
6086,0,0.29835196790786034
6087,0,0.32893277797144016
6088,0,0.31106555259450086
6089,0,0.2980214537506383
6090,0,0.2930891533059278
6091,0,0.28820496896269415
6092,0,0.2937440279718588
6093,0,0.33912082731595633
6094,0,0.3036686885809984
6095,0,0.34766700947202445
6096,0,0.3046715035092302
6097,0,0.2917819719225696
6098,0,0.2885290710663572
6099,0,0.2878810836107265
6100,0,0.2947279404601866
6101,0,0.2934164838062443
6102,0,0.2934164838062443
6103,0,0.2980214537506383
6104,0,0.3046715035092302
6105,0,0.3066827008846874
6106,0,0.3165066341654205
6107,0,0.28820496896269415
6108,0,0.2885290710663572
6109,0,0.28820496896269415
6110,0,0.2885290710663572
6111,0,0.2921084457812122
6112,0,0.28917792478012083
6113,0,0.28917792478012083
6114,0,0.29835196790786034
6115,0,0.28820496896269415
6116,0,0.2924351340957601
6117,0,0.2901528262886712
6118,0,0.2934164838062443
6119,0,0.28820496896269415
6120,0,0.3209648865161562
6121,0,0.3687210809125872
6122,0,0.2937440279718588
6123,0,0.2885290710663572
6124,0,0.2888533897347511
6125,0,0.8189335681964816
6126,0,0.2924351340957601
6127,0,0.30433702513326966
6128,0,0.28820496896269415
6129,0,0.2980214537506383
6130,0,0.296701507199435
6131,0,0.28820496896269415
6132,0,0.28820496896269415
6133,0,0.28917792478012083
6134,0,0.3020014754780907
6135,0,0.3189031089629503
6136,0,0.3189031089629503
6137,0,0.2885290710663572
6138,0,0.2878810836107265
6139,0,0.2885290710663572
6140,0,0.2921084457812122
6141,0,0.28820496896269415
6142,0,0.2901528262886712
6143,0,0.29047822494857556
6144,0,0.2878810836107265
6145,0,0.4342630890299579
6146,0,0.3000076932632633
6147,0,0.2878810836107265
6148,0,0.3134397222154094
6149,0,0.2901528262886712
6150,0,0.3066827008846874
6151,0,0.3617642230350963
6152,0,0.2878810836107265
6153,0,0.2885290710663572
6154,0,0.2973610580407871
6155,0,0.30601147906640774
6156,0,0.28820496896269415
6157,0,0.36505256035546385
6158,0,0.2888533897347511
6159,0,0.28820496896269415
6160,0,0.2888533897347511
6161,0,0.28820496896269415
6162,0,0.28820496896269415
6163,0,0.2888533897347511
6164,0,0.28917792478012083
6165,0,0.28917792478012083
6166,0,0.28820496896269415
6167,0,0.29047822494857556
6168,0,0.28982764324681304
6169,0,0.3103890326908553
6170,0,0.28982764324681304
6171,0,0.28820496896269415
6172,0,0.3175325117313734
6173,0,0.28917792478012083
6174,0,0.2911296683548894
6175,0,0.30769107098657017
6176,0,0.2930891533059278
6177,0,0.325109407162149
6178,0,0.2885290710663572
6179,0,0.30033946775629955
6180,0,0.28820496896269415
6181,0,0.2901528262886712
6182,0,0.2885290710663572
6183,0,0.2917819719225696
6184,0,0.2934164838062443
6185,0,0.28820496896269415
6186,0,0.28820496896269415
6187,0,0.28820496896269415
6188,0,0.29080383903481566
6189,0,0.28820496896269415
6190,0,0.28982764324681304
6191,0,0.29047822494857556
6192,0,0.28820496896269415
6193,0,0.2950563372827229
6194,0,0.3103890326908553
6195,0,0.3362949123444989
6196,0,0.3303287655398883
6197,0,0.28820496896269415
6198,0,0.31480080215539474
6199,0,0.2878810836107265
6200,0,0.3151415709845026
6201,0,0.2885290710663572
6202,0,0.2895026760139204
6203,0,0.2888533897347511
6204,0,0.3087012803605102
6205,0,0.31684839566491335
6206,0,0.30701861950011555
6207,0,0.28820496896269415
6208,0,0.29868269265255004
6209,0,0.3338318012341404
6210,0,0.9760513562248992
6211,0,0.2940717856031376
6212,0,0.3006714515556463
6213,0,0.2901528262886712
6214,0,0.30500618831755416
6215,0,0.29047822494857556
6216,0,0.28820496896269415
6217,0,0.2885290710663572
6218,0,0.2888533897347511
6219,0,0.3006714515556463
6220,0,0.2885290710663572
6221,0,0.2888533897347511
6222,0,0.2895026760139204
6223,0,0.2921084457812122
6224,0,0.28820496896269415
6225,0,0.3097133226731475
6226,0,0.28917792478012083
6227,0,0.2888533897347511
6228,0,0.2934164838062443
6229,0,0.3258028533368039
6230,0,0.29276203666975037
6231,0,0.28982764324681304
6232,0,0.2917819719225696
6233,0,0.2901528262886712
6234,0,0.28917792478012083
6235,0,0.29047822494857556
6236,0,0.28820496896269415
6237,0,0.296701507199435
6238,0,0.2940717856031376
6239,0,0.2950563372827229
6240,0,0.2888533897347511
6241,0,0.2901528262886712
6242,0,0.2934164838062443
6243,0,0.3100510763264976
6244,0,0.2888533897347511
6245,0,0.2885290710663572
6246,0,0.2917819719225696
6247,0,0.29769115039162997
6248,0,0.31548253885164185
6249,0,0.2878810836107265
6250,0,0.2878810836107265
6251,0,0.28820496896269415
6252,0,0.2930891533059278
6253,0,0.2878810836107265
6254,0,0.2885290710663572
6255,0,0.2878810836107265
6256,0,0.29080383903481566
6257,0,0.30433702513326966
6258,0,0.33242835843890756
6259,0,0.34695097527249136
6260,0,0.3444503217022702
6261,0,0.28820496896269415
6262,0,0.30701861950011555
6263,0,0.2888533897347511
6264,0,0.3063469873299175
6265,0,0.2888533897347511
6266,0,0.3000076932632633
6267,0,0.30735474294480614
6268,0,0.2895026760139204
6269,0,0.2878810836107265
6270,0,0.29276203666975037
6271,0,0.2953849467644557
6272,0,0.3066827008846874
6273,0,0.2885290710663572
6274,0,0.3824242558202407
6275,0,0.299013627773167
6276,0,0.2937440279718588
6277,0,0.2885290710663572
6278,0,0.31480080215539474
6279,0,0.28820496896269415
6280,0,0.28820496896269415
6281,0,0.2895026760139204
6282,0,0.3158237055056242
6283,0,0.2885290710663572
6284,0,0.3206207687380683
6285,0,0.30033946775629955
6286,0,0.29047822494857556
6287,0,0.3199331182183254
6288,0,0.2878810836107265
6289,0,0.2911296683548894
6290,0,0.2878810836107265
6291,0,0.2895026760139204
6292,0,0.3158237055056242
6293,0,0.3053410793316084
6294,0,0.29439975649965366
6295,0,0.2885290710663572
6296,0,0.38616117799674776
6297,0,0.29080383903481566
6298,0,0.29276203666975037
6299,0,0.29276203666975037
6300,0,0.3083643399285946
6301,0,0.3563124461307571
6302,0,0.30400275341551086
6303,0,0.2878810836107265
6304,0,0.2888533897347511
6305,0,0.28820496896269415
6306,0,0.2957137687017843
6307,0,0.28820496896269415
6308,0,0.2993447730573765
6309,0,0.30769107098657017
6310,0,0.2993447730573765
6311,0,0.2895026760139204
6312,0,0.30601147906640774
6313,0,0.29637204912485876
6314,0,0.2901528262886712
6315,0,0.29439975649965366
6316,0,0.2911296683548894
6317,0,0.2888533897347511
6318,0,0.28982764324681304
6319,0,0.3206207687380683
6320,0,0.3097133226731475
6321,0,0.30400275341551086
6322,0,0.30033946775629955
6323,0,0.3063469873299175
6324,0,0.38093334394791123
6325,0,0.3141198626120792
6326,0,0.2888533897347511
6327,0,0.3299794870715727
6328,0,0.28982764324681304
6329,0,0.2885290710663572
6330,0,0.28982764324681304
6331,0,0.299013627773167
6332,0,0.2914557127155027
6333,0,0.2917819719225696
6334,0,0.3026677376154703
6335,0,0.2888533897347511
6336,0,0.28982764324681304
6337,0,0.28917792478012083
6338,0,0.29439975649965366
6339,0,0.29835196790786034
6340,0,0.28917792478012083
6341,0,0.28820496896269415
6342,0,0.2885290710663572
6343,0,0.2885290710663572
6344,0,0.29439975649965366
6345,0,0.2878810836107265
6346,0,0.34516392278995744
6347,0,0.3036686885809984
6348,0,0.29868269265255004
6349,0,0.2947279404601866
6350,0,0.2947279404601866
6351,0,0.28917792478012083
6352,0,0.3083643399285946
6353,0,0.29637204912485876
6354,0,0.31787486578729024
6355,0,0.29835196790786034
6356,0,0.38093334394791123
6357,0,0.30601147906640774
6358,0,0.30433702513326966
6359,0,0.2895026760139204
6360,0,0.9999989126658583
6361,0,0.28820496896269415
6362,0,0.28917792478012083
6363,0,0.2878810836107265
6364,0,0.2885290710663572
6365,0,0.30166865662451176
6366,0,0.3127603829464587
6367,0,0.29276203666975037
6368,0,0.2917819719225696
6369,0,0.36761890764046895
6370,0,0.28820496896269415
6371,0,0.32303367177216563
6372,0,0.2917819719225696
6373,0,0.3137796923963001
6374,0,0.2960428028903147
6375,0,0.2901528262886712
6376,0,0.2901528262886712
6377,0,0.45924070408337464
6378,0,0.32928149300369175
6379,0,0.29047822494857556
6380,0,0.28820496896269415
6381,0,0.3127603829464587
6382,0,0.28820496896269415
6383,0,0.3010036444449969
6384,0,0.2957137687017843
6385,0,0.29637204912485876
6386,0,0.2895026760139204
6387,0,0.28982764324681304
6388,0,0.28820496896269415
6389,0,0.31242101435050523
6390,0,0.28917792478012083
6391,0,0.35414202802760303
6392,0,0.2993447730573765
6393,0,0.3437374215066538
6394,0,0.3182174168496524
6395,0,0.2895026760139204
6396,0,0.29080383903481566
6397,0,0.296701507199435
6398,0,0.28982764324681304
6399,0,0.2885290710663572
6400,0,0.2885290710663572
6401,0,0.28820496896269415
6402,0,0.2895026760139204
6403,0,0.29080383903481566
6404,0,0.2973610580407871
6405,0,0.2914557127155027
6406,0,0.29835196790786034
6407,0,0.2885290710663572
6408,0,0.28820496896269415
6409,0,0.2885290710663572
6410,0,0.2885290710663572
6411,0,0.2901528262886712
6412,0,0.2924351340957601
6413,0,0.2878810836107265
6414,0,0.2914557127155027
6415,0,0.986777140760261
6416,0,0.9430727981857121
6417,0,0.35450335026341034
6418,0,0.3161650706944725
6419,0,0.28820496896269415
6420,0,0.28820496896269415
6421,0,0.2947279404601866
6422,0,0.2930891533059278
6423,0,0.2878810836107265
6424,0,0.2924351340957601
6425,0,0.2888533897347511
6426,0,0.29080383903481566
6427,0,0.336647516870603
6428,0,0.2980214537506383
6429,0,0.28820496896269415
6430,0,0.28820496896269415
6431,0,0.28917792478012083
6432,0,0.2888533897347511
6433,0,0.36578502758594184
6434,0,0.2950563372827229
6435,0,0.361399643663711
6436,0,0.2885290710663572
6437,0,0.3114041156527616
6438,0,0.29967612829204976
6439,0,0.3824242558202407
6440,0,0.2885290710663572
6441,0,0.29769115039162997
6442,0,0.4311615924276343
6443,0,0.28820496896269415
6444,0,0.3282359133227933
6445,0,0.28820496896269415
6446,0,0.31242101435050523
6447,0,0.36249385910888554
6448,0,0.3010036444449969
6449,0,0.30400275341551086
6450,0,0.2878810836107265
6451,0,0.2885290710663572
6452,0,0.2888533897347511
6453,0,0.28820496896269415
6454,0,0.28820496896269415
6455,0,0.2934164838062443
6456,0,0.28820496896269415
6457,0,0.28820496896269415
6458,0,0.28820496896269415
6459,0,0.2878810836107265
6460,0,0.28917792478012083
6461,0,0.28820496896269415
6462,0,0.3066827008846874
6463,0,0.2888533897347511
6464,0,0.32268839001402855
6465,0,0.2878810836107265
6466,0,0.30735474294480614
6467,0,0.2953849467644557
6468,0,0.2953849467644557
6469,0,0.2953849467644557
6470,0,0.2940717856031376
6471,0,0.2953849467644557
6472,0,0.29637204912485876
6473,0,0.2917819719225696
6474,0,0.2911296683548894
6475,0,0.29439975649965366
6476,0,0.2878810836107265
6477,0,0.32337914659186107
6478,0,0.2885290710663572
6479,0,0.28820496896269415
6480,0,0.28820496896269415
6481,0,0.28982764324681304
6482,0,0.28820496896269415
6483,0,0.3264970630530237
6484,0,0.28820496896269415
6485,0,0.296701507199435
6486,0,0.3974511168716166
6487,0,0.29868269265255004
6488,0,0.31480080215539474
6489,0,0.28917792478012083
6490,0,0.2878810836107265
6491,0,0.3617642230350963
6492,0,0.2888533897347511
6493,0,0.33102788392118504
6494,0,0.33912082731595633
6495,0,0.2885290710663572
6496,0,0.29637204912485876
6497,0,0.2888533897347511
6498,0,0.2888533897347511
6499,0,0.28982764324681304
6500,0,0.29769115039162997
6501,0,0.29868269265255004
6502,0,0.29047822494857556
6503,0,0.3010036444449969
6504,0,0.2911296683548894
6505,0,0.29276203666975037
6506,0,0.28917792478012083
6507,0,0.2993447730573765
6508,0,0.2950563372827229
6509,0,0.3053410793316084
6510,0,0.29047822494857556
6511,0,0.3100510763264976
6512,0,0.3537808722230783
6513,0,0.30701861950011555
6514,0,0.2947279404601866
6515,0,0.28820496896269415
6516,0,0.28820496896269415
6517,0,0.2888533897347511
6518,0,0.346235633054145
6519,0,0.28820496896269415
6520,0,0.29967612829204976
6521,0,0.3036686885809984
6522,0,0.2885290710663572
6523,0,0.28820496896269415
6524,0,0.2911296683548894
6525,0,0.2957137687017843
6526,0,0.3026677376154703
6527,0,0.2895026760139204
6528,0,0.2878810836107265
6529,0,0.2885290710663572
6530,0,0.2885290710663572
6531,0,0.2930891533059278
6532,0,0.28917792478012083
6533,0,0.29868269265255004
6534,0,0.41190850477395785
6535,0,0.28820496896269415
6536,0,0.28917792478012083
6537,0,0.2947279404601866
6538,0,0.3010036444449969
6539,0,0.2960428028903147
6540,0,0.28820496896269415
6541,0,0.28982764324681304
6542,0,0.28820496896269415
6543,0,0.3100510763264976
6544,0,0.28820496896269415
6545,0,0.2917819719225696
6546,0,0.33912082731595633
6547,0,0.2934164838062443
6548,0,0.3006714515556463
6549,0,0.32165370578986424
6550,0,0.2930891533059278
6551,0,0.29835196790786034
6552,0,0.28917792478012083
6553,0,0.30166865662451176
6554,0,0.3189031089629503
6555,0,0.29967612829204976
6556,0,0.31924624949653846
6557,0,0.28820496896269415
6558,0,0.2917819719225696
6559,0,0.31072719152689554
6560,0,0.2960428028903147
6561,0,0.34838373308002724
6562,0,0.2888533897347511
6563,0,0.29868269265255004
6564,0,0.2878810836107265
6565,0,0.3090384244528097
6566,0,0.29637204912485876
6567,0,0.28820496896269415
6568,0,0.30769107098657017
6569,0,0.2885290710663572
6570,0,0.2924351340957601
6571,0,0.29439975649965366
6572,0,0.28820496896269415
6573,0,0.30433702513326966
6574,0,0.2911296683548894
6575,0,0.2888533897347511
6576,0,0.2885290710663572
6577,0,0.2957137687017843
6578,0,0.2911296683548894
6579,0,0.28917792478012083
6580,0,0.2885290710663572
6581,0,0.30400275341551086
6582,0,0.29439975649965366
6583,0,0.3206207687380683
6584,0,0.44320779204686706
6585,0,0.2888533897347511
6586,0,0.2950563372827229
6587,0,0.2950563372827229
6588,0,0.3175325117313734
6589,0,0.29080383903481566
6590,0,0.2934164838062443
6591,0,0.28820496896269415
6592,0,0.29080383903481566
6593,0,0.28820496896269415
6594,0,0.3046715035092302
6595,0,0.38093334394791123
6596,0,0.28820496896269415
6597,0,0.28820496896269415
6598,0,0.2921084457812122
6599,0,0.33137772326221426
6600,0,0.2911296683548894
6601,0,0.29276203666975037
6602,0,0.2885290710663572
6603,0,0.2888533897347511
6604,0,0.3137796923963001
6605,0,0.28820496896269415
6606,0,0.28820496896269415
6607,0,0.3103890326908553
6608,0,0.2911296683548894
6609,0,0.28982764324681304
6610,0,0.2888533897347511
6611,0,0.29276203666975037
6612,0,0.30601147906640774
6613,0,0.3599429254436371
6614,0,0.2921084457812122
6615,0,0.3161650706944725
6616,0,0.30567617632396654
6617,0,0.28982764324681304
6618,0,0.29868269265255004
6619,0,0.2885290710663572
6620,0,0.4346511434743643
6621,0,0.2911296683548894
6622,0,0.2947279404601866
6623,0,0.28820496896269415
6624,0,0.2917819719225696
6625,0,0.2885290710663572
6626,0,0.3010036444449969
6627,0,0.2980214537506383
6628,0,0.30033946775629955
6629,0,0.2895026760139204
6630,0,0.302334502548503
6631,0,0.28917792478012083
6632,0,0.2911296683548894
6633,0,0.2885290710663572
6634,0,0.29276203666975037
6635,0,0.2878810836107265
6636,0,0.28820496896269415
6637,0,0.28820496896269415
6638,0,0.3087012803605102
6639,0,0.28820496896269415
6640,0,0.2901528262886712
6641,0,0.2973610580407871
6642,0,0.2888533897347511
6643,0,0.36212896163377417
6644,0,0.28820496896269415
6645,0,0.2901528262886712
6646,0,0.3103890326908553
6647,0,0.29047822494857556
6648,0,0.32130919895494303
6649,0,0.3264970630530237
6650,0,0.2888533897347511
6651,0,0.43077427958011155
6652,0,0.2885290710663572
6653,0,0.2885290710663572
6654,0,0.28820496896269415
6655,0,0.28820496896269415
6656,0,0.31106555259450086
6657,0,0.31106555259450086
6658,0,0.29276203666975037
6659,0,0.29637204912485876
6660,0,0.29047822494857556
6661,0,0.8918032805794298
6662,0,0.29080383903481566
6663,0,0.30500618831755416
6664,0,0.2973610580407871
6665,0,0.2930891533059278
6666,0,0.29637204912485876
6667,0,0.2960428028903147
6668,0,0.3401835216587868
6669,0,0.2960428028903147
6670,0,0.30433702513326966
6671,0,0.2940717856031376
6672,0,0.2885290710663572
6673,0,0.2901528262886712
6674,0,0.2930891533059278
6675,0,0.2914557127155027
6676,0,0.3258028533368039
6677,0,0.296701507199435
6678,0,0.29276203666975037
6679,0,0.30033946775629955
6680,0,0.3026677376154703
6681,0,0.2885290710663572
6682,0,0.2888533897347511
6683,0,0.29868269265255004
6684,0,0.29047822494857556
6685,0,0.28982764324681304
6686,0,0.2993447730573765
6687,0,0.2970311769072676
6688,0,0.28820496896269415
6689,0,0.30300118045791924
6690,0,0.2878810836107265
6691,0,0.2921084457812122
6692,0,0.3046715035092302
6693,0,0.31446023261471723
6694,0,0.2930891533059278
6695,0,0.3303287655398883
6696,0,0.3013360462072505
6697,0,0.28820496896269415
6698,0,0.29080383903481566
6699,0,0.28820496896269415
6700,0,0.2911296683548894
6701,0,0.2950563372827229
6702,0,0.3010036444449969
6703,0,0.45963294461060417
6704,0,0.30300118045791924
6705,0,0.29080383903481566
6706,0,0.33242835843890756
6707,0,0.2930891533059278
6708,0,0.3161650706944725
6709,0,0.2888533897347511
6710,0,0.29276203666975037
6711,0,0.2901528262886712
6712,0,0.2895026760139204
6713,0,0.28820496896269415
6714,0,0.29835196790786034
6715,0,0.29439975649965366
6716,0,0.2973610580407871
6717,0,0.30433702513326966
6718,0,0.29047822494857556
6719,0,0.3505380144502189
6720,0,0.31242101435050523
6721,0,0.28917792478012083
6722,0,0.3219984067555708
6723,0,0.3165066341654205
6724,0,0.29276203666975037
6725,0,0.28917792478012083
6726,0,0.28820496896269415
6727,0,0.2970311769072676
6728,0,0.2901528262886712
6729,0,0.2888533897347511
6730,0,0.2930891533059278
6731,0,0.2895026760139204
6732,0,0.36358950127370493
6733,0,0.3120818467736525
6734,0,0.2914557127155027
6735,0,0.2901528262886712
6736,0,0.2878810836107265
6737,0,0.2940717856031376
6738,0,0.3020014754780907
6739,0,0.2970311769072676
6740,0,0.2901528262886712
6741,0,0.48994886668004767
6742,0,0.29637204912485876
6743,0,0.29868269265255004
6744,0,0.28917792478012083
6745,0,0.3117428804599765
6746,0,0.2980214537506383
6747,0,0.2888533897347511
6748,0,0.36432071730178894
6749,0,0.30166865662451176
6750,0,0.28820496896269415
6751,0,0.31106555259450086
6752,0,0.2895026760139204
6753,0,0.2885290710663572
6754,0,0.31684839566491335
6755,0,0.2953849467644557
6756,0,0.2970311769072676
6757,0,0.30400275341551086
6758,0,0.28982764324681304
6759,0,0.3989650135236748
6760,0,0.2957137687017843
6761,0,0.30500618831755416
6762,0,0.28917792478012083
6763,0,0.29967612829204976
6764,0,0.2930891533059278
6765,0,0.3010036444449969
6766,0,0.3137796923963001
6767,0,0.2924351340957601
6768,0,0.29080383903481566
6769,0,0.30769107098657017
6770,0,0.3362949123444989
6771,0,0.3182174168496524
6772,0,0.28820496896269415
6773,0,0.28820496896269415
6774,0,0.2895026760139204
6775,0,0.2885290710663572
6776,0,0.2888533897347511
6777,0,0.2924351340957601
6778,0,0.3117428804599765
6779,0,0.28820496896269415
6780,0,0.2940717856031376
6781,0,0.28820496896269415
6782,0,0.2917819719225696
6783,0,0.2924351340957601
6784,0,0.2911296683548894
6785,0,0.2878810836107265
6786,0,0.41458917050152544
6787,0,0.2993447730573765
6788,0,0.28820496896269415
6789,0,0.2921084457812122
6790,0,0.2921084457812122
6791,0,0.31072719152689554
6792,0,0.28982764324681304
6793,0,0.28820496896269415
6794,0,0.28820496896269415
6795,0,0.3175325117313734
6796,0,0.2878810836107265
6797,0,0.29637204912485876
6798,0,0.2885290710663572
6799,0,0.2878810836107265
6800,0,0.2911296683548894
6801,0,0.28820496896269415
6802,0,0.3735128921721051
6803,0,0.31446023261471723
6804,0,0.2914557127155027
6805,0,0.2957137687017843
6806,0,0.2947279404601866
6807,0,0.28820496896269415
6808,0,0.2885290710663572
6809,0,0.3185601646609659
6810,0,0.2888533897347511
6811,0,0.29835196790786034
6812,0,0.45101605390462374
6813,0,0.336647516870603
6814,0,0.28820496896269415
6815,0,0.2888533897347511
6816,0,0.2950563372827229
6817,0,0.29967612829204976
6818,0,0.28820496896269415
6819,0,0.2970311769072676
6820,0,0.28820496896269415
6821,0,0.2980214537506383
6822,0,0.3158237055056242
6823,0,0.3127603829464587
6824,0,0.29868269265255004
6825,0,0.3103890326908553
6826,0,0.28820496896269415
6827,0,0.2878810836107265
6828,0,0.3114041156527616
6829,0,0.33559025044137847
6830,0,0.31106555259450086
6831,0,0.3080276033924249
6832,0,0.3175325117313734
6833,0,0.28820496896269415
6834,0,0.28917792478012083
6835,0,0.29439975649965366
6836,0,0.28917792478012083
6837,0,0.2957137687017843
6838,0,0.2914557127155027
6839,0,0.28820496896269415
6840,0,0.2917819719225696
6841,0,0.31242101435050523
6842,0,0.28820496896269415
6843,0,0.2885290710663572
6844,0,0.28982764324681304
6845,0,0.2911296683548894
6846,0,0.29047822494857556
6847,0,0.28917792478012083
6848,0,0.3278877642690647
6849,0,0.30033946775629955
6850,0,0.45140713370348867
6851,0,0.28917792478012083
6852,0,0.2885290710663572
6853,0,0.28820496896269415
6854,0,0.2885290710663572
6855,0,0.28820496896269415
6856,0,0.2888533897347511
6857,0,0.2950563372827229
6858,0,0.2878810836107265
6859,0,0.28917792478012083
6860,0,0.2901528262886712
6861,0,0.34910114351194116
6862,0,0.2947279404601866
6863,0,0.2934164838062443
6864,0,0.28917792478012083
6865,0,0.2937440279718588
6866,0,0.2921084457812122
6867,0,0.30400275341551086
6868,0,0.2980214537506383
6869,0,0.28917792478012083
6870,0,0.30500618831755416
6871,0,0.2888533897347511
6872,0,0.3158237055056242
6873,0,0.2980214537506383
6874,0,0.2895026760139204
6875,0,0.2888533897347511
6876,0,0.28982764324681304
6877,0,0.30333483085398244
6878,0,0.28917792478012083
6879,0,0.28982764324681304
6880,0,0.2885290710663572
6881,0,0.2901528262886712
6882,0,0.3000076932632633
6883,0,0.2901528262886712
6884,0,0.2980214537506383
6885,0,0.2970311769072676
6886,0,0.2973610580407871
6887,0,0.29080383903481566
6888,0,0.2878810836107265
6889,0,0.2911296683548894
6890,0,0.30601147906640774
6891,0,0.3000076932632633
6892,0,0.28820496896269415
6893,0,0.28820496896269415
6894,0,0.29047822494857556
6895,0,0.2885290710663572
6896,0,0.2940717856031376
6897,0,0.34659321750533834
6898,0,0.3151415709845026
6899,0,0.2930891533059278
6900,0,0.28820496896269415
6901,0,0.2878810836107265
6902,0,0.29047822494857556
6903,0,0.29080383903481566
6904,0,0.32337914659186107
6905,0,0.2885290710663572
6906,0,0.29439975649965366
6907,0,0.28820496896269415
6908,0,0.2895026760139204
6909,0,0.2885290710663572
6910,0,0.2885290710663572
6911,0,0.28820496896269415
6912,0,0.2878810836107265
6913,0,0.28917792478012083
6914,0,0.2895026760139204
6915,0,0.3103890326908553
6916,0,0.2947279404601866
6917,0,0.3010036444449969
6918,0,0.2895026760139204
6919,0,0.28917792478012083
6920,0,0.28917792478012083
6921,0,0.40694407664893756
6922,0,0.2901528262886712
6923,0,0.29276203666975037
6924,0,0.2888533897347511
6925,0,0.29835196790786034
6926,0,0.2934164838062443
6927,0,0.29080383903481566
6928,0,0.28820496896269415
6929,0,0.2921084457812122
6930,0,0.2957137687017843
6931,0,0.29276203666975037
6932,0,0.2911296683548894
6933,0,0.2980214537506383
6934,0,0.28820496896269415
6935,0,0.29637204912485876
6936,0,0.28917792478012083
6937,0,0.28820496896269415
6938,0,0.28917792478012083
6939,0,0.3661514943742012
6940,0,0.28820496896269415
6941,0,0.2878810836107265
6942,0,0.28820496896269415
6943,0,0.2911296683548894
6944,0,0.29439975649965366
6945,0,0.2888533897347511
6946,0,0.3010036444449969
6947,0,0.2921084457812122
6948,0,0.2911296683548894
6949,0,0.29080383903481566
6950,0,0.29047822494857556
6951,0,0.29047822494857556
6952,0,0.28982764324681304
6953,0,0.29080383903481566
6954,0,0.29047822494857556
6955,0,0.29047822494857556
6956,0,0.29080383903481566
6957,0,0.28917792478012083
6958,0,0.2917819719225696
6959,0,0.3053410793316084
6960,0,0.28917792478012083
6961,0,0.3948065304475826
6962,0,0.2924351340957601
6963,0,0.32165370578986424
6964,0,0.3433812350310626
6965,0,0.3066827008846874
6966,0,0.29080383903481566
6967,0,0.2888533897347511
6968,0,0.29637204912485876
6969,0,0.28820496896269415
6970,0,0.3494601054759588
6971,0,0.29080383903481566
6972,0,0.3026677376154703
6973,0,0.29080383903481566
6974,0,0.2911296683548894
6975,0,0.30701861950011555
6976,0,0.30601147906640774
6977,0,0.2973610580407871
6978,0,0.3237248142038517
6979,0,0.2888533897347511
6980,0,0.33137772326221426
6981,0,0.30400275341551086
6982,0,0.28982764324681304
6983,0,0.4080880675614901
6984,0,0.29047822494857556
6985,0,0.2895026760139204
6986,0,0.2888533897347511
6987,0,0.2940717856031376
6988,0,0.2917819719225696
6989,0,0.29967612829204976
6990,0,0.3006714515556463
6991,0,0.32303367177216563
6992,0,0.2937440279718588
6993,0,0.3026677376154703
6994,0,0.31106555259450086
6995,0,0.2937440279718588
6996,0,0.2934164838062443
6997,0,0.3206207687380683
6998,0,0.3195895860018766
6999,0,0.2885290710663572
7000,0,0.3505380144502189
7001,0,0.2895026760139204
7002,0,0.31719035493860803
7003,0,0.29047822494857556
7004,0,0.28820496896269415
7005,0,0.29637204912485876
7006,0,0.2901528262886712
7007,0,0.29868269265255004
7008,0,0.28820496896269415
7009,0,0.2950563372827229
7010,0,0.28982764324681304
7011,0,0.3790728587072641
7012,0,0.339829110846277
7013,0,0.2885290710663572
7014,0,0.2960428028903147
7015,0,0.28820496896269415
7016,0,0.3010036444449969
7017,0,0.32858425131723373
7018,0,0.3006714515556463
7019,0,0.2914557127155027
7020,0,0.28820496896269415
7021,0,0.2930891533059278
7022,0,0.3026677376154703
7023,0,0.2885290710663572
7024,0,0.2911296683548894
7025,0,0.2924351340957601
7026,0,0.2901528262886712
7027,0,0.28820496896269415
7028,0,0.28820496896269415
7029,0,0.3097133226731475
7030,0,0.28917792478012083
7031,0,0.99995757256639
7032,0,0.30701861950011555
7033,0,0.2901528262886712
7034,0,0.32858425131723373
7035,0,0.3036686885809984
7036,0,0.299013627773167
7037,0,0.28917792478012083
7038,0,0.29080383903481566
7039,0,0.2895026760139204
7040,0,0.2973610580407871
7041,0,0.29080383903481566
7042,0,0.2911296683548894
7043,0,0.29080383903481566
7044,0,0.2940717856031376
7045,0,0.28982764324681304
7046,0,0.2924351340957601
7047,0,0.2901528262886712
7048,0,0.28820496896269415
7049,0,0.28917792478012083
7050,0,0.2970311769072676
7051,0,0.28982764324681304
7052,0,0.2980214537506383
7053,0,0.3006714515556463
7054,0,0.38840981802299784
7055,0,0.2950563372827229
7056,0,0.2895026760139204
7057,0,0.2914557127155027
7058,0,0.2878810836107265
7059,0,0.28820496896269415
7060,0,0.2885290710663572
7061,0,0.28820496896269415
7062,0,0.28820496896269415
7063,0,0.2878810836107265
7064,0,0.2953849467644557
7065,0,0.28982764324681304
7066,0,0.28820496896269415
7067,0,0.2921084457812122
7068,0,0.28820496896269415
7069,0,0.2973610580407871
7070,0,0.3327789415867557
7071,0,0.2885290710663572
7072,0,0.28917792478012083
7073,0,0.2917819719225696
7074,0,0.3010036444449969
7075,0,0.3010036444449969
7076,0,0.2888533897347511
7077,0,0.2888533897347511
7078,0,0.28917792478012083
7079,0,0.2878810836107265
7080,0,0.33102788392118504
7081,0,0.28917792478012083
7082,0,0.2993447730573765
7083,0,0.2878810836107265
7084,0,0.2940717856031376
7085,0,0.2917819719225696
7086,0,0.28820496896269415
7087,0,0.2914557127155027
7088,0,0.28820496896269415
7089,0,0.28982764324681304
7090,0,0.2924351340957601
7091,0,0.336647516870603
7092,0,0.3244167267237573
7093,0,0.2901528262886712
7094,0,0.2934164838062443
7095,0,0.28820496896269415
7096,0,0.31719035493860803
7097,0,0.2895026760139204
7098,0,0.299013627773167
7099,0,0.28820496896269415
7100,0,0.3100510763264976
7101,0,0.2934164838062443
7102,0,0.2940717856031376
7103,0,0.3020014754780907
7104,0,0.4180431654418507
7105,0,0.2888533897347511
7106,0,0.296701507199435
7107,0,0.2957137687017843
7108,0,0.2885290710663572
7109,0,0.2885290710663572
7110,0,0.313099952316646
7111,0,0.3080276033924249
7112,0,0.3914153952318736
7113,0,0.2930891533059278
7114,0,0.28917792478012083
7115,0,0.3189031089629503
7116,0,0.2957137687017843
7117,0,0.313099952316646
7118,0,0.28820496896269415
7119,0,0.3373532715786863
7120,0,0.4369811363534279
7121,0,0.2901528262886712
7122,0,0.2895026760139204
7123,0,0.3189031089629503
7124,0,0.2885290710663572
7125,0,0.2980214537506383
7126,0,0.30300118045791924
7127,0,0.30701861950011555
7128,0,0.30500618831755416
7129,0,0.2914557127155027
7130,0,0.2940717856031376
7131,0,0.9999982453430405
7132,0,0.2901528262886712
7133,0,0.302334502548503
7134,0,0.3120818467736525
7135,0,0.2885290710663572
7136,0,0.2947279404601866
7137,0,0.30166865662451176
7138,0,0.2878810836107265
7139,0,0.2937440279718588
7140,0,0.2914557127155027
7141,0,0.2885290710663572
7142,0,0.3258028533368039
7143,0,0.28982764324681304
7144,0,0.2878810836107265
7145,0,0.3020014754780907
7146,0,0.35522649268464884
7147,0,0.2973610580407871
7148,0,0.29637204912485876
7149,0,0.3090384244528097
7150,0,0.2901528262886712
7151,0,0.2885290710663572
7152,0,0.2947279404601866
7153,0,0.2885290710663572
7154,0,0.31548253885164185
7155,0,0.3158237055056242
7156,0,0.2934164838062443
7157,0,0.3948065304475826
7158,0,0.28820496896269415
7159,0,0.29835196790786034
7160,0,0.2914557127155027
7161,0,0.29637204912485876
7162,0,0.29637204912485876
7163,0,0.28917792478012083
7164,0,0.28820496896269415
7165,0,0.28820496896269415
7166,0,0.28917792478012083
7167,0,0.3120818467736525
7168,0,0.28820496896269415
7169,0,0.2878810836107265
7170,0,0.28917792478012083
7171,0,0.28917792478012083
7172,0,0.29047822494857556
7173,0,0.28917792478012083
7174,0,0.3026677376154703
7175,0,0.28982764324681304
7176,0,0.2888533897347511
7177,0,0.2911296683548894
7178,0,0.33348066327574066
7179,0,0.2937440279718588
7180,0,0.29047822494857556
7181,0,0.2885290710663572
7182,0,0.2980214537506383
7183,0,0.2937440279718588
7184,0,0.37684496645214327
7185,0,0.28820496896269415
7186,0,0.372404845103676
7187,0,0.2885290710663572
7188,0,0.3103890326908553
7189,0,0.2878810836107265
7190,0,0.2885290710663572
7191,0,0.2888533897347511
7192,0,0.30033946775629955
7193,0,0.2888533897347511
7194,0,0.30433702513326966
7195,0,0.30769107098657017
7196,0,0.2911296683548894
7197,0,0.2895026760139204
7198,0,0.2888533897347511
7199,0,0.28917792478012083
7200,0,0.2885290710663572
7201,0,0.33172774898757623
7202,0,0.2934164838062443
7203,0,0.2885290710663572
7204,0,0.28820496896269415
7205,0,0.28820496896269415
7206,0,0.28820496896269415
7207,0,0.28982764324681304
7208,0,0.2895026760139204
7209,0,0.28820496896269415
7210,0,0.3158237055056242
7211,0,0.32303367177216563
7212,0,0.29835196790786034
7213,0,0.28820496896269415
7214,0,0.2895026760139204
7215,0,0.29047822494857556
7216,0,0.2885290710663572
7217,0,0.2878810836107265
7218,0,0.3505380144502189
7219,0,0.28820496896269415
7220,0,0.3244167267237573
7221,0,0.28917792478012083
7222,0,0.3063469873299175
7223,0,0.2973610580407871
7224,0,0.3090384244528097
7225,0,0.28917792478012083
7226,0,0.30433702513326966
7227,0,0.8927142461099056
7228,0,0.33137772326221426
7229,0,0.2911296683548894
7230,0,0.28820496896269415
7231,0,0.31684839566491335
7232,0,0.28820496896269415
7233,0,0.2878810836107265
7234,0,0.2937440279718588
7235,0,0.2921084457812122
7236,0,0.30433702513326966
7237,0,0.2937440279718588
7238,0,0.2878810836107265
7239,0,0.2911296683548894
7240,0,0.28820496896269415
7241,0,0.28820496896269415
7242,0,0.34838373308002724
7243,0,0.2957137687017843
7244,0,0.28982764324681304
7245,0,0.29769115039162997
7246,0,0.29439975649965366
7247,0,0.29047822494857556
7248,0,0.2885290710663572
7249,0,0.2924351340957601
7250,0,0.30433702513326966
7251,0,0.4134396845684376
7252,0,0.2885290710663572
7253,0,0.2888533897347511
7254,0,0.327539804436218
7255,0,0.2917819719225696
7256,0,0.28820496896269415
7257,0,0.2895026760139204
7258,0,0.3046715035092302
7259,0,0.28917792478012083
7260,0,0.28820496896269415
7261,0,0.2930891533059278
7262,0,0.28820496896269415
7263,0,0.2885290710663572
7264,0,0.30701861950011555
7265,0,0.3013360462072505
7266,0,0.2885290710663572
7267,0,0.2921084457812122
7268,0,0.353059061247755
7269,0,0.30769107098657017
7270,0,0.29047822494857556
7271,0,0.3120818467736525
7272,0,0.3158237055056242
7273,0,0.2895026760139204
7274,0,0.3000076932632633
7275,0,0.2914557127155027
7276,0,0.29276203666975037
7277,0,0.302334502548503
7278,0,0.2973610580407871
7279,0,0.2950563372827229
7280,0,0.2888533897347511
7281,0,0.30300118045791924
7282,0,0.2953849467644557
7283,0,0.28820496896269415
7284,0,0.2895026760139204
7285,0,0.29080383903481566
7286,0,0.31242101435050523
7287,0,0.30500618831755416
7288,0,0.30166865662451176
7289,0,0.2953849467644557
7290,0,0.29276203666975037
7291,0,0.28917792478012083
7292,0,0.2957137687017843
7293,0,0.30300118045791924
7294,0,0.3100510763264976
7295,0,0.2940717856031376
7296,0,0.2970311769072676
7297,0,0.2940717856031376
7298,0,0.2917819719225696
7299,0,0.2888533897347511
7300,0,0.2895026760139204
7301,0,0.28820496896269415
7302,0,0.2888533897347511
7303,0,0.2953849467644557
7304,0,0.2911296683548894
7305,0,0.2993447730573765
7306,0,0.29439975649965366
7307,0,0.2917819719225696
7308,0,0.29080383903481566
7309,0,0.29080383903481566
7310,0,0.2940717856031376
7311,0,0.3654187161270856
7312,0,0.2914557127155027
7313,0,0.29769115039162997
7314,0,0.28820496896269415
7315,0,0.2953849467644557
7316,0,0.35341988318498707
7317,0,0.2914557127155027
7318,0,0.30166865662451176
7319,0,0.2895026760139204
7320,0,0.2911296683548894
7321,0,0.2878810836107265
7322,0,0.33912082731595633
7323,0,0.29769115039162997
7324,0,0.29637204912485876
7325,0,0.2970311769072676
7326,0,0.2895026760139204
7327,0,0.28820496896269415
7328,0,0.3053410793316084
7329,0,0.3090384244528097
7330,0,0.29047822494857556
7331,0,0.28982764324681304
7332,0,0.2917819719225696
7333,0,0.29080383903481566
7334,0,0.2901528262886712
7335,0,0.2924351340957601
7336,0,0.2888533897347511
7337,0,0.2878810836107265
7338,0,0.30033946775629955
7339,0,0.3063469873299175
7340,0,0.2885290710663572
7341,0,0.2885290710663572
7342,0,0.2885290710663572
7343,0,0.2950563372827229
7344,0,0.2901528262886712
7345,0,0.2957137687017843
7346,0,0.28820496896269415
7347,0,0.2917819719225696
7348,0,0.32545603466932
7349,0,0.28820496896269415
7350,0,0.2885290710663572
7351,0,0.2947279404601866
7352,0,0.30601147906640774
7353,0,0.3199331182183254
7354,0,0.28820496896269415
7355,0,0.2885290710663572
7356,0,0.3080276033924249
7357,0,0.29080383903481566
7358,0,0.2885290710663572
7359,0,0.2878810836107265
7360,0,0.3240706743380925
7361,0,0.2924351340957601
7362,0,0.3010036444449969
7363,0,0.2895026760139204
7364,0,0.2921084457812122
7365,0,0.2895026760139204
7366,0,0.28820496896269415
7367,0,0.2911296683548894
7368,0,0.3199331182183254
7369,0,0.2940717856031376
7370,0,0.2888533897347511
7371,0,0.2888533897347511
7372,0,0.28820496896269415
7373,0,0.30033946775629955
7374,0,0.32268839001402855
7375,0,0.2888533897347511
7376,0,0.3161650706944725
7377,0,0.313099952316646
7378,0,0.2970311769072676
7379,0,0.3013360462072505
7380,0,0.2911296683548894
7381,0,0.28820496896269415
7382,0,0.2878810836107265
7383,0,0.29047822494857556
7384,0,0.2970311769072676
7385,0,0.28982764324681304
7386,0,0.2914557127155027
7387,0,0.28982764324681304
7388,0,0.2921084457812122
7389,0,0.2885290710663572
7390,0,0.28820496896269415
7391,0,0.2885290710663572
7392,0,0.29047822494857556
7393,0,0.30769107098657017
7394,0,0.2901528262886712
7395,0,0.2921084457812122
7396,0,0.2911296683548894
7397,0,0.2911296683548894
7398,0,0.28917792478012083
7399,0,0.29047822494857556
7400,0,0.2878810836107265
7401,0,0.2888533897347511
7402,0,0.2924351340957601
7403,0,0.29080383903481566
7404,0,0.2937440279718588
7405,0,0.3026677376154703
7406,0,0.28917792478012083
7407,0,0.2888533897347511
7408,0,0.2888533897347511
7409,0,0.2888533897347511
7410,0,0.28820496896269415
7411,0,0.2888533897347511
7412,0,0.35703723768543566
7413,0,0.29047822494857556
7414,0,0.2885290710663572
7415,0,0.28820496896269415
7416,0,0.2914557127155027
7417,0,0.28820496896269415
7418,0,0.29080383903481566
7419,0,0.28820496896269415
7420,0,0.2885290710663572
7421,0,0.2917819719225696
7422,0,0.30567617632396654
7423,0,0.30567617632396654
7424,0,0.29047822494857556
7425,0,0.28820496896269415
7426,0,0.2888533897347511
7427,0,0.339829110846277
7428,0,0.29080383903481566
7429,0,0.29080383903481566
7430,0,0.28917792478012083
7431,0,0.3090384244528097
7432,0,0.34910114351194116
7433,0,0.2957137687017843
7434,0,0.2911296683548894
7435,0,0.3632241292814632
7436,0,0.28820496896269415
7437,0,0.2888533897347511
7438,0,0.2921084457812122
7439,0,0.3083643399285946
7440,0,0.2888533897347511
7441,0,0.2885290710663572
7442,0,0.2901528262886712
7443,0,0.2888533897347511
7444,0,0.3223433015859308
7445,0,0.31446023261471723
7446,0,0.30400275341551086
7447,0,0.2970311769072676
7448,0,0.28820496896269415
7449,0,0.2895026760139204
7450,0,0.3026677376154703
7451,0,0.28917792478012083
7452,0,0.28982764324681304
7453,0,0.2885290710663572
7454,0,0.3053410793316084
7455,0,0.2888533897347511
7456,0,0.28820496896269415
7457,0,0.3899115614780245
7458,0,0.3066827008846874
7459,0,0.3063469873299175
7460,0,0.2885290710663572
7461,0,0.3387669552083526
7462,0,0.2993447730573765
7463,0,0.5831400205993326
7464,0,0.29047822494857556
7465,0,0.28982764324681304
7466,0,0.29769115039162997
7467,0,0.418811825310258
7468,0,0.2885290710663572
7469,0,0.2901528262886712
7470,0,0.2901528262886712
7471,0,0.2895026760139204
7472,0,0.2924351340957601
7473,0,0.2924351340957601
7474,0,0.2901528262886712
7475,0,0.33242835843890756
7476,0,0.2930891533059278
7477,0,0.3087012803605102
7478,0,0.296701507199435
7479,0,0.29637204912485876
7480,0,0.3195895860018766
7481,0,0.2885290710663572
7482,0,0.40351819981138976
7483,0,0.29080383903481566
7484,0,0.2901528262886712
7485,0,0.2911296683548894
7486,0,0.2911296683548894
7487,0,0.2940717856031376
7488,0,0.2924351340957601
7489,0,0.28820496896269415
7490,0,0.2878810836107265
7491,0,0.29769115039162997
7492,0,0.30433702513326966
7493,0,0.2947279404601866
7494,0,0.28917792478012083
7495,0,0.2895026760139204
7496,0,0.2878810836107265
7497,0,0.31684839566491335
7498,0,0.2947279404601866
7499,0,0.3282359133227933
7500,0,0.2885290710663572
7501,0,0.2888533897347511
7502,0,0.2888533897347511
7503,0,0.3185601646609659
7504,0,0.29276203666975037
7505,0,0.28820496896269415
7506,0,0.2973610580407871
7507,0,0.2911296683548894
7508,0,0.31924624949653846
7509,0,0.2888533897347511
7510,0,0.3247629710892388
7511,0,0.31242101435050523
7512,0,0.3117428804599765
7513,0,0.3053410793316084
7514,0,0.29080383903481566
7515,0,0.2878810836107265
7516,0,0.3006714515556463
7517,0,0.28820496896269415
7518,0,0.3195895860018766
7519,0,0.296701507199435
7520,0,0.2885290710663572
7521,0,0.28820496896269415
7522,0,0.3063469873299175
7523,0,0.3444503217022702
7524,0,0.30433702513326966
7525,0,0.28820496896269415
7526,0,0.2895026760139204
7527,0,0.30033946775629955
7528,0,0.30033946775629955
7529,0,0.4157395871632004
7530,0,0.28820496896269415
7531,0,0.2901528262886712
7532,0,0.3090384244528097
7533,0,0.2914557127155027
7534,0,0.3100510763264976
7535,0,0.2878810836107265
7536,0,0.29080383903481566
7537,0,0.28982764324681304
7538,0,0.28820496896269415
7539,0,0.400101706528461
7540,0,0.3303287655398883
7541,0,0.28820496896269415
7542,0,0.28820496896269415
7543,0,0.2914557127155027
7544,0,0.3026677376154703
7545,0,0.3709295335309717
7546,0,0.4008601006469702
7547,0,0.29769115039162997
7548,0,0.2895026760139204
7549,0,0.3066827008846874
7550,0,0.2901528262886712
7551,0,0.2947279404601866
7552,0,0.3850386699876154
7553,0,0.3555883121961604
7554,0,0.3087012803605102
7555,0,0.3010036444449969
7556,0,0.32545603466932
7557,0,0.29769115039162997
7558,0,0.28820496896269415
7559,0,0.3066827008846874
7560,0,0.28917792478012083
7561,0,0.2914557127155027
7562,0,0.2924351340957601
7563,0,0.28982764324681304
7564,0,0.2878810836107265
7565,0,0.2878810836107265
7566,0,0.28820496896269415
7567,0,0.299013627773167
7568,0,0.29047822494857556
7569,0,0.28820496896269415
7570,0,0.2878810836107265
7571,0,0.2911296683548894
7572,0,0.3093757719693381
7573,0,0.2993447730573765
7574,0,0.28820496896269415
7575,0,0.2885290710663572
7576,0,0.2914557127155027
7577,0,0.2885290710663572
7578,0,0.30769107098657017
7579,0,0.28982764324681304
7580,0,0.2885290710663572
7581,0,0.2993447730573765
7582,0,0.2980214537506383
7583,0,0.29276203666975037
7584,0,0.3083643399285946
7585,0,0.2960428028903147
7586,0,0.2888533897347511
7587,0,0.2878810836107265
7588,0,0.32268839001402855
7589,0,0.28820496896269415
7590,0,0.28820496896269415
7591,0,0.28820496896269415
7592,0,0.2924351340957601
7593,0,0.2924351340957601
7594,0,0.29047822494857556
7595,0,0.28820496896269415
7596,0,0.2885290710663572
7597,0,0.30701861950011555
7598,0,0.29439975649965366
7599,0,0.28820496896269415
7600,0,0.3563124461307571
7601,0,0.3258028533368039
7602,0,0.31684839566491335
7603,0,0.28820496896269415
7604,0,0.32614986288987385
7605,0,0.31548253885164185
7606,0,0.28917792478012083
7607,0,0.2885290710663572
7608,0,0.41765898449060174
7609,0,0.3716668902958798
7610,0,0.29967612829204976
7611,0,0.2885290710663572
7612,0,0.2973610580407871
7613,0,0.3487423526049921
7614,0,0.28917792478012083
7615,0,0.3103890326908553
7616,0,0.29047822494857556
7617,0,0.29080383903481566
7618,0,0.2901528262886712
7619,0,0.28982764324681304
7620,0,0.3137796923963001
7621,0,0.3727740458496832
7622,0,0.29047822494857556
7623,0,0.2878810836107265
7624,0,0.2924351340957601
7625,0,0.30769107098657017
7626,0,0.2950563372827229
7627,0,0.34552098537783493
7628,0,0.2885290710663572
7629,0,0.2885290710663572
7630,0,0.29637204912485876
7631,0,0.2895026760139204
7632,0,0.2957137687017843
7633,0,0.36432071730178894
7634,0,0.29047822494857556
7635,0,0.30033946775629955
7636,0,0.3141198626120792
7637,0,0.29835196790786034
7638,0,0.3494601054759588
7639,0,0.296701507199435
7640,0,0.2878810836107265
7641,0,0.30300118045791924
7642,0,0.2878810836107265
7643,0,0.3083643399285946
7644,0,0.2914557127155027
7645,0,0.3010036444449969
7646,0,0.28820496896269415
7647,0,0.3006714515556463
7648,0,0.2885290710663572
7649,0,0.3127603829464587
7650,0,0.2885290710663572
7651,0,0.28820496896269415
7652,0,0.2878810836107265
7653,0,0.2895026760139204
7654,0,0.28820496896269415
7655,0,0.29439975649965366
7656,0,0.3137796923963001
7657,0,0.31480080215539474
7658,0,0.2901528262886712
7659,0,0.3006714515556463
7660,0,0.30333483085398244
7661,0,0.28982764324681304
7662,0,0.2885290710663572
7663,0,0.28820496896269415
7664,0,0.2885290710663572
7665,0,0.2895026760139204
7666,0,0.2878810836107265
7667,0,0.2878810836107265
7668,0,0.29637204912485876
7669,0,0.2950563372827229
7670,0,0.2878810836107265
7671,0,0.3010036444449969
7672,0,0.28917792478012083
7673,0,0.3189031089629503
7674,0,0.28820496896269415
7675,0,0.29080383903481566
7676,0,0.2914557127155027
7677,0,0.2911296683548894
7678,0,0.31548253885164185
7679,0,0.28917792478012083
7680,0,0.28820496896269415
7681,0,0.3206207687380683
7682,0,0.2957137687017843
7683,0,0.2885290710663572
7684,0,0.2947279404601866
7685,0,0.2914557127155027
7686,0,0.34659321750533834
7687,0,0.2895026760139204
7688,0,0.2885290710663572
7689,0,0.2888533897347511
7690,0,0.2917819719225696
7691,0,0.2888533897347511
7692,0,0.2930891533059278
7693,0,0.28820496896269415
7694,0,0.2888533897347511
7695,0,0.2950563372827229
7696,0,0.31446023261471723
7697,0,0.2901528262886712
7698,0,0.2921084457812122
7699,0,0.2878810836107265
7700,0,0.34838373308002724
7701,0,0.30433702513326966
7702,0,0.2878810836107265
7703,0,0.28820496896269415
7704,0,0.2940717856031376
7705,0,0.2885290710663572
7706,0,0.2980214537506383
7707,0,0.2885290710663572
7708,0,0.28917792478012083
7709,0,0.2888533897347511
7710,0,0.28917792478012083
7711,0,0.2888533897347511
7712,0,0.2957137687017843
7713,0,0.28820496896269415
7714,0,0.3189031089629503
7715,0,0.2885290710663572
7716,0,0.2980214537506383
7717,0,0.3247629710892388
7718,0,0.33348066327574066
7719,0,0.2885290710663572
7720,0,0.29637204912485876
7721,0,0.28820496896269415
7722,0,0.3006714515556463
7723,0,0.28982764324681304
7724,0,0.296701507199435
7725,0,0.3151415709845026
7726,0,0.2914557127155027
7727,0,0.2885290710663572
7728,0,0.28820496896269415
7729,0,0.4288389946693629
7730,0,0.28917792478012083
7731,0,0.28917792478012083
7732,0,0.28820496896269415
7733,0,0.2924351340957601
7734,0,0.2885290710663572
7735,0,0.3026677376154703
7736,0,0.32928149300369175
7737,0,0.29047822494857556
7738,0,0.28820496896269415
7739,0,0.3258028533368039
7740,0,0.30735474294480614
7741,0,0.2885290710663572
7742,0,0.2901528262886712
7743,0,0.28820496896269415
7744,0,0.29276203666975037
7745,0,0.30433702513326966
7746,0,0.33559025044137847
7747,0,0.28820496896269415
7748,0,0.2888533897347511
7749,0,0.28820496896269415
7750,0,0.3036686885809984
7751,0,0.2885290710663572
7752,0,0.2930891533059278
7753,0,0.3595791474469469
7754,0,0.2970311769072676
7755,0,0.2895026760139204
7756,0,0.28982764324681304
7757,0,0.2878810836107265
7758,0,0.3299794870715727
7759,0,0.28982764324681304
7760,0,0.3013360462072505
7761,0,0.30033946775629955
7762,0,0.2885290710663572
7763,0,0.2885290710663572
7764,0,0.2888533897347511
7765,0,0.2917819719225696
7766,0,0.28820496896269415
7767,0,0.30333483085398244
7768,0,0.31924624949653846
7769,0,0.2924351340957601
7770,0,0.3097133226731475
7771,0,0.3010036444449969
7772,0,0.28982764324681304
7773,0,0.2885290710663572
7774,0,0.2911296683548894
7775,0,0.2885290710663572
7776,0,0.2888533897347511
7777,0,0.2885290710663572
7778,0,0.3338318012341404
7779,0,0.29080383903481566
7780,0,0.2888533897347511
7781,0,0.2947279404601866
7782,0,0.29439975649965366
7783,0,0.30333483085398244
7784,0,0.2930891533059278
7785,0,0.2980214537506383
7786,0,0.28820496896269415
7787,0,0.33172774898757623
7788,0,0.29276203666975037
7789,0,0.32928149300369175
7790,0,0.2878810836107265
7791,0,0.28820496896269415
7792,0,0.325109407162149
7793,0,0.2921084457812122
7794,0,0.28917792478012083
7795,0,0.2901528262886712
7796,0,0.31684839566491335
7797,0,0.2878810836107265
7798,0,0.28820496896269415
7799,0,0.28820496896269415
7800,0,0.28917792478012083
7801,0,0.3036686885809984
7802,0,0.28917792478012083
7803,0,0.2885290710663572
7804,0,0.28820496896269415
7805,0,0.3114041156527616
7806,0,0.2934164838062443
7807,0,0.28917792478012083
7808,0,0.325109407162149
7809,0,0.28982764324681304
7810,0,0.3006714515556463
7811,0,0.2960428028903147
7812,0,0.3416029514034345
7813,0,0.2885290710663572
7814,0,0.2885290710663572
7815,0,0.296701507199435
7816,0,0.2917819719225696
7817,0,0.28820496896269415
7818,0,0.2895026760139204
7819,0,0.2973610580407871
7820,0,0.28820496896269415
7821,0,0.2888533897347511
7822,0,0.3137796923963001
7823,0,0.2911296683548894
7824,0,0.2914557127155027
7825,0,0.2960428028903147
7826,0,0.2950563372827229
7827,0,0.3327789415867557
7828,0,0.3137796923963001
7829,0,0.2885290710663572
7830,0,0.28820496896269415
7831,0,0.3020014754780907
7832,0,0.2901528262886712
7833,0,0.3010036444449969
7834,0,0.30601147906640774
7835,0,0.2980214537506383
7836,0,0.33102788392118504
7837,0,0.2878810836107265
7838,0,0.28820496896269415
7839,0,0.29769115039162997
7840,0,0.28820496896269415
7841,0,0.2937440279718588
7842,0,0.2888533897347511
7843,0,0.2917819719225696
7844,0,0.32268839001402855
7845,0,0.2885290710663572
7846,0,0.2888533897347511
7847,0,0.28917792478012083
7848,0,0.3264970630530237
7849,0,0.3114041156527616
7850,0,0.2953849467644557
7851,0,0.2953849467644557
7852,0,0.2911296683548894
7853,0,0.3341831235453732
7854,0,0.2911296683548894
7855,0,0.2917819719225696
7856,0,0.2885290710663572
7857,0,0.28820496896269415
7858,0,0.3661514943742012
7859,0,0.30769107098657017
7860,0,0.3090384244528097
7861,0,0.302334502548503
7862,0,0.30601147906640774
7863,0,0.2878810836107265
7864,0,0.2885290710663572
7865,0,0.28820496896269415
7866,0,0.29439975649965366
7867,0,0.2885290710663572
7868,0,0.2953849467644557
7869,0,0.28820496896269415
7870,0,0.3036686885809984
7871,0,0.2911296683548894
7872,0,0.2901528262886712
7873,0,0.30333483085398244
7874,0,0.29439975649965366
7875,0,0.313099952316646
7876,0,0.30433702513326966
7877,0,0.2950563372827229
7878,0,0.30601147906640774
7879,0,0.2895026760139204
7880,0,0.3006714515556463
7881,0,0.3373532715786863
7882,0,0.29868269265255004
7883,0,0.3000076932632633
7884,0,0.2911296683548894
7885,0,0.2917819719225696
7886,0,0.35703723768543566
7887,0,0.29637204912485876
7888,0,0.302334502548503
7889,0,0.29967612829204976
7890,0,0.2947279404601866
7891,0,0.299013627773167
7892,0,0.2901528262886712
7893,0,0.2885290710663572
7894,0,0.29080383903481566
7895,0,0.2885290710663572
7896,0,0.2888533897347511
7897,0,0.32303367177216563
7898,0,0.3331297099626948
7899,0,0.30500618831755416
7900,0,0.2885290710663572
7901,0,0.2980214537506383
7902,0,0.2901528262886712
7903,0,0.28820496896269415
7904,0,0.3362949123444989
7905,0,0.3588520757524026
7906,0,0.29967612829204976
7907,0,0.29769115039162997
7908,0,0.2980214537506383
7909,0,0.3000076932632633
7910,0,0.2901528262886712
7911,0,0.30033946775629955
7912,0,0.3175325117313734
7913,0,0.28982764324681304
7914,0,0.28820496896269415
7915,0,0.28820496896269415
7916,0,0.29080383903481566
7917,0,0.2901528262886712
7918,0,0.28820496896269415
7919,0,0.2878810836107265
7920,0,0.3026677376154703
7921,0,0.28820496896269415
7922,0,0.3223433015859308
7923,0,0.2911296683548894
7924,0,0.32165370578986424
7925,0,0.2888533897347511
7926,0,0.28917792478012083
7927,0,0.2960428028903147
7928,0,0.2878810836107265
7929,0,0.2878810836107265
7930,0,0.2878810836107265
7931,0,0.28820496896269415
7932,0,0.28917792478012083
7933,0,0.34302522472222113
7934,0,0.38728489756557916
7935,0,0.2878810836107265
7936,0,0.3063469873299175
7937,0,0.2888533897347511
7938,0,0.28820496896269415
7939,0,0.2930891533059278
7940,0,0.2895026760139204
7941,0,0.2980214537506383
7942,0,0.39820782181449815
7943,0,0.325109407162149
7944,0,0.2895026760139204
7945,0,0.28820496896269415
7946,0,0.2888533897347511
7947,0,0.29080383903481566
7948,0,0.3114041156527616
7949,0,0.28820496896269415
7950,0,0.2911296683548894
7951,0,0.3199331182183254
7952,0,0.2895026760139204
7953,0,0.2885290710663572
7954,0,0.2957137687017843
7955,0,0.2878810836107265
7956,0,0.31924624949653846
7957,0,0.3299794870715727
7958,0,0.2924351340957601
7959,0,0.2911296683548894
7960,0,0.29047822494857556
7961,0,0.313099952316646
7962,0,0.29080383903481566
7963,0,0.31787486578729024
7964,0,0.2885290710663572
7965,0,0.30033946775629955
7966,0,0.28982764324681304
7967,0,0.28982764324681304
7968,0,0.28820496896269415
7969,0,0.29047822494857556
7970,0,0.28820496896269415
7971,0,0.3566747598755968
7972,0,0.28820496896269415
7973,0,0.28820496896269415
7974,0,0.29276203666975037
7975,0,0.2940717856031376
7976,0,0.28982764324681304
7977,0,0.2921084457812122
7978,0,0.28820496896269415
7979,0,0.2888533897347511
7980,0,0.5946103579254715
7981,0,0.3161650706944725
7982,0,0.2885290710663572
7983,0,0.2960428028903147
7984,0,0.2885290710663572
7985,0,0.2993447730573765
7986,0,0.2993447730573765
7987,0,0.2888533897347511
7988,0,0.2924351340957601
7989,0,0.28820496896269415
7990,0,0.3006714515556463
7991,0,0.29637204912485876
7992,0,0.2914557127155027
7993,0,0.28982764324681304
7994,0,0.30735474294480614
7995,0,0.31106555259450086
7996,0,0.3151415709845026
7997,0,0.3348863200524197
7998,0,0.2911296683548894
7999,0,0.2885290710663572
8000,0,0.3165066341654205
8001,0,0.299013627773167
8002,0,0.2885290710663572
8003,0,0.2885290710663572
8004,0,0.4168909227557226
8005,0,0.32303367177216563
8006,0,0.31106555259450086
8007,0,0.28820496896269415
8008,0,0.30400275341551086
8009,0,0.29868269265255004
8010,0,0.28820496896269415
8011,0,0.29868269265255004
8012,0,0.28917792478012083
8013,0,0.3709295335309717
8014,0,0.2895026760139204
8015,0,0.29868269265255004
8016,0,0.2888533897347511
8017,0,0.28917792478012083
8018,0,0.2888533897347511
8019,0,0.3090384244528097
8020,0,0.31106555259450086
8021,0,0.327539804436218
8022,0,0.33067823125162243
8023,0,0.28982764324681304
8024,0,0.32165370578986424
8025,0,0.2895026760139204
8026,0,0.2888533897347511
8027,0,0.34552098537783493
8028,0,0.29047822494857556
8029,0,0.2924351340957601
8030,0,0.2930891533059278
8031,0,0.29967612829204976
8032,0,0.28917792478012083
8033,0,0.2940717856031376
8034,0,0.2950563372827229
8035,0,0.2980214537506383
8036,0,0.2993447730573765
8037,0,0.28820496896269415
8038,0,0.28820496896269415
8039,0,0.30400275341551086
8040,0,0.29769115039162997
8041,0,0.2895026760139204
8042,0,0.3100510763264976
8043,0,0.2957137687017843
8044,0,0.28917792478012083
8045,0,0.2924351340957601
8046,0,0.2953849467644557
8047,0,0.3134397222154094
8048,0,0.3206207687380683
8049,0,0.2878810836107265
8050,0,0.3195895860018766
8051,0,0.2960428028903147
8052,0,0.30500618831755416
8053,0,0.3240706743380925
8054,0,0.3010036444449969
8055,0,0.3114041156527616
8056,0,0.3223433015859308
8057,0,0.2901528262886712
8058,0,0.30735474294480614
8059,0,0.28820496896269415
8060,0,0.30735474294480614
8061,0,0.2940717856031376
8062,0,0.2911296683548894
8063,0,0.28820496896269415
8064,0,0.28917792478012083
8065,0,0.2934164838062443
8066,0,0.28820496896269415
8067,0,0.2901528262886712
8068,0,0.28820496896269415
8069,0,0.5010030080451281
8070,0,0.28820496896269415
8071,0,0.2921084457812122
8072,0,0.2937440279718588
8073,0,0.3010036444449969
8074,0,0.3206207687380683
8075,0,0.3320779608093658
8076,0,0.2888533897347511
8077,0,0.2888533897347511
8078,0,0.32963039613149253
8079,0,0.9939532875237963
8080,0,0.2885290710663572
8081,0,0.28917792478012083
8082,0,0.28820496896269415
8083,0,0.2895026760139204
8084,0,0.2895026760139204
8085,0,0.29047822494857556
8086,0,0.2885290710663572
8087,0,0.2888533897347511
8088,0,0.32858425131723373
8089,0,0.2930891533059278
8090,0,0.2901528262886712
8091,0,0.2911296683548894
8092,0,0.2901528262886712
8093,0,0.3742523291221952
8094,0,0.28820496896269415
8095,0,0.34552098537783493
8096,0,0.2885290710663572
8097,0,0.2901528262886712
8098,0,0.2888533897347511
8099,0,0.2917819719225696
8100,0,0.29835196790786034
8101,0,0.2878810836107265
8102,0,0.4046591313156149
8103,0,0.28820496896269415
8104,0,0.29276203666975037
8105,0,0.3512574697284977
8106,0,0.2937440279718588
8107,0,0.28820496896269415
8108,0,0.2924351340957601
8109,0,0.29637204912485876
8110,0,0.29835196790786034
8111,0,0.2953849467644557
8112,0,0.28917792478012083
8113,0,0.28820496896269415
8114,0,0.28917792478012083
8115,0,0.28820496896269415
8116,0,0.2924351340957601
8117,0,0.28820496896269415
8118,0,0.2888533897347511
8119,0,0.2911296683548894
8120,0,0.28820496896269415
8121,0,0.28820496896269415
8122,0,0.3053410793316084
8123,0,0.28820496896269415
8124,0,0.3494601054759588
8125,0,0.2885290710663572
8126,0,0.2930891533059278
8127,0,0.28917792478012083
8128,0,0.28820496896269415
8129,0,0.2930891533059278
8130,0,0.28917792478012083
8131,0,0.2947279404601866
8132,0,0.2924351340957601
8133,0,0.28820496896269415
8134,0,0.313099952316646
8135,0,0.3013360462072505
8136,0,0.31684839566491335
8137,0,0.3359424901021308
8138,0,0.29047822494857556
8139,0,0.2911296683548894
8140,0,0.29047822494857556
8141,0,0.2888533897347511
8142,0,0.2934164838062443
8143,0,0.28820496896269415
8144,0,0.4103790282644715
8145,0,0.3103890326908553
8146,0,0.29967612829204976
8147,0,0.3955615057645269
8148,0,0.2888533897347511
8149,0,0.28820496896269415
8150,0,0.2895026760139204
8151,0,0.3046715035092302
8152,0,0.28917792478012083
8153,0,0.3036686885809984
8154,0,0.3158237055056242
8155,0,0.29868269265255004
8156,0,0.353059061247755
8157,0,0.2930891533059278
8158,0,0.28820496896269415
8159,0,0.30769107098657017
8160,0,0.29080383903481566
8161,0,0.2957137687017843
8162,0,0.28917792478012083
8163,0,0.29276203666975037
8164,0,0.29967612829204976
8165,0,0.29967612829204976
8166,0,0.2885290710663572
8167,0,0.2895026760139204
8168,0,0.2878810836107265
8169,0,0.2921084457812122
8170,0,0.3087012803605102
8171,0,0.2885290710663572
8172,0,0.33770642116109295
8173,0,0.2953849467644557
8174,0,0.2924351340957601
8175,0,0.2950563372827229
8176,0,0.3063469873299175
8177,0,0.28917792478012083
8178,0,0.2914557127155027
8179,0,0.3498192381713925
8180,0,0.28820496896269415
8181,0,0.28982764324681304
8182,0,0.2921084457812122
8183,0,0.3010036444449969
8184,0,0.3161650706944725
8185,0,0.2911296683548894
8186,0,0.3000076932632633
8187,0,0.2914557127155027
8188,0,0.2895026760139204
8189,0,0.32027684588445937
8190,0,0.29835196790786034
8191,0,0.2885290710663572
8192,0,0.28820496896269415
8193,0,0.28820496896269415
8194,0,0.31242101435050523
8195,0,0.2885290710663572
8196,0,0.28917792478012083
8197,0,0.29868269265255004
8198,0,0.28820496896269415
8199,0,0.2917819719225696
8200,0,0.28820496896269415
8201,0,0.2885290710663572
8202,0,0.31242101435050523
8203,0,0.28917792478012083
8204,0,0.299013627773167
8205,0,0.2911296683548894
8206,0,0.2878810836107265
8207,0,0.302334502548503
8208,0,0.3223433015859308
8209,0,0.37573296295569303
8210,0,0.3013360462072505
8211,0,0.31684839566491335
8212,0,0.29835196790786034
8213,0,0.29835196790786034
8214,0,0.28917792478012083
8215,0,0.28982764324681304
8216,0,0.2885290710663572
8217,0,0.28820496896269415
8218,0,0.372404845103676
8219,0,0.2914557127155027
8220,0,0.28820496896269415
8221,0,0.2888533897347511
8222,0,0.2917819719225696
8223,0,0.2914557127155027
8224,0,0.2888533897347511
8225,0,0.28820496896269415
8226,0,0.28917792478012083
8227,0,0.28820496896269415
8228,0,0.29439975649965366
8229,0,0.3720357931290439
8230,0,0.36578502758594184
8231,0,0.2950563372827229
8232,0,0.2885290710663572
8233,0,0.2917819719225696
8234,0,0.2901528262886712
8235,0,0.29868269265255004
8236,0,0.2885290710663572
8237,0,0.28820496896269415
8238,0,0.2937440279718588
8239,0,0.2895026760139204
8240,0,0.28917792478012083
8241,0,0.28917792478012083
8242,0,0.2934164838062443
8243,0,0.29080383903481566
8244,0,0.2885290710663572
8245,0,0.31242101435050523
8246,0,0.29835196790786034
8247,0,0.3036686885809984
8248,0,0.2914557127155027
8249,0,0.2888533897347511
8250,0,0.2885290710663572
8251,0,0.28917792478012083
8252,0,0.3066827008846874
8253,0,0.2885290710663572
8254,0,0.327539804436218
8255,0,0.29276203666975037
8256,0,0.302334502548503
8257,0,0.32614986288987385
8258,0,0.3000076932632633
8259,0,0.2885290710663572
8260,0,0.29276203666975037
8261,0,0.3209648865161562
8262,0,0.2878810836107265
8263,0,0.2937440279718588
8264,0,0.2885290710663572
8265,0,0.2878810836107265
8266,0,0.28820496896269415
8267,0,0.2957137687017843
8268,0,0.3010036444449969
8269,0,0.2980214537506383
8270,0,0.28917792478012083
8271,0,0.2960428028903147
8272,0,0.2885290710663572
8273,0,0.2885290710663572
8274,0,0.2895026760139204
8275,0,0.2878810836107265
8276,0,0.28820496896269415
8277,0,0.2888533897347511
8278,0,0.2947279404601866
8279,0,0.2888533897347511
8280,0,0.2950563372827229
8281,0,0.2917819719225696
8282,0,0.28917792478012083
8283,0,0.2885290710663572
8284,0,0.29769115039162997
8285,0,0.29769115039162997
8286,0,0.2930891533059278
8287,0,0.5823719750430023
8288,0,0.3097133226731475
8289,0,0.296701507199435
8290,0,0.30400275341551086
8291,0,0.28820496896269415
8292,0,0.29439975649965366
8293,0,0.30433702513326966
8294,0,0.3137796923963001
8295,0,0.2888533897347511
8296,0,0.31719035493860803
8297,0,0.2885290710663572
8298,0,0.28917792478012083
8299,0,0.2878810836107265
8300,0,0.2930891533059278
8301,0,0.3013360462072505
8302,0,0.2888533897347511
8303,0,0.28820496896269415
8304,0,0.29276203666975037
8305,0,0.29967612829204976
8306,0,0.28820496896269415
8307,0,0.28820496896269415
8308,0,0.3137796923963001
8309,0,0.28982764324681304
8310,0,0.2888533897347511
8311,0,0.296701507199435
8312,0,0.2878810836107265
8313,0,0.2940717856031376
8314,0,0.2911296683548894
8315,0,0.2901528262886712
8316,0,0.2901528262886712
8317,0,0.2878810836107265
8318,0,0.2901528262886712
8319,0,0.28982764324681304
8320,0,0.2878810836107265
8321,0,0.2895026760139204
8322,0,0.2970311769072676
8323,0,0.2980214537506383
8324,0,0.29047822494857556
8325,0,0.2885290710663572
8326,0,0.2993447730573765
8327,0,0.2911296683548894
8328,0,0.3080276033924249
8329,0,0.2888533897347511
8330,0,0.29276203666975037
8331,0,0.299013627773167
8332,0,0.29967612829204976
8333,0,0.29868269265255004
8334,0,0.2914557127155027
8335,0,0.2878810836107265
8336,0,0.3080276033924249
8337,0,0.302334502548503
8338,0,0.28917792478012083
8339,0,0.2885290710663572
8340,0,0.28820496896269415
8341,0,0.29080383903481566
8342,0,0.2937440279718588
8343,0,0.28820496896269415
8344,0,0.31719035493860803
8345,0,0.28820496896269415
8346,0,0.31242101435050523
8347,0,0.3787011861160864
8348,0,0.2930891533059278
8349,0,0.30166865662451176
8350,0,0.28917792478012083
8351,0,0.28820496896269415
8352,0,0.30333483085398244
8353,0,0.2878810836107265
8354,0,0.2934164838062443
8355,0,0.3595791474469469
8356,0,0.2953849467644557
8357,0,0.2885290710663572
8358,0,0.28820496896269415
8359,0,0.28820496896269415
8360,0,0.32614986288987385
8361,0,0.3090384244528097
8362,0,0.4058010940736632
8363,0,0.2953849467644557
8364,0,0.28917792478012083
8365,0,0.3083643399285946
8366,0,0.28820496896269415
8367,0,0.2878810836107265
8368,0,0.3127603829464587
8369,0,0.2914557127155027
8370,0,0.2888533897347511
8371,0,0.28820496896269415
8372,0,0.28820496896269415
8373,0,0.3053410793316084
8374,0,0.2934164838062443
8375,0,0.2930891533059278
8376,0,0.29080383903481566
8377,0,0.28820496896269415
8378,0,0.2895026760139204
8379,0,0.2924351340957601
8380,0,0.2885290710663572
8381,0,0.28820496896269415
8382,0,0.31242101435050523
8383,0,0.28820496896269415
8384,0,0.3158237055056242
8385,0,0.2921084457812122
8386,0,0.2885290710663572
8387,0,0.2917819719225696
8388,0,0.2947279404601866
8389,0,0.2895026760139204
8390,0,0.28917792478012083
8391,0,0.2921084457812122
8392,0,0.2885290710663572
8393,0,0.28820496896269415
8394,0,0.28820496896269415
8395,0,0.296701507199435
8396,0,0.28820496896269415
8397,0,0.2901528262886712
8398,0,0.296701507199435
8399,0,0.2888533897347511
8400,0,0.28982764324681304
8401,0,0.2888533897347511
8402,0,0.28820496896269415
8403,0,0.28982764324681304
8404,0,0.28820496896269415
8405,0,0.28820496896269415
8406,0,0.48560825796666174
8407,0,0.28820496896269415
8408,0,0.2940717856031376
8409,0,0.2895026760139204
8410,0,0.28917792478012083
8411,0,0.29080383903481566
8412,0,0.29637204912485876
8413,0,0.3046715035092302
8414,0,0.28917792478012083
8415,0,0.28820496896269415
8416,0,0.2930891533059278
8417,0,0.28820496896269415
8418,0,0.2885290710663572
8419,0,0.2911296683548894
8420,0,0.28982764324681304
8421,0,0.28982764324681304
8422,0,0.2957137687017843
8423,0,0.28982764324681304
8424,0,0.2953849467644557
8425,0,0.2911296683548894
8426,0,0.3087012803605102
8427,0,0.2878810836107265
8428,0,0.2888533897347511
8429,0,0.2888533897347511
8430,0,0.2924351340957601
8431,0,0.2888533897347511
8432,0,0.2895026760139204
8433,0,0.2885290710663572
8434,0,0.299013627773167
8435,0,0.2895026760139204
8436,0,0.49073825032782736
8437,0,0.3787011861160864
8438,0,0.3244167267237573
8439,0,0.30033946775629955
8440,0,0.28820496896269415
8441,0,0.2885290710663572
8442,0,0.3137796923963001
8443,0,0.2901528262886712
8444,0,0.3083643399285946
8445,0,0.2888533897347511
8446,0,0.2878810836107265
8447,0,0.29769115039162997
8448,0,0.32337914659186107
8449,0,0.3083643399285946
8450,0,0.2878810836107265
8451,0,0.28917792478012083
8452,0,0.2895026760139204
8453,0,0.31242101435050523
8454,0,0.2885290710663572
8455,0,0.35848878274566537
8456,0,0.3835438956404434
8457,0,0.2901528262886712
8458,0,0.2888533897347511
8459,0,0.29637204912485876
8460,0,0.30333483085398244
8461,0,0.29080383903481566
8462,0,0.2895026760139204
8463,0,0.2947279404601866
8464,0,0.29439975649965366
8465,0,0.2957137687017843
8466,0,0.29769115039162997
8467,0,0.28820496896269415
8468,0,0.2901528262886712
8469,0,0.2957137687017843
8470,0,0.2885290710663572
8471,0,0.30166865662451176
8472,0,0.2878810836107265
8473,0,0.28982764324681304
8474,0,0.2957137687017843
8475,0,0.2888533897347511
8476,0,0.2885290710663572
8477,0,0.29080383903481566
8478,0,0.29276203666975037
8479,0,0.30333483085398244
8480,0,0.2917819719225696
8481,0,0.2878810836107265
8482,0,0.299013627773167
8483,0,0.2878810836107265
8484,0,0.3100510763264976
8485,0,0.29276203666975037
8486,0,0.3010036444449969
8487,0,0.30701861950011555
8488,0,0.2888533897347511
8489,0,0.28820496896269415
8490,0,0.2953849467644557
8491,0,0.2901528262886712
8492,0,0.2878810836107265
8493,0,0.2885290710663572
8494,0,0.28820496896269415
8495,0,0.29047822494857556
8496,0,0.29439975649965366
8497,0,0.2895026760139204
8498,0,0.29276203666975037
8499,0,0.2911296683548894
8500,0,0.30400275341551086
8501,0,0.2878810836107265
8502,0,0.2895026760139204
8503,0,0.2885290710663572
8504,0,0.3083643399285946
8505,0,0.28917792478012083
8506,0,0.2970311769072676
8507,0,0.28917792478012083
8508,0,0.29835196790786034
8509,0,0.29637204912485876
8510,0,0.2885290710663572
8511,0,0.28917792478012083
8512,0,0.2934164838062443
8513,0,0.2885290710663572
8514,0,0.28820496896269415
8515,0,0.2950563372827229
8516,0,0.2921084457812122
8517,0,0.2885290710663572
8518,0,0.3120818467736525
8519,0,0.28982764324681304
8520,0,0.28917792478012083
8521,0,0.29637204912485876
8522,0,0.2901528262886712
8523,0,0.2895026760139204
8524,0,0.2878810836107265
8525,0,0.2888533897347511
8526,0,0.3127603829464587
8527,0,0.29276203666975037
8528,0,0.2924351340957601
8529,0,0.2934164838062443
8530,0,0.2878810836107265
8531,0,0.3141198626120792
8532,0,0.28820496896269415
8533,0,0.2940717856031376
8534,0,0.32337914659186107
8535,0,0.2895026760139204
8536,0,0.3563124461307571
8537,0,0.2947279404601866
8538,0,0.2930891533059278
8539,0,0.29047822494857556
8540,0,0.2911296683548894
8541,0,0.2885290710663572
8542,0,0.3258028533368039
8543,0,0.2911296683548894
8544,0,0.3010036444449969
8545,0,0.2940717856031376
8546,0,0.28982764324681304
8547,0,0.30701861950011555
8548,0,0.3010036444449969
8549,0,0.31719035493860803
8550,0,0.2924351340957601
8551,0,0.3264970630530237
8552,0,0.2885290710663572
8553,0,0.2924351340957601
8554,0,0.2917819719225696
8555,0,0.3134397222154094
8556,0,0.28982764324681304
8557,0,0.2895026760139204
8558,0,0.3114041156527616
8559,0,0.2878810836107265
8560,0,0.2924351340957601
8561,0,0.30033946775629955
8562,0,0.28820496896269415
8563,0,0.2888533897347511
8564,0,0.28917792478012083
8565,0,0.44828021596576273
8566,0,0.2924351340957601
8567,0,0.2885290710663572
8568,0,0.28917792478012083
8569,0,0.296701507199435
8570,0,0.5423593429387665
8571,0,0.28917792478012083
8572,0,0.2878810836107265
8573,0,0.2895026760139204
8574,0,0.2878810836107265
8575,0,0.28917792478012083
8576,0,0.31548253885164185
8577,0,0.2924351340957601
8578,0,0.2885290710663572
8579,0,0.2921084457812122
8580,0,0.2878810836107265
8581,0,0.2878810836107265
8582,0,0.31106555259450086
8583,0,0.28982764324681304
8584,0,0.28820496896269415
8585,0,0.28820496896269415
8586,0,0.2895026760139204
8587,0,0.2888533897347511
8588,0,0.313099952316646
8589,0,0.2973610580407871
8590,0,0.29080383903481566
8591,0,0.2895026760139204
8592,0,0.28917792478012083
8593,0,0.2901528262886712
8594,0,0.28820496896269415
8595,0,0.2917819719225696
8596,0,0.296701507199435
8597,0,0.28820496896269415
8598,0,0.28917792478012083
8599,0,0.2911296683548894
8600,0,0.2924351340957601
8601,0,0.30769107098657017
8602,0,0.41076123619569715
8603,0,0.31242101435050523
8604,0,0.2878810836107265
8605,0,0.2917819719225696
8606,0,0.28917792478012083
8607,0,0.35486483859462514
8608,0,0.2970311769072676
8609,0,0.2888533897347511
8610,0,0.3185601646609659
8611,0,0.29637204912485876
8612,0,0.302334502548503
8613,0,0.28982764324681304
8614,0,0.2885290710663572
8615,0,0.29047822494857556
8616,0,0.28820496896269415
8617,0,0.2937440279718588
8618,0,0.2885290710663572
8619,0,0.2895026760139204
8620,0,0.2895026760139204
8621,0,0.2960428028903147
8622,0,0.2888533897347511
8623,0,0.28982764324681304
8624,0,0.28982764324681304
8625,0,0.28917792478012083
8626,0,0.28982764324681304
8627,0,0.2878810836107265
8628,0,0.30735474294480614
8629,0,0.2885290710663572
8630,0,0.28917792478012083
8631,0,0.28820496896269415
8632,0,0.2930891533059278
8633,0,0.29637204912485876
8634,0,0.2947279404601866
8635,0,0.3053410793316084
8636,0,0.3141198626120792
8637,0,0.2885290710663572
8638,0,0.28917792478012083
8639,0,0.30701861950011555
8640,0,0.2888533897347511
8641,0,0.2895026760139204
8642,0,0.3185601646609659
8643,0,0.29047822494857556
8644,0,0.32027684588445937
8645,0,0.29080383903481566
8646,0,0.29047822494857556
8647,0,0.32963039613149253
8648,0,0.29047822494857556
8649,0,0.34195825392261303
8650,0,0.2917819719225696
8651,0,0.5572133245647654
8652,0,0.28820496896269415
8653,0,0.2914557127155027
8654,0,0.33559025044137847
8655,0,0.2878810836107265
8656,0,0.2960428028903147
8657,0,0.2970311769072676
8658,0,0.2953849467644557
8659,0,0.35450335026341034
8660,0,0.2947279404601866
8661,0,0.3020014754780907
8662,0,0.31787486578729024
8663,0,0.2921084457812122
8664,0,0.2885290710663572
8665,0,0.2888533897347511
8666,0,0.28820496896269415
8667,0,0.2930891533059278
8668,0,0.2914557127155027
8669,0,0.2917819719225696
8670,0,0.2888533897347511
8671,0,0.32963039613149253
8672,0,0.2921084457812122
8673,0,0.29080383903481566
8674,0,0.29047822494857556
8675,0,0.2950563372827229
8676,0,0.30033946775629955
8677,0,0.3100510763264976
8678,0,0.2934164838062443
8679,0,0.28917792478012083
8680,0,0.3000076932632633
8681,0,0.41114355187873625
8682,0,0.2885290710663572
8683,0,0.2953849467644557
8684,0,0.28820496896269415
8685,0,0.3097133226731475
8686,0,0.28982764324681304
8687,0,0.28820496896269415
8688,0,0.28820496896269415
8689,0,0.2901528262886712
8690,0,0.2888533897347511
8691,0,0.28820496896269415
8692,0,0.3006714515556463
8693,0,0.5458852084632017
8694,0,0.2885290710663572
8695,0,0.29967612829204976
8696,0,0.2973610580407871
8697,0,0.371298136973606
8698,0,0.2888533897347511
8699,0,0.29276203666975037
8700,0,0.4663082939368572
8701,0,0.2950563372827229
8702,0,0.29080383903481566
8703,0,0.2895026760139204
8704,0,0.2934164838062443
8705,0,0.2885290710663572
8706,0,0.3010036444449969
8707,0,0.4369811363534279
8708,0,0.296701507199435
8709,0,0.31548253885164185
8710,0,0.2895026760139204
8711,0,0.33700030338180054
8712,0,0.3219984067555708
8713,0,0.28917792478012083
8714,0,0.2878810836107265
8715,0,0.3103890326908553
8716,0,0.28820496896269415
8717,0,0.3209648865161562
8718,0,0.3161650706944725
8719,0,0.3134397222154094
8720,0,0.2930891533059278
8721,0,0.2917819719225696
8722,0,0.2895026760139204
8723,0,0.3240706743380925
8724,0,0.29439975649965366
8725,0,0.999999861780178
8726,0,0.2901528262886712
8727,0,0.32268839001402855
8728,0,0.28820496896269415
8729,0,0.2895026760139204
8730,0,0.28917792478012083
8731,0,0.29439975649965366
8732,0,0.2930891533059278
8733,0,0.3258028533368039
8734,0,0.28820496896269415
8735,0,0.29769115039162997
8736,0,0.2885290710663572
8737,0,0.3165066341654205
8738,0,0.29047822494857556
8739,0,0.2878810836107265
8740,0,0.2885290710663572
8741,0,0.2885290710663572
8742,0,0.2911296683548894
8743,0,0.3103890326908553
8744,0,0.33523819365935753
8745,0,0.28820496896269415
8746,0,0.34302522472222113
8747,0,0.2885290710663572
8748,0,0.3010036444449969
8749,0,0.32165370578986424
8750,0,0.2888533897347511
8751,0,0.3127603829464587
8752,0,0.32963039613149253
8753,0,0.2878810836107265
8754,0,0.2930891533059278
8755,0,0.30769107098657017
8756,0,0.30166865662451176
8757,0,0.29276203666975037
8758,0,0.2888533897347511
8759,0,0.28820496896269415
8760,0,0.296701507199435
8761,0,0.2921084457812122
8762,0,0.28917792478012083
8763,0,0.2921084457812122
8764,0,0.2885290710663572
8765,0,0.28820496896269415
8766,0,0.31446023261471723
8767,0,0.3026677376154703
8768,0,0.3063469873299175
8769,0,0.3046715035092302
8770,0,0.2895026760139204
8771,0,0.2885290710663572
8772,0,0.30701861950011555
8773,0,0.3165066341654205
8774,0,0.2885290710663572
8775,0,0.28917792478012083
8776,0,0.28820496896269415
8777,0,0.2888533897347511
8778,0,0.3247629710892388
8779,0,0.3000076932632633
8780,0,0.30333483085398244
8781,0,0.2917819719225696
8782,0,0.2885290710663572
8783,0,0.2930891533059278
8784,0,0.28820496896269415
8785,0,0.2911296683548894
8786,0,0.28820496896269415
8787,0,0.2895026760139204
8788,0,0.28820496896269415
8789,0,0.30400275341551086
8790,0,0.29080383903481566
8791,0,0.2970311769072676
8792,0,0.2934164838062443
8793,0,0.28820496896269415
8794,0,0.2895026760139204
8795,0,0.2911296683548894
8796,0,0.28820496896269415
8797,0,0.7994387833273532
8798,0,0.3151415709845026
8799,0,0.2937440279718588
8800,0,0.29439975649965366
8801,0,0.2901528262886712
8802,0,0.2930891533059278
8803,0,0.2924351340957601
8804,0,0.28820496896269415
8805,0,0.31548253885164185
8806,0,0.31787486578729024
8807,0,0.2957137687017843
8808,0,0.2917819719225696
8809,0,0.2970311769072676
8810,0,0.28982764324681304
8811,0,0.2917819719225696
8812,0,0.2917819719225696
8813,0,0.3117428804599765
8814,0,0.28917792478012083
8815,0,0.2885290710663572
8816,0,0.3080276033924249
8817,0,0.28820496896269415
8818,0,0.32268839001402855
8819,0,0.3097133226731475
8820,0,0.28917792478012083
8821,0,0.2937440279718588
8822,0,0.29080383903481566
8823,0,0.3199331182183254
8824,0,0.2911296683548894
8825,0,0.3195895860018766
8826,0,0.30735474294480614
8827,0,0.2937440279718588
8828,0,0.29276203666975037
8829,0,0.2885290710663572
8830,0,0.2940717856031376
8831,0,0.28820496896269415
8832,0,0.28820496896269415
8833,0,0.2895026760139204
8834,0,0.3694566259082337
8835,0,0.28820496896269415
8836,0,0.28820496896269415
8837,0,0.28820496896269415
8838,0,0.2947279404601866
8839,0,0.3097133226731475
8840,0,0.2953849467644557
8841,0,0.29967612829204976
8842,0,0.2885290710663572
8843,0,0.29769115039162997
8844,0,0.2950563372827229
8845,0,0.2888533897347511
8846,0,0.4919224111734011
8847,0,0.28820496896269415
8848,0,0.29967612829204976
8849,0,0.29637204912485876
8850,0,0.28917792478012083
8851,0,0.2921084457812122
8852,0,0.31242101435050523
8853,0,0.2878810836107265
8854,0,0.29439975649965366
8855,0,0.29868269265255004
8856,0,0.2885290710663572
8857,0,0.2921084457812122
8858,0,0.296701507199435
8859,0,0.3182174168496524
8860,0,0.2914557127155027
8861,0,0.28982764324681304
8862,0,0.29276203666975037
8863,0,0.2885290710663572
8864,0,0.29276203666975037
8865,0,0.30735474294480614
8866,0,0.2957137687017843
8867,0,0.31106555259450086
8868,0,0.30601147906640774
8869,0,0.3013360462072505
8870,0,0.2888533897347511
8871,0,0.28820496896269415
8872,0,0.3705610803360537
8873,0,0.2930891533059278
8874,0,0.28820496896269415
8875,0,0.3331297099626948
8876,0,0.2885290710663572
8877,0,0.2885290710663572
8878,0,0.2924351340957601
8879,0,0.33700030338180054
8880,0,0.29637204912485876
8881,0,0.296701507199435
8882,0,0.2953849467644557
8883,0,0.296701507199435
8884,0,0.2878810836107265
8885,0,0.2878810836107265
8886,0,0.3020014754780907
8887,0,0.29047822494857556
8888,0,0.28820496896269415
8889,0,0.2888533897347511
8890,0,0.30033946775629955
8891,0,0.2940717856031376
8892,0,0.2878810836107265
8893,0,0.3161650706944725
8894,0,0.2885290710663572
8895,0,0.2888533897347511
8896,0,0.3100510763264976
8897,0,0.28820496896269415
8898,0,0.2934164838062443
8899,0,0.28820496896269415
8900,0,0.28820496896269415
8901,0,0.3093757719693381
8902,0,0.31684839566491335
8903,0,0.2901528262886712
8904,0,0.2947279404601866
8905,0,0.29276203666975037
8906,0,0.2885290710663572
8907,0,0.2901528262886712
8908,0,0.2895026760139204
8909,0,0.2901528262886712
8910,0,0.28820496896269415
8911,0,0.28820496896269415
8912,0,0.2885290710663572
8913,0,0.2901528262886712
8914,0,0.2885290710663572
8915,0,0.2917819719225696
8916,0,0.4879756354470653
8917,0,0.2885290710663572
8918,0,0.29439975649965366
8919,0,0.29276203666975037
8920,0,0.3000076932632633
8921,0,0.3850386699876154
8922,0,0.28917792478012083
8923,0,0.28820496896269415
8924,0,0.2885290710663572
8925,0,0.3189031089629503
8926,0,0.3013360462072505
8927,0,0.30567617632396654
8928,0,0.33137772326221426
8929,0,0.3387669552083526
8930,0,0.29835196790786034
8931,0,0.2885290710663572
8932,0,0.2901528262886712
8933,0,0.2901528262886712
8934,0,0.3026677376154703
8935,0,0.3010036444449969
8936,0,0.2878810836107265
8937,0,0.2953849467644557
8938,0,0.2888533897347511
8939,0,0.28820496896269415
8940,0,0.2911296683548894
8941,0,0.2914557127155027
8942,0,0.2878810836107265
8943,0,0.2878810836107265
8944,0,0.28820496896269415
8945,0,0.28820496896269415
8946,0,0.3790728587072641
8947,0,0.28820496896269415
8948,0,0.29047822494857556
8949,0,0.2888533897347511
8950,0,0.36249385910888554
8951,0,0.2888533897347511
8952,0,0.2937440279718588
8953,0,0.2895026760139204
8954,0,0.31106555259450086
8955,0,0.3595791474469469
8956,0,0.3000076932632633
8957,0,0.2878810836107265
8958,0,0.28820496896269415
8959,0,0.2878810836107265
8960,0,0.28820496896269415
8961,0,0.3013360462072505
8962,0,0.2885290710663572
8963,0,0.3083643399285946
8964,0,0.2953849467644557
8965,0,0.3013360462072505
8966,0,0.3020014754780907
8967,0,0.2895026760139204
8968,0,0.2878810836107265
8969,0,0.2895026760139204
8970,0,0.28982764324681304
8971,0,0.3182174168496524
8972,0,0.28820496896269415
8973,0,0.29047822494857556
8974,0,0.32545603466932
8975,0,0.28820496896269415
8976,0,0.29439975649965366
8977,0,0.28820496896269415
8978,0,0.2914557127155027
8979,0,0.31072719152689554
8980,0,0.2885290710663572
8981,0,0.2895026760139204
8982,0,0.3066827008846874
8983,0,0.28917792478012083
8984,0,0.31072719152689554
8985,0,0.2934164838062443
8986,0,0.29637204912485876
8987,0,0.2895026760139204
8988,0,0.3161650706944725
8989,0,0.28820496896269415
8990,0,0.28820496896269415
8991,0,0.2970311769072676
8992,0,0.28917792478012083
8993,0,0.2888533897347511
8994,0,0.30033946775629955
8995,0,0.2901528262886712
8996,0,0.28820496896269415
8997,0,0.29047822494857556
8998,0,0.28820496896269415
8999,0,0.2914557127155027
9000,0,0.2885290710663572
9001,0,0.28820496896269415
9002,0,0.4350392780285645
9003,0,0.2885290710663572
9004,0,0.2885290710663572
9005,0,0.2917819719225696
9006,0,0.2917819719225696
9007,0,0.28820496896269415
9008,0,0.2993447730573765
9009,0,0.2878810836107265
9010,0,0.2914557127155027
9011,0,0.2917819719225696
9012,0,0.3165066341654205
9013,0,0.29276203666975037
9014,0,0.2914557127155027
9015,0,0.28917792478012083
9016,0,0.3006714515556463
9017,0,0.28982764324681304
9018,0,0.30701861950011555
9019,0,0.29080383903481566
9020,0,0.29047822494857556
9021,0,0.2885290710663572
9022,0,0.3209648865161562
9023,0,0.35233792000993924
9024,0,0.302334502548503
9025,0,0.28982764324681304
9026,0,0.29080383903481566
9027,0,0.2885290710663572
9028,0,0.2957137687017843
9029,0,0.41229114112171866
9030,0,0.2911296683548894
9031,0,0.28917792478012083
9032,0,0.28820496896269415
9033,0,0.29047822494857556
9034,0,0.28820496896269415
9035,0,0.28982764324681304
9036,0,0.2914557127155027
9037,0,0.2914557127155027
9038,0,0.2937440279718588
9039,0,0.28982764324681304
9040,0,0.2921084457812122
9041,0,0.2901528262886712
9042,0,0.3299794870715727
9043,0,0.2888533897347511
9044,0,0.3090384244528097
9045,0,0.2934164838062443
9046,0,0.28820496896269415
9047,0,0.2911296683548894
9048,0,0.29080383903481566
9049,0,0.2980214537506383
9050,0,0.2878810836107265
9051,0,0.38130586276580286
9052,0,0.28982764324681304
9053,0,0.2937440279718588
9054,0,0.2970311769072676
9055,0,0.2950563372827229
9056,0,0.3219984067555708
9057,0,0.2895026760139204
9058,0,0.2921084457812122
9059,0,0.28820496896269415
9060,0,0.2917819719225696
9061,0,0.28982764324681304
9062,0,0.2953849467644557
9063,0,0.2888533897347511
9064,0,0.28820496896269415
9065,0,0.31242101435050523
9066,0,0.3000076932632633
9067,0,0.2917819719225696
9068,0,0.2914557127155027
9069,0,0.28917792478012083
9070,0,0.34838373308002724
9071,0,0.3010036444449969
9072,0,0.3195895860018766
9073,0,0.2885290710663572
9074,0,0.29637204912485876
9075,0,0.2930891533059278
9076,0,0.3610352238697738
9077,0,0.3080276033924249
9078,0,0.2957137687017843
9079,0,0.325109407162149
9080,0,0.28820496896269415
9081,0,0.28820496896269415
9082,0,0.3114041156527616
9083,0,0.2885290710663572
9084,0,0.3010036444449969
9085,0,0.28917792478012083
9086,0,0.2885290710663572
9087,0,0.2914557127155027
9088,0,0.2901528262886712
9089,0,0.29967612829204976
9090,0,0.2885290710663572
9091,0,0.2960428028903147
9092,0,0.28982764324681304
9093,0,0.28820496896269415
9094,0,0.2901528262886712
9095,0,0.299013627773167
9096,0,0.2878810836107265
9097,0,0.3000076932632633
9098,0,0.2885290710663572
9099,0,0.28820496896269415
9100,0,0.2993447730573765
9101,0,0.296701507199435
9102,0,0.29439975649965366
9103,0,0.29276203666975037
9104,0,0.49902881473149413
9105,0,0.2947279404601866
9106,0,0.28917792478012083
9107,0,0.29080383903481566
9108,0,0.28917792478012083
9109,0,0.28917792478012083
9110,0,0.2950563372827229
9111,0,0.3709295335309717
9112,0,0.28820496896269415
9113,0,0.29276203666975037
9114,0,0.28982764324681304
9115,0,0.302334502548503
9116,0,0.2937440279718588
9117,0,0.2878810836107265
9118,0,0.28820496896269415
9119,0,0.28820496896269415
9120,0,0.2901528262886712
9121,0,0.2901528262886712
9122,0,0.2937440279718588
9123,0,0.2878810836107265
9124,0,0.2888533897347511
9125,0,0.2895026760139204
9126,0,0.2901528262886712
9127,0,0.29047822494857556
9128,0,0.2888533897347511
9129,0,0.31106555259450086
9130,0,0.2888533897347511
9131,0,0.28917792478012083
9132,0,0.2914557127155027
9133,0,0.3080276033924249
9134,0,0.2878810836107265
9135,0,0.3087012803605102
9136,0,0.3000076932632633
9137,0,0.28820496896269415
9138,0,0.29835196790786034
9139,0,0.28820496896269415
9140,0,0.2878810836107265
9141,0,0.2917819719225696
9142,0,0.3000076932632633
9143,0,0.29080383903481566
9144,0,0.28820496896269415
9145,0,0.2957137687017843
9146,0,0.28820496896269415
9147,0,0.28982764324681304
9148,0,0.2885290710663572
9149,0,0.30601147906640774
9150,0,0.34838373308002724
9151,0,0.43736974190518946
9152,0,0.29047822494857556
9153,0,0.28820496896269415
9154,0,0.28820496896269415
9155,0,0.2980214537506383
9156,0,0.2924351340957601
9157,0,0.2888533897347511
9158,0,0.3046715035092302
9159,0,0.3083643399285946
9160,0,0.2885290710663572
9161,0,0.2921084457812122
9162,0,0.2878810836107265
9163,0,0.2980214537506383
9164,0,0.2937440279718588
9165,0,0.2888533897347511
9166,0,0.29967612829204976
9167,0,0.31684839566491335
9168,0,0.2885290710663572
9169,0,0.3775870241373669
9170,0,0.2914557127155027
9171,0,0.28820496896269415
9172,0,0.3006714515556463
9173,0,0.28982764324681304
9174,0,0.2885290710663572
9175,0,0.2885290710663572
9176,0,0.2950563372827229
9177,0,0.2895026760139204
9178,0,0.28820496896269415
9179,0,0.2885290710663572
9180,0,0.296701507199435
9181,0,0.28820496896269415
9182,0,0.2970311769072676
9183,0,0.2934164838062443
9184,0,0.2888533897347511
9185,0,0.2911296683548894
9186,0,0.28820496896269415
9187,0,0.28820496896269415
9188,0,0.28820496896269415
9189,0,0.28917792478012083
9190,0,0.3373532715786863
9191,0,0.2921084457812122
9192,0,0.2885290710663572
9193,0,0.29868269265255004
9194,0,0.29047822494857556
9195,0,0.2885290710663572
9196,0,0.32027684588445937
9197,0,0.32545603466932
9198,0,0.32719203410364694
9199,0,0.30769107098657017
9200,0,0.296701507199435
9201,0,0.40732529548379787
9202,0,0.2917819719225696
9203,0,0.2895026760139204
9204,0,0.2921084457812122
9205,0,0.3010036444449969
9206,0,0.32337914659186107
9207,0,0.28917792478012083
9208,0,0.28820496896269415
9209,0,0.2885290710663572
9210,0,0.29637204912485876
9211,0,0.31684839566491335
9212,0,0.29080383903481566
9213,0,0.2885290710663572
9214,0,0.3120818467736525
9215,0,0.29637204912485876
9216,0,0.2885290710663572
9217,0,0.2934164838062443
9218,0,0.2901528262886712
9219,0,0.2937440279718588
9220,0,0.2885290710663572
9221,0,0.2878810836107265
9222,0,0.28820496896269415
9223,0,0.28917792478012083
9224,0,0.29080383903481566
9225,0,0.28820496896269415
9226,0,0.28820496896269415
9227,0,0.28820496896269415
9228,0,0.2953849467644557
9229,0,0.31787486578729024
9230,0,0.30166865662451176
9231,0,0.30033946775629955
9232,0,0.2895026760139204
9233,0,0.2878810836107265
9234,0,0.28982764324681304
9235,0,0.2914557127155027
9236,0,0.2895026760139204
9237,0,0.3020014754780907
9238,0,0.28820496896269415
9239,0,0.2885290710663572
9240,0,0.2878810836107265
9241,0,0.2937440279718588
9242,0,0.28917792478012083
9243,0,0.29835196790786034
9244,0,0.4568883381127907
9245,0,0.2940717856031376
9246,0,0.43038705141477096
9247,0,0.28917792478012083
9248,0,0.3237248142038517
9249,0,0.28820496896269415
9250,0,0.2888533897347511
9251,0,0.3606709640027363
9252,0,0.2924351340957601
9253,0,0.2921084457812122
9254,0,0.28820496896269415
9255,0,0.2914557127155027
9256,0,0.2901528262886712
9257,0,0.28917792478012083
9258,0,0.3080276033924249
9259,0,0.3880347117658906
9260,0,0.3738825370049903
9261,0,0.2921084457812122
9262,0,0.2895026760139204
9263,0,0.3820513190887315
9264,0,0.3278877642690647
9265,0,0.28917792478012083
9266,0,0.3278877642690647
9267,0,0.2888533897347511
9268,0,0.2885290710663572
9269,0,0.2911296683548894
9270,0,0.29047822494857556
9271,0,0.2885290710663572
9272,0,0.2940717856031376
9273,0,0.2878810836107265
9274,0,0.29868269265255004
9275,0,0.31924624949653846
9276,0,0.31548253885164185
9277,0,0.2885290710663572
9278,0,0.3563124461307571
9279,0,0.7385586765893976
9280,0,0.3512574697284977
9281,0,0.2914557127155027
9282,0,0.2888533897347511
9283,0,0.28917792478012083
9284,0,0.2937440279718588
9285,0,0.2885290710663572
9286,0,0.2970311769072676
9287,0,0.30433702513326966
9288,0,0.29080383903481566
9289,0,0.2888533897347511
9290,0,0.2921084457812122
9291,0,0.2878810836107265
9292,0,0.3444503217022702
9293,0,0.2930891533059278
9294,0,0.28820496896269415
9295,0,0.2895026760139204
9296,0,0.29835196790786034
9297,0,0.28820496896269415
9298,0,0.28820496896269415
9299,0,0.3006714515556463
9300,0,0.2885290710663572
9301,0,0.29047822494857556
9302,0,0.2885290710663572
9303,0,0.2934164838062443
9304,0,0.2885290710663572
9305,0,0.28917792478012083
9306,0,0.2888533897347511
9307,0,0.2885290710663572
9308,0,0.2980214537506383
9309,0,0.29967612829204976
9310,0,0.2885290710663572
9311,0,0.3331297099626948
9312,0,0.2921084457812122
9313,0,0.2901528262886712
9314,0,0.2980214537506383
9315,0,0.28917792478012083
9316,0,0.28917792478012083
9317,0,0.3175325117313734
9318,0,0.3020014754780907
9319,0,0.3158237055056242
9320,0,0.29769115039162997
9321,0,0.2917819719225696
9322,0,0.2885290710663572
9323,0,0.28917792478012083
9324,0,0.28820496896269415
9325,0,0.2885290710663572
9326,0,0.31242101435050523
9327,0,0.2878810836107265
9328,0,0.28917792478012083
9329,0,0.29276203666975037
9330,0,0.29868269265255004
9331,0,0.2878810836107265
9332,0,0.29080383903481566
9333,0,0.38616117799674776
9334,0,0.2960428028903147
9335,0,0.2911296683548894
9336,0,0.2924351340957601
9337,0,0.2934164838062443
9338,0,0.2888533897347511
9339,0,0.2885290710663572
9340,0,0.299013627773167
9341,0,0.31242101435050523
9342,0,0.2911296683548894
9343,0,0.3244167267237573
9344,0,0.3000076932632633
9345,0,0.3127603829464587
9346,0,0.2980214537506383
9347,0,0.30701861950011555
9348,0,0.30333483085398244
9349,0,0.28820496896269415
9350,0,0.28917792478012083
9351,0,0.2895026760139204
9352,0,0.2911296683548894
9353,0,0.7848819648409389
9354,0,0.2878810836107265
9355,0,0.3066827008846874
9356,0,0.3373532715786863
9357,0,0.28917792478012083
9358,0,0.29439975649965366
9359,0,0.35486483859462514
9360,0,0.28820496896269415
9361,0,0.2888533897347511
9362,0,0.29637204912485876
9363,0,0.30769107098657017
9364,0,0.2924351340957601
9365,0,0.30033946775629955
9366,0,0.3083643399285946
9367,0,0.2970311769072676
9368,0,0.3951839556160352
9369,0,0.41190850477395785
9370,0,0.299013627773167
9371,0,0.28820496896269415
9372,0,0.28820496896269415
9373,0,0.2885290710663572
9374,0,0.2950563372827229
9375,0,0.3093757719693381
9376,0,0.299013627773167
9377,0,0.2921084457812122
9378,0,0.29868269265255004
9379,0,0.3013360462072505
9380,0,0.2878810836107265
9381,0,0.32165370578986424
9382,0,0.3209648865161562
9383,0,0.2911296683548894
9384,0,0.2885290710663572
9385,0,0.2901528262886712
9386,0,0.2953849467644557
9387,0,0.2911296683548894
9388,0,0.3036686885809984
9389,0,0.28820496896269415
9390,0,0.2895026760139204
9391,0,0.3026677376154703
9392,0,0.2953849467644557
9393,0,0.28982764324681304
9394,0,0.3320779608093658
9395,0,0.2921084457812122
9396,0,0.2911296683548894
9397,0,0.29047822494857556
9398,0,0.28917792478012083
9399,0,0.3006714515556463
9400,0,0.29835196790786034
9401,0,0.2911296683548894
9402,0,0.29276203666975037
9403,0,0.2888533897347511
9404,0,0.2888533897347511
9405,0,0.29769115039162997
9406,0,0.28820496896269415
9407,0,0.2885290710663572
9408,0,0.28820496896269415
9409,0,0.2888533897347511
9410,0,0.2901528262886712
9411,0,0.36468656062821636
9412,0,0.2973610580407871
9413,0,0.3223433015859308
9414,0,0.3237248142038517
9415,0,0.2937440279718588
9416,0,0.3093757719693381
9417,0,0.2901528262886712
9418,0,0.3013360462072505
9419,0,0.28820496896269415
9420,0,0.28820496896269415
9421,0,0.28820496896269415
9422,0,0.28917792478012083
9423,0,0.29276203666975037
9424,0,0.29047822494857556
9425,0,0.2885290710663572
9426,0,0.2885290710663572
9427,0,0.28917792478012083
9428,0,0.2940717856031376
9429,0,0.2878810836107265
9430,0,0.2901528262886712
9431,0,0.29080383903481566
9432,0,0.2895026760139204
9433,0,0.29047822494857556
9434,0,0.2901528262886712
9435,0,0.29276203666975037
9436,0,0.2878810836107265
9437,0,0.28820496896269415
9438,0,0.29047822494857556
9439,0,0.2878810836107265
9440,0,0.2924351340957601
9441,0,0.6469700126746647
9442,0,0.2993447730573765
9443,0,0.6298368998013162
9444,0,0.28820496896269415
9445,0,0.2895026760139204
9446,0,0.30433702513326966
9447,0,0.28820496896269415
9448,0,0.2895026760139204
9449,0,0.3013360462072505
9450,0,0.299013627773167
9451,0,0.30701861950011555
9452,0,0.28820496896269415
9453,0,0.28820496896269415
9454,0,0.2914557127155027
9455,0,0.3223433015859308
9456,0,0.2960428028903147
9457,0,0.2885290710663572
9458,0,0.2885290710663572
9459,0,0.2885290710663572
9460,0,0.29047822494857556
9461,0,0.2885290710663572
9462,0,0.28820496896269415
9463,0,0.2937440279718588
9464,0,0.2878810836107265
9465,0,0.2888533897347511
9466,0,0.2885290710663572
9467,0,0.3087012803605102
9468,0,0.28982764324681304
9469,0,0.2895026760139204
9470,0,0.32027684588445937
9471,0,0.28820496896269415
9472,0,0.30500618831755416
9473,0,0.29047822494857556
9474,0,0.30769107098657017
9475,0,0.2930891533059278
9476,0,0.2993447730573765
9477,0,0.33523819365935753
9478,0,0.2914557127155027
9479,0,0.2888533897347511
9480,0,0.3195895860018766
9481,0,0.2901528262886712
9482,0,0.2953849467644557
9483,0,0.28820496896269415
9484,0,0.29967612829204976
9485,0,0.29769115039162997
9486,0,0.3010036444449969
9487,0,0.3020014754780907
9488,0,0.2888533897347511
9489,0,0.2947279404601866
9490,0,0.2924351340957601
9491,0,0.299013627773167
9492,0,0.2885290710663572
9493,0,0.29047822494857556
9494,0,0.2911296683548894
9495,0,0.30033946775629955
9496,0,0.2888533897347511
9497,0,0.3209648865161562
9498,0,0.2950563372827229
9499,0,0.299013627773167
9500,0,0.28820496896269415
9501,0,0.2895026760139204
9502,0,0.29769115039162997
9503,0,0.3093757719693381
9504,0,0.2957137687017843
9505,0,0.2885290710663572
9506,0,0.28820496896269415
9507,0,0.2914557127155027
9508,0,0.2970311769072676
9509,0,0.29047822494857556
9510,0,0.29637204912485876
9511,0,0.2878810836107265
9512,0,0.28820496896269415
9513,0,0.2924351340957601
9514,0,0.28820496896269415
9515,0,0.2917819719225696
9516,0,0.28820496896269415
9517,0,0.3209648865161562
9518,0,0.28820496896269415
9519,0,0.32337914659186107
9520,0,0.28820496896269415
9521,0,0.29769115039162997
9522,0,0.2953849467644557
9523,0,0.30601147906640774
9524,0,0.296701507199435
9525,0,0.2878810836107265
9526,0,0.2895026760139204
9527,0,0.2947279404601866
9528,0,0.29276203666975037
9529,0,0.2888533897347511
9530,0,0.296701507199435
9531,0,0.2895026760139204
9532,0,0.3020014754780907
9533,0,0.2937440279718588
9534,0,0.28917792478012083
9535,0,0.2901528262886712
9536,0,0.29439975649965366
9537,0,0.2914557127155027
9538,0,0.28820496896269415
9539,0,0.3026677376154703
9540,0,0.3137796923963001
9541,0,0.2878810836107265
9542,0,0.2878810836107265
9543,0,0.2934164838062443
9544,0,0.28820496896269415
9545,0,0.28820496896269415
9546,0,0.33067823125162243
9547,0,0.2885290710663572
9548,0,0.2885290710663572
9549,0,0.2950563372827229
9550,0,0.3331297099626948
9551,0,0.28820496896269415
9552,0,0.28820496896269415
9553,0,0.2980214537506383
9554,0,0.29276203666975037
9555,0,0.32130919895494303
9556,0,0.2921084457812122
9557,0,0.33700030338180054
9558,0,0.28982764324681304
9559,0,0.2878810836107265
9560,0,0.2947279404601866
9561,0,0.2878810836107265
9562,0,0.30400275341551086
9563,0,0.2885290710663572
9564,0,0.31446023261471723
9565,0,0.32614986288987385
9566,0,0.3219984067555708
9567,0,0.2911296683548894
9568,0,0.28820496896269415
9569,0,0.2924351340957601
9570,0,0.2901528262886712
9571,0,0.3247629710892388
9572,0,0.28917792478012083
9573,0,0.2993447730573765
9574,0,0.29047822494857556
9575,0,0.28820496896269415
9576,0,0.2885290710663572
9577,0,0.2924351340957601
9578,0,0.28917792478012083
9579,0,0.2888533897347511
9580,0,0.2911296683548894
9581,0,0.29047822494857556
9582,0,0.2895026760139204
9583,0,0.2895026760139204
9584,0,0.2888533897347511
9585,0,0.2888533897347511
9586,0,0.3026677376154703
9587,0,0.3137796923963001
9588,0,0.28982764324681304
9589,0,0.28820496896269415
9590,0,0.2895026760139204
9591,0,0.2930891533059278
9592,0,0.2878810836107265
9593,0,0.2917819719225696
9594,0,0.29080383903481566
9595,0,0.28820496896269415
9596,0,0.30400275341551086
9597,0,0.33453462991615135
9598,0,0.33242835843890756
9599,0,0.29047822494857556
9600,0,0.29047822494857556
9601,0,0.3240706743380925
9602,0,0.3437374215066538
9603,0,0.2914557127155027
9604,0,0.2917819719225696
9605,0,0.29047822494857556
9606,0,0.2924351340957601
9607,0,0.28820496896269415
9608,0,0.28820496896269415
9609,0,0.29835196790786034
9610,0,0.5053460365930512
9611,0,0.2885290710663572
9612,0,0.2878810836107265
9613,0,0.2901528262886712
9614,0,0.2917819719225696
9615,0,0.2885290710663572
9616,0,0.2888533897347511
9617,0,0.28917792478012083
9618,0,0.28982764324681304
9619,0,0.2878810836107265
9620,0,0.29439975649965366
9621,0,0.2980214537506383
9622,0,0.28917792478012083
9623,0,0.2901528262886712
9624,0,0.2911296683548894
9625,0,0.34124782660858105
9626,0,0.3100510763264976
9627,0,0.2960428028903147
9628,0,0.3738825370049903
9629,0,0.2924351340957601
9630,0,0.31072719152689554
9631,0,0.2901528262886712
9632,0,0.28917792478012083
9633,0,0.2901528262886712
9634,0,0.30701861950011555
9635,0,0.2895026760139204
9636,0,0.2888533897347511
9637,0,0.28917792478012083
9638,0,0.2895026760139204
9639,0,0.325109407162149
9640,0,0.2885290710663572
9641,0,0.3348863200524197
9642,0,0.3189031089629503
9643,0,0.28820496896269415
9644,0,0.2911296683548894
9645,0,0.3100510763264976
9646,0,0.31548253885164185
9647,0,0.30601147906640774
9648,0,0.299013627773167
9649,0,0.30300118045791924
9650,0,0.2888533897347511
9651,0,0.3006714515556463
9652,0,0.2930891533059278
9653,0,0.28917792478012083
9654,0,0.2888533897347511
9655,0,0.2921084457812122
9656,0,0.2885290710663572
9657,0,0.31446023261471723
9658,0,0.28820496896269415
9659,0,0.28820496896269415
9660,0,0.2957137687017843
9661,0,0.28982764324681304
9662,0,0.2885290710663572
9663,0,0.2914557127155027
9664,0,0.5227035413327626
9665,0,0.3199331182183254
9666,0,0.30735474294480614
9667,0,0.2878810836107265
9668,0,0.28820496896269415
9669,0,0.2878810836107265
9670,0,0.28820496896269415
9671,0,0.28820496896269415
9672,0,0.28820496896269415
9673,0,0.2917819719225696
9674,0,0.31548253885164185
9675,0,0.2940717856031376
9676,0,0.3161650706944725
9677,0,0.28820496896269415
9678,0,0.3006714515556463
9679,0,0.2885290710663572
9680,0,0.3282359133227933
9681,0,0.2921084457812122
9682,0,0.3010036444449969
9683,0,0.3013360462072505
9684,0,0.3790728587072641
9685,0,0.28820496896269415
9686,0,0.2980214537506383
9687,0,0.2934164838062443
9688,0,0.2940717856031376
9689,0,0.2917819719225696
9690,0,0.28820496896269415
9691,0,0.28820496896269415
9692,0,0.29047822494857556
9693,0,0.28820496896269415
9694,0,0.28820496896269415
9695,0,0.2885290710663572
9696,0,0.28820496896269415
9697,0,0.28820496896269415
9698,0,0.28820496896269415
9699,0,0.3654187161270856
9700,0,0.2888533897347511
9701,0,0.2885290710663572
9702,0,0.30400275341551086
9703,0,0.30735474294480614
9704,0,0.3117428804599765
9705,0,0.3219984067555708
9706,0,0.2940717856031376
9707,0,0.2917819719225696
9708,0,0.30735474294480614
9709,0,0.2885290710663572
9710,0,0.29080383903481566
9711,0,0.2934164838062443
9712,0,0.29047822494857556
9713,0,0.3327789415867557
9714,0,0.2914557127155027
9715,0,0.3010036444449969
9716,0,0.28820496896269415
9717,0,0.28820496896269415
9718,0,0.3020014754780907
9719,0,0.2917819719225696
9720,0,0.2924351340957601
9721,0,0.2895026760139204
9722,0,0.2970311769072676
9723,0,0.2970311769072676
9724,0,0.2895026760139204
9725,0,0.28917792478012083
9726,0,0.2950563372827229
9727,0,0.29276203666975037
9728,0,0.2885290710663572
9729,0,0.28820496896269415
9730,0,0.3083643399285946
9731,0,0.2878810836107265
9732,0,0.3000076932632633
9733,0,0.29047822494857556
9734,0,0.2901528262886712
9735,0,0.2878810836107265
9736,0,0.28917792478012083
9737,0,0.3380597518280922
9738,0,0.3223433015859308
9739,0,0.29080383903481566
9740,0,0.29276203666975037
9741,0,0.30033946775629955
9742,0,0.29080383903481566
9743,0,0.2934164838062443
9744,0,0.2947279404601866
9745,0,0.2895026760139204
9746,0,0.3000076932632633
9747,0,0.296701507199435
9748,0,0.29835196790786034
9749,0,0.28820496896269415
9750,0,0.2878810836107265
9751,0,0.2921084457812122
9752,0,0.28820496896269415
9753,0,0.2934164838062443
9754,0,0.2885290710663572
9755,0,0.2980214537506383
9756,0,0.313099952316646
9757,0,0.28820496896269415
9758,0,0.2960428028903147
9759,0,0.2888533897347511
9760,0,0.2885290710663572
9761,0,0.28820496896269415
9762,0,0.28820496896269415
9763,0,0.2885290710663572
9764,0,0.28820496896269415
9765,0,0.3189031089629503
9766,0,0.30400275341551086
9767,0,0.327539804436218
9768,0,0.2973610580407871
9769,0,0.29276203666975037
9770,0,0.29047822494857556
9771,0,0.37610348587981707
9772,0,0.3000076932632633
9773,0,0.2921084457812122
9774,0,0.2921084457812122
9775,0,0.29637204912485876
9776,0,0.2888533897347511
9777,0,0.2917819719225696
9778,0,0.30300118045791924
9779,0,0.2917819719225696
9780,0,0.31480080215539474
9781,0,0.2953849467644557
9782,0,0.2878810836107265
9783,0,0.29439975649965366
9784,0,0.325109407162149
9785,0,0.28820496896269415
9786,0,0.2895026760139204
9787,0,0.3066827008846874
9788,0,0.2885290710663572
9789,0,0.28820496896269415
9790,0,0.2937440279718588
9791,0,0.2878810836107265
9792,0,0.28982764324681304
9793,0,0.3046715035092302
9794,0,0.28820496896269415
9795,0,0.2888533897347511
9796,0,0.2917819719225696
9797,0,0.2930891533059278
9798,0,0.30500618831755416
9799,0,0.2878810836107265
9800,0,0.28917792478012083
9801,0,0.4935014310069656
9802,0,0.2885290710663572
9803,0,0.28982764324681304
9804,0,0.2917819719225696
9805,0,0.296701507199435
9806,0,0.29080383903481566
9807,0,0.2914557127155027
9808,0,0.2921084457812122
9809,0,0.29276203666975037
9810,0,0.2888533897347511
9811,0,0.32893277797144016
9812,0,0.30300118045791924
9813,0,0.28917792478012083
9814,0,0.2901528262886712
9815,0,0.2960428028903147
9816,0,0.28820496896269415
9817,0,0.2885290710663572
9818,0,0.2947279404601866
9819,0,0.2934164838062443
9820,0,0.2930891533059278
9821,0,0.33770642116109295
9822,0,0.3182174168496524
9823,0,0.29080383903481566
9824,0,0.2973610580407871
9825,0,0.3097133226731475
9826,0,0.2960428028903147
9827,0,0.38541270404959843
9828,0,0.28820496896269415
9829,0,0.29276203666975037
9830,0,0.32545603466932
9831,0,0.2888533897347511
9832,0,0.2937440279718588
9833,0,0.3053410793316084
9834,0,0.3137796923963001
9835,0,0.2885290710663572
9836,0,0.2917819719225696
9837,0,0.29276203666975037
9838,0,0.2940717856031376
9839,0,0.2957137687017843
9840,0,0.2895026760139204
9841,0,0.313099952316646
9842,0,0.2895026760139204
9843,0,0.32268839001402855
9844,0,0.336647516870603
9845,0,0.2901528262886712
9846,0,0.28820496896269415
9847,0,0.28820496896269415
9848,0,0.28820496896269415
9849,0,0.2895026760139204
9850,0,0.296701507199435
9851,0,0.3006714515556463
9852,0,0.28820496896269415
9853,0,0.3020014754780907
9854,0,0.30033946775629955
9855,0,0.2934164838062443
9856,0,0.2993447730573765
9857,0,0.29835196790786034
9858,0,0.2947279404601866
9859,0,0.4447673271519836
9860,0,0.29637204912485876
9861,0,0.28820496896269415
9862,0,0.29835196790786034
9863,0,0.2940717856031376
9864,0,0.2888533897347511
9865,0,0.2937440279718588
9866,0,0.28820496896269415
9867,0,0.2911296683548894
9868,0,0.2950563372827229
9869,0,0.2953849467644557
9870,0,0.3299794870715727
9871,0,0.2885290710663572
9872,0,0.3036686885809984
9873,0,0.2924351340957601
9874,0,0.29276203666975037
9875,0,0.35017854127185366
9876,0,0.30567617632396654
9877,0,0.28820496896269415
9878,0,0.2914557127155027
9879,0,0.2980214537506383
9880,0,0.3595791474469469
9881,0,0.3498192381713925
9882,0,0.3338318012341404
9883,0,0.3006714515556463
9884,0,0.29967612829204976
9885,0,0.29047822494857556
9886,0,0.361399643663711
9887,0,0.34480703479251684
9888,0,0.2970311769072676
9889,0,0.30400275341551086
9890,0,0.30333483085398244
9891,0,0.2888533897347511
9892,0,0.2957137687017843
9893,0,0.28820496896269415
9894,0,0.3362949123444989
9895,0,0.31072719152689554
9896,0,0.3053410793316084
9897,0,0.3182174168496524
9898,0,0.2921084457812122
9899,0,0.3026677376154703
9900,0,0.28917792478012083
9901,0,0.29080383903481566
9902,0,0.2947279404601866
9903,0,0.29637204912485876
9904,0,0.2930891533059278
9905,0,0.2924351340957601
9906,0,0.28982764324681304
9907,0,0.2934164838062443
9908,0,0.28820496896269415
9909,0,0.28917792478012083
9910,0,0.2885290710663572
9911,0,0.3362949123444989
9912,0,0.28820496896269415
9913,0,0.2921084457812122
9914,0,0.384291009650568
9915,0,0.2940717856031376
9916,0,0.2973610580407871
9917,0,0.2930891533059278
9918,0,0.2921084457812122
9919,0,0.29637204912485876
9920,0,0.29276203666975037
9921,0,0.29047822494857556
9922,0,0.29637204912485876
9923,0,0.2885290710663572
9924,0,0.2911296683548894
9925,0,0.28820496896269415
9926,0,0.28982764324681304
9927,0,0.28917792478012083
9928,0,0.29047822494857556
9929,0,0.2917819719225696
9930,0,0.3010036444449969
9931,0,0.28917792478012083
9932,0,0.2888533897347511
9933,0,0.28982764324681304
9934,0,0.2895026760139204
9935,0,0.2895026760139204
9936,0,0.2914557127155027
9937,0,0.2901528262886712
9938,0,0.3063469873299175
9939,0,0.3433812350310626
9940,0,0.327539804436218
9941,0,0.29276203666975037
9942,0,0.2937440279718588
9943,0,0.3134397222154094
9944,0,0.28820496896269415
9945,0,0.2947279404601866
9946,0,0.2911296683548894
9947,0,0.2911296683548894
9948,0,0.3006714515556463
9949,0,0.28820496896269415
9950,0,0.29276203666975037
9951,0,0.28917792478012083
9952,0,0.28917792478012083
9953,0,0.3394748792968395
9954,0,0.3026677376154703
9955,0,0.2885290710663572
9956,0,0.2957137687017843
9957,0,0.2911296683548894
9958,0,0.3087012803605102
9959,0,0.28820496896269415
9960,0,0.3013360462072505
9961,0,0.2980214537506383
9962,0,0.2911296683548894
9963,0,0.28820496896269415
9964,0,0.28820496896269415
9965,0,0.2895026760139204
9966,0,0.2960428028903147
9967,0,0.32928149300369175
9968,0,0.2901528262886712
9969,0,0.4134396845684376
9970,0,0.2895026760139204
9971,0,0.2885290710663572
9972,0,0.29637204912485876
9973,0,0.2888533897347511
9974,0,0.29276203666975037
9975,0,0.2895026760139204
9976,0,0.2895026760139204
9977,0,0.2895026760139204
9978,0,0.2885290710663572
9979,0,0.28820496896269415
9980,0,0.3362949123444989
9981,0,0.3013360462072505
9982,0,0.3063469873299175
9983,0,0.29080383903481566
9984,0,0.2911296683548894
9985,0,0.28917792478012083
9986,0,0.2885290710663572
9987,0,0.28820496896269415
9988,0,0.2940717856031376
9989,0,0.28820496896269415
9990,0,0.28820496896269415
9991,0,0.2888533897347511
9992,0,0.3278877642690647
9993,0,0.3026677376154703
9994,0,0.29080383903481566
9995,0,0.2993447730573765
9996,0,0.31242101435050523
9997,0,0.7261779019964201
9998,0,0.28820496896269415
9999,0,0.28820496896269415
10000,0,0.3362949123444989
10001,0,0.28982764324681304
10002,0,0.2885290710663572
10003,0,0.2917819719225696
10004,0,0.2911296683548894
10005,0,0.29080383903481566
10006,0,0.30500618831755416
10007,0,0.2914557127155027
10008,0,0.2973610580407871
10009,0,0.2940717856031376
10010,0,0.29080383903481566
10011,0,0.302334502548503
10012,0,0.29868269265255004
10013,0,0.299013627773167
10014,0,0.3299794870715727
10015,0,0.3401835216587868
10016,0,0.2888533897347511
10017,0,0.2980214537506383
10018,0,0.2888533897347511
10019,0,0.2885290710663572
10020,0,0.30166865662451176
10021,0,0.2895026760139204
10022,0,0.3036686885809984
10023,0,0.2901528262886712
10024,0,0.2895026760139204
10025,0,0.2878810836107265
10026,0,0.2934164838062443
10027,0,0.28820496896269415
10028,0,0.29047822494857556
10029,0,0.2993447730573765
10030,0,0.3247629710892388
10031,0,0.2888533897347511
10032,0,0.2885290710663572
10033,0,0.28820496896269415
10034,0,0.29835196790786034
10035,0,0.28917792478012083
10036,0,0.3338318012341404
10037,0,0.3114041156527616
10038,0,0.2940717856031376
10039,0,0.28917792478012083
10040,0,0.3083643399285946
10041,0,0.7893805426215564
10042,0,0.2980214537506383
10043,0,0.29080383903481566
10044,0,0.28982764324681304
10045,0,0.2878810836107265
10046,0,0.31106555259450086
10047,0,0.3063469873299175
10048,0,0.2888533897347511
10049,0,0.31787486578729024
10050,0,0.3046715035092302
10051,0,0.3258028533368039
10052,0,0.2885290710663572
10053,0,0.30433702513326966
10054,0,0.2888533897347511
10055,0,0.2914557127155027
10056,0,0.34695097527249136
10057,0,0.2950563372827229
10058,0,0.2921084457812122
10059,0,0.28820496896269415
10060,0,0.2917819719225696
10061,0,0.2901528262886712
10062,0,0.2901528262886712
10063,0,0.3000076932632633
10064,0,0.2888533897347511
10065,0,0.2947279404601866
10066,0,0.28982764324681304
10067,0,0.28820496896269415
10068,0,0.31072719152689554
10069,0,0.28820496896269415
10070,0,0.29637204912485876
10071,0,0.37573296295569303
10072,0,0.3036686885809984
10073,0,0.29967612829204976
10074,0,0.38093334394791123
10075,0,0.28917792478012083
10076,0,0.28917792478012083
10077,0,0.3097133226731475
10078,0,0.28820496896269415
10079,0,0.2878810836107265
10080,0,0.2885290710663572
10081,0,0.2888533897347511
10082,0,0.33102788392118504
10083,0,0.28982764324681304
10084,0,0.32303367177216563
10085,0,0.2895026760139204
10086,0,0.30300118045791924
10087,0,0.38840981802299784
10088,0,0.28917792478012083
10089,0,0.2885290710663572
10090,0,0.2885290710663572
10091,0,0.3331297099626948
10092,0,0.30567617632396654
10093,0,0.2895026760139204
10094,0,0.2937440279718588
10095,0,0.2911296683548894
10096,0,0.30033946775629955
10097,0,0.2888533897347511
10098,0,0.2914557127155027
10099,0,0.29080383903481566
10100,0,0.2947279404601866
10101,0,0.2980214537506383
10102,0,0.28820496896269415
10103,0,0.29276203666975037
10104,0,0.32027684588445937
10105,0,0.3588520757524026
10106,0,0.2980214537506383
10107,0,0.2888533897347511
10108,0,0.2953849467644557
10109,0,0.2888533897347511
10110,0,0.29439975649965366
10111,0,0.327539804436218
10112,0,0.2885290710663572
10113,0,0.7333412930029429
10114,0,0.28982764324681304
10115,0,0.28820496896269415
10116,0,0.2917819719225696
10117,0,0.28982764324681304
10118,0,0.28917792478012083
10119,0,0.29047822494857556
10120,0,0.3036686885809984
10121,0,0.29868269265255004
10122,0,0.30500618831755416
10123,0,0.2895026760139204
10124,0,0.2911296683548894
10125,0,0.3010036444449969
10126,0,0.28820496896269415
10127,0,0.29080383903481566
10128,0,0.2957137687017843
10129,0,0.28982764324681304
10130,0,0.3165066341654205
10131,0,0.2885290710663572
10132,0,0.29637204912485876
10133,0,0.2895026760139204
10134,0,0.2950563372827229
10135,0,0.2940717856031376
10136,0,0.2930891533059278
10137,0,0.28820496896269415
10138,0,0.2901528262886712
10139,0,0.31684839566491335
10140,0,0.28820496896269415
10141,0,0.2921084457812122
10142,0,0.3006714515556463
10143,0,0.3331297099626948
10144,0,0.2911296683548894
10145,0,0.28982764324681304
10146,0,0.30033946775629955
10147,0,0.3083643399285946
10148,0,0.3362949123444989
10149,0,0.30166865662451176
10150,0,0.2885290710663572
10151,0,0.299013627773167
10152,0,0.2878810836107265
10153,0,0.29276203666975037
10154,0,0.2901528262886712
10155,0,0.2921084457812122
10156,0,0.2888533897347511
10157,0,0.29047822494857556
10158,0,0.2878810836107265
10159,0,0.299013627773167
10160,0,0.4157395871632004
10161,0,0.35776268413571927
10162,0,0.2930891533059278
10163,0,0.28917792478012083
10164,0,0.29047822494857556
10165,0,0.29769115039162997
10166,0,0.3046715035092302
10167,0,0.4180431654418507
10168,0,0.2885290710663572
10169,0,0.2878810836107265
10170,0,0.2878810836107265
10171,0,0.2895026760139204
10172,0,0.2888533897347511
10173,0,0.2973610580407871
10174,0,0.2878810836107265
10175,0,0.2895026760139204
10176,0,0.28820496896269415
10177,0,0.3090384244528097
10178,0,0.30166865662451176
10179,0,0.2924351340957601
10180,0,0.2885290710663572
10181,0,0.2911296683548894
10182,0,0.296701507199435
10183,0,0.2930891533059278
10184,0,0.2957137687017843
10185,0,0.7927738297927862
10186,0,0.29637204912485876
10187,0,0.3114041156527616
10188,0,0.28982764324681304
10189,0,0.2888533897347511
10190,0,0.29769115039162997
10191,0,0.541183093121101
10192,0,0.3299794870715727
10193,0,0.30333483085398244
10194,0,0.2950563372827229
10195,0,0.3020014754780907
10196,0,0.31684839566491335
10197,0,0.2885290710663572
10198,0,0.28820496896269415
10199,0,0.299013627773167
10200,0,0.2888533897347511
10201,0,0.3264970630530237
10202,0,0.29080383903481566
10203,0,0.28820496896269415
10204,0,0.2878810836107265
10205,0,0.9691890340261263
10206,0,0.28917792478012083
10207,0,0.2888533897347511
10208,0,0.2885290710663572
10209,0,0.32337914659186107
10210,0,0.2885290710663572
10211,0,0.28982764324681304
10212,0,0.28917792478012083
10213,0,0.2888533897347511
10214,0,0.30433702513326966
10215,0,0.28820496896269415
10216,0,0.28917792478012083
10217,0,0.3046715035092302
10218,0,0.2885290710663572
10219,0,0.2973610580407871
10220,0,0.296701507199435
10221,0,0.3161650706944725
10222,0,0.39216808794441177
10223,0,0.2878810836107265
10224,0,0.3036686885809984
10225,0,0.3036686885809984
10226,0,0.2895026760139204
10227,0,0.3097133226731475
10228,0,0.2885290710663572
10229,0,0.2885290710663572
10230,0,0.28820496896269415
10231,0,0.28820496896269415
10232,0,0.2885290710663572
10233,0,0.28917792478012083
10234,0,0.2888533897347511
10235,0,0.29080383903481566
10236,0,0.2911296683548894
10237,0,0.29047822494857556
10238,0,0.2895026760139204
10239,0,0.28820496896269415
10240,0,0.2901528262886712
10241,0,0.2885290710663572
10242,0,0.2895026760139204
10243,0,0.2947279404601866
10244,0,0.2901528262886712
10245,0,0.3264970630530237
10246,0,0.28820496896269415
10247,0,0.34910114351194116
10248,0,0.28820496896269415
10249,0,0.2878810836107265
10250,0,0.29276203666975037
10251,0,0.28820496896269415
10252,0,0.31924624949653846
10253,0,0.29439975649965366
10254,0,0.2885290710663572
10255,0,0.32268839001402855
10256,0,0.3331297099626948
10257,0,0.3103890326908553
10258,0,0.3063469873299175
10259,0,0.3195895860018766
10260,0,0.2878810836107265
10261,0,0.38728489756557916
10262,0,0.29047822494857556
10263,0,0.28820496896269415
10264,0,0.2930891533059278
10265,0,0.36395503073193314
10266,0,0.313099952316646
10267,0,0.28982764324681304
10268,0,0.2878810836107265
10269,0,0.29047822494857556
10270,0,0.2878810836107265
10271,0,0.33559025044137847
10272,0,0.3063469873299175
10273,0,0.2980214537506383
10274,0,0.2888533897347511
10275,0,0.2924351340957601
10276,0,0.2901528262886712
10277,0,0.2911296683548894
10278,0,0.2924351340957601
10279,0,0.28917792478012083
10280,0,0.2930891533059278
10281,0,0.3066827008846874
10282,0,0.28820496896269415
10283,0,0.2901528262886712
10284,0,0.2878810836107265
10285,0,0.2885290710663572
10286,0,0.28820496896269415
10287,0,0.28820496896269415
10288,0,0.29047822494857556
10289,0,0.2924351340957601
10290,0,0.2917819719225696
10291,0,0.2934164838062443
10292,0,0.3559502967911175
10293,0,0.45258073139414456
10294,0,0.32614986288987385
10295,0,0.33348066327574066
10296,0,0.46120240209013647
10297,0,0.2914557127155027
10298,0,0.2953849467644557
10299,0,0.28982764324681304
10300,0,0.30166865662451176
10301,0,0.2901528262886712
10302,0,0.2885290710663572
10303,0,0.28982764324681304
10304,0,0.29276203666975037
10305,0,0.2950563372827229
10306,0,0.2885290710663572
10307,0,0.3006714515556463
10308,0,0.30701861950011555
10309,0,0.28820496896269415
10310,0,0.33067823125162243
10311,0,0.3083643399285946
10312,0,0.2885290710663572
10313,0,0.38466477172389724
10314,0,0.2937440279718588
10315,0,0.3097133226731475
10316,0,0.3100510763264976
10317,0,0.29637204912485876
10318,0,0.2973610580407871
10319,0,0.3182174168496524
10320,0,0.28917792478012083
10321,0,0.3209648865161562
10322,0,0.28820496896269415
10323,0,0.3199331182183254
10324,0,0.28820496896269415
10325,0,0.32893277797144016
10326,0,0.2885290710663572
10327,0,0.28820496896269415
10328,0,0.2914557127155027
10329,0,0.28982764324681304
10330,0,0.2895026760139204
10331,0,0.2957137687017843
10332,0,0.2917819719225696
10333,0,0.28820496896269415
10334,0,0.2950563372827229
10335,0,0.30400275341551086
10336,0,0.28820496896269415
10337,0,0.28820496896269415
10338,0,0.3175325117313734
10339,0,0.2888533897347511
10340,0,0.2930891533059278
10341,0,0.3097133226731475
10342,0,0.3097133226731475
10343,0,0.296701507199435
10344,0,0.28820496896269415
10345,0,0.2888533897347511
10346,0,0.3247629710892388
10347,0,0.2950563372827229
10348,0,0.42613326045726646
10349,0,0.4299999083866292
10350,0,0.29047822494857556
10351,0,0.35017854127185366
10352,0,0.28820496896269415
10353,0,0.33067823125162243
10354,0,0.2885290710663572
10355,0,0.2885290710663572
10356,0,0.2888533897347511
10357,0,0.30300118045791924
10358,0,0.2895026760139204
10359,0,0.2911296683548894
10360,0,0.3195895860018766
10361,0,0.2885290710663572
10362,0,0.2888533897347511
10363,0,0.2930891533059278
10364,0,0.2885290710663572
10365,0,0.30166865662451176
10366,0,0.2885290710663572
10367,0,0.30333483085398244
10368,0,0.2924351340957601
10369,0,0.2901528262886712
10370,0,0.2888533897347511
10371,0,0.36578502758594184
10372,0,0.29047822494857556
10373,0,0.30500618831755416
10374,0,0.32337914659186107
10375,0,0.3026677376154703
10376,0,0.28917792478012083
10377,0,0.4130567314526856
10378,0,0.28820496896269415
10379,0,0.3010036444449969
10380,0,0.2888533897347511
10381,0,0.3603068644113441
10382,0,0.31684839566491335
10383,0,0.2950563372827229
10384,0,0.3010036444449969
10385,0,0.2888533897347511
10386,0,0.28982764324681304
10387,0,0.28982764324681304
10388,0,0.2885290710663572
10389,0,0.28820496896269415
10390,0,0.2888533897347511
10391,0,0.3063469873299175
10392,0,0.28917792478012083
10393,0,0.2901528262886712
10394,0,0.2885290710663572
10395,0,0.2885290710663572
10396,0,0.29769115039162997
10397,0,0.3137796923963001
10398,0,0.9643790379073226
10399,0,0.3458782222386467
10400,0,0.29276203666975037
10401,0,0.2950563372827229
10402,0,0.2885290710663572
10403,0,0.2917819719225696
10404,0,0.28820496896269415
10405,0,0.28982764324681304
10406,0,0.32130919895494303
10407,0,0.29047822494857556
10408,0,0.2917819719225696
10409,0,0.2960428028903147
10410,0,0.3013360462072505
10411,0,0.3097133226731475
10412,0,0.28820496896269415
10413,0,0.3948065304475826
10414,0,0.28820496896269415
10415,0,0.28982764324681304
10416,0,0.28820496896269415
10417,0,0.29769115039162997
10418,0,0.32268839001402855
10419,0,0.29080383903481566
10420,0,0.3158237055056242
10421,0,0.35161745117049664
10422,0,0.3080276033924249
10423,0,0.29276203666975037
10424,0,0.3338318012341404
10425,0,0.2885290710663572
10426,0,0.28820496896269415
10427,0,0.3559502967911175
10428,0,0.2917819719225696
10429,0,0.28982764324681304
10430,0,0.2970311769072676
10431,0,0.28820496896269415
10432,0,0.3195895860018766
10433,0,0.2888533897347511
10434,0,0.2888533897347511
10435,0,0.2993447730573765
10436,0,0.339829110846277
10437,0,0.2885290710663572
10438,0,0.3175325117313734
10439,0,0.9626583794232791
10440,0,0.3617642230350963
10441,0,0.28820496896269415
10442,0,0.2888533897347511
10443,0,0.2888533897347511
10444,0,0.2885290710663572
10445,0,0.28917792478012083
10446,0,0.29967612829204976
10447,0,0.2917819719225696
10448,0,0.31684839566491335
10449,0,0.313099952316646
10450,0,0.2950563372827229
10451,0,0.30500618831755416
10452,0,0.2895026760139204
10453,0,0.32165370578986424
10454,0,0.3013360462072505
10455,0,0.28820496896269415
10456,0,0.28820496896269415
10457,0,0.29835196790786034
10458,0,0.28917792478012083
10459,0,0.2957137687017843
10460,0,0.35776268413571927
10461,0,0.28982764324681304
10462,0,0.31719035493860803
10463,0,0.33067823125162243
10464,0,0.29080383903481566
10465,0,0.31787486578729024
10466,0,0.33559025044137847
10467,0,0.2924351340957601
10468,0,0.446718273511736
10469,0,0.2917819719225696
10470,0,0.29047822494857556
10471,0,0.29047822494857556
10472,0,0.2888533897347511
10473,0,0.2895026760139204
10474,0,0.2911296683548894
10475,0,0.2878810836107265
10476,0,0.28982764324681304
10477,0,0.32337914659186107
10478,0,0.2930891533059278
10479,0,0.28917792478012083
10480,0,0.2937440279718588
10481,0,0.2970311769072676
10482,0,0.2888533897347511
10483,0,0.2885290710663572
10484,0,0.28820496896269415
10485,0,0.28820496896269415
10486,0,0.28820496896269415
10487,0,0.2885290710663572
10488,0,0.296701507199435
10489,0,0.2917819719225696
10490,0,0.29769115039162997
10491,0,0.3408928798473113
10492,0,0.3303287655398883
10493,0,0.2895026760139204
10494,0,0.3100510763264976
10495,0,0.28982764324681304
10496,0,0.28820496896269415
10497,0,0.3787011861160864
10498,0,0.2888533897347511
10499,0,0.2901528262886712
10500,0,0.2885290710663572
10501,0,0.2888533897347511
10502,0,0.29868269265255004
10503,0,0.2888533897347511
10504,0,0.28917792478012083
10505,0,0.2888533897347511
10506,0,0.29769115039162997
10507,0,0.299013627773167
10508,0,0.3487423526049921
10509,0,0.3195895860018766
10510,0,0.2901528262886712
10511,0,0.2937440279718588
10512,0,0.29047822494857556
10513,0,0.32027684588445937
10514,0,0.2914557127155027
10515,0,0.3120818467736525
10516,0,0.28982764324681304
10517,0,0.28820496896269415
10518,0,0.2917819719225696
10519,0,0.2885290710663572
10520,0,0.3036686885809984
10521,0,0.3348863200524197
10522,0,0.28917792478012083
10523,0,0.2957137687017843
10524,0,0.3632241292814632
10525,0,0.29047822494857556
10526,0,0.29769115039162997
10527,0,0.2940717856031376
10528,0,0.2878810836107265
10529,0,0.2885290710663572
10530,0,0.29967612829204976
10531,0,0.2924351340957601
10532,0,0.2885290710663572
10533,0,0.2947279404601866
10534,0,0.28917792478012083
10535,0,0.2937440279718588
10536,0,0.2895026760139204
10537,0,0.29047822494857556
10538,0,0.3046715035092302
10539,0,0.30400275341551086
10540,0,0.3090384244528097
10541,0,0.4054203259422889
10542,0,0.2993447730573765
10543,0,0.2888533897347511
10544,0,0.2917819719225696
10545,0,0.28820496896269415
10546,0,0.28820496896269415
10547,0,0.2888533897347511
10548,0,0.2911296683548894
10549,0,0.28917792478012083
10550,0,0.29967612829204976
10551,0,0.2911296683548894
10552,0,0.2924351340957601
10553,0,0.30333483085398244
10554,0,0.2970311769072676
10555,0,0.28917792478012083
10556,0,0.35522649268464884
10557,0,0.28917792478012083
10558,0,0.28820496896269415
10559,0,0.2878810836107265
10560,0,0.2940717856031376
10561,0,0.28917792478012083
10562,0,0.2917819719225696
10563,0,0.29080383903481566
10564,0,0.28820496896269415
10565,0,0.299013627773167
10566,0,0.9999982425696264
10567,0,0.28820496896269415
10568,0,0.3036686885809984
10569,0,0.31242101435050523
10570,0,0.28820496896269415
10571,0,0.29439975649965366
10572,0,0.2901528262886712
10573,0,0.296701507199435
10574,0,0.28982764324681304
10575,0,0.2980214537506383
10576,0,0.2888533897347511
10577,0,0.2960428028903147
10578,0,0.2960428028903147
10579,0,0.2917819719225696
10580,0,0.302334502548503
10581,0,0.43542749223314325
10582,0,0.3487423526049921
10583,0,0.2960428028903147
10584,0,0.2885290710663572
10585,0,0.31106555259450086
10586,0,0.28820496896269415
10587,0,0.2878810836107265
10588,0,0.28820496896269415
10589,0,0.2901528262886712
10590,0,0.2924351340957601
10591,0,0.2901528262886712
10592,0,0.28917792478012083
10593,0,0.3114041156527616
10594,0,0.2878810836107265
10595,0,0.2885290710663572
10596,0,0.31548253885164185
10597,0,0.2888533897347511
10598,0,0.28917792478012083
10599,0,0.33242835843890756
10600,0,0.2895026760139204
10601,0,0.28820496896269415
10602,0,0.28820496896269415
10603,0,0.29080383903481566
10604,0,0.2888533897347511
10605,0,0.3185601646609659
10606,0,0.2940717856031376
10607,0,0.28820496896269415
10608,0,0.28917792478012083
10609,0,0.2911296683548894
10610,0,0.2911296683548894
10611,0,0.3264970630530237
10612,0,0.2937440279718588
10613,0,0.2930891533059278
10614,0,0.28820496896269415
10615,0,0.28820496896269415
10616,0,0.2878810836107265
10617,0,0.28917792478012083
10618,0,0.29047822494857556
10619,0,0.2885290710663572
10620,0,0.28820496896269415
10621,0,0.32303367177216563
10622,0,0.2924351340957601
10623,0,0.28917792478012083
10624,0,0.2917819719225696
10625,0,0.29637204912485876
10626,0,0.28820496896269415
10627,0,0.2957137687017843
10628,0,0.3066827008846874
10629,0,0.31924624949653846
10630,0,0.29047822494857556
10631,0,0.2895026760139204
10632,0,0.2888533897347511
10633,0,0.29047822494857556
10634,0,0.34695097527249136
10635,0,0.28820496896269415
10636,0,0.28820496896269415
10637,0,0.2937440279718588
10638,0,0.2917819719225696
10639,0,0.28917792478012083
10640,0,0.28820496896269415
10641,0,0.28820496896269415
10642,0,0.29047822494857556
10643,0,0.29637204912485876
10644,0,0.2940717856031376
10645,0,0.29047822494857556
10646,0,0.28982764324681304
10647,0,0.2895026760139204
10648,0,0.3617642230350963
10649,0,0.30567617632396654
10650,0,0.2888533897347511
10651,0,0.2878810836107265
10652,0,0.2973610580407871
10653,0,0.2953849467644557
10654,0,0.2885290710663572
10655,0,0.2901528262886712
10656,0,0.28982764324681304
10657,0,0.2930891533059278
10658,0,0.2885290710663572
10659,0,0.28820496896269415
10660,0,0.28917792478012083
10661,0,0.29439975649965366
10662,0,0.2885290710663572
10663,0,0.2937440279718588
10664,0,0.28917792478012083
10665,0,0.32130919895494303
10666,0,0.28982764324681304
10667,0,0.3384132632779951
10668,0,0.2878810836107265
10669,0,0.28820496896269415
10670,0,0.38130586276580286
10671,0,0.2895026760139204
10672,0,0.30033946775629955
10673,0,0.28982764324681304
10674,0,0.28820496896269415
10675,0,0.28820496896269415
10676,0,0.29047822494857556
10677,0,0.28820496896269415
10678,0,0.2888533897347511
10679,0,0.28982764324681304
10680,0,0.2930891533059278
10681,0,0.36505256035546385
10682,0,0.28820496896269415
10683,0,0.3093757719693381
10684,0,0.2885290710663572
10685,0,0.2885290710663572
10686,0,0.2888533897347511
10687,0,0.28820496896269415
10688,0,0.4369811363534279
10689,0,0.2888533897347511
10690,0,0.29080383903481566
10691,0,0.2950563372827229
10692,0,0.3223433015859308
10693,0,0.2921084457812122
10694,0,0.28982764324681304
10695,0,0.2947279404601866
10696,0,0.3010036444449969
10697,0,0.30033946775629955
10698,0,0.4311615924276343
10699,0,0.2957137687017843
10700,0,0.28820496896269415
10701,0,0.28820496896269415
10702,0,0.3114041156527616
10703,0,0.2917819719225696
10704,0,0.346235633054145
10705,0,0.3087012803605102
10706,0,0.3046715035092302
10707,0,0.35233792000993924
10708,0,0.2878810836107265
10709,0,0.2878810836107265
10710,0,0.29835196790786034
10711,0,0.2970311769072676
10712,0,0.2957137687017843
10713,0,0.28820496896269415
10714,0,0.2885290710663572
10715,0,0.2960428028903147
10716,0,0.2973610580407871
10717,0,0.2917819719225696
10718,0,0.30500618831755416
10719,0,0.3206207687380683
10720,0,0.28820496896269415
10721,0,0.2937440279718588
10722,0,0.28820496896269415
10723,0,0.2901528262886712
10724,0,0.29080383903481566
10725,0,0.2924351340957601
10726,0,0.2924351340957601
10727,0,0.28820496896269415
10728,0,0.3000076932632633
10729,0,0.2947279404601866
10730,0,0.3244167267237573
10731,0,0.2911296683548894
10732,0,0.28917792478012083
10733,0,0.2930891533059278
10734,0,0.3240706743380925
10735,0,0.30735474294480614
10736,0,0.3053410793316084
10737,0,0.2914557127155027
10738,0,0.2885290710663572
10739,0,0.2885290710663572
10740,0,0.28982764324681304
10741,0,0.39782940829067415
10742,0,0.28917792478012083
10743,0,0.2970311769072676
10744,0,0.2934164838062443
10745,0,0.3026677376154703
10746,0,0.31684839566491335
10747,0,0.29868269265255004
10748,0,0.2888533897347511
10749,0,0.28820496896269415
10750,0,0.3026677376154703
10751,0,0.28820496896269415
10752,0,0.33348066327574066
10753,0,0.28820496896269415
10754,0,0.28820496896269415
10755,0,0.2950563372827229
10756,0,0.2885290710663572
10757,0,0.2947279404601866
10758,0,0.28820496896269415
10759,0,0.29047822494857556
10760,0,0.29439975649965366
10761,0,0.2901528262886712
10762,0,0.3161650706944725
10763,0,0.3141198626120792
10764,0,0.29769115039162997
10765,0,0.3013360462072505
10766,0,0.28820496896269415
10767,0,0.2917819719225696
10768,0,0.2878810836107265
10769,0,0.3100510763264976
10770,0,0.31719035493860803
10771,0,0.2924351340957601
10772,0,0.2917819719225696
10773,0,0.2934164838062443
10774,0,0.2885290710663572
10775,0,0.28820496896269415
10776,0,0.2878810836107265
10777,0,0.2888533897347511
10778,0,0.29637204912485876
10779,0,0.28917792478012083
10780,0,0.2895026760139204
10781,0,0.2888533897347511
10782,0,0.2888533897347511
10783,0,0.2885290710663572
10784,0,0.2885290710663572
10785,0,0.28820496896269415
10786,0,0.28820496896269415
10787,0,0.2911296683548894
10788,0,0.2878810836107265
10789,0,0.28982764324681304
10790,0,0.28820496896269415
10791,0,0.31548253885164185
10792,0,0.3165066341654205
10793,0,0.2930891533059278
10794,0,0.2895026760139204
10795,0,0.2947279404601866
10796,0,0.29276203666975037
10797,0,0.32130919895494303
10798,0,0.2888533897347511
10799,0,0.28820496896269415
10800,0,0.30567617632396654
10801,0,0.32928149300369175
10802,0,0.28820496896269415
10803,0,0.29276203666975037
10804,0,0.2934164838062443
10805,0,0.2970311769072676
10806,0,0.28820496896269415
10807,0,0.3103890326908553
10808,0,0.2878810836107265
10809,0,0.32963039613149253
10810,0,0.33242835843890756
10811,0,0.31242101435050523
10812,0,0.28820496896269415
10813,0,0.3182174168496524
10814,0,0.28820496896269415
10815,0,0.28917792478012083
10816,0,0.325109407162149
10817,0,0.2970311769072676
10818,0,0.32893277797144016
10819,0,0.30601147906640774
10820,0,0.2901528262886712
10821,0,0.3097133226731475
10822,0,0.33912082731595633
10823,0,0.28820496896269415
10824,0,0.2921084457812122
10825,0,0.2953849467644557
10826,0,0.2924351340957601
10827,0,0.28820496896269415
10828,0,0.29047822494857556
10829,0,0.2885290710663572
10830,0,0.28820496896269415
10831,0,0.31719035493860803
10832,0,0.28820496896269415
10833,0,0.3063469873299175
10834,0,0.2917819719225696
10835,0,0.2901528262886712
10836,0,0.28820496896269415
10837,0,0.3384132632779951
10838,0,0.28917792478012083
10839,0,0.3137796923963001
10840,0,0.30300118045791924
10841,0,0.2917819719225696
10842,0,0.35848878274566537
10843,0,0.2924351340957601
10844,0,0.2937440279718588
10845,0,0.28917792478012083
10846,0,0.2901528262886712
10847,0,0.28820496896269415
10848,0,0.2885290710663572
10849,0,0.3117428804599765
10850,0,0.3244167267237573
10851,0,0.3006714515556463
10852,0,0.29080383903481566
10853,0,0.2885290710663572
10854,0,0.30300118045791924
10855,0,0.3114041156527616
10856,0,0.3206207687380683
10857,0,0.2934164838062443
10858,0,0.2885290710663572
10859,0,0.2953849467644557
10860,0,0.32337914659186107
10861,0,0.2895026760139204
10862,0,0.29637204912485876
10863,0,0.2885290710663572
10864,0,0.2885290710663572
10865,0,0.28917792478012083
10866,0,0.2895026760139204
10867,0,0.29276203666975037
10868,0,0.28820496896269415
10869,0,0.2901528262886712
10870,0,0.28917792478012083
10871,0,0.2953849467644557
10872,0,0.5337233843352518
10873,0,0.3066827008846874
10874,0,0.28982764324681304
10875,0,0.738863519274239
10876,0,0.2924351340957601
10877,0,0.34195825392261303
10878,0,0.2924351340957601
10879,0,0.2878810836107265
10880,0,0.28820496896269415
10881,0,0.2970311769072676
10882,0,0.2895026760139204
10883,0,0.29769115039162997
10884,0,0.28820496896269415
10885,0,0.2895026760139204
10886,0,0.32614986288987385
10887,0,0.35414202802760303
10888,0,0.3151415709845026
10889,0,0.29637204912485876
10890,0,0.3508976573786307
10891,0,0.2953849467644557
10892,0,0.28820496896269415
10893,0,0.2930891533059278
10894,0,0.2885290710663572
10895,0,0.2885290710663572
10896,0,0.28917792478012083
10897,0,0.28820496896269415
10898,0,0.2885290710663572
10899,0,0.29276203666975037
10900,0,0.36798614568411797
10901,0,0.28820496896269415
10902,0,0.302334502548503
10903,0,0.29047822494857556
10904,0,0.2885290710663572
10905,0,0.2911296683548894
10906,0,0.2921084457812122
10907,0,0.41190850477395785
10908,0,0.28820496896269415
10909,0,0.2917819719225696
10910,0,0.2895026760139204
10911,0,0.3020014754780907
10912,0,0.3199331182183254
10913,0,0.28820496896269415
10914,0,0.28917792478012083
10915,0,0.2901528262886712
10916,0,0.28820496896269415
10917,0,0.28917792478012083
10918,0,0.3063469873299175
10919,0,0.2901528262886712
10920,0,0.28917792478012083
10921,0,0.29769115039162997
10922,0,0.29769115039162997
10923,0,0.302334502548503
10924,0,0.33067823125162243
10925,0,0.2970311769072676
10926,0,0.2888533897347511
10927,0,0.2930891533059278
10928,0,0.2911296683548894
10929,0,0.2888533897347511
10930,0,0.29080383903481566
10931,0,0.28917792478012083
10932,0,0.30033946775629955
10933,0,0.29868269265255004
10934,0,0.28820496896269415
10935,0,0.2934164838062443
10936,0,0.30433702513326966
10937,0,0.28982764324681304
10938,0,0.28820496896269415
10939,0,0.3223433015859308
10940,0,0.32858425131723373
10941,0,0.2960428028903147
10942,0,0.2901528262886712
10943,0,0.3437374215066538
10944,0,0.3219984067555708
10945,0,0.3278877642690647
10946,0,0.2878810836107265
10947,0,0.2878810836107265
10948,0,0.2878810836107265
10949,0,0.2878810836107265
10950,0,0.2917819719225696
10951,0,0.30300118045791924
10952,0,0.28820496896269415
10953,0,0.2885290710663572
10954,0,0.29835196790786034
10955,0,0.28820496896269415
10956,0,0.2885290710663572
10957,0,0.30033946775629955
10958,0,0.2957137687017843
10959,0,0.30300118045791924
10960,0,0.2885290710663572
10961,0,0.313099952316646
10962,0,0.30300118045791924
10963,0,0.29080383903481566
10964,0,0.28982764324681304
10965,0,0.2914557127155027
10966,0,0.2888533897347511
10967,0,0.28820496896269415
10968,0,0.2888533897347511
10969,0,0.2878810836107265
10970,0,0.31072719152689554
10971,0,0.2885290710663572
10972,0,0.3182174168496524
10973,0,0.30400275341551086
10974,0,0.2953849467644557
10975,0,0.30033946775629955
10976,0,0.2895026760139204
10977,0,0.3278877642690647
10978,0,0.28820496896269415
10979,0,0.28917792478012083
10980,0,0.2878810836107265
10981,0,0.35812565209217795
10982,0,0.2921084457812122
10983,0,0.2917819719225696
10984,0,0.2895026760139204
10985,0,0.2885290710663572
10986,0,0.2947279404601866
10987,0,0.3063469873299175
10988,0,0.28982764324681304
10989,0,0.2878810836107265
10990,0,0.28820496896269415
10991,0,0.28820496896269415
10992,0,0.2885290710663572
10993,0,0.2895026760139204
10994,0,0.30601147906640774
10995,0,0.3100510763264976
10996,0,0.28820496896269415
10997,0,0.30166865662451176
10998,0,0.2885290710663572
10999,0,0.2970311769072676
11000,0,0.2940717856031376
11001,0,0.2878810836107265
11002,0,0.2885290710663572
11003,0,0.2924351340957601
11004,0,0.29276203666975037
11005,0,0.2885290710663572
11006,0,0.2885290710663572
11007,0,0.29080383903481566
11008,0,0.28820496896269415
11009,0,0.2950563372827229
11010,0,0.28820496896269415
11011,0,0.2970311769072676
11012,0,0.2901528262886712
11013,0,0.2921084457812122
11014,0,0.2878810836107265
11015,0,0.2878810836107265
11016,0,0.2878810836107265
11017,0,0.2911296683548894
11018,0,0.3209648865161562
11019,0,0.2878810836107265
11020,0,0.2895026760139204
11021,0,0.2885290710663572
11022,0,0.3010036444449969
11023,0,0.28820496896269415
11024,0,0.2888533897347511
11025,0,0.28982764324681304
11026,0,0.3036686885809984
11027,0,0.29769115039162997
11028,0,0.2895026760139204
11029,0,0.2885290710663572
11030,0,0.28820496896269415
11031,0,0.28820496896269415
11032,0,0.2878810836107265
11033,0,0.3117428804599765
11034,0,0.3083643399285946
11035,0,0.2947279404601866
11036,0,0.28982764324681304
11037,0,0.2888533897347511
11038,0,0.2917819719225696
11039,0,0.2953849467644557
11040,0,0.29276203666975037
11041,0,0.28820496896269415
11042,0,0.29080383903481566
11043,0,0.31924624949653846
11044,0,0.5049512393038268
11045,0,0.2888533897347511
11046,0,0.28820496896269415
11047,0,0.34124782660858105
11048,0,0.2888533897347511
11049,0,0.3362949123444989
11050,0,0.28982764324681304
11051,0,0.2924351340957601
11052,0,0.2901528262886712
11053,0,0.2917819719225696
11054,0,0.2917819719225696
11055,0,0.2895026760139204
11056,0,0.30433702513326966
11057,0,0.29637204912485876
11058,0,0.28820496896269415
11059,0,0.2885290710663572
11060,0,0.28917792478012083
11061,0,0.28820496896269415
11062,0,0.2940717856031376
11063,0,0.2973610580407871
11064,0,0.2917819719225696
11065,0,0.30701861950011555
11066,0,0.29967612829204976
11067,0,0.3103890326908553
11068,0,0.29439975649965366
11069,0,0.3137796923963001
11070,0,0.29080383903481566
11071,0,0.3189031089629503
11072,0,0.2901528262886712
11073,0,0.28820496896269415
11074,0,0.3362949123444989
11075,0,0.28820496896269415
11076,0,0.2940717856031376
11077,0,0.28820496896269415
11078,0,0.2924351340957601
11079,0,0.29047822494857556
11080,0,0.2970311769072676
11081,0,0.2885290710663572
11082,0,0.28820496896269415
11083,0,0.2895026760139204
11084,0,0.2993447730573765
11085,0,0.3100510763264976
11086,0,0.2885290710663572
11087,0,0.2957137687017843
11088,0,0.28820496896269415
11089,0,0.28820496896269415
11090,0,0.2953849467644557
11091,0,0.29868269265255004
11092,0,0.2888533897347511
11093,0,0.2885290710663572
11094,0,0.2888533897347511
11095,0,0.2885290710663572
11096,0,0.2878810836107265
11097,0,0.30500618831755416
11098,0,0.28820496896269415
11099,0,0.28820496896269415
11100,0,0.28820496896269415
11101,0,0.2960428028903147
11102,0,0.29637204912485876
11103,0,0.28820496896269415
11104,0,0.2885290710663572
11105,0,0.28917792478012083
11106,0,0.35017854127185366
11107,0,0.325109407162149
11108,0,0.30601147906640774
11109,0,0.2980214537506383
11110,0,0.2888533897347511
11111,0,0.3117428804599765
11112,0,0.29047822494857556
11113,0,0.3114041156527616
11114,0,0.2885290710663572
11115,0,0.2980214537506383
11116,0,0.2914557127155027
11117,0,0.3087012803605102
11118,0,0.2885290710663572
11119,0,0.28917792478012083
11120,0,0.2940717856031376
11121,0,0.4031381204478966
11122,0,0.2924351340957601
11123,0,0.299013627773167
11124,0,0.31106555259450086
11125,0,0.28820496896269415
11126,0,0.2940717856031376
11127,0,0.34516392278995744
11128,0,0.29047822494857556
11129,0,0.2914557127155027
11130,0,0.28820496896269415
11131,0,0.2940717856031376
11132,0,0.29439975649965366
11133,0,0.2947279404601866
11134,0,0.28917792478012083
11135,0,0.2888533897347511
11136,0,0.2888533897347511
11137,0,0.29276203666975037
11138,0,0.28820496896269415
11139,0,0.32684445354996877
11140,0,0.29047822494857556
11141,0,0.2901528262886712
11142,0,0.2901528262886712
11143,0,0.31787486578729024
11144,0,0.2895026760139204
11145,0,0.2934164838062443
11146,0,0.2885290710663572
11147,0,0.2888533897347511
11148,0,0.28982764324681304
11149,0,0.28917792478012083
11150,0,0.3066827008846874
11151,0,0.2901528262886712
11152,0,0.29047822494857556
11153,0,0.28917792478012083
11154,0,0.2947279404601866
11155,0,0.28982764324681304
11156,0,0.29276203666975037
11157,0,0.38018872692830935
11158,0,0.3244167267237573
11159,0,0.28917792478012083
11160,0,0.2878810836107265
11161,0,0.2921084457812122
11162,0,0.28820496896269415
11163,0,0.2895026760139204
11164,0,0.2888533897347511
11165,0,0.31548253885164185
11166,0,0.2888533897347511
11167,0,0.3013360462072505
11168,0,0.2888533897347511
11169,0,0.28820496896269415
11170,0,0.28982764324681304
11171,0,0.2878810836107265
11172,0,0.32303367177216563
11173,0,0.2973610580407871
11174,0,0.28820496896269415
11175,0,0.28982764324681304
11176,0,0.2885290710663572
11177,0,0.2895026760139204
11178,0,0.2914557127155027
11179,0,0.28820496896269415
11180,0,0.29276203666975037
11181,0,0.2888533897347511
11182,0,0.4350392780285645
11183,0,0.3083643399285946
11184,0,0.2888533897347511
11185,0,0.2914557127155027
11186,0,0.2924351340957601
11187,0,0.2888533897347511
11188,0,0.2895026760139204
11189,0,0.28982764324681304
11190,0,0.2924351340957601
11191,0,0.2888533897347511
11192,0,0.29080383903481566
11193,0,0.3327789415867557
11194,0,0.28982764324681304
11195,0,0.3244167267237573
11196,0,0.28982764324681304
11197,0,0.29769115039162997
11198,0,0.2885290710663572
11199,0,0.2885290710663572
11200,0,0.28820496896269415
11201,0,0.3384132632779951
11202,0,0.2914557127155027
11203,0,0.28820496896269415
11204,0,0.2917819719225696
11205,0,0.2917819719225696
11206,0,0.3006714515556463
11207,0,0.28820496896269415
11208,0,0.29835196790786034
11209,0,0.2930891533059278
11210,0,0.28982764324681304
11211,0,0.2895026760139204
11212,0,0.2937440279718588
11213,0,0.28820496896269415
11214,0,0.3120818467736525
11215,0,0.28820496896269415
11216,0,0.2901528262886712
11217,0,0.28917792478012083
11218,0,0.28820496896269415
11219,0,0.2878810836107265
11220,0,0.2930891533059278
11221,0,0.3000076932632633
11222,0,0.3036686885809984
11223,0,0.2937440279718588
11224,0,0.30333483085398244
11225,0,0.28820496896269415
11226,0,0.2953849467644557
11227,0,0.28917792478012083
11228,0,0.2895026760139204
11229,0,0.2911296683548894
11230,0,0.28820496896269415
11231,0,0.2901528262886712
11232,0,0.2940717856031376
11233,0,0.28820496896269415
11234,0,0.29637204912485876
11235,0,0.2924351340957601
11236,0,0.32963039613149253
11237,0,0.3010036444449969
11238,0,0.29047822494857556
11239,0,0.2940717856031376
11240,0,0.28820496896269415
11241,0,0.28820496896269415
11242,0,0.29080383903481566
11243,0,0.29080383903481566
11244,0,0.28820496896269415
11245,0,0.29047822494857556
11246,0,0.2878810836107265
11247,0,0.3165066341654205
11248,0,0.3063469873299175
11249,0,0.29080383903481566
11250,0,0.28820496896269415
11251,0,0.2885290710663572
11252,0,0.29835196790786034
11253,0,0.3137796923963001
11254,0,0.2878810836107265
11255,0,0.28820496896269415
11256,0,0.28982764324681304
11257,0,0.28917792478012083
11258,0,0.29047822494857556
11259,0,0.28820496896269415
11260,0,0.28982764324681304
11261,0,0.29047822494857556
11262,0,0.32614986288987385
11263,0,0.28820496896269415
11264,0,0.2917819719225696
11265,0,0.2878810836107265
11266,0,0.2914557127155027
11267,0,0.28917792478012083
11268,0,0.28820496896269415
11269,0,0.28917792478012083
11270,0,0.2895026760139204
11271,0,0.2993447730573765
11272,0,0.2980214537506383
11273,0,0.2885290710663572
11274,0,0.2911296683548894
11275,0,0.2878810836107265
11276,0,0.3416029514034345
11277,0,0.28820496896269415
11278,0,0.3020014754780907
11279,0,0.28982764324681304
11280,0,0.28917792478012083
11281,0,0.29080383903481566
11282,0,0.2885290710663572
11283,0,0.2885290710663572
11284,0,0.3000076932632633
11285,0,0.28820496896269415
11286,0,0.2878810836107265
11287,0,0.2885290710663572
11288,0,0.28820496896269415
11289,0,0.2960428028903147
11290,0,0.28820496896269415
11291,0,0.28820496896269415
11292,0,0.29439975649965366
11293,0,0.2878810836107265
11294,0,0.3083643399285946
11295,0,0.28982764324681304
11296,0,0.2885290710663572
11297,0,0.28820496896269415
11298,0,0.29047822494857556
11299,0,0.28982764324681304
11300,0,0.2950563372827229
11301,0,0.2878810836107265
11302,0,0.30500618831755416
11303,0,0.3046715035092302
11304,0,0.3303287655398883
11305,0,0.28820496896269415
11306,0,0.2957137687017843
11307,0,0.28820496896269415
11308,0,0.2914557127155027
11309,0,0.30701861950011555
11310,0,0.2973610580407871
11311,0,0.28820496896269415
11312,0,0.2885290710663572
11313,0,0.2895026760139204
11314,0,0.3013360462072505
11315,0,0.3906632186704776
11316,0,0.2888533897347511
11317,0,0.30769107098657017
11318,0,0.28820496896269415
11319,0,0.28982764324681304
11320,0,0.28820496896269415
11321,0,0.4915276801640932
11322,0,0.28820496896269415
11323,0,0.28982764324681304
11324,0,0.2885290710663572
11325,0,0.336647516870603
11326,0,0.30166865662451176
11327,0,0.31719035493860803
11328,0,0.3944292306676064
11329,0,0.2885290710663572
11330,0,0.2930891533059278
11331,0,0.2914557127155027
11332,0,0.2924351340957601
11333,0,0.3080276033924249
11334,0,0.30033946775629955
11335,0,0.28917792478012083
11336,0,0.2940717856031376
11337,0,0.3394748792968395
11338,0,0.313099952316646
11339,0,0.313099952316646
11340,0,0.2937440279718588
11341,0,0.32684445354996877
11342,0,0.2878810836107265
11343,0,0.2980214537506383
11344,0,0.28917792478012083
11345,0,0.28820496896269415
11346,0,0.28982764324681304
11347,0,0.34124782660858105
11348,0,0.3338318012341404
11349,0,0.2937440279718588
11350,0,0.3114041156527616
11351,0,0.4080880675614901
11352,0,0.2888533897347511
11353,0,0.30601147906640774
11354,0,0.28982764324681304
11355,0,0.30701861950011555
11356,0,0.2917819719225696
11357,0,0.28820496896269415
11358,0,0.29835196790786034
11359,0,0.30433702513326966
11360,0,0.29637204912485876
11361,0,0.2917819719225696
11362,0,0.3405381114281299
11363,0,0.2993447730573765
11364,0,0.2895026760139204
11365,0,0.2885290710663572
11366,0,0.2947279404601866
11367,0,0.29439975649965366
11368,0,0.28982764324681304
11369,0,0.28820496896269415
11370,0,0.2993447730573765
11371,0,0.28982764324681304
11372,0,0.28820496896269415
11373,0,0.32858425131723373
11374,0,0.30701861950011555
11375,0,0.2950563372827229
11376,0,0.29047822494857556
11377,0,0.2885290710663572
11378,0,0.2947279404601866
11379,0,0.299013627773167
11380,0,0.2878810836107265
11381,0,0.3338318012341404
11382,0,0.28982764324681304
11383,0,0.2917819719225696
11384,0,0.2957137687017843
11385,0,0.2901528262886712
11386,0,0.28820496896269415
11387,0,0.2917819719225696
11388,0,0.34409378383522815
11389,0,0.2980214537506383
11390,0,0.28820496896269415
11391,0,0.28982764324681304
11392,0,0.29080383903481566
11393,0,0.2878810836107265
11394,0,0.2934164838062443
11395,0,0.28820496896269415
11396,0,0.34516392278995744
11397,0,0.28820496896269415
11398,0,0.2970311769072676
11399,0,0.28820496896269415
11400,0,0.28982764324681304
11401,0,0.28820496896269415
11402,0,0.2888533897347511
11403,0,0.28820496896269415
11404,0,0.2878810836107265
11405,0,0.2878810836107265
11406,0,0.3010036444449969
11407,0,0.28820496896269415
11408,0,0.2960428028903147
11409,0,0.758469637424582
11410,0,0.2901528262886712
11411,0,0.2950563372827229
11412,0,0.31072719152689554
11413,0,0.30735474294480614
11414,0,0.28820496896269415
11415,0,0.30769107098657017
11416,0,0.31242101435050523
11417,0,0.2901528262886712
11418,0,0.28982764324681304
11419,0,0.2930891533059278
11420,0,0.2947279404601866
11421,0,0.2901528262886712
11422,0,0.28820496896269415
11423,0,0.2885290710663572
11424,0,0.28982764324681304
11425,0,0.30333483085398244
11426,0,0.2895026760139204
11427,0,0.3036686885809984
11428,0,0.30701861950011555
11429,0,0.28820496896269415
11430,0,0.28820496896269415
11431,0,0.28982764324681304
11432,0,0.28820496896269415
11433,0,0.2914557127155027
11434,0,0.29080383903481566
11435,0,0.28820496896269415
11436,0,0.2885290710663572
11437,0,0.2914557127155027
11438,0,0.2960428028903147
11439,0,0.2911296683548894
11440,0,0.2895026760139204
11441,0,0.2973610580407871
11442,0,0.2885290710663572
11443,0,0.28820496896269415
11444,0,0.2973610580407871
11445,0,0.29868269265255004
11446,0,0.3097133226731475
11447,0,0.2885290710663572
11448,0,0.28820496896269415
11449,0,0.32027684588445937
11450,0,0.3223433015859308
11451,0,0.2878810836107265
11452,0,0.2888533897347511
11453,0,0.28820496896269415
11454,0,0.3020014754780907
11455,0,0.29276203666975037
11456,0,0.37944467329486575
11457,0,0.2878810836107265
11458,0,0.29080383903481566
11459,0,0.3158237055056242
11460,0,0.2885290710663572
11461,0,0.2895026760139204
11462,0,0.3141198626120792
11463,0,0.29080383903481566
11464,0,0.2921084457812122
11465,0,0.3512574697284977
11466,0,0.31719035493860803
11467,0,0.2888533897347511
11468,0,0.2895026760139204
11469,0,0.3026677376154703
11470,0,0.2885290710663572
11471,0,0.2895026760139204
11472,0,0.2878810836107265
11473,0,0.2888533897347511
11474,0,0.2888533897347511
11475,0,0.2993447730573765
11476,0,0.2924351340957601
11477,0,0.28820496896269415
11478,0,0.3000076932632633
11479,0,0.2914557127155027
11480,0,0.29769115039162997
11481,0,0.28820496896269415
11482,0,0.2885290710663572
11483,0,0.2885290710663572
11484,0,0.2917819719225696
11485,0,0.28982764324681304
11486,0,0.29080383903481566
11487,0,0.28820496896269415
11488,0,0.28820496896269415
11489,0,0.3199331182183254
11490,0,0.2878810836107265
11491,0,0.2895026760139204
11492,0,0.2895026760139204
11493,0,0.30601147906640774
11494,0,0.3240706743380925
11495,0,0.2885290710663572
11496,0,0.3093757719693381
11497,0,0.2934164838062443
11498,0,0.28820496896269415
11499,0,0.28917792478012083
11500,0,0.2885290710663572
11501,0,0.2885290710663572
11502,0,0.3137796923963001
11503,0,0.2885290710663572
11504,0,0.28820496896269415
11505,0,0.29080383903481566
11506,0,0.28982764324681304
11507,0,0.3083643399285946
11508,0,0.2895026760139204
11509,0,0.3080276033924249
11510,0,0.30601147906640774
11511,0,0.3087012803605102
11512,0,0.2885290710663572
11513,0,0.29637204912485876
11514,0,0.28820496896269415
11515,0,0.32165370578986424
11516,0,0.29276203666975037
11517,0,0.28820496896269415
11518,0,0.28982764324681304
11519,0,0.2878810836107265
11520,0,0.28820496896269415
11521,0,0.2973610580407871
11522,0,0.3117428804599765
11523,0,0.29047822494857556
11524,0,0.3006714515556463
11525,0,0.3053410793316084
11526,0,0.2901528262886712
11527,0,0.36505256035546385
11528,0,0.2878810836107265
11529,0,0.32893277797144016
11530,0,0.29080383903481566
11531,0,0.2930891533059278
11532,0,0.28820496896269415
11533,0,0.30400275341551086
11534,0,0.28820496896269415
11535,0,0.29080383903481566
11536,0,0.2885290710663572
11537,0,0.35017854127185366
11538,0,0.3731433949963033
11539,0,0.28820496896269415
11540,0,0.29769115039162997
11541,0,0.296701507199435
11542,0,0.2911296683548894
11543,0,0.3020014754780907
11544,0,0.2947279404601866
11545,0,0.3010036444449969
11546,0,0.28820496896269415
11547,0,0.28917792478012083
11548,0,0.2885290710663572
11549,0,0.2878810836107265
11550,0,0.2878810836107265
11551,0,0.2940717856031376
11552,0,0.3175325117313734
11553,0,0.2885290710663572
11554,0,0.2957137687017843
11555,0,0.2924351340957601
11556,0,0.2980214537506383
11557,0,0.2947279404601866
11558,0,0.2878810836107265
11559,0,0.3165066341654205
11560,0,0.3165066341654205
11561,0,0.2911296683548894
11562,0,0.3338318012341404
11563,0,0.2901528262886712
11564,0,0.3066827008846874
11565,0,0.29868269265255004
11566,0,0.28982764324681304
11567,0,0.2914557127155027
11568,0,0.2878810836107265
11569,0,0.29047822494857556
11570,0,0.2940717856031376
11571,0,0.3097133226731475
11572,0,0.29047822494857556
11573,0,0.29047822494857556
11574,0,0.28820496896269415
11575,0,0.28820496896269415
11576,0,0.2940717856031376
11577,0,0.2921084457812122
11578,0,0.2895026760139204
11579,0,0.2888533897347511
11580,0,0.28820496896269415
11581,0,0.3093757719693381
11582,0,0.29276203666975037
11583,0,0.28820496896269415
11584,0,0.2940717856031376
11585,0,0.2934164838062443
11586,0,0.29276203666975037
11587,0,0.3555883121961604
11588,0,0.28982764324681304
11589,0,0.3066827008846874
11590,0,0.3090384244528097
11591,0,0.30033946775629955
11592,0,0.32545603466932
11593,0,0.2888533897347511
11594,0,0.3087012803605102
11595,0,0.3036686885809984
11596,0,0.4222756236402845
11597,0,0.30769107098657017
11598,0,0.3090384244528097
11599,0,0.2960428028903147
11600,0,0.2917819719225696
11601,0,0.40351819981138976
11602,0,0.2888533897347511
11603,0,0.30500618831755416
11604,0,0.2934164838062443
11605,0,0.2878810836107265
11606,0,0.2917819719225696
11607,0,0.3006714515556463
11608,0,0.2980214537506383
11609,0,0.28820496896269415
11610,0,0.302334502548503
11611,0,0.3654187161270856
11612,0,0.3282359133227933
11613,0,0.2914557127155027
11614,0,0.29868269265255004
11615,0,0.2885290710663572
11616,0,0.2953849467644557
11617,0,0.3175325117313734
11618,0,0.353059061247755
11619,0,0.28820496896269415
11620,0,0.30033946775629955
11621,0,0.2901528262886712
11622,0,0.32165370578986424
11623,0,0.28820496896269415
11624,0,0.28820496896269415
11625,0,0.3053410793316084
11626,0,0.30433702513326966
11627,0,0.2888533897347511
11628,0,0.29835196790786034
11629,0,0.3036686885809984
11630,0,0.2878810836107265
11631,0,0.2878810836107265
11632,0,0.2888533897347511
11633,0,0.30500618831755416
11634,0,0.3209648865161562
11635,0,0.2950563372827229
11636,0,0.29047822494857556
11637,0,0.3209648865161562
11638,0,0.28917792478012083
11639,0,0.3182174168496524
11640,0,0.2901528262886712
11641,0,0.28917792478012083
11642,0,0.2917819719225696
11643,0,0.2901528262886712
11644,0,0.2924351340957601
11645,0,0.2914557127155027
11646,0,0.3219984067555708
11647,0,0.28820496896269415
11648,0,0.3223433015859308
11649,0,0.3223433015859308
11650,0,0.2914557127155027
11651,0,0.29769115039162997
11652,0,0.2917819719225696
11653,0,0.2885290710663572
11654,0,0.296701507199435
11655,0,0.2917819719225696
11656,0,0.2937440279718588
11657,0,0.28917792478012083
11658,0,0.28917792478012083
11659,0,0.2973610580407871
11660,0,0.28820496896269415
11661,0,0.28917792478012083
11662,0,0.28982764324681304
11663,0,0.2888533897347511
11664,0,0.28917792478012083
11665,0,0.2885290710663572
11666,0,0.3185601646609659
11667,0,0.28820496896269415
11668,0,0.28982764324681304
11669,0,0.3026677376154703
11670,0,0.29835196790786034
11671,0,0.29080383903481566
11672,0,0.28820496896269415
11673,0,0.2921084457812122
11674,0,0.296701507199435
11675,0,0.2924351340957601
11676,0,0.2878810836107265
11677,0,0.2911296683548894
11678,0,0.2950563372827229
11679,0,0.2885290710663572
11680,0,0.2888533897347511
11681,0,0.29439975649965366
11682,0,0.2895026760139204
11683,0,0.2937440279718588
11684,0,0.2895026760139204
11685,0,0.28917792478012083
11686,0,0.2888533897347511
11687,0,0.2895026760139204
11688,0,0.2895026760139204
11689,0,0.2921084457812122
11690,0,0.2950563372827229
11691,0,0.2888533897347511
11692,0,0.28917792478012083
11693,0,0.2885290710663572
11694,0,0.2993447730573765
11695,0,0.3182174168496524
11696,0,0.3000076932632633
11697,0,0.30400275341551086
11698,0,0.33770642116109295
11699,0,0.29637204912485876
11700,0,0.2921084457812122
11701,0,0.2921084457812122
11702,0,0.2921084457812122
11703,0,0.28820496896269415
11704,0,0.2888533897347511
11705,0,0.2888533897347511
11706,0,0.28820496896269415
11707,0,0.29047822494857556
11708,0,0.29439975649965366
11709,0,0.28917792478012083
11710,0,0.28982764324681304
11711,0,0.2930891533059278
11712,0,0.5869741288923777
11713,0,0.3731433949963033
11714,0,0.37019277775625364
11715,0,0.2901528262886712
11716,0,0.28820496896269415
11717,0,0.29080383903481566
11718,0,0.2878810836107265
11719,0,0.28820496896269415
11720,0,0.2953849467644557
11721,0,0.31787486578729024
11722,0,0.2930891533059278
11723,0,0.35486483859462514
11724,0,0.2934164838062443
11725,0,0.2957137687017843
11726,0,0.29080383903481566
11727,0,0.299013627773167
11728,0,0.2885290710663572
11729,0,0.3090384244528097
11730,0,0.28982764324681304
11731,0,0.3127603829464587
11732,0,0.3189031089629503
11733,0,0.3151415709845026
11734,0,0.2878810836107265
11735,0,0.2901528262886712
11736,0,0.28820496896269415
11737,0,0.2885290710663572
11738,0,0.3093757719693381
11739,0,0.3387669552083526
11740,0,0.3394748792968395
11741,0,0.2940717856031376
11742,0,0.3185601646609659
11743,0,0.2888533897347511
11744,0,0.28982764324681304
11745,0,0.29276203666975037
11746,0,0.28982764324681304
11747,0,0.2934164838062443
11748,0,0.28820496896269415
11749,0,0.2885290710663572
11750,0,0.30735474294480614
11751,0,0.29276203666975037
11752,0,0.28820496896269415
11753,0,0.28982764324681304
11754,0,0.28820496896269415
11755,0,0.28917792478012083
11756,0,0.28820496896269415
11757,0,0.28982764324681304
11758,0,0.2914557127155027
11759,0,0.29080383903481566
11760,0,0.3053410793316084
11761,0,0.28820496896269415
11762,0,0.2921084457812122
11763,0,0.2885290710663572
11764,0,0.29047822494857556
11765,0,0.28820496896269415
11766,0,0.2888533897347511
11767,0,0.31242101435050523
11768,0,0.2888533897347511
11769,0,0.30400275341551086
11770,0,0.299013627773167
11771,0,0.29047822494857556
11772,0,0.29769115039162997
11773,0,0.3134397222154094
11774,0,0.2895026760139204
11775,0,0.2895026760139204
11776,0,0.3093757719693381
11777,0,0.29276203666975037
11778,0,0.2937440279718588
11779,0,0.2914557127155027
11780,0,0.30400275341551086
11781,0,0.28820496896269415
11782,0,0.30400275341551086
11783,0,0.29047822494857556
11784,0,0.3247629710892388
11785,0,0.29439975649965366
11786,0,0.3013360462072505
11787,0,0.3036686885809984
11788,0,0.28982764324681304
11789,0,0.28820496896269415
11790,0,0.28982764324681304
11791,0,0.32963039613149253
11792,0,0.32268839001402855
11793,0,0.2947279404601866
11794,0,0.29276203666975037
11795,0,0.2888533897347511
11796,0,0.29047822494857556
11797,0,0.28820496896269415
11798,0,0.2888533897347511
11799,0,0.28820496896269415
11800,0,0.2953849467644557
11801,0,0.2888533897347511
11802,0,0.2888533897347511
11803,0,0.28917792478012083
11804,0,0.2921084457812122
11805,0,0.2885290710663572
11806,0,0.3000076932632633
11807,0,0.2895026760139204
11808,0,0.28820496896269415
11809,0,0.2901528262886712
11810,0,0.3013360462072505
11811,0,0.2878810836107265
11812,0,0.2885290710663572
11813,0,0.29276203666975037
11814,0,0.3189031089629503
11815,0,0.30601147906640774
11816,0,0.3320779608093658
11817,0,0.29439975649965366
11818,0,0.28982764324681304
11819,0,0.2885290710663572
11820,0,0.29769115039162997
11821,0,0.2980214537506383
11822,0,0.2888533897347511
11823,0,0.2885290710663572
11824,0,0.2888533897347511
11825,0,0.3013360462072505
11826,0,0.3083643399285946
11827,0,0.2950563372827229
11828,0,0.3331297099626948
11829,0,0.30033946775629955
11830,0,0.2885290710663572
11831,0,0.29637204912485876
11832,0,0.29769115039162997
11833,0,0.3127603829464587
11834,0,0.28820496896269415
11835,0,0.28982764324681304
11836,0,0.2888533897347511
11837,0,0.3046715035092302
11838,0,0.2934164838062443
11839,0,0.2885290710663572
11840,0,0.2878810836107265
11841,0,0.29080383903481566
11842,0,0.2885290710663572
11843,0,0.30567617632396654
11844,0,0.3617642230350963
11845,0,0.2914557127155027
11846,0,0.32719203410364694
11847,0,0.30500618831755416
11848,0,0.3161650706944725
11849,0,0.2940717856031376
11850,0,0.2895026760139204
11851,0,0.3000076932632633
11852,0,0.28820496896269415
11853,0,0.2924351340957601
11854,0,0.2921084457812122
11855,0,0.29868269265255004
11856,0,0.2901528262886712
11857,0,0.32614986288987385
11858,0,0.28820496896269415
11859,0,0.28982764324681304
11860,0,0.2878810836107265
11861,0,0.28820496896269415
11862,0,0.2885290710663572
11863,0,0.2885290710663572
11864,0,0.3100510763264976
11865,0,0.32893277797144016
11866,0,0.28820496896269415
11867,0,0.29835196790786034
11868,0,0.2885290710663572
11869,0,0.2878810836107265
11870,0,0.36725182312672017
11871,0,0.2878810836107265
11872,0,0.2940717856031376
11873,0,0.3189031089629503
11874,0,0.2885290710663572
11875,0,0.3000076932632633
11876,0,0.2921084457812122
11877,0,0.30333483085398244
11878,0,0.2895026760139204
11879,0,0.32928149300369175
11880,0,0.299013627773167
11881,0,0.2888533897347511
11882,0,0.28820496896269415
11883,0,0.2960428028903147
11884,0,0.32337914659186107
11885,0,0.31548253885164185
11886,0,0.3458782222386467
11887,0,0.28982764324681304
11888,0,0.28820496896269415
11889,0,0.2950563372827229
11890,0,0.28820496896269415
11891,0,0.2957137687017843
11892,0,0.28982764324681304
11893,0,0.28820496896269415
11894,0,0.29637204912485876
11895,0,0.28917792478012083
11896,0,0.3066827008846874
11897,0,0.2957137687017843
11898,0,0.2888533897347511
11899,0,0.2878810836107265
11900,0,0.28982764324681304
11901,0,0.28820496896269415
11902,0,0.2885290710663572
11903,0,0.2947279404601866
11904,0,0.2901528262886712
11905,0,0.30166865662451176
11906,0,0.30033946775629955
11907,0,0.28820496896269415
11908,0,0.29835196790786034
11909,0,0.28982764324681304
11910,0,0.29835196790786034
11911,0,0.2895026760139204
11912,0,0.29080383903481566
11913,0,0.2885290710663572
11914,0,0.2878810836107265
11915,0,0.2924351340957601
11916,0,0.32027684588445937
11917,0,0.2957137687017843
11918,0,0.2911296683548894
11919,0,0.2917819719225696
11920,0,0.2934164838062443
11921,0,0.2911296683548894
11922,0,0.2924351340957601
11923,0,0.3341831235453732
11924,0,0.31446023261471723
11925,0,0.28820496896269415
11926,0,0.28982764324681304
11927,0,0.29080383903481566
11928,0,0.28820496896269415
11929,0,0.31480080215539474
11930,0,0.2917819719225696
11931,0,0.3158237055056242
11932,0,0.2895026760139204
11933,0,0.28917792478012083
11934,0,0.28820496896269415
11935,0,0.2888533897347511
11936,0,0.2924351340957601
11937,0,0.2950563372827229
11938,0,0.2940717856031376
11939,0,0.28820496896269415
11940,0,0.4753584420836533
11941,0,0.2885290710663572
11942,0,0.29769115039162997
11943,0,0.28982764324681304
11944,0,0.28820496896269415
11945,0,0.29439975649965366
11946,0,0.2911296683548894
11947,0,0.3093757719693381
11948,0,0.2878810836107265
11949,0,0.28917792478012083
11950,0,0.29835196790786034
11951,0,0.2924351340957601
11952,0,0.2885290710663572
11953,0,0.2901528262886712
11954,0,0.2878810836107265
11955,0,0.30300118045791924
11956,0,0.30433702513326966
11957,0,0.28820496896269415
11958,0,0.2973610580407871
11959,0,0.2970311769072676
11960,0,0.296701507199435
11961,0,0.2895026760139204
11962,0,0.3000076932632633
11963,0,0.2878810836107265
11964,0,0.28982764324681304
11965,0,0.3114041156527616
11966,0,0.28917792478012083
11967,0,0.2885290710663572
11968,0,0.2917819719225696
11969,0,0.2901528262886712
11970,0,0.339829110846277
11971,0,0.28917792478012083
11972,0,0.2885290710663572
11973,0,0.3165066341654205
11974,0,0.30033946775629955
11975,0,0.2911296683548894
11976,0,0.29868269265255004
11977,0,0.29080383903481566
11978,0,0.3063469873299175
11979,0,0.2911296683548894
11980,0,0.3394748792968395
11981,0,0.29080383903481566
11982,0,0.28820496896269415
11983,0,0.2878810836107265
11984,0,0.28917792478012083
11985,0,0.28820496896269415
11986,0,0.28982764324681304
11987,0,0.29047822494857556
11988,0,0.28820496896269415
11989,0,0.2885290710663572
11990,0,0.3158237055056242
11991,0,0.2878810836107265
11992,0,0.3237248142038517
11993,0,0.28917792478012083
11994,0,0.3036686885809984
11995,0,0.36395503073193314
11996,0,0.29276203666975037
11997,0,0.29276203666975037
11998,0,0.32893277797144016
11999,0,0.42266096902103595
12000,0,0.2957137687017843
12001,0,0.28917792478012083
12002,0,0.28982764324681304
12003,0,0.2885290710663572
12004,0,0.28820496896269415
12005,0,0.28820496896269415
12006,0,0.2885290710663572
12007,0,0.2960428028903147
12008,0,0.28820496896269415
12009,0,0.42767886352765494
12010,0,0.2878810836107265
12011,0,0.2940717856031376
12012,0,0.30166865662451176
12013,0,0.28820496896269415
12014,0,0.39216808794441177
12015,0,0.28917792478012083
12016,0,0.32684445354996877
12017,0,0.3219984067555708
12018,0,0.29439975649965366
12019,0,0.28982764324681304
12020,0,0.2885290710663572
12021,0,0.2917819719225696
12022,0,0.2924351340957601
12023,0,0.2885290710663572
12024,0,0.2888533897347511
12025,0,0.2888533897347511
12026,0,0.28917792478012083
12027,0,0.29276203666975037
12028,0,0.28820496896269415
12029,0,0.3182174168496524
12030,0,0.2921084457812122
12031,0,0.2947279404601866
12032,0,0.28917792478012083
12033,0,0.3093757719693381
12034,0,0.28982764324681304
12035,0,0.3000076932632633
12036,0,0.29276203666975037
12037,0,0.28820496896269415
12038,0,0.31072719152689554
12039,0,0.3320779608093658
12040,0,0.31072719152689554
12041,0,0.29080383903481566
12042,0,0.3020014754780907
12043,0,0.29047822494857556
12044,0,0.2885290710663572
12045,0,0.2888533897347511
12046,0,0.2878810836107265
12047,0,0.28917792478012083
12048,0,0.2878810836107265
12049,0,0.2921084457812122
12050,0,0.2911296683548894
12051,0,0.2885290710663572
12052,0,0.36285891510886936
12053,0,0.29439975649965366
12054,0,0.2885290710663572
12055,0,0.34409378383522815
12056,0,0.3026677376154703
12057,0,0.3566747598755968
12058,0,0.2888533897347511
12059,0,0.28820496896269415
12060,0,0.2917819719225696
12061,0,0.2970311769072676
12062,0,0.2885290710663572
12063,0,0.28917792478012083
12064,0,0.2930891533059278
12065,0,0.302334502548503
12066,0,0.30300118045791924
12067,0,0.2901528262886712
12068,0,0.3237248142038517
12069,0,0.2917819719225696
12070,0,0.2878810836107265
12071,0,0.29637204912485876
12072,0,0.2885290710663572
12073,0,0.30400275341551086
12074,0,0.28820496896269415
12075,0,0.30567617632396654
12076,0,0.2888533897347511
12077,0,0.28820496896269415
12078,0,0.2934164838062443
12079,0,0.2885290710663572
12080,0,0.3223433015859308
12081,0,0.2885290710663572
12082,0,0.28982764324681304
12083,0,0.3013360462072505
12084,0,0.2895026760139204
12085,0,0.28820496896269415
12086,0,0.28820496896269415
12087,0,0.3053410793316084
12088,0,0.2878810836107265
12089,0,0.2878810836107265
12090,0,0.28917792478012083
12091,0,0.28917792478012083
12092,0,0.2895026760139204
12093,0,0.2934164838062443
12094,0,0.28820496896269415
12095,0,0.2888533897347511
12096,0,0.2885290710663572
12097,0,0.28820496896269415
12098,0,0.29769115039162997
12099,0,0.28820496896269415
12100,0,0.28982764324681304
12101,0,0.28982764324681304
12102,0,0.2888533897347511
12103,0,0.302334502548503
12104,0,0.2921084457812122
12105,0,0.28820496896269415
12106,0,0.2885290710663572
12107,0,0.3117428804599765
12108,0,0.29276203666975037
12109,0,0.28982764324681304
12110,0,0.28820496896269415
12111,0,0.28820496896269415
12112,0,0.28820496896269415
12113,0,0.28917792478012083
12114,0,0.37573296295569303
12115,0,0.3080276033924249
12116,0,0.28820496896269415
12117,0,0.2917819719225696
12118,0,0.2901528262886712
12119,0,0.32337914659186107
12120,0,0.28982764324681304
12121,0,0.29047822494857556
12122,0,0.2895026760139204
12123,0,0.3080276033924249
12124,0,0.30567617632396654
12125,0,0.2921084457812122
12126,0,0.2878810836107265
12127,0,0.30701861950011555
12128,0,0.29080383903481566
12129,0,0.2940717856031376
12130,0,0.2980214537506383
12131,0,0.2917819719225696
12132,0,0.2911296683548894
12133,0,0.2901528262886712
12134,0,0.3416029514034345
12135,0,0.3416029514034345
12136,0,0.28820496896269415
12137,0,0.29439975649965366
12138,0,0.2970311769072676
12139,0,0.313099952316646
12140,0,0.28982764324681304
12141,0,0.2993447730573765
12142,0,0.2993447730573765
12143,0,0.28917792478012083
12144,0,0.30033946775629955
12145,0,0.28820496896269415
12146,0,0.2885290710663572
12147,0,0.28820496896269415
12148,0,0.28917792478012083
12149,0,0.2940717856031376
12150,0,0.2878810836107265
12151,0,0.37499235371518524
12152,0,0.2885290710663572
12153,0,0.2895026760139204
12154,0,0.2940717856031376
12155,0,0.28982764324681304
12156,0,0.2895026760139204
12157,0,0.6283628357044735
12158,0,0.28917792478012083
12159,0,0.28820496896269415
12160,0,0.2888533897347511
12161,0,0.28982764324681304
12162,0,0.28917792478012083
12163,0,0.35522649268464884
12164,0,0.4157395871632004
12165,0,0.2885290710663572
12166,0,0.34302522472222113
12167,0,0.28820496896269415
12168,0,0.36395503073193314
12169,0,0.3013360462072505
12170,0,0.3063469873299175
12171,0,0.29967612829204976
12172,0,0.302334502548503
12173,0,0.2917819719225696
12174,0,0.3237248142038517
12175,0,0.29047822494857556
12176,0,0.2878810836107265
12177,0,0.2888533897347511
12178,0,0.28917792478012083
12179,0,0.28820496896269415
12180,0,0.3083643399285946
12181,0,0.28820496896269415
12182,0,0.4253609978073529
12183,0,0.3036686885809984
12184,0,0.28820496896269415
12185,0,0.2888533897347511
12186,0,0.2957137687017843
12187,0,0.5274296674384288
12188,0,0.29835196790786034
12189,0,0.3433812350310626
12190,0,0.2901528262886712
12191,0,0.28820496896269415
12192,0,0.2878810836107265
12193,0,0.28820496896269415
12194,0,0.2921084457812122
12195,0,0.2930891533059278
12196,0,0.3917916772707369
12197,0,0.2888533897347511
12198,0,0.39405205668395865
12199,0,0.3199331182183254
12200,0,0.2901528262886712
12201,0,0.36395503073193314
12202,0,0.3066827008846874
12203,0,0.3195895860018766
12204,0,0.2885290710663572
12205,0,0.2960428028903147
12206,0,0.2885290710663572
12207,0,0.4218903728536719
12208,0,0.2957137687017843
12209,0,0.2888533897347511
12210,0,0.2930891533059278
12211,0,0.29080383903481566
12212,0,0.2885290710663572
12213,0,0.3687210809125872
12214,0,0.31480080215539474
12215,0,0.29047822494857556
12216,0,0.2878810836107265
12217,0,0.28982764324681304
12218,0,0.2895026760139204
12219,0,0.2917819719225696
12220,0,0.2914557127155027
12221,0,0.32684445354996877
12222,0,0.3010036444449969
12223,0,0.2901528262886712
12224,0,0.2888533897347511
12225,0,0.2901528262886712
12226,0,0.2901528262886712
12227,0,0.2924351340957601
12228,0,0.2911296683548894
12229,0,0.29769115039162997
12230,0,0.2914557127155027
12231,0,0.28917792478012083
12232,0,0.28820496896269415
12233,0,0.28982764324681304
12234,0,0.28820496896269415
12235,0,0.29769115039162997
12236,0,0.3013360462072505
12237,0,0.2921084457812122
12238,0,0.3090384244528097
12239,0,0.32027684588445937
12240,0,0.2888533897347511
12241,0,0.29439975649965366
12242,0,0.28982764324681304
12243,0,0.4253609978073529
12244,0,0.3063469873299175
12245,0,0.2885290710663572
12246,0,0.296701507199435
12247,0,0.3103890326908553
12248,0,0.28917792478012083
12249,0,0.2950563372827229
12250,0,0.2878810836107265
12251,0,0.2934164838062443
12252,0,0.2878810836107265
12253,0,0.2960428028903147
12254,0,0.2901528262886712
12255,0,0.3199331182183254
12256,0,0.2885290710663572
12257,0,0.28982764324681304
12258,0,0.3408928798473113
12259,0,0.28820496896269415
12260,0,0.33523819365935753
12261,0,0.2888533897347511
12262,0,0.28982764324681304
12263,0,0.3090384244528097
12264,0,0.28820496896269415
12265,0,0.28982764324681304
12266,0,0.28982764324681304
12267,0,0.2911296683548894
12268,0,0.29047822494857556
12269,0,0.2878810836107265
12270,0,0.2878810836107265
12271,0,0.2885290710663572
12272,0,0.48205843540652793
12273,0,0.28820496896269415
12274,0,0.28820496896269415
12275,0,0.29047822494857556
12276,0,0.28820496896269415
12277,0,0.29276203666975037
12278,0,0.28982764324681304
12279,0,0.3013360462072505
12280,0,0.2937440279718588
12281,0,0.32719203410364694
12282,0,0.2970311769072676
12283,0,0.29047822494857556
12284,0,0.29080383903481566
12285,0,0.3046715035092302
12286,0,0.3083643399285946
12287,0,0.2973610580407871
12288,0,0.2888533897347511
12289,0,0.28982764324681304
12290,0,0.28820496896269415
12291,0,0.30601147906640774
12292,0,0.2895026760139204
12293,0,0.28820496896269415
12294,0,0.2885290710663572
12295,0,0.2885290710663572
12296,0,0.3727740458496832
12297,0,0.2911296683548894
12298,0,0.2885290710663572
12299,0,0.28820496896269415
12300,0,0.2901528262886712
12301,0,0.29276203666975037
12302,0,0.2878810836107265
12303,0,0.313099952316646
12304,0,0.30433702513326966
12305,0,0.28982764324681304
12306,0,0.33453462991615135
12307,0,0.2895026760139204
12308,0,0.2940717856031376
12309,0,0.4168909227557226
12310,0,0.2878810836107265
12311,0,0.2921084457812122
12312,0,0.2911296683548894
12313,0,0.2885290710663572
12314,0,0.2911296683548894
12315,0,0.28820496896269415
12316,0,0.33172774898757623
12317,0,0.2917819719225696
12318,0,0.30735474294480614
12319,0,0.2940717856031376
12320,0,0.29769115039162997
12321,0,0.28982764324681304
12322,0,0.30033946775629955
12323,0,0.28820496896269415
12324,0,0.28820496896269415
12325,0,0.2885290710663572
12326,0,0.28820496896269415
12327,0,0.3120818467736525
12328,0,0.2947279404601866
12329,0,0.28820496896269415
12330,0,0.2888533897347511
12331,0,0.28982764324681304
12332,0,0.28820496896269415
12333,0,0.28820496896269415
12334,0,0.2980214537506383
12335,0,0.2921084457812122
12336,0,0.29276203666975037
12337,0,0.3158237055056242
12338,0,0.2947279404601866
12339,0,0.2980214537506383
12340,0,0.2878810836107265
12341,0,0.2901528262886712
12342,0,0.2947279404601866
12343,0,0.2930891533059278
12344,0,0.3175325117313734
12345,0,0.4265195271792561
12346,0,0.36578502758594184
12347,0,0.3588520757524026
12348,0,0.2917819719225696
12349,0,0.2888533897347511
12350,0,0.2895026760139204
12351,0,0.28820496896269415
12352,0,0.3010036444449969
12353,0,0.28820496896269415
12354,0,0.2885290710663572
12355,0,0.2885290710663572
12356,0,0.2878810836107265
12357,0,0.3093757719693381
12358,0,0.36395503073193314
12359,0,0.28820496896269415
12360,0,0.2885290710663572
12361,0,0.3433812350310626
12362,0,0.2888533897347511
12363,0,0.40427870566693497
12364,0,0.2960428028903147
12365,0,0.28820496896269415
12366,0,0.3341831235453732
12367,0,0.29276203666975037
12368,0,0.2937440279718588
12369,0,0.2970311769072676
12370,0,0.28820496896269415
12371,0,0.2914557127155027
12372,0,0.2917819719225696
12373,0,0.2885290710663572
12374,0,0.29080383903481566
12375,0,0.35161745117049664
12376,0,0.2895026760139204
12377,0,0.30735474294480614
12378,0,0.2878810836107265
12379,0,0.2878810836107265
12380,0,0.2895026760139204
12381,0,0.2885290710663572
12382,0,0.2885290710663572
12383,0,0.2885290710663572
12384,0,0.2895026760139204
12385,0,0.28820496896269415
12386,0,0.2917819719225696
12387,0,0.3727740458496832
12388,0,0.31924624949653846
12389,0,0.29080383903481566
12390,0,0.3066827008846874
12391,0,0.38167852127489155
12392,0,0.3093757719693381
12393,0,0.2947279404601866
12394,0,0.2885290710663572
12395,0,0.2888533897347511
12396,0,0.28917792478012083
12397,0,0.2878810836107265
12398,0,0.2947279404601866
12399,0,0.2888533897347511
12400,0,0.2914557127155027
12401,0,0.28820496896269415
12402,0,0.28982764324681304
12403,0,0.3426693908931463
12404,0,0.3087012803605102
12405,0,0.3408928798473113
12406,0,0.2885290710663572
12407,0,0.38018872692830935
12408,0,0.28820496896269415
12409,0,0.2924351340957601
12410,0,0.2885290710663572
12411,0,0.2885290710663572
12412,0,0.35522649268464884
12413,0,0.2885290710663572
12414,0,0.28820496896269415
12415,0,0.28982764324681304
12416,0,0.29080383903481566
12417,0,0.2917819719225696
12418,0,0.3063469873299175
12419,0,0.30601147906640774
12420,0,0.28820496896269415
12421,0,0.2947279404601866
12422,0,0.2911296683548894
12423,0,0.2885290710663572
12424,0,0.28982764324681304
12425,0,0.2924351340957601
12426,0,0.28982764324681304
12427,0,0.353059061247755
12428,0,0.2980214537506383
12429,0,0.2901528262886712
12430,0,0.29439975649965366
12431,0,0.2901528262886712
12432,0,0.29080383903481566
12433,0,0.28820496896269415
12434,0,0.31242101435050523
12435,0,0.4670944697484083
12436,0,0.3036686885809984
12437,0,0.2885290710663572
12438,0,0.2885290710663572
12439,0,0.2888533897347511
12440,0,0.2911296683548894
12441,0,0.3303287655398883
12442,0,0.2940717856031376
12443,0,0.28917792478012083
12444,0,0.2895026760139204
12445,0,0.28982764324681304
12446,0,0.2895026760139204
12447,0,0.2895026760139204
12448,0,0.28820496896269415
12449,0,0.3097133226731475
12450,0,0.2895026760139204
12451,0,0.28820496896269415
12452,0,0.28820496896269415
12453,0,0.28917792478012083
12454,0,0.29080383903481566
12455,0,0.32963039613149253
12456,0,0.28917792478012083
12457,0,0.29047822494857556
12458,0,0.2885290710663572
12459,0,0.29047822494857556
12460,0,0.2937440279718588
12461,0,0.3097133226731475
12462,0,0.29047822494857556
12463,0,0.2940717856031376
12464,0,0.2895026760139204
12465,0,0.29439975649965366
12466,0,0.2895026760139204
12467,0,0.29047822494857556
12468,0,0.29047822494857556
12469,0,0.28982764324681304
12470,0,0.3006714515556463
12471,0,0.29439975649965366
12472,0,0.2895026760139204
12473,0,0.28820496896269415
12474,0,0.30433702513326966
12475,0,0.2940717856031376
12476,0,0.2917819719225696
12477,0,0.28917792478012083
12478,0,0.28820496896269415
12479,0,0.28820496896269415
12480,0,0.28982764324681304
12481,0,0.2980214537506383
12482,0,0.2973610580407871
12483,0,0.29047822494857556
12484,0,0.2911296683548894
12485,0,0.3182174168496524
12486,0,0.346235633054145
12487,0,0.2947279404601866
12488,0,0.2924351340957601
12489,0,0.29047822494857556
12490,0,0.28820496896269415
12491,0,0.4280654862004958
12492,0,0.28982764324681304
12493,0,0.4342630890299579
12494,0,0.3000076932632633
12495,0,0.2993447730573765
12496,0,0.29080383903481566
12497,0,0.28982764324681304
12498,0,0.2901528262886712
12499,0,0.2888533897347511
12500,0,0.2901528262886712
12501,0,0.2888533897347511
12502,0,0.2917819719225696
12503,0,0.2934164838062443
12504,0,0.3264970630530237
12505,0,0.2937440279718588
12506,0,0.2953849467644557
12507,0,0.9043653787846365
12508,0,0.3209648865161562
12509,0,0.2957137687017843
12510,0,0.33067823125162243
12511,0,0.3036686885809984
12512,0,0.28820496896269415
12513,0,0.30567617632396654
12514,0,0.28820496896269415
12515,0,0.2895026760139204
12516,0,0.28820496896269415
12517,0,0.28820496896269415
12518,0,0.47457074368834357
12519,0,0.2878810836107265
12520,0,0.28917792478012083
12521,0,0.2888533897347511
12522,0,0.3093757719693381
12523,0,0.2993447730573765
12524,0,0.2953849467644557
12525,0,0.2950563372827229
12526,0,0.2911296683548894
12527,0,0.28820496896269415
12528,0,0.29047822494857556
12529,0,0.28917792478012083
12530,0,0.296701507199435
12531,0,0.3010036444449969
12532,0,0.2901528262886712
12533,0,0.32027684588445937
12534,0,0.2895026760139204
12535,0,0.3444503217022702
12536,0,0.2947279404601866
12537,0,0.28982764324681304
12538,0,0.28820496896269415
12539,0,0.33242835843890756
12540,0,0.2885290710663572
12541,0,0.2901528262886712
12542,0,0.2885290710663572
12543,0,0.28982764324681304
12544,0,0.2878810836107265
12545,0,0.3100510763264976
12546,0,0.2885290710663572
12547,0,0.28820496896269415
12548,0,0.2888533897347511
12549,0,0.28917792478012083
12550,0,0.2960428028903147
12551,0,0.2901528262886712
12552,0,0.2901528262886712
12553,0,0.2930891533059278
12554,0,0.30033946775629955
12555,0,0.3151415709845026
12556,0,0.2947279404601866
12557,0,0.30300118045791924
12558,0,0.30400275341551086
12559,0,0.32027684588445937
12560,0,0.29868269265255004
12561,0,0.28917792478012083
12562,0,0.2950563372827229
12563,0,0.31787486578729024
12564,0,0.2953849467644557
12565,0,0.3182174168496524
12566,0,0.2885290710663572
12567,0,0.3327789415867557
12568,0,0.3087012803605102
12569,0,0.34910114351194116
12570,0,0.2885290710663572
12571,0,0.28820496896269415
12572,0,0.30500618831755416
12573,0,0.32858425131723373
12574,0,0.5360808714758704
12575,0,0.38616117799674776
12576,0,0.46906061587913583
12577,0,0.28917792478012083
12578,0,0.2937440279718588
12579,0,0.2957137687017843
12580,0,0.2901528262886712
12581,0,0.3731433949963033
12582,0,0.30701861950011555
12583,0,0.29439975649965366
12584,0,0.28820496896269415
12585,0,0.28820496896269415
12586,0,0.3505380144502189
12587,0,0.28820496896269415
12588,0,0.38616117799674776
12589,0,0.2957137687017843
12590,0,0.2895026760139204
12591,0,0.2885290710663572
12592,0,0.29439975649965366
12593,0,0.28820496896269415
12594,0,0.29080383903481566
12595,0,0.36432071730178894
12596,0,0.28820496896269415
12597,0,0.28982764324681304
12598,0,0.2937440279718588
12599,0,0.28820496896269415
12600,0,0.2878810836107265
12601,0,0.29439975649965366
12602,0,0.3063469873299175
12603,0,0.28917792478012083
12604,0,0.2980214537506383
12605,0,0.3338318012341404
12606,0,0.3097133226731475
12607,0,0.2878810836107265
12608,0,0.2947279404601866
12609,0,0.29080383903481566
12610,0,0.42613326045726646
12611,0,0.339829110846277
12612,0,0.28820496896269415
12613,0,0.34480703479251684
12614,0,0.2914557127155027
12615,0,0.29080383903481566
12616,0,0.28820496896269415
12617,0,0.2970311769072676
12618,0,0.28820496896269415
12619,0,0.2911296683548894
12620,0,0.2914557127155027
12621,0,0.28820496896269415
12622,0,0.2888533897347511
12623,0,0.31480080215539474
12624,0,0.2878810836107265
12625,0,0.2930891533059278
12626,0,0.28982764324681304
12627,0,0.28820496896269415
12628,0,0.30769107098657017
12629,0,0.30500618831755416
12630,0,0.353059061247755
12631,0,0.3093757719693381
12632,0,0.34910114351194116
12633,0,0.2885290710663572
12634,0,0.2993447730573765
12635,0,0.30300118045791924
12636,0,0.2895026760139204
12637,0,0.3134397222154094
12638,0,0.2878810836107265
12639,0,0.2937440279718588
12640,0,0.29047822494857556
12641,0,0.2924351340957601
12642,0,0.28820496896269415
12643,0,0.2878810836107265
12644,0,0.2957137687017843
12645,0,0.28820496896269415
12646,0,0.28820496896269415
12647,0,0.28917792478012083
12648,0,0.5081094033890536
12649,0,0.28820496896269415
12650,0,0.28982764324681304
12651,0,0.31106555259450086
12652,0,0.2921084457812122
12653,0,0.2878810836107265
12654,0,0.433875115154371
12655,0,0.2888533897347511
12656,0,0.30400275341551086
12657,0,0.31924624949653846
12658,0,0.299013627773167
12659,0,0.30300118045791924
12660,0,0.2888533897347511
12661,0,0.28820496896269415
12662,0,0.327539804436218
12663,0,0.28917792478012083
12664,0,0.28820496896269415
12665,0,0.2895026760139204
12666,0,0.28982764324681304
12667,0,0.2885290710663572
12668,0,0.28917792478012083
12669,0,0.2917819719225696
12670,0,0.3053410793316084
12671,0,0.2885290710663572
12672,0,0.2885290710663572
12673,0,0.2930891533059278
12674,0,0.2888533897347511
12675,0,0.2878810836107265
12676,0,0.2878810836107265
12677,0,0.2901528262886712
12678,0,0.2957137687017843
12679,0,0.2924351340957601
12680,0,0.28982764324681304
12681,0,0.3063469873299175
12682,0,0.2914557127155027
12683,0,0.3066827008846874
12684,0,0.32130919895494303
12685,0,0.3000076932632633
12686,0,0.31924624949653846
12687,0,0.29047822494857556
12688,0,0.2888533897347511
12689,0,0.3240706743380925
12690,0,0.2885290710663572
12691,0,0.2895026760139204
12692,0,0.28982764324681304
12693,0,0.2901528262886712
12694,0,0.28820496896269415
12695,0,0.28982764324681304
12696,0,0.299013627773167
12697,0,0.29276203666975037
12698,0,0.30769107098657017
12699,0,0.2878810836107265
12700,0,0.2885290710663572
12701,0,0.28917792478012083
12702,0,0.28917792478012083
12703,0,0.2888533897347511
12704,0,0.3090384244528097
12705,0,0.28820496896269415
12706,0,0.4288389946693629
12707,0,0.29835196790786034
12708,0,0.31924624949653846
12709,0,0.8871459201733445
12710,0,0.29868269265255004
12711,0,0.30769107098657017
12712,0,0.2911296683548894
12713,0,0.3053410793316084
12714,0,0.29080383903481566
12715,0,0.31684839566491335
12716,0,0.28820496896269415
12717,0,0.28820496896269415
12718,0,0.29769115039162997
12719,0,0.2901528262886712
12720,0,0.2901528262886712
12721,0,0.2888533897347511
12722,0,0.2921084457812122
12723,0,0.28917792478012083
12724,0,0.2888533897347511
12725,0,0.28820496896269415
12726,0,0.2950563372827229
12727,0,0.30769107098657017
12728,0,0.29439975649965366
12729,0,0.30400275341551086
12730,0,0.28820496896269415
12731,0,0.28982764324681304
12732,0,0.2885290710663572
12733,0,0.2888533897347511
12734,0,0.2973610580407871
12735,0,0.2940717856031376
12736,0,0.2914557127155027
12737,0,0.2953849467644557
12738,0,0.2878810836107265
12739,0,0.2960428028903147
12740,0,0.327539804436218
12741,0,0.3264970630530237
12742,0,0.29769115039162997
12743,0,0.28917792478012083
12744,0,0.29047822494857556
12745,0,0.29047822494857556
12746,0,0.2914557127155027
12747,0,0.28917792478012083
12748,0,0.28982764324681304
12749,0,0.2901528262886712
12750,0,0.2940717856031376
12751,0,0.31446023261471723
12752,0,0.296701507199435
12753,0,0.28820496896269415
12754,0,0.2911296683548894
12755,0,0.2917819719225696
12756,0,0.2901528262886712
12757,0,0.31242101435050523
12758,0,0.28820496896269415
12759,0,0.40351819981138976
12760,0,0.2921084457812122
12761,0,0.2888533897347511
12762,0,0.28820496896269415
12763,0,0.2895026760139204
12764,0,0.28982764324681304
12765,0,0.28820496896269415
12766,0,0.3359424901021308
12767,0,0.2885290710663572
12768,0,0.28917792478012083
12769,0,0.31242101435050523
12770,0,0.2921084457812122
12771,0,0.28820496896269415
12772,0,0.28982764324681304
12773,0,0.28820496896269415
12774,0,0.30333483085398244
12775,0,0.2924351340957601
12776,0,0.2885290710663572
12777,0,0.30300118045791924
12778,0,0.3080276033924249
12779,0,0.2901528262886712
12780,0,0.2888533897347511
12781,0,0.30033946775629955
12782,0,0.3775870241373669
12783,0,0.28820496896269415
12784,0,0.3219984067555708
12785,0,0.2895026760139204
12786,0,0.29047822494857556
12787,0,0.28917792478012083
12788,0,0.28820496896269415
12789,0,0.28982764324681304
12790,0,0.31924624949653846
12791,0,0.2878810836107265
12792,0,0.2888533897347511
12793,0,0.2921084457812122
12794,0,0.3083643399285946
12795,0,0.29047822494857556
12796,0,0.29276203666975037
12797,0,0.32337914659186107
12798,0,0.2957137687017843
12799,0,0.28820496896269415
12800,0,0.2885290710663572
12801,0,0.29080383903481566
12802,0,0.2914557127155027
12803,0,0.28982764324681304
12804,0,0.2917819719225696
12805,0,0.28917792478012083
12806,0,0.2950563372827229
12807,0,0.28820496896269415
12808,0,0.33242835843890756
12809,0,0.29047822494857556
12810,0,0.2917819719225696
12811,0,0.2993447730573765
12812,0,0.28917792478012083
12813,0,0.30500618831755416
12814,0,0.28820496896269415
12815,0,0.3020014754780907
12816,0,0.2937440279718588
12817,0,0.3046715035092302
12818,0,0.28982764324681304
12819,0,0.28820496896269415
12820,0,0.28917792478012083
12821,0,0.2888533897347511
12822,0,0.2895026760139204
12823,0,0.2930891533059278
12824,0,0.3026677376154703
12825,0,0.2878810836107265
12826,0,0.2885290710663572
12827,0,0.3006714515556463
12828,0,0.2885290710663572
12829,0,0.2885290710663572
12830,0,0.3117428804599765
12831,0,0.3775870241373669
12832,0,0.3083643399285946
12833,0,0.2911296683548894
12834,0,0.28917792478012083
12835,0,0.2993447730573765
12836,0,0.2885290710663572
12837,0,0.2914557127155027
12838,0,0.28820496896269415
12839,0,0.6379004411381781
12840,0,0.380560965207024
12841,0,0.2970311769072676
12842,0,0.28820496896269415
12843,0,0.3046715035092302
12844,0,0.2895026760139204
12845,0,0.29080383903481566
12846,0,0.28820496896269415
12847,0,0.313099952316646
12848,0,0.28820496896269415
12849,0,0.28820496896269415
12850,0,0.28820496896269415
12851,0,0.28917792478012083
12852,0,0.3175325117313734
12853,0,0.28820496896269415
12854,0,0.28982764324681304
12855,0,0.2937440279718588
12856,0,0.2901528262886712
12857,0,0.31787486578729024
12858,0,0.32268839001402855
12859,0,0.30166865662451176
12860,0,0.2911296683548894
12861,0,0.29276203666975037
12862,0,0.2914557127155027
12863,0,0.2885290710663572
12864,0,0.35522649268464884
12865,0,0.2895026760139204
12866,0,0.2970311769072676
12867,0,0.29047822494857556
12868,0,0.28917792478012083
12869,0,0.2911296683548894
12870,0,0.2885290710663572
12871,0,0.28917792478012083
12872,0,0.3053410793316084
12873,0,0.4604175752361818
12874,0,0.33242835843890756
12875,0,0.2888533897347511
12876,0,0.28820496896269415
12877,0,0.28982764324681304
12878,0,0.30033946775629955
12879,0,0.29047822494857556
12880,0,0.28982764324681304
12881,0,0.2878810836107265
12882,0,0.28820496896269415
12883,0,0.2878810836107265
12884,0,0.2895026760139204
12885,0,0.30166865662451176
12886,0,0.327539804436218
12887,0,0.2921084457812122
12888,0,0.28917792478012083
12889,0,0.2901528262886712
12890,0,0.28917792478012083
12891,0,0.2885290710663572
12892,0,0.2937440279718588
12893,0,0.28917792478012083
12894,0,0.29080383903481566
12895,0,0.3341831235453732
12896,0,0.28820496896269415
12897,0,0.2885290710663572
12898,0,0.2901528262886712
12899,0,0.2914557127155027
12900,0,0.3026677376154703
12901,0,0.28820496896269415
12902,0,0.2993447730573765
12903,0,0.30567617632396654
12904,0,0.29047822494857556
12905,0,0.3753625854421244
12906,0,0.2888533897347511
12907,0,0.28820496896269415
12908,0,0.4004808439869576
12909,0,0.3103890326908553
12910,0,0.28917792478012083
12911,0,0.3151415709845026
12912,0,0.2888533897347511
12913,0,0.28820496896269415
12914,0,0.2947279404601866
12915,0,0.28917792478012083
12916,0,0.325109407162149
12917,0,0.3209648865161562
12918,0,0.3046715035092302
12919,0,0.31787486578729024
12920,0,0.2970311769072676
12921,0,0.30300118045791924
12922,0,0.28820496896269415
12923,0,0.28820496896269415
12924,0,0.28820496896269415
12925,0,0.2980214537506383
12926,0,0.2921084457812122
12927,0,0.3053410793316084
12928,0,0.2888533897347511
12929,0,0.2878810836107265
12930,0,0.3278877642690647
12931,0,0.2924351340957601
12932,0,0.2895026760139204
12933,0,0.3093757719693381
12934,0,0.2911296683548894
12935,0,0.30033946775629955
12936,0,0.3494601054759588
12937,0,0.29047822494857556
12938,0,0.2953849467644557
12939,0,0.2901528262886712
12940,0,0.3046715035092302
12941,0,0.4970546516985948
12942,0,0.2888533897347511
12943,0,0.28820496896269415
12944,0,0.29769115039162997
12945,0,0.3053410793316084
12946,0,0.28820496896269415
12947,0,0.28982764324681304
12948,0,0.32027684588445937
12949,0,0.3020014754780907
12950,0,0.3010036444449969
12951,0,0.30300118045791924
12952,0,0.2930891533059278
12953,0,0.33700030338180054
12954,0,0.28917792478012083
12955,0,0.28917792478012083
12956,0,0.2914557127155027
12957,0,0.3117428804599765
12958,0,0.3066827008846874
12959,0,0.28820496896269415
12960,0,0.3053410793316084
12961,0,0.28820496896269415
12962,0,0.3083643399285946
12963,0,0.29769115039162997
12964,0,0.3606709640027363
12965,0,0.2901528262886712
12966,0,0.31446023261471723
12967,0,0.28917792478012083
12968,0,0.2895026760139204
12969,0,0.28982764324681304
12970,0,0.28820496896269415
12971,0,0.2895026760139204
12972,0,0.28917792478012083
12973,0,0.2953849467644557
12974,0,0.2878810836107265
12975,0,0.2895026760139204
12976,0,0.29835196790786034
12977,0,0.302334502548503
12978,0,0.30033946775629955
12979,0,0.2885290710663572
12980,0,0.302334502548503
12981,0,0.2950563372827229
12982,0,0.296701507199435
12983,0,0.28820496896269415
12984,0,0.29276203666975037
12985,0,0.28982764324681304
12986,0,0.28982764324681304
12987,0,0.2895026760139204
12988,0,0.28917792478012083
12989,0,0.28820496896269415
12990,0,0.2888533897347511
12991,0,0.2878810836107265
12992,0,0.3195895860018766
12993,0,0.30500618831755416
12994,0,0.28820496896269415
12995,0,0.2888533897347511
12996,0,0.2895026760139204
12997,0,0.2885290710663572
12998,0,0.42767886352765494
12999,0,0.3158237055056242
13000,0,0.29047822494857556
13001,0,0.2970311769072676
13002,0,0.29080383903481566
13003,0,0.3690887773714333
13004,0,0.2895026760139204
13005,0,0.3223433015859308
13006,0,0.28820496896269415
13007,0,0.28820496896269415
13008,0,0.28917792478012083
13009,0,0.296701507199435
13010,0,0.3000076932632633
13011,0,0.3910392422309454
13012,0,0.2885290710663572
13013,0,0.3010036444449969
13014,0,0.2878810836107265
13015,0,0.28820496896269415
13016,0,0.2885290710663572
13017,0,0.2878810836107265
13018,0,0.2885290710663572
13019,0,0.2878810836107265
13020,0,0.28820496896269415
13021,0,0.2917819719225696
13022,0,0.2970311769072676
13023,0,0.3063469873299175
13024,0,0.28820496896269415
13025,0,0.28917792478012083
13026,0,0.3087012803605102
13027,0,0.28820496896269415
13028,0,0.28982764324681304
13029,0,0.2953849467644557
13030,0,0.2878810836107265
13031,0,0.2914557127155027
13032,0,0.28820496896269415
13033,0,0.2885290710663572
13034,0,0.29080383903481566
13035,0,0.28820496896269415
13036,0,0.32963039613149253
13037,0,0.28820496896269415
13038,0,0.32268839001402855
13039,0,0.30701861950011555
13040,0,0.2885290710663572
13041,0,0.28820496896269415
13042,0,0.29769115039162997
13043,0,0.2885290710663572
13044,0,0.28820496896269415
13045,0,0.28820496896269415
13046,0,0.2921084457812122
13047,0,0.29835196790786034
13048,0,0.3100510763264976
13049,0,0.29868269265255004
13050,0,0.2914557127155027
13051,0,0.2917819719225696
13052,0,0.29080383903481566
13053,0,0.28982764324681304
13054,0,0.2901528262886712
13055,0,0.2895026760139204
13056,0,0.3320779608093658
13057,0,0.2878810836107265
13058,0,0.2901528262886712
13059,0,0.28917792478012083
13060,0,0.296701507199435
13061,0,0.2940717856031376
13062,0,0.28917792478012083
13063,0,0.28917792478012083
13064,0,0.2885290710663572
13065,0,0.2885290710663572
13066,0,0.2885290710663572
13067,0,0.2885290710663572
13068,0,0.28820496896269415
13069,0,0.2921084457812122
13070,0,0.2937440279718588
13071,0,0.28820496896269415
13072,0,0.3563124461307571
13073,0,0.2888533897347511
13074,0,0.3127603829464587
13075,0,0.3083643399285946
13076,0,0.29276203666975037
13077,0,0.2960428028903147
13078,0,0.2970311769072676
13079,0,0.2885290710663572
13080,0,0.28820496896269415
13081,0,0.29047822494857556
13082,0,0.2888533897347511
13083,0,0.2970311769072676
13084,0,0.32858425131723373
13085,0,0.31072719152689554
13086,0,0.3408928798473113
13087,0,0.296701507199435
13088,0,0.2888533897347511
13089,0,0.2957137687017843
13090,0,0.2973610580407871
13091,0,0.44281808189276534
13092,0,0.2947279404601866
13093,0,0.28820496896269415
13094,0,0.28982764324681304
13095,0,0.28820496896269415
13096,0,0.28820496896269415
13097,0,0.28982764324681304
13098,0,0.29047822494857556
13099,0,0.28820496896269415
13100,0,0.28820496896269415
13101,0,0.28820496896269415
13102,0,0.3137796923963001
13103,0,0.3141198626120792
13104,0,0.296701507199435
13105,0,0.2980214537506383
13106,0,0.2885290710663572
13107,0,0.299013627773167
13108,0,0.3141198626120792
13109,0,0.2888533897347511
13110,0,0.28820496896269415
13111,0,0.2885290710663572
13112,0,0.2885290710663572
13113,0,0.302334502548503
13114,0,0.29080383903481566
13115,0,0.296701507199435
13116,0,0.2888533897347511
13117,0,0.3093757719693381
13118,0,0.2885290710663572
13119,0,0.2878810836107265
13120,0,0.2901528262886712
13121,0,0.29047822494857556
13122,0,0.2895026760139204
13123,0,0.2911296683548894
13124,0,0.2934164838062443
13125,0,0.2888533897347511
13126,0,0.30500618831755416
13127,0,0.2878810836107265
13128,0,0.2878810836107265
13129,0,0.28982764324681304
13130,0,0.2885290710663572
13131,0,0.2878810836107265
13132,0,0.3020014754780907
13133,0,0.28820496896269415
13134,0,0.2885290710663572
13135,0,0.29637204912485876
13136,0,0.2878810836107265
13137,0,0.2970311769072676
13138,0,0.2885290710663572
13139,0,0.3093757719693381
13140,0,0.30433702513326966
13141,0,0.32303367177216563
13142,0,0.29769115039162997
13143,0,0.2878810836107265
13144,0,0.2940717856031376
13145,0,0.28917792478012083
13146,0,0.28982764324681304
13147,0,0.29276203666975037
13148,0,0.2940717856031376
13149,0,0.28820496896269415
13150,0,0.28820496896269415
13151,0,0.28820496896269415
13152,0,0.2901528262886712
13153,0,0.2888533897347511
13154,0,0.2901528262886712
13155,0,0.2924351340957601
13156,0,0.29047822494857556
13157,0,0.2888533897347511
13158,0,0.31924624949653846
13159,0,0.28820496896269415
13160,0,0.2914557127155027
13161,0,0.3026677376154703
13162,0,0.30300118045791924
13163,0,0.2917819719225696
13164,0,0.28982764324681304
13165,0,0.2930891533059278
13166,0,0.2888533897347511
13167,0,0.3189031089629503
13168,0,0.28982764324681304
13169,0,0.28820496896269415
13170,0,0.3373532715786863
13171,0,0.2888533897347511
13172,0,0.302334502548503
13173,0,0.29868269265255004
13174,0,0.29276203666975037
13175,0,0.31242101435050523
13176,0,0.2914557127155027
13177,0,0.2960428028903147
13178,0,0.28820496896269415
13179,0,0.2937440279718588
13180,0,0.30769107098657017
13181,0,0.2924351340957601
13182,0,0.29439975649965366
13183,0,0.2950563372827229
13184,0,0.3120818467736525
13185,0,0.28820496896269415
13186,0,0.3831705444847639
13187,0,0.28982764324681304
13188,0,0.28820496896269415
13189,0,0.28917792478012083
13190,0,0.28982764324681304
13191,0,0.29080383903481566
13192,0,0.2901528262886712
13193,0,0.2885290710663572
13194,0,0.2901528262886712
13195,0,0.28982764324681304
13196,0,0.29769115039162997
13197,0,0.3013360462072505
13198,0,0.28820496896269415
13199,0,0.28820496896269415
13200,0,0.2888533897347511
13201,0,0.28917792478012083
13202,0,0.2888533897347511
13203,0,0.2888533897347511
13204,0,0.28982764324681304
13205,0,0.3223433015859308
13206,0,0.28917792478012083
13207,0,0.2930891533059278
13208,0,0.30433702513326966
13209,0,0.2895026760139204
13210,0,0.30033946775629955
13211,0,0.2937440279718588
13212,0,0.2980214537506383
13213,0,0.28820496896269415
13214,0,0.2885290710663572
13215,0,0.2888533897347511
13216,0,0.28982764324681304
13217,0,0.30333483085398244
13218,0,0.2934164838062443
13219,0,0.2888533897347511
13220,0,0.28917792478012083
13221,0,0.2888533897347511
13222,0,0.29080383903481566
13223,0,0.28820496896269415
13224,0,0.30735474294480614
13225,0,0.3083643399285946
13226,0,0.3161650706944725
13227,0,0.34409378383522815
13228,0,0.32303367177216563
13229,0,0.29047822494857556
13230,0,0.2914557127155027
13231,0,0.29276203666975037
13232,0,0.29047822494857556
13233,0,0.2885290710663572
13234,0,0.29967612829204976
13235,0,0.2885290710663572
13236,0,0.28917792478012083
13237,0,0.2885290710663572
13238,0,0.2934164838062443
13239,0,0.28820496896269415
13240,0,0.2885290710663572
13241,0,0.2885290710663572
13242,0,0.28820496896269415
13243,0,0.2917819719225696
13244,0,0.2924351340957601
13245,0,0.3020014754780907
13246,0,0.2930891533059278
13247,0,0.29439975649965366
13248,0,0.3278877642690647
13249,0,0.2895026760139204
13250,0,0.2901528262886712
13251,0,0.2885290710663572
13252,0,0.2878810836107265
13253,0,0.2878810836107265
13254,0,0.28820496896269415
13255,0,0.2878810836107265
13256,0,0.28982764324681304
13257,0,0.2878810836107265
13258,0,0.2895026760139204
13259,0,0.2885290710663572
13260,0,0.313099952316646
13261,0,0.2888533897347511
13262,0,0.29080383903481566
13263,0,0.28982764324681304
13264,0,0.2885290710663572
13265,0,0.28820496896269415
13266,0,0.2878810836107265
13267,0,0.2970311769072676
13268,0,0.2888533897347511
13269,0,0.44242844212224375
13270,0,0.2950563372827229
13271,0,0.2885290710663572
13272,0,0.28917792478012083
13273,0,0.4027581573552629
13274,0,0.2888533897347511
13275,0,0.296701507199435
13276,0,0.2878810836107265
13277,0,0.2885290710663572
13278,0,0.30166865662451176
13279,0,0.2895026760139204
13280,0,0.2930891533059278
13281,0,0.2911296683548894
13282,0,0.2921084457812122
13283,0,0.32303367177216563
13284,0,0.29080383903481566
13285,0,0.28820496896269415
13286,0,0.2878810836107265
13287,0,0.30735474294480614
13288,0,0.2911296683548894
13289,0,0.31106555259450086
13290,0,0.2885290710663572
13291,0,0.28820496896269415
13292,0,0.2950563372827229
13293,0,0.2885290710663572
13294,0,0.29047822494857556
13295,0,0.2937440279718588
13296,0,0.3373532715786863
13297,0,0.2950563372827229
13298,0,0.3026677376154703
13299,0,0.302334502548503
13300,0,0.28820496896269415
13301,0,0.28820496896269415
13302,0,0.28820496896269415
13303,0,0.5156069872476621
13304,0,0.2885290710663572
13305,0,0.28917792478012083
13306,0,0.28982764324681304
13307,0,0.2953849467644557
13308,0,0.3097133226731475
13309,0,0.2924351340957601
13310,0,0.2934164838062443
13311,0,0.299013627773167
13312,0,0.29047822494857556
13313,0,0.3026677376154703
13314,0,0.2888533897347511
13315,0,0.4016189699029824
13316,0,0.29047822494857556
13317,0,0.28820496896269415
13318,0,0.30601147906640774
13319,0,0.2888533897347511
13320,0,0.2901528262886712
13321,0,0.29439975649965366
13322,0,0.28820496896269415
13323,0,0.2888533897347511
13324,0,0.2888533897347511
13325,0,0.28820496896269415
13326,0,0.31719035493860803
13327,0,0.28917792478012083
13328,0,0.2950563372827229
13329,0,0.353059061247755
13330,0,0.28917792478012083
13331,0,0.30567617632396654
13332,0,0.3103890326908553
13333,0,0.29276203666975037
13334,0,0.31480080215539474
13335,0,0.3127603829464587
13336,0,0.3097133226731475
13337,0,0.325109407162149
13338,0,0.2885290710663572
13339,0,0.4099969285159939
13340,0,0.29276203666975037
13341,0,0.2940717856031376
13342,0,0.28820496896269415
13343,0,0.2885290710663572
13344,0,0.2917819719225696
13345,0,0.2888533897347511
13346,0,0.2888533897347511
13347,0,0.28917792478012083
13348,0,0.3426693908931463
13349,0,0.2888533897347511
13350,0,0.2950563372827229
13351,0,0.2934164838062443
13352,0,0.2960428028903147
13353,0,0.28820496896269415
13354,0,0.2957137687017843
13355,0,0.2937440279718588
13356,0,0.2878810836107265
13357,0,0.2901528262886712
13358,0,0.3114041156527616
13359,0,0.2888533897347511
13360,0,0.2924351340957601
13361,0,0.29637204912485876
13362,0,0.336647516870603
13363,0,0.2911296683548894
13364,0,0.2950563372827229
13365,0,0.2980214537506383
13366,0,0.3278877642690647
13367,0,0.3247629710892388
13368,0,0.28820496896269415
13369,0,0.28820496896269415
13370,0,0.35848878274566537
13371,0,0.3384132632779951
13372,0,0.37944467329486575
13373,0,0.2914557127155027
13374,0,0.2888533897347511
13375,0,0.2878810836107265
13376,0,0.28820496896269415
13377,0,0.3046715035092302
13378,0,0.28820496896269415
13379,0,0.299013627773167
13380,0,0.2878810836107265
13381,0,0.28820496896269415
13382,0,0.2878810836107265
13383,0,0.2917819719225696
13384,0,0.3134397222154094
13385,0,0.31719035493860803
13386,0,0.3036686885809984
13387,0,0.2934164838062443
13388,0,0.2885290710663572
13389,0,0.29637204912485876
13390,0,0.3026677376154703
13391,0,0.3020014754780907
13392,0,0.2888533897347511
13393,0,0.2885290710663572
13394,0,0.30701861950011555
13395,0,0.3189031089629503
13396,0,0.28917792478012083
13397,0,0.28820496896269415
13398,0,0.30033946775629955
13399,0,0.28982764324681304
13400,0,0.29080383903481566
13401,0,0.29967612829204976
13402,0,0.3090384244528097
13403,0,0.2957137687017843
13404,0,0.28820496896269415
13405,0,0.29276203666975037
13406,0,0.2878810836107265
13407,0,0.28820496896269415
13408,0,0.2878810836107265
13409,0,0.28982764324681304
13410,0,0.28917792478012083
13411,0,0.28917792478012083
13412,0,0.32130919895494303
13413,0,0.2895026760139204
13414,0,0.2885290710663572
13415,0,0.2885290710663572
13416,0,0.2895026760139204
13417,0,0.39028732495239593
13418,0,0.28820496896269415
13419,0,0.2917819719225696
13420,0,0.2950563372827229
13421,0,0.2878810836107265
13422,0,0.2993447730573765
13423,0,0.2878810836107265
13424,0,0.2878810836107265
13425,0,0.2878810836107265
13426,0,0.3020014754780907
13427,0,0.29868269265255004
13428,0,0.2878810836107265
13429,0,0.28820496896269415
13430,0,0.28982764324681304
13431,0,0.28982764324681304
13432,0,0.3165066341654205
13433,0,0.28820496896269415
13434,0,0.29439975649965366
13435,0,0.2980214537506383
13436,0,0.35739987921935484
13437,0,0.2947279404601866
13438,0,0.2878810836107265
13439,0,0.28982764324681304
13440,0,0.32893277797144016
13441,0,0.5309710850473213
13442,0,0.29769115039162997
13443,0,0.3010036444449969
13444,0,0.28917792478012083
13445,0,0.2885290710663572
13446,0,0.28917792478012083
13447,0,0.3244167267237573
13448,0,0.2895026760139204
13449,0,0.28917792478012083
13450,0,0.4490615719604071
13451,0,0.2888533897347511
13452,0,0.29439975649965366
13453,0,0.2957137687017843
13454,0,0.2914557127155027
13455,0,0.2885290710663572
13456,0,0.2914557127155027
13457,0,0.29047822494857556
13458,0,0.29835196790786034
13459,0,0.2888533897347511
13460,0,0.2914557127155027
13461,0,0.28982764324681304
13462,0,0.3134397222154094
13463,0,0.2878810836107265
13464,0,0.2888533897347511
13465,0,0.4490615719604071
13466,0,0.3097133226731475
13467,0,0.28820496896269415
13468,0,0.2888533897347511
13469,0,0.30601147906640774
13470,0,0.28820496896269415
13471,0,0.28820496896269415
13472,0,0.2885290710663572
13473,0,0.28820496896269415
13474,0,0.2888533897347511
13475,0,0.2917819719225696
13476,0,0.28820496896269415
13477,0,0.29080383903481566
13478,0,0.29276203666975037
13479,0,0.30166865662451176
13480,0,0.2895026760139204
13481,0,0.28820496896269415
13482,0,0.3000076932632633
13483,0,0.302334502548503
13484,0,0.28917792478012083
13485,0,0.2895026760139204
13486,0,0.28982764324681304
13487,0,0.2888533897347511
13488,0,0.3189031089629503
13489,0,0.2885290710663572
13490,0,0.2888533897347511
13491,0,0.28820496896269415
13492,0,0.32337914659186107
13493,0,0.2917819719225696
13494,0,0.2901528262886712
13495,0,0.2930891533059278
13496,0,0.2878810836107265
13497,0,0.2888533897347511
13498,0,0.29080383903481566
13499,0,0.2950563372827229
13500,0,0.3053410793316084
13501,0,0.2934164838062443
13502,0,0.28917792478012083
13503,0,0.28820496896269415
13504,0,0.2878810836107265
13505,0,0.2917819719225696
13506,0,0.9999988177318322
13507,0,0.2924351340957601
13508,0,0.2885290710663572
13509,0,0.2901528262886712
13510,0,0.28820496896269415
13511,0,0.28820496896269415
13512,0,0.28982764324681304
13513,0,0.28820496896269415
13514,0,0.28917792478012083
13515,0,0.2901528262886712
13516,0,0.2878810836107265
13517,0,0.3237248142038517
13518,0,0.2895026760139204
13519,0,0.2885290710663572
13520,0,0.313099952316646
13521,0,0.2917819719225696
13522,0,0.28820496896269415
13523,0,0.2878810836107265
13524,0,0.2878810836107265
13525,0,0.2878810836107265
13526,0,0.2878810836107265
13527,0,0.28820496896269415
13528,0,0.28982764324681304
13529,0,0.28820496896269415
13530,0,0.28917792478012083
13531,0,0.35739987921935484
13532,0,0.2911296683548894
13533,0,0.28820496896269415
13534,0,0.28820496896269415
13535,0,0.28917792478012083
13536,0,0.3087012803605102
13537,0,0.28820496896269415
13538,0,0.3080276033924249
13539,0,0.2888533897347511
13540,0,0.3790728587072641
13541,0,0.28820496896269415
13542,0,0.33137772326221426
13543,0,0.29769115039162997
13544,0,0.30033946775629955
13545,0,0.28982764324681304
13546,0,0.28820496896269415
13547,0,0.31242101435050523
13548,0,0.28917792478012083
13549,0,0.28917792478012083
13550,0,0.28820496896269415
13551,0,0.35522649268464884
13552,0,0.28820496896269415
13553,0,0.2888533897347511
13554,0,0.29080383903481566
13555,0,0.30601147906640774
13556,0,0.392544626849178
13557,0,0.2885290710663572
13558,0,0.2957137687017843
13559,0,0.2895026760139204
13560,0,0.28917792478012083
13561,0,0.3206207687380683
13562,0,0.2885290710663572
13563,0,0.2950563372827229
13564,0,0.3097133226731475
13565,0,0.2885290710663572
13566,0,0.2973610580407871
13567,0,0.29276203666975037
13568,0,0.2885290710663572
13569,0,0.296701507199435
13570,0,0.3219984067555708
13571,0,0.2878810836107265
13572,0,0.28820496896269415
13573,0,0.29080383903481566
13574,0,0.3090384244528097
13575,0,0.30769107098657017
13576,0,0.30500618831755416
13577,0,0.2911296683548894
13578,0,0.3020014754780907
13579,0,0.3320779608093658
13580,0,0.3090384244528097
13581,0,0.3384132632779951
13582,0,0.2888533897347511
13583,0,0.3020014754780907
13584,0,0.3141198626120792
13585,0,0.2921084457812122
13586,0,0.2885290710663572
13587,0,0.2888533897347511
13588,0,0.28917792478012083
13589,0,0.30433702513326966
13590,0,0.41650704285134055
13591,0,0.2878810836107265
13592,0,0.2878810836107265
13593,0,0.2878810836107265
13594,0,0.2878810836107265
13595,0,0.3182174168496524
13596,0,0.28820496896269415
13597,0,0.28820496896269415
13598,0,0.30701861950011555
13599,0,0.2914557127155027
13600,0,0.2878810836107265
13601,0,0.2960428028903147
13602,0,0.3519776013745724
13603,0,0.32545603466932
13604,0,0.2940717856031376
13605,0,0.29439975649965366
13606,0,0.2885290710663572
13607,0,0.28820496896269415
13608,0,0.2878810836107265
13609,0,0.2937440279718588
13610,0,0.29080383903481566
13611,0,0.29080383903481566
13612,0,0.2980214537506383
13613,0,0.2878810836107265
13614,0,0.2888533897347511
13615,0,0.2888533897347511
13616,0,0.28917792478012083
13617,0,0.2914557127155027
13618,0,0.2878810836107265
13619,0,0.2885290710663572
13620,0,0.29276203666975037
13621,0,0.2980214537506383
13622,0,0.28917792478012083
13623,0,0.2914557127155027
13624,0,0.2878810836107265
13625,0,0.28820496896269415
13626,0,0.29439975649965366
13627,0,0.2901528262886712
13628,0,0.2878810836107265
13629,0,0.2878810836107265
13630,0,0.3141198626120792
13631,0,0.3120818467736525
13632,0,0.2921084457812122
13633,0,0.2885290710663572
13634,0,0.2953849467644557
13635,0,0.2993447730573765
13636,0,0.28982764324681304
13637,0,0.3264970630530237
13638,0,0.2885290710663572
13639,0,0.28982764324681304
13640,0,0.31106555259450086
13641,0,0.28820496896269415
13642,0,0.2878810836107265
13643,0,0.2895026760139204
13644,0,0.2924351340957601
13645,0,0.4023783109538099
13646,0,0.28820496896269415
13647,0,0.29047822494857556
13648,0,0.32963039613149253
13649,0,0.28982764324681304
13650,0,0.2885290710663572
13651,0,0.2911296683548894
13652,0,0.32303367177216563
13653,0,0.28820496896269415
13654,0,0.28917792478012083
13655,0,0.28820496896269415
13656,0,0.28820496896269415
13657,0,0.29276203666975037
13658,0,0.29439975649965366
13659,0,0.2973610580407871
13660,0,0.2885290710663572
13661,0,0.29769115039162997
13662,0,0.2885290710663572
13663,0,0.29047822494857556
13664,0,0.353059061247755
13665,0,0.2937440279718588
13666,0,0.31072719152689554
13667,0,0.34910114351194116
13668,0,0.2885290710663572
13669,0,0.29047822494857556
13670,0,0.2878810836107265
13671,0,0.29276203666975037
13672,0,0.2888533897347511
13673,0,0.6235557262969665
13674,0,0.35739987921935484
13675,0,0.32858425131723373
13676,0,0.2901528262886712
13677,0,0.2885290710663572
13678,0,0.2885290710663572
13679,0,0.35341988318498707
13680,0,0.28917792478012083
13681,0,0.30500618831755416
13682,0,0.2888533897347511
13683,0,0.3247629710892388
13684,0,0.29835196790786034
13685,0,0.3278877642690647
13686,0,0.3426693908931463
13687,0,0.32614986288987385
13688,0,0.3036686885809984
13689,0,0.29047822494857556
13690,0,0.29080383903481566
13691,0,0.3053410793316084
13692,0,0.28917792478012083
13693,0,0.2888533897347511
13694,0,0.2878810836107265
13695,0,0.2993447730573765
13696,0,0.29769115039162997
13697,0,0.29047822494857556
13698,0,0.3161650706944725
13699,0,0.2878810836107265
13700,0,0.29080383903481566
13701,0,0.29967612829204976
13702,0,0.28820496896269415
13703,0,0.2901528262886712
13704,0,0.28820496896269415
13705,0,0.29047822494857556
13706,0,0.2914557127155027
13707,0,0.2901528262886712
13708,0,0.28820496896269415
13709,0,0.2901528262886712
13710,0,0.2878810836107265
13711,0,0.29835196790786034
13712,0,0.2993447730573765
13713,0,0.2973610580407871
13714,0,0.299013627773167
13715,0,0.30567617632396654
13716,0,0.32893277797144016
13717,0,0.2917819719225696
13718,0,0.2878810836107265
13719,0,0.29835196790786034
13720,0,0.29047822494857556
13721,0,0.2901528262886712
13722,0,0.2885290710663572
13723,0,0.28982764324681304
13724,0,0.28917792478012083
13725,0,0.2911296683548894
13726,0,0.29868269265255004
13727,0,0.2885290710663572
13728,0,0.30300118045791924
13729,0,0.28982764324681304
13730,0,0.2885290710663572
13731,0,0.2888533897347511
13732,0,0.2885290710663572
13733,0,0.2885290710663572
13734,0,0.28820496896269415
13735,0,0.2917819719225696
13736,0,0.2885290710663572
13737,0,0.28982764324681304
13738,0,0.2917819719225696
13739,0,0.3036686885809984
13740,0,0.5735116081344213
13741,0,0.2953849467644557
13742,0,0.2885290710663572
13743,0,0.2885290710663572
13744,0,0.28917792478012083
13745,0,0.28982764324681304
13746,0,0.2911296683548894
13747,0,0.2885290710663572
13748,0,0.3327789415867557
13749,0,0.2930891533059278
13750,0,0.2934164838062443
13751,0,0.28820496896269415
13752,0,0.28820496896269415
13753,0,0.3080276033924249
13754,0,0.28820496896269415
13755,0,0.29047822494857556
13756,0,0.3433812350310626
13757,0,0.3137796923963001
13758,0,0.2885290710663572
13759,0,0.2901528262886712
13760,0,0.2937440279718588
13761,0,0.3053410793316084
13762,0,0.28982764324681304
13763,0,0.2885290710663572
13764,0,0.2888533897347511
13765,0,0.28820496896269415
13766,0,0.2957137687017843
13767,0,0.28917792478012083
13768,0,0.32893277797144016
13769,0,0.2885290710663572
13770,0,0.2911296683548894
13771,0,0.2885290710663572
13772,0,0.29047822494857556
13773,0,0.30701861950011555
13774,0,0.3066827008846874
13775,0,0.29047822494857556
13776,0,0.2885290710663572
13777,0,0.2885290710663572
13778,0,0.4412599497779726
13779,0,0.2911296683548894
13780,0,0.2921084457812122
13781,0,0.2888533897347511
13782,0,0.2924351340957601
13783,0,0.3665181161333408
13784,0,0.3006714515556463
13785,0,0.28820496896269415
13786,0,0.2950563372827229
13787,0,0.29047822494857556
13788,0,0.29868269265255004
13789,0,0.29868269265255004
13790,0,0.28917792478012083
13791,0,0.3416029514034345
13792,0,0.2878810836107265
13793,0,0.29276203666975037
13794,0,0.29047822494857556
13795,0,0.28917792478012083
13796,0,0.4299999083866292
13797,0,0.28820496896269415
13798,0,0.2888533897347511
13799,0,0.2911296683548894
13800,0,0.2953849467644557
13801,0,0.28917792478012083
13802,0,0.2930891533059278
13803,0,0.28917792478012083
13804,0,0.28820496896269415
13805,0,0.2980214537506383
13806,0,0.2885290710663572
13807,0,0.2878810836107265
13808,0,0.2888533897347511
13809,0,0.30735474294480614
13810,0,0.2888533897347511
13811,0,0.3026677376154703
13812,0,0.28820496896269415
13813,0,0.28917792478012083
13814,0,0.28820496896269415
13815,0,0.28820496896269415
13816,0,0.2878810836107265
13817,0,0.2934164838062443
13818,0,0.28917792478012083
13819,0,0.2878810836107265
13820,0,0.2885290710663572
13821,0,0.28917792478012083
13822,0,0.2950563372827229
13823,0,0.3000076932632633
13824,0,0.30735474294480614
13825,0,0.29276203666975037
13826,0,0.2993447730573765
13827,0,0.2895026760139204
13828,0,0.28820496896269415
13829,0,0.29080383903481566
13830,0,0.2885290710663572
13831,0,0.29080383903481566
13832,0,0.29047822494857556
13833,0,0.3010036444449969
13834,0,0.2930891533059278
13835,0,0.28820496896269415
13836,0,0.29439975649965366
13837,0,0.2924351340957601
13838,0,0.2901528262886712
13839,0,0.28820496896269415
13840,0,0.2917819719225696
13841,0,0.2914557127155027
13842,0,0.2993447730573765
13843,0,0.325109407162149
13844,0,0.30433702513326966
13845,0,0.3066827008846874
13846,0,0.28820496896269415
13847,0,0.2895026760139204
13848,0,0.2885290710663572
13849,0,0.2901528262886712
13850,0,0.2885290710663572
13851,0,0.2878810836107265
13852,0,0.28820496896269415
13853,0,0.3010036444449969
13854,0,0.28917792478012083
13855,0,0.28820496896269415
13856,0,0.30433702513326966
13857,0,0.29276203666975037
13858,0,0.2878810836107265
13859,0,0.28820496896269415
13860,0,0.28917792478012083
13861,0,0.29080383903481566
13862,0,0.3401835216587868
13863,0,0.2885290710663572
13864,0,0.29835196790786034
13865,0,0.3010036444449969
13866,0,0.2953849467644557
13867,0,0.29080383903481566
13868,0,0.2885290710663572
13869,0,0.296701507199435
13870,0,0.2885290710663572
13871,0,0.3974511168716166
13872,0,0.28917792478012083
13873,0,0.2914557127155027
13874,0,0.28820496896269415
13875,0,0.2885290710663572
13876,0,0.29769115039162997
13877,0,0.2895026760139204
13878,0,0.2895026760139204
13879,0,0.28820496896269415
13880,0,0.2950563372827229
13881,0,0.29276203666975037
13882,0,0.28820496896269415
13883,0,0.38916042686269453
13884,0,0.29439975649965366
13885,0,0.3013360462072505
13886,0,0.38840981802299784
13887,0,0.2888533897347511
13888,0,0.2895026760139204
13889,0,0.2878810836107265
13890,0,0.2993447730573765
13891,0,0.3120818467736525
13892,0,0.2911296683548894
13893,0,0.2950563372827229
13894,0,0.3373532715786863
13895,0,0.29637204912485876
13896,0,0.28820496896269415
13897,0,0.29080383903481566
13898,0,0.29047822494857556
13899,0,0.32268839001402855
13900,0,0.2960428028903147
13901,0,0.28820496896269415
13902,0,0.28917792478012083
13903,0,0.29080383903481566
13904,0,0.28820496896269415
13905,0,0.28982764324681304
13906,0,0.3209648865161562
13907,0,0.2885290710663572
13908,0,0.30701861950011555
13909,0,0.29047822494857556
13910,0,0.3320779608093658
13911,0,0.31787486578729024
13912,0,0.2924351340957601
13913,0,0.31787486578729024
13914,0,0.3093757719693381
13915,0,0.29047822494857556
13916,0,0.2885290710663572
13917,0,0.30701861950011555
13918,0,0.28820496896269415
13919,0,0.28820496896269415
13920,0,0.2940717856031376
13921,0,0.29769115039162997
13922,0,0.2901528262886712
13923,0,0.2911296683548894
13924,0,0.2953849467644557
13925,0,0.299013627773167
13926,0,0.30400275341551086
13927,0,0.29276203666975037
13928,0,0.2970311769072676
13929,0,0.3114041156527616
13930,0,0.30769107098657017
13931,0,0.2957137687017843
13932,0,0.9817571416764693
13933,0,0.28820496896269415
13934,0,0.3127603829464587
13935,0,0.35269840674508157
13936,0,0.29439975649965366
13937,0,0.28820496896269415
13938,0,0.2885290710663572
13939,0,0.2957137687017843
13940,0,0.28917792478012083
13941,0,0.2970311769072676
13942,0,0.6082386547494815
13943,0,0.2878810836107265
13944,0,0.2940717856031376
13945,0,0.3026677376154703
13946,0,0.3687210809125872
13947,0,0.30300118045791924
13948,0,0.2970311769072676
13949,0,0.2888533897347511
13950,0,0.2888533897347511
13951,0,0.29835196790786034
13952,0,0.2934164838062443
13953,0,0.2901528262886712
13954,0,0.2888533897347511
13955,0,0.2885290710663572
13956,0,0.28917792478012083
13957,0,0.28820496896269415
13958,0,0.2930891533059278
13959,0,0.2901528262886712
13960,0,0.2878810836107265
13961,0,0.3161650706944725
13962,0,0.2878810836107265
13963,0,0.2878810836107265
13964,0,0.2878810836107265
13965,0,0.2878810836107265
13966,0,0.2911296683548894
13967,0,0.28820496896269415
13968,0,0.2878810836107265
13969,0,0.2878810836107265
13970,0,0.2878810836107265
13971,0,0.2970311769072676
13972,0,0.2885290710663572
13973,0,0.2885290710663572
13974,0,0.2888533897347511
13975,0,0.31106555259450086
13976,0,0.28917792478012083
13977,0,0.29439975649965366
13978,0,0.29868269265255004
13979,0,0.30033946775629955
13980,0,0.28982764324681304
13981,0,0.29637204912485876
13982,0,0.6014441563173014
13983,0,0.2901528262886712
13984,0,0.2953849467644557
13985,0,0.28982764324681304
13986,0,0.28982764324681304
13987,0,0.28982764324681304
13988,0,0.2911296683548894
13989,0,0.2885290710663572
13990,0,0.2895026760139204
13991,0,0.2973610580407871
13992,0,0.28820496896269415
13993,0,0.30033946775629955
13994,0,0.31106555259450086
13995,0,0.3046715035092302
13996,0,0.2947279404601866
13997,0,0.3006714515556463
13998,0,0.2953849467644557
13999,0,0.28820496896269415
14000,0,0.28982764324681304
14001,0,0.29868269265255004
14002,0,0.2888533897347511
14003,0,0.2940717856031376
14004,0,0.29967612829204976
14005,0,0.29080383903481566
14006,0,0.2901528262886712
14007,0,0.2895026760139204
14008,0,0.3219984067555708
14009,0,0.3020014754780907
14010,0,0.2895026760139204
14011,0,0.29080383903481566
14012,0,0.2950563372827229
14013,0,0.29080383903481566
14014,0,0.2895026760139204
14015,0,0.2901528262886712
14016,0,0.31072719152689554
14017,0,0.299013627773167
14018,0,0.3341831235453732
14019,0,0.2885290710663572
14020,0,0.2878810836107265
14021,0,0.28820496896269415
14022,0,0.3083643399285946
14023,0,0.2953849467644557
14024,0,0.2888533897347511
14025,0,0.28820496896269415
14026,0,0.32165370578986424
14027,0,0.2885290710663572
14028,0,0.29769115039162997
14029,0,0.2950563372827229
14030,0,0.28982764324681304
14031,0,0.29047822494857556
14032,0,0.3000076932632633
14033,0,0.30500618831755416
14034,0,0.28820496896269415
14035,0,0.2980214537506383
14036,0,0.2895026760139204
14037,0,0.29276203666975037
14038,0,0.29637204912485876
14039,0,0.28820496896269415
14040,0,0.31072719152689554
14041,0,0.5077146631016572
14042,0,0.28917792478012083
14043,0,0.2960428028903147
14044,0,0.296701507199435
14045,0,0.29439975649965366
14046,0,0.2901528262886712
14047,0,0.29439975649965366
14048,0,0.28820496896269415
14049,0,0.2895026760139204
14050,0,0.2878810836107265
14051,0,0.3080276033924249
14052,0,0.2888533897347511
14053,0,0.2957137687017843
14054,0,0.2917819719225696
14055,0,0.2885290710663572
14056,0,0.3158237055056242
14057,0,0.29047822494857556
14058,0,0.2957137687017843
14059,0,0.30500618831755416
14060,0,0.2895026760139204
14061,0,0.2917819719225696
14062,0,0.2878810836107265
14063,0,0.28917792478012083
14064,0,0.28820496896269415
14065,0,0.2973610580407871
14066,0,0.2895026760139204
14067,0,0.28917792478012083
14068,0,0.28982764324681304
14069,0,0.28820496896269415
14070,0,0.34195825392261303
14071,0,0.3117428804599765
14072,0,0.2937440279718588
14073,0,0.28917792478012083
14074,0,0.3906632186704776
14075,0,0.29769115039162997
14076,0,0.29047822494857556
14077,0,0.30400275341551086
14078,0,0.28820496896269415
14079,0,0.2888533897347511
14080,0,0.28820496896269415
14081,0,0.2911296683548894
14082,0,0.2914557127155027
14083,0,0.29080383903481566
14084,0,0.29080383903481566
14085,0,0.2921084457812122
14086,0,0.29080383903481566
14087,0,0.2885290710663572
14088,0,0.2885290710663572
14089,0,0.30033946775629955
14090,0,0.29439975649965366
14091,0,0.327539804436218
14092,0,0.2885290710663572
14093,0,0.2901528262886712
14094,0,0.28820496896269415
14095,0,0.2960428028903147
14096,0,0.2993447730573765
14097,0,0.2888533897347511
14098,0,0.28820496896269415
14099,0,0.3026677376154703
14100,0,0.2947279404601866
14101,0,0.2950563372827229
14102,0,0.2878810836107265
14103,0,0.2921084457812122
14104,0,0.2885290710663572
14105,0,0.28820496896269415
14106,0,0.28820496896269415
14107,0,0.299013627773167
14108,0,0.29637204912485876
14109,0,0.302334502548503
14110,0,0.29276203666975037
14111,0,0.40351819981138976
14112,0,0.31787486578729024
14113,0,0.2911296683548894
14114,0,0.2957137687017843
14115,0,0.2901528262886712
14116,0,0.28982764324681304
14117,0,0.2885290710663572
14118,0,0.2947279404601866
14119,0,0.30300118045791924
14120,0,0.29047822494857556
14121,0,0.2888533897347511
14122,0,0.36285891510886936
14123,0,0.2934164838062443
14124,0,0.28820496896269415
14125,0,0.2888533897347511
14126,0,0.28820496896269415
14127,0,0.28982764324681304
14128,0,0.28820496896269415
14129,0,0.30300118045791924
14130,0,0.29439975649965366
14131,0,0.29080383903481566
14132,0,0.3053410793316084
14133,0,0.2888533897347511
14134,0,0.2885290710663572
14135,0,0.2885290710663572
14136,0,0.29080383903481566
14137,0,0.3066827008846874
14138,0,0.2924351340957601
14139,0,0.3000076932632633
14140,0,0.2895026760139204
14141,0,0.2895026760139204
14142,0,0.28917792478012083
14143,0,0.2888533897347511
14144,0,0.31446023261471723
14145,0,0.2888533897347511
14146,0,0.2885290710663572
14147,0,0.2888533897347511
14148,0,0.2895026760139204
14149,0,0.2921084457812122
14150,0,0.2911296683548894
14151,0,0.29276203666975037
14152,0,0.2980214537506383
14153,0,0.28820496896269415
14154,0,0.28820496896269415
14155,0,0.28917792478012083
14156,0,0.2947279404601866
14157,0,0.29439975649965366
14158,0,0.29080383903481566
14159,0,0.2888533897347511
14160,0,0.30033946775629955
14161,0,0.3910392422309454
14162,0,0.28917792478012083
14163,0,0.2888533897347511
14164,0,0.2940717856031376
14165,0,0.28982764324681304
14166,0,0.2885290710663572
14167,0,0.2888533897347511
14168,0,0.2973610580407871
14169,0,0.28820496896269415
14170,0,0.31242101435050523
14171,0,0.2888533897347511
14172,0,0.28820496896269415
14173,0,0.2970311769072676
14174,0,0.3020014754780907
14175,0,0.28917792478012083
14176,0,0.3416029514034345
14177,0,0.29276203666975037
14178,0,0.30166865662451176
14179,0,0.3209648865161562
14180,0,0.2878810836107265
14181,0,0.28820496896269415
14182,0,0.29835196790786034
14183,0,0.2878810836107265
14184,0,0.32963039613149253
14185,0,0.28820496896269415
14186,0,0.28820496896269415
14187,0,0.2901528262886712
14188,0,0.3223433015859308
14189,0,0.2885290710663572
14190,0,0.2970311769072676
14191,0,0.3093757719693381
14192,0,0.3141198626120792
14193,0,0.2934164838062443
14194,0,0.2878810836107265
14195,0,0.28982764324681304
14196,0,0.3151415709845026
14197,0,0.3026677376154703
14198,0,0.2878810836107265
14199,0,0.28820496896269415
14200,0,0.29080383903481566
14201,0,0.2885290710663572
14202,0,0.28820496896269415
14203,0,0.3100510763264976
14204,0,0.3100510763264976
14205,0,0.2937440279718588
14206,0,0.28820496896269415
14207,0,0.28917792478012083
14208,0,0.28820496896269415
14209,0,0.32130919895494303
14210,0,0.28820496896269415
14211,0,0.28820496896269415
14212,0,0.28820496896269415
14213,0,0.2970311769072676
14214,0,0.2957137687017843
14215,0,0.2914557127155027
14216,0,0.29080383903481566
14217,0,0.2901528262886712
14218,0,0.29967612829204976
14219,0,0.3161650706944725
14220,0,0.2878810836107265
14221,0,0.30769107098657017
14222,0,0.32545603466932
14223,0,0.3182174168496524
14224,0,0.2888533897347511
14225,0,0.28820496896269415
14226,0,0.29080383903481566
14227,0,0.28820496896269415
14228,0,0.28820496896269415
14229,0,0.3097133226731475
14230,0,0.3036686885809984
14231,0,0.32027684588445937
14232,0,0.28982764324681304
14233,0,0.28820496896269415
14234,0,0.2895026760139204
14235,0,0.4284521967319022
14236,0,0.2960428028903147
14237,0,0.29769115039162997
14238,0,0.30735474294480614
14239,0,0.2914557127155027
14240,0,0.2940717856031376
14241,0,0.2973610580407871
14242,0,0.28982764324681304
14243,0,0.29769115039162997
14244,0,0.2917819719225696
14245,0,0.2878810836107265
14246,0,0.296701507199435
14247,0,0.2950563372827229
14248,0,0.296701507199435
14249,0,0.29868269265255004
14250,0,0.2878810836107265
14251,0,0.2888533897347511
14252,0,0.37944467329486575
14253,0,0.3020014754780907
14254,0,0.3373532715786863
14255,0,0.28820496896269415
14256,0,0.2895026760139204
14257,0,0.29439975649965366
14258,0,0.302334502548503
14259,0,0.28820496896269415
14260,0,0.28820496896269415
14261,0,0.3165066341654205
14262,0,0.302334502548503
14263,0,0.3114041156527616
14264,0,0.2888533897347511
14265,0,0.3097133226731475
14266,0,0.30769107098657017
14267,0,0.2911296683548894
14268,0,0.28820496896269415
14269,0,0.29080383903481566
14270,0,0.28820496896269415
14271,0,0.2878810836107265
14272,0,0.2878810836107265
14273,0,0.30769107098657017
14274,0,0.2895026760139204
14275,0,0.2885290710663572
14276,0,0.2937440279718588
14277,0,0.35414202802760303
14278,0,0.32545603466932
14279,0,0.2901528262886712
14280,0,0.2950563372827229
14281,0,0.2901528262886712
14282,0,0.29835196790786034
14283,0,0.2960428028903147
14284,0,0.32303367177216563
14285,0,0.29047822494857556
14286,0,0.302334502548503
14287,0,0.2878810836107265
14288,0,0.2980214537506383
14289,0,0.29047822494857556
14290,0,0.31719035493860803
14291,0,0.3036686885809984
14292,0,0.3010036444449969
14293,0,0.28820496896269415
14294,0,0.418811825310258
14295,0,0.2924351340957601
14296,0,0.2885290710663572
14297,0,0.2973610580407871
14298,0,0.28982764324681304
14299,0,0.3195895860018766
14300,0,0.302334502548503
14301,0,0.2917819719225696
14302,0,0.296701507199435
14303,0,0.29967612829204976
14304,0,0.2888533897347511
14305,0,0.30567617632396654
14306,0,0.28820496896269415
14307,0,0.3161650706944725
14308,0,0.2950563372827229
14309,0,0.3020014754780907
14310,0,0.2917819719225696
14311,0,0.28820496896269415
14312,0,0.2950563372827229
14313,0,0.2930891533059278
14314,0,0.3083643399285946
14315,0,0.2901528262886712
14316,0,0.28820496896269415
14317,0,0.28820496896269415
14318,0,0.30166865662451176
14319,0,0.28820496896269415
14320,0,0.2888533897347511
14321,0,0.28982764324681304
14322,0,0.2950563372827229
14323,0,0.2878810836107265
14324,0,0.2895026760139204
14325,0,0.28820496896269415
14326,0,0.296701507199435
14327,0,0.28820496896269415
14328,0,0.2953849467644557
14329,0,0.2878810836107265
14330,0,0.296701507199435
14331,0,0.2885290710663572
14332,0,0.28820496896269415
14333,0,0.2888533897347511
14334,0,0.3974511168716166
14335,0,0.3010036444449969
14336,0,0.28917792478012083
14337,0,0.28820496896269415
14338,0,0.2885290710663572
14339,0,0.2885290710663572
14340,0,0.3046715035092302
14341,0,0.3158237055056242
14342,0,0.2901528262886712
14343,0,0.3185601646609659
14344,0,0.2917819719225696
14345,0,0.28820496896269415
14346,0,0.2911296683548894
14347,0,0.28982764324681304
14348,0,0.2885290710663572
14349,0,0.3066827008846874
14350,0,0.28982764324681304
14351,0,0.9967811193046331
14352,0,0.2940717856031376
14353,0,0.28917792478012083
14354,0,0.28820496896269415
14355,0,0.29080383903481566
14356,0,0.30166865662451176
14357,0,0.2917819719225696
14358,0,0.2914557127155027
14359,0,0.28820496896269415
14360,0,0.29047822494857556
14361,0,0.28917792478012083
14362,0,0.29047822494857556
14363,0,0.28820496896269415
14364,0,0.2895026760139204
14365,0,0.2885290710663572
14366,0,0.2957137687017843
14367,0,0.34409378383522815
14368,0,0.2878810836107265
14369,0,0.2885290710663572
14370,0,0.28820496896269415
14371,0,0.31072719152689554
14372,0,0.2888533897347511
14373,0,0.28982764324681304
14374,0,0.2917819719225696
14375,0,0.2885290710663572
14376,0,0.2878810836107265
14377,0,0.2917819719225696
14378,0,0.2921084457812122
14379,0,0.28820496896269415
14380,0,0.2930891533059278
14381,0,0.2937440279718588
14382,0,0.2934164838062443
14383,0,0.2888533897347511
14384,0,0.29080383903481566
14385,0,0.3020014754780907
14386,0,0.2888533897347511
14387,0,0.2885290710663572
14388,0,0.2885290710663572
14389,0,0.4099969285159939
14390,0,0.2878810836107265
14391,0,0.28917792478012083
14392,0,0.29769115039162997
14393,0,0.2957137687017843
14394,0,0.30769107098657017
14395,0,0.28820496896269415
14396,0,0.2980214537506383
14397,0,0.728058127477267
14398,0,0.28917792478012083
14399,0,0.3127603829464587
14400,0,0.28820496896269415
14401,0,0.30567617632396654
14402,0,0.2888533897347511
14403,0,0.2888533897347511
14404,0,0.28917792478012083
14405,0,0.2901528262886712
14406,0,0.30701861950011555
14407,0,0.28917792478012083
14408,0,0.28917792478012083
14409,0,0.29080383903481566
14410,0,0.29637204912485876
14411,0,0.2950563372827229
14412,0,0.29769115039162997
14413,0,0.29276203666975037
14414,0,0.2914557127155027
14415,0,0.2885290710663572
14416,0,0.28917792478012083
14417,0,0.28982764324681304
14418,0,0.3000076932632633
14419,0,0.33102788392118504
14420,0,0.29080383903481566
14421,0,0.28820496896269415
14422,0,0.29080383903481566
14423,0,0.2911296683548894
14424,0,0.29835196790786034
14425,0,0.29080383903481566
14426,0,0.2878810836107265
14427,0,0.2937440279718588
14428,0,0.2895026760139204
14429,0,0.2888533897347511
14430,0,0.2921084457812122
14431,0,0.2885290710663572
14432,0,0.2885290710663572
14433,0,0.2980214537506383
14434,0,0.2878810836107265
14435,0,0.3026677376154703
14436,0,0.29080383903481566
14437,0,0.3010036444449969
14438,0,0.33912082731595633
14439,0,0.28982764324681304
14440,0,0.2888533897347511
14441,0,0.2885290710663572
14442,0,0.2911296683548894
14443,0,0.32268839001402855
14444,0,0.2895026760139204
14445,0,0.2885290710663572
14446,0,0.29080383903481566
14447,0,0.29047822494857556
14448,0,0.28820496896269415
14449,0,0.5735116081344213
14450,0,0.29080383903481566
14451,0,0.2878810836107265
14452,0,0.2885290710663572
14453,0,0.29637204912485876
14454,0,0.29047822494857556
14455,0,0.29276203666975037
14456,0,0.2895026760139204
14457,0,0.28820496896269415
14458,0,0.29868269265255004
14459,0,0.2888533897347511
14460,0,0.28917792478012083
14461,0,0.3206207687380683
14462,0,0.2885290710663572
14463,0,0.2878810836107265
14464,0,0.30701861950011555
14465,0,0.2921084457812122
14466,0,0.28917792478012083
14467,0,0.2953849467644557
14468,0,0.2888533897347511
14469,0,0.2930891533059278
14470,0,0.2885290710663572
14471,0,0.30769107098657017
14472,0,0.2934164838062443
14473,0,0.2947279404601866
14474,0,0.296701507199435
14475,0,0.3020014754780907
14476,0,0.2930891533059278
14477,0,0.28820496896269415
14478,0,0.2960428028903147
14479,0,0.28820496896269415
14480,0,0.2878810836107265
14481,0,0.2878810836107265
14482,0,0.3006714515556463
14483,0,0.2888533897347511
14484,0,0.2911296683548894
14485,0,0.3209648865161562
14486,0,0.2888533897347511
14487,0,0.2953849467644557
14488,0,0.28917792478012083
14489,0,0.28917792478012083
14490,0,0.28917792478012083
14491,0,0.28820496896269415
14492,0,0.28982764324681304
14493,0,0.30300118045791924
14494,0,0.2888533897347511
14495,0,0.28820496896269415
14496,0,0.29080383903481566
14497,0,0.30033946775629955
14498,0,0.2973610580407871
14499,0,0.30500618831755416
14500,0,0.3006714515556463
14501,0,0.2911296683548894
14502,0,0.2953849467644557
14503,0,0.30500618831755416
14504,0,0.2885290710663572
14505,0,0.2947279404601866
14506,0,0.2937440279718588
14507,0,0.2895026760139204
14508,0,0.29276203666975037
14509,0,0.2921084457812122
14510,0,0.29439975649965366
14511,0,0.2924351340957601
14512,0,0.2917819719225696
14513,0,0.28820496896269415
14514,0,0.29080383903481566
14515,0,0.32337914659186107
14516,0,0.2921084457812122
14517,0,0.29047822494857556
14518,0,0.28820496896269415
14519,0,0.2970311769072676
14520,0,0.2895026760139204
14521,0,0.29868269265255004
14522,0,0.3026677376154703
14523,0,0.29868269265255004
14524,0,0.2937440279718588
14525,0,0.2885290710663572
14526,0,0.29276203666975037
14527,0,0.31684839566491335
14528,0,0.2901528262886712
14529,0,0.30701861950011555
14530,0,0.2914557127155027
14531,0,0.28982764324681304
14532,0,0.313099952316646
14533,0,0.28820496896269415
14534,0,0.3206207687380683
14535,0,0.29769115039162997
14536,0,0.2957137687017843
14537,0,0.28982764324681304
14538,0,0.313099952316646
14539,0,0.3020014754780907
14540,0,0.29276203666975037
14541,0,0.28820496896269415
14542,0,0.29047822494857556
14543,0,0.32545603466932
14544,0,0.28820496896269415
14545,0,0.299013627773167
14546,0,0.3408928798473113
14547,0,0.3206207687380683
14548,0,0.28917792478012083
14549,0,0.2885290710663572
14550,0,0.29047822494857556
14551,0,0.29769115039162997
14552,0,0.3151415709845026
14553,0,0.299013627773167
14554,0,0.31072719152689554
14555,0,0.29967612829204976
14556,0,0.30333483085398244
14557,0,0.28982764324681304
14558,0,0.3000076932632633
14559,0,0.2878810836107265
14560,0,0.28820496896269415
14561,0,0.29080383903481566
14562,0,0.2934164838062443
14563,0,0.3120818467736525
14564,0,0.2914557127155027
14565,0,0.2947279404601866
14566,0,0.2888533897347511
14567,0,0.2940717856031376
14568,0,0.2895026760139204
14569,0,0.28820496896269415
14570,0,0.2914557127155027
14571,0,0.2911296683548894
14572,0,0.2895026760139204
14573,0,0.2895026760139204
14574,0,0.28820496896269415
14575,0,0.3117428804599765
14576,0,0.3141198626120792
14577,0,0.2921084457812122
14578,0,0.2878810836107265
14579,0,0.2878810836107265
14580,0,0.2921084457812122
14581,0,0.28820496896269415
14582,0,0.2901528262886712
14583,0,0.2888533897347511
14584,0,0.2885290710663572
14585,0,0.3195895860018766
14586,0,0.29080383903481566
14587,0,0.29769115039162997
14588,0,0.28917792478012083
14589,0,0.3158237055056242
14590,0,0.30433702513326966
14591,0,0.30701861950011555
14592,0,0.29868269265255004
14593,0,0.28820496896269415
14594,0,0.2957137687017843
14595,0,0.29637204912485876
14596,0,0.3006714515556463
14597,0,0.29047822494857556
14598,0,0.2885290710663572
14599,0,0.2885290710663572
14600,0,0.2878810836107265
14601,0,0.29047822494857556
14602,0,0.28917792478012083
14603,0,0.28820496896269415
14604,0,0.28982764324681304
14605,0,0.28820496896269415
14606,0,0.3093757719693381
14607,0,0.32130919895494303
14608,0,0.418811825310258
14609,0,0.5403986707060028
14610,0,0.2885290710663572
14611,0,0.28917792478012083
14612,0,0.3117428804599765
14613,0,0.28917792478012083
14614,0,0.29080383903481566
14615,0,0.28820496896269415
14616,0,0.3020014754780907
14617,0,0.3097133226731475
14618,0,0.30033946775629955
14619,0,0.29967612829204976
14620,0,0.2914557127155027
14621,0,0.2921084457812122
14622,0,0.2885290710663572
14623,0,0.2950563372827229
14624,0,0.29080383903481566
14625,0,0.2885290710663572
14626,0,0.2885290710663572
14627,0,0.28820496896269415
14628,0,0.2950563372827229
14629,0,0.2911296683548894
14630,0,0.299013627773167
14631,0,0.2895026760139204
14632,0,0.29080383903481566
14633,0,0.28982764324681304
14634,0,0.2934164838062443
14635,0,0.2947279404601866
14636,0,0.29439975649965366
14637,0,0.3127603829464587
14638,0,0.33102788392118504
14639,0,0.3026677376154703
14640,0,0.2885290710663572
14641,0,0.29080383903481566
14642,0,0.3127603829464587
14643,0,0.28917792478012083
14644,0,0.2980214537506383
14645,0,0.2953849467644557
14646,0,0.2901528262886712
14647,0,0.2930891533059278
14648,0,0.2885290710663572
14649,0,0.29047822494857556
14650,0,0.2917819719225696
14651,0,0.2953849467644557
14652,0,0.3010036444449969
14653,0,0.30601147906640774
14654,0,0.28917792478012083
14655,0,0.3244167267237573
14656,0,0.2885290710663572
14657,0,0.3537808722230783
14658,0,0.28820496896269415
14659,0,0.3000076932632633
14660,0,0.2878810836107265
14661,0,0.28820496896269415
14662,0,0.28820496896269415
14663,0,0.3433812350310626
14664,0,0.2950563372827229
14665,0,0.3735128921721051
14666,0,0.31072719152689554
14667,0,0.28820496896269415
14668,0,0.299013627773167
14669,0,0.2901528262886712
14670,0,0.28820496896269415
14671,0,0.2885290710663572
14672,0,0.29047822494857556
14673,0,0.30166865662451176
14674,0,0.28820496896269415
14675,0,0.3026677376154703
14676,0,0.3020014754780907
14677,0,0.2947279404601866
14678,0,0.2901528262886712
14679,0,0.28982764324681304
14680,0,0.28982764324681304
14681,0,0.2911296683548894
14682,0,0.2901528262886712
14683,0,0.2950563372827229
14684,0,0.28820496896269415
14685,0,0.2921084457812122
14686,0,0.28820496896269415
14687,0,0.29967612829204976
14688,0,0.28917792478012083
14689,0,0.31787486578729024
14690,0,0.2953849467644557
14691,0,0.2947279404601866
14692,0,0.28820496896269415
14693,0,0.2885290710663572
14694,0,0.4253609978073529
14695,0,0.2901528262886712
14696,0,0.28820496896269415
14697,0,0.28820496896269415
14698,0,0.30400275341551086
14699,0,0.3087012803605102
14700,0,0.28917792478012083
14701,0,0.2921084457812122
14702,0,0.31480080215539474
14703,0,0.30769107098657017
14704,0,0.29967612829204976
14705,0,0.2888533897347511
14706,0,0.2911296683548894
14707,0,0.296701507199435
14708,0,0.32928149300369175
14709,0,0.2878810836107265
14710,0,0.2980214537506383
14711,0,0.2878810836107265
14712,0,0.29439975649965366
14713,0,0.2970311769072676
14714,0,0.28917792478012083
14715,0,0.302334502548503
14716,0,0.2911296683548894
14717,0,0.28820496896269415
14718,0,0.31446023261471723
14719,0,0.2934164838062443
14720,0,0.2934164838062443
14721,0,0.2914557127155027
14722,0,0.32545603466932
14723,0,0.32165370578986424
14724,0,0.2921084457812122
14725,0,0.3036686885809984
14726,0,0.28982764324681304
14727,0,0.2973610580407871
14728,0,0.2917819719225696
14729,0,0.28820496896269415
14730,0,0.3026677376154703
14731,0,0.2888533897347511
14732,0,0.2911296683548894
14733,0,0.30033946775629955
14734,0,0.2901528262886712
14735,0,0.2914557127155027
14736,0,0.2895026760139204
14737,0,0.2930891533059278
14738,0,0.29637204912485876
14739,0,0.3010036444449969
14740,0,0.28820496896269415
14741,0,0.30033946775629955
14742,0,0.30701861950011555
14743,0,0.2993447730573765
14744,0,0.30735474294480614
14745,0,0.3944292306676064
14746,0,0.28982764324681304
14747,0,0.2930891533059278
14748,0,0.2973610580407871
14749,0,0.28820496896269415
14750,0,0.3100510763264976
14751,0,0.28982764324681304
14752,0,0.3720357931290439
14753,0,0.2957137687017843
14754,0,0.2940717856031376
14755,0,0.2901528262886712
14756,0,0.2878810836107265
14757,0,0.2950563372827229
14758,0,0.2960428028903147
14759,0,0.2911296683548894
14760,0,0.29080383903481566
14761,0,0.2937440279718588
14762,0,0.28820496896269415
14763,0,0.2885290710663572
14764,0,0.2895026760139204
14765,0,0.2914557127155027
14766,0,0.32268839001402855
14767,0,0.2960428028903147
14768,0,0.29637204912485876
14769,0,0.29439975649965366
14770,0,0.28917792478012083
14771,0,0.2878810836107265
14772,0,0.28917792478012083
14773,0,0.2917819719225696
14774,0,0.2924351340957601
14775,0,0.2921084457812122
14776,0,0.302334502548503
14777,0,0.302334502548503
14778,0,0.30033946775629955
14779,0,0.3063469873299175
14780,0,0.32545603466932
14781,0,0.3093757719693381
14782,0,0.29439975649965366
14783,0,0.2953849467644557
14784,0,0.28820496896269415
14785,0,0.2895026760139204
14786,0,0.28820496896269415
14787,0,0.2914557127155027
14788,0,0.30433702513326966
14789,0,0.2888533897347511
14790,0,0.2885290710663572
14791,0,0.2885290710663572
14792,0,0.2885290710663572
14793,0,0.29047822494857556
14794,0,0.2888533897347511
14795,0,0.3175325117313734
14796,0,0.2885290710663572
14797,0,0.32963039613149253
14798,0,0.3006714515556463
14799,0,0.2878810836107265
14800,0,0.2895026760139204
14801,0,0.29047822494857556
14802,0,0.2888533897347511
14803,0,0.28820496896269415
14804,0,0.2914557127155027
14805,0,0.29080383903481566
14806,0,0.28917792478012083
14807,0,0.28820496896269415
14808,0,0.2947279404601866
14809,0,0.28820496896269415
14810,0,0.28982764324681304
14811,0,0.2885290710663572
14812,0,0.2878810836107265
14813,0,0.2947279404601866
14814,0,0.2911296683548894
14815,0,0.2921084457812122
14816,0,0.2970311769072676
14817,0,0.29439975649965366
14818,0,0.29439975649965366
14819,0,0.2901528262886712
14820,0,0.3083643399285946
14821,0,0.2934164838062443
14822,0,0.2973610580407871
14823,0,0.2970311769072676
14824,0,0.299013627773167
14825,0,0.3508976573786307
14826,0,0.2937440279718588
14827,0,0.2980214537506383
14828,0,0.3327789415867557
14829,0,0.28820496896269415
14830,0,0.28820496896269415
14831,0,0.29080383903481566
14832,0,0.29047822494857556
14833,0,0.3097133226731475
14834,0,0.3036686885809984
14835,0,0.28982764324681304
14836,0,0.2940717856031376
14837,0,0.28820496896269415
14838,0,0.32963039613149253
14839,0,0.29080383903481566
14840,0,0.35414202802760303
14841,0,0.2888533897347511
14842,0,0.3380597518280922
14843,0,0.2895026760139204
14844,0,0.302334502548503
14845,0,0.2914557127155027
14846,0,0.2895026760139204
14847,0,0.2885290710663572
14848,0,0.31446023261471723
14849,0,0.30601147906640774
14850,0,0.29868269265255004
14851,0,0.2980214537506383
14852,0,0.29080383903481566
14853,0,0.28820496896269415
14854,0,0.3508976573786307
14855,0,0.29868269265255004
14856,0,0.28820496896269415
14857,0,0.29080383903481566
14858,0,0.302334502548503
14859,0,0.2917819719225696
14860,0,0.2960428028903147
14861,0,0.299013627773167
14862,0,0.32684445354996877
14863,0,0.2917819719225696
14864,0,0.29439975649965366
14865,0,0.2970311769072676
14866,0,0.28820496896269415
14867,0,0.3387669552083526
14868,0,0.28820496896269415
14869,0,0.29967612829204976
14870,0,0.3264970630530237
14871,0,0.28820496896269415
14872,0,0.2911296683548894
14873,0,0.2911296683548894
14874,0,0.2901528262886712
14875,0,0.29080383903481566
14876,0,0.2885290710663572
14877,0,0.2901528262886712
14878,0,0.2888533897347511
14879,0,0.2878810836107265
14880,0,0.2885290710663572
14881,0,0.28917792478012083
14882,0,0.28820496896269415
14883,0,0.2950563372827229
14884,0,0.2930891533059278
14885,0,0.2888533897347511
14886,0,0.2914557127155027
14887,0,0.38279733108170183
14888,0,0.28820496896269415
14889,0,0.3103890326908553
14890,0,0.44437734013795815
14891,0,0.28917792478012083
14892,0,0.31446023261471723
14893,0,0.28917792478012083
14894,0,0.3006714515556463
14895,0,0.29080383903481566
14896,0,0.2888533897347511
14897,0,0.2911296683548894
14898,0,0.3899115614780245
14899,0,0.2911296683548894
14900,0,0.30433702513326966
14901,0,0.3127603829464587
14902,0,0.28820496896269415
14903,0,0.2888533897347511
14904,0,0.296701507199435
14905,0,0.3779582684501591
14906,0,0.2953849467644557
14907,0,0.28820496896269415
14908,0,0.29080383903481566
14909,0,0.28917792478012083
14910,0,0.28982764324681304
14911,0,0.2878810836107265
14912,0,0.2888533897347511
14913,0,0.29276203666975037
14914,0,0.3426693908931463
14915,0,0.29080383903481566
14916,0,0.2980214537506383
14917,0,0.28917792478012083
14918,0,0.30333483085398244
14919,0,0.2888533897347511
14920,0,0.30601147906640774
14921,0,0.28982764324681304
14922,0,0.28820496896269415
14923,0,0.29080383903481566
14924,0,0.29769115039162997
14925,0,0.29769115039162997
14926,0,0.2888533897347511
14927,0,0.28982764324681304
14928,0,0.28820496896269415
14929,0,0.29769115039162997
14930,0,0.2957137687017843
14931,0,0.28820496896269415
14932,0,0.28917792478012083
14933,0,0.2901528262886712
14934,0,0.2921084457812122
14935,0,0.2970311769072676
14936,0,0.30033946775629955
14937,0,0.2878810836107265
14938,0,0.299013627773167
14939,0,0.2888533897347511
14940,0,0.28820496896269415
14941,0,0.30300118045791924
14942,0,0.2901528262886712
14943,0,0.2924351340957601
14944,0,0.28917792478012083
14945,0,0.28820496896269415
14946,0,0.33067823125162243
14947,0,0.2888533897347511
14948,0,0.28820496896269415
14949,0,0.29080383903481566
14950,0,0.28982764324681304
14951,0,0.2885290710663572
14952,0,0.33912082731595633
14953,0,0.29439975649965366
14954,0,0.3668848925041477
14955,0,0.327539804436218
14956,0,0.28820496896269415
14957,0,0.2885290710663572
14958,0,0.2924351340957601
14959,0,0.28982764324681304
14960,0,0.2878810836107265
14961,0,0.28820496896269415
14962,0,0.3063469873299175
14963,0,0.28820496896269415
14964,0,0.28917792478012083
14965,0,0.29276203666975037
14966,0,0.29769115039162997
14967,0,0.3989650135236748
14968,0,0.2930891533059278
14969,0,0.28820496896269415
14970,0,0.29080383903481566
14971,0,0.2878810836107265
14972,0,0.2993447730573765
14973,0,0.2878810836107265
14974,0,0.2885290710663572
14975,0,0.346235633054145
14976,0,0.2980214537506383
14977,0,0.36578502758594184
14978,0,0.28820496896269415
14979,0,0.2885290710663572
14980,0,0.2888533897347511
14981,0,0.29276203666975037
14982,0,0.28917792478012083
14983,0,0.28982764324681304
14984,0,0.33559025044137847
14985,0,0.2885290710663572
14986,0,0.28820496896269415
14987,0,0.3097133226731475
14988,0,0.29080383903481566
14989,0,0.2878810836107265
14990,0,0.2970311769072676
14991,0,0.2885290710663572
14992,0,0.2888533897347511
14993,0,0.32268839001402855
14994,0,0.28982764324681304
14995,0,0.28820496896269415
14996,0,0.29080383903481566
14997,0,0.2970311769072676
14998,0,0.28820496896269415
14999,0,0.29047822494857556
15000,0,0.30300118045791924
15001,0,0.2878810836107265
15002,0,0.2885290710663572
15003,0,0.28917792478012083
15004,0,0.3588520757524026
15005,0,0.2934164838062443
15006,0,0.2911296683548894
15007,0,0.2895026760139204
15008,0,0.28820496896269415
15009,0,0.3013360462072505
15010,0,0.3013360462072505
15011,0,0.2885290710663572
15012,0,0.2895026760139204
15013,0,0.2937440279718588
15014,0,0.2914557127155027
15015,0,0.2937440279718588
15016,0,0.30166865662451176
15017,0,0.29047822494857556
15018,0,0.2924351340957601
15019,0,0.3080276033924249
15020,0,0.2947279404601866
15021,0,0.2937440279718588
15022,0,0.2888533897347511
15023,0,0.2888533897347511
15024,0,0.28820496896269415
15025,0,0.29276203666975037
15026,0,0.29080383903481566
15027,0,0.2885290710663572
15028,0,0.2885290710663572
15029,0,0.28982764324681304
15030,0,0.2940717856031376
15031,0,0.35341988318498707
15032,0,0.2917819719225696
15033,0,0.2885290710663572
15034,0,0.2878810836107265
15035,0,0.2885290710663572
15036,0,0.28982764324681304
15037,0,0.30500618831755416
15038,0,0.2888533897347511
15039,0,0.2901528262886712
15040,0,0.28820496896269415
15041,0,0.3244167267237573
15042,0,0.2980214537506383
15043,0,0.2878810836107265
15044,0,0.30567617632396654
15045,0,0.2953849467644557
15046,0,0.28917792478012083
15047,0,0.28982764324681304
15048,0,0.29047822494857556
15049,0,0.29769115039162997
15050,0,0.37944467329486575
15051,0,0.2940717856031376
15052,0,0.2957137687017843
15053,0,0.2885290710663572
15054,0,0.34124782660858105
15055,0,0.2953849467644557
15056,0,0.28917792478012083
15057,0,0.2973610580407871
15058,0,0.2917819719225696
15059,0,0.2885290710663572
15060,0,0.302334502548503
15061,0,0.28917792478012083
15062,0,0.2878810836107265
15063,0,0.2885290710663572
15064,0,0.28820496896269415
15065,0,0.30433702513326966
15066,0,0.29080383903481566
15067,0,0.28820496896269415
15068,0,0.2885290710663572
15069,0,0.28820496896269415
15070,0,0.28917792478012083
15071,0,0.3137796923963001
15072,0,0.29047822494857556
15073,0,0.2917819719225696
15074,0,0.2934164838062443
15075,0,0.28820496896269415
15076,0,0.3080276033924249
15077,0,0.3013360462072505
15078,0,0.2895026760139204
15079,0,0.3013360462072505
15080,0,0.28820496896269415
15081,0,0.28820496896269415
15082,0,0.31106555259450086
15083,0,0.28820496896269415
15084,0,0.28982764324681304
15085,0,0.29439975649965366
15086,0,0.3738825370049903
15087,0,0.31548253885164185
15088,0,0.2888533897347511
15089,0,0.31072719152689554
15090,0,0.30701861950011555
15091,0,0.2924351340957601
15092,0,0.2924351340957601
15093,0,0.28820496896269415
15094,0,0.3090384244528097
15095,0,0.2921084457812122
15096,0,0.2878810836107265
15097,0,0.28917792478012083
15098,0,0.29276203666975037
15099,0,0.2878810836107265
15100,0,0.2878810836107265
15101,0,0.3036686885809984
15102,0,0.29047822494857556
15103,0,0.2885290710663572
15104,0,0.29637204912485876
15105,0,0.2878810836107265
15106,0,0.31106555259450086
15107,0,0.28820496896269415
15108,0,0.28820496896269415
15109,0,0.2878810836107265
15110,0,0.3066827008846874
15111,0,0.2878810836107265
15112,0,0.28820496896269415
15113,0,0.28917792478012083
15114,0,0.2993447730573765
15115,0,0.28820496896269415
15116,0,0.2888533897347511
15117,0,0.28917792478012083
15118,0,0.28820496896269415
15119,0,0.29080383903481566
15120,0,0.2911296683548894
15121,0,0.28917792478012083
15122,0,0.2921084457812122
15123,0,0.29637204912485876
15124,0,0.2885290710663572
15125,0,0.28820496896269415
15126,0,0.29439975649965366
15127,0,0.3020014754780907
15128,0,0.29080383903481566
15129,0,0.29047822494857556
15130,0,0.30500618831755416
15131,0,0.35233792000993924
15132,0,0.2914557127155027
15133,0,0.3158237055056242
15134,0,0.33172774898757623
15135,0,0.2960428028903147
15136,0,0.2930891533059278
15137,0,0.2930891533059278
15138,0,0.2878810836107265
15139,0,0.3668848925041477
15140,0,0.29835196790786034
15141,0,0.29047822494857556
15142,0,0.2895026760139204
15143,0,0.28820496896269415
15144,0,0.28917792478012083
15145,0,0.2895026760139204
15146,0,0.37019277775625364
15147,0,0.28820496896269415
15148,0,0.2957137687017843
15149,0,0.2947279404601866
15150,0,0.2888533897347511
15151,0,0.29276203666975037
15152,0,0.2947279404601866
15153,0,0.28820496896269415
15154,0,0.2888533897347511
15155,0,0.2895026760139204
15156,0,0.28820496896269415
15157,0,0.30769107098657017
15158,0,0.2901528262886712
15159,0,0.30033946775629955
15160,0,0.28820496896269415
15161,0,0.28917792478012083
15162,0,0.2970311769072676
15163,0,0.33912082731595633
15164,0,0.2901528262886712
15165,0,0.28917792478012083
15166,0,0.28820496896269415
15167,0,0.29080383903481566
15168,0,0.3559502967911175
15169,0,0.2895026760139204
15170,0,0.2901528262886712
15171,0,0.3114041156527616
15172,0,0.2885290710663572
15173,0,0.2930891533059278
15174,0,0.2895026760139204
15175,0,0.36505256035546385
15176,0,0.2885290710663572
15177,0,0.2885290710663572
15178,0,0.28917792478012083
15179,0,0.2930891533059278
15180,0,0.28820496896269415
15181,0,0.29080383903481566
15182,0,0.28917792478012083
15183,0,0.2885290710663572
15184,0,0.29769115039162997
15185,0,0.296701507199435
15186,0,0.28820496896269415
15187,0,0.2895026760139204
15188,0,0.2914557127155027
15189,0,0.2885290710663572
15190,0,0.29080383903481566
15191,0,0.2917819719225696
15192,0,0.28917792478012083
15193,0,0.2957137687017843
15194,0,0.30400275341551086
15195,0,0.28820496896269415
15196,0,0.2885290710663572
15197,0,0.2895026760139204
15198,0,0.2895026760139204
15199,0,0.29047822494857556
15200,0,0.28820496896269415
15201,0,0.28982764324681304
15202,0,0.40656296985190576
15203,0,0.2878810836107265
15204,0,0.3654187161270856
15205,0,0.29080383903481566
15206,0,0.2924351340957601
15207,0,0.30333483085398244
15208,0,0.2878810836107265
15209,0,0.3046715035092302
15210,0,0.3661514943742012
15211,0,0.31787486578729024
15212,0,0.34552098537783493
15213,0,0.2924351340957601
15214,0,0.30300118045791924
15215,0,0.2888533897347511
15216,0,0.30333483085398244
15217,0,0.2901528262886712
15218,0,0.28982764324681304
15219,0,0.2930891533059278
15220,0,0.3100510763264976
15221,0,0.2885290710663572
15222,0,0.2930891533059278
15223,0,0.2885290710663572
15224,0,0.2888533897347511
15225,0,0.2878810836107265
15226,0,0.29047822494857556
15227,0,0.28917792478012083
15228,0,0.3103890326908553
15229,0,0.2888533897347511
15230,0,0.41190850477395785
15231,0,0.431936470347111
15232,0,0.3093757719693381
15233,0,0.28820496896269415
15234,0,0.28820496896269415
15235,0,0.29276203666975037
15236,0,0.29637204912485876
15237,0,0.2947279404601866
15238,0,0.2895026760139204
15239,0,0.2888533897347511
15240,0,0.28917792478012083
15241,0,0.29637204912485876
15242,0,0.2885290710663572
15243,0,0.2917819719225696
15244,0,0.3066827008846874
15245,0,0.2901528262886712
15246,0,0.28820496896269415
15247,0,0.2878810836107265
15248,0,0.28820496896269415
15249,0,0.2914557127155027
15250,0,0.2911296683548894
15251,0,0.2888533897347511
15252,0,0.3000076932632633
15253,0,0.2950563372827229
15254,0,0.2885290710663572
15255,0,0.28917792478012083
15256,0,0.2911296683548894
15257,0,0.29276203666975037
15258,0,0.2901528262886712
15259,0,0.29080383903481566
15260,0,0.28917792478012083
15261,0,0.2901528262886712
15262,0,0.28982764324681304
15263,0,0.2957137687017843
15264,0,0.29835196790786034
15265,0,0.3209648865161562
15266,0,0.3240706743380925
15267,0,0.28820496896269415
15268,0,0.28982764324681304
15269,0,0.29769115039162997
15270,0,0.3063469873299175
15271,0,0.2911296683548894
15272,0,0.299013627773167
15273,0,0.2970311769072676
15274,0,0.2937440279718588
15275,0,0.2930891533059278
15276,0,0.3000076932632633
15277,0,0.2957137687017843
15278,0,0.29080383903481566
15279,0,0.31480080215539474
15280,0,0.3437374215066538
15281,0,0.38167852127489155
15282,0,0.28820496896269415
15283,0,0.28820496896269415
15284,0,0.28820496896269415
15285,0,0.2888533897347511
15286,0,0.33559025044137847
15287,0,0.30735474294480614
15288,0,0.3006714515556463
15289,0,0.29967612829204976
15290,0,0.29276203666975037
15291,0,0.325109407162149
15292,0,0.2888533897347511
15293,0,0.29047822494857556
15294,0,0.2914557127155027
15295,0,0.2950563372827229
15296,0,0.36468656062821636
15297,0,0.3790728587072641
15298,0,0.30166865662451176
15299,0,0.2888533897347511
15300,0,0.28982764324681304
15301,0,0.2888533897347511
15302,0,0.32545603466932
15303,0,0.28820496896269415
15304,0,0.2895026760139204
15305,0,0.29276203666975037
15306,0,0.29080383903481566
15307,0,0.3753625854421244
15308,0,0.29047822494857556
15309,0,0.2888533897347511
15310,0,0.31106555259450086
15311,0,0.28820496896269415
15312,0,0.29080383903481566
15313,0,0.28820496896269415
15314,0,0.2888533897347511
15315,0,0.35812565209217795
15316,0,0.2878810836107265
15317,0,0.2917819719225696
15318,0,0.2901528262886712
15319,0,0.29080383903481566
15320,0,0.2921084457812122
15321,0,0.3013360462072505
15322,0,0.3000076932632633
15323,0,0.2937440279718588
15324,0,0.2973610580407871
15325,0,0.5112669203711023
15326,0,0.28917792478012083
15327,0,0.28917792478012083
15328,0,0.28820496896269415
15329,0,0.2924351340957601
15330,0,0.28982764324681304
15331,0,0.2888533897347511
15332,0,0.28820496896269415
15333,0,0.2885290710663572
15334,0,0.29868269265255004
15335,0,0.28820496896269415
15336,0,0.2878810836107265
15337,0,0.2885290710663572
15338,0,0.2878810836107265
15339,0,0.28917792478012083
15340,0,0.2885290710663572
15341,0,0.2934164838062443
15342,0,0.29276203666975037
15343,0,0.2878810836107265
15344,0,0.3010036444449969
15345,0,0.3000076932632633
15346,0,0.6353429310899539
15347,0,0.41190850477395785
15348,0,0.2901528262886712
15349,0,0.29439975649965366
15350,0,0.2950563372827229
15351,0,0.35341988318498707
15352,0,0.2973610580407871
15353,0,0.2940717856031376
15354,0,0.28982764324681304
15355,0,0.2924351340957601
15356,0,0.28982764324681304
15357,0,0.3120818467736525
15358,0,0.2993447730573765
15359,0,0.3063469873299175
15360,0,0.30333483085398244
15361,0,0.28820496896269415
15362,0,0.32303367177216563
15363,0,0.3151415709845026
15364,0,0.2885290710663572
15365,0,0.29439975649965366
15366,0,0.2895026760139204
15367,0,0.3185601646609659
15368,0,0.2930891533059278
15369,0,0.29637204912485876
15370,0,0.2901528262886712
15371,0,0.3053410793316084
15372,0,0.2895026760139204
15373,0,0.28820496896269415
15374,0,0.3066827008846874
15375,0,0.29868269265255004
15376,0,0.3199331182183254
15377,0,0.3494601054759588
15378,0,0.3161650706944725
15379,0,0.2960428028903147
15380,0,0.28820496896269415
15381,0,0.2901528262886712
15382,0,0.28820496896269415
15383,0,0.2895026760139204
15384,0,0.28820496896269415
15385,0,0.3010036444449969
15386,0,0.28820496896269415
15387,0,0.28820496896269415
15388,0,0.313099952316646
15389,0,0.2878810836107265
15390,0,0.2885290710663572
15391,0,0.2901528262886712
15392,0,0.2885290710663572
15393,0,0.2888533897347511
15394,0,0.30769107098657017
15395,0,0.34516392278995744
15396,0,0.299013627773167
15397,0,0.28917792478012083
15398,0,0.2901528262886712
15399,0,0.28917792478012083
15400,0,0.29276203666975037
15401,0,0.3063469873299175
15402,0,0.30567617632396654
15403,0,0.2885290710663572
15404,0,0.2888533897347511
15405,0,0.28820496896269415
15406,0,0.28820496896269415
15407,0,0.2885290710663572
15408,0,0.2895026760139204
15409,0,0.28820496896269415
15410,0,0.29276203666975037
15411,0,0.29276203666975037
15412,0,0.3100510763264976
15413,0,0.28982764324681304
15414,0,0.2937440279718588
15415,0,0.28820496896269415
15416,0,0.28982764324681304
15417,0,0.3006714515556463
15418,0,0.299013627773167
15419,0,0.3278877642690647
15420,0,0.2993447730573765
15421,0,0.28820496896269415
15422,0,0.2885290710663572
15423,0,0.28820496896269415
15424,0,0.29047822494857556
15425,0,0.3244167267237573
15426,0,0.29080383903481566
15427,0,0.2895026760139204
15428,0,0.2885290710663572
15429,0,0.36285891510886936
15430,0,0.33137772326221426
15431,0,0.2930891533059278
15432,0,0.28820496896269415
15433,0,0.28820496896269415
15434,0,0.3013360462072505
15435,0,0.28820496896269415
15436,0,0.30769107098657017
15437,0,0.2878810836107265
15438,0,0.313099952316646
15439,0,0.3127603829464587
15440,0,0.32268839001402855
15441,0,0.3137796923963001
15442,0,0.2878810836107265
15443,0,0.3020014754780907
15444,0,0.2970311769072676
15445,0,0.3338318012341404
15446,0,0.29439975649965366
15447,0,0.2885290710663572
15448,0,0.2930891533059278
15449,0,0.29080383903481566
15450,0,0.28820496896269415
15451,0,0.3026677376154703
15452,0,0.3320779608093658
15453,0,0.29276203666975037
15454,0,0.2885290710663572
15455,0,0.28820496896269415
15456,0,0.3161650706944725
15457,0,0.3727740458496832
15458,0,0.29276203666975037
15459,0,0.31480080215539474
15460,0,0.2960428028903147
15461,0,0.2970311769072676
15462,0,0.2911296683548894
15463,0,0.3258028533368039
15464,0,0.28820496896269415
15465,0,0.2885290710663572
15466,0,0.2937440279718588
15467,0,0.3134397222154094
15468,0,0.2921084457812122
15469,0,0.28917792478012083
15470,0,0.28820496896269415
15471,0,0.3206207687380683
15472,0,0.28820496896269415
15473,0,0.2940717856031376
15474,0,0.30567617632396654
15475,0,0.3237248142038517
15476,0,0.28820496896269415
15477,0,0.29080383903481566
15478,0,0.2911296683548894
15479,0,0.2940717856031376
15480,0,0.45649646111723696
15481,0,0.28820496896269415
15482,0,0.3303287655398883
15483,0,0.2878810836107265
15484,0,0.44398742163707416
15485,0,0.30500618831755416
15486,0,0.30601147906640774
15487,0,0.28917792478012083
15488,0,0.2921084457812122
15489,0,0.2947279404601866
15490,0,0.28820496896269415
15491,0,0.29080383903481566
15492,0,0.2953849467644557
15493,0,0.2901528262886712
15494,0,0.3437374215066538
15495,0,0.2950563372827229
15496,0,0.28982764324681304
15497,0,0.28820496896269415
15498,0,0.2924351340957601
15499,0,0.3258028533368039
15500,0,0.29047822494857556
15501,0,0.3066827008846874
15502,0,0.28820496896269415
15503,0,0.29047822494857556
15504,0,0.3237248142038517
15505,0,0.29637204912485876
15506,0,0.29769115039162997
15507,0,0.2885290710663572
15508,0,0.3026677376154703
15509,0,0.3161650706944725
15510,0,0.2885290710663572
15511,0,0.29835196790786034
15512,0,0.2980214537506383
15513,0,0.3282359133227933
15514,0,0.29047822494857556
15515,0,0.33912082731595633
15516,0,0.2878810836107265
15517,0,0.2885290710663572
15518,0,0.2953849467644557
15519,0,0.2885290710663572
15520,0,0.30033946775629955
15521,0,0.28982764324681304
15522,0,0.2917819719225696
15523,0,0.28820496896269415
15524,0,0.2888533897347511
15525,0,0.29047822494857556
15526,0,0.28917792478012083
15527,0,0.31924624949653846
15528,0,0.2885290710663572
15529,0,0.2885290710663572
15530,0,0.29868269265255004
15531,0,0.29439975649965366
15532,0,0.29080383903481566
15533,0,0.30400275341551086
15534,0,0.2878810836107265
15535,0,0.3182174168496524
15536,0,0.29439975649965366
15537,0,0.36578502758594184
15538,0,0.29967612829204976
15539,0,0.28820496896269415
15540,0,0.2911296683548894
15541,0,0.30333483085398244
15542,0,0.31480080215539474
15543,0,0.2914557127155027
15544,0,0.2947279404601866
15545,0,0.2888533897347511
15546,0,0.302334502548503
15547,0,0.2885290710663572
15548,0,0.2911296683548894
15549,0,0.28917792478012083
15550,0,0.296701507199435
15551,0,0.28820496896269415
15552,0,0.28982764324681304
15553,0,0.29835196790786034
15554,0,0.2960428028903147
15555,0,0.30701861950011555
15556,0,0.29868269265255004
15557,0,0.28917792478012083
15558,0,0.3036686885809984
15559,0,0.3783296559032838
15560,0,0.2921084457812122
15561,0,0.2878810836107265
15562,0,0.2885290710663572
15563,0,0.28820496896269415
15564,0,0.3114041156527616
15565,0,0.299013627773167
15566,0,0.28820496896269415
15567,0,0.3182174168496524
15568,0,0.28820496896269415
15569,0,0.29080383903481566
15570,0,0.2885290710663572
15571,0,0.2930891533059278
15572,0,0.2930891533059278
15573,0,0.2901528262886712
15574,0,0.28820496896269415
15575,0,0.28820496896269415
15576,0,0.28820496896269415
15577,0,0.2878810836107265
15578,0,0.28820496896269415
15579,0,0.2888533897347511
15580,0,0.302334502548503
15581,0,0.2885290710663572
15582,0,0.31719035493860803
15583,0,0.2914557127155027
15584,0,0.29439975649965366
15585,0,0.2885290710663572
15586,0,0.29080383903481566
15587,0,0.28820496896269415
15588,0,0.2947279404601866
15589,0,0.2970311769072676
15590,0,0.3134397222154094
15591,0,0.2885290710663572
15592,0,0.28820496896269415
15593,0,0.31072719152689554
15594,0,0.2885290710663572
15595,0,0.2885290710663572
15596,0,0.37019277775625364
15597,0,0.28820496896269415
15598,0,0.38728489756557916
15599,0,0.3158237055056242
15600,0,0.29868269265255004
15601,0,0.2901528262886712
15602,0,0.2885290710663572
15603,0,0.4435975721174502
15604,0,0.2888533897347511
15605,0,0.2878810836107265
15606,0,0.3013360462072505
15607,0,0.2888533897347511
15608,0,0.28820496896269415
15609,0,0.28820496896269415
15610,0,0.29439975649965366
15611,0,0.2885290710663572
15612,0,0.2980214537506383
15613,0,0.3066827008846874
15614,0,0.2930891533059278
15615,0,0.28982764324681304
15616,0,0.29769115039162997
15617,0,0.2953849467644557
15618,0,0.28917792478012083
15619,0,0.2980214537506383
15620,0,0.28820496896269415
15621,0,0.28820496896269415
15622,0,0.29047822494857556
15623,0,0.28917792478012083
15624,0,0.2885290710663572
15625,0,0.2885290710663572
15626,0,0.29047822494857556
15627,0,0.28917792478012083
15628,0,0.2885290710663572
15629,0,0.2921084457812122
15630,0,0.2901528262886712
15631,0,0.3046715035092302
15632,0,0.28820496896269415
15633,0,0.2885290710663572
15634,0,0.2930891533059278
15635,0,0.2940717856031376
15636,0,0.28917792478012083
15637,0,0.2888533897347511
15638,0,0.29276203666975037
15639,0,0.33453462991615135
15640,0,0.28820496896269415
15641,0,0.28820496896269415
15642,0,0.29080383903481566
15643,0,0.30300118045791924
15644,0,0.30500618831755416
15645,0,0.2885290710663572
15646,0,0.30300118045791924
15647,0,0.29276203666975037
15648,0,0.3020014754780907
15649,0,0.3175325117313734
15650,0,0.2930891533059278
15651,0,0.3013360462072505
15652,0,0.2947279404601866
15653,0,0.3000076932632633
15654,0,0.2878810836107265
15655,0,0.30300118045791924
15656,0,0.28917792478012083
15657,0,0.32684445354996877
15658,0,0.3000076932632633
15659,0,0.28820496896269415
15660,0,0.2940717856031376
15661,0,0.3338318012341404
15662,0,0.3053410793316084
15663,0,0.2947279404601866
15664,0,0.3405381114281299
15665,0,0.2888533897347511
15666,0,0.2973610580407871
15667,0,0.2911296683548894
15668,0,0.2878810836107265
15669,0,0.28820496896269415
15670,0,0.2888533897347511
15671,0,0.29047822494857556
15672,0,0.3182174168496524
15673,0,0.2970311769072676
15674,0,0.29047822494857556
15675,0,0.28820496896269415
15676,0,0.34231373385610503
15677,0,0.2888533897347511
15678,0,0.2878810836107265
15679,0,0.3020014754780907
15680,0,0.29835196790786034
15681,0,0.30400275341551086
15682,0,0.3066827008846874
15683,0,0.2957137687017843
15684,0,0.28820496896269415
15685,0,0.3036686885809984
15686,0,0.28820496896269415
15687,0,0.29047822494857556
15688,0,0.3120818467736525
15689,0,0.2885290710663572
15690,0,0.28820496896269415
15691,0,0.29439975649965366
15692,0,0.29047822494857556
15693,0,0.28917792478012083
15694,0,0.29769115039162997
15695,0,0.28820496896269415
15696,0,0.28820496896269415
15697,0,0.2930891533059278
15698,0,0.5653801355707055
15699,0,0.3083643399285946
15700,0,0.2885290710663572
15701,0,0.31787486578729024
15702,0,0.29637204912485876
15703,0,0.3103890326908553
15704,0,0.28982764324681304
15705,0,0.28820496896269415
15706,0,0.28917792478012083
15707,0,0.28982764324681304
15708,0,0.29047822494857556
15709,0,0.28917792478012083
15710,0,0.2888533897347511
15711,0,0.3013360462072505
15712,0,0.299013627773167
15713,0,0.2885290710663572
15714,0,0.2895026760139204
15715,0,0.29080383903481566
15716,0,0.2888533897347511
15717,0,0.2878810836107265
15718,0,0.28917792478012083
15719,0,0.2970311769072676
15720,0,0.3026677376154703
15721,0,0.3080276033924249
15722,0,0.2911296683548894
15723,0,0.3066827008846874
15724,0,0.31548253885164185
15725,0,0.2947279404601866
15726,0,0.28820496896269415
15727,0,0.2895026760139204
15728,0,0.29047822494857556
15729,0,0.28820496896269415
15730,0,0.29080383903481566
15731,0,0.2937440279718588
15732,0,0.28820496896269415
15733,0,0.28982764324681304
15734,0,0.30333483085398244
15735,0,0.2885290710663572
15736,0,0.28982764324681304
15737,0,0.2895026760139204
15738,0,0.36432071730178894
15739,0,0.2950563372827229
15740,0,0.28820496896269415
15741,0,0.31924624949653846
15742,0,0.2957137687017843
15743,0,0.3219984067555708
15744,0,0.2885290710663572
15745,0,0.28820496896269415
15746,0,0.2930891533059278
15747,0,0.30400275341551086
15748,0,0.28820496896269415
15749,0,0.33453462991615135
15750,0,0.29080383903481566
15751,0,0.2980214537506383
15752,0,0.29637204912485876
15753,0,0.2895026760139204
15754,0,0.29080383903481566
15755,0,0.32303367177216563
15756,0,0.2980214537506383
15757,0,0.28820496896269415
15758,0,0.30567617632396654
15759,0,0.28820496896269415
15760,0,0.4130567314526856
15761,0,0.2934164838062443
15762,0,0.29769115039162997
15763,0,0.29080383903481566
15764,0,0.2885290710663572
15765,0,0.2950563372827229
15766,0,0.2885290710663572
15767,0,0.29047822494857556
15768,0,0.28820496896269415
15769,0,0.3161650706944725
15770,0,0.29080383903481566
15771,0,0.28820496896269415
15772,0,0.2980214537506383
15773,0,0.2950563372827229
15774,0,0.31684839566491335
15775,0,0.28820496896269415
15776,0,0.2947279404601866
15777,0,0.3195895860018766
15778,0,0.2885290710663572
15779,0,0.28820496896269415
15780,0,0.2940717856031376
15781,0,0.3080276033924249
15782,0,0.2885290710663572
15783,0,0.2878810836107265
15784,0,0.2878810836107265
15785,0,0.29868269265255004
15786,0,0.2953849467644557
15787,0,0.2878810836107265
15788,0,0.2980214537506383
15789,0,0.2885290710663572
15790,0,0.2947279404601866
15791,0,0.2911296683548894
15792,0,0.28917792478012083
15793,0,0.2934164838062443
15794,0,0.2885290710663572
15795,0,0.28820496896269415
15796,0,0.28820496896269415
15797,0,0.28820496896269415
15798,0,0.296701507199435
15799,0,0.2888533897347511
15800,0,0.28917792478012083
15801,0,0.28982764324681304
15802,0,0.28820496896269415
15803,0,0.2878810836107265
15804,0,0.3141198626120792
15805,0,0.2924351340957601
15806,0,0.3120818467736525
15807,0,0.3103890326908553
15808,0,0.2930891533059278
15809,0,0.2885290710663572
15810,0,0.29047822494857556
15811,0,0.2888533897347511
15812,0,0.2885290710663572
15813,0,0.31548253885164185
15814,0,0.296701507199435
15815,0,0.2878810836107265
15816,0,0.2901528262886712
15817,0,0.28820496896269415
15818,0,0.3006714515556463
15819,0,0.3742523291221952
15820,0,0.30033946775629955
15821,0,0.2885290710663572
15822,0,0.2885290710663572
15823,0,0.2895026760139204
15824,0,0.32027684588445937
15825,0,0.2885290710663572
15826,0,0.2901528262886712
15827,0,0.2937440279718588
15828,0,0.302334502548503
15829,0,0.29080383903481566
15830,0,0.2885290710663572
15831,0,0.2937440279718588
15832,0,0.30300118045791924
15833,0,0.2885290710663572
15834,0,0.30400275341551086
15835,0,0.2888533897347511
15836,0,0.2911296683548894
15837,0,0.2921084457812122
15838,0,0.29439975649965366
15839,0,0.2921084457812122
15840,0,0.2947279404601866
15841,0,0.28917792478012083
15842,0,0.2895026760139204
15843,0,0.28820496896269415
15844,0,0.2917819719225696
15845,0,0.28917792478012083
15846,0,0.2924351340957601
15847,0,0.29637204912485876
15848,0,0.2947279404601866
15849,0,0.3165066341654205
15850,0,0.2888533897347511
15851,0,0.28820496896269415
15852,0,0.28820496896269415
15853,0,0.28820496896269415
15854,0,0.4161232641743605
15855,0,0.28820496896269415
15856,0,0.7464095638427558
15857,0,0.2924351340957601
15858,0,0.2885290710663572
15859,0,0.3117428804599765
15860,0,0.2934164838062443
15861,0,0.30300118045791924
15862,0,0.29835196790786034
15863,0,0.2921084457812122
15864,0,0.28917792478012083
15865,0,0.2930891533059278
15866,0,0.2957137687017843
15867,0,0.3100510763264976
15868,0,0.2895026760139204
15869,0,0.2934164838062443
15870,0,0.31242101435050523
15871,0,0.29080383903481566
15872,0,0.29080383903481566
15873,0,0.29080383903481566
15874,0,0.30433702513326966
15875,0,0.2911296683548894
15876,0,0.30166865662451176
15877,0,0.2888533897347511
15878,0,0.2885290710663572
15879,0,0.29080383903481566
15880,0,0.2921084457812122
15881,0,0.28820496896269415
15882,0,0.2885290710663572
15883,0,0.28820496896269415
15884,0,0.29276203666975037
15885,0,0.3000076932632633
15886,0,0.28820496896269415
15887,0,0.2878810836107265
15888,0,0.2960428028903147
15889,0,0.29047822494857556
15890,0,0.29080383903481566
15891,0,0.30300118045791924
15892,0,0.31446023261471723
15893,0,0.2885290710663572
15894,0,0.29080383903481566
15895,0,0.29047822494857556
15896,0,0.2901528262886712
15897,0,0.2895026760139204
15898,0,0.28820496896269415
15899,0,0.29769115039162997
15900,0,0.29047822494857556
15901,0,0.28982764324681304
15902,0,0.3006714515556463
15903,0,0.2911296683548894
15904,0,0.2885290710663572
15905,0,0.31242101435050523
15906,0,0.2914557127155027
15907,0,0.29769115039162997
15908,0,0.29047822494857556
15909,0,0.3223433015859308
15910,0,0.3083643399285946
15911,0,0.3093757719693381
15912,0,0.2911296683548894
15913,0,0.2950563372827229
15914,0,0.29967612829204976
15915,0,0.29967612829204976
15916,0,0.2895026760139204
15917,0,0.28917792478012083
15918,0,0.2911296683548894
15919,0,0.29637204912485876
15920,0,0.2888533897347511
15921,0,0.28917792478012083
15922,0,0.3000076932632633
15923,0,0.30333483085398244
15924,0,0.34516392278995744
15925,0,0.29047822494857556
15926,0,0.41076123619569715
15927,0,0.3036686885809984
15928,0,0.3117428804599765
15929,0,0.2940717856031376
15930,0,0.2950563372827229
15931,0,0.28917792478012083
15932,0,0.2911296683548894
15933,0,0.3090384244528097
15934,0,0.2957137687017843
15935,0,0.2937440279718588
15936,0,0.28820496896269415
15937,0,0.2885290710663572
15938,0,0.3240706743380925
15939,0,0.3020014754780907
15940,0,0.2885290710663572
15941,0,0.3000076932632633
15942,0,0.5234915343583081
15943,0,0.2924351340957601
15944,0,0.3103890326908553
15945,0,0.2940717856031376
15946,0,0.28917792478012083
15947,0,0.28917792478012083
15948,0,0.2921084457812122
15949,0,0.2888533897347511
15950,0,0.28820496896269415
15951,0,0.28917792478012083
15952,0,0.28820496896269415
15953,0,0.3189031089629503
15954,0,0.28917792478012083
15955,0,0.28820496896269415
15956,0,0.3705610803360537
15957,0,0.29080383903481566
15958,0,0.2895026760139204
15959,0,0.33137772326221426
15960,0,0.2895026760139204
15961,0,0.28820496896269415
15962,0,0.28820496896269415
15963,0,0.30333483085398244
15964,0,0.28917792478012083
15965,0,0.2885290710663572
15966,0,0.2970311769072676
15967,0,0.2914557127155027
15968,0,0.28820496896269415
15969,0,0.2901528262886712
15970,0,0.30701861950011555
15971,0,0.2914557127155027
15972,0,0.2950563372827229
15973,0,0.2878810836107265
15974,0,0.3053410793316084
15975,0,0.3127603829464587
15976,0,0.29047822494857556
15977,0,0.29276203666975037
15978,0,0.2930891533059278
15979,0,0.2878810836107265
15980,0,0.2911296683548894
15981,0,0.2888533897347511
15982,0,0.4284521967319022
15983,0,0.296701507199435
15984,0,0.36578502758594184
15985,0,0.299013627773167
15986,0,0.28820496896269415
15987,0,0.29835196790786034
15988,0,0.2940717856031376
15989,0,0.28820496896269415
15990,0,0.2885290710663572
15991,0,0.29047822494857556
15992,0,0.2980214537506383
15993,0,0.28917792478012083
15994,0,0.3036686885809984
15995,0,0.5972724615000197
15996,0,0.28820496896269415
15997,0,0.29080383903481566
15998,0,0.302334502548503
15999,0,0.28820496896269415
16000,0,0.28917792478012083
16001,0,0.28917792478012083
16002,0,0.28917792478012083
16003,0,0.28917792478012083
16004,0,0.2888533897347511
16005,0,0.2960428028903147
16006,0,0.2888533897347511
16007,0,0.2917819719225696
16008,0,0.29080383903481566
16009,0,0.2980214537506383
16010,0,0.29080383903481566
16011,0,0.2878810836107265
16012,0,0.2895026760139204
16013,0,0.2930891533059278
16014,0,0.29439975649965366
16015,0,0.30601147906640774
16016,0,0.2930891533059278
16017,0,0.3185601646609659
16018,0,0.2917819719225696
16019,0,0.2895026760139204
16020,0,0.28820496896269415
16021,0,0.28820496896269415
16022,0,0.2911296683548894
16023,0,0.2901528262886712
16024,0,0.3010036444449969
16025,0,0.2911296683548894
16026,0,0.2993447730573765
16027,0,0.2960428028903147
16028,0,0.2895026760139204
16029,0,0.3026677376154703
16030,0,0.2957137687017843
16031,0,0.3137796923963001
16032,0,0.32893277797144016
16033,0,0.28820496896269415
16034,0,0.29080383903481566
16035,0,0.3083643399285946
16036,0,0.28820496896269415
16037,0,0.2934164838062443
16038,0,0.28820496896269415
16039,0,0.28820496896269415
16040,0,0.2937440279718588
16041,0,0.2917819719225696
16042,0,0.28820496896269415
16043,0,0.32303367177216563
16044,0,0.2980214537506383
16045,0,0.28820496896269415
16046,0,0.39631697936497157
16047,0,0.28820496896269415
16048,0,0.2878810836107265
16049,0,0.6056011731356811
16050,0,0.2901528262886712
16051,0,0.31446023261471723
16052,0,0.28917792478012083
16053,0,0.2888533897347511
16054,0,0.28820496896269415
16055,0,0.28917792478012083
16056,0,0.28820496896269415
16057,0,0.2930891533059278
16058,0,0.28820496896269415
16059,0,0.2885290710663572
16060,0,0.28917792478012083
16061,0,0.2940717856031376
16062,0,0.2901528262886712
16063,0,0.28820496896269415
16064,0,0.6014441563173014
16065,0,0.3010036444449969
16066,0,0.3189031089629503
16067,0,0.3189031089629503
16068,0,0.28820496896269415
16069,0,0.2895026760139204
16070,0,0.2885290710663572
16071,0,0.2878810836107265
16072,0,0.2924351340957601
16073,0,0.28820496896269415
16074,0,0.28820496896269415
16075,0,0.28820496896269415
16076,0,0.2885290710663572
16077,0,0.2888533897347511
16078,0,0.2888533897347511
16079,0,0.2980214537506383
16080,0,0.38018872692830935
16081,0,0.2885290710663572
16082,0,0.28917792478012083
16083,0,0.29080383903481566
16084,0,0.28820496896269415
16085,0,0.2921084457812122
16086,0,0.29439975649965366
16087,0,0.313099952316646
16088,0,0.3141198626120792
16089,0,0.2911296683548894
16090,0,0.29276203666975037
16091,0,0.299013627773167
16092,0,0.29080383903481566
16093,0,0.28820496896269415
16094,0,0.29080383903481566
16095,0,0.2970311769072676
16096,0,0.28820496896269415
16097,0,0.38018872692830935
16098,0,0.3603068644113441
16099,0,0.2888533897347511
16100,0,0.3097133226731475
16101,0,0.29080383903481566
16102,0,0.2895026760139204
16103,0,0.2888533897347511
16104,0,0.2937440279718588
16105,0,0.3857868735170993
16106,0,0.2885290710663572
16107,0,0.2911296683548894
16108,0,0.2885290710663572
16109,0,0.2888533897347511
16110,0,0.299013627773167
16111,0,0.2888533897347511
16112,0,0.3158237055056242
16113,0,0.28820496896269415
16114,0,0.3264970630530237
16115,0,0.28820496896269415
16116,0,0.28917792478012083
16117,0,0.2937440279718588
16118,0,0.2914557127155027
16119,0,0.28982764324681304
16120,0,0.30735474294480614
16121,0,0.2885290710663572
16122,0,0.2888533897347511
16123,0,0.2993447730573765
16124,0,0.2924351340957601
16125,0,0.2885290710663572
16126,0,0.29047822494857556
16127,0,0.3134397222154094
16128,0,0.2878810836107265
16129,0,0.32130919895494303
16130,0,0.2917819719225696
16131,0,0.29047822494857556
16132,0,0.29769115039162997
16133,0,0.30300118045791924
16134,0,0.29080383903481566
16135,0,0.3278877642690647
16136,0,0.28820496896269415
16137,0,0.28820496896269415
16138,0,0.28917792478012083
16139,0,0.28917792478012083
16140,0,0.2885290710663572
16141,0,0.28917792478012083
16142,0,0.28917792478012083
16143,0,0.2957137687017843
16144,0,0.28982764324681304
16145,0,0.2937440279718588
16146,0,0.28982764324681304
16147,0,0.28820496896269415
16148,0,0.2937440279718588
16149,0,0.30033946775629955
16150,0,0.31684839566491335
16151,0,0.30500618831755416
16152,0,0.30400275341551086
16153,0,0.30400275341551086
16154,0,0.30333483085398244
16155,0,0.2885290710663572
16156,0,0.2878810836107265
16157,0,0.2885290710663572
16158,0,0.28820496896269415
16159,0,0.2924351340957601
16160,0,0.28820496896269415
16161,0,0.2885290710663572
16162,0,0.28982764324681304
16163,0,0.2911296683548894
16164,0,0.2911296683548894
16165,0,0.2940717856031376
16166,0,0.35450335026341034
16167,0,0.32545603466932
16168,0,0.28917792478012083
16169,0,0.28820496896269415
16170,0,0.2921084457812122
16171,0,0.2947279404601866
16172,0,0.2953849467644557
16173,0,0.3006714515556463
16174,0,0.2924351340957601
16175,0,0.29080383903481566
16176,0,0.2921084457812122
16177,0,0.2885290710663572
16178,0,0.2885290710663572
16179,0,0.2924351340957601
16180,0,0.3000076932632633
16181,0,0.28820496896269415
16182,0,0.2885290710663572
16183,0,0.2888533897347511
16184,0,0.3066827008846874
16185,0,0.3141198626120792
16186,0,0.2885290710663572
16187,0,0.2888533897347511
16188,0,0.2895026760139204
16189,0,0.28917792478012083
16190,0,0.28820496896269415
16191,0,0.29637204912485876
16192,0,0.29868269265255004
16193,0,0.30769107098657017
16194,0,0.28820496896269415
16195,0,0.29769115039162997
16196,0,0.37019277775625364
16197,0,0.336647516870603
16198,0,0.28917792478012083
16199,0,0.3100510763264976
16200,0,0.28820496896269415
16201,0,0.2973610580407871
16202,0,0.3006714515556463
16203,0,0.2970311769072676
16204,0,0.2888533897347511
16205,0,0.2914557127155027
16206,0,0.3175325117313734
16207,0,0.3137796923963001
16208,0,0.2895026760139204
16209,0,0.3020014754780907
16210,0,0.30735474294480614
16211,0,0.2885290710663572
16212,0,0.3114041156527616
16213,0,0.28820496896269415
16214,0,0.2911296683548894
16215,0,0.31446023261471723
16216,0,0.29047822494857556
16217,0,0.2888533897347511
16218,0,0.29080383903481566
16219,0,0.28982764324681304
16220,0,0.2895026760139204
16221,0,0.28820496896269415
16222,0,0.2888533897347511
16223,0,0.2901528262886712
16224,0,0.2888533897347511
16225,0,0.2888533897347511
16226,0,0.2993447730573765
16227,0,0.2885290710663572
16228,0,0.2970311769072676
16229,0,0.2950563372827229
16230,0,0.2895026760139204
16231,0,0.296701507199435
16232,0,0.2885290710663572
16233,0,0.2888533897347511
16234,0,0.3416029514034345
16235,0,0.31242101435050523
16236,0,0.3010036444449969
16237,0,0.2930891533059278
16238,0,0.3487423526049921
16239,0,0.2885290710663572
16240,0,0.29276203666975037
16241,0,0.2885290710663572
16242,0,0.28820496896269415
16243,0,0.2930891533059278
16244,0,0.2993447730573765
16245,0,0.28982764324681304
16246,0,0.28820496896269415
16247,0,0.31684839566491335
16248,0,0.28917792478012083
16249,0,0.2895026760139204
16250,0,0.29080383903481566
16251,0,0.29080383903481566
16252,0,0.29637204912485876
16253,0,0.29835196790786034
16254,0,0.2921084457812122
16255,0,0.3090384244528097
16256,0,0.3013360462072505
16257,0,0.29276203666975037
16258,0,0.2930891533059278
16259,0,0.28820496896269415
16260,0,0.28820496896269415
16261,0,0.28820496896269415
16262,0,0.3066827008846874
16263,0,0.29080383903481566
16264,0,0.2895026760139204
16265,0,0.2895026760139204
16266,0,0.29276203666975037
16267,0,0.2888533897347511
16268,0,0.3141198626120792
16269,0,0.29769115039162997
16270,0,0.299013627773167
16271,0,0.30400275341551086
16272,0,0.2888533897347511
16273,0,0.2885290710663572
16274,0,0.28917792478012083
16275,0,0.2901528262886712
16276,0,0.2947279404601866
16277,0,0.2895026760139204
16278,0,0.2901528262886712
16279,0,0.3161650706944725
16280,0,0.2930891533059278
16281,0,0.296701507199435
16282,0,0.2885290710663572
16283,0,0.28820496896269415
16284,0,0.29080383903481566
16285,0,0.4447673271519836
16286,0,0.2901528262886712
16287,0,0.2924351340957601
16288,0,0.2930891533059278
16289,0,0.28982764324681304
16290,0,0.2914557127155027
16291,0,0.28982764324681304
16292,0,0.2888533897347511
16293,0,0.2970311769072676
16294,0,0.3013360462072505
16295,0,0.29080383903481566
16296,0,0.2921084457812122
16297,0,0.3080276033924249
16298,0,0.3401835216587868
16299,0,0.3512574697284977
16300,0,0.40961493738068583
16301,0,0.2888533897347511
16302,0,0.2911296683548894
16303,0,0.2914557127155027
16304,0,0.29835196790786034
16305,0,0.28820496896269415
16306,0,0.2980214537506383
16307,0,0.2934164838062443
16308,0,0.3237248142038517
16309,0,0.3000076932632633
16310,0,0.2973610580407871
16311,0,0.2960428028903147
16312,0,0.35812565209217795
16313,0,0.28917792478012083
16314,0,0.2895026760139204
16315,0,0.33453462991615135
16316,0,0.2888533897347511
16317,0,0.3161650706944725
16318,0,0.2940717856031376
16319,0,0.30166865662451176
16320,0,0.2921084457812122
16321,0,0.2911296683548894
16322,0,0.2947279404601866
16323,0,0.2888533897347511
16324,0,0.2947279404601866
16325,0,0.28917792478012083
16326,0,0.2947279404601866
16327,0,0.28917792478012083
16328,0,0.2973610580407871
16329,0,0.302334502548503
16330,0,0.29080383903481566
16331,0,0.29080383903481566
16332,0,0.28820496896269415
16333,0,0.29080383903481566
16334,0,0.3020014754780907
16335,0,0.28917792478012083
16336,0,0.2885290710663572
16337,0,0.2885290710663572
16338,0,0.299013627773167
16339,0,0.2888533897347511
16340,0,0.3013360462072505
16341,0,0.3258028533368039
16342,0,0.3303287655398883
16343,0,0.32130919895494303
16344,0,0.41229114112171866
16345,0,0.35703723768543566
16346,0,0.3738825370049903
16347,0,0.3137796923963001
16348,0,0.41458917050152544
16349,0,0.34838373308002724
16350,0,0.31719035493860803
16351,0,0.2885290710663572
16352,0,0.2957137687017843
16353,0,0.36285891510886936
16354,0,0.3189031089629503
16355,0,0.361399643663711
16356,0,0.36578502758594184
16357,0,0.2914557127155027
16358,0,0.29080383903481566
16359,0,0.3087012803605102
16360,0,0.2901528262886712
16361,0,0.2901528262886712
16362,0,0.29080383903481566
16363,0,0.29835196790786034
16364,0,0.29276203666975037
16365,0,0.28917792478012083
16366,0,0.2930891533059278
16367,0,0.2914557127155027
16368,0,0.30033946775629955
16369,0,0.32337914659186107
16370,0,0.2940717856031376
16371,0,0.3010036444449969
16372,0,0.29047822494857556
16373,0,0.29080383903481566
16374,0,0.29080383903481566
16375,0,0.30033946775629955
16376,0,0.28820496896269415
16377,0,0.28820496896269415
16378,0,0.2953849467644557
16379,0,0.2937440279718588
16380,0,0.2878810836107265
16381,0,0.29080383903481566
16382,0,0.2970311769072676
16383,0,0.32130919895494303
16384,0,0.2888533897347511
16385,0,0.3141198626120792
16386,0,0.2888533897347511
16387,0,0.2895026760139204
16388,0,0.2934164838062443
16389,0,0.2947279404601866
16390,0,0.28982764324681304
16391,0,0.41650704285134055
16392,0,0.43581578562829804
16393,0,0.9999999999999956
16394,0,0.2957137687017843
16395,0,0.28982764324681304
16396,0,0.28820496896269415
16397,0,0.296701507199435
16398,0,0.28820496896269415
16399,0,0.28820496896269415
16400,0,0.2885290710663572
16401,0,0.28820496896269415
16402,0,0.28820496896269415
16403,0,0.2930891533059278
16404,0,0.2878810836107265
16405,0,0.29769115039162997
16406,0,0.3026677376154703
16407,0,0.29080383903481566
16408,0,0.28820496896269415
16409,0,0.28820496896269415
16410,0,0.2895026760139204
16411,0,0.2885290710663572
16412,0,0.2888533897347511
16413,0,0.28820496896269415
16414,0,0.299013627773167
16415,0,0.2888533897347511
16416,0,0.2914557127155027
16417,0,0.2888533897347511
16418,0,0.28982764324681304
16419,0,0.2960428028903147
16420,0,0.302334502548503
16421,0,0.3137796923963001
16422,0,0.2924351340957601
16423,0,0.2914557127155027
16424,0,0.2957137687017843
16425,0,0.28982764324681304
16426,0,0.2895026760139204
16427,0,0.2888533897347511
16428,0,0.28820496896269415
16429,0,0.29047822494857556
16430,0,0.29439975649965366
16431,0,0.2895026760139204
16432,0,0.28917792478012083
16433,0,0.29080383903481566
16434,0,0.32893277797144016
16435,0,0.30701861950011555
16436,0,0.28917792478012083
16437,0,0.30433702513326966
16438,0,0.29047822494857556
16439,0,0.28917792478012083
16440,0,0.2993447730573765
16441,0,0.2914557127155027
16442,0,0.2888533897347511
16443,0,0.2888533897347511
16444,0,0.29868269265255004
16445,0,0.29080383903481566
16446,0,0.2940717856031376
16447,0,0.31480080215539474
16448,0,0.3046715035092302
16449,0,0.2914557127155027
16450,0,0.2885290710663572
16451,0,0.29047822494857556
16452,0,0.28917792478012083
16453,0,0.3036686885809984
16454,0,0.2917819719225696
16455,0,0.28820496896269415
16456,0,0.29047822494857556
16457,0,0.2924351340957601
16458,0,0.3080276033924249
16459,0,0.2895026760139204
16460,0,0.31924624949653846
16461,0,0.28820496896269415
16462,0,0.30601147906640774
16463,0,0.28820496896269415
16464,0,0.2953849467644557
16465,0,0.2885290710663572
16466,0,0.28820496896269415
16467,0,0.2901528262886712
16468,0,0.29835196790786034
16469,0,0.2934164838062443
16470,0,0.2924351340957601
16471,0,0.33770642116109295
16472,0,0.2885290710663572
16473,0,0.3599429254436371
16474,0,0.2930891533059278
16475,0,0.2950563372827229
16476,0,0.29080383903481566
16477,0,0.2885290710663572
16478,0,0.31072719152689554
16479,0,0.2940717856031376
16480,0,0.2940717856031376
16481,0,0.2957137687017843
16482,0,0.2921084457812122
16483,0,0.29047822494857556
16484,0,0.29835196790786034
16485,0,0.2917819719225696
16486,0,0.3066827008846874
16487,0,0.3013360462072505
16488,0,0.3141198626120792
16489,0,0.2924351340957601
16490,0,0.2970311769072676
16491,0,0.28820496896269415
16492,0,0.28820496896269415
16493,0,0.30701861950011555
16494,0,0.7131153123369394
16495,0,0.2878810836107265
16496,0,0.2895026760139204
16497,0,0.2924351340957601
16498,0,0.3093757719693381
16499,0,0.2924351340957601
16500,0,0.3093757719693381
16501,0,0.2901528262886712
16502,0,0.2895026760139204
16503,0,0.29276203666975037
16504,0,0.28820496896269415
16505,0,0.2914557127155027
16506,0,0.2901528262886712
16507,0,0.3120818467736525
16508,0,0.2901528262886712
16509,0,0.2888533897347511
16510,0,0.2921084457812122
16511,0,0.2901528262886712
16512,0,0.2888533897347511
16513,0,0.2895026760139204
16514,0,0.2895026760139204
16515,0,0.28820496896269415
16516,0,0.2888533897347511
16517,0,0.28820496896269415
16518,0,0.3083643399285946
16519,0,0.29769115039162997
16520,0,0.2895026760139204
16521,0,0.2921084457812122
16522,0,0.4218903728536719
16523,0,0.2878810836107265
16524,0,0.2888533897347511
16525,0,0.2885290710663572
16526,0,0.28820496896269415
16527,0,0.5069251541609312
16528,0,0.2878810836107265
16529,0,0.30701861950011555
16530,0,0.3080276033924249
16531,0,0.28982764324681304
16532,0,0.3026677376154703
16533,0,0.35161745117049664
16534,0,0.32027684588445937
16535,0,0.36505256035546385
16536,0,0.3006714515556463
16537,0,0.29080383903481566
16538,0,0.2901528262886712
16539,0,0.28820496896269415
16540,0,0.34910114351194116
16541,0,0.2940717856031376
16542,0,0.34552098537783493
16543,0,0.2888533897347511
16544,0,0.28820496896269415
16545,0,0.28982764324681304
16546,0,0.2901528262886712
16547,0,0.28917792478012083
16548,0,0.2947279404601866
16549,0,0.2888533897347511
16550,0,0.2878810836107265
16551,0,0.299013627773167
16552,0,0.3219984067555708
16553,0,0.2885290710663572
16554,0,0.2888533897347511
16555,0,0.28917792478012083
16556,0,0.2980214537506383
16557,0,0.30033946775629955
16558,0,0.3080276033924249
16559,0,0.30033946775629955
16560,0,0.2878810836107265
16561,0,0.28820496896269415
16562,0,0.2940717856031376
16563,0,0.2911296683548894
16564,0,0.3046715035092302
16565,0,0.2895026760139204
16566,0,0.3090384244528097
16567,0,0.44009210766818535
16568,0,0.29835196790786034
16569,0,0.32337914659186107
16570,0,0.3026677376154703
16571,0,0.3219984067555708
16572,0,0.29439975649965366
16573,0,0.2914557127155027
16574,0,0.30500618831755416
16575,0,0.2895026760139204
16576,0,0.29439975649965366
16577,0,0.2888533897347511
16578,0,0.28982764324681304
16579,0,0.2960428028903147
16580,0,0.4435975721174502
16581,0,0.2957137687017843
16582,0,0.29637204912485876
16583,0,0.2885290710663572
16584,0,0.29835196790786034
16585,0,0.29080383903481566
16586,0,0.3036686885809984
16587,0,0.28982764324681304
16588,0,0.2917819719225696
16589,0,0.28917792478012083
16590,0,0.28820496896269415
16591,0,0.2917819719225696
16592,0,0.28820496896269415
16593,0,0.28820496896269415
16594,0,0.2878810836107265
16595,0,0.2888533897347511
16596,0,0.7121450111716132
16597,0,0.2888533897347511
16598,0,0.32337914659186107
16599,0,0.34552098537783493
16600,0,0.2980214537506383
16601,0,0.3185601646609659
16602,0,0.2901528262886712
16603,0,0.30769107098657017
16604,0,0.2888533897347511
16605,0,0.28917792478012083
16606,0,0.3151415709845026
16607,0,0.2885290710663572
16608,0,0.28982764324681304
16609,0,0.3103890326908553
16610,0,0.2911296683548894
16611,0,0.2888533897347511
16612,0,0.3053410793316084
16613,0,0.3046715035092302
16614,0,0.2934164838062443
16615,0,0.29868269265255004
16616,0,0.31719035493860803
16617,0,0.28820496896269415
16618,0,0.2930891533059278
16619,0,0.2911296683548894
16620,0,0.28917792478012083
16621,0,0.3151415709845026
16622,0,0.28820496896269415
16623,0,0.2878810836107265
16624,0,0.2914557127155027
16625,0,0.3405381114281299
16626,0,0.28820496896269415
16627,0,0.2980214537506383
16628,0,0.299013627773167
16629,0,0.28917792478012083
16630,0,0.2888533897347511
16631,0,0.28820496896269415
16632,0,0.28820496896269415
16633,0,0.2878810836107265
16634,0,0.2901528262886712
16635,0,0.2878810836107265
16636,0,0.2885290710663572
16637,0,0.2878810836107265
16638,0,0.2930891533059278
16639,0,0.28820496896269415
16640,0,0.28820496896269415
16641,0,0.2970311769072676
16642,0,0.3026677376154703
16643,0,0.29080383903481566
16644,0,0.3046715035092302
16645,0,0.2940717856031376
16646,0,0.28917792478012083
16647,0,0.30567617632396654
16648,0,0.30333483085398244
16649,0,0.3151415709845026
16650,0,0.28820496896269415
16651,0,0.28820496896269415
16652,0,0.6794069576792001
16653,0,0.28820496896269415
16654,0,0.28820496896269415
16655,0,0.2885290710663572
16656,0,0.3083643399285946
16657,0,0.41190850477395785
16658,0,0.2885290710663572
16659,0,0.2924351340957601
16660,0,0.28820496896269415
16661,0,0.2930891533059278
16662,0,0.2921084457812122
16663,0,0.2934164838062443
16664,0,0.3359424901021308
16665,0,0.3141198626120792
16666,0,0.2888533897347511
16667,0,0.2878810836107265
16668,0,0.29276203666975037
16669,0,0.30601147906640774
16670,0,0.3437374215066538
16671,0,0.2917819719225696
16672,0,0.37019277775625364
16673,0,0.29080383903481566
16674,0,0.2878810836107265
16675,0,0.2901528262886712
16676,0,0.2888533897347511
16677,0,0.2911296683548894
16678,0,0.34124782660858105
16679,0,0.3010036444449969
16680,0,0.29047822494857556
16681,0,0.2917819719225696
16682,0,0.2878810836107265
16683,0,0.2895026760139204
16684,0,0.2914557127155027
16685,0,0.30400275341551086
16686,0,0.2953849467644557
16687,0,0.28820496896269415
16688,0,0.2934164838062443
16689,0,0.2878810836107265
16690,0,0.3006714515556463
16691,0,0.28820496896269415
16692,0,0.2957137687017843
16693,0,0.2878810836107265
16694,0,0.28917792478012083
16695,0,0.3026677376154703
16696,0,0.2924351340957601
16697,0,0.2885290710663572
16698,0,0.2937440279718588
16699,0,0.28820496896269415
16700,0,0.28917792478012083
16701,0,0.30033946775629955
16702,0,0.2885290710663572
16703,0,0.2901528262886712
16704,0,0.28820496896269415
16705,0,0.2878810836107265
16706,0,0.2921084457812122
16707,0,0.28820496896269415
16708,0,0.2885290710663572
16709,0,0.2885290710663572
16710,0,0.28820496896269415
16711,0,0.2940717856031376
16712,0,0.2901528262886712
16713,0,0.31480080215539474
16714,0,0.2960428028903147
16715,0,0.32545603466932
16716,0,0.2885290710663572
16717,0,0.2885290710663572
16718,0,0.29047822494857556
16719,0,0.2924351340957601
16720,0,0.2888533897347511
16721,0,0.31106555259450086
16722,0,0.2921084457812122
16723,0,0.29276203666975037
16724,0,0.29047822494857556
16725,0,0.30400275341551086
16726,0,0.28820496896269415
16727,0,0.2885290710663572
16728,0,0.2911296683548894
16729,0,0.2957137687017843
16730,0,0.2993447730573765
16731,0,0.3189031089629503
16732,0,0.2960428028903147
16733,0,0.29868269265255004
16734,0,0.28820496896269415
16735,0,0.2914557127155027
16736,0,0.2940717856031376
16737,0,0.2888533897347511
16738,0,0.33523819365935753
16739,0,0.28820496896269415
16740,0,0.2901528262886712
16741,0,0.34302522472222113
16742,0,0.28917792478012083
16743,0,0.28820496896269415
16744,0,0.2888533897347511
16745,0,0.2947279404601866
16746,0,0.28820496896269415
16747,0,0.2930891533059278
16748,0,0.2878810836107265
16749,0,0.2888533897347511
16750,0,0.2960428028903147
16751,0,0.2960428028903147
16752,0,0.2940717856031376
16753,0,0.3013360462072505
16754,0,0.2940717856031376
16755,0,0.2885290710663572
16756,0,0.38765973814772686
16757,0,0.2888533897347511
16758,0,0.2930891533059278
16759,0,0.3097133226731475
16760,0,0.29276203666975037
16761,0,0.28917792478012083
16762,0,0.3000076932632633
16763,0,0.2895026760139204
16764,0,0.28820496896269415
16765,0,0.28820496896269415
16766,0,0.28820496896269415
16767,0,0.2888533897347511
16768,0,0.28820496896269415
16769,0,0.2888533897347511
16770,0,0.2937440279718588
16771,0,0.2885290710663572
16772,0,0.29080383903481566
16773,0,0.29080383903481566
16774,0,0.2950563372827229
16775,0,0.2911296683548894
16776,0,0.2885290710663572
16777,0,0.28820496896269415
16778,0,0.4134396845684376
16779,0,0.2960428028903147
16780,0,0.2930891533059278
16781,0,0.3408928798473113
16782,0,0.2924351340957601
16783,0,0.29967612829204976
16784,0,0.28820496896269415
16785,0,0.28820496896269415
16786,0,0.3237248142038517
16787,0,0.2878810836107265
16788,0,0.2930891533059278
16789,0,0.2973610580407871
16790,0,0.2888533897347511
16791,0,0.2888533897347511
16792,0,0.3000076932632633
16793,0,0.2901528262886712
16794,0,0.28982764324681304
16795,0,0.3063469873299175
16796,0,0.29047822494857556
16797,0,0.28820496896269415
16798,0,0.29047822494857556
16799,0,0.2937440279718588
16800,0,0.28820496896269415
16801,0,0.29276203666975037
16802,0,0.30769107098657017
16803,0,0.2888533897347511
16804,0,0.2901528262886712
16805,0,0.2930891533059278
16806,0,0.302334502548503
16807,0,0.29967612829204976
16808,0,0.3195895860018766
16809,0,0.29047822494857556
16810,0,0.30400275341551086
16811,0,0.2878810836107265
16812,0,0.28917792478012083
16813,0,0.28820496896269415
16814,0,0.30601147906640774
16815,0,0.28820496896269415
16816,0,0.3097133226731475
16817,0,0.28820496896269415
16818,0,0.3161650706944725
16819,0,0.29047822494857556
16820,0,0.2973610580407871
16821,0,0.29047822494857556
16822,0,0.2878810836107265
16823,0,0.2960428028903147
16824,0,0.28820496896269415
16825,0,0.28982764324681304
16826,0,0.299013627773167
16827,0,0.30769107098657017
16828,0,0.2888533897347511
16829,0,0.2960428028903147
16830,0,0.2934164838062443
16831,0,0.29769115039162997
16832,0,0.30300118045791924
16833,0,0.2917819719225696
16834,0,0.29637204912485876
16835,0,0.2917819719225696
16836,0,0.2914557127155027
16837,0,0.2914557127155027
16838,0,0.2885290710663572
16839,0,0.2917819719225696
16840,0,0.2885290710663572
16841,0,0.3010036444449969
16842,0,0.30033946775629955
16843,0,0.2947279404601866
16844,0,0.3097133226731475
16845,0,0.29276203666975037
16846,0,0.30300118045791924
16847,0,0.2921084457812122
16848,0,0.2888533897347511
16849,0,0.3165066341654205
16850,0,0.3053410793316084
16851,0,0.32719203410364694
16852,0,0.28820496896269415
16853,0,0.28917792478012083
16854,0,0.30769107098657017
16855,0,0.2885290710663572
16856,0,0.2924351340957601
16857,0,0.2924351340957601
16858,0,0.3151415709845026
16859,0,0.29439975649965366
16860,0,0.2940717856031376
16861,0,0.28917792478012083
16862,0,0.299013627773167
16863,0,0.2888533897347511
16864,0,0.30567617632396654
16865,0,0.3010036444449969
16866,0,0.28820496896269415
16867,0,0.2980214537506383
16868,0,0.2911296683548894
16869,0,0.3097133226731475
16870,0,0.2885290710663572
16871,0,0.2901528262886712
16872,0,0.2888533897347511
16873,0,0.28820496896269415
16874,0,0.2878810836107265
16875,0,0.3000076932632633
16876,0,0.2878810836107265
16877,0,0.28917792478012083
16878,0,0.29835196790786034
16879,0,0.30033946775629955
16880,0,0.3006714515556463
16881,0,0.33102788392118504
16882,0,0.29835196790786034
16883,0,0.28820496896269415
16884,0,0.29047822494857556
16885,0,0.30601147906640774
16886,0,0.2914557127155027
16887,0,0.28820496896269415
16888,0,0.31072719152689554
16889,0,0.2947279404601866
16890,0,0.2914557127155027
16891,0,0.28820496896269415
16892,0,0.2940717856031376
16893,0,0.3020014754780907
16894,0,0.2888533897347511
16895,0,0.28917792478012083
16896,0,0.29967612829204976
16897,0,0.2940717856031376
16898,0,0.2914557127155027
16899,0,0.2885290710663572
16900,0,0.2901528262886712
16901,0,0.28820496896269415
16902,0,0.28820496896269415
16903,0,0.28982764324681304
16904,0,0.2885290710663572
16905,0,0.2885290710663572
16906,0,0.34124782660858105
16907,0,0.28820496896269415
16908,0,0.33067823125162243
16909,0,0.2888533897347511
16910,0,0.3100510763264976
16911,0,0.2888533897347511
16912,0,0.2934164838062443
16913,0,0.3185601646609659
16914,0,0.2911296683548894
16915,0,0.29047822494857556
16916,0,0.2921084457812122
16917,0,0.2957137687017843
16918,0,0.2901528262886712
16919,0,0.2924351340957601
16920,0,0.2901528262886712
16921,0,0.3165066341654205
16922,0,0.29835196790786034
16923,0,0.30033946775629955
16924,0,0.28820496896269415
16925,0,0.2895026760139204
16926,0,0.2885290710663572
16927,0,0.29047822494857556
16928,0,0.2885290710663572
16929,0,0.2885290710663572
16930,0,0.29047822494857556
16931,0,0.2917819719225696
16932,0,0.2934164838062443
16933,0,0.2885290710663572
16934,0,0.3066827008846874
16935,0,0.29047822494857556
16936,0,0.2934164838062443
16937,0,0.2901528262886712
16938,0,0.2885290710663572
16939,0,0.4651293451446168
16940,0,0.2885290710663572
16941,0,0.3790728587072641
16942,0,0.2921084457812122
16943,0,0.28982764324681304
16944,0,0.2911296683548894
16945,0,0.28982764324681304
16946,0,0.2973610580407871
16947,0,0.5540937560581265
16948,0,0.3046715035092302
16949,0,0.28982764324681304
16950,0,0.28820496896269415
16951,0,0.2934164838062443
16952,0,0.3161650706944725
16953,0,0.28820496896269415
16954,0,0.3850386699876154
16955,0,0.3093757719693381
16956,0,0.28917792478012083
16957,0,0.28917792478012083
16958,0,0.32928149300369175
16959,0,0.3100510763264976
16960,0,0.2911296683548894
16961,0,0.2888533897347511
16962,0,0.2960428028903147
16963,0,0.28820496896269415
16964,0,0.30769107098657017
16965,0,0.2970311769072676
16966,0,0.2885290710663572
16967,0,0.2878810836107265
16968,0,0.3444503217022702
16969,0,0.2885290710663572
16970,0,0.2895026760139204
16971,0,0.28917792478012083
16972,0,0.2914557127155027
16973,0,0.2885290710663572
16974,0,0.28982764324681304
16975,0,0.28820496896269415
16976,0,0.42574708384998766
16977,0,0.2930891533059278
16978,0,0.2930891533059278
16979,0,0.2888533897347511
16980,0,0.3026677376154703
16981,0,0.2878810836107265
16982,0,0.2888533897347511
16983,0,0.33067823125162243
16984,0,0.2888533897347511
16985,0,0.28820496896269415
16986,0,0.2924351340957601
16987,0,0.29439975649965366
16988,0,0.2930891533059278
16989,0,0.28820496896269415
16990,0,0.28820496896269415
16991,0,0.30166865662451176
16992,0,0.3046715035092302
16993,0,0.2885290710663572
16994,0,0.28982764324681304
16995,0,0.28820496896269415
16996,0,0.29080383903481566
16997,0,0.2924351340957601
16998,0,0.2878810836107265
16999,0,0.2888533897347511
17000,0,0.2885290710663572
17001,0,0.2878810836107265
17002,0,0.2878810836107265
17003,0,0.2924351340957601
17004,0,0.3661514943742012
17005,0,0.2888533897347511
17006,0,0.2885290710663572
17007,0,0.2885290710663572
17008,0,0.30769107098657017
17009,0,0.30166865662451176
17010,0,0.3036686885809984
17011,0,0.2921084457812122
17012,0,0.2878810836107265
17013,0,0.3206207687380683
17014,0,0.28820496896269415
17015,0,0.2885290710663572
17016,0,0.2930891533059278
17017,0,0.2885290710663572
17018,0,0.2937440279718588
17019,0,0.3036686885809984
17020,0,0.3013360462072505
17021,0,0.31446023261471723
17022,0,0.3013360462072505
17023,0,0.3046715035092302
17024,0,0.2878810836107265
17025,0,0.2914557127155027
17026,0,0.35848878274566537
17027,0,0.3000076932632633
17028,0,0.2911296683548894
17029,0,0.28917792478012083
17030,0,0.30166865662451176
17031,0,0.2885290710663572
17032,0,0.3063469873299175
17033,0,0.3401835216587868
17034,0,0.3134397222154094
17035,0,0.28820496896269415
17036,0,0.28982764324681304
17037,0,0.28982764324681304
17038,0,0.2888533897347511
17039,0,0.29047822494857556
17040,0,0.29769115039162997
17041,0,0.28820496896269415
17042,0,0.28820496896269415
17043,0,0.28820496896269415
17044,0,0.2895026760139204
17045,0,0.28820496896269415
17046,0,0.28917792478012083
17047,0,0.28820496896269415
17048,0,0.2888533897347511
17049,0,0.3665181161333408
17050,0,0.2885290710663572
17051,0,0.28820496896269415
17052,0,0.29047822494857556
17053,0,0.29835196790786034
17054,0,0.3394748792968395
17055,0,0.28820496896269415
17056,0,0.2957137687017843
17057,0,0.3087012803605102
17058,0,0.28917792478012083
17059,0,0.28820496896269415
17060,0,0.2888533897347511
17061,0,0.2878810836107265
17062,0,0.32545603466932
17063,0,0.30500618831755416
17064,0,0.28917792478012083
17065,0,0.28820496896269415
17066,0,0.28917792478012083
17067,0,0.2885290710663572
17068,0,0.2940717856031376
17069,0,0.2901528262886712
17070,0,0.31719035493860803
17071,0,0.3158237055056242
17072,0,0.2895026760139204
17073,0,0.28820496896269415
17074,0,0.28982764324681304
17075,0,0.28820496896269415
17076,0,0.2888533897347511
17077,0,0.33912082731595633
17078,0,0.28982764324681304
17079,0,0.2930891533059278
17080,0,0.296701507199435
17081,0,0.2885290710663572
17082,0,0.2973610580407871
17083,0,0.28820496896269415
17084,0,0.29868269265255004
17085,0,0.2953849467644557
17086,0,0.2973610580407871
17087,0,0.32303367177216563
17088,0,0.2940717856031376
17089,0,0.29868269265255004
17090,0,0.28982764324681304
17091,0,0.29047822494857556
17092,0,0.2878810836107265
17093,0,0.28982764324681304
17094,0,0.3046715035092302
17095,0,0.2914557127155027
17096,0,0.9999991881597997
17097,0,0.524673303425117
17098,0,0.29769115039162997
17099,0,0.30735474294480614
17100,0,0.30735474294480614
17101,0,0.3278877642690647
17102,0,0.2888533897347511
17103,0,0.3182174168496524
17104,0,0.28982764324681304
17105,0,0.28917792478012083
17106,0,0.2888533897347511
17107,0,0.28820496896269415
17108,0,0.299013627773167
17109,0,0.3036686885809984
17110,0,0.2914557127155027
17111,0,0.28820496896269415
17112,0,0.3053410793316084
17113,0,0.2934164838062443
17114,0,0.2970311769072676
17115,0,0.31787486578729024
17116,0,0.28820496896269415
17117,0,0.2957137687017843
17118,0,0.28917792478012083
17119,0,0.28917792478012083
17120,0,0.3114041156527616
17121,0,0.29047822494857556
17122,0,0.2878810836107265
17123,0,0.2885290710663572
17124,0,0.2895026760139204
17125,0,0.2885290710663572
17126,0,0.2888533897347511
17127,0,0.2888533897347511
17128,0,0.2911296683548894
17129,0,0.2973610580407871
17130,0,0.30333483085398244
17131,0,0.2888533897347511
17132,0,0.2895026760139204
17133,0,0.31924624949653846
17134,0,0.29637204912485876
17135,0,0.41650704285134055
17136,0,0.2895026760139204
17137,0,0.2895026760139204
17138,0,0.31480080215539474
17139,0,0.2930891533059278
17140,0,0.28820496896269415
17141,0,0.29080383903481566
17142,0,0.28917792478012083
17143,0,0.28820496896269415
17144,0,0.2917819719225696
17145,0,0.33912082731595633
17146,0,0.28917792478012083
17147,0,0.2937440279718588
17148,0,0.2885290710663572
17149,0,0.296701507199435
17150,0,0.2895026760139204
17151,0,0.28820496896269415
17152,0,0.28982764324681304
17153,0,0.2895026760139204
17154,0,0.29637204912485876
17155,0,0.5900338628995014
17156,0,0.2901528262886712
17157,0,0.28982764324681304
17158,0,0.28820496896269415
17159,0,0.29047822494857556
17160,0,0.2888533897347511
17161,0,0.2934164838062443
17162,0,0.296701507199435
17163,0,0.2914557127155027
17164,0,0.2888533897347511
17165,0,0.33137772326221426
17166,0,0.2885290710663572
17167,0,0.2885290710663572
17168,0,0.2973610580407871
17169,0,0.3093757719693381
17170,0,0.2973610580407871
17171,0,0.32858425131723373
17172,0,0.2885290710663572
17173,0,0.2885290710663572
17174,0,0.29439975649965366
17175,0,0.2947279404601866
17176,0,0.2914557127155027
17177,0,0.3264970630530237
17178,0,0.2947279404601866
17179,0,0.2878810836107265
17180,0,0.29439975649965366
17181,0,0.2885290710663572
17182,0,0.2921084457812122
17183,0,0.28982764324681304
17184,0,0.2917819719225696
17185,0,0.3151415709845026
17186,0,0.28917792478012083
17187,0,0.28820496896269415
17188,0,0.3384132632779951
17189,0,0.2885290710663572
17190,0,0.28820496896269415
17191,0,0.2930891533059278
17192,0,0.43581578562829804
17193,0,0.28820496896269415
17194,0,0.28917792478012083
17195,0,0.3120818467736525
17196,0,0.29047822494857556
17197,0,0.29047822494857556
17198,0,0.2947279404601866
17199,0,0.2911296683548894
17200,0,0.2901528262886712
17201,0,0.3093757719693381
17202,0,0.2888533897347511
17203,0,0.28820496896269415
17204,0,0.28917792478012083
17205,0,0.3087012803605102
17206,0,0.296701507199435
17207,0,0.28820496896269415
17208,0,0.29047822494857556
17209,0,0.30701861950011555
17210,0,0.3258028533368039
17211,0,0.2888533897347511
17212,0,0.2911296683548894
17213,0,0.33242835843890756
17214,0,0.2930891533059278
17215,0,0.2888533897347511
17216,0,0.28820496896269415
17217,0,0.3327789415867557
17218,0,0.2911296683548894
17219,0,0.2878810836107265
17220,0,0.30400275341551086
17221,0,0.336647516870603
17222,0,0.3036686885809984
17223,0,0.29047822494857556
17224,0,0.2917819719225696
17225,0,0.2901528262886712
17226,0,0.2878810836107265
17227,0,0.2930891533059278
17228,0,0.2953849467644557
17229,0,0.4385360180267439
17230,0,0.29769115039162997
17231,0,0.2953849467644557
17232,0,0.32165370578986424
17233,0,0.2957137687017843
17234,0,0.28820496896269415
17235,0,0.2888533897347511
17236,0,0.2878810836107265
17237,0,0.33242835843890756
17238,0,0.2885290710663572
17239,0,0.30735474294480614
17240,0,0.28917792478012083
17241,0,0.3341831235453732
17242,0,0.3010036444449969
17243,0,0.3063469873299175
17244,0,0.3668848925041477
17245,0,0.29835196790786034
17246,0,0.325109407162149
17247,0,0.32337914659186107
17248,0,0.28917792478012083
17249,0,0.28820496896269415
17250,0,0.2895026760139204
17251,0,0.2957137687017843
17252,0,0.28820496896269415
17253,0,0.28820496896269415
17254,0,0.2878810836107265
17255,0,0.2901528262886712
17256,0,0.2885290710663572
17257,0,0.29080383903481566
17258,0,0.2960428028903147
17259,0,0.2953849467644557
17260,0,0.2885290710663572
17261,0,0.2885290710663572
17262,0,0.2885290710663572
17263,0,0.2934164838062443
17264,0,0.2885290710663572
17265,0,0.28820496896269415
17266,0,0.3237248142038517
17267,0,0.30500618831755416
17268,0,0.29047822494857556
17269,0,0.3000076932632633
17270,0,0.28820496896269415
17271,0,0.2885290710663572
17272,0,0.2980214537506383
17273,0,0.3100510763264976
17274,0,0.353059061247755
17275,0,0.29047822494857556
17276,0,0.2921084457812122
17277,0,0.41382274240523004
17278,0,0.2885290710663572
17279,0,0.3010036444449969
17280,0,0.4023783109538099
17281,0,0.2917819719225696
17282,0,0.2950563372827229
17283,0,0.3080276033924249
17284,0,0.29080383903481566
17285,0,0.2970311769072676
17286,0,0.2901528262886712
17287,0,0.31446023261471723
17288,0,0.28820496896269415
17289,0,0.2885290710663572
17290,0,0.29439975649965366
17291,0,0.2878810836107265
17292,0,0.28820496896269415
17293,0,0.2888533897347511
17294,0,0.2878810836107265
17295,0,0.2934164838062443
17296,0,0.28917792478012083
17297,0,0.28820496896269415
17298,0,0.29835196790786034
17299,0,0.2878810836107265
17300,0,0.28820496896269415
17301,0,0.2917819719225696
17302,0,0.28820496896269415
17303,0,0.2934164838062443
17304,0,0.29047822494857556
17305,0,0.29047822494857556
17306,0,0.2957137687017843
17307,0,0.2885290710663572
17308,0,0.29439975649965366
17309,0,0.29276203666975037
17310,0,0.28820496896269415
17311,0,0.2947279404601866
17312,0,0.30567617632396654
17313,0,0.28917792478012083
17314,0,0.36395503073193314
17315,0,0.3258028533368039
17316,0,0.30500618831755416
17317,0,0.2924351340957601
17318,0,0.28820496896269415
17319,0,0.3006714515556463
17320,0,0.2901528262886712
17321,0,0.30567617632396654
17322,0,0.2970311769072676
17323,0,0.2980214537506383
17324,0,0.2950563372827229
17325,0,0.2888533897347511
17326,0,0.2888533897347511
17327,0,0.2973610580407871
17328,0,0.30300118045791924
17329,0,0.2911296683548894
17330,0,0.28820496896269415
17331,0,0.2901528262886712
17332,0,0.2878810836107265
17333,0,0.28820496896269415
17334,0,0.29047822494857556
17335,0,0.28820496896269415
17336,0,0.28917792478012083
17337,0,0.29047822494857556
17338,0,0.3013360462072505
17339,0,0.28917792478012083
17340,0,0.2878810836107265
17341,0,0.3195895860018766
17342,0,0.28982764324681304
17343,0,0.34302522472222113
17344,0,0.3053410793316084
17345,0,0.30433702513326966
17346,0,0.30400275341551086
17347,0,0.30769107098657017
17348,0,0.2953849467644557
17349,0,0.28982764324681304
17350,0,0.3013360462072505
17351,0,0.28820496896269415
17352,0,0.29080383903481566
17353,0,0.2914557127155027
17354,0,0.2960428028903147
17355,0,0.2960428028903147
17356,0,0.3120818467736525
17357,0,0.2911296683548894
17358,0,0.2911296683548894
17359,0,0.28917792478012083
17360,0,0.2970311769072676
17361,0,0.2878810836107265
17362,0,0.28820496896269415
17363,0,0.2973610580407871
17364,0,0.28917792478012083
17365,0,0.2914557127155027
17366,0,0.2924351340957601
17367,0,0.2885290710663572
17368,0,0.2885290710663572
17369,0,0.2895026760139204
17370,0,0.3114041156527616
17371,0,0.34695097527249136
17372,0,0.2934164838062443
17373,0,0.2901528262886712
17374,0,0.28820496896269415
17375,0,0.2888533897347511
17376,0,0.2888533897347511
17377,0,0.3006714515556463
17378,0,0.2885290710663572
17379,0,0.2953849467644557
17380,0,0.302334502548503
17381,0,0.2878810836107265
17382,0,0.2888533897347511
17383,0,0.2888533897347511
17384,0,0.29047822494857556
17385,0,0.28820496896269415
17386,0,0.28820496896269415
17387,0,0.2980214537506383
17388,0,0.2901528262886712
17389,0,0.2885290710663572
17390,0,0.3563124461307571
17391,0,0.3013360462072505
17392,0,0.2888533897347511
17393,0,0.2921084457812122
17394,0,0.4311615924276343
17395,0,0.29637204912485876
17396,0,0.2878810836107265
17397,0,0.34838373308002724
17398,0,0.28820496896269415
17399,0,0.34802528526122484
17400,0,0.2885290710663572
17401,0,0.2885290710663572
17402,0,0.35450335026341034
17403,0,0.28820496896269415
17404,0,0.3320779608093658
17405,0,0.28820496896269415
17406,0,0.2901528262886712
17407,0,0.2940717856031376
17408,0,0.2885290710663572
17409,0,0.28917792478012083
17410,0,0.2885290710663572
17411,0,0.3066827008846874
17412,0,0.3013360462072505
17413,0,0.31242101435050523
17414,0,0.28820496896269415
17415,0,0.2960428028903147
17416,0,0.2914557127155027
17417,0,0.31446023261471723
17418,0,0.2878810836107265
17419,0,0.29080383903481566
17420,0,0.2947279404601866
17421,0,0.2878810836107265
17422,0,0.28820496896269415
17423,0,0.2993447730573765
17424,0,0.2888533897347511
17425,0,0.28820496896269415
17426,0,0.28820496896269415
17427,0,0.2940717856031376
17428,0,0.2888533897347511
17429,0,0.2888533897347511
17430,0,0.2878810836107265
17431,0,0.2885290710663572
17432,0,0.2950563372827229
17433,0,0.28820496896269415
17434,0,0.30033946775629955
17435,0,0.2930891533059278
17436,0,0.28820496896269415
17437,0,0.28917792478012083
17438,0,0.29637204912485876
17439,0,0.32614986288987385
17440,0,0.28820496896269415
17441,0,0.2950563372827229
17442,0,0.2878810836107265
17443,0,0.28982764324681304
17444,0,0.2934164838062443
17445,0,0.4191963033453051
17446,0,0.3258028533368039
17447,0,0.30400275341551086
17448,0,0.3046715035092302
17449,0,0.28820496896269415
17450,0,0.4608099643747172
17451,0,0.3097133226731475
17452,0,0.31684839566491335
17453,0,0.2888533897347511
17454,0,0.32545603466932
17455,0,0.2885290710663572
17456,0,0.4311615924276343
17457,0,0.3053410793316084
17458,0,0.29276203666975037
17459,0,0.30300118045791924
17460,0,0.38916042686269453
17461,0,0.29769115039162997
17462,0,0.35812565209217795
17463,0,0.3824242558202407
17464,0,0.35522649268464884
17465,0,0.2917819719225696
17466,0,0.28820496896269415
17467,0,0.299013627773167
17468,0,0.2888533897347511
17469,0,0.28820496896269415
17470,0,0.2901528262886712
17471,0,0.38541270404959843
17472,0,0.2885290710663572
17473,0,0.28917792478012083
17474,0,0.302334502548503
17475,0,0.2947279404601866
17476,0,0.2885290710663572
17477,0,0.2888533897347511
17478,0,0.28820496896269415
17479,0,0.31684839566491335
17480,0,0.3426693908931463
17481,0,0.2917819719225696
17482,0,0.28982764324681304
17483,0,0.30166865662451176
17484,0,0.2885290710663572
17485,0,0.2878810836107265
17486,0,0.34730890603512654
17487,0,0.2888533897347511
17488,0,0.3000076932632633
17489,0,0.28917792478012083
17490,0,0.47654021839111027
17491,0,0.28820496896269415
17492,0,0.30166865662451176
17493,0,0.3258028533368039
17494,0,0.2888533897347511
17495,0,0.29967612829204976
17496,0,0.2947279404601866
17497,0,0.2914557127155027
17498,0,0.2885290710663572
17499,0,0.3087012803605102
17500,0,0.29868269265255004
17501,0,0.29439975649965366
17502,0,0.2957137687017843
17503,0,0.29769115039162997
17504,0,0.2921084457812122
17505,0,0.44632795096544087
17506,0,0.2888533897347511
17507,0,0.30500618831755416
17508,0,0.2914557127155027
17509,0,0.2888533897347511
17510,0,0.28820496896269415
17511,0,0.2888533897347511
17512,0,0.28820496896269415
17513,0,0.2885290710663572
17514,0,0.2911296683548894
17515,0,0.30769107098657017
17516,0,0.29276203666975037
17517,0,0.30433702513326966
17518,0,0.3053410793316084
17519,0,0.2888533897347511
17520,0,0.2895026760139204
17521,0,0.3120818467736525
17522,0,0.2973610580407871
17523,0,0.2934164838062443
17524,0,0.32719203410364694
17525,0,0.31072719152689554
17526,0,0.2973610580407871
17527,0,0.28917792478012083
17528,0,0.2934164838062443
17529,0,0.2885290710663572
17530,0,0.2885290710663572
17531,0,0.2895026760139204
17532,0,0.2937440279718588
17533,0,0.28917792478012083
17534,0,0.29047822494857556
17535,0,0.2888533897347511
17536,0,0.2960428028903147
17537,0,0.2888533897347511
17538,0,0.2878810836107265
17539,0,0.3158237055056242
17540,0,0.2950563372827229
17541,0,0.28917792478012083
17542,0,0.28917792478012083
17543,0,0.28982764324681304
17544,0,0.28820496896269415
17545,0,0.2885290710663572
17546,0,0.2888533897347511
17547,0,0.28820496896269415
17548,0,0.2917819719225696
17549,0,0.3134397222154094
17550,0,0.2914557127155027
17551,0,0.2895026760139204
17552,0,0.28982764324681304
17553,0,0.2930891533059278
17554,0,0.2895026760139204
17555,0,0.2957137687017843
17556,0,0.3087012803605102
17557,0,0.28820496896269415
17558,0,0.2947279404601866
17559,0,0.2888533897347511
17560,0,0.2888533897347511
17561,0,0.2901528262886712
17562,0,0.2885290710663572
17563,0,0.2888533897347511
17564,0,0.299013627773167
17565,0,0.29835196790786034
17566,0,0.3036686885809984
17567,0,0.296701507199435
17568,0,0.32165370578986424
17569,0,0.29047822494857556
17570,0,0.2924351340957601
17571,0,0.3010036444449969
17572,0,0.3046715035092302
17573,0,0.2960428028903147
17574,0,0.2940717856031376
17575,0,0.28917792478012083
17576,0,0.2901528262886712
17577,0,0.2888533897347511
17578,0,0.2911296683548894
17579,0,0.28917792478012083
17580,0,0.33172774898757623
17581,0,0.29080383903481566
17582,0,0.3820513190887315
17583,0,0.3588520757524026
17584,0,0.299013627773167
17585,0,0.28820496896269415
17586,0,0.29047822494857556
17587,0,0.2888533897347511
17588,0,0.28982764324681304
17589,0,0.2895026760139204
17590,0,0.2901528262886712
17591,0,0.7105235060058401
17592,0,0.2901528262886712
17593,0,0.29835196790786034
17594,0,0.2885290710663572
17595,0,0.2895026760139204
17596,0,0.2895026760139204
17597,0,0.30333483085398244
17598,0,0.2917819719225696
17599,0,0.28917792478012083
17600,0,0.2924351340957601
17601,0,0.2885290710663572
17602,0,0.2885290710663572
17603,0,0.2940717856031376
17604,0,0.2917819719225696
17605,0,0.28820496896269415
17606,0,0.2888533897347511
17607,0,0.2885290710663572
17608,0,0.28820496896269415
17609,0,0.30333483085398244
17610,0,0.28820496896269415
17611,0,0.28820496896269415
17612,0,0.28820496896269415
17613,0,0.3182174168496524
17614,0,0.35017854127185366
17615,0,0.3359424901021308
17616,0,0.29439975649965366
17617,0,0.2895026760139204
17618,0,0.29047822494857556
17619,0,0.28917792478012083
17620,0,0.28820496896269415
17621,0,0.29047822494857556
17622,0,0.3189031089629503
17623,0,0.2930891533059278
17624,0,0.2924351340957601
17625,0,0.30500618831755416
17626,0,0.2911296683548894
17627,0,0.3258028533368039
17628,0,0.29835196790786034
17629,0,0.3080276033924249
17630,0,0.3394748792968395
17631,0,0.29439975649965366
17632,0,0.28820496896269415
17633,0,0.28982764324681304
17634,0,0.2888533897347511
17635,0,0.2930891533059278
17636,0,0.29637204912485876
17637,0,0.313099952316646
17638,0,0.28982764324681304
17639,0,0.28917792478012083
17640,0,0.2934164838062443
17641,0,0.299013627773167
17642,0,0.2888533897347511
17643,0,0.3151415709845026
17644,0,0.28820496896269415
17645,0,0.29047822494857556
17646,0,0.2973610580407871
17647,0,0.3000076932632633
17648,0,0.3080276033924249
17649,0,0.2888533897347511
17650,0,0.2885290710663572
17651,0,0.28917792478012083
17652,0,0.2888533897347511
17653,0,0.2885290710663572
17654,0,0.29967612829204976
17655,0,0.2901528262886712
17656,0,0.28917792478012083
17657,0,0.2930891533059278
17658,0,0.2895026760139204
17659,0,0.29637204912485876
17660,0,0.2885290710663572
17661,0,0.2888533897347511
17662,0,0.325109407162149
17663,0,0.3117428804599765
17664,0,0.2885290710663572
17665,0,0.29047822494857556
17666,0,0.28917792478012083
17667,0,0.29080383903481566
17668,0,0.2921084457812122
17669,0,0.2895026760139204
17670,0,0.3161650706944725
17671,0,0.28820496896269415
17672,0,0.2960428028903147
17673,0,0.3090384244528097
17674,0,0.2937440279718588
17675,0,0.2937440279718588
17676,0,0.28820496896269415
17677,0,0.2878810836107265
17678,0,0.2947279404601866
17679,0,0.29276203666975037
17680,0,0.29047822494857556
17681,0,0.29047822494857556
17682,0,0.2878810836107265
17683,0,0.28820496896269415
17684,0,0.2970311769072676
17685,0,0.2885290710663572
17686,0,0.2885290710663572
17687,0,0.28917792478012083
17688,0,0.29868269265255004
17689,0,0.2885290710663572
17690,0,0.3185601646609659
17691,0,0.28982764324681304
17692,0,0.29769115039162997
17693,0,0.28820496896269415
17694,0,0.3932980877341303
17695,0,0.28820496896269415
17696,0,0.38093334394791123
17697,0,0.42613326045726646
17698,0,0.29276203666975037
17699,0,0.29047822494857556
17700,0,0.2888533897347511
17701,0,0.3264970630530237
17702,0,0.2878810836107265
17703,0,0.2878810836107265
17704,0,0.28917792478012083
17705,0,0.2921084457812122
17706,0,0.30601147906640774
17707,0,0.2885290710663572
17708,0,0.2895026760139204
17709,0,0.29047822494857556
17710,0,0.2917819719225696
17711,0,0.2885290710663572
17712,0,0.2878810836107265
17713,0,0.28820496896269415
17714,0,0.28820496896269415
17715,0,0.2885290710663572
17716,0,0.2885290710663572
17717,0,0.2885290710663572
17718,0,0.2950563372827229
17719,0,0.2888533897347511
17720,0,0.3206207687380683
17721,0,0.2885290710663572
17722,0,0.2885290710663572
17723,0,0.28820496896269415
17724,0,0.34730890603512654
17725,0,0.28820496896269415
17726,0,0.2888533897347511
17727,0,0.2888533897347511
17728,0,0.2940717856031376
17729,0,0.28982764324681304
17730,0,0.2940717856031376
17731,0,0.3087012803605102
17732,0,0.3240706743380925
17733,0,0.28917792478012083
17734,0,0.29276203666975037
17735,0,0.3013360462072505
17736,0,0.29080383903481566
17737,0,0.28820496896269415
17738,0,0.28820496896269415
17739,0,0.28820496896269415
17740,0,0.28982764324681304
17741,0,0.28917792478012083
17742,0,0.28820496896269415
17743,0,0.2911296683548894
17744,0,0.2901528262886712
17745,0,0.3117428804599765
17746,0,0.2921084457812122
17747,0,0.2917819719225696
17748,0,0.2878810836107265
17749,0,0.3299794870715727
17750,0,0.4808755458302823
17751,0,0.29047822494857556
17752,0,0.28917792478012083
17753,0,0.28982764324681304
17754,0,0.2888533897347511
17755,0,0.33770642116109295
17756,0,0.3341831235453732
17757,0,0.2885290710663572
17758,0,0.3013360462072505
17759,0,0.2901528262886712
17760,0,0.28982764324681304
17761,0,0.33067823125162243
17762,0,0.299013627773167
17763,0,0.2930891533059278
17764,0,0.30300118045791924
17765,0,0.29047822494857556
17766,0,0.2885290710663572
17767,0,0.3592155307678975
17768,0,0.2888533897347511
17769,0,0.29769115039162997
17770,0,0.2957137687017843
17771,0,0.29047822494857556
17772,0,0.28820496896269415
17773,0,0.28820496896269415
17774,0,0.3066827008846874
17775,0,0.28820496896269415
17776,0,0.29047822494857556
17777,0,0.2895026760139204
17778,0,0.2888533897347511
17779,0,0.2888533897347511
17780,0,0.421120156844304
17781,0,0.29276203666975037
17782,0,0.2895026760139204
17783,0,0.2888533897347511
17784,0,0.29276203666975037
17785,0,0.2885290710663572
17786,0,0.2888533897347511
17787,0,0.2885290710663572
17788,0,0.2888533897347511
17789,0,0.2888533897347511
17790,0,0.2914557127155027
17791,0,0.2921084457812122
17792,0,0.2895026760139204
17793,0,0.3247629710892388
17794,0,0.3006714515556463
17795,0,0.2930891533059278
17796,0,0.28917792478012083
17797,0,0.2878810836107265
17798,0,0.2885290710663572
17799,0,0.2885290710663572
17800,0,0.2924351340957601
17801,0,0.31924624949653846
17802,0,0.32614986288987385
17803,0,0.28820496896269415
17804,0,0.380560965207024
17805,0,0.42073519251112435
17806,0,0.2940717856031376
17807,0,0.28820496896269415
17808,0,0.28820496896269415
17809,0,0.29047822494857556
17810,0,0.3182174168496524
17811,0,0.28820496896269415
17812,0,0.28820496896269415
17813,0,0.28982764324681304
17814,0,0.28982764324681304
17815,0,0.2895026760139204
17816,0,0.29835196790786034
17817,0,0.3380597518280922
17818,0,0.30033946775629955
17819,0,0.2888533897347511
17820,0,0.2885290710663572
17821,0,0.28820496896269415
17822,0,0.39858635703003825
17823,0,0.6089910689864926
17824,0,0.28820496896269415
17825,0,0.2917819719225696
17826,0,0.3610352238697738
17827,0,0.3000076932632633
17828,0,0.2953849467644557
17829,0,0.2885290710663572
17830,0,0.2885290710663572
17831,0,0.2885290710663572
17832,0,0.28820496896269415
17833,0,0.2885290710663572
17834,0,0.28820496896269415
17835,0,0.2888533897347511
17836,0,0.3362949123444989
17837,0,0.2973610580407871
17838,0,0.28820496896269415
17839,0,0.2888533897347511
17840,0,0.28820496896269415
17841,0,0.2934164838062443
17842,0,0.2953849467644557
17843,0,0.29047822494857556
17844,0,0.2970311769072676
17845,0,0.28820496896269415
17846,0,0.2878810836107265
17847,0,0.29047822494857556
17848,0,0.2930891533059278
17849,0,0.2930891533059278
17850,0,0.2930891533059278
17851,0,0.2878810836107265
17852,0,0.37944467329486575
17853,0,0.6217002821504535
17854,0,0.28982764324681304
17855,0,0.30735474294480614
17856,0,0.5081094033890536
17857,0,0.28820496896269415
17858,0,0.29276203666975037
17859,0,0.28820496896269415
17860,0,0.3303287655398883
17861,0,0.29080383903481566
17862,0,0.3063469873299175
17863,0,0.2895026760139204
17864,0,0.32928149300369175
17865,0,0.31684839566491335
17866,0,0.2885290710663572
17867,0,0.29637204912485876
17868,0,0.2885290710663572
17869,0,0.3026677376154703
17870,0,0.28917792478012083
17871,0,0.2885290710663572
17872,0,0.2901528262886712
17873,0,0.299013627773167
17874,0,0.2914557127155027
17875,0,0.2885290710663572
17876,0,0.28820496896269415
17877,0,0.5132399280100055
17878,0,0.3036686885809984
17879,0,0.3103890326908553
17880,0,0.2895026760139204
17881,0,0.2901528262886712
17882,0,0.28982764324681304
17883,0,0.28820496896269415
17884,0,0.28982764324681304
17885,0,0.2888533897347511
17886,0,0.2895026760139204
17887,0,0.28917792478012083
17888,0,0.29047822494857556
17889,0,0.3742523291221952
17890,0,0.29835196790786034
17891,0,0.30601147906640774
17892,0,0.2937440279718588
17893,0,0.29047822494857556
17894,0,0.4004808439869576
17895,0,0.28982764324681304
17896,0,0.28820496896269415
17897,0,0.2885290710663572
17898,0,0.29047822494857556
17899,0,0.28917792478012083
17900,0,0.2885290710663572
17901,0,0.2885290710663572
17902,0,0.29276203666975037
17903,0,0.2888533897347511
17904,0,0.2878810836107265
17905,0,0.2888533897347511
17906,0,0.33242835843890756
17907,0,0.29047822494857556
17908,0,0.2885290710663572
17909,0,0.31548253885164185
17910,0,0.28917792478012083
17911,0,0.28820496896269415
17912,0,0.30500618831755416
17913,0,0.29080383903481566
17914,0,0.2885290710663572
17915,0,0.29439975649965366
17916,0,0.2921084457812122
17917,0,0.2888533897347511
17918,0,0.31072719152689554
17919,0,0.3727740458496832
17920,0,0.2960428028903147
17921,0,0.2885290710663572
17922,0,0.2921084457812122
17923,0,0.28820496896269415
17924,0,0.29276203666975037
17925,0,0.32684445354996877
17926,0,0.2878810836107265
17927,0,0.2885290710663572
17928,0,0.3141198626120792
17929,0,0.28820496896269415
17930,0,0.2911296683548894
17931,0,0.2921084457812122
17932,0,0.2878810836107265
17933,0,0.2950563372827229
17934,0,0.3066827008846874
17935,0,0.28982764324681304
17936,0,0.28820496896269415
17937,0,0.2901528262886712
17938,0,0.29080383903481566
17939,0,0.32130919895494303
17940,0,0.2885290710663572
17941,0,0.28820496896269415
17942,0,0.2878810836107265
17943,0,0.28820496896269415
17944,0,0.2950563372827229
17945,0,0.2885290710663572
17946,0,0.2888533897347511
17947,0,0.2911296683548894
17948,0,0.28820496896269415
17949,0,0.29047822494857556
17950,0,0.2895026760139204
17951,0,0.29047822494857556
17952,0,0.2901528262886712
17953,0,0.28917792478012083
17954,0,0.2957137687017843
17955,0,0.29047822494857556
17956,0,0.2901528262886712
17957,0,0.28820496896269415
17958,0,0.29080383903481566
17959,0,0.29276203666975037
17960,0,0.28820496896269415
17961,0,0.2878810836107265
17962,0,0.29080383903481566
17963,0,0.28820496896269415
17964,0,0.28917792478012083
17965,0,0.3120818467736525
17966,0,0.28820496896269415
17967,0,0.28917792478012083
17968,0,0.2878810836107265
17969,0,0.28820496896269415
17970,0,0.29769115039162997
17971,0,0.28982764324681304
17972,0,0.2901528262886712
17973,0,0.2930891533059278
17974,0,0.2970311769072676
17975,0,0.28982764324681304
17976,0,0.28820496896269415
17977,0,0.2993447730573765
17978,0,0.2878810836107265
17979,0,0.2973610580407871
17980,0,0.30166865662451176
17981,0,0.4726020598004639
17982,0,0.2878810836107265
17983,0,0.2901528262886712
17984,0,0.29439975649965366
17985,0,0.29047822494857556
17986,0,0.28820496896269415
17987,0,0.2885290710663572
17988,0,0.29439975649965366
17989,0,0.2885290710663572
17990,0,0.3006714515556463
17991,0,0.2924351340957601
17992,0,0.3787011861160864
17993,0,0.38765973814772686
17994,0,0.28982764324681304
17995,0,0.2878810836107265
17996,0,0.2911296683548894
17997,0,0.2993447730573765
17998,0,0.3610352238697738
17999,0,0.28820496896269415
18000,0,0.3053410793316084
18001,0,0.28820496896269415
18002,0,0.2901528262886712
18003,0,0.2930891533059278
18004,0,0.38953592864808495
18005,0,0.2940717856031376
18006,0,0.2885290710663572
18007,0,0.29047822494857556
18008,0,0.28982764324681304
18009,0,0.2895026760139204
18010,0,0.29868269265255004
18011,0,0.28820496896269415
18012,0,0.2937440279718588
18013,0,0.2888533897347511
18014,0,0.2888533897347511
18015,0,0.2885290710663572
18016,0,0.29276203666975037
18017,0,0.29868269265255004
18018,0,0.29276203666975037
18019,0,0.2911296683548894
18020,0,0.2878810836107265
18021,0,0.2934164838062443
18022,0,0.3117428804599765
18023,0,0.2885290710663572
18024,0,0.2895026760139204
18025,0,0.28917792478012083
18026,0,0.28820496896269415
18027,0,0.2878810836107265
18028,0,0.3090384244528097
18029,0,0.2885290710663572
18030,0,0.29047822494857556
18031,0,0.3117428804599765
18032,0,0.2895026760139204
18033,0,0.30567617632396654
18034,0,0.28820496896269415
18035,0,0.327539804436218
18036,0,0.2888533897347511
18037,0,0.29047822494857556
18038,0,0.3026677376154703
18039,0,0.3026677376154703
18040,0,0.2901528262886712
18041,0,0.28820496896269415
18042,0,0.2911296683548894
18043,0,0.28820496896269415
18044,0,0.28917792478012083
18045,0,0.2930891533059278
18046,0,0.28820496896269415
18047,0,0.28820496896269415
18048,0,0.3237248142038517
18049,0,0.28820496896269415
18050,0,0.3083643399285946
18051,0,0.2973610580407871
18052,0,0.5132399280100055
18053,0,0.2885290710663572
18054,0,0.28820496896269415
18055,0,0.39858635703003825
18056,0,0.2878810836107265
18057,0,0.3966949019971458
18058,0,0.31787486578729024
18059,0,0.28820496896269415
18060,0,0.36285891510886936
18061,0,0.2901528262886712
18062,0,0.29080383903481566
18063,0,0.2885290710663572
18064,0,0.30601147906640774
18065,0,0.29637204912485876
18066,0,0.2953849467644557
18067,0,0.38691019041590674
18068,0,0.2957137687017843
18069,0,0.2950563372827229
18070,0,0.9203620845915239
18071,0,0.29276203666975037
18072,0,0.296701507199435
18073,0,0.29047822494857556
18074,0,0.29047822494857556
18075,0,0.3093757719693381
18076,0,0.2993447730573765
18077,0,0.29276203666975037
18078,0,0.28917792478012083
18079,0,0.3537808722230783
18080,0,0.2901528262886712
18081,0,0.28820496896269415
18082,0,0.3013360462072505
18083,0,0.2885290710663572
18084,0,0.2960428028903147
18085,0,0.31684839566491335
18086,0,0.28820496896269415
18087,0,0.3063469873299175
18088,0,0.28820496896269415
18089,0,0.2911296683548894
18090,0,0.3240706743380925
18091,0,0.29047822494857556
18092,0,0.3175325117313734
18093,0,0.2993447730573765
18094,0,0.29080383903481566
18095,0,0.28917792478012083
18096,0,0.2895026760139204
18097,0,0.4249750027788577
18098,0,0.3161650706944725
18099,0,0.2937440279718588
18100,0,0.28820496896269415
18101,0,0.28982764324681304
18102,0,0.28917792478012083
18103,0,0.29047822494857556
18104,0,0.2924351340957601
18105,0,0.2957137687017843
18106,0,0.2947279404601866
18107,0,0.28820496896269415
18108,0,0.48758103219865473
18109,0,0.29835196790786034
18110,0,0.2901528262886712
18111,0,0.3151415709845026
18112,0,0.28820496896269415
18113,0,0.29047822494857556
18114,0,0.2914557127155027
18115,0,0.2930891533059278
18116,0,0.29047822494857556
18117,0,0.2911296683548894
18118,0,0.2930891533059278
18119,0,0.28820496896269415
18120,0,0.29047822494857556
18121,0,0.4126738834924532
18122,0,0.29047822494857556
18123,0,0.2960428028903147
18124,0,0.2878810836107265
18125,0,0.28820496896269415
18126,0,0.2940717856031376
18127,0,0.2895026760139204
18128,0,0.28982764324681304
18129,0,0.302334502548503
18130,0,0.2888533897347511
18131,0,0.28820496896269415
18132,0,0.2885290710663572
18133,0,0.2901528262886712
18134,0,0.2885290710663572
18135,0,0.2914557127155027
18136,0,0.2885290710663572
18137,0,0.2993447730573765
18138,0,0.2885290710663572
18139,0,0.28982764324681304
18140,0,0.463558021572068
18141,0,0.2901528262886712
18142,0,0.3512574697284977
18143,0,0.2911296683548894
18144,0,0.2895026760139204
18145,0,0.2914557127155027
18146,0,0.2901528262886712
18147,0,0.29080383903481566
18148,0,0.28820496896269415
18149,0,0.2888533897347511
18150,0,0.5796806904879946
18151,0,0.2940717856031376
18152,0,0.2888533897347511
18153,0,0.36468656062821636
18154,0,0.28820496896269415
18155,0,0.29047822494857556
18156,0,0.29047822494857556
18157,0,0.31719035493860803
18158,0,0.2885290710663572
18159,0,0.3093757719693381
18160,0,0.28820496896269415
18161,0,0.28820496896269415
18162,0,0.3134397222154094
18163,0,0.2960428028903147
18164,0,0.29276203666975037
18165,0,0.28820496896269415
18166,0,0.28820496896269415
18167,0,0.32130919895494303
18168,0,0.3687210809125872
18169,0,0.28820496896269415
18170,0,0.2914557127155027
18171,0,0.5517512662306948
18172,0,0.28917792478012083
18173,0,0.2911296683548894
18174,0,0.2888533897347511
18175,0,0.2960428028903147
18176,0,0.2885290710663572
18177,0,0.2885290710663572
18178,0,0.2885290710663572
18179,0,0.29967612829204976
18180,0,0.2888533897347511
18181,0,0.29080383903481566
18182,0,0.2878810836107265
18183,0,0.2930891533059278
18184,0,0.3083643399285946
18185,0,0.3175325117313734
18186,0,0.28820496896269415
18187,0,0.3006714515556463
18188,0,0.2888533897347511
18189,0,0.2937440279718588
18190,0,0.28820496896269415
18191,0,0.29835196790786034
18192,0,0.2960428028903147
18193,0,0.2960428028903147
18194,0,0.30701861950011555
18195,0,0.325109407162149
18196,0,0.2980214537506383
18197,0,0.2914557127155027
18198,0,0.3117428804599765
18199,0,0.36212896163377417
18200,0,0.2885290710663572
18201,0,0.3731433949963033
18202,0,0.29047822494857556
18203,0,0.2885290710663572
18204,0,0.3036686885809984
18205,0,0.2901528262886712
18206,0,0.3327789415867557
18207,0,0.3066827008846874
18208,0,0.4369811363534279
18209,0,0.29047822494857556
18210,0,0.2950563372827229
18211,0,0.2960428028903147
18212,0,0.3134397222154094
18213,0,0.28820496896269415
18214,0,0.28820496896269415
18215,0,0.28820496896269415
18216,0,0.2895026760139204
18217,0,0.2888533897347511
18218,0,0.29439975649965366
18219,0,0.28820496896269415
18220,0,0.28982764324681304
18221,0,0.3158237055056242
18222,0,0.6022010854379846
18223,0,0.29769115039162997
18224,0,0.30701861950011555
18225,0,0.29276203666975037
18226,0,0.4840303584504292
18227,0,0.2940717856031376
18228,0,0.28820496896269415
18229,0,0.3185601646609659
18230,0,0.28917792478012083
18231,0,0.29769115039162997
18232,0,0.2957137687017843
18233,0,0.2885290710663572
18234,0,0.3444503217022702
18235,0,0.2885290710663572
18236,0,0.2878810836107265
18237,0,0.30433702513326966
18238,0,0.2953849467644557
18239,0,0.29047822494857556
18240,0,0.2921084457812122
18241,0,0.2917819719225696
18242,0,0.2924351340957601
18243,0,0.28820496896269415
18244,0,0.2980214537506383
18245,0,0.2937440279718588
18246,0,0.2885290710663572
18247,0,0.28820496896269415
18248,0,0.2885290710663572
18249,0,0.3036686885809984
18250,0,0.28820496896269415
18251,0,0.31106555259450086
18252,0,0.2888533897347511
18253,0,0.4284521967319022
18254,0,0.3165066341654205
18255,0,0.2878810836107265
18256,0,0.2930891533059278
18257,0,0.3066827008846874
18258,0,0.2895026760139204
18259,0,0.296701507199435
18260,0,0.2957137687017843
18261,0,0.28820496896269415
18262,0,0.2970311769072676
18263,0,0.28917792478012083
18264,0,0.3103890326908553
18265,0,0.2970311769072676
18266,0,0.29868269265255004
18267,0,0.2885290710663572
18268,0,0.37019277775625364
18269,0,0.28917792478012083
18270,0,0.3100510763264976
18271,0,0.2911296683548894
18272,0,0.2878810836107265
18273,0,0.28820496896269415
18274,0,0.2885290710663572
18275,0,0.2888533897347511
18276,0,0.2924351340957601
18277,0,0.3097133226731475
18278,0,0.2947279404601866
18279,0,0.2888533897347511
18280,0,0.28820496896269415
18281,0,0.28820496896269415
18282,0,0.3097133226731475
18283,0,0.2960428028903147
18284,0,0.2930891533059278
18285,0,0.2885290710663572
18286,0,0.2885290710663572
18287,0,0.299013627773167
18288,0,0.31787486578729024
18289,0,0.2895026760139204
18290,0,0.2895026760139204
18291,0,0.3026677376154703
18292,0,0.2914557127155027
18293,0,0.2921084457812122
18294,0,0.29047822494857556
18295,0,0.2980214537506383
18296,0,0.28820496896269415
18297,0,0.30735474294480614
18298,0,0.28820496896269415
18299,0,0.2901528262886712
18300,0,0.29047822494857556
18301,0,0.28820496896269415
18302,0,0.29637204912485876
18303,0,0.2878810836107265
18304,0,0.2878810836107265
18305,0,0.2930891533059278
18306,0,0.28982764324681304
18307,0,0.2878810836107265
18308,0,0.29047822494857556
18309,0,0.29769115039162997
18310,0,0.29080383903481566
18311,0,0.28820496896269415
18312,0,0.29769115039162997
18313,0,0.28820496896269415
18314,0,0.2885290710663572
18315,0,0.3063469873299175
18316,0,0.28820496896269415
18317,0,0.2937440279718588
18318,0,0.2940717856031376
18319,0,0.2885290710663572
18320,0,0.30033946775629955
18321,0,0.28917792478012083
18322,0,0.2885290710663572
18323,0,0.33559025044137847
18324,0,0.2895026760139204
18325,0,0.2957137687017843
18326,0,0.28820496896269415
18327,0,0.28917792478012083
18328,0,0.29047822494857556
18329,0,0.2888533897347511
18330,0,0.2885290710663572
18331,0,0.2878810836107265
18332,0,0.28820496896269415
18333,0,0.3223433015859308
18334,0,0.28820496896269415
18335,0,0.2950563372827229
18336,0,0.29835196790786034
18337,0,0.32165370578986424
18338,0,0.28820496896269415
18339,0,0.28820496896269415
18340,0,0.2888533897347511
18341,0,0.28917792478012083
18342,0,0.33067823125162243
18343,0,0.3610352238697738
18344,0,0.2888533897347511
18345,0,0.29637204912485876
18346,0,0.3080276033924249
18347,0,0.2917819719225696
18348,0,0.3182174168496524
18349,0,0.2888533897347511
18350,0,0.2921084457812122
18351,0,0.30735474294480614
18352,0,0.8809962399720799
18353,0,0.2888533897347511
18354,0,0.37944467329486575
18355,0,0.2901528262886712
18356,0,0.2895026760139204
18357,0,0.28917792478012083
18358,0,0.29047822494857556
18359,0,0.28982764324681304
18360,0,0.2953849467644557
18361,0,0.28917792478012083
18362,0,0.28820496896269415
18363,0,0.29047822494857556
18364,0,0.29047822494857556
18365,0,0.2950563372827229
18366,0,0.28820496896269415
18367,0,0.2885290710663572
18368,0,0.29047822494857556
18369,0,0.2953849467644557
18370,0,0.2885290710663572
18371,0,0.2888533897347511
18372,0,0.3080276033924249
18373,0,0.28820496896269415
18374,0,0.2895026760139204
18375,0,0.28820496896269415
18376,0,0.28820496896269415
18377,0,0.2895026760139204
18378,0,0.2895026760139204
18379,0,0.2885290710663572
18380,0,0.29276203666975037
18381,0,0.29276203666975037
18382,0,0.28917792478012083
18383,0,0.2934164838062443
18384,0,0.2901528262886712
18385,0,0.2957137687017843
18386,0,0.2885290710663572
18387,0,0.2953849467644557
18388,0,0.28982764324681304
18389,0,0.2895026760139204
18390,0,0.2888533897347511
18391,0,0.2878810836107265
18392,0,0.3083643399285946
18393,0,0.2885290710663572
18394,0,0.2888533897347511
18395,0,0.29047822494857556
18396,0,0.2888533897347511
18397,0,0.2895026760139204
18398,0,0.35776268413571927
18399,0,0.2888533897347511
18400,0,0.2901528262886712
18401,0,0.29276203666975037
18402,0,0.28917792478012083
18403,0,0.30166865662451176
18404,0,0.28820496896269415
18405,0,0.3127603829464587
18406,0,0.28820496896269415
18407,0,0.28820496896269415
18408,0,0.3090384244528097
18409,0,0.29835196790786034
18410,0,0.2878810836107265
18411,0,0.28820496896269415
18412,0,0.28820496896269415
18413,0,0.29769115039162997
18414,0,0.32893277797144016
18415,0,0.29637204912485876
18416,0,0.3338318012341404
18417,0,0.2957137687017843
18418,0,0.30033946775629955
18419,0,0.29047822494857556
18420,0,0.2885290710663572
18421,0,0.28820496896269415
18422,0,0.2885290710663572
18423,0,0.28820496896269415
18424,0,0.3141198626120792
18425,0,0.3359424901021308
18426,0,0.3359424901021308
18427,0,0.2888533897347511
18428,0,0.2888533897347511
18429,0,0.3103890326908553
18430,0,0.5907977185471429
18431,0,0.28820496896269415
18432,0,0.2973610580407871
18433,0,0.3036686885809984
18434,0,0.33559025044137847
18435,0,0.28820496896269415
18436,0,0.2921084457812122
18437,0,0.3066827008846874
18438,0,0.2940717856031376
18439,0,0.2901528262886712
18440,0,0.28820496896269415
18441,0,0.3114041156527616
18442,0,0.3264970630530237
18443,0,0.2895026760139204
18444,0,0.2885290710663572
18445,0,0.28917792478012083
18446,0,0.2970311769072676
18447,0,0.2885290710663572
18448,0,0.2895026760139204
18449,0,0.3046715035092302
18450,0,0.28820496896269415
18451,0,0.29047822494857556
18452,0,0.29080383903481566
18453,0,0.30300118045791924
18454,0,0.299013627773167
18455,0,0.2921084457812122
18456,0,0.29276203666975037
18457,0,0.2937440279718588
18458,0,0.2885290710663572
18459,0,0.2914557127155027
18460,0,0.28820496896269415
18461,0,0.3013360462072505
18462,0,0.29967612829204976
18463,0,0.3010036444449969
18464,0,0.32858425131723373
18465,0,0.2878810836107265
18466,0,0.3053410793316084
18467,0,0.28917792478012083
18468,0,0.28820496896269415
18469,0,0.29047822494857556
18470,0,0.28917792478012083
18471,0,0.28820496896269415
18472,0,0.2940717856031376
18473,0,0.2878810836107265
18474,0,0.2934164838062443
18475,0,0.29276203666975037
18476,0,0.2970311769072676
18477,0,0.3127603829464587
18478,0,0.2940717856031376
18479,0,0.2924351340957601
18480,0,0.3000076932632633
18481,0,0.3026677376154703
18482,0,0.30400275341551086
18483,0,0.2901528262886712
18484,0,0.2911296683548894
18485,0,0.29080383903481566
18486,0,0.3175325117313734
18487,0,0.29439975649965366
18488,0,0.3508976573786307
18489,0,0.29835196790786034
18490,0,0.2901528262886712
18491,0,0.2901528262886712
18492,0,0.30567617632396654
18493,0,0.44632795096544087
18494,0,0.28820496896269415
18495,0,0.3083643399285946
18496,0,0.30400275341551086
18497,0,0.3199331182183254
18498,0,0.2930891533059278
18499,0,0.33453462991615135
18500,0,0.2885290710663572
18501,0,0.3566747598755968
18502,0,0.28820496896269415
18503,0,0.3408928798473113
18504,0,0.2914557127155027
18505,0,0.2957137687017843
18506,0,0.2950563372827229
18507,0,0.2921084457812122
18508,0,0.29080383903481566
18509,0,0.3046715035092302
18510,0,0.29967612829204976
18511,0,0.30033946775629955
18512,0,0.3498192381713925
18513,0,0.29835196790786034
18514,0,0.29835196790786034
18515,0,0.28820496896269415
18516,0,0.2885290710663572
18517,0,0.34552098537783493
18518,0,0.2924351340957601
18519,0,0.28982764324681304
18520,0,0.2885290710663572
18521,0,0.2901528262886712
18522,0,0.29439975649965366
18523,0,0.2895026760139204
18524,0,0.2878810836107265
18525,0,0.28820496896269415
18526,0,0.28820496896269415
18527,0,0.30400275341551086
18528,0,0.3206207687380683
18529,0,0.302334502548503
18530,0,0.28820496896269415
18531,0,0.29439975649965366
18532,0,0.2888533897347511
18533,0,0.28820496896269415
18534,0,0.28820496896269415
18535,0,0.327539804436218
18536,0,0.2911296683548894
18537,0,0.33242835843890756
18538,0,0.2947279404601866
18539,0,0.28820496896269415
18540,0,0.3199331182183254
18541,0,0.29276203666975037
18542,0,0.28982764324681304
18543,0,0.28820496896269415
18544,0,0.29047822494857556
18545,0,0.2888533897347511
18546,0,0.3010036444449969
18547,0,0.2878810836107265
18548,0,0.28982764324681304
18549,0,0.28917792478012083
18550,0,0.3103890326908553
18551,0,0.28820496896269415
18552,0,0.29868269265255004
18553,0,0.28820496896269415
18554,0,0.29047822494857556
18555,0,0.2885290710663572
18556,0,0.28917792478012083
18557,0,0.35414202802760303
18558,0,0.2934164838062443
18559,0,0.2885290710663572
18560,0,0.2901528262886712
18561,0,0.2947279404601866
18562,0,0.29439975649965366
18563,0,0.313099952316646
18564,0,0.2878810836107265
18565,0,0.2953849467644557
18566,0,0.28917792478012083
18567,0,0.29047822494857556
18568,0,0.29080383903481566
18569,0,0.3240706743380925
18570,0,0.2970311769072676
18571,0,0.2921084457812122
18572,0,0.2888533897347511
18573,0,0.3006714515556463
18574,0,0.29047822494857556
18575,0,0.3373532715786863
18576,0,0.28820496896269415
18577,0,0.2888533897347511
18578,0,0.3299794870715727
18579,0,0.2888533897347511
18580,0,0.2885290710663572
18581,0,0.2940717856031376
18582,0,0.28820496896269415
18583,0,0.302334502548503
18584,0,0.5704183410236109
18585,0,0.28820496896269415
18586,0,0.2924351340957601
18587,0,0.28820496896269415
18588,0,0.2885290710663572
18589,0,0.2970311769072676
18590,0,0.3240706743380925
18591,0,0.29080383903481566
18592,0,0.28820496896269415
18593,0,0.2888533897347511
18594,0,0.302334502548503
18595,0,0.2924351340957601
18596,0,0.2911296683548894
18597,0,0.28820496896269415
18598,0,0.30769107098657017
18599,0,0.2878810836107265
18600,0,0.2960428028903147
18601,0,0.31480080215539474
18602,0,0.3559502967911175
18603,0,0.2917819719225696
18604,0,0.29276203666975037
18605,0,0.29047822494857556
18606,0,0.30433702513326966
18607,0,0.2885290710663572
18608,0,0.33137772326221426
18609,0,0.2924351340957601
18610,0,0.3444503217022702
18611,0,0.2885290710663572
18612,0,0.2895026760139204
18613,0,0.3134397222154094
18614,0,0.2895026760139204
18615,0,0.28982764324681304
18616,0,0.28982764324681304
18617,0,0.34231373385610503
18618,0,0.3134397222154094
18619,0,0.2895026760139204
18620,0,0.2921084457812122
18621,0,0.2888533897347511
18622,0,0.3258028533368039
18623,0,0.2885290710663572
18624,0,0.3013360462072505
18625,0,0.2885290710663572
18626,0,0.2911296683548894
18627,0,0.2970311769072676
18628,0,0.2921084457812122
18629,0,0.4027581573552629
18630,0,0.3206207687380683
18631,0,0.29047822494857556
18632,0,0.3401835216587868
18633,0,0.37462226815029076
18634,0,0.2911296683548894
18635,0,0.3970729479698048
18636,0,0.28820496896269415
18637,0,0.296701507199435
18638,0,0.28820496896269415
18639,0,0.28820496896269415
18640,0,0.29047822494857556
18641,0,0.3066827008846874
18642,0,0.2895026760139204
18643,0,0.2911296683548894
18644,0,0.3036686885809984
18645,0,0.2924351340957601
18646,0,0.2878810836107265
18647,0,0.2921084457812122
18648,0,0.2885290710663572
18649,0,0.2937440279718588
18650,0,0.4670944697484083
18651,0,0.2930891533059278
18652,0,0.28820496896269415
18653,0,0.2895026760139204
18654,0,0.30433702513326966
18655,0,0.28820496896269415
18656,0,0.2888533897347511
18657,0,0.2888533897347511
18658,0,0.28820496896269415
18659,0,0.2888533897347511
18660,0,0.2901528262886712
18661,0,0.29835196790786034
18662,0,0.32684445354996877
18663,0,0.28982764324681304
18664,0,0.2888533897347511
18665,0,0.32719203410364694
18666,0,0.3103890326908553
18667,0,0.28982764324681304
18668,0,0.2957137687017843
18669,0,0.2878810836107265
18670,0,0.2937440279718588
18671,0,0.28820496896269415
18672,0,0.28820496896269415
18673,0,0.3182174168496524
18674,0,0.302334502548503
18675,0,0.2885290710663572
18676,0,0.2878810836107265
18677,0,0.380560965207024
18678,0,0.28820496896269415
18679,0,0.28917792478012083
18680,0,0.28982764324681304
18681,0,0.2885290710663572
18682,0,0.28820496896269415
18683,0,0.28820496896269415
18684,0,0.28820496896269415
18685,0,0.33067823125162243
18686,0,0.2888533897347511
18687,0,0.29080383903481566
18688,0,0.28820496896269415
18689,0,0.3010036444449969
18690,0,0.30300118045791924
18691,0,0.2885290710663572
18692,0,0.299013627773167
18693,0,0.30300118045791924
18694,0,0.37684496645214327
18695,0,0.33348066327574066
18696,0,0.28982764324681304
18697,0,0.28820496896269415
18698,0,0.2973610580407871
18699,0,0.2895026760139204
18700,0,0.3026677376154703
18701,0,0.2950563372827229
18702,0,0.2878810836107265
18703,0,0.2970311769072676
18704,0,0.2950563372827229
18705,0,0.3120818467736525
18706,0,0.28820496896269415
18707,0,0.2947279404601866
18708,0,0.2970311769072676
18709,0,0.2930891533059278
18710,0,0.28820496896269415
18711,0,0.28820496896269415
18712,0,0.3237248142038517
18713,0,0.2924351340957601
18714,0,0.3026677376154703
18715,0,0.2930891533059278
18716,0,0.3036686885809984
18717,0,0.2914557127155027
18718,0,0.28917792478012083
18719,0,0.2921084457812122
18720,0,0.30400275341551086
18721,0,0.30735474294480614
18722,0,0.2885290710663572
18723,0,0.2885290710663572
18724,0,0.3850386699876154
18725,0,0.3850386699876154
18726,0,0.2885290710663572
18727,0,0.3090384244528097
18728,0,0.28820496896269415
18729,0,0.28917792478012083
18730,0,0.28982764324681304
18731,0,0.2888533897347511
18732,0,0.2973610580407871
18733,0,0.299013627773167
18734,0,0.3394748792968395
18735,0,0.2924351340957601
18736,0,0.3120818467736525
18737,0,0.28982764324681304
18738,0,0.2973610580407871
18739,0,0.2888533897347511
18740,0,0.2885290710663572
18741,0,0.2878810836107265
18742,0,0.2901528262886712
18743,0,0.3020014754780907
18744,0,0.28820496896269415
18745,0,0.2888533897347511
18746,0,0.2970311769072676
18747,0,0.30433702513326966
18748,0,0.3820513190887315
18749,0,0.2888533897347511
18750,0,0.31684839566491335
18751,0,0.2957137687017843
18752,0,0.3134397222154094
18753,0,0.3066827008846874
18754,0,0.3010036444449969
18755,0,0.3120818467736525
18756,0,0.29080383903481566
18757,0,0.2940717856031376
18758,0,0.2937440279718588
18759,0,0.2960428028903147
18760,0,0.28917792478012083
18761,0,0.28820496896269415
18762,0,0.2901528262886712
18763,0,0.32027684588445937
18764,0,0.2957137687017843
18765,0,0.3046715035092302
18766,0,0.3141198626120792
18767,0,0.2911296683548894
18768,0,0.38691019041590674
18769,0,0.2885290710663572
18770,0,0.2885290710663572
18771,0,0.2917819719225696
18772,0,0.2947279404601866
18773,0,0.30300118045791924
18774,0,0.28982764324681304
18775,0,0.30701861950011555
18776,0,0.3327789415867557
18777,0,0.3083643399285946
18778,0,0.2885290710663572
18779,0,0.30500618831755416
18780,0,0.2911296683548894
18781,0,0.2937440279718588
18782,0,0.2888533897347511
18783,0,0.2921084457812122
18784,0,0.3209648865161562
18785,0,0.2940717856031376
18786,0,0.2885290710663572
18787,0,0.29868269265255004
18788,0,0.29868269265255004
18789,0,0.28917792478012083
18790,0,0.29967612829204976
18791,0,0.2914557127155027
18792,0,0.30567617632396654
18793,0,0.3083643399285946
18794,0,0.28820496896269415
18795,0,0.2930891533059278
18796,0,0.2953849467644557
18797,0,0.2970311769072676
18798,0,0.34730890603512654
18799,0,0.2901528262886712
18800,0,0.2888533897347511
18801,0,0.28820496896269415
18802,0,0.28917792478012083
18803,0,0.2917819719225696
18804,0,0.3610352238697738
18805,0,0.3137796923963001
18806,0,0.28820496896269415
18807,0,0.3175325117313734
18808,0,0.28820496896269415
18809,0,0.3036686885809984
18810,0,0.28982764324681304
18811,0,0.28917792478012083
18812,0,0.29080383903481566
18813,0,0.2885290710663572
18814,0,0.3195895860018766
18815,0,0.2888533897347511
18816,0,0.2885290710663572
18817,0,0.3137796923963001
18818,0,0.31684839566491335
18819,0,0.2930891533059278
18820,0,0.2914557127155027
18821,0,0.296701507199435
18822,0,0.2895026760139204
18823,0,0.28820496896269415
18824,0,0.28917792478012083
18825,0,0.31106555259450086
18826,0,0.34730890603512654
18827,0,0.3158237055056242
18828,0,0.29769115039162997
18829,0,0.28820496896269415
18830,0,0.302334502548503
18831,0,0.2885290710663572
18832,0,0.29080383903481566
18833,0,0.30601147906640774
18834,0,0.2878810836107265
18835,0,0.30567617632396654
18836,0,0.28982764324681304
18837,0,0.29967612829204976
18838,0,0.2885290710663572
18839,0,0.2888533897347511
18840,0,0.2895026760139204
18841,0,0.2885290710663572
18842,0,0.3006714515556463
18843,0,0.28820496896269415
18844,0,0.3013360462072505
18845,0,0.2895026760139204
18846,0,0.28982764324681304
18847,0,0.28917792478012083
18848,0,0.2888533897347511
18849,0,0.2888533897347511
18850,0,0.3066827008846874
18851,0,0.28820496896269415
18852,0,0.28917792478012083
18853,0,0.32893277797144016
18854,0,0.2914557127155027
18855,0,0.2885290710663572
18856,0,0.2895026760139204
18857,0,0.2888533897347511
18858,0,0.28820496896269415
18859,0,0.2970311769072676
18860,0,0.2888533897347511
18861,0,0.2885290710663572
18862,0,0.2885290710663572
18863,0,0.2888533897347511
18864,0,0.2885290710663572
18865,0,0.2973610580407871
18866,0,0.2960428028903147
18867,0,0.28820496896269415
18868,0,0.3175325117313734
18869,0,0.34695097527249136
18870,0,0.28820496896269415
18871,0,0.29835196790786034
18872,0,0.29080383903481566
18873,0,0.28820496896269415
18874,0,0.28820496896269415
18875,0,0.2917819719225696
18876,0,0.28917792478012083
18877,0,0.2914557127155027
18878,0,0.3066827008846874
18879,0,0.7932922743556787
18880,0,0.3006714515556463
18881,0,0.28917792478012083
18882,0,0.29080383903481566
18883,0,0.2888533897347511
18884,0,0.29047822494857556
18885,0,0.2885290710663572
18886,0,0.2960428028903147
18887,0,0.29080383903481566
18888,0,0.28917792478012083
18889,0,0.2937440279718588
18890,0,0.28917792478012083
18891,0,0.29047822494857556
18892,0,0.28820496896269415
18893,0,0.3046715035092302
18894,0,0.2885290710663572
18895,0,0.2885290710663572
18896,0,0.2895026760139204
18897,0,0.37499235371518524
18898,0,0.28982764324681304
18899,0,0.3175325117313734
18900,0,0.2950563372827229
18901,0,0.28917792478012083
18902,0,0.28982764324681304
18903,0,0.2921084457812122
18904,0,0.2930891533059278
18905,0,0.3120818467736525
18906,0,0.28917792478012083
18907,0,0.3066827008846874
18908,0,0.28820496896269415
18909,0,0.2937440279718588
18910,0,0.28820496896269415
18911,0,0.3006714515556463
18912,0,0.2911296683548894
18913,0,0.2950563372827229
18914,0,0.2878810836107265
18915,0,0.30433702513326966
18916,0,0.28820496896269415
18917,0,0.3114041156527616
18918,0,0.28820496896269415
18919,0,0.2953849467644557
18920,0,0.30567617632396654
18921,0,0.2878810836107265
18922,0,0.28982764324681304
18923,0,0.29637204912485876
18924,0,0.2885290710663572
18925,0,0.2888533897347511
18926,0,0.28820496896269415
18927,0,0.2973610580407871
18928,0,0.3066827008846874
18929,0,0.28982764324681304
18930,0,0.28820496896269415
18931,0,0.2901528262886712
18932,0,0.28820496896269415
18933,0,0.28917792478012083
18934,0,0.28820496896269415
18935,0,0.29047822494857556
18936,0,0.2914557127155027
18937,0,0.29080383903481566
18938,0,0.28982764324681304
18939,0,0.3137796923963001
18940,0,0.28982764324681304
18941,0,0.28820496896269415
18942,0,0.28820496896269415
18943,0,0.28917792478012083
18944,0,0.2885290710663572
18945,0,0.3010036444449969
18946,0,0.2901528262886712
18947,0,0.2953849467644557
18948,0,0.29047822494857556
18949,0,0.29080383903481566
18950,0,0.2895026760139204
18951,0,0.28820496896269415
18952,0,0.2953849467644557
18953,0,0.29047822494857556
18954,0,0.28820496896269415
18955,0,0.29080383903481566
18956,0,0.28917792478012083
18957,0,0.28820496896269415
18958,0,0.29047822494857556
18959,0,0.2885290710663572
18960,0,0.28917792478012083
18961,0,0.2947279404601866
18962,0,0.32130919895494303
18963,0,0.2878810836107265
18964,0,0.28820496896269415
18965,0,0.29047822494857556
18966,0,0.29439975649965366
18967,0,0.2930891533059278
18968,0,0.3331297099626948
18969,0,0.28820496896269415
18970,0,0.29047822494857556
18971,0,0.2947279404601866
18972,0,0.2921084457812122
18973,0,0.2914557127155027
18974,0,0.2911296683548894
18975,0,0.28820496896269415
18976,0,0.2934164838062443
18977,0,0.28820496896269415
18978,0,0.28820496896269415
18979,0,0.28917792478012083
18980,0,0.31106555259450086
18981,0,0.28982764324681304
18982,0,0.28820496896269415
18983,0,0.28820496896269415
18984,0,0.29769115039162997
18985,0,0.29637204912485876
18986,0,0.2888533897347511
18987,0,0.3151415709845026
18988,0,0.28982764324681304
18989,0,0.2917819719225696
18990,0,0.29080383903481566
18991,0,0.2980214537506383
18992,0,0.4016189699029824
18993,0,0.31787486578729024
18994,0,0.2934164838062443
18995,0,0.2885290710663572
18996,0,0.3006714515556463
18997,0,0.2885290710663572
18998,0,0.2937440279718588
18999,0,0.30601147906640774
19000,0,0.2930891533059278
19001,0,0.2885290710663572
19002,0,0.28820496896269415
19003,0,0.29047822494857556
19004,0,0.2921084457812122
19005,0,0.29769115039162997
19006,0,0.2901528262886712
19007,0,0.30769107098657017
19008,0,0.28917792478012083
19009,0,0.2973610580407871
19010,0,0.28820496896269415
19011,0,0.2901528262886712
19012,0,0.2937440279718588
19013,0,0.2911296683548894
19014,0,0.2901528262886712
19015,0,0.30166865662451176
19016,0,0.28820496896269415
19017,0,0.2878810836107265
19018,0,0.3405381114281299
19019,0,0.28820496896269415
19020,0,0.29047822494857556
19021,0,0.2957137687017843
19022,0,0.3209648865161562
19023,0,0.28820496896269415
19024,0,0.28820496896269415
19025,0,0.29439975649965366
19026,0,0.299013627773167
19027,0,0.28820496896269415
19028,0,0.2895026760139204
19029,0,0.31242101435050523
19030,0,0.2895026760139204
19031,0,0.28917792478012083
19032,0,0.2993447730573765
19033,0,0.2885290710663572
19034,0,0.3951839556160352
19035,0,0.28820496896269415
19036,0,0.28820496896269415
19037,0,0.2888533897347511
19038,0,0.3401835216587868
19039,0,0.29439975649965366
19040,0,0.2917819719225696
19041,0,0.2895026760139204
19042,0,0.2885290710663572
19043,0,0.32027684588445937
19044,0,0.2888533897347511
19045,0,0.2888533897347511
19046,0,0.3010036444449969
19047,0,0.28917792478012083
19048,0,0.2980214537506383
19049,0,0.3080276033924249
19050,0,0.30601147906640774
19051,0,0.3036686885809984
19052,0,0.29967612829204976
19053,0,0.2953849467644557
19054,0,0.30166865662451176
19055,0,0.2973610580407871
19056,0,0.28917792478012083
19057,0,0.2888533897347511
19058,0,0.2960428028903147
19059,0,0.3223433015859308
19060,0,0.3066827008846874
19061,0,0.3850386699876154
19062,0,0.28917792478012083
19063,0,0.2885290710663572
19064,0,0.3087012803605102
19065,0,0.2885290710663572
19066,0,0.4769342028660652
19067,0,0.28820496896269415
19068,0,0.6331446743351444
19069,0,0.2973610580407871
19070,0,0.3244167267237573
19071,0,0.2895026760139204
19072,0,0.3165066341654205
19073,0,0.2885290710663572
19074,0,0.2878810836107265
19075,0,0.2878810836107265
19076,0,0.30166865662451176
19077,0,0.31242101435050523
19078,0,0.29047822494857556
19079,0,0.30601147906640774
19080,0,0.29080383903481566
19081,0,0.28820496896269415
19082,0,0.3219984067555708
19083,0,0.3416029514034345
19084,0,0.29439975649965366
19085,0,0.3219984067555708
19086,0,0.2895026760139204
19087,0,0.28820496896269415
19088,0,0.2895026760139204
19089,0,0.2885290710663572
19090,0,0.2914557127155027
19091,0,0.28820496896269415
19092,0,0.3120818467736525
19093,0,0.28820496896269415
19094,0,0.28820496896269415
19095,0,0.5352952163421345
19096,0,0.2888533897347511
19097,0,0.3010036444449969
19098,0,0.2878810836107265
19099,0,0.3120818467736525
19100,0,0.28982764324681304
19101,0,0.2878810836107265
19102,0,0.2957137687017843
19103,0,0.4796928706045703
19104,0,0.3264970630530237
19105,0,0.28820496896269415
19106,0,0.3010036444449969
19107,0,0.2885290710663572
19108,0,0.2895026760139204
19109,0,0.3258028533368039
19110,0,0.28820496896269415
19111,0,0.2901528262886712
19112,0,0.2940717856031376
19113,0,0.2921084457812122
19114,0,0.3103890326908553
19115,0,0.2960428028903147
19116,0,0.28820496896269415
19117,0,0.28820496896269415
19118,0,0.2895026760139204
19119,0,0.38916042686269453
19120,0,0.29047822494857556
19121,0,0.28917792478012083
19122,0,0.3387669552083526
19123,0,0.2885290710663572
19124,0,0.2917819719225696
19125,0,0.2914557127155027
19126,0,0.2914557127155027
19127,0,0.28820496896269415
19128,0,0.7246048761024424
19129,0,0.2885290710663572
19130,0,0.2911296683548894
19131,0,0.36249385910888554
19132,0,0.28917792478012083
19133,0,0.3114041156527616
19134,0,0.2888533897347511
19135,0,0.28982764324681304
19136,0,0.28917792478012083
19137,0,0.2914557127155027
19138,0,0.2895026760139204
19139,0,0.3690887773714333
19140,0,0.2885290710663572
19141,0,0.29276203666975037
19142,0,0.3114041156527616
19143,0,0.3036686885809984
19144,0,0.2960428028903147
19145,0,0.34552098537783493
19146,0,0.2878810836107265
19147,0,0.2911296683548894
19148,0,0.2885290710663572
19149,0,0.3185601646609659
19150,0,0.2950563372827229
19151,0,0.2914557127155027
19152,0,0.2895026760139204
19153,0,0.28820496896269415
19154,0,0.2888533897347511
19155,0,0.29080383903481566
19156,0,0.29080383903481566
19157,0,0.2960428028903147
19158,0,0.28820496896269415
19159,0,0.2911296683548894
19160,0,0.2917819719225696
19161,0,0.28820496896269415
19162,0,0.2885290710663572
19163,0,0.28820496896269415
19164,0,0.2953849467644557
19165,0,0.2914557127155027
19166,0,0.296701507199435
19167,0,0.30300118045791924
19168,0,0.28820496896269415
19169,0,0.2878810836107265
19170,0,0.2957137687017843
19171,0,0.2917819719225696
19172,0,0.2937440279718588
19173,0,0.2885290710663572
19174,0,0.2930891533059278
19175,0,0.2888533897347511
19176,0,0.5301843602484732
19177,0,0.302334502548503
19178,0,0.2924351340957601
19179,0,0.440870596205843
19180,0,0.28917792478012083
19181,0,0.29276203666975037
19182,0,0.42035032455123195
19183,0,0.2970311769072676
19184,0,0.28820496896269415
19185,0,0.28982764324681304
19186,0,0.2888533897347511
19187,0,0.2885290710663572
19188,0,0.28820496896269415
19189,0,0.2895026760139204
19190,0,0.31548253885164185
19191,0,0.3206207687380683
19192,0,0.28820496896269415
19193,0,0.30567617632396654
19194,0,0.2895026760139204
19195,0,0.2895026760139204
19196,0,0.3000076932632633
19197,0,0.2993447730573765
19198,0,0.2901528262886712
19199,0,0.2970311769072676
19200,0,0.28820496896269415
19201,0,0.4420388732020572
19202,0,0.28917792478012083
19203,0,0.2911296683548894
19204,0,0.2901528262886712
19205,0,0.30735474294480614
19206,0,0.3026677376154703
19207,0,0.28917792478012083
19208,0,0.28820496896269415
19209,0,0.2901528262886712
19210,0,0.29080383903481566
19211,0,0.2885290710663572
19212,0,0.28820496896269415
19213,0,0.28820496896269415
19214,0,0.2901528262886712
19215,0,0.2930891533059278
19216,0,0.2921084457812122
19217,0,0.3185601646609659
19218,0,0.29868269265255004
19219,0,0.2888533897347511
19220,0,0.2888533897347511
19221,0,0.3498192381713925
19222,0,0.28820496896269415
19223,0,0.2888533897347511
19224,0,0.2885290710663572
19225,0,0.2993447730573765
19226,0,0.31924624949653846
19227,0,0.2911296683548894
19228,0,0.2930891533059278
19229,0,0.28820496896269415
19230,0,0.28820496896269415
19231,0,0.2885290710663572
19232,0,0.29967612829204976
19233,0,0.28917792478012083
19234,0,0.28917792478012083
19235,0,0.3006714515556463
19236,0,0.3097133226731475
19237,0,0.2921084457812122
19238,0,0.31548253885164185
19239,0,0.29769115039162997
19240,0,0.2885290710663572
19241,0,0.28820496896269415
19242,0,0.28820496896269415
19243,0,0.29047822494857556
19244,0,0.3559502967911175
19245,0,0.2947279404601866
19246,0,0.28820496896269415
19247,0,0.30500618831755416
19248,0,0.2917819719225696
19249,0,0.2885290710663572
19250,0,0.30166865662451176
19251,0,0.28820496896269415
19252,0,0.29047822494857556
19253,0,0.2885290710663572
19254,0,0.2878810836107265
19255,0,0.28982764324681304
19256,0,0.2921084457812122
19257,0,0.31924624949653846
19258,0,0.2888533897347511
19259,0,0.28820496896269415
19260,0,0.3331297099626948
19261,0,0.28820496896269415
19262,0,0.31106555259450086
19263,0,0.2917819719225696
19264,0,0.2911296683548894
19265,0,0.2888533897347511
19266,0,0.2993447730573765
19267,0,0.2888533897347511
19268,0,0.29047822494857556
19269,0,0.28820496896269415
19270,0,0.28917792478012083
19271,0,0.2888533897347511
19272,0,0.34659321750533834
19273,0,0.2888533897347511
19274,0,0.2934164838062443
19275,0,0.30333483085398244
19276,0,0.28820496896269415
19277,0,0.299013627773167
19278,0,0.30500618831755416
19279,0,0.28820496896269415
19280,0,0.31684839566491335
19281,0,0.32303367177216563
19282,0,0.3127603829464587
19283,0,0.2937440279718588
19284,0,0.3097133226731475
19285,0,0.28820496896269415
19286,0,0.2960428028903147
19287,0,0.28820496896269415
19288,0,0.2930891533059278
19289,0,0.3384132632779951
19290,0,0.29047822494857556
19291,0,0.3010036444449969
19292,0,0.29080383903481566
19293,0,0.40846961995024617
19294,0,0.30735474294480614
19295,0,0.2911296683548894
19296,0,0.28820496896269415
19297,0,0.2888533897347511
19298,0,0.30701861950011555
19299,0,0.2885290710663572
19300,0,0.2921084457812122
19301,0,0.2895026760139204
19302,0,0.302334502548503
19303,0,0.31548253885164185
19304,0,0.30701861950011555
19305,0,0.2901528262886712
19306,0,0.296701507199435
19307,0,0.3380597518280922
19308,0,0.299013627773167
19309,0,0.2878810836107265
19310,0,0.29047822494857556
19311,0,0.3665181161333408
19312,0,0.30033946775629955
19313,0,0.3020014754780907
19314,0,0.28982764324681304
19315,0,0.2911296683548894
19316,0,0.30701861950011555
19317,0,0.3114041156527616
19318,0,0.2980214537506383
19319,0,0.29047822494857556
19320,0,0.28820496896269415
19321,0,0.2895026760139204
19322,0,0.28982764324681304
19323,0,0.346235633054145
19324,0,0.2901528262886712
19325,0,0.2888533897347511
19326,0,0.3114041156527616
19327,0,0.2993447730573765
19328,0,0.28917792478012083
19329,0,0.3087012803605102
19330,0,0.2885290710663572
19331,0,0.2930891533059278
19332,0,0.2911296683548894
19333,0,0.28820496896269415
19334,0,0.28820496896269415
19335,0,0.37019277775625364
19336,0,0.2888533897347511
19337,0,0.29047822494857556
19338,0,0.2937440279718588
19339,0,0.2957137687017843
19340,0,0.32130919895494303
19341,0,0.3063469873299175
19342,0,0.2878810836107265
19343,0,0.296701507199435
19344,0,0.2885290710663572
19345,0,0.28917792478012083
19346,0,0.395939180484039
19347,0,0.3114041156527616
19348,0,0.29047822494857556
19349,0,0.2924351340957601
19350,0,0.3010036444449969
19351,0,0.3189031089629503
19352,0,0.2937440279718588
19353,0,0.29080383903481566
19354,0,0.28820496896269415
19355,0,0.5010030080451281
19356,0,0.2878810836107265
19357,0,0.28820496896269415
19358,0,0.30500618831755416
19359,0,0.325109407162149
19360,0,0.31924624949653846
19361,0,0.28917792478012083
19362,0,0.28982764324681304
19363,0,0.2885290710663572
19364,0,0.28982764324681304
19365,0,0.2895026760139204
19366,0,0.2888533897347511
19367,0,0.3137796923963001
19368,0,0.2960428028903147
19369,0,0.28982764324681304
19370,0,0.2980214537506383
19371,0,0.28917792478012083
19372,0,0.28982764324681304
19373,0,0.2878810836107265
19374,0,0.28820496896269415
19375,0,0.29047822494857556
19376,0,0.28917792478012083
19377,0,0.3006714515556463
19378,0,0.2878810836107265
19379,0,0.2895026760139204
19380,0,0.28820496896269415
19381,0,0.2937440279718588
19382,0,0.2921084457812122
19383,0,0.28917792478012083
19384,0,0.28820496896269415
19385,0,0.2980214537506383
19386,0,0.30333483085398244
19387,0,0.2885290710663572
19388,0,0.2878810836107265
19389,0,0.2957137687017843
19390,0,0.3066827008846874
19391,0,0.2878810836107265
19392,0,0.2960428028903147
19393,0,0.28982764324681304
19394,0,0.3195895860018766
19395,0,0.28917792478012083
19396,0,0.29637204912485876
19397,0,0.28820496896269415
19398,0,0.3199331182183254
19399,0,0.325109407162149
19400,0,0.29276203666975037
19401,0,0.3206207687380683
19402,0,0.2901528262886712
19403,0,0.2878810836107265
19404,0,0.28820496896269415
19405,0,0.2980214537506383
19406,0,0.2885290710663572
19407,0,0.28917792478012083
19408,0,0.2930891533059278
19409,0,0.40389839502487407
19410,0,0.29047822494857556
19411,0,0.2921084457812122
19412,0,0.2888533897347511
19413,0,0.28982764324681304
19414,0,0.2937440279718588
19415,0,0.28917792478012083
19416,0,0.3006714515556463
19417,0,0.2885290710663572
19418,0,0.2878810836107265
19419,0,0.28820496896269415
19420,0,0.2895026760139204
19421,0,0.28917792478012083
19422,0,0.2970311769072676
19423,0,0.3705610803360537
19424,0,0.6838624497066463
19425,0,0.28820496896269415
19426,0,0.29047822494857556
19427,0,0.28820496896269415
19428,0,0.31480080215539474
19429,0,0.28820496896269415
19430,0,0.302334502548503
19431,0,0.28820496896269415
19432,0,0.3063469873299175
19433,0,0.2895026760139204
19434,0,0.28917792478012083
19435,0,0.28820496896269415
19436,0,0.2888533897347511
19437,0,0.28820496896269415
19438,0,0.2895026760139204
19439,0,0.3189031089629503
19440,0,0.29276203666975037
19441,0,0.37647415383776356
19442,0,0.3588520757524026
19443,0,0.28820496896269415
19444,0,0.29047822494857556
19445,0,0.3189031089629503
19446,0,0.3189031089629503
19447,0,0.34802528526122484
19448,0,0.30033946775629955
19449,0,0.29047822494857556
19450,0,0.28982764324681304
19451,0,0.28820496896269415
19452,0,0.2895026760139204
19453,0,0.3036686885809984
19454,0,0.2885290710663572
19455,0,0.2885290710663572
19456,0,0.2885290710663572
19457,0,0.2911296683548894
19458,0,0.3117428804599765
19459,0,0.3080276033924249
19460,0,0.2980214537506383
19461,0,0.296701507199435
19462,0,0.29439975649965366
19463,0,0.2895026760139204
19464,0,0.2937440279718588
19465,0,0.28982764324681304
19466,0,0.28982764324681304
19467,0,0.2960428028903147
19468,0,0.2917819719225696
19469,0,0.2895026760139204
19470,0,0.28917792478012083
19471,0,0.2993447730573765
19472,0,0.3006714515556463
19473,0,0.32928149300369175
19474,0,0.36578502758594184
19475,0,0.2888533897347511
19476,0,0.28820496896269415
19477,0,0.28820496896269415
19478,0,0.28820496896269415
19479,0,0.2957137687017843
19480,0,0.2973610580407871
19481,0,0.30567617632396654
19482,0,0.3063469873299175
19483,0,0.3080276033924249
19484,0,0.28820496896269415
19485,0,0.35812565209217795
19486,0,0.2888533897347511
19487,0,0.2901528262886712
19488,0,0.29439975649965366
19489,0,0.29276203666975037
19490,0,0.28982764324681304
19491,0,0.3134397222154094
19492,0,0.2885290710663572
19493,0,0.2901528262886712
19494,0,0.2885290710663572
19495,0,0.2885290710663572
19496,0,0.29080383903481566
19497,0,0.4471086617554955
19498,0,0.28820496896269415
19499,0,0.28820496896269415
19500,0,0.28820496896269415
19501,0,0.2878810836107265
19502,0,0.32303367177216563
19503,0,0.78621227601647
19504,0,0.28917792478012083
19505,0,0.29047822494857556
19506,0,0.2973610580407871
19507,0,0.2921084457812122
19508,0,0.2917819719225696
19509,0,0.3066827008846874
19510,0,0.2957137687017843
19511,0,0.2895026760139204
19512,0,0.36285891510886936
19513,0,0.34516392278995744
19514,0,0.30567617632396654
19515,0,0.30567617632396654
19516,0,0.2888533897347511
19517,0,0.3020014754780907
19518,0,0.2921084457812122
19519,0,0.3665181161333408
19520,0,0.2895026760139204
19521,0,0.3498192381713925
19522,0,0.2973610580407871
19523,0,0.32165370578986424
19524,0,0.313099952316646
19525,0,0.36432071730178894
19526,0,0.2885290710663572
19527,0,0.34195825392261303
19528,0,0.2895026760139204
19529,0,0.28820496896269415
19530,0,0.2993447730573765
19531,0,0.2901528262886712
19532,0,0.28917792478012083
19533,0,0.3087012803605102
19534,0,0.29868269265255004
19535,0,0.31548253885164185
19536,0,0.2940717856031376
19537,0,0.2957137687017843
19538,0,0.28820496896269415
19539,0,0.2888533897347511
19540,0,0.29967612829204976
19541,0,0.30166865662451176
19542,0,0.28820496896269415
19543,0,0.29047822494857556
19544,0,0.2960428028903147
19545,0,0.30300118045791924
19546,0,0.2947279404601866
19547,0,0.2993447730573765
19548,0,0.2980214537506383
19549,0,0.34195825392261303
19550,0,0.3036686885809984
19551,0,0.3158237055056242
19552,0,0.29047822494857556
19553,0,0.29080383903481566
19554,0,0.2970311769072676
19555,0,0.296701507199435
19556,0,0.2878810836107265
19557,0,0.299013627773167
19558,0,0.29080383903481566
19559,0,0.28917792478012083
19560,0,0.2917819719225696
19561,0,0.2885290710663572
19562,0,0.29047822494857556
19563,0,0.2934164838062443
19564,0,0.28917792478012083
19565,0,0.31548253885164185
19566,0,0.3066827008846874
19567,0,0.28820496896269415
19568,0,0.30701861950011555
19569,0,0.31446023261471723
19570,0,0.28982764324681304
19571,0,0.3000076932632633
19572,0,0.29769115039162997
19573,0,0.2937440279718588
19574,0,0.29637204912485876
19575,0,0.36212896163377417
19576,0,0.2953849467644557
19577,0,0.28917792478012083
19578,0,0.2914557127155027
19579,0,0.346235633054145
19580,0,0.2895026760139204
19581,0,0.29047822494857556
19582,0,0.299013627773167
19583,0,0.29080383903481566
19584,0,0.2888533897347511
19585,0,0.28820496896269415
19586,0,0.296701507199435
19587,0,0.2947279404601866
19588,0,0.29868269265255004
19589,0,0.302334502548503
19590,0,0.35414202802760303
19591,0,0.28820496896269415
19592,0,0.30567617632396654
19593,0,0.28917792478012083
19594,0,0.28982764324681304
19595,0,0.29967612829204976
19596,0,0.3093757719693381
19597,0,0.28982764324681304
19598,0,0.2911296683548894
19599,0,0.2901528262886712
19600,0,0.2914557127155027
19601,0,0.2940717856031376
19602,0,0.3264970630530237
19603,0,0.3006714515556463
19604,0,0.3380597518280922
19605,0,0.296701507199435
19606,0,0.2960428028903147
19607,0,0.3117428804599765
19608,0,0.2885290710663572
19609,0,0.32130919895494303
19610,0,0.8685483995953471
19611,0,0.2885290710663572
19612,0,0.2947279404601866
19613,0,0.28820496896269415
19614,0,0.29047822494857556
19615,0,0.32130919895494303
19616,0,0.35812565209217795
19617,0,0.34838373308002724
19618,0,0.3175325117313734
19619,0,0.3117428804599765
19620,0,0.28982764324681304
19621,0,0.30500618831755416
19622,0,0.3093757719693381
19623,0,0.3036686885809984
19624,0,0.296701507199435
19625,0,0.395939180484039
19626,0,0.2878810836107265
19627,0,0.3103890326908553
19628,0,0.28982764324681304
19629,0,0.3199331182183254
19630,0,0.28820496896269415
19631,0,0.28820496896269415
19632,0,0.39631697936497157
19633,0,0.2901528262886712
19634,0,0.28820496896269415
19635,0,0.28820496896269415
19636,0,0.2895026760139204
19637,0,0.3742523291221952
19638,0,0.28820496896269415
19639,0,0.28820496896269415
19640,0,0.2950563372827229
19641,0,0.28820496896269415
19642,0,0.30500618831755416
19643,0,0.2940717856031376
19644,0,0.36395503073193314
19645,0,0.33348066327574066
19646,0,0.3127603829464587
19647,0,0.29047822494857556
19648,0,0.2914557127155027
19649,0,0.28917792478012083
19650,0,0.3083643399285946
19651,0,0.29080383903481566
19652,0,0.3090384244528097
19653,0,0.28917792478012083
19654,0,0.2885290710663572
19655,0,0.28820496896269415
19656,0,0.3151415709845026
19657,0,0.2878810836107265
19658,0,0.2953849467644557
19659,0,0.28917792478012083
19660,0,0.2888533897347511
19661,0,0.32858425131723373
19662,0,0.28820496896269415
19663,0,0.29080383903481566
19664,0,0.28820496896269415
19665,0,0.29047822494857556
19666,0,0.28820496896269415
19667,0,0.2885290710663572
19668,0,0.9999992777067522
19669,0,0.28820496896269415
19670,0,0.2895026760139204
19671,0,0.3348863200524197
19672,0,0.28820496896269415
19673,0,0.2895026760139204
19674,0,0.33770642116109295
19675,0,0.3013360462072505
19676,0,0.2921084457812122
19677,0,0.3240706743380925
19678,0,0.2970311769072676
19679,0,0.28820496896269415
19680,0,0.28820496896269415
19681,0,0.34766700947202445
19682,0,0.30333483085398244
19683,0,0.28820496896269415
19684,0,0.2921084457812122
19685,0,0.2888533897347511
19686,0,0.29047822494857556
19687,0,0.2878810836107265
19688,0,0.29439975649965366
19689,0,0.28820496896269415
19690,0,0.2885290710663572
19691,0,0.28982764324681304
19692,0,0.31924624949653846
19693,0,0.28917792478012083
19694,0,0.28820496896269415
19695,0,0.2917819719225696
19696,0,0.2895026760139204
19697,0,0.2940717856031376
19698,0,0.28820496896269415
19699,0,0.29047822494857556
19700,0,0.2878810836107265
19701,0,0.3820513190887315
19702,0,0.2934164838062443
19703,0,0.2878810836107265
19704,0,0.2993447730573765
19705,0,0.3026677376154703
19706,0,0.9999714576050279
19707,0,0.28982764324681304
19708,0,0.9353265834704819
19709,0,0.2895026760139204
19710,0,0.2940717856031376
19711,0,0.2973610580407871
19712,0,0.29276203666975037
19713,0,0.2885290710663572
19714,0,0.29637204912485876
19715,0,0.3066827008846874
19716,0,0.2885290710663572
19717,0,0.2947279404601866
19718,0,0.28820496896269415
19719,0,0.30601147906640774
19720,0,0.2953849467644557
19721,0,0.2921084457812122
19722,0,0.28982764324681304
19723,0,0.3020014754780907
19724,0,0.2888533897347511
19725,0,0.28820496896269415
19726,0,0.28820496896269415
19727,0,0.2885290710663572
19728,0,0.2911296683548894
19729,0,0.2934164838062443
19730,0,0.2878810836107265
19731,0,0.31548253885164185
19732,0,0.2888533897347511
19733,0,0.28820496896269415
19734,0,0.4249750027788577
19735,0,0.28917792478012083
19736,0,0.28820496896269415
19737,0,0.3026677376154703
19738,0,0.29276203666975037
19739,0,0.29835196790786034
19740,0,0.29637204912485876
19741,0,0.2980214537506383
19742,0,0.2901528262886712
19743,0,0.31548253885164185
19744,0,0.30500618831755416
19745,0,0.28820496896269415
19746,0,0.2888533897347511
19747,0,0.2911296683548894
19748,0,0.2950563372827229
19749,0,0.28820496896269415
19750,0,0.2911296683548894
19751,0,0.3175325117313734
19752,0,0.2993447730573765
19753,0,0.39216808794441177
19754,0,0.29047822494857556
19755,0,0.2917819719225696
19756,0,0.2917819719225696
19757,0,0.2924351340957601
19758,0,0.2924351340957601
19759,0,0.2914557127155027
19760,0,0.29967612829204976
19761,0,0.28820496896269415
19762,0,0.2885290710663572
19763,0,0.28820496896269415
19764,0,0.36395503073193314
19765,0,0.31446023261471723
19766,0,0.29080383903481566
19767,0,0.2947279404601866
19768,0,0.30701861950011555
19769,0,0.2888533897347511
19770,0,0.30300118045791924
19771,0,0.49389620745435475
19772,0,0.29637204912485876
19773,0,0.3010036444449969
19774,0,0.28820496896269415
19775,0,0.31548253885164185
19776,0,0.29637204912485876
19777,0,0.2885290710663572
19778,0,0.30400275341551086
19779,0,0.28820496896269415
19780,0,0.3498192381713925
19781,0,0.31924624949653846
19782,0,0.2901528262886712
19783,0,0.2885290710663572
19784,0,0.28820496896269415
19785,0,0.2878810836107265
19786,0,0.2885290710663572
19787,0,0.28820496896269415
19788,0,0.28820496896269415
19789,0,0.2917819719225696
19790,0,0.30735474294480614
19791,0,0.28820496896269415
19792,0,0.2940717856031376
19793,0,0.2888533897347511
19794,0,0.3555883121961604
19795,0,0.30433702513326966
19796,0,0.2885290710663572
19797,0,0.2957137687017843
19798,0,0.29439975649965366
19799,0,0.2885290710663572
19800,0,0.29047822494857556
19801,0,0.2914557127155027
19802,0,0.6153653574741392
19803,0,0.3405381114281299
19804,0,0.2993447730573765
19805,0,0.2917819719225696
19806,0,0.28982764324681304
19807,0,0.28820496896269415
19808,0,0.2885290710663572
19809,0,0.2885290710663572
19810,0,0.2885290710663572
19811,0,0.2993447730573765
19812,0,0.3083643399285946
19813,0,0.29047822494857556
19814,0,0.2888533897347511
19815,0,0.2901528262886712
19816,0,0.28820496896269415
19817,0,0.28820496896269415
19818,0,0.2901528262886712
19819,0,0.3087012803605102
19820,0,0.3223433015859308
19821,0,0.29276203666975037
19822,0,0.2934164838062443
19823,0,0.30500618831755416
19824,0,0.2878810836107265
19825,0,0.29439975649965366
19826,0,0.2901528262886712
19827,0,0.2885290710663572
19828,0,0.3405381114281299
19829,0,0.2895026760139204
19830,0,0.28917792478012083
19831,0,0.3080276033924249
19832,0,0.28917792478012083
19833,0,0.2970311769072676
19834,0,0.2917819719225696
19835,0,0.29868269265255004
19836,0,0.2930891533059278
19837,0,0.30433702513326966
19838,0,0.28820496896269415
19839,0,0.28820496896269415
19840,0,0.29047822494857556
19841,0,0.29637204912485876
19842,0,0.2885290710663572
19843,0,0.2911296683548894
19844,0,0.3161650706944725
19845,0,0.2885290710663572
19846,0,0.2950563372827229
19847,0,0.28982764324681304
19848,0,0.32719203410364694
19849,0,0.3137796923963001
19850,0,0.3083643399285946
19851,0,0.33453462991615135
19852,0,0.28820496896269415
19853,0,0.28820496896269415
19854,0,0.299013627773167
19855,0,0.2888533897347511
19856,0,0.2911296683548894
19857,0,0.28917792478012083
19858,0,0.2914557127155027
19859,0,0.28820496896269415
19860,0,0.313099952316646
19861,0,0.2960428028903147
19862,0,0.2930891533059278
19863,0,0.2940717856031376
19864,0,0.30166865662451176
19865,0,0.30433702513326966
19866,0,0.28917792478012083
19867,0,0.2888533897347511
19868,0,0.29967612829204976
19869,0,0.2901528262886712
19870,0,0.28820496896269415
19871,0,0.28820496896269415
19872,0,0.2940717856031376
19873,0,0.30033946775629955
19874,0,0.2885290710663572
19875,0,0.31684839566491335
19876,0,0.29868269265255004
19877,0,0.2888533897347511
19878,0,0.29080383903481566
19879,0,0.2888533897347511
19880,0,0.29047822494857556
19881,0,0.2888533897347511
19882,0,0.2914557127155027
19883,0,0.32928149300369175
19884,0,0.2911296683548894
19885,0,0.2914557127155027
19886,0,0.3083643399285946
19887,0,0.2895026760139204
19888,0,0.2885290710663572
19889,0,0.2940717856031376
19890,0,0.2885290710663572
19891,0,0.2885290710663572
19892,0,0.28917792478012083
19893,0,0.2960428028903147
19894,0,0.2924351340957601
19895,0,0.29080383903481566
19896,0,0.2885290710663572
19897,0,0.3161650706944725
19898,0,0.2885290710663572
19899,0,0.28917792478012083
19900,0,0.3175325117313734
19901,0,0.29835196790786034
19902,0,0.3331297099626948
19903,0,0.3278877642690647
19904,0,0.2947279404601866
19905,0,0.30567617632396654
19906,0,0.38691019041590674
19907,0,0.31787486578729024
19908,0,0.2980214537506383
19909,0,0.28982764324681304
19910,0,0.32165370578986424
19911,0,0.2888533897347511
19912,0,0.31480080215539474
19913,0,0.2957137687017843
19914,0,0.28820496896269415
19915,0,0.2911296683548894
19916,0,0.2888533897347511
19917,0,0.2895026760139204
19918,0,0.29047822494857556
19919,0,0.28820496896269415
19920,0,0.29047822494857556
19921,0,0.327539804436218
19922,0,0.2878810836107265
19923,0,0.2895026760139204
19924,0,0.2888533897347511
19925,0,0.29080383903481566
19926,0,0.29967612829204976
19927,0,0.2885290710663572
19928,0,0.2895026760139204
19929,0,0.38840981802299784
19930,0,0.2878810836107265
19931,0,0.28820496896269415
19932,0,0.28917792478012083
19933,0,0.2888533897347511
19934,0,0.2911296683548894
19935,0,0.3013360462072505
19936,0,0.2888533897347511
19937,0,0.2930891533059278
19938,0,0.28820496896269415
19939,0,0.2980214537506383
19940,0,0.28820496896269415
19941,0,0.3103890326908553
19942,0,0.2934164838062443
19943,0,0.2901528262886712
19944,0,0.302334502548503
19945,0,0.30166865662451176
19946,0,0.3026677376154703
19947,0,0.29276203666975037
19948,0,0.2895026760139204
19949,0,0.2921084457812122
19950,0,0.3000076932632633
19951,0,0.28820496896269415
19952,0,0.2885290710663572
19953,0,0.2895026760139204
19954,0,0.34910114351194116
19955,0,0.29637204912485876
19956,0,0.28820496896269415
19957,0,0.28820496896269415
19958,0,0.2888533897347511
19959,0,0.2878810836107265
19960,0,0.2911296683548894
19961,0,0.28820496896269415
19962,0,0.28820496896269415
19963,0,0.28820496896269415
19964,0,0.2901528262886712
19965,0,0.2950563372827229
19966,0,0.3158237055056242
19967,0,0.29637204912485876
19968,0,0.32719203410364694
19969,0,0.3141198626120792
19970,0,0.28982764324681304
19971,0,0.2947279404601866
19972,0,0.2924351340957601
19973,0,0.29047822494857556
19974,0,0.2878810836107265
19975,0,0.2957137687017843
19976,0,0.2895026760139204
19977,0,0.28820496896269415
19978,0,0.2878810836107265
19979,0,0.3066827008846874
19980,0,0.2888533897347511
19981,0,0.2934164838062443
19982,0,0.30333483085398244
19983,0,0.28917792478012083
19984,0,0.2885290710663572
19985,0,0.2895026760139204
19986,0,0.3036686885809984
19987,0,0.2878810836107265
19988,0,0.2885290710663572
19989,0,0.3240706743380925
19990,0,0.28820496896269415
19991,0,0.28820496896269415
19992,0,0.30769107098657017
19993,0,0.2914557127155027
19994,0,0.2937440279718588
19995,0,0.28820496896269415
19996,0,0.31480080215539474
19997,0,0.2980214537506383
19998,0,0.2937440279718588
19999,0,0.2957137687017843
20000,0,0.29047822494857556
20001,0,0.2888533897347511
20002,0,0.28820496896269415
20003,0,0.35486483859462514
20004,0,0.28820496896269415
20005,0,0.2980214537506383
20006,0,0.2888533897347511
20007,0,0.29439975649965366
20008,0,0.3006714515556463
20009,0,0.31446023261471723
20010,0,0.2885290710663572
20011,0,0.28917792478012083
20012,0,0.3026677376154703
20013,0,0.29080383903481566
20014,0,0.28917792478012083
20015,0,0.2960428028903147
20016,0,0.28982764324681304
20017,0,0.30333483085398244
20018,0,0.361399643663711
20019,0,0.33067823125162243
20020,0,0.3185601646609659
20021,0,0.29967612829204976
20022,0,0.2921084457812122
20023,0,0.30769107098657017
20024,0,0.28917792478012083
20025,0,0.28820496896269415
20026,0,0.2878810836107265
20027,0,0.31924624949653846
20028,0,0.3563124461307571
20029,0,0.2885290710663572
20030,0,0.29047822494857556
20031,0,0.28820496896269415
20032,0,0.30433702513326966
20033,0,0.3151415709845026
20034,0,0.28820496896269415
20035,0,0.2885290710663572
20036,0,0.2914557127155027
20037,0,0.2888533897347511
20038,0,0.30701861950011555
20039,0,0.2914557127155027
20040,0,0.38691019041590674
20041,0,0.28820496896269415
20042,0,0.29637204912485876
20043,0,0.2888533897347511
20044,0,0.28917792478012083
20045,0,0.29439975649965366
20046,0,0.2895026760139204
20047,0,0.28820496896269415
20048,0,0.29047822494857556
20049,0,0.3080276033924249
20050,0,0.3006714515556463
20051,0,0.2895026760139204
20052,0,0.2924351340957601
20053,0,0.2914557127155027
20054,0,0.3244167267237573
20055,0,0.29868269265255004
20056,0,0.28820496896269415
20057,0,0.2895026760139204
20058,0,0.28820496896269415
20059,0,0.36725182312672017
20060,0,0.28982764324681304
20061,0,0.28820496896269415
20062,0,0.2921084457812122
20063,0,0.2888533897347511
20064,0,0.28982764324681304
20065,0,0.325109407162149
20066,0,0.2878810836107265
20067,0,0.3100510763264976
20068,0,0.29047822494857556
20069,0,0.28917792478012083
20070,0,0.28917792478012083
20071,0,0.2940717856031376
20072,0,0.2921084457812122
20073,0,0.3114041156527616
20074,0,0.3080276033924249
20075,0,0.2901528262886712
20076,0,0.2993447730573765
20077,0,0.29080383903481566
20078,0,0.2885290710663572
20079,0,0.30735474294480614
20080,0,0.3093757719693381
20081,0,0.2895026760139204
20082,0,0.3338318012341404
20083,0,0.45258073139414456
20084,0,0.28982764324681304
20085,0,0.28917792478012083
20086,0,0.28820496896269415
20087,0,0.3006714515556463
20088,0,0.3103890326908553
20089,0,0.3103890326908553
20090,0,0.2895026760139204
20091,0,0.30701861950011555
20092,0,0.34730890603512654
20093,0,0.2878810836107265
20094,0,0.28982764324681304
20095,0,0.38093334394791123
20096,0,0.3097133226731475
20097,0,0.30769107098657017
20098,0,0.32858425131723373
20099,0,0.3742523291221952
20100,0,0.2924351340957601
20101,0,0.2917819719225696
20102,0,0.29769115039162997
20103,0,0.29047822494857556
20104,0,0.2878810836107265
20105,0,0.2901528262886712
20106,0,0.2885290710663572
20107,0,0.3063469873299175
20108,0,0.2917819719225696
20109,0,0.3151415709845026
20110,0,0.2885290710663572
20111,0,0.2895026760139204
20112,0,0.29080383903481566
20113,0,0.28982764324681304
20114,0,0.29047822494857556
20115,0,0.3046715035092302
20116,0,0.2934164838062443
20117,0,0.3182174168496524
20118,0,0.2888533897347511
20119,0,0.2885290710663572
20120,0,0.28820496896269415
20121,0,0.28820496896269415
20122,0,0.28820496896269415
20123,0,0.3020014754780907
20124,0,0.28820496896269415
20125,0,0.2934164838062443
20126,0,0.28982764324681304
20127,0,0.28820496896269415
20128,0,0.28917792478012083
20129,0,0.2888533897347511
20130,0,0.2885290710663572
20131,0,0.2921084457812122
20132,0,0.29047822494857556
20133,0,0.2901528262886712
20134,0,0.3195895860018766
20135,0,0.28917792478012083
20136,0,0.2940717856031376
20137,0,0.3165066341654205
20138,0,0.2888533897347511
20139,0,0.2921084457812122
20140,0,0.28820496896269415
20141,0,0.2885290710663572
20142,0,0.28982764324681304
20143,0,0.31072719152689554
20144,0,0.29769115039162997
20145,0,0.29276203666975037
20146,0,0.30433702513326966
20147,0,0.42767886352765494
20148,0,0.38953592864808495
20149,0,0.296701507199435
20150,0,0.38093334394791123
20151,0,0.3127603829464587
20152,0,0.29080383903481566
20153,0,0.2970311769072676
20154,0,0.2914557127155027
20155,0,0.3120818467736525
20156,0,0.2993447730573765
20157,0,0.2878810836107265
20158,0,0.35161745117049664
20159,0,0.30166865662451176
20160,0,0.3090384244528097
20161,0,0.3036686885809984
20162,0,0.30601147906640774
20163,0,0.28982764324681304
20164,0,0.28820496896269415
20165,0,0.2878810836107265
20166,0,0.2950563372827229
20167,0,0.28982764324681304
20168,0,0.28820496896269415
20169,0,0.28982764324681304
20170,0,0.2885290710663572
20171,0,0.28820496896269415
20172,0,0.29769115039162997
20173,0,0.2888533897347511
20174,0,0.2911296683548894
20175,0,0.2940717856031376
20176,0,0.2957137687017843
20177,0,0.2885290710663572
20178,0,0.2888533897347511
20179,0,0.2888533897347511
20180,0,0.2888533897347511
20181,0,0.2878810836107265
20182,0,0.28982764324681304
20183,0,0.3010036444449969
20184,0,0.38018872692830935
20185,0,0.30333483085398244
20186,0,0.2960428028903147
20187,0,0.3114041156527616
20188,0,0.33348066327574066
20189,0,0.2885290710663572
20190,0,0.29080383903481566
20191,0,0.28820496896269415
20192,0,0.2914557127155027
20193,0,0.2895026760139204
20194,0,0.32614986288987385
20195,0,0.3141198626120792
20196,0,0.3141198626120792
20197,0,0.2885290710663572
20198,0,0.29080383903481566
20199,0,0.2885290710663572
20200,0,0.28820496896269415
20201,0,0.29047822494857556
20202,0,0.3444503217022702
20203,0,0.327539804436218
20204,0,0.2885290710663572
20205,0,0.2895026760139204
20206,0,0.2947279404601866
20207,0,0.29047822494857556
20208,0,0.29080383903481566
20209,0,0.2911296683548894
20210,0,0.2885290710663572
20211,0,0.28820496896269415
20212,0,0.3206207687380683
20213,0,0.2921084457812122
20214,0,0.2878810836107265
20215,0,0.3103890326908553
20216,0,0.3063469873299175
20217,0,0.2888533897347511
20218,0,0.2917819719225696
20219,0,0.2885290710663572
20220,0,0.2885290710663572
20221,0,0.2970311769072676
20222,0,0.2888533897347511
20223,0,0.3046715035092302
20224,0,0.2950563372827229
20225,0,0.3046715035092302
20226,0,0.2950563372827229
20227,0,0.2924351340957601
20228,0,0.2911296683548894
20229,0,0.30033946775629955
20230,0,0.30400275341551086
20231,0,0.299013627773167
20232,0,0.28982764324681304
20233,0,0.3151415709845026
20234,0,0.2885290710663572
20235,0,0.28820496896269415
20236,0,0.2878810836107265
20237,0,0.3487423526049921
20238,0,0.3223433015859308
20239,0,0.28820496896269415
20240,0,0.3053410793316084
20241,0,0.28820496896269415
20242,0,0.2911296683548894
20243,0,0.3223433015859308
20244,0,0.47929869544682363
20245,0,0.2888533897347511
20246,0,0.28820496896269415
20247,0,0.2888533897347511
20248,0,0.2937440279718588
20249,0,0.2937440279718588
20250,0,0.28820496896269415
20251,0,0.28820496896269415
20252,0,0.31548253885164185
20253,0,0.28820496896269415
20254,0,0.28982764324681304
20255,0,0.2937440279718588
20256,0,0.28820496896269415
20257,0,0.2885290710663572
20258,0,0.2895026760139204
20259,0,0.2895026760139204
20260,0,0.2895026760139204
20261,0,0.3010036444449969
20262,0,0.2885290710663572
20263,0,0.28820496896269415
20264,0,0.31480080215539474
20265,0,0.31480080215539474
20266,0,0.3010036444449969
20267,0,0.2921084457812122
20268,0,0.2895026760139204
20269,0,0.2921084457812122
20270,0,0.28820496896269415
20271,0,0.2895026760139204
20272,0,0.2895026760139204
20273,0,0.2895026760139204
20274,0,0.28820496896269415
20275,0,0.2885290710663572
20276,0,0.2930891533059278
20277,0,0.36725182312672017
20278,0,0.3141198626120792
20279,0,0.3141198626120792
20280,0,0.28820496896269415
20281,0,0.29047822494857556
20282,0,0.2895026760139204
20283,0,0.2895026760139204
20284,0,0.29637204912485876
20285,0,0.2888533897347511
20286,0,0.2878810836107265
20287,0,0.30769107098657017
20288,0,0.3199331182183254
20289,0,0.3820513190887315
20290,0,0.3408928798473113
20291,0,0.2895026760139204
20292,0,0.2901528262886712
20293,0,0.28820496896269415
20294,0,0.3537808722230783
20295,0,0.2917819719225696
20296,0,0.28982764324681304
20297,0,0.29439975649965366
20298,0,0.2888533897347511
20299,0,0.2888533897347511
20300,0,0.29439975649965366
20301,0,0.28820496896269415
20302,0,0.3097133226731475
20303,0,0.29637204912485876
20304,0,0.3093757719693381
20305,0,0.2957137687017843
20306,0,0.2878810836107265
20307,0,0.29637204912485876
20308,0,0.302334502548503
20309,0,0.28820496896269415
20310,0,0.2885290710663572
20311,0,0.2940717856031376
20312,0,0.296701507199435
20313,0,0.2885290710663572
20314,0,0.28982764324681304
20315,0,0.3223433015859308
20316,0,0.3013360462072505
20317,0,0.2957137687017843
20318,0,0.3013360462072505
20319,0,0.29439975649965366
20320,0,0.28917792478012083
20321,0,0.2973610580407871
20322,0,0.2934164838062443
20323,0,0.28982764324681304
20324,0,0.29047822494857556
20325,0,0.2901528262886712
20326,0,0.2895026760139204
20327,0,0.28820496896269415
20328,0,0.28982764324681304
20329,0,0.2917819719225696
20330,0,0.2924351340957601
20331,0,0.28820496896269415
20332,0,0.2885290710663572
20333,0,0.2980214537506383
20334,0,0.28917792478012083
20335,0,0.29769115039162997
20336,0,0.3195895860018766
20337,0,0.28820496896269415
20338,0,0.33559025044137847
20339,0,0.3063469873299175
20340,0,0.2878810836107265
20341,0,0.3206207687380683
20342,0,0.29439975649965366
20343,0,0.3380597518280922
20344,0,0.3010036444449969
20345,0,0.28820496896269415
20346,0,0.29047822494857556
20347,0,0.29276203666975037
20348,0,0.2885290710663572
20349,0,0.2924351340957601
20350,0,0.3063469873299175
20351,0,0.28820496896269415
20352,0,0.28820496896269415
20353,0,0.28820496896269415
20354,0,0.2888533897347511
20355,0,0.2921084457812122
20356,0,0.2885290710663572
20357,0,0.28820496896269415
20358,0,0.28820496896269415
20359,0,0.28982764324681304
20360,0,0.2934164838062443
20361,0,0.2993447730573765
20362,0,0.4016189699029824
20363,0,0.2901528262886712
20364,0,0.2901528262886712
20365,0,0.2921084457812122
20366,0,0.28820496896269415
20367,0,0.346235633054145
20368,0,0.3127603829464587
20369,0,0.28982764324681304
20370,0,0.2895026760139204
20371,0,0.28917792478012083
20372,0,0.2924351340957601
20373,0,0.2885290710663572
20374,0,0.2878810836107265
20375,0,0.31446023261471723
20376,0,0.2973610580407871
20377,0,0.2930891533059278
20378,0,0.28820496896269415
20379,0,0.3219984067555708
20380,0,0.2914557127155027
20381,0,0.2970311769072676
20382,0,0.2940717856031376
20383,0,0.2911296683548894
20384,0,0.28820496896269415
20385,0,0.28982764324681304
20386,0,0.296701507199435
20387,0,0.30333483085398244
20388,0,0.2921084457812122
20389,0,0.3010036444449969
20390,0,0.28820496896269415
20391,0,0.2914557127155027
20392,0,0.2895026760139204
20393,0,0.38093334394791123
20394,0,0.29080383903481566
20395,0,0.2930891533059278
20396,0,0.29047822494857556
20397,0,0.9390445572495253
20398,0,0.2950563372827229
20399,0,0.2950563372827229
20400,0,0.2888533897347511
20401,0,0.28982764324681304
20402,0,0.2895026760139204
20403,0,0.2937440279718588
20404,0,0.296701507199435
20405,0,0.3753625854421244
20406,0,0.2895026760139204
20407,0,0.32130919895494303
20408,0,0.2921084457812122
20409,0,0.3000076932632633
20410,0,0.3993437908812205
20411,0,0.29769115039162997
20412,0,0.28820496896269415
20413,0,0.29080383903481566
20414,0,0.2947279404601866
20415,0,0.2888533897347511
20416,0,0.2885290710663572
20417,0,0.28820496896269415
20418,0,0.29967612829204976
20419,0,0.29967612829204976
20420,0,0.2885290710663572
20421,0,0.28820496896269415
20422,0,0.28917792478012083
20423,0,0.29047822494857556
20424,0,0.3020014754780907
20425,0,0.2957137687017843
20426,0,0.2980214537506383
20427,0,0.28820496896269415
20428,0,0.2957137687017843
20429,0,0.2888533897347511
20430,0,0.28820496896269415
20431,0,0.28820496896269415
20432,0,0.2878810836107265
20433,0,0.2937440279718588
20434,0,0.2937440279718588
20435,0,0.2888533897347511
20436,0,0.2930891533059278
20437,0,0.296701507199435
20438,0,0.28820496896269415
20439,0,0.2937440279718588
20440,0,0.28820496896269415
20441,0,0.2895026760139204
20442,0,0.29276203666975037
20443,0,0.2911296683548894
20444,0,0.2934164838062443
20445,0,0.30400275341551086
20446,0,0.2953849467644557
20447,0,0.2888533897347511
20448,0,0.2947279404601866
20449,0,0.3137796923963001
20450,0,0.2917819719225696
20451,0,0.2888533897347511
20452,0,0.49310666266311376
20453,0,0.2953849467644557
20454,0,0.2895026760139204
20455,0,0.2930891533059278
20456,0,0.2888533897347511
20457,0,0.2957137687017843
20458,0,0.2957137687017843
20459,0,0.29439975649965366
20460,0,0.2911296683548894
20461,0,0.2917819719225696
20462,0,0.2885290710663572
20463,0,0.28917792478012083
20464,0,0.7406877429619657
20465,0,0.2888533897347511
20466,0,0.3237248142038517
20467,0,0.3189031089629503
20468,0,0.29439975649965366
20469,0,0.28917792478012083
20470,0,0.2947279404601866
20471,0,0.28820496896269415
20472,0,0.2888533897347511
20473,0,0.29080383903481566
20474,0,0.2895026760139204
20475,0,0.28820496896269415
20476,0,0.3080276033924249
20477,0,0.3158237055056242
20478,0,0.2885290710663572
20479,0,0.28820496896269415
20480,0,0.29047822494857556
20481,0,0.2895026760139204
20482,0,0.28982764324681304
20483,0,0.2917819719225696
20484,0,0.2940717856031376
20485,0,0.3006714515556463
20486,0,0.28917792478012083
20487,0,0.28820496896269415
20488,0,0.3373532715786863
20489,0,0.2950563372827229
20490,0,0.2885290710663572
20491,0,0.28917792478012083
20492,0,0.30601147906640774
20493,0,0.28820496896269415
20494,0,0.28982764324681304
20495,0,0.28982764324681304
20496,0,0.29967612829204976
20497,0,0.3000076932632633
20498,0,0.2885290710663572
20499,0,0.28820496896269415
20500,0,0.31480080215539474
20501,0,0.2885290710663572
20502,0,0.3013360462072505
20503,0,0.2917819719225696
20504,0,0.2960428028903147
20505,0,0.30500618831755416
20506,0,0.33137772326221426
20507,0,0.30033946775629955
20508,0,0.29276203666975037
20509,0,0.2924351340957601
20510,0,0.28820496896269415
20511,0,0.2924351340957601
20512,0,0.2917819719225696
20513,0,0.3373532715786863
20514,0,0.29080383903481566
20515,0,0.2895026760139204
20516,0,0.30033946775629955
20517,0,0.28917792478012083
20518,0,0.2960428028903147
20519,0,0.2878810836107265
20520,0,0.3247629710892388
20521,0,0.30701861950011555
20522,0,0.2885290710663572
20523,0,0.28820496896269415
20524,0,0.29276203666975037
20525,0,0.3151415709845026
20526,0,0.296701507199435
20527,0,0.29047822494857556
20528,0,0.2888533897347511
20529,0,0.29047822494857556
20530,0,0.2878810836107265
20531,0,0.296701507199435
20532,0,0.2960428028903147
20533,0,0.28820496896269415
20534,0,0.28917792478012083
20535,0,0.2885290710663572
20536,0,0.3000076932632633
20537,0,0.30701861950011555
20538,0,0.29080383903481566
20539,0,0.3320779608093658
20540,0,0.28917792478012083
20541,0,0.4184274458620091
20542,0,0.28917792478012083
20543,0,0.2878810836107265
20544,0,0.2914557127155027
20545,0,0.29080383903481566
20546,0,0.296701507199435
20547,0,0.29769115039162997
20548,0,0.2895026760139204
20549,0,0.2930891533059278
20550,0,0.3195895860018766
20551,0,0.29080383903481566
20552,0,0.2937440279718588
20553,0,0.2921084457812122
20554,0,0.28820496896269415
20555,0,0.2885290710663572
20556,0,0.28917792478012083
20557,0,0.28820496896269415
20558,0,0.2885290710663572
20559,0,0.28917792478012083
20560,0,0.2914557127155027
20561,0,0.28820496896269415
20562,0,0.2980214537506383
20563,0,0.28820496896269415
20564,0,0.30601147906640774
20565,0,0.32027684588445937
20566,0,0.3013360462072505
20567,0,0.3175325117313734
20568,0,0.2885290710663572
20569,0,0.29637204912485876
20570,0,0.2885290710663572
20571,0,0.28820496896269415
20572,0,0.28917792478012083
20573,0,0.3185601646609659
20574,0,0.29439975649965366
20575,0,0.2888533897347511
20576,0,0.2911296683548894
20577,0,0.3134397222154094
20578,0,0.33523819365935753
20579,0,0.2930891533059278
20580,0,0.3182174168496524
20581,0,0.3219984067555708
20582,0,0.2921084457812122
20583,0,0.2953849467644557
20584,0,0.30601147906640774
20585,0,0.2888533897347511
20586,0,0.29276203666975037
20587,0,0.30333483085398244
20588,0,0.2885290710663572
20589,0,0.2885290710663572
20590,0,0.28820496896269415
20591,0,0.29047822494857556
20592,0,0.30400275341551086
20593,0,0.2930891533059278
20594,0,0.2878810836107265
20595,0,0.2888533897347511
20596,0,0.28820496896269415
20597,0,0.2911296683548894
20598,0,0.2957137687017843
20599,0,0.28820496896269415
20600,0,0.28820496896269415
20601,0,0.34124782660858105
20602,0,0.2878810836107265
20603,0,0.28820496896269415
20604,0,0.2888533897347511
20605,0,0.30400275341551086
20606,0,0.30300118045791924
20607,0,0.28917792478012083
20608,0,0.2924351340957601
20609,0,0.30701861950011555
20610,0,0.28917792478012083
20611,0,0.28982764324681304
20612,0,0.2878810836107265
20613,0,0.2911296683548894
20614,0,0.30701861950011555
20615,0,0.2888533897347511
20616,0,0.30166865662451176
20617,0,0.28820496896269415
20618,0,0.2924351340957601
20619,0,0.28982764324681304
20620,0,0.3006714515556463
20621,0,0.3127603829464587
20622,0,0.3127603829464587
20623,0,0.28917792478012083
20624,0,0.34480703479251684
20625,0,0.3209648865161562
20626,0,0.2930891533059278
20627,0,0.34409378383522815
20628,0,0.3338318012341404
20629,0,0.2917819719225696
20630,0,0.29439975649965366
20631,0,0.3127603829464587
20632,0,0.29276203666975037
20633,0,0.28917792478012083
20634,0,0.2901528262886712
20635,0,0.30701861950011555
20636,0,0.2885290710663572
20637,0,0.29439975649965366
20638,0,0.29439975649965366
20639,0,0.2950563372827229
20640,0,0.2934164838062443
20641,0,0.28917792478012083
20642,0,0.2937440279718588
20643,0,0.3013360462072505
20644,0,0.28820496896269415
20645,0,0.34195825392261303
20646,0,0.2878810836107265
20647,0,0.2878810836107265
20648,0,0.2911296683548894
20649,0,0.28820496896269415
20650,0,0.2917819719225696
20651,0,0.4623800018913976
20652,0,0.2895026760139204
20653,0,0.28820496896269415
20654,0,0.3219984067555708
20655,0,0.2911296683548894
20656,0,0.28917792478012083
20657,0,0.296701507199435
20658,0,0.2885290710663572
20659,0,0.2885290710663572
20660,0,0.28820496896269415
20661,0,0.2924351340957601
20662,0,0.2888533897347511
20663,0,0.28917792478012083
20664,0,0.28820496896269415
20665,0,0.29080383903481566
20666,0,0.2934164838062443
20667,0,0.2895026760139204
20668,0,0.2885290710663572
20669,0,0.29967612829204976
20670,0,0.28820496896269415
20671,0,0.2878810836107265
20672,0,0.28820496896269415
20673,0,0.2885290710663572
20674,0,0.28982764324681304
20675,0,0.3137796923963001
20676,0,0.2888533897347511
20677,0,0.3080276033924249
20678,0,0.2878810836107265
20679,0,0.29047822494857556
20680,0,0.35341988318498707
20681,0,0.2914557127155027
20682,0,0.28820496896269415
20683,0,0.29047822494857556
20684,0,0.296701507199435
20685,0,0.2888533897347511
20686,0,0.32130919895494303
20687,0,0.2885290710663572
20688,0,0.2950563372827229
20689,0,0.2885290710663572
20690,0,0.2914557127155027
20691,0,0.28820496896269415
20692,0,0.2957137687017843
20693,0,0.2888533897347511
20694,0,0.2888533897347511
20695,0,0.29080383903481566
20696,0,0.32963039613149253
20697,0,0.2901528262886712
20698,0,0.2885290710663572
20699,0,0.3606709640027363
20700,0,0.32858425131723373
20701,0,0.31480080215539474
20702,0,0.2901528262886712
20703,0,0.2901528262886712
20704,0,0.28820496896269415
20705,0,0.2885290710663572
20706,0,0.2888533897347511
20707,0,0.325109407162149
20708,0,0.28917792478012083
20709,0,0.3066827008846874
20710,0,0.2888533897347511
20711,0,0.28820496896269415
20712,0,0.2895026760139204
20713,0,0.28917792478012083
20714,0,0.3182174168496524
20715,0,0.3282359133227933
20716,0,0.2937440279718588
20717,0,0.2885290710663572
20718,0,0.2885290710663572
20719,0,0.2911296683548894
20720,0,0.3053410793316084
20721,0,0.2917819719225696
20722,0,0.28820496896269415
20723,0,0.28917792478012083
20724,0,0.3141198626120792
20725,0,0.2911296683548894
20726,0,0.32719203410364694
20727,0,0.28982764324681304
20728,0,0.28820496896269415
20729,0,0.2901528262886712
20730,0,0.3237248142038517
20731,0,0.2937440279718588
20732,0,0.2947279404601866
20733,0,0.2888533897347511
20734,0,0.28982764324681304
20735,0,0.2921084457812122
20736,0,0.28820496896269415
20737,0,0.28917792478012083
20738,0,0.3010036444449969
20739,0,0.2885290710663572
20740,0,0.2888533897347511
20741,0,0.2888533897347511
20742,0,0.2888533897347511
20743,0,0.2885290710663572
20744,0,0.28917792478012083
20745,0,0.2878810836107265
20746,0,0.29047822494857556
20747,0,0.3000076932632633
20748,0,0.28820496896269415
20749,0,0.2878810836107265
20750,0,0.28820496896269415
20751,0,0.2885290710663572
20752,0,0.2895026760139204
20753,0,0.28820496896269415
20754,0,0.3158237055056242
20755,0,0.32130919895494303
20756,0,0.28820496896269415
20757,0,0.2953849467644557
20758,0,0.2940717856031376
20759,0,0.2895026760139204
20760,0,0.2888533897347511
20761,0,0.296701507199435
20762,0,0.2895026760139204
20763,0,0.2921084457812122
20764,0,0.29047822494857556
20765,0,0.3824242558202407
20766,0,0.2937440279718588
20767,0,0.3327789415867557
20768,0,0.32130919895494303
20769,0,0.3209648865161562
20770,0,0.34516392278995744
20771,0,0.28820496896269415
20772,0,0.29276203666975037
20773,0,0.28820496896269415
20774,0,0.29047822494857556
20775,0,0.2957137687017843
20776,0,0.2885290710663572
20777,0,0.29047822494857556
20778,0,0.28820496896269415
20779,0,0.30500618831755416
20780,0,0.28820496896269415
20781,0,0.2885290710663572
20782,0,0.3716668902958798
20783,0,0.2937440279718588
20784,0,0.2885290710663572
20785,0,0.2895026760139204
20786,0,0.28917792478012083
20787,0,0.28917792478012083
20788,0,0.29047822494857556
20789,0,0.2895026760139204
20790,0,0.3348863200524197
20791,0,0.2895026760139204
20792,0,0.3359424901021308
20793,0,0.2885290710663572
20794,0,0.2878810836107265
20795,0,0.29047822494857556
20796,0,0.28917792478012083
20797,0,0.296701507199435
20798,0,0.296701507199435
20799,0,0.3026677376154703
20800,0,0.3000076932632633
20801,0,0.2878810836107265
20802,0,0.3458782222386467
20803,0,0.2934164838062443
20804,0,0.2914557127155027
20805,0,0.2993447730573765
20806,0,0.3083643399285946
20807,0,0.33559025044137847
20808,0,0.28820496896269415
20809,0,0.29047822494857556
20810,0,0.2885290710663572
20811,0,0.2973610580407871
20812,0,0.28917792478012083
20813,0,0.28820496896269415
20814,0,0.31719035493860803
20815,0,0.2885290710663572
20816,0,0.30567617632396654
20817,0,0.28820496896269415
20818,0,0.31548253885164185
20819,0,0.2957137687017843
20820,0,0.28820496896269415
20821,0,0.28917792478012083
20822,0,0.29439975649965366
20823,0,0.28982764324681304
20824,0,0.35341988318498707
20825,0,0.33242835843890756
20826,0,0.2980214537506383
20827,0,0.2878810836107265
20828,0,0.2970311769072676
20829,0,0.29637204912485876
20830,0,0.2917819719225696
20831,0,0.2970311769072676
20832,0,0.36249385910888554
20833,0,0.2957137687017843
20834,0,0.2921084457812122
20835,0,0.31480080215539474
20836,0,0.30166865662451176
20837,0,0.28820496896269415
20838,0,0.2885290710663572
20839,0,0.2885290710663572
20840,0,0.32963039613149253
20841,0,0.2917819719225696
20842,0,0.29080383903481566
20843,0,0.3258028533368039
20844,0,0.2901528262886712
20845,0,0.2911296683548894
20846,0,0.28820496896269415
20847,0,0.29835196790786034
20848,0,0.32858425131723373
20849,0,0.31446023261471723
20850,0,0.3387669552083526
20851,0,0.3592155307678975
20852,0,0.29276203666975037
20853,0,0.2957137687017843
20854,0,0.2924351340957601
20855,0,0.2885290710663572
20856,0,0.2911296683548894
20857,0,0.2914557127155027
20858,0,0.2934164838062443
20859,0,0.2937440279718588
20860,0,0.2911296683548894
20861,0,0.29047822494857556
20862,0,0.2924351340957601
20863,0,0.2888533897347511
20864,0,0.2911296683548894
20865,0,0.32719203410364694
20866,0,0.28982764324681304
20867,0,0.3026677376154703
20868,0,0.2878810836107265
20869,0,0.28820496896269415
20870,0,0.3036686885809984
20871,0,0.28820496896269415
20872,0,0.28820496896269415
20873,0,0.3066827008846874
20874,0,0.2888533897347511
20875,0,0.28917792478012083
20876,0,0.3362949123444989
20877,0,0.2895026760139204
20878,0,0.2885290710663572
20879,0,0.28820496896269415
20880,0,0.29868269265255004
20881,0,0.2895026760139204
20882,0,0.2917819719225696
20883,0,0.2885290710663572
20884,0,0.32130919895494303
20885,0,0.29276203666975037
20886,0,0.2921084457812122
20887,0,0.28820496896269415
20888,0,0.4218903728536719
20889,0,0.3165066341654205
20890,0,0.3083643399285946
20891,0,0.28820496896269415
20892,0,0.30735474294480614
20893,0,0.2885290710663572
20894,0,0.30166865662451176
20895,0,0.28917792478012083
20896,0,0.28820496896269415
20897,0,0.3020014754780907
20898,0,0.3100510763264976
20899,0,0.2921084457812122
20900,0,0.28982764324681304
20901,0,0.28820496896269415
20902,0,0.2937440279718588
20903,0,0.30300118045791924
20904,0,0.28820496896269415
20905,0,0.2878810836107265
20906,0,0.28982764324681304
20907,0,0.28820496896269415
20908,0,0.28917792478012083
20909,0,0.3134397222154094
20910,0,0.3405381114281299
20911,0,0.2895026760139204
20912,0,0.2970311769072676
20913,0,0.28820496896269415
20914,0,0.30333483085398244
20915,0,0.28820496896269415
20916,0,0.2895026760139204
20917,0,0.3066827008846874
20918,0,0.2885290710663572
20919,0,0.3134397222154094
20920,0,0.30300118045791924
20921,0,0.30300118045791924
20922,0,0.30300118045791924
20923,0,0.2914557127155027
20924,0,0.2947279404601866
20925,0,0.2885290710663572
20926,0,0.2885290710663572
20927,0,0.28917792478012083
20928,0,0.3127603829464587
20929,0,0.32928149300369175
20930,0,0.28982764324681304
20931,0,0.2885290710663572
20932,0,0.2895026760139204
20933,0,0.2878810836107265
20934,0,0.2960428028903147
20935,0,0.2950563372827229
20936,0,0.32928149300369175
20937,0,0.3090384244528097
20938,0,0.28820496896269415
20939,0,0.2878810836107265
20940,0,0.29439975649965366
20941,0,0.2924351340957601
20942,0,0.29047822494857556
20943,0,0.28820496896269415
20944,0,0.33523819365935753
20945,0,0.2940717856031376
20946,0,0.302334502548503
20947,0,0.28820496896269415
20948,0,0.29047822494857556
20949,0,0.2895026760139204
20950,0,0.2934164838062443
20951,0,0.2885290710663572
20952,0,0.2888533897347511
20953,0,0.29967612829204976
20954,0,0.2885290710663572
20955,0,0.2885290710663572
20956,0,0.30701861950011555
20957,0,0.30567617632396654
20958,0,0.2878810836107265
20959,0,0.28820496896269415
20960,0,0.29080383903481566
20961,0,0.28917792478012083
20962,0,0.28982764324681304
20963,0,0.2901528262886712
20964,0,0.2917819719225696
20965,0,0.3709295335309717
20966,0,0.2924351340957601
20967,0,0.2947279404601866
20968,0,0.29047822494857556
20969,0,0.29439975649965366
20970,0,0.2888533897347511
20971,0,0.3020014754780907
20972,0,0.29047822494857556
20973,0,0.2885290710663572
20974,0,0.2885290710663572
20975,0,0.3080276033924249
20976,0,0.2885290710663572
20977,0,0.2930891533059278
20978,0,0.2917819719225696
20979,0,0.2940717856031376
20980,0,0.2878810836107265
20981,0,0.2885290710663572
20982,0,0.28820496896269415
20983,0,0.2888533897347511
20984,0,0.2885290710663572
20985,0,0.28820496896269415
20986,0,0.4234319417807876
20987,0,0.28820496896269415
20988,0,0.30300118045791924
20989,0,0.28820496896269415
20990,0,0.28917792478012083
20991,0,0.3137796923963001
20992,0,0.30601147906640774
20993,0,0.2911296683548894
20994,0,0.31548253885164185
20995,0,0.2885290710663572
20996,0,0.3151415709845026
20997,0,0.30166865662451176
20998,0,0.2895026760139204
20999,0,0.3401835216587868
21000,0,0.29439975649965366
21001,0,0.2888533897347511
21002,0,0.32545603466932
21003,0,0.3087012803605102
21004,0,0.28820496896269415
21005,0,0.2960428028903147
21006,0,0.2970311769072676
21007,0,0.3053410793316084
21008,0,0.2901528262886712
21009,0,0.28820496896269415
21010,0,0.29967612829204976
21011,0,0.3189031089629503
21012,0,0.2878810836107265
21013,0,0.2878810836107265
21014,0,0.2895026760139204
21015,0,0.29637204912485876
21016,0,0.2878810836107265
21017,0,0.29637204912485876
21018,0,0.29637204912485876
21019,0,0.31684839566491335
21020,0,0.29439975649965366
21021,0,0.3010036444449969
21022,0,0.3000076932632633
21023,0,0.3013360462072505
21024,0,0.3165066341654205
21025,0,0.2957137687017843
21026,0,0.28820496896269415
21027,0,0.2885290710663572
21028,0,0.28982764324681304
21029,0,0.2888533897347511
21030,0,0.3026677376154703
21031,0,0.2895026760139204
21032,0,0.2888533897347511
21033,0,0.29637204912485876
21034,0,0.302334502548503
21035,0,0.2921084457812122
21036,0,0.2885290710663572
21037,0,0.2895026760139204
21038,0,0.2911296683548894
21039,0,0.30500618831755416
21040,0,0.2888533897347511
21041,0,0.2911296683548894
21042,0,0.2895026760139204
21043,0,0.2973610580407871
21044,0,0.29080383903481566
21045,0,0.28820496896269415
21046,0,0.2888533897347511
21047,0,0.2888533897347511
21048,0,0.28820496896269415
21049,0,0.2937440279718588
21050,0,0.327539804436218
21051,0,0.2895026760139204
21052,0,0.2888533897347511
21053,0,0.2930891533059278
21054,0,0.302334502548503
21055,0,0.3093757719693381
21056,0,0.29439975649965366
21057,0,0.3566747598755968
21058,0,0.3036686885809984
21059,0,0.2914557127155027
21060,0,0.3036686885809984
21061,0,0.3223433015859308
21062,0,0.3195895860018766
21063,0,0.2911296683548894
21064,0,0.28820496896269415
21065,0,0.29047822494857556
21066,0,0.28820496896269415
21067,0,0.2885290710663572
21068,0,0.2911296683548894
21069,0,0.2924351340957601
21070,0,0.2895026760139204
21071,0,0.28982764324681304
21072,0,0.33770642116109295
21073,0,0.3103890326908553
21074,0,0.29047822494857556
21075,0,0.2885290710663572
21076,0,0.2878810836107265
21077,0,0.29276203666975037
21078,0,0.2885290710663572
21079,0,0.2885290710663572
21080,0,0.3134397222154094
21081,0,0.2878810836107265
21082,0,0.2885290710663572
21083,0,0.2895026760139204
21084,0,0.2940717856031376
21085,0,0.28820496896269415
21086,0,0.2914557127155027
21087,0,0.3141198626120792
21088,0,0.2885290710663572
21089,0,0.2878810836107265
21090,0,0.31106555259450086
21091,0,0.28820496896269415
21092,0,0.28820496896269415
21093,0,0.4058010940736632
21094,0,0.28917792478012083
21095,0,0.3120818467736525
21096,0,0.35703723768543566
21097,0,0.29769115039162997
21098,0,0.299013627773167
21099,0,0.2885290710663572
21100,0,0.3117428804599765
21101,0,0.3100510763264976
21102,0,0.29047822494857556
21103,0,0.28820496896269415
21104,0,0.2885290710663572
21105,0,0.29769115039162997
21106,0,0.2914557127155027
21107,0,0.30735474294480614
21108,0,0.3282359133227933
21109,0,0.29868269265255004
21110,0,0.2888533897347511
21111,0,0.3063469873299175
21112,0,0.2888533897347511
21113,0,0.28820496896269415
21114,0,0.29637204912485876
21115,0,0.3000076932632633
21116,0,0.28982764324681304
21117,0,0.2930891533059278
21118,0,0.2921084457812122
21119,0,0.29276203666975037
21120,0,0.29080383903481566
21121,0,0.2947279404601866
21122,0,0.31924624949653846
21123,0,0.2914557127155027
21124,0,0.3195895860018766
21125,0,0.29868269265255004
21126,0,0.2914557127155027
21127,0,0.29769115039162997
21128,0,0.2885290710663572
21129,0,0.38691019041590674
21130,0,0.30601147906640774
21131,0,0.2895026760139204
21132,0,0.2878810836107265
21133,0,0.28820496896269415
21134,0,0.28820496896269415
21135,0,0.2973610580407871
21136,0,0.47890454606314087
21137,0,0.2953849467644557
21138,0,0.4099969285159939
21139,0,0.2878810836107265
21140,0,0.2885290710663572
21141,0,0.28820496896269415
21142,0,0.2914557127155027
21143,0,0.3093757719693381
21144,0,0.2914557127155027
21145,0,0.29769115039162997
21146,0,0.2921084457812122
21147,0,0.35269840674508157
21148,0,0.8091328298537565
21149,0,0.2885290710663572
21150,0,0.28820496896269415
21151,0,0.3020014754780907
21152,0,0.28917792478012083
21153,0,0.2921084457812122
21154,0,0.2901528262886712
21155,0,0.2888533897347511
21156,0,0.2924351340957601
21157,0,0.3013360462072505
21158,0,0.2895026760139204
21159,0,0.2957137687017843
21160,0,0.48126981919175416
21161,0,0.3127603829464587
21162,0,0.30166865662451176
21163,0,0.2888533897347511
21164,0,0.34516392278995744
21165,0,0.28820496896269415
21166,0,0.2878810836107265
21167,0,0.29868269265255004
21168,0,0.2911296683548894
21169,0,0.30433702513326966
21170,0,0.28917792478012083
21171,0,0.2937440279718588
21172,0,0.9998543553819746
21173,0,0.32027684588445937
21174,0,0.2914557127155027
21175,0,0.38018872692830935
21176,0,0.31072719152689554
21177,0,0.28820496896269415
21178,0,0.36761890764046895
21179,0,0.2878810836107265
21180,0,0.29868269265255004
21181,0,0.29637204912485876
21182,0,0.2924351340957601
21183,0,0.31684839566491335
21184,0,0.33523819365935753
21185,0,0.32614986288987385
21186,0,0.3247629710892388
21187,0,0.2950563372827229
21188,0,0.28820496896269415
21189,0,0.29047822494857556
21190,0,0.28820496896269415
21191,0,0.2895026760139204
21192,0,0.28820496896269415
21193,0,0.2924351340957601
21194,0,0.2885290710663572
21195,0,0.3010036444449969
21196,0,0.28820496896269415
21197,0,0.28982764324681304
21198,0,0.2888533897347511
21199,0,0.28820496896269415
21200,0,0.3595791474469469
21201,0,0.28820496896269415
21202,0,0.28982764324681304
21203,0,0.2895026760139204
21204,0,0.3610352238697738
21205,0,0.29439975649965366
21206,0,0.299013627773167
21207,0,0.28917792478012083
21208,0,0.28820496896269415
21209,0,0.29047822494857556
21210,0,0.29047822494857556
21211,0,0.3127603829464587
21212,0,0.2901528262886712
21213,0,0.3141198626120792
21214,0,0.2947279404601866
21215,0,0.2885290710663572
21216,0,0.28917792478012083
21217,0,0.28820496896269415
21218,0,0.28820496896269415
21219,0,0.2940717856031376
21220,0,0.3000076932632633
21221,0,0.2901528262886712
21222,0,0.29047822494857556
21223,0,0.34231373385610503
21224,0,0.2888533897347511
21225,0,0.2878810836107265
21226,0,0.32858425131723373
21227,0,0.3103890326908553
21228,0,0.2924351340957601
21229,0,0.2914557127155027
21230,0,0.2947279404601866
21231,0,0.29047822494857556
21232,0,0.3185601646609659
21233,0,0.3080276033924249
21234,0,0.30433702513326966
21235,0,0.2888533897347511
21236,0,0.2970311769072676
21237,0,0.2888533897347511
21238,0,0.2914557127155027
21239,0,0.3240706743380925
21240,0,0.29769115039162997
21241,0,0.2950563372827229
21242,0,0.3299794870715727
21243,0,0.2993447730573765
21244,0,0.2895026760139204
21245,0,0.2878810836107265
21246,0,0.2911296683548894
21247,0,0.3610352238697738
21248,0,0.2888533897347511
21249,0,0.2940717856031376
21250,0,0.28820496896269415
21251,0,0.28982764324681304
21252,0,0.3090384244528097
21253,0,0.2885290710663572
21254,0,0.28820496896269415
21255,0,0.28820496896269415
21256,0,0.29047822494857556
21257,0,0.2973610580407871
21258,0,0.2885290710663572
21259,0,0.28820496896269415
21260,0,0.2895026760139204
21261,0,0.2970311769072676
21262,0,0.2878810836107265
21263,0,0.30400275341551086
21264,0,0.2924351340957601
21265,0,0.2953849467644557
21266,0,0.29439975649965366
21267,0,0.2878810836107265
21268,0,0.29080383903481566
21269,0,0.2901528262886712
21270,0,0.2885290710663572
21271,0,0.3020014754780907
21272,0,0.2924351340957601
21273,0,0.3010036444449969
21274,0,0.28982764324681304
21275,0,0.28820496896269415
21276,0,0.2917819719225696
21277,0,0.28820496896269415
21278,0,0.47654021839111027
21279,0,0.3093757719693381
21280,0,0.28820496896269415
21281,0,0.2914557127155027
21282,0,0.2970311769072676
21283,0,0.3247629710892388
21284,0,0.29047822494857556
21285,0,0.2878810836107265
21286,0,0.2888533897347511
21287,0,0.28820496896269415
21288,0,0.28917792478012083
21289,0,0.28917792478012083
21290,0,0.3738825370049903
21291,0,0.2895026760139204
21292,0,0.2921084457812122
21293,0,0.28917792478012083
21294,0,0.28820496896269415
21295,0,0.2885290710663572
21296,0,0.31684839566491335
21297,0,0.30567617632396654
21298,0,0.2885290710663572
21299,0,0.2885290710663572
21300,0,0.28917792478012083
21301,0,0.2921084457812122
21302,0,0.31548253885164185
21303,0,0.29967612829204976
21304,0,0.29769115039162997
21305,0,0.29047822494857556
21306,0,0.3141198626120792
21307,0,0.29439975649965366
21308,0,0.28820496896269415
21309,0,0.3080276033924249
21310,0,0.4377584243427793
21311,0,0.2885290710663572
21312,0,0.29047822494857556
21313,0,0.3080276033924249
21314,0,0.2878810836107265
21315,0,0.2878810836107265
21316,0,0.28820496896269415
21317,0,0.28820496896269415
21318,0,0.2885290710663572
21319,0,0.3083643399285946
21320,0,0.3093757719693381
21321,0,0.29047822494857556
21322,0,0.28917792478012083
21323,0,0.2885290710663572
21324,0,0.2878810836107265
21325,0,0.28820496896269415
21326,0,0.28820496896269415
21327,0,0.29047822494857556
21328,0,0.31480080215539474
21329,0,0.2911296683548894
21330,0,0.2895026760139204
21331,0,0.29276203666975037
21332,0,0.31480080215539474
21333,0,0.2953849467644557
21334,0,0.32130919895494303
21335,0,0.2885290710663572
21336,0,0.2917819719225696
21337,0,0.2940717856031376
21338,0,0.28982764324681304
21339,0,0.3010036444449969
21340,0,0.2937440279718588
21341,0,0.3013360462072505
21342,0,0.29276203666975037
21343,0,0.28820496896269415
21344,0,0.3687210809125872
21345,0,0.28820496896269415
21346,0,0.2921084457812122
21347,0,0.2930891533059278
21348,0,0.2934164838062443
21349,0,0.2973610580407871
21350,0,0.2888533897347511
21351,0,0.28820496896269415
21352,0,0.3206207687380683
21353,0,0.36798614568411797
21354,0,0.2895026760139204
21355,0,0.28917792478012083
21356,0,0.29047822494857556
21357,0,0.29080383903481566
21358,0,0.28982764324681304
21359,0,0.2911296683548894
21360,0,0.29835196790786034
21361,0,0.29080383903481566
21362,0,0.28982764324681304
21363,0,0.28820496896269415
21364,0,0.30735474294480614
21365,0,0.30333483085398244
21366,0,0.31924624949653846
21367,0,0.2888533897347511
21368,0,0.2895026760139204
21369,0,0.28820496896269415
21370,0,0.3046715035092302
21371,0,0.2895026760139204
21372,0,0.2921084457812122
21373,0,0.29047822494857556
21374,0,0.30300118045791924
21375,0,0.2924351340957601
21376,0,0.28982764324681304
21377,0,0.30166865662451176
21378,0,0.33242835843890756
21379,0,0.28982764324681304
21380,0,0.2888533897347511
21381,0,0.2885290710663572
21382,0,0.2888533897347511
21383,0,0.3026677376154703
21384,0,0.28820496896269415
21385,0,0.38953592864808495
21386,0,0.3182174168496524
21387,0,0.28820496896269415
21388,0,0.2888533897347511
21389,0,0.28820496896269415
21390,0,0.2878810836107265
21391,0,0.2921084457812122
21392,0,0.28820496896269415
21393,0,0.30500618831755416
21394,0,0.28917792478012083
21395,0,0.29080383903481566
21396,0,0.2878810836107265
21397,0,0.28820496896269415
21398,0,0.2895026760139204
21399,0,0.3195895860018766
21400,0,0.2888533897347511
21401,0,0.2885290710663572
21402,0,0.2930891533059278
21403,0,0.29868269265255004
21404,0,0.29276203666975037
21405,0,0.30300118045791924
21406,0,0.2901528262886712
21407,0,0.3494601054759588
21408,0,0.32963039613149253
21409,0,0.29439975649965366
21410,0,0.2917819719225696
21411,0,0.2924351340957601
21412,0,0.3278877642690647
21413,0,0.29439975649965366
21414,0,0.2930891533059278
21415,0,0.28820496896269415
21416,0,0.29047822494857556
21417,0,0.2957137687017843
21418,0,0.28982764324681304
21419,0,0.3161650706944725
21420,0,0.2914557127155027
21421,0,0.2878810836107265
21422,0,0.483635932086936
21423,0,0.2885290710663572
21424,0,0.2901528262886712
21425,0,0.2914557127155027
21426,0,0.3209648865161562
21427,0,0.30701861950011555
21428,0,0.28917792478012083
21429,0,0.2885290710663572
21430,0,0.28820496896269415
21431,0,0.3264970630530237
21432,0,0.29080383903481566
21433,0,0.2885290710663572
21434,0,0.3362949123444989
21435,0,0.2934164838062443
21436,0,0.2895026760139204
21437,0,0.32719203410364694
21438,0,0.43348722230623793
21439,0,0.2917819719225696
21440,0,0.34195825392261303
21441,0,0.2888533897347511
21442,0,0.2940717856031376
21443,0,0.30166865662451176
21444,0,0.28820496896269415
21445,0,0.28820496896269415
21446,0,0.29637204912485876
21447,0,0.30300118045791924
21448,0,0.30300118045791924
21449,0,0.2878810836107265
21450,0,0.30769107098657017
21451,0,0.2901528262886712
21452,0,0.28982764324681304
21453,0,0.28820496896269415
21454,0,0.3026677376154703
21455,0,0.2895026760139204
21456,0,0.28820496896269415
21457,0,0.36798614568411797
21458,0,0.2888533897347511
21459,0,0.3209648865161562
21460,0,0.2888533897347511
21461,0,0.2901528262886712
21462,0,0.3013360462072505
21463,0,0.296701507199435
21464,0,0.28982764324681304
21465,0,0.2878810836107265
21466,0,0.2895026760139204
21467,0,0.2888533897347511
21468,0,0.34195825392261303
21469,0,0.31242101435050523
21470,0,0.3117428804599765
21471,0,0.3195895860018766
21472,0,0.3185601646609659
21473,0,0.28820496896269415
21474,0,0.30567617632396654
21475,0,0.28820496896269415
21476,0,0.3141198626120792
21477,0,0.2993447730573765
21478,0,0.2885290710663572
21479,0,0.3654187161270856
21480,0,0.2950563372827229
21481,0,0.2888533897347511
21482,0,0.2934164838062443
21483,0,0.2934164838062443
21484,0,0.28820496896269415
21485,0,0.28820496896269415
21486,0,0.2888533897347511
21487,0,0.29047822494857556
21488,0,0.40846961995024617
21489,0,0.31106555259450086
21490,0,0.29868269265255004
21491,0,0.2914557127155027
21492,0,0.2885290710663572
21493,0,0.2885290710663572
21494,0,0.2888533897347511
21495,0,0.28820496896269415
21496,0,0.28917792478012083
21497,0,0.2888533897347511
21498,0,0.2960428028903147
21499,0,0.2888533897347511
21500,0,0.2888533897347511
21501,0,0.2885290710663572
21502,0,0.2895026760139204
21503,0,0.388785056521364
21504,0,0.3046715035092302
21505,0,0.3401835216587868
21506,0,0.30033946775629955
21507,0,0.28982764324681304
21508,0,0.28820496896269415
21509,0,0.28982764324681304
21510,0,0.28820496896269415
21511,0,0.2885290710663572
21512,0,0.28820496896269415
21513,0,0.2895026760139204
21514,0,0.28820496896269415
21515,0,0.2878810836107265
21516,0,0.34552098537783493
21517,0,0.30500618831755416
21518,0,0.2885290710663572
21519,0,0.2885290710663572
21520,0,0.29047822494857556
21521,0,0.2940717856031376
21522,0,0.2878810836107265
21523,0,0.28820496896269415
21524,0,0.3080276033924249
21525,0,0.29637204912485876
21526,0,0.2960428028903147
21527,0,0.29047822494857556
21528,0,0.34195825392261303
21529,0,0.30735474294480614
21530,0,0.28982764324681304
21531,0,0.2888533897347511
21532,0,0.2885290710663572
21533,0,0.2885290710663572
21534,0,0.3134397222154094
21535,0,0.296701507199435
21536,0,0.29080383903481566
21537,0,0.2953849467644557
21538,0,0.3165066341654205
21539,0,0.2970311769072676
21540,0,0.299013627773167
21541,0,0.3206207687380683
21542,0,0.2888533897347511
21543,0,0.29047822494857556
21544,0,0.2924351340957601
21545,0,0.29835196790786034
21546,0,0.2888533897347511
21547,0,0.3327789415867557
21548,0,0.28917792478012083
21549,0,0.2934164838062443
21550,0,0.2960428028903147
21551,0,0.3632241292814632
21552,0,0.2888533897347511
21553,0,0.30166865662451176
21554,0,0.28917792478012083
21555,0,0.28820496896269415
21556,0,0.2878810836107265
21557,0,0.2885290710663572
21558,0,0.3223433015859308
21559,0,0.2901528262886712
21560,0,0.28820496896269415
21561,0,0.28917792478012083
21562,0,0.28982764324681304
21563,0,0.34124782660858105
21564,0,0.28820496896269415
21565,0,0.2878810836107265
21566,0,0.2940717856031376
21567,0,0.3013360462072505
21568,0,0.2888533897347511
21569,0,0.3189031089629503
21570,0,0.3416029514034345
21571,0,0.28820496896269415
21572,0,0.34409378383522815
21573,0,0.2937440279718588
21574,0,0.28820496896269415
21575,0,0.3013360462072505
21576,0,0.30300118045791924
21577,0,0.2914557127155027
21578,0,0.3244167267237573
21579,0,0.32963039613149253
21580,0,0.2878810836107265
21581,0,0.3063469873299175
21582,0,0.35161745117049664
21583,0,0.29439975649965366
21584,0,0.2885290710663572
21585,0,0.34231373385610503
21586,0,0.28982764324681304
21587,0,0.28917792478012083
21588,0,0.28820496896269415
21589,0,0.2930891533059278
21590,0,0.28820496896269415
21591,0,0.2921084457812122
21592,0,0.28820496896269415
21593,0,0.3185601646609659
21594,0,0.28820496896269415
21595,0,0.29047822494857556
21596,0,0.28982764324681304
21597,0,0.28820496896269415
21598,0,0.2960428028903147
21599,0,0.28820496896269415
21600,0,0.3046715035092302
21601,0,0.29047822494857556
21602,0,0.2940717856031376
21603,0,0.28820496896269415
21604,0,0.2888533897347511
21605,0,0.2878810836107265
21606,0,0.3244167267237573
21607,0,0.28820496896269415
21608,0,0.2895026760139204
21609,0,0.2878810836107265
21610,0,0.2895026760139204
21611,0,0.28982764324681304
21612,0,0.2924351340957601
21613,0,0.2888533897347511
21614,0,0.28820496896269415
21615,0,0.2934164838062443
21616,0,0.29276203666975037
21617,0,0.29868269265255004
21618,0,0.2885290710663572
21619,0,0.28820496896269415
21620,0,0.28820496896269415
21621,0,0.2888533897347511
21622,0,0.3244167267237573
21623,0,0.2895026760139204
21624,0,0.3134397222154094
21625,0,0.3165066341654205
21626,0,0.2980214537506383
21627,0,0.28917792478012083
21628,0,0.29047822494857556
21629,0,0.2895026760139204
21630,0,0.3080276033924249
21631,0,0.3709295335309717
21632,0,0.2885290710663572
21633,0,0.2878810836107265
21634,0,0.30333483085398244
21635,0,0.3000076932632633
21636,0,0.2957137687017843
21637,0,0.31719035493860803
21638,0,0.2970311769072676
21639,0,0.29080383903481566
21640,0,0.2888533897347511
21641,0,0.3066827008846874
21642,0,0.30701861950011555
21643,0,0.2885290710663572
21644,0,0.2911296683548894
21645,0,0.2878810836107265
21646,0,0.3010036444449969
21647,0,0.31548253885164185
21648,0,0.3199331182183254
21649,0,0.5423593429387665
21650,0,0.299013627773167
21651,0,0.2878810836107265
21652,0,0.28820496896269415
21653,0,0.2940717856031376
21654,0,0.30701861950011555
21655,0,0.33067823125162243
21656,0,0.2917819719225696
21657,0,0.2888533897347511
21658,0,0.3066827008846874
21659,0,0.28982764324681304
21660,0,0.2895026760139204
21661,0,0.2895026760139204
21662,0,0.29637204912485876
21663,0,0.28917792478012083
21664,0,0.2937440279718588
21665,0,0.2917819719225696
21666,0,0.3195895860018766
21667,0,0.2901528262886712
21668,0,0.28917792478012083
21669,0,0.2901528262886712
21670,0,0.28820496896269415
21671,0,0.2885290710663572
21672,0,0.3209648865161562
21673,0,0.28917792478012083
21674,0,0.32858425131723373
21675,0,0.28820496896269415
21676,0,0.30601147906640774
21677,0,0.2973610580407871
21678,0,0.3437374215066538
21679,0,0.3006714515556463
21680,0,0.2895026760139204
21681,0,0.28820496896269415
21682,0,0.29047822494857556
21683,0,0.2901528262886712
21684,0,0.2888533897347511
21685,0,0.2895026760139204
21686,0,0.3380597518280922
21687,0,0.2947279404601866
21688,0,0.32614986288987385
21689,0,0.2924351340957601
21690,0,0.2888533897347511
21691,0,0.30701861950011555
21692,0,0.3036686885809984
21693,0,0.2957137687017843
21694,0,0.3080276033924249
21695,0,0.28820496896269415
21696,0,0.3505380144502189
21697,0,0.31787486578729024
21698,0,0.2917819719225696
21699,0,0.32337914659186107
21700,0,0.3066827008846874
21701,0,0.2878810836107265
21702,0,0.28917792478012083
21703,0,0.32337914659186107
21704,0,0.28820496896269415
21705,0,0.2878810836107265
21706,0,0.2917819719225696
21707,0,0.28917792478012083
21708,0,0.29047822494857556
21709,0,0.28917792478012083
21710,0,0.3141198626120792
21711,0,0.2911296683548894
21712,0,0.2878810836107265
21713,0,0.2950563372827229
21714,0,0.29080383903481566
21715,0,0.28820496896269415
21716,0,0.29835196790786034
21717,0,0.28820496896269415
21718,0,0.28917792478012083
21719,0,0.313099952316646
21720,0,0.2914557127155027
21721,0,0.296701507199435
21722,0,0.2940717856031376
21723,0,0.3433812350310626
21724,0,0.29047822494857556
21725,0,0.2885290710663572
21726,0,0.2911296683548894
21727,0,0.34124782660858105
21728,0,0.2878810836107265
21729,0,0.29276203666975037
21730,0,0.28917792478012083
21731,0,0.29967612829204976
21732,0,0.28820496896269415
21733,0,0.2885290710663572
21734,0,0.3103890326908553
21735,0,0.2895026760139204
21736,0,0.2888533897347511
21737,0,0.2940717856031376
21738,0,0.32027684588445937
21739,0,0.2885290710663572
21740,0,0.28982764324681304
21741,0,0.28982764324681304
21742,0,0.2888533897347511
21743,0,0.2953849467644557
21744,0,0.2885290710663572
21745,0,0.28917792478012083
21746,0,0.28917792478012083
21747,0,0.3595791474469469
21748,0,0.2970311769072676
21749,0,0.2970311769072676
21750,0,0.28820496896269415
21751,0,0.2970311769072676
21752,0,0.3000076932632633
21753,0,0.3735128921721051
21754,0,0.29047822494857556
21755,0,0.28820496896269415
21756,0,0.2878810836107265
21757,0,0.31480080215539474
21758,0,0.2888533897347511
21759,0,0.2937440279718588
21760,0,0.28982764324681304
21761,0,0.3331297099626948
21762,0,0.29047822494857556
21763,0,0.2895026760139204
21764,0,0.28982764324681304
21765,0,0.2930891533059278
21766,0,0.9578413198198688
21767,0,0.29047822494857556
21768,0,0.3114041156527616
21769,0,0.2895026760139204
21770,0,0.2878810836107265
21771,0,0.3036686885809984
21772,0,0.28820496896269415
21773,0,0.3512574697284977
21774,0,0.3053410793316084
21775,0,0.2878810836107265
21776,0,0.2947279404601866
21777,0,0.32337914659186107
21778,0,0.28820496896269415
21779,0,0.2940717856031376
21780,0,0.2878810836107265
21781,0,0.2901528262886712
21782,0,0.2885290710663572
21783,0,0.28820496896269415
21784,0,0.34124782660858105
21785,0,0.299013627773167
21786,0,0.2921084457812122
21787,0,0.2901528262886712
21788,0,0.30601147906640774
21789,0,0.28820496896269415
21790,0,0.31446023261471723
21791,0,0.3380597518280922
21792,0,0.32027684588445937
21793,0,0.3387669552083526
21794,0,0.3020014754780907
21795,0,0.29080383903481566
21796,0,0.28820496896269415
21797,0,0.2940717856031376
21798,0,0.29868269265255004
21799,0,0.2885290710663572
21800,0,0.4284521967319022
21801,0,0.2888533897347511
21802,0,0.31242101435050523
21803,0,0.2885290710663572
21804,0,0.2970311769072676
21805,0,0.2930891533059278
21806,0,0.28820496896269415
21807,0,0.29047822494857556
21808,0,0.3120818467736525
21809,0,0.28820496896269415
21810,0,0.2950563372827229
21811,0,0.31719035493860803
21812,0,0.28820496896269415
21813,0,0.2911296683548894
21814,0,0.28820496896269415
21815,0,0.2895026760139204
21816,0,0.30433702513326966
21817,0,0.2885290710663572
21818,0,0.28982764324681304
21819,0,0.3592155307678975
21820,0,0.2914557127155027
21821,0,0.3384132632779951
21822,0,0.29080383903481566
21823,0,0.29276203666975037
21824,0,0.31242101435050523
21825,0,0.2901528262886712
21826,0,0.2930891533059278
21827,0,0.2878810836107265
21828,0,0.2914557127155027
21829,0,0.29835196790786034
21830,0,0.28820496896269415
21831,0,0.2911296683548894
21832,0,0.28982764324681304
21833,0,0.28982764324681304
21834,0,0.29835196790786034
21835,0,0.2937440279718588
21836,0,0.2930891533059278
21837,0,0.4986339777327561
21838,0,0.29276203666975037
21839,0,0.2888533897347511
21840,0,0.2911296683548894
21841,0,0.32165370578986424
21842,0,0.2924351340957601
21843,0,0.30567617632396654
21844,0,0.29439975649965366
21845,0,0.3151415709845026
21846,0,0.2885290710663572
21847,0,0.2921084457812122
21848,0,0.2940717856031376
21849,0,0.28982764324681304
21850,0,0.2888533897347511
21851,0,0.28820496896269415
21852,0,0.30433702513326966
21853,0,0.2930891533059278
21854,0,0.2878810836107265
21855,0,0.2940717856031376
21856,0,0.3013360462072505
21857,0,0.29276203666975037
21858,0,0.32027684588445937
21859,0,0.2917819719225696
21860,0,0.2947279404601866
21861,0,0.28820496896269415
21862,0,0.3906632186704776
21863,0,0.29080383903481566
21864,0,0.28820496896269415
21865,0,0.2895026760139204
21866,0,0.2934164838062443
21867,0,0.2888533897347511
21868,0,0.28982764324681304
21869,0,0.3114041156527616
21870,0,0.2888533897347511
21871,0,0.2950563372827229
21872,0,0.2937440279718588
21873,0,0.2937440279718588
21874,0,0.2953849467644557
21875,0,0.3090384244528097
21876,0,0.2911296683548894
21877,0,0.2895026760139204
21878,0,0.2895026760139204
21879,0,0.2888533897347511
21880,0,0.28917792478012083
21881,0,0.2940717856031376
21882,0,0.2901528262886712
21883,0,0.31684839566491335
21884,0,0.28820496896269415
21885,0,0.28820496896269415
21886,0,0.32165370578986424
21887,0,0.3362949123444989
21888,0,0.2947279404601866
21889,0,0.3114041156527616
21890,0,0.2878810836107265
21891,0,0.2885290710663572
21892,0,0.2888533897347511
21893,0,0.2914557127155027
21894,0,0.3966949019971458
21895,0,0.28820496896269415
21896,0,0.2888533897347511
21897,0,0.3006714515556463
21898,0,0.302334502548503
21899,0,0.36395503073193314
21900,0,0.2950563372827229
21901,0,0.29276203666975037
21902,0,0.296701507199435
21903,0,0.29047822494857556
21904,0,0.2980214537506383
21905,0,0.28820496896269415
21906,0,0.2914557127155027
21907,0,0.2878810836107265
21908,0,0.3000076932632633
21909,0,0.32684445354996877
21910,0,0.2914557127155027
21911,0,0.2895026760139204
21912,0,0.2885290710663572
21913,0,0.2885290710663572
21914,0,0.28820496896269415
21915,0,0.2888533897347511
21916,0,0.2937440279718588
21917,0,0.2947279404601866
21918,0,0.2885290710663572
21919,0,0.2878810836107265
21920,0,0.32545603466932
21921,0,0.29637204912485876
21922,0,0.2888533897347511
21923,0,0.2934164838062443
21924,0,0.29080383903481566
21925,0,0.28820496896269415
21926,0,0.28917792478012083
21927,0,0.29637204912485876
21928,0,0.336647516870603
21929,0,0.2950563372827229
21930,0,0.28820496896269415
21931,0,0.2885290710663572
21932,0,0.31106555259450086
21933,0,0.2950563372827229
21934,0,0.3036686885809984
21935,0,0.2895026760139204
21936,0,0.30433702513326966
21937,0,0.3555883121961604
21938,0,0.2885290710663572
21939,0,0.28982764324681304
21940,0,0.2924351340957601
21941,0,0.29080383903481566
21942,0,0.302334502548503
21943,0,0.2960428028903147
21944,0,0.28820496896269415
21945,0,0.28917792478012083
21946,0,0.2957137687017843
21947,0,0.3348863200524197
21948,0,0.28917792478012083
21949,0,0.28820496896269415
21950,0,0.2911296683548894
21951,0,0.2895026760139204
21952,0,0.28820496896269415
21953,0,0.2957137687017843
21954,0,0.2917819719225696
21955,0,0.2885290710663572
21956,0,0.3000076932632633
21957,0,0.2885290710663572
21958,0,0.2930891533059278
21959,0,0.31446023261471723
21960,0,0.29047822494857556
21961,0,0.3000076932632633
21962,0,0.29835196790786034
21963,0,0.2895026760139204
21964,0,0.2947279404601866
21965,0,0.2911296683548894
21966,0,0.3165066341654205
21967,0,0.2878810836107265
21968,0,0.28820496896269415
21969,0,0.2885290710663572
21970,0,0.2885290710663572
21971,0,0.3606709640027363
21972,0,0.2888533897347511
21973,0,0.30567617632396654
21974,0,0.29637204912485876
21975,0,0.28917792478012083
21976,0,0.28820496896269415
21977,0,0.29047822494857556
21978,0,0.29276203666975037
21979,0,0.28820496896269415
21980,0,0.3020014754780907
21981,0,0.28917792478012083
21982,0,0.28820496896269415
21983,0,0.2914557127155027
21984,0,0.29439975649965366
21985,0,0.28820496896269415
21986,0,0.28820496896269415
21987,0,0.2980214537506383
21988,0,0.2914557127155027
21989,0,0.2947279404601866
21990,0,0.31242101435050523
21991,0,0.2885290710663572
21992,0,0.28820496896269415
21993,0,0.28917792478012083
21994,0,0.29080383903481566
21995,0,0.2895026760139204
21996,0,0.28820496896269415
21997,0,0.28820496896269415
21998,0,0.28820496896269415
21999,0,0.29047822494857556
22000,0,0.28820496896269415
22001,0,0.2953849467644557
22002,0,0.336647516870603
22003,0,0.28982764324681304
22004,0,0.2924351340957601
22005,0,0.3006714515556463
22006,0,0.3103890326908553
22007,0,0.2911296683548894
22008,0,0.3063469873299175
22009,0,0.2960428028903147
22010,0,0.28820496896269415
22011,0,0.2888533897347511
22012,0,0.29276203666975037
22013,0,0.3127603829464587
22014,0,0.3026677376154703
22015,0,0.28820496896269415
22016,0,0.3100510763264976
22017,0,0.29047822494857556
22018,0,0.28820496896269415
22019,0,0.29047822494857556
22020,0,0.3013360462072505
22021,0,0.28917792478012083
22022,0,0.2888533897347511
22023,0,0.3117428804599765
22024,0,0.2885290710663572
22025,0,0.3063469873299175
22026,0,0.29047822494857556
22027,0,0.28820496896269415
22028,0,0.29047822494857556
22029,0,0.2924351340957601
22030,0,0.3151415709845026
22031,0,0.2888533897347511
22032,0,0.2885290710663572
22033,0,0.28917792478012083
22034,0,0.2888533897347511
22035,0,0.28820496896269415
22036,0,0.29080383903481566
22037,0,0.29439975649965366
22038,0,0.28917792478012083
22039,0,0.2888533897347511
22040,0,0.28820496896269415
22041,0,0.28917792478012083
22042,0,0.28820496896269415
22043,0,0.2895026760139204
22044,0,0.32684445354996877
22045,0,0.3020014754780907
22046,0,0.29276203666975037
22047,0,0.2895026760139204
22048,0,0.3026677376154703
22049,0,0.28917792478012083
22050,0,0.29868269265255004
22051,0,0.302334502548503
22052,0,0.2895026760139204
22053,0,0.29080383903481566
22054,0,0.3090384244528097
22055,0,0.2885290710663572
22056,0,0.2930891533059278
22057,0,0.29080383903481566
22058,0,0.2888533897347511
22059,0,0.3408928798473113
22060,0,0.2947279404601866
22061,0,0.32130919895494303
22062,0,0.32130919895494303
22063,0,0.28982764324681304
22064,0,0.2901528262886712
22065,0,0.2970311769072676
22066,0,0.2885290710663572
22067,0,0.2921084457812122
22068,0,0.30433702513326966
22069,0,0.2937440279718588
22070,0,0.2917819719225696
22071,0,0.2917819719225696
22072,0,0.29835196790786034
22073,0,0.29047822494857556
22074,0,0.29439975649965366
22075,0,0.2888533897347511
22076,0,0.2950563372827229
22077,0,0.3010036444449969
22078,0,0.28917792478012083
22079,0,0.3087012803605102
22080,0,0.2937440279718588
22081,0,0.2885290710663572
22082,0,0.353059061247755
22083,0,0.4019985816633094
22084,0,0.2878810836107265
22085,0,0.3948065304475826
22086,0,0.36212896163377417
22087,0,0.2911296683548894
22088,0,0.2940717856031376
22089,0,0.3006714515556463
22090,0,0.2947279404601866
22091,0,0.2937440279718588
22092,0,0.2937440279718588
22093,0,0.2885290710663572
22094,0,0.28820496896269415
22095,0,0.35269840674508157
22096,0,0.3053410793316084
22097,0,0.29439975649965366
22098,0,0.2888533897347511
22099,0,0.2888533897347511
22100,0,0.29080383903481566
22101,0,0.2970311769072676
22102,0,0.33242835843890756
22103,0,0.28820496896269415
22104,0,0.28820496896269415
22105,0,0.29439975649965366
22106,0,0.2914557127155027
22107,0,0.2924351340957601
22108,0,0.2921084457812122
22109,0,0.3127603829464587
22110,0,0.3120818467736525
22111,0,0.4365926081492016
22112,0,0.2921084457812122
22113,0,0.3165066341654205
22114,0,0.28820496896269415
22115,0,0.29439975649965366
22116,0,0.29868269265255004
22117,0,0.28820496896269415
22118,0,0.33242835843890756
22119,0,0.3209648865161562
22120,0,0.3240706743380925
22121,0,0.2911296683548894
22122,0,0.3006714515556463
22123,0,0.29769115039162997
22124,0,0.2888533897347511
22125,0,0.28917792478012083
22126,0,0.28917792478012083
22127,0,0.29047822494857556
22128,0,0.28917792478012083
22129,0,0.34730890603512654
22130,0,0.2885290710663572
22131,0,0.30300118045791924
22132,0,0.37499235371518524
22133,0,0.2930891533059278
22134,0,0.34124782660858105
22135,0,0.29769115039162997
22136,0,0.3195895860018766
22137,0,0.2885290710663572
22138,0,0.28917792478012083
22139,0,0.2888533897347511
22140,0,0.28820496896269415
22141,0,0.2885290710663572
22142,0,0.28917792478012083
22143,0,0.28917792478012083
22144,0,0.2888533897347511
22145,0,0.3151415709845026
22146,0,0.34409378383522815
22147,0,0.2888533897347511
22148,0,0.3013360462072505
22149,0,0.28820496896269415
22150,0,0.3010036444449969
22151,0,0.28820496896269415
22152,0,0.28917792478012083
22153,0,0.28820496896269415
22154,0,0.28917792478012083
22155,0,0.2993447730573765
22156,0,0.29637204912485876
22157,0,0.299013627773167
22158,0,0.28820496896269415
22159,0,0.2924351340957601
22160,0,0.28820496896269415
22161,0,0.31072719152689554
22162,0,0.28820496896269415
22163,0,0.2888533897347511
22164,0,0.31548253885164185
22165,0,0.2980214537506383
22166,0,0.28917792478012083
22167,0,0.28820496896269415
22168,0,0.28917792478012083
22169,0,0.28820496896269415
22170,0,0.28820496896269415
22171,0,0.33242835843890756
22172,0,0.2888533897347511
22173,0,0.28820496896269415
22174,0,0.2953849467644557
22175,0,0.30769107098657017
22176,0,0.28820496896269415
22177,0,0.45492949636994323
22178,0,0.2895026760139204
22179,0,0.3036686885809984
22180,0,0.28917792478012083
22181,0,0.2901528262886712
22182,0,0.2878810836107265
22183,0,0.3093757719693381
22184,0,0.2895026760139204
22185,0,0.2993447730573765
22186,0,0.2888533897347511
22187,0,0.32545603466932
22188,0,0.3209648865161562
22189,0,0.28820496896269415
22190,0,0.2901528262886712
22191,0,0.3282359133227933
22192,0,0.29047822494857556
22193,0,0.2901528262886712
22194,0,0.2937440279718588
22195,0,0.28820496896269415
22196,0,0.28982764324681304
22197,0,0.2885290710663572
22198,0,0.3083643399285946
22199,0,0.36395503073193314
22200,0,0.3264970630530237
22201,0,0.3026677376154703
22202,0,0.2993447730573765
22203,0,0.28917792478012083
22204,0,0.3063469873299175
22205,0,0.28917792478012083
22206,0,0.29276203666975037
22207,0,0.2947279404601866
22208,0,0.29047822494857556
22209,0,0.2888533897347511
22210,0,0.2960428028903147
22211,0,0.2953849467644557
22212,0,0.28820496896269415
22213,0,0.2895026760139204
22214,0,0.4385360180267439
22215,0,0.526642298095132
22216,0,0.3053410793316084
22217,0,0.2885290710663572
22218,0,0.28820496896269415
22219,0,0.2937440279718588
22220,0,0.3000076932632633
22221,0,0.2934164838062443
22222,0,0.3013360462072505
22223,0,0.28820496896269415
22224,0,0.2993447730573765
22225,0,0.2885290710663572
22226,0,0.29835196790786034
22227,0,0.3026677376154703
22228,0,0.28820496896269415
22229,0,0.28820496896269415
22230,0,0.28820496896269415
22231,0,0.3097133226731475
22232,0,0.30735474294480614
22233,0,0.327539804436218
22234,0,0.2895026760139204
22235,0,0.29439975649965366
22236,0,0.2885290710663572
22237,0,0.2885290710663572
22238,0,0.29835196790786034
22239,0,0.2957137687017843
22240,0,0.28917792478012083
22241,0,0.2885290710663572
22242,0,0.28820496896269415
22243,0,0.2878810836107265
22244,0,0.3151415709845026
22245,0,0.2911296683548894
22246,0,0.2914557127155027
22247,0,0.2888533897347511
22248,0,0.2885290710663572
22249,0,0.2911296683548894
22250,0,0.2895026760139204
22251,0,0.2957137687017843
22252,0,0.4191963033453051
22253,0,0.28820496896269415
22254,0,0.5991704707543729
22255,0,0.2940717856031376
22256,0,0.29047822494857556
22257,0,0.3066827008846874
22258,0,0.2911296683548894
22259,0,0.32165370578986424
22260,0,0.3219984067555708
22261,0,0.29835196790786034
22262,0,0.36505256035546385
22263,0,0.29047822494857556
22264,0,0.2888533897347511
22265,0,0.28917792478012083
22266,0,0.28917792478012083
22267,0,0.28820496896269415
22268,0,0.2924351340957601
22269,0,0.2970311769072676
22270,0,0.2885290710663572
22271,0,0.28820496896269415
22272,0,0.2921084457812122
22273,0,0.2930891533059278
22274,0,0.3705610803360537
22275,0,0.2917819719225696
22276,0,0.32165370578986424
22277,0,0.2917819719225696
22278,0,0.40923305528845283
22279,0,0.3103890326908553
22280,0,0.2911296683548894
22281,0,0.2960428028903147
22282,0,0.2980214537506383
22283,0,0.28917792478012083
22284,0,0.28917792478012083
22285,0,0.2914557127155027
22286,0,0.31787486578729024
22287,0,0.30769107098657017
22288,0,0.29967612829204976
22289,0,0.30300118045791924
22290,0,0.2895026760139204
22291,0,0.29080383903481566
22292,0,0.2885290710663572
22293,0,0.28820496896269415
22294,0,0.2924351340957601
22295,0,0.38916042686269453
22296,0,0.30735474294480614
22297,0,0.2888533897347511
22298,0,0.28820496896269415
22299,0,0.28820496896269415
22300,0,0.325109407162149
22301,0,0.36395503073193314
22302,0,0.28820496896269415
22303,0,0.30300118045791924
22304,0,0.296701507199435
22305,0,0.34802528526122484
22306,0,0.29047822494857556
22307,0,0.2960428028903147
22308,0,0.2921084457812122
22309,0,0.3006714515556463
22310,0,0.28820496896269415
22311,0,0.28820496896269415
22312,0,0.2888533897347511
22313,0,0.35233792000993924
22314,0,0.3632241292814632
22315,0,0.2953849467644557
22316,0,0.31548253885164185
22317,0,0.28820496896269415
22318,0,0.28820496896269415
22319,0,0.3120818467736525
22320,0,0.29080383903481566
22321,0,0.28917792478012083
22322,0,0.37684496645214327
22323,0,0.2878810836107265
22324,0,0.2878810836107265
22325,0,0.29276203666975037
22326,0,0.2901528262886712
22327,0,0.3182174168496524
22328,0,0.2885290710663572
22329,0,0.2885290710663572
22330,0,0.31106555259450086
22331,0,0.32928149300369175
22332,0,0.3175325117313734
22333,0,0.3020014754780907
22334,0,0.3134397222154094
22335,0,0.32165370578986424
22336,0,0.30033946775629955
22337,0,0.2953849467644557
22338,0,0.2937440279718588
22339,0,0.3219984067555708
22340,0,0.2917819719225696
22341,0,0.29276203666975037
22342,0,0.2885290710663572
22343,0,0.2980214537506383
22344,0,0.29835196790786034
22345,0,0.29047822494857556
22346,0,0.2885290710663572
22347,0,0.2901528262886712
22348,0,0.28820496896269415
22349,0,0.2885290710663572
22350,0,0.28917792478012083
22351,0,0.28917792478012083
22352,0,0.2885290710663572
22353,0,0.2885290710663572
22354,0,0.3165066341654205
22355,0,0.2940717856031376
22356,0,0.2895026760139204
22357,0,0.28982764324681304
22358,0,0.2888533897347511
22359,0,0.28820496896269415
22360,0,0.28820496896269415
22361,0,0.28917792478012083
22362,0,0.29967612829204976
22363,0,0.30567617632396654
22364,0,0.28820496896269415
22365,0,0.2885290710663572
22366,0,0.29439975649965366
22367,0,0.302334502548503
22368,0,0.30567617632396654
22369,0,0.28982764324681304
22370,0,0.29967612829204976
22371,0,0.2921084457812122
22372,0,0.31242101435050523
22373,0,0.32858425131723373
22374,0,0.2917819719225696
22375,0,0.302334502548503
22376,0,0.3240706743380925
22377,0,0.3100510763264976
22378,0,0.28917792478012083
22379,0,0.29439975649965366
22380,0,0.3341831235453732
22381,0,0.31242101435050523
22382,0,0.28917792478012083
22383,0,0.2885290710663572
22384,0,0.3026677376154703
22385,0,0.2970311769072676
22386,0,0.2878810836107265
22387,0,0.30400275341551086
22388,0,0.2914557127155027
22389,0,0.29868269265255004
22390,0,0.28917792478012083
22391,0,0.29439975649965366
22392,0,0.2914557127155027
22393,0,0.2914557127155027
22394,0,0.2878810836107265
22395,0,0.3087012803605102
22396,0,0.2885290710663572
22397,0,0.2940717856031376
22398,0,0.28820496896269415
22399,0,0.29047822494857556
22400,0,0.2973610580407871
22401,0,0.2901528262886712
22402,0,0.3665181161333408
22403,0,0.29080383903481566
22404,0,0.28917792478012083
22405,0,0.34302522472222113
22406,0,0.2901528262886712
22407,0,0.28820496896269415
22408,0,0.3380597518280922
22409,0,0.2980214537506383
22410,0,0.2895026760139204
22411,0,0.29080383903481566
22412,0,0.29967612829204976
22413,0,0.29080383903481566
22414,0,0.2921084457812122
22415,0,0.2953849467644557
22416,0,0.2930891533059278
22417,0,0.29080383903481566
22418,0,0.2885290710663572
22419,0,0.2885290710663572
22420,0,0.2885290710663572
22421,0,0.29080383903481566
22422,0,0.29276203666975037
22423,0,0.3209648865161562
22424,0,0.2895026760139204
22425,0,0.28917792478012083
22426,0,0.2888533897347511
22427,0,0.2895026760139204
22428,0,0.28917792478012083
22429,0,0.2885290710663572
22430,0,0.2921084457812122
22431,0,0.2937440279718588
22432,0,0.29276203666975037
22433,0,0.28982764324681304
22434,0,0.2901528262886712
22435,0,0.2930891533059278
22436,0,0.28820496896269415
22437,0,0.28820496896269415
22438,0,0.2885290710663572
22439,0,0.28982764324681304
22440,0,0.30769107098657017
22441,0,0.30769107098657017
22442,0,0.418811825310258
22443,0,0.29835196790786034
22444,0,0.28917792478012083
22445,0,0.3199331182183254
22446,0,0.2885290710663572
22447,0,0.28917792478012083
22448,0,0.29967612829204976
22449,0,0.28917792478012083
22450,0,0.28820496896269415
22451,0,0.28982764324681304
22452,0,0.28917792478012083
22453,0,0.2914557127155027
22454,0,0.3097133226731475
22455,0,0.2937440279718588
22456,0,0.2950563372827229
22457,0,0.29868269265255004
22458,0,0.30300118045791924
22459,0,0.28820496896269415
22460,0,0.28917792478012083
22461,0,0.3103890326908553
22462,0,0.28820496896269415
22463,0,0.38018872692830935
22464,0,0.4365926081492016
22465,0,0.3141198626120792
22466,0,0.29276203666975037
22467,0,0.29047822494857556
22468,0,0.2911296683548894
22469,0,0.2885290710663572
22470,0,0.3175325117313734
22471,0,0.29439975649965366
22472,0,0.2885290710663572
22473,0,0.2895026760139204
22474,0,0.30166865662451176
22475,0,0.28982764324681304
22476,0,0.29047822494857556
22477,0,0.296701507199435
22478,0,0.28820496896269415
22479,0,0.28820496896269415
22480,0,0.2921084457812122
22481,0,0.30400275341551086
22482,0,0.36285891510886936
22483,0,0.3661514943742012
22484,0,0.30601147906640774
22485,0,0.28982764324681304
22486,0,0.3000076932632633
22487,0,0.30400275341551086
22488,0,0.29047822494857556
22489,0,0.2940717856031376
22490,0,0.2917819719225696
22491,0,0.29967612829204976
22492,0,0.2895026760139204
22493,0,0.29047822494857556
22494,0,0.2888533897347511
22495,0,0.45924070408337464
22496,0,0.42574708384998766
22497,0,0.2895026760139204
22498,0,0.31548253885164185
22499,0,0.2917819719225696
22500,0,0.2885290710663572
22501,0,0.2888533897347511
22502,0,0.3046715035092302
22503,0,0.3053410793316084
22504,0,0.2911296683548894
22505,0,0.2895026760139204
22506,0,0.28820496896269415
22507,0,0.2911296683548894
22508,0,0.2895026760139204
22509,0,0.2895026760139204
22510,0,0.32684445354996877
22511,0,0.2888533897347511
22512,0,0.28917792478012083
22513,0,0.28820496896269415
22514,0,0.2930891533059278
22515,0,0.31242101435050523
22516,0,0.28820496896269415
22517,0,0.29868269265255004
22518,0,0.28820496896269415
22519,0,0.29439975649965366
22520,0,0.28820496896269415
22521,0,0.29080383903481566
22522,0,0.3100510763264976
22523,0,0.2970311769072676
22524,0,0.42035032455123195
22525,0,0.28820496896269415
22526,0,0.28820496896269415
22527,0,0.2993447730573765
22528,0,0.32268839001402855
22529,0,0.29769115039162997
22530,0,0.28917792478012083
22531,0,0.32268839001402855
22532,0,0.2885290710663572
22533,0,0.28820496896269415
22534,0,0.3053410793316084
22535,0,0.28820496896269415
22536,0,0.28820496896269415
22537,0,0.28982764324681304
22538,0,0.29047822494857556
22539,0,0.5478420588171489
22540,0,0.2911296683548894
22541,0,0.2901528262886712
22542,0,0.2947279404601866
22543,0,0.2885290710663572
22544,0,0.3264970630530237
22545,0,0.2930891533059278
22546,0,0.29047822494857556
22547,0,0.3080276033924249
22548,0,0.2993447730573765
22549,0,0.30500618831755416
22550,0,0.2885290710663572
22551,0,0.30433702513326966
22552,0,0.28820496896269415
22553,0,0.28820496896269415
22554,0,0.29276203666975037
22555,0,0.2895026760139204
22556,0,0.2924351340957601
22557,0,0.28917792478012083
22558,0,0.28820496896269415
22559,0,0.29276203666975037
22560,0,0.2970311769072676
22561,0,0.2885290710663572
22562,0,0.3010036444449969
22563,0,0.29439975649965366
22564,0,0.325109407162149
22565,0,0.28820496896269415
22566,0,0.2924351340957601
22567,0,0.2934164838062443
22568,0,0.3120818467736525
22569,0,0.28820496896269415
22570,0,0.29439975649965366
22571,0,0.2895026760139204
22572,0,0.2901528262886712
22573,0,0.32614986288987385
22574,0,0.28917792478012083
22575,0,0.28820496896269415
22576,0,0.2901528262886712
22577,0,0.2888533897347511
22578,0,0.2973610580407871
22579,0,0.30701861950011555
22580,0,0.29637204912485876
22581,0,0.2878810836107265
22582,0,0.28820496896269415
22583,0,0.2878810836107265
22584,0,0.2921084457812122
22585,0,0.3114041156527616
22586,0,0.29276203666975037
22587,0,0.32337914659186107
22588,0,0.2921084457812122
22589,0,0.28917792478012083
22590,0,0.2895026760139204
22591,0,0.28820496896269415
22592,0,0.2895026760139204
22593,0,0.2885290710663572
22594,0,0.2930891533059278
22595,0,0.35812565209217795
22596,0,0.28982764324681304
22597,0,0.2878810836107265
22598,0,0.29080383903481566
22599,0,0.28917792478012083
22600,0,0.3087012803605102
22601,0,0.2940717856031376
22602,0,0.2901528262886712
22603,0,0.28820496896269415
22604,0,0.28820496896269415
22605,0,0.28982764324681304
22606,0,0.30433702513326966
22607,0,0.28820496896269415
22608,0,0.3010036444449969
22609,0,0.2911296683548894
22610,0,0.28820496896269415
22611,0,0.28982764324681304
22612,0,0.30433702513326966
22613,0,0.2888533897347511
22614,0,0.2924351340957601
22615,0,0.29276203666975037
22616,0,0.4046591313156149
22617,0,0.2937440279718588
22618,0,0.34730890603512654
22619,0,0.29276203666975037
22620,0,0.2888533897347511
22621,0,0.2921084457812122
22622,0,0.28917792478012083
22623,0,0.2895026760139204
22624,0,0.2888533897347511
22625,0,0.32858425131723373
22626,0,0.28917792478012083
22627,0,0.2914557127155027
22628,0,0.2888533897347511
22629,0,0.2947279404601866
22630,0,0.2947279404601866
22631,0,0.2940717856031376
22632,0,0.2934164838062443
22633,0,0.2957137687017843
22634,0,0.2885290710663572
22635,0,0.3240706743380925
22636,0,0.28820496896269415
22637,0,0.28820496896269415
22638,0,0.28917792478012083
22639,0,0.31072719152689554
22640,0,0.28917792478012083
22641,0,0.3182174168496524
22642,0,0.28982764324681304
22643,0,0.3053410793316084
22644,0,0.2878810836107265
22645,0,0.29047822494857556
22646,0,0.3914153952318736
22647,0,0.3387669552083526
22648,0,0.29769115039162997
22649,0,0.3566747598755968
22650,0,0.2878810836107265
22651,0,0.2888533897347511
22652,0,0.29835196790786034
22653,0,0.29276203666975037
22654,0,0.2888533897347511
22655,0,0.2888533897347511
22656,0,0.2924351340957601
22657,0,0.28917792478012083
22658,0,0.2885290710663572
22659,0,0.3384132632779951
22660,0,0.28982764324681304
22661,0,0.32963039613149253
22662,0,0.299013627773167
22663,0,0.31924624949653846
22664,0,0.28820496896269415
22665,0,0.2888533897347511
22666,0,0.2930891533059278
22667,0,0.28820496896269415
22668,0,0.2901528262886712
22669,0,0.29637204912485876
22670,0,0.28820496896269415
22671,0,0.29080383903481566
22672,0,0.28820496896269415
22673,0,0.3006714515556463
22674,0,0.2895026760139204
22675,0,0.28820496896269415
22676,0,0.28820496896269415
22677,0,0.2885290710663572
22678,0,0.2911296683548894
22679,0,0.2901528262886712
22680,0,0.3053410793316084
22681,0,0.3097133226731475
22682,0,0.299013627773167
22683,0,0.3036686885809984
22684,0,0.2950563372827229
22685,0,0.28982764324681304
22686,0,0.28820496896269415
22687,0,0.30769107098657017
22688,0,0.2973610580407871
22689,0,0.2911296683548894
22690,0,0.28820496896269415
22691,0,0.296701507199435
22692,0,0.336647516870603
22693,0,0.2888533897347511
22694,0,0.28917792478012083
22695,0,0.28820496896269415
22696,0,0.2917819719225696
22697,0,0.28820496896269415
22698,0,0.31072719152689554
22699,0,0.3380597518280922
22700,0,0.28820496896269415
22701,0,0.29047822494857556
22702,0,0.2937440279718588
22703,0,0.2895026760139204
22704,0,0.2901528262886712
22705,0,0.31480080215539474
22706,0,0.29835196790786034
22707,0,0.2885290710663572
22708,0,0.28820496896269415
22709,0,0.29439975649965366
22710,0,0.3013360462072505
22711,0,0.2895026760139204
22712,0,0.2885290710663572
22713,0,0.3103890326908553
22714,0,0.28982764324681304
22715,0,0.2888533897347511
22716,0,0.29769115039162997
22717,0,0.2901528262886712
22718,0,0.2888533897347511
22719,0,0.29637204912485876
22720,0,0.3244167267237573
22721,0,0.30500618831755416
22722,0,0.336647516870603
22723,0,0.3137796923963001
22724,0,0.2888533897347511
22725,0,0.2953849467644557
22726,0,0.2911296683548894
22727,0,0.2888533897347511
22728,0,0.28917792478012083
22729,0,0.29080383903481566
22730,0,0.28917792478012083
22731,0,0.327539804436218
22732,0,0.2973610580407871
22733,0,0.313099952316646
22734,0,0.2934164838062443
22735,0,0.28820496896269415
22736,0,0.3137796923963001
22737,0,0.2973610580407871
22738,0,0.31719035493860803
22739,0,0.2911296683548894
22740,0,0.2885290710663572
22741,0,0.28917792478012083
22742,0,0.2885290710663572
22743,0,0.28982764324681304
22744,0,0.28917792478012083
22745,0,0.28982764324681304
22746,0,0.3151415709845026
22747,0,0.4130567314526856
22748,0,0.2885290710663572
22749,0,0.2888533897347511
22750,0,0.29637204912485876
22751,0,0.2885290710663572
22752,0,0.2885290710663572
22753,0,0.2930891533059278
22754,0,0.2901528262886712
22755,0,0.3090384244528097
22756,0,0.4420388732020572
22757,0,0.2953849467644557
22758,0,0.29835196790786034
22759,0,0.28820496896269415
22760,0,0.29080383903481566
22761,0,0.2934164838062443
22762,0,0.28820496896269415
22763,0,0.29047822494857556
22764,0,0.29080383903481566
22765,0,0.2885290710663572
22766,0,0.3373532715786863
22767,0,0.2885290710663572
22768,0,0.2885290710663572
22769,0,0.2885290710663572
22770,0,0.3087012803605102
22771,0,0.2924351340957601
22772,0,0.2885290710663572
22773,0,0.3559502967911175
22774,0,0.28982764324681304
22775,0,0.30701861950011555
22776,0,0.28917792478012083
22777,0,0.28820496896269415
22778,0,0.29080383903481566
22779,0,0.2901528262886712
22780,0,0.28820496896269415
22781,0,0.2937440279718588
22782,0,0.29769115039162997
22783,0,0.3026677376154703
22784,0,0.28917792478012083
22785,0,0.28820496896269415
22786,0,0.2888533897347511
22787,0,0.3066827008846874
22788,0,0.29835196790786034
22789,0,0.2930891533059278
22790,0,0.2950563372827229
22791,0,0.3175325117313734
22792,0,0.2878810836107265
22793,0,0.3036686885809984
22794,0,0.29080383903481566
22795,0,0.3137796923963001
22796,0,0.34766700947202445
22797,0,0.29276203666975037
22798,0,0.2878810836107265
22799,0,0.2878810836107265
22800,0,0.29047822494857556
22801,0,0.28820496896269415
22802,0,0.28820496896269415
22803,0,0.29276203666975037
22804,0,0.2993447730573765
22805,0,0.2947279404601866
22806,0,0.3588520757524026
22807,0,0.2895026760139204
22808,0,0.30300118045791924
22809,0,0.2878810836107265
22810,0,0.28982764324681304
22811,0,0.28982764324681304
22812,0,0.28982764324681304
22813,0,0.3151415709845026
22814,0,0.2930891533059278
22815,0,0.31106555259450086
22816,0,0.2901528262886712
22817,0,0.2924351340957601
22818,0,0.28917792478012083
22819,0,0.2878810836107265
22820,0,0.2888533897347511
22821,0,0.29080383903481566
22822,0,0.6451643024699348
22823,0,0.3010036444449969
22824,0,0.3182174168496524
22825,0,0.299013627773167
22826,0,0.29769115039162997
22827,0,0.36798614568411797
22828,0,0.29967612829204976
22829,0,0.28820496896269415
22830,0,0.2914557127155027
22831,0,0.3195895860018766
22832,0,0.2921084457812122
22833,0,0.28982764324681304
22834,0,0.3083643399285946
22835,0,0.30433702513326966
22836,0,0.29439975649965366
22837,0,0.2917819719225696
22838,0,0.28917792478012083
22839,0,0.28917792478012083
22840,0,0.3097133226731475
22841,0,0.3165066341654205
22842,0,0.28820496896269415
22843,0,0.28820496896269415
22844,0,0.2888533897347511
22845,0,0.2885290710663572
22846,0,0.2885290710663572
22847,0,0.29047822494857556
22848,0,0.296701507199435
22849,0,0.2878810836107265
22850,0,0.2953849467644557
22851,0,0.2895026760139204
22852,0,0.28820496896269415
22853,0,0.2878810836107265
22854,0,0.2895026760139204
22855,0,0.2911296683548894
22856,0,0.2895026760139204
22857,0,0.28917792478012083
22858,0,0.29637204912485876
22859,0,0.28917792478012083
22860,0,0.2885290710663572
22861,0,0.31548253885164185
22862,0,0.2914557127155027
22863,0,0.28982764324681304
22864,0,0.2957137687017843
22865,0,0.2947279404601866
22866,0,0.28820496896269415
22867,0,0.2934164838062443
22868,0,0.296701507199435
22869,0,0.2888533897347511
22870,0,0.2885290710663572
22871,0,0.2973610580407871
22872,0,0.28820496896269415
22873,0,0.2901528262886712
22874,0,0.28982764324681304
22875,0,0.28820496896269415
22876,0,0.28820496896269415
22877,0,0.35450335026341034
22878,0,0.33172774898757623
22879,0,0.3408928798473113
22880,0,0.3505380144502189
22881,0,0.2957137687017843
22882,0,0.2930891533059278
22883,0,0.2878810836107265
22884,0,0.2930891533059278
22885,0,0.2940717856031376
22886,0,0.3993437908812205
22887,0,0.2911296683548894
22888,0,0.28982764324681304
22889,0,0.32545603466932
22890,0,0.2888533897347511
22891,0,0.28917792478012083
22892,0,0.2950563372827229
22893,0,0.2970311769072676
22894,0,0.2950563372827229
22895,0,0.29769115039162997
22896,0,0.2917819719225696
22897,0,0.2934164838062443
22898,0,0.3327789415867557
22899,0,0.3303287655398883
22900,0,0.31242101435050523
22901,0,0.28820496896269415
22902,0,0.2970311769072676
22903,0,0.2878810836107265
22904,0,0.28820496896269415
22905,0,0.28820496896269415
22906,0,0.3519776013745724
22907,0,0.3114041156527616
22908,0,0.29835196790786034
22909,0,0.3247629710892388
22910,0,0.28820496896269415
22911,0,0.28820496896269415
22912,0,0.2953849467644557
22913,0,0.28820496896269415
22914,0,0.28982764324681304
22915,0,0.29835196790786034
22916,0,0.29276203666975037
22917,0,0.28982764324681304
22918,0,0.3175325117313734
22919,0,0.2885290710663572
22920,0,0.2924351340957601
22921,0,0.2911296683548894
22922,0,0.2888533897347511
22923,0,0.28820496896269415
22924,0,0.2888533897347511
22925,0,0.28917792478012083
22926,0,0.28982764324681304
22927,0,0.3632241292814632
22928,0,0.33172774898757623
22929,0,0.28820496896269415
22930,0,0.3137796923963001
22931,0,0.29080383903481566
22932,0,0.30567617632396654
22933,0,0.30033946775629955
22934,0,0.296701507199435
22935,0,0.3134397222154094
22936,0,0.3444503217022702
22937,0,0.371298136973606
22938,0,0.28820496896269415
22939,0,0.29967612829204976
22940,0,0.2888533897347511
22941,0,0.2914557127155027
22942,0,0.29047822494857556
22943,0,0.3006714515556463
22944,0,0.30433702513326966
22945,0,0.3219984067555708
22946,0,0.313099952316646
22947,0,0.3000076932632633
22948,0,0.32268839001402855
22949,0,0.30333483085398244
22950,0,0.296701507199435
22951,0,0.3013360462072505
22952,0,0.2888533897347511
22953,0,0.2937440279718588
22954,0,0.29439975649965366
22955,0,0.30166865662451176
22956,0,0.3437374215066538
22957,0,0.339829110846277
22958,0,0.30400275341551086
22959,0,0.2934164838062443
22960,0,0.35341988318498707
22961,0,0.2901528262886712
22962,0,0.4265195271792561
22963,0,0.32684445354996877
22964,0,0.3237248142038517
22965,0,0.2885290710663572
22966,0,0.30500618831755416
22967,0,0.35161745117049664
22968,0,0.38953592864808495
22969,0,0.29276203666975037
22970,0,0.3117428804599765
22971,0,0.2930891533059278
22972,0,0.302334502548503
22973,0,0.28820496896269415
22974,0,0.38391738415912585
22975,0,0.3237248142038517
22976,0,0.2878810836107265
22977,0,0.30300118045791924
22978,0,0.2888533897347511
22979,0,0.2878810836107265
22980,0,0.2895026760139204
22981,0,0.28820496896269415
22982,0,0.32130919895494303
22983,0,0.2957137687017843
22984,0,0.3020014754780907
22985,0,0.28820496896269415
22986,0,0.28820496896269415
22987,0,0.29276203666975037
22988,0,0.29080383903481566
22989,0,0.2888533897347511
22990,0,0.2878810836107265
22991,0,0.28820496896269415
22992,0,0.28820496896269415
22993,0,0.2950563372827229
22994,0,0.2885290710663572
22995,0,0.29835196790786034
22996,0,0.29080383903481566
22997,0,0.2885290710663572
22998,0,0.29080383903481566
22999,0,0.2950563372827229
23000,0,0.2937440279718588
23001,0,0.2921084457812122
23002,0,0.2917819719225696
23003,0,0.2885290710663572
23004,0,0.2934164838062443
23005,0,0.2885290710663572
23006,0,0.2888533897347511
23007,0,0.29637204912485876
23008,0,0.2885290710663572
23009,0,0.28917792478012083
23010,0,0.2878810836107265
23011,0,0.28820496896269415
23012,0,0.2895026760139204
23013,0,0.28820496896269415
23014,0,0.28820496896269415
23015,0,0.2947279404601866
23016,0,0.2888533897347511
23017,0,0.30701861950011555
23018,0,0.4506250346113751
23019,0,0.3080276033924249
23020,0,0.31242101435050523
23021,0,0.2947279404601866
23022,0,0.2878810836107265
23023,0,0.30500618831755416
23024,0,0.2911296683548894
23025,0,0.3087012803605102
23026,0,0.32268839001402855
23027,0,0.2901528262886712
23028,0,0.28982764324681304
23029,0,0.34124782660858105
23030,0,0.2914557127155027
23031,0,0.29967612829204976
23032,0,0.28820496896269415
23033,0,0.35776268413571927
23034,0,0.29047822494857556
23035,0,0.28820496896269415
23036,0,0.28820496896269415
23037,0,0.3036686885809984
23038,0,0.32893277797144016
23039,0,0.3158237055056242
23040,0,0.2885290710663572
23041,0,0.3026677376154703
23042,0,0.28820496896269415
23043,0,0.2950563372827229
23044,0,0.3498192381713925
23045,0,0.2901528262886712
23046,0,0.2917819719225696
23047,0,0.2950563372827229
23048,0,0.2901528262886712
23049,0,0.2901528262886712
23050,0,0.28917792478012083
23051,0,0.28820496896269415
23052,0,0.2901528262886712
23053,0,0.28820496896269415
23054,0,0.28982764324681304
23055,0,0.4970546516985948
23056,0,0.28982764324681304
23057,0,0.2878810836107265
23058,0,0.29080383903481566
23059,0,0.296701507199435
23060,0,0.2885290710663572
23061,0,0.29047822494857556
23062,0,0.28982764324681304
23063,0,0.296701507199435
23064,0,0.2970311769072676
23065,0,0.31242101435050523
23066,0,0.2914557127155027
23067,0,0.2888533897347511
23068,0,0.2888533897347511
23069,0,0.2960428028903147
23070,0,0.29047822494857556
23071,0,0.3093757719693381
23072,0,0.3006714515556463
23073,0,0.2895026760139204
23074,0,0.2924351340957601
23075,0,0.28820496896269415
23076,0,0.36505256035546385
23077,0,0.29637204912485876
23078,0,0.28820496896269415
23079,0,0.32337914659186107
23080,0,0.3026677376154703
23081,0,0.28820496896269415
23082,0,0.3117428804599765
23083,0,0.302334502548503
23084,0,0.2993447730573765
23085,0,0.28982764324681304
23086,0,0.8034597976996364
23087,0,0.3114041156527616
23088,0,0.2917819719225696
23089,0,0.28820496896269415
23090,0,0.29868269265255004
23091,0,0.2947279404601866
23092,0,0.40885128266868326
23093,0,0.28820496896269415
23094,0,0.2895026760139204
23095,0,0.28820496896269415
23096,0,0.28982764324681304
23097,0,0.28820496896269415
23098,0,0.29276203666975037
23099,0,0.28820496896269415
23100,0,0.28982764324681304
23101,0,0.2934164838062443
23102,0,0.3195895860018766
23103,0,0.2911296683548894
23104,0,0.30433702513326966
23105,0,0.3063469873299175
23106,0,0.28820496896269415
23107,0,0.28982764324681304
23108,0,0.32928149300369175
23109,0,0.3165066341654205
23110,0,0.2914557127155027
23111,0,0.28820496896269415
23112,0,0.2878810836107265
23113,0,0.2888533897347511
23114,0,0.36578502758594184
23115,0,0.2888533897347511
23116,0,0.2924351340957601
23117,0,0.31924624949653846
23118,0,0.28820496896269415
23119,0,0.29080383903481566
23120,0,0.2924351340957601
23121,0,0.2934164838062443
23122,0,0.28982764324681304
23123,0,0.28820496896269415
23124,0,0.29047822494857556
23125,0,0.28917792478012083
23126,0,0.2930891533059278
23127,0,0.2888533897347511
23128,0,0.32268839001402855
23129,0,0.29276203666975037
23130,0,0.28820496896269415
23131,0,0.2911296683548894
23132,0,0.2960428028903147
23133,0,0.30735474294480614
23134,0,0.29769115039162997
23135,0,0.2895026760139204
23136,0,0.2917819719225696
23137,0,0.2888533897347511
23138,0,0.29868269265255004
23139,0,0.2930891533059278
23140,0,0.29276203666975037
23141,0,0.3720357931290439
23142,0,0.28982764324681304
23143,0,0.2878810836107265
23144,0,0.28917792478012083
23145,0,0.2878810836107265
23146,0,0.29080383903481566
23147,0,0.2885290710663572
23148,0,0.2901528262886712
23149,0,0.2973610580407871
23150,0,0.2901528262886712
23151,0,0.36395503073193314
23152,0,0.28917792478012083
23153,0,0.2878810836107265
23154,0,0.2888533897347511
23155,0,0.3563124461307571
23156,0,0.3063469873299175
23157,0,0.2957137687017843
23158,0,0.2914557127155027
23159,0,0.2878810836107265
23160,0,0.28917792478012083
23161,0,0.28917792478012083
23162,0,0.2878810836107265
23163,0,0.3046715035092302
23164,0,0.28820496896269415
23165,0,0.299013627773167
23166,0,0.2885290710663572
23167,0,0.29047822494857556
23168,0,0.2878810836107265
23169,0,0.28820496896269415
23170,0,0.2917819719225696
23171,0,0.3090384244528097
23172,0,0.2888533897347511
23173,0,0.29047822494857556
23174,0,0.28917792478012083
23175,0,0.2888533897347511
23176,0,0.28982764324681304
23177,0,0.3097133226731475
23178,0,0.28820496896269415
23179,0,0.2885290710663572
23180,0,0.28820496896269415
23181,0,0.29080383903481566
23182,0,0.28820496896269415
23183,0,0.2937440279718588
23184,0,0.3046715035092302
23185,0,0.28820496896269415
23186,0,0.2878810836107265
23187,0,0.2888533897347511
23188,0,0.2940717856031376
23189,0,0.2950563372827229
23190,0,0.29637204912485876
23191,0,0.28917792478012083
23192,0,0.29637204912485876
23193,0,0.29637204912485876
23194,0,0.3120818467736525
23195,0,0.2888533897347511
23196,0,0.2885290710663572
23197,0,0.3134397222154094
23198,0,0.29047822494857556
23199,0,0.299013627773167
23200,0,0.2914557127155027
23201,0,0.28820496896269415
23202,0,0.28982764324681304
23203,0,0.28820496896269415
23204,0,0.2917819719225696
23205,0,0.296701507199435
23206,0,0.2888533897347511
23207,0,0.28820496896269415
23208,0,0.3026677376154703
23209,0,0.2911296683548894
23210,0,0.28917792478012083
23211,0,0.29276203666975037
23212,0,0.28820496896269415
23213,0,0.29047822494857556
23214,0,0.2888533897347511
23215,0,0.2957137687017843
23216,0,0.34302522472222113
23217,0,0.2914557127155027
23218,0,0.2957137687017843
23219,0,0.28982764324681304
23220,0,0.2895026760139204
23221,0,0.28820496896269415
23222,0,0.2885290710663572
23223,0,0.29637204912485876
23224,0,0.34695097527249136
23225,0,0.2911296683548894
23226,0,0.2888533897347511
23227,0,0.2940717856031376
23228,0,0.30333483085398244
23229,0,0.28820496896269415
23230,0,0.28820496896269415
23231,0,0.28917792478012083
23232,0,0.2888533897347511
23233,0,0.2934164838062443
23234,0,0.30701861950011555
23235,0,0.34409378383522815
23236,0,0.2885290710663572
23237,0,0.2937440279718588
23238,0,0.2930891533059278
23239,0,0.2901528262886712
23240,0,0.2921084457812122
23241,0,0.395939180484039
23242,0,0.29080383903481566
23243,0,0.29835196790786034
23244,0,0.29769115039162997
23245,0,0.28820496896269415
23246,0,0.2895026760139204
23247,0,0.28820496896269415
23248,0,0.2940717856031376
23249,0,0.2947279404601866
23250,0,0.28820496896269415
23251,0,0.3000076932632633
23252,0,0.28820496896269415
23253,0,0.28820496896269415
23254,0,0.28820496896269415
23255,0,0.2878810836107265
23256,0,0.2957137687017843
23257,0,0.28820496896269415
23258,0,0.2914557127155027
23259,0,0.29047822494857556
23260,0,0.35812565209217795
23261,0,0.3158237055056242
23262,0,0.29769115039162997
23263,0,0.302334502548503
23264,0,0.2895026760139204
23265,0,0.2878810836107265
23266,0,0.2937440279718588
23267,0,0.2885290710663572
23268,0,0.29047822494857556
23269,0,0.30701861950011555
23270,0,0.2960428028903147
23271,0,0.28820496896269415
23272,0,0.2878810836107265
23273,0,0.2878810836107265
23274,0,0.2878810836107265
23275,0,0.28820496896269415
23276,0,0.28820496896269415
23277,0,0.2957137687017843
23278,0,0.29047822494857556
23279,0,0.296701507199435
23280,0,0.2953849467644557
23281,0,0.28820496896269415
23282,0,0.2960428028903147
23283,0,0.28820496896269415
23284,0,0.2895026760139204
23285,0,0.5443187039171947
23286,0,0.28917792478012083
23287,0,0.28820496896269415
23288,0,0.2878810836107265
23289,0,0.28917792478012083
23290,0,0.28820496896269415
23291,0,0.3559502967911175
23292,0,0.3303287655398883
23293,0,0.2901528262886712
23294,0,0.5156069872476621
23295,0,0.28982764324681304
23296,0,0.2885290710663572
23297,0,0.28820496896269415
23298,0,0.28820496896269415
23299,0,0.2921084457812122
23300,0,0.2885290710663572
23301,0,0.2914557127155027
23302,0,0.2973610580407871
23303,0,0.2921084457812122
23304,0,0.2885290710663572
23305,0,0.3127603829464587
23306,0,0.2930891533059278
23307,0,0.2885290710663572
23308,0,0.30033946775629955
23309,0,0.28917792478012083
23310,0,0.28820496896269415
23311,0,0.28820496896269415
23312,0,0.2878810836107265
23313,0,0.28820496896269415
23314,0,0.2901528262886712
23315,0,0.28820496896269415
23316,0,0.29276203666975037
23317,0,0.2878810836107265
23318,0,0.30400275341551086
23319,0,0.2914557127155027
23320,0,0.3141198626120792
23321,0,0.29047822494857556
23322,0,0.2885290710663572
23323,0,0.2914557127155027
23324,0,0.3000076932632633
23325,0,0.38953592864808495
23326,0,0.32268839001402855
23327,0,0.3416029514034345
23328,0,0.3264970630530237
23329,0,0.30033946775629955
23330,0,0.2911296683548894
23331,0,0.2885290710663572
23332,0,0.3036686885809984
23333,0,0.28820496896269415
23334,0,0.2888533897347511
23335,0,0.28820496896269415
23336,0,0.28820496896269415
23337,0,0.29047822494857556
23338,0,0.29047822494857556
23339,0,0.2888533897347511
23340,0,0.29080383903481566
23341,0,0.3661514943742012
23342,0,0.2930891533059278
23343,0,0.3026677376154703
23344,0,0.2934164838062443
23345,0,0.2878810836107265
23346,0,0.3320779608093658
23347,0,0.2960428028903147
23348,0,0.2940717856031376
23349,0,0.2970311769072676
23350,0,0.2895026760139204
23351,0,0.28982764324681304
23352,0,0.3036686885809984
23353,0,0.2921084457812122
23354,0,0.2901528262886712
23355,0,0.2940717856031376
23356,0,0.3120818467736525
23357,0,0.2937440279718588
23358,0,0.3303287655398883
23359,0,0.31072719152689554
23360,0,0.2950563372827229
23361,0,0.2960428028903147
23362,0,0.28917792478012083
23363,0,0.3063469873299175
23364,0,0.2888533897347511
23365,0,0.3020014754780907
23366,0,0.3053410793316084
23367,0,0.28820496896269415
23368,0,0.28820496896269415
23369,0,0.2917819719225696
23370,0,0.30033946775629955
23371,0,0.2885290710663572
23372,0,0.2885290710663572
23373,0,0.3114041156527616
23374,0,0.28982764324681304
23375,0,0.2953849467644557
23376,0,0.3114041156527616
23377,0,0.29769115039162997
23378,0,0.29967612829204976
23379,0,0.30567617632396654
23380,0,0.3036686885809984
23381,0,0.28917792478012083
23382,0,0.2885290710663572
23383,0,0.2885290710663572
23384,0,0.28917792478012083
23385,0,0.28917792478012083
23386,0,0.2878810836107265
23387,0,0.30567617632396654
23388,0,0.30567617632396654
23389,0,0.33067823125162243
23390,0,0.2914557127155027
23391,0,0.2947279404601866
23392,0,0.2885290710663572
23393,0,0.2895026760139204
23394,0,0.2885290710663572
23395,0,0.29080383903481566
23396,0,0.2901528262886712
23397,0,0.3185601646609659
23398,0,0.2888533897347511
23399,0,0.29080383903481566
23400,0,0.2924351340957601
23401,0,0.29047822494857556
23402,0,0.30601147906640774
23403,0,0.31072719152689554
23404,0,0.29080383903481566
23405,0,0.2888533897347511
23406,0,0.3426693908931463
23407,0,0.2888533897347511
23408,0,0.2940717856031376
23409,0,0.28982764324681304
23410,0,0.28820496896269415
23411,0,0.2921084457812122
23412,0,0.28820496896269415
23413,0,0.29080383903481566
23414,0,0.2980214537506383
23415,0,0.3090384244528097
23416,0,0.28820496896269415
23417,0,0.3120818467736525
23418,0,0.28820496896269415
23419,0,0.2934164838062443
23420,0,0.29080383903481566
23421,0,0.29047822494857556
23422,0,0.2960428028903147
23423,0,0.2885290710663572
23424,0,0.28820496896269415
23425,0,0.2947279404601866
23426,0,0.28982764324681304
23427,0,0.30769107098657017
23428,0,0.3161650706944725
23429,0,0.2953849467644557
23430,0,0.2895026760139204
23431,0,0.3010036444449969
23432,0,0.2957137687017843
23433,0,0.28917792478012083
23434,0,0.2895026760139204
23435,0,0.28820496896269415
23436,0,0.28820496896269415
23437,0,0.28820496896269415
23438,0,0.29047822494857556
23439,0,0.2885290710663572
23440,0,0.28820496896269415
23441,0,0.42304640854999753
23442,0,0.2885290710663572
23443,0,0.28820496896269415
23444,0,0.2888533897347511
23445,0,0.28982764324681304
23446,0,0.28820496896269415
23447,0,0.2885290710663572
23448,0,0.28820496896269415
23449,0,0.2970311769072676
23450,0,0.28820496896269415
23451,0,0.3394748792968395
23452,0,0.33770642116109295
23453,0,0.3362949123444989
23454,0,0.2888533897347511
23455,0,0.2973610580407871
23456,0,0.2911296683548894
23457,0,0.31072719152689554
23458,0,0.2885290710663572
23459,0,0.28820496896269415
23460,0,0.28820496896269415
23461,0,0.9999993909740937
23462,0,0.28820496896269415
23463,0,0.299013627773167
23464,0,0.4031381204478966
23465,0,0.2888533897347511
23466,0,0.2895026760139204
23467,0,0.2888533897347511
23468,0,0.28917792478012083
23469,0,0.3006714515556463
23470,0,0.2885290710663572
23471,0,0.3195895860018766
23472,0,0.28820496896269415
23473,0,0.2937440279718588
23474,0,0.2901528262886712
23475,0,0.28917792478012083
23476,0,0.29637204912485876
23477,0,0.29047822494857556
23478,0,0.2885290710663572
23479,0,0.29967612829204976
23480,0,0.29276203666975037
23481,0,0.28820496896269415
23482,0,0.2888533897347511
23483,0,0.28820496896269415
23484,0,0.2885290710663572
23485,0,0.28820496896269415
23486,0,0.2921084457812122
23487,0,0.2914557127155027
23488,0,0.2917819719225696
23489,0,0.29769115039162997
23490,0,0.3738825370049903
23491,0,0.2930891533059278
23492,0,0.2878810836107265
23493,0,0.28820496896269415
23494,0,0.2888533897347511
23495,0,0.3036686885809984
23496,0,0.3185601646609659
23497,0,0.2921084457812122
23498,0,0.2895026760139204
23499,0,0.2911296683548894
23500,0,0.3223433015859308
23501,0,0.28820496896269415
23502,0,0.2895026760139204
23503,0,0.2934164838062443
23504,0,0.28820496896269415
23505,0,0.2895026760139204
23506,0,0.2885290710663572
23507,0,0.28820496896269415
23508,0,0.2888533897347511
23509,0,0.28982764324681304
23510,0,0.28820496896269415
23511,0,0.3080276033924249
23512,0,0.2888533897347511
23513,0,0.2901528262886712
23514,0,0.3387669552083526
23515,0,0.28820496896269415
23516,0,0.2895026760139204
23517,0,0.2885290710663572
23518,0,0.2914557127155027
23519,0,0.3165066341654205
23520,0,0.2930891533059278
23521,0,0.28820496896269415
23522,0,0.30333483085398244
23523,0,0.2878810836107265
23524,0,0.3103890326908553
23525,0,0.30769107098657017
23526,0,0.31446023261471723
23527,0,0.2885290710663572
23528,0,0.3141198626120792
23529,0,0.29047822494857556
23530,0,0.2895026760139204
23531,0,0.2960428028903147
23532,0,0.2921084457812122
23533,0,0.2888533897347511
23534,0,0.2937440279718588
23535,0,0.3053410793316084
23536,0,0.28820496896269415
23537,0,0.2888533897347511
23538,0,0.2888533897347511
23539,0,0.2914557127155027
23540,0,0.2934164838062443
23541,0,0.4023783109538099
23542,0,0.2911296683548894
23543,0,0.3006714515556463
23544,0,0.2885290710663572
23545,0,0.2885290710663572
23546,0,0.2878810836107265
23547,0,0.2934164838062443
23548,0,0.2888533897347511
23549,0,0.2914557127155027
23550,0,0.28917792478012083
23551,0,0.28917792478012083
23552,0,0.29637204912485876
23553,0,0.28820496896269415
23554,0,0.28982764324681304
23555,0,0.2885290710663572
23556,0,0.28982764324681304
23557,0,0.296701507199435
23558,0,0.2947279404601866
23559,0,0.4608099643747172
23560,0,0.29868269265255004
23561,0,0.2895026760139204
23562,0,0.29835196790786034
23563,0,0.34124782660858105
23564,0,0.2934164838062443
23565,0,0.30166865662451176
23566,0,0.28820496896269415
23567,0,0.2993447730573765
23568,0,0.3036686885809984
23569,0,0.30769107098657017
23570,0,0.29276203666975037
23571,0,0.3114041156527616
23572,0,0.3066827008846874
23573,0,0.28917792478012083
23574,0,0.34659321750533834
23575,0,0.2914557127155027
23576,0,0.28820496896269415
23577,0,0.28820496896269415
23578,0,0.28820496896269415
23579,0,0.2934164838062443
23580,0,0.2911296683548894
23581,0,0.3026677376154703
23582,0,0.2911296683548894
23583,0,0.2901528262886712
23584,0,0.28917792478012083
23585,0,0.28820496896269415
23586,0,0.2957137687017843
23587,0,0.30400275341551086
23588,0,0.28820496896269415
23589,0,0.28982764324681304
23590,0,0.296701507199435
23591,0,0.30166865662451176
23592,0,0.2888533897347511
23593,0,0.29868269265255004
23594,0,0.3327789415867557
23595,0,0.2895026760139204
23596,0,0.29637204912485876
23597,0,0.2895026760139204
23598,0,0.8237996224660238
23599,0,0.2885290710663572
23600,0,0.3824242558202407
23601,0,0.2970311769072676
23602,0,0.2878810836107265
23603,0,0.39631697936497157
23604,0,0.2885290710663572
23605,0,0.3989650135236748
23606,0,0.28917792478012083
23607,0,0.3387669552083526
23608,0,0.3408928798473113
23609,0,0.327539804436218
23610,0,0.33137772326221426
23611,0,0.2901528262886712
23612,0,0.2878810836107265
23613,0,0.29439975649965366
23614,0,0.3000076932632633
23615,0,0.29868269265255004
23616,0,0.3046715035092302
23617,0,0.3026677376154703
23618,0,0.2885290710663572
23619,0,0.30333483085398244
23620,0,0.29835196790786034
23621,0,0.2885290710663572
23622,0,0.3258028533368039
23623,0,0.2888533897347511
23624,0,0.28917792478012083
23625,0,0.30400275341551086
23626,0,0.3097133226731475
23627,0,0.3320779608093658
23628,0,0.30400275341551086
23629,0,0.29276203666975037
23630,0,0.28820496896269415
23631,0,0.2940717856031376
23632,0,0.2911296683548894
23633,0,0.28820496896269415
23634,0,0.2921084457812122
23635,0,0.3114041156527616
23636,0,0.2947279404601866
23637,0,0.2953849467644557
23638,0,0.28982764324681304
23639,0,0.2911296683548894
23640,0,0.28820496896269415
23641,0,0.29047822494857556
23642,0,0.3137796923963001
23643,0,0.296701507199435
23644,0,0.2917819719225696
23645,0,0.2888533897347511
23646,0,0.2937440279718588
23647,0,0.2911296683548894
23648,0,0.2960428028903147
23649,0,0.2888533897347511
23650,0,0.2947279404601866
23651,0,0.2947279404601866
23652,0,0.2878810836107265
23653,0,0.2911296683548894
23654,0,0.28820496896269415
23655,0,0.29276203666975037
23656,0,0.38466477172389724
23657,0,0.29047822494857556
23658,0,0.2917819719225696
23659,0,0.2895026760139204
23660,0,0.2950563372827229
23661,0,0.32614986288987385
23662,0,0.2878810836107265
23663,0,0.2878810836107265
23664,0,0.2878810836107265
23665,0,0.3053410793316084
23666,0,0.28820496896269415
23667,0,0.28982764324681304
23668,0,0.2888533897347511
23669,0,0.2937440279718588
23670,0,0.336647516870603
23671,0,0.28982764324681304
23672,0,0.2878810836107265
23673,0,0.5490154633725717
23674,0,0.3036686885809984
23675,0,0.2937440279718588
23676,0,0.2934164838062443
23677,0,0.2901528262886712
23678,0,0.2878810836107265
23679,0,0.29835196790786034
23680,0,0.2930891533059278
23681,0,0.2937440279718588
23682,0,0.2911296683548894
23683,0,0.325109407162149
23684,0,0.2885290710663572
23685,0,0.2895026760139204
23686,0,0.29439975649965366
23687,0,0.2934164838062443
23688,0,0.2953849467644557
23689,0,0.2911296683548894
23690,0,0.28820496896269415
23691,0,0.3195895860018766
23692,0,0.28820496896269415
23693,0,0.2911296683548894
23694,0,0.28820496896269415
23695,0,0.2950563372827229
23696,0,0.2888533897347511
23697,0,0.7144060012894112
23698,0,0.28982764324681304
23699,0,0.6217002821504535
23700,0,0.3359424901021308
23701,0,0.2953849467644557
23702,0,0.2888533897347511
23703,0,0.2878810836107265
23704,0,0.30333483085398244
23705,0,0.32684445354996877
23706,0,0.29439975649965366
23707,0,0.2885290710663572
23708,0,0.3026677376154703
23709,0,0.4249750027788577
23710,0,0.3053410793316084
23711,0,0.353059061247755
23712,0,0.2888533897347511
23713,0,0.2885290710663572
23714,0,0.3090384244528097
23715,0,0.4393139137042123
23716,0,0.2878810836107265
23717,0,0.8042069209218408
23718,0,0.28820496896269415
23719,0,0.2970311769072676
23720,0,0.2924351340957601
23721,0,0.2901528262886712
23722,0,0.28917792478012083
23723,0,0.3026677376154703
23724,0,0.33559025044137847
23725,0,0.2917819719225696
23726,0,0.28820496896269415
23727,0,0.28820496896269415
23728,0,0.3090384244528097
23729,0,0.2957137687017843
23730,0,0.31480080215539474
23731,0,0.3165066341654205
23732,0,0.29868269265255004
23733,0,0.48758103219865473
23734,0,0.2914557127155027
23735,0,0.29439975649965366
23736,0,0.30735474294480614
23737,0,0.29967612829204976
23738,0,0.2973610580407871
23739,0,0.2957137687017843
23740,0,0.2957137687017843
23741,0,0.2957137687017843
23742,0,0.30567617632396654
23743,0,0.2947279404601866
23744,0,0.2940717856031376
23745,0,0.29967612829204976
23746,0,0.2895026760139204
23747,0,0.28982764324681304
23748,0,0.3850386699876154
23749,0,0.28917792478012083
23750,0,0.2960428028903147
23751,0,0.28820496896269415
23752,0,0.28982764324681304
23753,0,0.2901528262886712
23754,0,0.2930891533059278
23755,0,0.3195895860018766
23756,0,0.28820496896269415
23757,0,0.31548253885164185
23758,0,0.28820496896269415
23759,0,0.2934164838062443
23760,0,0.28820496896269415
23761,0,0.2895026760139204
23762,0,0.302334502548503
23763,0,0.296701507199435
23764,0,0.30433702513326966
23765,0,0.3090384244528097
23766,0,0.2914557127155027
23767,0,0.28820496896269415
23768,0,0.2895026760139204
23769,0,0.3458782222386467
23770,0,0.28820496896269415
23771,0,0.29080383903481566
23772,0,0.32027684588445937
23773,0,0.30300118045791924
23774,0,0.29080383903481566
23775,0,0.28820496896269415
23776,0,0.3120818467736525
23777,0,0.30500618831755416
23778,0,0.3127603829464587
23779,0,0.3487423526049921
23780,0,0.28820496896269415
23781,0,0.28820496896269415
23782,0,0.28820496896269415
23783,0,0.2934164838062443
23784,0,0.3026677376154703
23785,0,0.2901528262886712
23786,0,0.47890454606314087
23787,0,0.28982764324681304
23788,0,0.28820496896269415
23789,0,0.2888533897347511
23790,0,0.2917819719225696
23791,0,0.28982764324681304
23792,0,0.28917792478012083
23793,0,0.29835196790786034
23794,0,0.2878810836107265
23795,0,0.28820496896269415
23796,0,0.313099952316646
23797,0,0.28982764324681304
23798,0,0.29080383903481566
23799,0,0.29276203666975037
23800,0,0.299013627773167
23801,0,0.2888533897347511
23802,0,0.2878810836107265
23803,0,0.28982764324681304
23804,0,0.2953849467644557
23805,0,0.3519776013745724
23806,0,0.28820496896269415
23807,0,0.2885290710663572
23808,0,0.28820496896269415
23809,0,0.41497253988958294
23810,0,0.2980214537506383
23811,0,0.2911296683548894
23812,0,0.2885290710663572
23813,0,0.3083643399285946
23814,0,0.2878810836107265
23815,0,0.29276203666975037
23816,0,0.29439975649965366
23817,0,0.29439975649965366
23818,0,0.39858635703003825
23819,0,0.3408928798473113
23820,0,0.2885290710663572
23821,0,0.28820496896269415
23822,0,0.2885290710663572
23823,0,0.2895026760139204
23824,0,0.28820496896269415
23825,0,0.28820496896269415
23826,0,0.2950563372827229
23827,0,0.2895026760139204
23828,0,0.3010036444449969
23829,0,0.28820496896269415
23830,0,0.2937440279718588
23831,0,0.3219984067555708
23832,0,0.29047822494857556
23833,0,0.28917792478012083
23834,0,0.28820496896269415
23835,0,0.28820496896269415
23836,0,0.4249750027788577
23837,0,0.28820496896269415
23838,0,0.2885290710663572
23839,0,0.2878810836107265
23840,0,0.3141198626120792
23841,0,0.28982764324681304
23842,0,0.2950563372827229
23843,0,0.3433812350310626
23844,0,0.2937440279718588
23845,0,0.31719035493860803
23846,0,0.339829110846277
23847,0,0.3046715035092302
23848,0,0.2885290710663572
23849,0,0.32684445354996877
23850,0,0.3426693908931463
23851,0,0.3185601646609659
23852,0,0.28917792478012083
23853,0,0.3013360462072505
23854,0,0.2885290710663572
23855,0,0.7211245703674123
23856,0,0.3595791474469469
23857,0,0.302334502548503
23858,0,0.2885290710663572
23859,0,0.28820496896269415
23860,0,0.2911296683548894
23861,0,0.28917792478012083
23862,0,0.302334502548503
23863,0,0.299013627773167
23864,0,0.2953849467644557
23865,0,0.28917792478012083
23866,0,0.28820496896269415
23867,0,0.29276203666975037
23868,0,0.28982764324681304
23869,0,0.2878810836107265
23870,0,0.2885290710663572
23871,0,0.3013360462072505
23872,0,0.2940717856031376
23873,0,0.3595791474469469
23874,0,0.302334502548503
23875,0,0.29835196790786034
23876,0,0.35017854127185366
23877,0,0.2930891533059278
23878,0,0.302334502548503
23879,0,0.2888533897347511
23880,0,0.28820496896269415
23881,0,0.2878810836107265
23882,0,0.29276203666975037
23883,0,0.2960428028903147
23884,0,0.2950563372827229
23885,0,0.28917792478012083
23886,0,0.29868269265255004
23887,0,0.29080383903481566
23888,0,0.48994886668004767
23889,0,0.28820496896269415
23890,0,0.28820496896269415
23891,0,0.2993447730573765
23892,0,0.299013627773167
23893,0,0.28820496896269415
23894,0,0.29637204912485876
23895,0,0.29047822494857556
23896,0,0.2953849467644557
23897,0,0.2878810836107265
23898,0,0.30166865662451176
23899,0,0.2947279404601866
23900,0,0.2895026760139204
23901,0,0.28820496896269415
23902,0,0.2970311769072676
23903,0,0.2888533897347511
23904,0,0.2885290710663572
23905,0,0.28982764324681304
23906,0,0.28917792478012083
23907,0,0.2940717856031376
23908,0,0.31106555259450086
23909,0,0.2895026760139204
23910,0,0.2878810836107265
23911,0,0.2947279404601866
23912,0,0.28917792478012083
23913,0,0.2934164838062443
23914,0,0.2924351340957601
23915,0,0.3100510763264976
23916,0,0.2895026760139204
23917,0,0.33102788392118504
23918,0,0.38279733108170183
23919,0,0.3282359133227933
23920,0,0.28982764324681304
23921,0,0.32165370578986424
23922,0,0.2878810836107265
23923,0,0.43814718320411544
23924,0,0.2917819719225696
23925,0,0.29769115039162997
23926,0,0.3185601646609659
23927,0,0.2960428028903147
23928,0,0.2960428028903147
23929,0,0.2960428028903147
23930,0,0.29637204912485876
23931,0,0.2888533897347511
23932,0,0.2924351340957601
23933,0,0.3046715035092302
23934,0,0.2950563372827229
23935,0,0.2960428028903147
23936,0,0.30400275341551086
23937,0,0.2950563372827229
23938,0,0.3338318012341404
23939,0,0.2950563372827229
23940,0,0.2970311769072676
23941,0,0.2885290710663572
23942,0,0.30567617632396654
23943,0,0.28982764324681304
23944,0,0.302334502548503
23945,0,0.29868269265255004
23946,0,0.2911296683548894
23947,0,0.3063469873299175
23948,0,0.3013360462072505
23949,0,0.2885290710663572
23950,0,0.29868269265255004
23951,0,0.30735474294480614
23952,0,0.2888533897347511
23953,0,0.2885290710663572
23954,0,0.3013360462072505
23955,0,0.28917792478012083
23956,0,0.29080383903481566
23957,0,0.28820496896269415
23958,0,0.28820496896269415
23959,0,0.2878810836107265
23960,0,0.29047822494857556
23961,0,0.2885290710663572
23962,0,0.4686673078356228
23963,0,0.28917792478012083
23964,0,0.2924351340957601
23965,0,0.3006714515556463
23966,0,0.2947279404601866
23967,0,0.28917792478012083
23968,0,0.29080383903481566
23969,0,0.2901528262886712
23970,0,0.32303367177216563
23971,0,0.29637204912485876
23972,0,0.29637204912485876
23973,0,0.2888533897347511
23974,0,0.2878810836107265
23975,0,0.8343167416068257
23976,0,0.38616117799674776
23977,0,0.30300118045791924
23978,0,0.3127603829464587
23979,0,0.2953849467644557
23980,0,0.3013360462072505
23981,0,0.28917792478012083
23982,0,0.44749911522629937
23983,0,0.3000076932632633
23984,0,0.3165066341654205
23985,0,0.42729232916546617
23986,0,0.2878810836107265
23987,0,0.2911296683548894
23988,0,0.2885290710663572
23989,0,0.2885290710663572
23990,0,0.29047822494857556
23991,0,0.2885290710663572
23992,0,0.29439975649965366
23993,0,0.28917792478012083
23994,0,0.3134397222154094
23995,0,0.28820496896269415
23996,0,0.2888533897347511
23997,0,0.28820496896269415
23998,0,0.28820496896269415
23999,0,0.31446023261471723
24000,0,0.3408928798473113
24001,0,0.28917792478012083
24002,0,0.3010036444449969
24003,0,0.3020014754780907
24004,0,0.7878007295985044
24005,0,0.28917792478012083
24006,0,0.30166865662451176
24007,0,0.3603068644113441
24008,0,0.4553211551171119
24009,0,0.296701507199435
24010,0,0.2947279404601866
24011,0,0.2924351340957601
24012,0,0.29439975649965366
24013,0,0.2888533897347511
24014,0,0.2930891533059278
24015,0,0.3182174168496524
24016,0,0.2950563372827229
24017,0,0.2914557127155027
24018,0,0.28982764324681304
24019,0,0.2911296683548894
24020,0,0.30333483085398244
24021,0,0.3247629710892388
24022,0,0.30300118045791924
24023,0,0.3189031089629503
24024,0,0.31072719152689554
24025,0,0.29868269265255004
24026,0,0.3010036444449969
24027,0,0.38093334394791123
24028,0,0.2885290710663572
24029,0,0.2885290710663572
24030,0,0.29276203666975037
24031,0,0.28820496896269415
24032,0,0.28820496896269415
24033,0,0.32268839001402855
24034,0,0.2878810836107265
24035,0,0.2888533897347511
24036,0,0.29047822494857556
24037,0,0.31480080215539474
24038,0,0.2885290710663572
24039,0,0.28917792478012083
24040,0,0.2895026760139204
24041,0,0.2957137687017843
24042,0,0.296701507199435
24043,0,0.28982764324681304
24044,0,0.28820496896269415
24045,0,0.2895026760139204
24046,0,0.30300118045791924
24047,0,0.30300118045791924
24048,0,0.2930891533059278
24049,0,0.29276203666975037
24050,0,0.2957137687017843
24051,0,0.2888533897347511
24052,0,0.30601147906640774
24053,0,0.28820496896269415
24054,0,0.2885290710663572
24055,0,0.2895026760139204
24056,0,0.2895026760139204
24057,0,0.28820496896269415
24058,0,0.2914557127155027
24059,0,0.3093757719693381
24060,0,0.28917792478012083
24061,0,0.30400275341551086
24062,0,0.2930891533059278
24063,0,0.28820496896269415
24064,0,0.3066827008846874
24065,0,0.3114041156527616
24066,0,0.2895026760139204
24067,0,0.28820496896269415
24068,0,0.2917819719225696
24069,0,0.29967612829204976
24070,0,0.2937440279718588
24071,0,0.2895026760139204
24072,0,0.29439975649965366
24073,0,0.6724882318760144
24074,0,0.28820496896269415
24075,0,0.29080383903481566
24076,0,0.2934164838062443
24077,0,0.2888533897347511
24078,0,0.2888533897347511
24079,0,0.2917819719225696
24080,0,0.2911296683548894
24081,0,0.2885290710663572
24082,0,0.28820496896269415
24083,0,0.2940717856031376
24084,0,0.28917792478012083
24085,0,0.28982764324681304
24086,0,0.2917819719225696
24087,0,0.28917792478012083
24088,0,0.2878810836107265
24089,0,0.3282359133227933
24090,0,0.29868269265255004
24091,0,0.29047822494857556
24092,0,0.28917792478012083
24093,0,0.2888533897347511
24094,0,0.2885290710663572
24095,0,0.3006714515556463
24096,0,0.29769115039162997
24097,0,0.2878810836107265
24098,0,0.29047822494857556
24099,0,0.2930891533059278
24100,0,0.2930891533059278
24101,0,0.29835196790786034
24102,0,0.29769115039162997
24103,0,0.28820496896269415
24104,0,0.28917792478012083
24105,0,0.3120818467736525
24106,0,0.29967612829204976
24107,0,0.2888533897347511
24108,0,0.2885290710663572
24109,0,0.2901528262886712
24110,0,0.3036686885809984
24111,0,0.2901528262886712
24112,0,0.28820496896269415
24113,0,0.28820496896269415
24114,0,0.29047822494857556
24115,0,0.2960428028903147
24116,0,0.2888533897347511
24117,0,0.3000076932632633
24118,0,0.3592155307678975
24119,0,0.28820496896269415
24120,0,0.2921084457812122
24121,0,0.28820496896269415
24122,0,0.2885290710663572
24123,0,0.31787486578729024
24124,0,0.3831705444847639
24125,0,0.2878810836107265
24126,0,0.2885290710663572
24127,0,0.2901528262886712
24128,0,0.2885290710663572
24129,0,0.29967612829204976
24130,0,0.2885290710663572
24131,0,0.31480080215539474
24132,0,0.29967612829204976
24133,0,0.28820496896269415
24134,0,0.2970311769072676
24135,0,0.2957137687017843
24136,0,0.3151415709845026
24137,0,0.28917792478012083
24138,0,0.2917819719225696
24139,0,0.313099952316646
24140,0,0.28820496896269415
24141,0,0.31072719152689554
24142,0,0.2921084457812122
24143,0,0.28820496896269415
24144,0,0.2888533897347511
24145,0,0.2914557127155027
24146,0,0.2973610580407871
24147,0,0.2937440279718588
24148,0,0.29769115039162997
24149,0,0.29276203666975037
24150,0,0.3299794870715727
24151,0,0.28982764324681304
24152,0,0.2901528262886712
24153,0,0.28820496896269415
24154,0,0.2878810836107265
24155,0,0.28820496896269415
24156,0,0.28820496896269415
24157,0,0.30300118045791924
24158,0,0.3338318012341404
24159,0,0.49271190291488276
24160,0,0.28820496896269415
24161,0,0.3063469873299175
24162,0,0.2924351340957601
24163,0,0.28917792478012083
24164,0,0.2878810836107265
24165,0,0.2950563372827229
24166,0,0.34124782660858105
24167,0,0.3223433015859308
24168,0,0.29439975649965366
24169,0,0.3053410793316084
24170,0,0.29080383903481566
24171,0,0.296701507199435
24172,0,0.28917792478012083
24173,0,0.2885290710663572
24174,0,0.2921084457812122
24175,0,0.2924351340957601
24176,0,0.2911296683548894
24177,0,0.28820496896269415
24178,0,0.30166865662451176
24179,0,0.28820496896269415
24180,0,0.29637204912485876
24181,0,0.31106555259450086
24182,0,0.28820496896269415
24183,0,0.2901528262886712
24184,0,0.3020014754780907
24185,0,0.2911296683548894
24186,0,0.2993447730573765
24187,0,0.2878810836107265
24188,0,0.3093757719693381
24189,0,0.2953849467644557
24190,0,0.2888533897347511
24191,0,0.3097133226731475
24192,0,0.28820496896269415
24193,0,0.2895026760139204
24194,0,0.2888533897347511
24195,0,0.2895026760139204
24196,0,0.2960428028903147
24197,0,0.3247629710892388
24198,0,0.3026677376154703
24199,0,0.6235557262969665
24200,0,0.29047822494857556
24201,0,0.3010036444449969
24202,0,0.39405205668395865
24203,0,0.2895026760139204
24204,0,0.2911296683548894
24205,0,0.28820496896269415
24206,0,0.28820496896269415
24207,0,0.2888533897347511
24208,0,0.3097133226731475
24209,0,0.28917792478012083
24210,0,0.2878810836107265
24211,0,0.29967612829204976
24212,0,0.2878810836107265
24213,0,0.2885290710663572
24214,0,0.2917819719225696
24215,0,0.2885290710663572
24216,0,0.28820496896269415
24217,0,0.28820496896269415
24218,0,0.2895026760139204
24219,0,0.2914557127155027
24220,0,0.33242835843890756
24221,0,0.2937440279718588
24222,0,0.6520035971138506
24223,0,0.28820496896269415
24224,0,0.28820496896269415
24225,0,0.2888533897347511
24226,0,0.28820496896269415
24227,0,0.2878810836107265
24228,0,0.28820496896269415
24229,0,0.2878810836107265
24230,0,0.29769115039162997
24231,0,0.28820496896269415
24232,0,0.38391738415912585
24233,0,0.3175325117313734
24234,0,0.28820496896269415
24235,0,0.3137796923963001
24236,0,0.2885290710663572
24237,0,0.336647516870603
24238,0,0.2888533897347511
24239,0,0.28820496896269415
24240,0,0.3206207687380683
24241,0,0.35269840674508157
24242,0,0.28917792478012083
24243,0,0.28820496896269415
24244,0,0.2937440279718588
24245,0,0.2885290710663572
24246,0,0.4494523444990125
24247,0,0.2901528262886712
24248,0,0.29835196790786034
24249,0,0.299013627773167
24250,0,0.3134397222154094
24251,0,0.2901528262886712
24252,0,0.28820496896269415
24253,0,0.2970311769072676
24254,0,0.28820496896269415
24255,0,0.2973610580407871
24256,0,0.31242101435050523
24257,0,0.29047822494857556
24258,0,0.2973610580407871
24259,0,0.2934164838062443
24260,0,0.28917792478012083
24261,0,0.3066827008846874
24262,0,0.2888533897347511
24263,0,0.3080276033924249
24264,0,0.3063469873299175
24265,0,0.29047822494857556
24266,0,0.29835196790786034
24267,0,0.29276203666975037
24268,0,0.2953849467644557
24269,0,0.29637204912485876
24270,0,0.3000076932632633
24271,0,0.2924351340957601
24272,0,0.28820496896269415
24273,0,0.37499235371518524
24274,0,0.28917792478012083
24275,0,0.30567617632396654
24276,0,0.296701507199435
24277,0,0.28982764324681304
24278,0,0.3175325117313734
24279,0,0.2973610580407871
24280,0,0.2895026760139204
24281,0,0.28820496896269415
24282,0,0.2957137687017843
24283,0,0.2878810836107265
24284,0,0.3244167267237573
24285,0,0.36285891510886936
24286,0,0.2937440279718588
24287,0,0.29047822494857556
24288,0,0.3063469873299175
24289,0,0.28820496896269415
24290,0,0.2878810836107265
24291,0,0.29637204912485876
24292,0,0.2930891533059278
24293,0,0.3687210809125872
24294,0,0.2917819719225696
24295,0,0.3006714515556463
24296,0,0.3090384244528097
24297,0,0.2950563372827229
24298,0,0.28820496896269415
24299,0,0.2917819719225696
24300,0,0.2970311769072676
24301,0,0.28917792478012083
24302,0,0.2895026760139204
24303,0,0.2895026760139204
24304,0,0.299013627773167
24305,0,0.29637204912485876
24306,0,0.2950563372827229
24307,0,0.28820496896269415
24308,0,0.2885290710663572
24309,0,0.296701507199435
24310,0,0.3380597518280922
24311,0,0.2878810836107265
24312,0,0.34552098537783493
24313,0,0.3175325117313734
24314,0,0.28820496896269415
24315,0,0.28820496896269415
24316,0,0.3010036444449969
24317,0,0.3117428804599765
24318,0,0.2888533897347511
24319,0,0.28820496896269415
24320,0,0.3010036444449969
24321,0,0.29047822494857556
24322,0,0.2878810836107265
24323,0,0.32337914659186107
24324,0,0.31719035493860803
24325,0,0.3668848925041477
24326,0,0.2917819719225696
24327,0,0.3790728587072641
24328,0,0.3020014754780907
24329,0,0.30333483085398244
24330,0,0.3137796923963001
24331,0,0.2930891533059278
24332,0,0.325109407162149
24333,0,0.28820496896269415
24334,0,0.3519776013745724
24335,0,0.2930891533059278
24336,0,0.2917819719225696
24337,0,0.29080383903481566
24338,0,0.3000076932632633
24339,0,0.2970311769072676
24340,0,0.29967612829204976
24341,0,0.3458782222386467
24342,0,0.296701507199435
24343,0,0.30033946775629955
24344,0,0.29047822494857556
24345,0,0.2901528262886712
24346,0,0.29276203666975037
24347,0,0.2921084457812122
24348,0,0.302334502548503
24349,0,0.28917792478012083
24350,0,0.29047822494857556
24351,0,0.2885290710663572
24352,0,0.28820496896269415
24353,0,0.3209648865161562
24354,0,0.2917819719225696
24355,0,0.2917819719225696
24356,0,0.2950563372827229
24357,0,0.2885290710663572
24358,0,0.2888533897347511
24359,0,0.2888533897347511
24360,0,0.28820496896269415
24361,0,0.30601147906640774
24362,0,0.28820496896269415
24363,0,0.2885290710663572
24364,0,0.29080383903481566
24365,0,0.2888533897347511
24366,0,0.2940717856031376
24367,0,0.2888533897347511
24368,0,0.3282359133227933
24369,0,0.2911296683548894
24370,0,0.34302522472222113
24371,0,0.2914557127155027
24372,0,0.31106555259450086
24373,0,0.33242835843890756
24374,0,0.28820496896269415
24375,0,0.2885290710663572
24376,0,0.32303367177216563
24377,0,0.2885290710663572
24378,0,0.28982764324681304
24379,0,0.28820496896269415
24380,0,0.28820496896269415
24381,0,0.29080383903481566
24382,0,0.28820496896269415
24383,0,0.28820496896269415
24384,0,0.2878810836107265
24385,0,0.28982764324681304
24386,0,0.2950563372827229
24387,0,0.3090384244528097
24388,0,0.2878810836107265
24389,0,0.3359424901021308
24390,0,0.2914557127155027
24391,0,0.2911296683548894
24392,0,0.2888533897347511
24393,0,0.3020014754780907
24394,0,0.2937440279718588
24395,0,0.28820496896269415
24396,0,0.2911296683548894
24397,0,0.32268839001402855
24398,0,0.3020014754780907
24399,0,0.3405381114281299
24400,0,0.2950563372827229
24401,0,0.2950563372827229
24402,0,0.28917792478012083
24403,0,0.2901528262886712
24404,0,0.2957137687017843
24405,0,0.28820496896269415
24406,0,0.3384132632779951
24407,0,0.3237248142038517
24408,0,0.28982764324681304
24409,0,0.4103790282644715
24410,0,0.3093757719693381
24411,0,0.2888533897347511
24412,0,0.28917792478012083
24413,0,0.2878810836107265
24414,0,0.2888533897347511
24415,0,0.3341831235453732
24416,0,0.2993447730573765
24417,0,0.2901528262886712
24418,0,0.9999992498030669
24419,0,0.2953849467644557
24420,0,0.28820496896269415
24421,0,0.28820496896269415
24422,0,0.3020014754780907
24423,0,0.28820496896269415
24424,0,0.28820496896269415
24425,0,0.2914557127155027
24426,0,0.2885290710663572
24427,0,0.2930891533059278
24428,0,0.299013627773167
24429,0,0.28820496896269415
24430,0,0.28820496896269415
24431,0,0.30400275341551086
24432,0,0.35486483859462514
24433,0,0.3063469873299175
24434,0,0.31072719152689554
24435,0,0.28820496896269415
24436,0,0.30333483085398244
24437,0,0.2888533897347511
24438,0,0.3299794870715727
24439,0,0.29835196790786034
24440,0,0.2980214537506383
24441,0,0.35414202802760303
24442,0,0.302334502548503
24443,0,0.31548253885164185
24444,0,0.2878810836107265
24445,0,0.28820496896269415
24446,0,0.28820496896269415
24447,0,0.28820496896269415
24448,0,0.3100510763264976
24449,0,0.28820496896269415
24450,0,0.29080383903481566
24451,0,0.28917792478012083
24452,0,0.38916042686269453
24453,0,0.3090384244528097
24454,0,0.28917792478012083
24455,0,0.28820496896269415
24456,0,0.28820496896269415
24457,0,0.3237248142038517
24458,0,0.2878810836107265
24459,0,0.28982764324681304
24460,0,0.28820496896269415
24461,0,0.3006714515556463
24462,0,0.28820496896269415
24463,0,0.2921084457812122
24464,0,0.2950563372827229
24465,0,0.43736974190518946
24466,0,0.299013627773167
24467,0,0.3282359133227933
24468,0,0.31684839566491335
24469,0,0.2930891533059278
24470,0,0.3053410793316084
24471,0,0.2917819719225696
24472,0,0.2950563372827229
24473,0,0.3158237055056242
24474,0,0.28820496896269415
24475,0,0.3046715035092302
24476,0,0.28917792478012083
24477,0,0.28820496896269415
24478,0,0.2888533897347511
24479,0,0.2888533897347511
24480,0,0.3087012803605102
24481,0,0.2953849467644557
24482,0,0.29080383903481566
24483,0,0.28820496896269415
24484,0,0.2895026760139204
24485,0,0.2895026760139204
24486,0,0.2895026760139204
24487,0,0.3020014754780907
24488,0,0.3013360462072505
24489,0,0.32027684588445937
24490,0,0.9998297102843843
24491,0,0.28820496896269415
24492,0,0.32893277797144016
24493,0,0.28917792478012083
24494,0,0.2953849467644557
24495,0,0.28820496896269415
24496,0,0.2901528262886712
24497,0,0.28982764324681304
24498,0,0.28917792478012083
24499,0,0.28820496896269415
24500,0,0.2911296683548894
24501,0,0.28820496896269415
24502,0,0.29047822494857556
24503,0,0.30166865662451176
24504,0,0.7026655372572056
24505,0,0.28917792478012083
24506,0,0.2888533897347511
24507,0,0.3093757719693381
24508,0,0.28820496896269415
24509,0,0.32893277797144016
24510,0,0.3100510763264976
24511,0,0.29769115039162997
24512,0,0.28917792478012083
24513,0,0.2921084457812122
24514,0,0.296701507199435
24515,0,0.2901528262886712
24516,0,0.28982764324681304
24517,0,0.3158237055056242
24518,0,0.28917792478012083
24519,0,0.29637204912485876
24520,0,0.2878810836107265
24521,0,0.28982764324681304
24522,0,0.2914557127155027
24523,0,0.2957137687017843
24524,0,0.3006714515556463
24525,0,0.3010036444449969
24526,0,0.29276203666975037
24527,0,0.2957137687017843
24528,0,0.2895026760139204
24529,0,0.28820496896269415
24530,0,0.29047822494857556
24531,0,0.30333483085398244
24532,0,0.30567617632396654
24533,0,0.2901528262886712
24534,0,0.2950563372827229
24535,0,0.3020014754780907
24536,0,0.32545603466932
24537,0,0.32614986288987385
24538,0,0.3134397222154094
24539,0,0.2885290710663572
24540,0,0.28917792478012083
24541,0,0.2888533897347511
24542,0,0.3401835216587868
24543,0,0.2914557127155027
24544,0,0.2934164838062443
24545,0,0.28917792478012083
24546,0,0.48126981919175416
24547,0,0.2970311769072676
24548,0,0.28917792478012083
24549,0,0.28820496896269415
24550,0,0.3141198626120792
24551,0,0.29080383903481566
24552,0,0.28820496896269415
24553,0,0.28820496896269415
24554,0,0.29835196790786034
24555,0,0.2947279404601866
24556,0,0.2940717856031376
24557,0,0.28982764324681304
24558,0,0.2888533897347511
24559,0,0.28820496896269415
24560,0,0.2885290710663572
24561,0,0.29769115039162997
24562,0,0.28917792478012083
24563,0,0.28820496896269415
24564,0,0.2888533897347511
24565,0,0.2888533897347511
24566,0,0.2924351340957601
24567,0,0.2885290710663572
24568,0,0.3303287655398883
24569,0,0.28820496896269415
24570,0,0.28917792478012083
24571,0,0.28982764324681304
24572,0,0.2924351340957601
24573,0,0.302334502548503
24574,0,0.2885290710663572
24575,0,0.2888533897347511
24576,0,0.2973610580407871
24577,0,0.2888533897347511
24578,0,0.28820496896269415
24579,0,0.2960428028903147
24580,0,0.2888533897347511
24581,0,0.3338318012341404
24582,0,0.2878810836107265
24583,0,0.2878810836107265
24584,0,0.28917792478012083
24585,0,0.28917792478012083
24586,0,0.28820496896269415
24587,0,0.296701507199435
24588,0,0.3563124461307571
24589,0,0.28917792478012083
24590,0,0.34910114351194116
24591,0,0.29276203666975037
24592,0,0.2901528262886712
24593,0,0.28820496896269415
24594,0,0.30735474294480614
24595,0,0.3362949123444989
24596,0,0.28820496896269415
24597,0,0.30500618831755416
24598,0,0.3127603829464587
24599,0,0.28982764324681304
24600,0,0.3331297099626948
24601,0,0.28820496896269415
24602,0,0.28820496896269415
24603,0,0.3020014754780907
24604,0,0.2885290710663572
24605,0,0.28820496896269415
24606,0,0.2885290710663572
24607,0,0.28820496896269415
24608,0,0.3219984067555708
24609,0,0.2888533897347511
24610,0,0.2937440279718588
24611,0,0.2888533897347511
24612,0,0.2980214537506383
24613,0,0.28917792478012083
24614,0,0.2895026760139204
24615,0,0.28917792478012083
24616,0,0.3010036444449969
24617,0,0.2980214537506383
24618,0,0.3237248142038517
24619,0,0.2980214537506383
24620,0,0.2888533897347511
24621,0,0.2888533897347511
24622,0,0.3114041156527616
24623,0,0.29080383903481566
24624,0,0.29080383903481566
24625,0,0.2888533897347511
24626,0,0.28820496896269415
24627,0,0.28820496896269415
24628,0,0.29080383903481566
24629,0,0.34516392278995744
24630,0,0.28982764324681304
24631,0,0.2885290710663572
24632,0,0.31480080215539474
24633,0,0.28917792478012083
24634,0,0.3000076932632633
24635,0,0.33067823125162243
24636,0,0.3046715035092302
24637,0,0.2917819719225696
24638,0,0.28820496896269415
24639,0,0.2885290710663572
24640,0,0.2878810836107265
24641,0,0.5896517718889921
24642,0,0.336647516870603
24643,0,0.2960428028903147
24644,0,0.2924351340957601
24645,0,0.2888533897347511
24646,0,0.2950563372827229
24647,0,0.2901528262886712
24648,0,0.2937440279718588
24649,0,0.29080383903481566
24650,0,0.3359424901021308
24651,0,0.38018872692830935
24652,0,0.29439975649965366
24653,0,0.2921084457812122
24654,0,0.28820496896269415
24655,0,0.28820496896269415
24656,0,0.2885290710663572
24657,0,0.3437374215066538
24658,0,0.3165066341654205
24659,0,0.28982764324681304
24660,0,0.28820496896269415
24661,0,0.29047822494857556
24662,0,0.29769115039162997
24663,0,0.28820496896269415
24664,0,0.28820496896269415
24665,0,0.28820496896269415
24666,0,0.3036686885809984
24667,0,0.33348066327574066
24668,0,0.5230975522182391
24669,0,0.28820496896269415
24670,0,0.29080383903481566
24671,0,0.34195825392261303
24672,0,0.2885290710663572
24673,0,0.2885290710663572
24674,0,0.2885290710663572
24675,0,0.30400275341551086
24676,0,0.30500618831755416
24677,0,0.30300118045791924
24678,0,0.38018872692830935
24679,0,0.28820496896269415
24680,0,0.2911296683548894
24681,0,0.31684839566491335
24682,0,0.29276203666975037
24683,0,0.2953849467644557
24684,0,0.28820496896269415
24685,0,0.2930891533059278
24686,0,0.299013627773167
24687,0,0.2973610580407871
24688,0,0.3165066341654205
24689,0,0.2885290710663572
24690,0,0.29637204912485876
24691,0,0.3006714515556463
24692,0,0.3020014754780907
24693,0,0.28820496896269415
24694,0,0.2940717856031376
24695,0,0.2878810836107265
24696,0,0.28917792478012083
24697,0,0.31242101435050523
24698,0,0.3000076932632633
24699,0,0.3046715035092302
24700,0,0.2878810836107265
24701,0,0.2917819719225696
24702,0,0.2973610580407871
24703,0,0.28820496896269415
24704,0,0.2885290710663572
24705,0,0.29276203666975037
24706,0,0.2914557127155027
24707,0,0.28820496896269415
24708,0,0.2885290710663572
24709,0,0.2885290710663572
24710,0,0.2895026760139204
24711,0,0.28820496896269415
24712,0,0.2973610580407871
24713,0,0.2895026760139204
24714,0,0.3189031089629503
24715,0,0.2953849467644557
24716,0,0.2885290710663572
24717,0,0.3103890326908553
24718,0,0.2895026760139204
24719,0,0.31242101435050523
24720,0,0.33559025044137847
24721,0,0.2940717856031376
24722,0,0.32027684588445937
24723,0,0.28982764324681304
24724,0,0.2888533897347511
24725,0,0.3006714515556463
24726,0,0.28820496896269415
24727,0,0.2914557127155027
24728,0,0.2934164838062443
24729,0,0.2934164838062443
24730,0,0.3237248142038517
24731,0,0.3683535368957059
24732,0,0.2937440279718588
24733,0,0.28820496896269415
24734,0,0.28820496896269415
24735,0,0.2885290710663572
24736,0,0.29637204912485876
24737,0,0.2888533897347511
24738,0,0.2924351340957601
24739,0,0.35848878274566537
24740,0,0.2921084457812122
24741,0,0.28982764324681304
24742,0,0.2878810836107265
24743,0,0.2888533897347511
24744,0,0.3237248142038517
24745,0,0.30500618831755416
24746,0,0.3046715035092302
24747,0,0.3127603829464587
24748,0,0.2885290710663572
24749,0,0.29047822494857556
24750,0,0.2885290710663572
24751,0,0.4050396715484131
24752,0,0.2993447730573765
24753,0,0.2895026760139204
24754,0,0.28982764324681304
24755,0,0.31072719152689554
24756,0,0.3824242558202407
24757,0,0.31446023261471723
24758,0,0.29080383903481566
24759,0,0.3006714515556463
24760,0,0.2888533897347511
24761,0,0.29868269265255004
24762,0,0.32963039613149253
24763,0,0.2950563372827229
24764,0,0.31106555259450086
24765,0,0.2885290710663572
24766,0,0.296701507199435
24767,0,0.2950563372827229
24768,0,0.2901528262886712
24769,0,0.28917792478012083
24770,0,0.28820496896269415
24771,0,0.3151415709845026
24772,0,0.2878810836107265
24773,0,0.2885290710663572
24774,0,0.2921084457812122
24775,0,0.3063469873299175
24776,0,0.29835196790786034
24777,0,0.2885290710663572
24778,0,0.28820496896269415
24779,0,0.2911296683548894
24780,0,0.2885290710663572
24781,0,0.2885290710663572
24782,0,0.2930891533059278
24783,0,0.2980214537506383
24784,0,0.2901528262886712
24785,0,0.3247629710892388
24786,0,0.29439975649965366
24787,0,0.28982764324681304
24788,0,0.3006714515556463
24789,0,0.3165066341654205
24790,0,0.2953849467644557
24791,0,0.2940717856031376
24792,0,0.30567617632396654
24793,0,0.28820496896269415
24794,0,0.2888533897347511
24795,0,0.2924351340957601
24796,0,0.2924351340957601
24797,0,0.2921084457812122
24798,0,0.2901528262886712
24799,0,0.30601147906640774
24800,0,0.28917792478012083
24801,0,0.28820496896269415
24802,0,0.2888533897347511
24803,0,0.29637204912485876
24804,0,0.2885290710663572
24805,0,0.28820496896269415
24806,0,0.2901528262886712
24807,0,0.2885290710663572
24808,0,0.2901528262886712
24809,0,0.30567617632396654
24810,0,0.3000076932632633
24811,0,0.28820496896269415
24812,0,0.29868269265255004
24813,0,0.28917792478012083
24814,0,0.3175325117313734
24815,0,0.30735474294480614
24816,0,0.2917819719225696
24817,0,0.38279733108170183
24818,0,0.3537808722230783
24819,0,0.2888533897347511
24820,0,0.2878810836107265
24821,0,0.2901528262886712
24822,0,0.28820496896269415
24823,0,0.3687210809125872
24824,0,0.2885290710663572
24825,0,0.28820496896269415
24826,0,0.28820496896269415
24827,0,0.29769115039162997
24828,0,0.2885290710663572
24829,0,0.2888533897347511
24830,0,0.2878810836107265
24831,0,0.2973610580407871
24832,0,0.2888533897347511
24833,0,0.2885290710663572
24834,0,0.2917819719225696
24835,0,0.3348863200524197
24836,0,0.2878810836107265
24837,0,0.28820496896269415
24838,0,0.29835196790786034
24839,0,0.2921084457812122
24840,0,0.3665181161333408
24841,0,0.2980214537506383
24842,0,0.3097133226731475
24843,0,0.3006714515556463
24844,0,0.2885290710663572
24845,0,0.28820496896269415
24846,0,0.3505380144502189
24847,0,0.2878810836107265
24848,0,0.2878810836107265
24849,0,0.2921084457812122
24850,0,0.2888533897347511
24851,0,0.32268839001402855
24852,0,0.2878810836107265
24853,0,0.2960428028903147
24854,0,0.2940717856031376
24855,0,0.32614986288987385
24856,0,0.30701861950011555
24857,0,0.2878810836107265
24858,0,0.31072719152689554
24859,0,0.2937440279718588
24860,0,0.371298136973606
24861,0,0.3087012803605102
24862,0,0.2885290710663572
24863,0,0.28917792478012083
24864,0,0.28917792478012083
24865,0,0.28917792478012083
24866,0,0.28820496896269415
24867,0,0.2878810836107265
24868,0,0.28982764324681304
24869,0,0.2993447730573765
24870,0,0.296701507199435
24871,0,0.2980214537506383
24872,0,0.29047822494857556
24873,0,0.336647516870603
24874,0,0.31548253885164185
24875,0,0.2950563372827229
24876,0,0.3175325117313734
24877,0,0.3151415709845026
24878,0,0.28820496896269415
24879,0,0.32928149300369175
24880,0,0.2934164838062443
24881,0,0.3373532715786863
24882,0,0.2973610580407871
24883,0,0.29769115039162997
24884,0,0.2885290710663572
24885,0,0.29769115039162997
24886,0,0.29276203666975037
24887,0,0.2888533897347511
24888,0,0.2885290710663572
24889,0,0.28820496896269415
24890,0,0.29439975649965366
24891,0,0.2895026760139204
24892,0,0.28820496896269415
24893,0,0.2911296683548894
24894,0,0.2885290710663572
24895,0,0.2911296683548894
24896,0,0.2901528262886712
24897,0,0.2885290710663572
24898,0,0.3100510763264976
24899,0,0.2953849467644557
24900,0,0.3182174168496524
24901,0,0.28820496896269415
24902,0,0.28917792478012083
24903,0,0.30769107098657017
24904,0,0.28820496896269415
24905,0,0.2885290710663572
24906,0,0.2901528262886712
24907,0,0.30769107098657017
24908,0,0.2940717856031376
24909,0,0.2917819719225696
24910,0,0.28917792478012083
24911,0,0.30567617632396654
24912,0,0.28917792478012083
24913,0,0.2973610580407871
24914,0,0.28820496896269415
24915,0,0.28820496896269415
24916,0,0.28820496896269415
24917,0,0.2930891533059278
24918,0,0.2911296683548894
24919,0,0.2878810836107265
24920,0,0.32614986288987385
24921,0,0.3026677376154703
24922,0,0.2950563372827229
24923,0,0.32858425131723373
24924,0,0.3209648865161562
24925,0,0.2973610580407871
24926,0,0.29047822494857556
24927,0,0.3006714515556463
24928,0,0.2878810836107265
24929,0,0.2957137687017843
24930,0,0.2914557127155027
24931,0,0.3046715035092302
24932,0,0.2947279404601866
24933,0,0.2914557127155027
24934,0,0.2901528262886712
24935,0,0.2895026760139204
24936,0,0.33102788392118504
24937,0,0.3195895860018766
24938,0,0.3046715035092302
24939,0,0.2885290710663572
24940,0,0.28917792478012083
24941,0,0.28820496896269415
24942,0,0.28820496896269415
24943,0,0.2888533897347511
24944,0,0.3127603829464587
24945,0,0.2901528262886712
24946,0,0.2885290710663572
24947,0,0.3087012803605102
24948,0,0.28820496896269415
24949,0,0.30769107098657017
24950,0,0.2911296683548894
24951,0,0.2917819719225696
24952,0,0.2947279404601866
24953,0,0.29047822494857556
24954,0,0.29439975649965366
24955,0,0.3093757719693381
24956,0,0.28917792478012083
24957,0,0.2953849467644557
24958,0,0.30300118045791924
24959,0,0.2973610580407871
24960,0,0.2901528262886712
24961,0,0.2901528262886712
24962,0,0.2960428028903147
24963,0,0.3026677376154703
24964,0,0.2878810836107265
24965,0,0.30701861950011555
24966,0,0.28982764324681304
24967,0,0.2878810836107265
24968,0,0.38167852127489155
24969,0,0.2878810836107265
24970,0,0.28820496896269415
24971,0,0.2947279404601866
24972,0,0.3090384244528097
24973,0,0.339829110846277
24974,0,0.28982764324681304
24975,0,0.33067823125162243
24976,0,0.28820496896269415
24977,0,0.28917792478012083
24978,0,0.2934164838062443
24979,0,0.29080383903481566
24980,0,0.2917819719225696
24981,0,0.2878810836107265
24982,0,0.2914557127155027
24983,0,0.28820496896269415
24984,0,0.28820496896269415
24985,0,0.35739987921935484
24986,0,0.3320779608093658
24987,0,0.28820496896269415
24988,0,0.3137796923963001
24989,0,0.28820496896269415
24990,0,0.28820496896269415
24991,0,0.28820496896269415
24992,0,0.31072719152689554
24993,0,0.28917792478012083
24994,0,0.29080383903481566
24995,0,0.28982764324681304
24996,0,0.2901528262886712
24997,0,0.3206207687380683
24998,0,0.2921084457812122
24999,0,0.2901528262886712
25000,0,0.2888533897347511
25001,0,0.3010036444449969
25002,0,0.2885290710663572
25003,0,0.3006714515556463
25004,0,0.2930891533059278
25005,0,0.30433702513326966
25006,0,0.2924351340957601
25007,0,0.28917792478012083
25008,0,0.30400275341551086
25009,0,0.3592155307678975
25010,0,0.2917819719225696
25011,0,0.2878810836107265
25012,0,0.302334502548503
25013,0,0.36468656062821636
25014,0,0.3020014754780907
25015,0,0.31242101435050523
25016,0,0.4031381204478966
25017,0,0.31719035493860803
25018,0,0.3401835216587868
25019,0,0.3165066341654205
25020,0,0.28820496896269415
25021,0,0.31787486578729024
25022,0,0.2885290710663572
25023,0,0.2888533897347511
25024,0,0.2878810836107265
25025,0,0.313099952316646
25026,0,0.2924351340957601
25027,0,0.29080383903481566
25028,0,0.2901528262886712
25029,0,0.2878810836107265
25030,0,0.3117428804599765
25031,0,0.2970311769072676
25032,0,0.28820496896269415
25033,0,0.3120818467736525
25034,0,0.2980214537506383
25035,0,0.29868269265255004
25036,0,0.29637204912485876
25037,0,0.3993437908812205
25038,0,0.3063469873299175
25039,0,0.2917819719225696
25040,0,0.2930891533059278
25041,0,0.28820496896269415
25042,0,0.29439975649965366
25043,0,0.3053410793316084
25044,0,0.31719035493860803
25045,0,0.28917792478012083
25046,0,0.28820496896269415
25047,0,0.2960428028903147
25048,0,0.2901528262886712
25049,0,0.2937440279718588
25050,0,0.28820496896269415
25051,0,0.2980214537506383
25052,0,0.28820496896269415
25053,0,0.28820496896269415
25054,0,0.29439975649965366
25055,0,0.4238175682665733
25056,0,0.9904441819424632
25057,0,0.2885290710663572
25058,0,0.4008601006469702
25059,0,0.3066827008846874
25060,0,0.2947279404601866
25061,0,0.33067823125162243
25062,0,0.2973610580407871
25063,0,0.2885290710663572
25064,0,0.29276203666975037
25065,0,0.2888533897347511
25066,0,0.29276203666975037
25067,0,0.2970311769072676
25068,0,0.44984317943550145
25069,0,0.3053410793316084
25070,0,0.3114041156527616
25071,0,0.35017854127185366
25072,0,0.2901528262886712
25073,0,0.2885290710663572
25074,0,0.2895026760139204
25075,0,0.28820496896269415
25076,0,0.2914557127155027
25077,0,0.2895026760139204
25078,0,0.2878810836107265
25079,0,0.2888533897347511
25080,0,0.28820496896269415
25081,0,0.29047822494857556
25082,0,0.28820496896269415
25083,0,0.2888533897347511
25084,0,0.2878810836107265
25085,0,0.28820496896269415
25086,0,0.28917792478012083
25087,0,0.28820496896269415
25088,0,0.2911296683548894
25089,0,0.2930891533059278
25090,0,0.2878810836107265
25091,0,0.28820496896269415
25092,0,0.2914557127155027
25093,0,0.28820496896269415
25094,0,0.3632241292814632
25095,0,0.2930891533059278
25096,0,0.30400275341551086
25097,0,0.3165066341654205
25098,0,0.2895026760139204
25099,0,0.2885290710663572
25100,0,0.3394748792968395
25101,0,0.31719035493860803
25102,0,0.28917792478012083
25103,0,0.29080383903481566
25104,0,0.2973610580407871
25105,0,0.2921084457812122
25106,0,0.4327116815249011
25107,0,0.2901528262886712
25108,0,0.3080276033924249
25109,0,0.3134397222154094
25110,0,0.2895026760139204
25111,0,0.2914557127155027
25112,0,0.28982764324681304
25113,0,0.29080383903481566
25114,0,0.2950563372827229
25115,0,0.2885290710663572
25116,0,0.3775870241373669
25117,0,0.3588520757524026
25118,0,0.28820496896269415
25119,0,0.30701861950011555
25120,0,0.31719035493860803
25121,0,0.2885290710663572
25122,0,0.3080276033924249
25123,0,0.2885290710663572
25124,0,0.28820496896269415
25125,0,0.28820496896269415
25126,0,0.34409378383522815
25127,0,0.2878810836107265
25128,0,0.28917792478012083
25129,0,0.2911296683548894
25130,0,0.2901528262886712
25131,0,0.34910114351194116
25132,0,0.2878810836107265
25133,0,0.43232403450698903
25134,0,0.2888533897347511
25135,0,0.30300118045791924
25136,0,0.3020014754780907
25137,0,0.325109407162149
25138,0,0.2888533897347511
25139,0,0.2911296683548894
25140,0,0.28820496896269415
25141,0,0.2930891533059278
25142,0,0.3036686885809984
25143,0,0.29080383903481566
25144,0,0.2878810836107265
25145,0,0.2940717856031376
25146,0,0.2885290710663572
25147,0,0.2940717856031376
25148,0,0.28820496896269415
25149,0,0.28820496896269415
25150,0,0.28820496896269415
25151,0,0.3932980877341303
25152,0,0.2950563372827229
25153,0,0.31548253885164185
25154,0,0.3026677376154703
25155,0,0.28982764324681304
25156,0,0.3209648865161562
25157,0,0.3278877642690647
25158,0,0.3182174168496524
25159,0,0.296701507199435
25160,0,0.28982764324681304
25161,0,0.38018872692830935
25162,0,0.3592155307678975
25163,0,0.2888533897347511
25164,0,0.2885290710663572
25165,0,0.3240706743380925
25166,0,0.28982764324681304
25167,0,0.2888533897347511
25168,0,0.2911296683548894
25169,0,0.29276203666975037
25170,0,0.29835196790786034
25171,0,0.2888533897347511
25172,0,0.29769115039162997
25173,0,0.28982764324681304
25174,0,0.2885290710663572
25175,0,0.2930891533059278
25176,0,0.3080276033924249
25177,0,0.3006714515556463
25178,0,0.28820496896269415
25179,0,0.2930891533059278
25180,0,0.2901528262886712
25181,0,0.31242101435050523
25182,0,0.2885290710663572
25183,0,0.29439975649965366
25184,0,0.2930891533059278
25185,0,0.2930891533059278
25186,0,0.2888533897347511
25187,0,0.2888533897347511
25188,0,0.2911296683548894
25189,0,0.32303367177216563
25190,0,0.28820496896269415
25191,0,0.2914557127155027
25192,0,0.2901528262886712
25193,0,0.31548253885164185
25194,0,0.3151415709845026
25195,0,0.2940717856031376
25196,0,0.28982764324681304
25197,0,0.2895026760139204
25198,0,0.2930891533059278
25199,0,0.296701507199435
25200,0,0.30567617632396654
25201,0,0.2911296683548894
25202,0,0.31106555259450086
25203,0,0.3753625854421244
25204,0,0.34480703479251684
25205,0,0.35522649268464884
25206,0,0.2885290710663572
25207,0,0.2930891533059278
25208,0,0.28982764324681304
25209,0,0.2960428028903147
25210,0,0.30166865662451176
25211,0,0.3735128921721051
25212,0,0.3831705444847639
25213,0,0.29276203666975037
25214,0,0.30701861950011555
25215,0,0.28820496896269415
25216,0,0.29276203666975037
25217,0,0.30735474294480614
25218,0,0.2895026760139204
25219,0,0.30166865662451176
25220,0,0.2957137687017843
25221,0,0.2885290710663572
25222,0,0.32268839001402855
25223,0,0.2947279404601866
25224,0,0.2888533897347511
25225,0,0.2901528262886712
25226,0,0.2885290710663572
25227,0,0.28982764324681304
25228,0,0.2885290710663572
25229,0,0.2924351340957601
25230,0,0.3093757719693381
25231,0,0.28820496896269415
25232,0,0.3161650706944725
25233,0,0.2953849467644557
25234,0,0.2888533897347511
25235,0,0.2914557127155027
25236,0,0.28820496896269415
25237,0,0.2885290710663572
25238,0,0.30033946775629955
25239,0,0.35522649268464884
25240,0,0.34910114351194116
25241,0,0.2930891533059278
25242,0,0.2878810836107265
25243,0,0.2888533897347511
25244,0,0.3046715035092302
25245,0,0.2911296683548894
25246,0,0.3505380144502189
25247,0,0.40885128266868326
25248,0,0.3394748792968395
25249,0,0.2917819719225696
25250,0,0.2885290710663572
25251,0,0.3617642230350963
25252,0,0.2888533897347511
25253,0,0.2888533897347511
25254,0,0.2921084457812122
25255,0,0.2901528262886712
25256,0,0.29637204912485876
25257,0,0.2885290710663572
25258,0,0.34480703479251684
25259,0,0.36285891510886936
25260,0,0.2885290710663572
25261,0,0.31242101435050523
25262,0,0.2895026760139204
25263,0,0.3117428804599765
25264,0,0.2885290710663572
25265,0,0.28917792478012083
25266,0,0.2885290710663572
25267,0,0.29080383903481566
25268,0,0.2885290710663572
25269,0,0.28917792478012083
25270,0,0.299013627773167
25271,0,0.2950563372827229
25272,0,0.29439975649965366
25273,0,0.30433702513326966
25274,0,0.28820496896269415
25275,0,0.2921084457812122
25276,0,0.2993447730573765
25277,0,0.2878810836107265
25278,0,0.28820496896269415
25279,0,0.28820496896269415
25280,0,0.33348066327574066
25281,0,0.28820496896269415
25282,0,0.4023783109538099
25283,0,0.29047822494857556
25284,0,0.29276203666975037
25285,0,0.2888533897347511
25286,0,0.2888533897347511
25287,0,0.29047822494857556
25288,0,0.28982764324681304
25289,0,0.31787486578729024
25290,0,0.31684839566491335
25291,0,0.2914557127155027
25292,0,0.3000076932632633
25293,0,0.29769115039162997
25294,0,0.2921084457812122
25295,0,0.3498192381713925
25296,0,0.28917792478012083
25297,0,0.28820496896269415
25298,0,0.2937440279718588
25299,0,0.3219984067555708
25300,0,0.28917792478012083
25301,0,0.2960428028903147
25302,0,0.2888533897347511
25303,0,0.2888533897347511
25304,0,0.2878810836107265
25305,0,0.2885290710663572
25306,0,0.28820496896269415
25307,0,0.2895026760139204
25308,0,0.3046715035092302
25309,0,0.28820496896269415
25310,0,0.3127603829464587
25311,0,0.28820496896269415
25312,0,0.28917792478012083
25313,0,0.3151415709845026
25314,0,0.3036686885809984
25315,0,0.2980214537506383
25316,0,0.28982764324681304
25317,0,0.29835196790786034
25318,0,0.28820496896269415
25319,0,0.2888533897347511
25320,0,0.29439975649965366
25321,0,0.28820496896269415
25322,0,0.28917792478012083
25323,0,0.30500618831755416
25324,0,0.2934164838062443
25325,0,0.30166865662451176
25326,0,0.28820496896269415
25327,0,0.29637204912485876
25328,0,0.2940717856031376
25329,0,0.2950563372827229
25330,0,0.3603068644113441
25331,0,0.3066827008846874
25332,0,0.29967612829204976
25333,0,0.2934164838062443
25334,0,0.29439975649965366
25335,0,0.28820496896269415
25336,0,0.3141198626120792
25337,0,0.2921084457812122
25338,0,0.28820496896269415
25339,0,0.2921084457812122
25340,0,0.28917792478012083
25341,0,0.29967612829204976
25342,0,0.2895026760139204
25343,0,0.296701507199435
25344,0,0.28820496896269415
25345,0,0.29769115039162997
25346,0,0.2885290710663572
25347,0,0.29080383903481566
25348,0,0.2901528262886712
25349,0,0.2885290710663572
25350,0,0.2888533897347511
25351,0,0.28820496896269415
25352,0,0.28820496896269415
25353,0,0.2901528262886712
25354,0,0.2888533897347511
25355,0,0.2888533897347511
25356,0,0.2930891533059278
25357,0,0.30300118045791924
25358,0,0.28820496896269415
25359,0,0.2895026760139204
25360,0,0.2885290710663572
25361,0,0.28917792478012083
25362,0,0.28917792478012083
25363,0,0.2924351340957601
25364,0,0.2970311769072676
25365,0,0.2917819719225696
25366,0,0.29769115039162997
25367,0,0.30701861950011555
25368,0,0.30567617632396654
25369,0,0.32928149300369175
25370,0,0.6903138904641919
25371,0,0.30033946775629955
25372,0,0.2878810836107265
25373,0,0.2878810836107265
25374,0,0.29769115039162997
25375,0,0.29047822494857556
25376,0,0.2940717856031376
25377,0,0.2885290710663572
25378,0,0.29967612829204976
25379,0,0.3010036444449969
25380,0,0.30735474294480614
25381,0,0.3320779608093658
25382,0,0.3258028533368039
25383,0,0.2921084457812122
25384,0,0.29080383903481566
25385,0,0.2924351340957601
25386,0,0.28820496896269415
25387,0,0.35522649268464884
25388,0,0.35486483859462514
25389,0,0.30735474294480614
25390,0,0.2980214537506383
25391,0,0.3063469873299175
25392,0,0.28820496896269415
25393,0,0.2917819719225696
25394,0,0.34695097527249136
25395,0,0.3127603829464587
25396,0,0.2917819719225696
25397,0,0.32130919895494303
25398,0,0.28820496896269415
25399,0,0.2901528262886712
25400,0,0.29276203666975037
25401,0,0.28820496896269415
25402,0,0.28917792478012083
25403,0,0.28820496896269415
25404,0,0.2953849467644557
25405,0,0.32719203410364694
25406,0,0.2895026760139204
25407,0,0.38616117799674776
25408,0,0.28820496896269415
25409,0,0.2911296683548894
25410,0,0.29637204912485876
25411,0,0.31106555259450086
25412,0,0.2960428028903147
25413,0,0.3036686885809984
25414,0,0.2888533897347511
25415,0,0.28820496896269415
25416,0,0.2895026760139204
25417,0,0.3120818467736525
25418,0,0.28917792478012083
25419,0,0.28982764324681304
25420,0,0.28820496896269415
25421,0,0.2885290710663572
25422,0,0.2885290710663572
25423,0,0.2940717856031376
25424,0,0.29047822494857556
25425,0,0.2947279404601866
25426,0,0.28820496896269415
25427,0,0.2950563372827229
25428,0,0.2911296683548894
25429,0,0.28820496896269415
25430,0,0.28982764324681304
25431,0,0.29439975649965366
25432,0,0.2901528262886712
25433,0,0.28917792478012083
25434,0,0.2885290710663572
25435,0,0.9277810813393249
25436,0,0.2888533897347511
25437,0,0.3020014754780907
25438,0,0.2901528262886712
25439,0,0.5680947625862203
25440,0,0.2921084457812122
25441,0,0.2901528262886712
25442,0,0.2924351340957601
25443,0,0.2888533897347511
25444,0,0.28820496896269415
25445,0,0.2953849467644557
25446,0,0.2888533897347511
25447,0,0.2917819719225696
25448,0,0.3006714515556463
25449,0,0.3120818467736525
25450,0,0.2888533897347511
25451,0,0.28820496896269415
25452,0,0.2901528262886712
25453,0,0.2895026760139204
25454,0,0.313099952316646
25455,0,0.2885290710663572
25456,0,0.3093757719693381
25457,0,0.418811825310258
25458,0,0.28820496896269415
25459,0,0.28820496896269415
25460,0,0.3835438956404434
25461,0,0.28820496896269415
25462,0,0.28982764324681304
25463,0,0.31106555259450086
25464,0,0.2960428028903147
25465,0,0.29047822494857556
25466,0,0.2930891533059278
25467,0,0.2885290710663572
25468,0,0.3244167267237573
25469,0,0.2895026760139204
25470,0,0.2888533897347511
25471,0,0.2878810836107265
25472,0,0.3026677376154703
25473,0,0.2934164838062443
25474,0,0.3103890326908553
25475,0,0.2885290710663572
25476,0,0.2930891533059278
25477,0,0.28820496896269415
25478,0,0.28917792478012083
25479,0,0.30300118045791924
25480,0,0.296701507199435
25481,0,0.29080383903481566
25482,0,0.2888533897347511
25483,0,0.2914557127155027
25484,0,0.2895026760139204
25485,0,0.29276203666975037
25486,0,0.2980214537506383
25487,0,0.29047822494857556
25488,0,0.296701507199435
25489,0,0.29080383903481566
25490,0,0.29637204912485876
25491,0,0.2895026760139204
25492,0,0.2917819719225696
25493,0,0.28820496896269415
25494,0,0.28820496896269415
25495,0,0.30400275341551086
25496,0,0.296701507199435
25497,0,0.3327789415867557
25498,0,0.28982764324681304
25499,0,0.35017854127185366
25500,0,0.30033946775629955
25501,0,0.3498192381713925
25502,0,0.2895026760139204
25503,0,0.2973610580407871
25504,0,0.2930891533059278
25505,0,0.29439975649965366
25506,0,0.3026677376154703
25507,0,0.2940717856031376
25508,0,0.2973610580407871
25509,0,0.2895026760139204
25510,0,0.2878810836107265
25511,0,0.2895026760139204
25512,0,0.3199331182183254
25513,0,0.3006714515556463
25514,0,0.28917792478012083
25515,0,0.28820496896269415
25516,0,0.29868269265255004
25517,0,0.28820496896269415
25518,0,0.28982764324681304
25519,0,0.2921084457812122
25520,0,0.29047822494857556
25521,0,0.2888533897347511
25522,0,0.3185601646609659
25523,0,0.2878810836107265
25524,0,0.2953849467644557
25525,0,0.28820496896269415
25526,0,0.2895026760139204
25527,0,0.2914557127155027
25528,0,0.2917819719225696
25529,0,0.28820496896269415
25530,0,0.28820496896269415
25531,0,0.28820496896269415
25532,0,0.2917819719225696
25533,0,0.3087012803605102
25534,0,0.29047822494857556
25535,0,0.29047822494857556
25536,0,0.28820496896269415
25537,0,0.28820496896269415
25538,0,0.35341988318498707
25539,0,0.2888533897347511
25540,0,0.2953849467644557
25541,0,0.29835196790786034
25542,0,0.2957137687017843
25543,0,0.28820496896269415
25544,0,0.2947279404601866
25545,0,0.6056011731356811
25546,0,0.2895026760139204
25547,0,0.28820496896269415
25548,0,0.2914557127155027
25549,0,0.2895026760139204
25550,0,0.29868269265255004
25551,0,0.2957137687017843
25552,0,0.28982764324681304
25553,0,0.33700030338180054
25554,0,0.2901528262886712
25555,0,0.2993447730573765
25556,0,0.29047822494857556
25557,0,0.34659321750533834
25558,0,0.3158237055056242
25559,0,0.28917792478012083
25560,0,0.2911296683548894
25561,0,0.2888533897347511
25562,0,0.2888533897347511
25563,0,0.3182174168496524
25564,0,0.2895026760139204
25565,0,0.28820496896269415
25566,0,0.29439975649965366
25567,0,0.34480703479251684
25568,0,0.2888533897347511
25569,0,0.33912082731595633
25570,0,0.302334502548503
25571,0,0.3080276033924249
25572,0,0.2878810836107265
25573,0,0.29080383903481566
25574,0,0.2950563372827229
25575,0,0.2911296683548894
25576,0,0.28982764324681304
25577,0,0.28820496896269415
25578,0,0.28820496896269415
25579,0,0.2888533897347511
25580,0,0.2888533897347511
25581,0,0.28982764324681304
25582,0,0.28820496896269415
25583,0,0.4962650087515186
25584,0,0.28820496896269415
25585,0,0.2888533897347511
25586,0,0.2924351340957601
25587,0,0.3359424901021308
25588,0,0.3127603829464587
25589,0,0.339829110846277
25590,0,0.34480703479251684
25591,0,0.2921084457812122
25592,0,0.2885290710663572
25593,0,0.2957137687017843
25594,0,0.28820496896269415
25595,0,0.28982764324681304
25596,0,0.3087012803605102
25597,0,0.28982764324681304
25598,0,0.30433702513326966
25599,0,0.3247629710892388
25600,0,0.9999977444573473
25601,0,0.31719035493860803
25602,0,0.28982764324681304
25603,0,0.32165370578986424
25604,0,0.29439975649965366
25605,0,0.3563124461307571
25606,0,0.2895026760139204
25607,0,0.2914557127155027
25608,0,0.33348066327574066
25609,0,0.2885290710663572
25610,0,0.28917792478012083
25611,0,0.2940717856031376
25612,0,0.2895026760139204
25613,0,0.2950563372827229
25614,0,0.28917792478012083
25615,0,0.28820496896269415
25616,0,0.28820496896269415
25617,0,0.313099952316646
25618,0,0.2885290710663572
25619,0,0.2914557127155027
25620,0,0.28820496896269415
25621,0,0.2901528262886712
25622,0,0.2901528262886712
25623,0,0.28982764324681304
25624,0,0.2901528262886712
25625,0,0.2885290710663572
25626,0,0.2885290710663572
25627,0,0.2917819719225696
25628,0,0.299013627773167
25629,0,0.28820496896269415
25630,0,0.2993447730573765
25631,0,0.29080383903481566
25632,0,0.2953849467644557
25633,0,0.29080383903481566
25634,0,0.3066827008846874
25635,0,0.28982764324681304
25636,0,0.2888533897347511
25637,0,0.2970311769072676
25638,0,0.2924351340957601
25639,0,0.28982764324681304
25640,0,0.2973610580407871
25641,0,0.2895026760139204
25642,0,0.2914557127155027
25643,0,0.3036686885809984
25644,0,0.2895026760139204
25645,0,0.29835196790786034
25646,0,0.2878810836107265
25647,0,0.29868269265255004
25648,0,0.2930891533059278
25649,0,0.3141198626120792
25650,0,0.29439975649965366
25651,0,0.29276203666975037
25652,0,0.31480080215539474
25653,0,0.3010036444449969
25654,0,0.3380597518280922
25655,0,0.3000076932632633
25656,0,0.3141198626120792
25657,0,0.2947279404601866
25658,0,0.2970311769072676
25659,0,0.3151415709845026
25660,0,0.2957137687017843
25661,0,0.28917792478012083
25662,0,0.28917792478012083
25663,0,0.2901528262886712
25664,0,0.3775870241373669
25665,0,0.3158237055056242
25666,0,0.2950563372827229
25667,0,0.29276203666975037
25668,0,0.28820496896269415
25669,0,0.28820496896269415
25670,0,0.29047822494857556
25671,0,0.30433702513326966
25672,0,0.2917819719225696
25673,0,0.31924624949653846
25674,0,0.28820496896269415
25675,0,0.28820496896269415
25676,0,0.3097133226731475
25677,0,0.2888533897347511
25678,0,0.296701507199435
25679,0,0.28820496896269415
25680,0,0.28820496896269415
25681,0,0.28820496896269415
25682,0,0.28982764324681304
25683,0,0.28820496896269415
25684,0,0.2914557127155027
25685,0,0.29080383903481566
25686,0,0.2914557127155027
25687,0,0.28820496896269415
25688,0,0.2924351340957601
25689,0,0.2993447730573765
25690,0,0.34695097527249136
25691,0,0.2885290710663572
25692,0,0.372404845103676
25693,0,0.28820496896269415
25694,0,0.28820496896269415
25695,0,0.28820496896269415
25696,0,0.3006714515556463
25697,0,0.2947279404601866
25698,0,0.28820496896269415
25699,0,0.29080383903481566
25700,0,0.28820496896269415
25701,0,0.28917792478012083
25702,0,0.2878810836107265
25703,0,0.2885290710663572
25704,0,0.2878810836107265
25705,0,0.2888533897347511
25706,0,0.2885290710663572
25707,0,0.29637204912485876
25708,0,0.3120818467736525
25709,0,0.28820496896269415
25710,0,0.28820496896269415
25711,0,0.28917792478012083
25712,0,0.2924351340957601
25713,0,0.346235633054145
25714,0,0.2895026760139204
25715,0,0.2993447730573765
25716,0,0.30333483085398244
25717,0,0.2885290710663572
25718,0,0.2878810836107265
25719,0,0.2878810836107265
25720,0,0.2878810836107265
25721,0,0.30735474294480614
25722,0,0.4490615719604071
25723,0,0.3282359133227933
25724,0,0.28820496896269415
25725,0,0.3100510763264976
25726,0,0.28982764324681304
25727,0,0.28820496896269415
25728,0,0.28820496896269415
25729,0,0.28820496896269415
25730,0,0.30033946775629955
25731,0,0.2888533897347511
25732,0,0.3563124461307571
25733,0,0.2888533897347511
25734,0,0.33172774898757623
25735,0,0.2885290710663572
25736,0,0.2980214537506383
25737,0,0.30166865662451176
25738,0,0.2885290710663572
25739,0,0.2924351340957601
25740,0,0.3127603829464587
25741,0,0.325109407162149
25742,0,0.29439975649965366
25743,0,0.2885290710663572
25744,0,0.4199655534082619
25745,0,0.2980214537506383
25746,0,0.3100510763264976
25747,0,0.31684839566491335
25748,0,0.30601147906640774
25749,0,0.3100510763264976
25750,0,0.2940717856031376
25751,0,0.2914557127155027
25752,0,0.2917819719225696
25753,0,0.2885290710663572
25754,0,0.3416029514034345
25755,0,0.2993447730573765
25756,0,0.2888533897347511
25757,0,0.3175325117313734
25758,0,0.3405381114281299
25759,0,0.30567617632396654
25760,0,0.28917792478012083
25761,0,0.28820496896269415
25762,0,0.28917792478012083
25763,0,0.2930891533059278
25764,0,0.28917792478012083
25765,0,0.2895026760139204
25766,0,0.28820496896269415
25767,0,0.3880347117658906
25768,0,0.28820496896269415
25769,0,0.2953849467644557
25770,0,0.3359424901021308
25771,0,0.30166865662451176
25772,0,0.29276203666975037
25773,0,0.31719035493860803
25774,0,0.2878810836107265
25775,0,0.28820496896269415
25776,0,0.29080383903481566
25777,0,0.28820496896269415
25778,0,0.28820496896269415
25779,0,0.30400275341551086
25780,0,0.2878810836107265
25781,0,0.2947279404601866
25782,0,0.2901528262886712
25783,0,0.28820496896269415
25784,0,0.3199331182183254
25785,0,0.3237248142038517
25786,0,0.29047822494857556
25787,0,0.550969920449507
25788,0,0.2901528262886712
25789,0,0.2911296683548894
25790,0,0.28820496896269415
25791,0,0.28820496896269415
25792,0,0.28820496896269415
25793,0,0.28820496896269415
25794,0,0.3006714515556463
25795,0,0.2878810836107265
25796,0,0.2888533897347511
25797,0,0.28982764324681304
25798,0,0.2911296683548894
25799,0,0.28917792478012083
25800,0,0.2885290710663572
25801,0,0.37019277775625364
25802,0,0.29047822494857556
25803,0,0.2921084457812122
25804,0,0.2888533897347511
25805,0,0.28820496896269415
25806,0,0.3020014754780907
25807,0,0.28982764324681304
25808,0,0.28820496896269415
25809,0,0.28820496896269415
25810,0,0.29769115039162997
25811,0,0.2947279404601866
25812,0,0.2937440279718588
25813,0,0.2940717856031376
25814,0,0.3066827008846874
25815,0,0.28820496896269415
25816,0,0.28820496896269415
25817,0,0.2947279404601866
25818,0,0.6973591278725483
25819,0,0.32963039613149253
25820,0,0.2888533897347511
25821,0,0.28917792478012083
25822,0,0.30300118045791924
25823,0,0.2911296683548894
25824,0,0.2888533897347511
25825,0,0.29967612829204976
25826,0,0.28982764324681304
25827,0,0.3066827008846874
25828,0,0.28820496896269415
25829,0,0.2921084457812122
25830,0,0.4016189699029824
25831,0,0.30567617632396654
25832,0,0.3026677376154703
25833,0,0.3053410793316084
25834,0,0.32614986288987385
25835,0,0.2934164838062443
25836,0,0.2953849467644557
25837,0,0.30433702513326966
25838,0,0.3006714515556463
25839,0,0.6010655095829919
25840,0,0.2878810836107265
25841,0,0.34409378383522815
25842,0,0.28820496896269415
25843,0,0.2960428028903147
25844,0,0.2937440279718588
25845,0,0.29967612829204976
25846,0,0.28917792478012083
25847,0,0.28820496896269415
25848,0,0.2914557127155027
25849,0,0.2878810836107265
25850,0,0.2878810836107265
25851,0,0.28917792478012083
25852,0,0.4080880675614901
25853,0,0.3401835216587868
25854,0,0.28982764324681304
25855,0,0.296701507199435
25856,0,0.2885290710663572
25857,0,0.28917792478012083
25858,0,0.29080383903481566
25859,0,0.30500618831755416
25860,0,0.2924351340957601
25861,0,0.296701507199435
25862,0,0.2888533897347511
25863,0,0.2895026760139204
25864,0,0.2934164838062443
25865,0,0.32684445354996877
25866,0,0.2911296683548894
25867,0,0.2888533897347511
25868,0,0.2878810836107265
25869,0,0.28820496896269415
25870,0,0.29439975649965366
25871,0,0.29276203666975037
25872,0,0.28820496896269415
25873,0,0.2901528262886712
25874,0,0.2885290710663572
25875,0,0.28820496896269415
25876,0,0.3158237055056242
25877,0,0.302334502548503
25878,0,0.28820496896269415
25879,0,0.29080383903481566
25880,0,0.30300118045791924
25881,0,0.33242835843890756
25882,0,0.2940717856031376
25883,0,0.3013360462072505
25884,0,0.3278877642690647
25885,0,0.3966949019971458
25886,0,0.9999998083305804
25887,0,0.28820496896269415
25888,0,0.3000076932632633
25889,0,0.2901528262886712
25890,0,0.28982764324681304
25891,0,0.3020014754780907
25892,0,0.28820496896269415
25893,0,0.28820496896269415
25894,0,0.2888533897347511
25895,0,0.2934164838062443
25896,0,0.2885290710663572
25897,0,0.3394748792968395
25898,0,0.2901528262886712
25899,0,0.2901528262886712
25900,0,0.28820496896269415
25901,0,0.3127603829464587
25902,0,0.2888533897347511
25903,0,0.2940717856031376
25904,0,0.32963039613149253
25905,0,0.2917819719225696
25906,0,0.30300118045791924
25907,0,0.3199331182183254
25908,0,0.33770642116109295
25909,0,0.3080276033924249
25910,0,0.28982764324681304
25911,0,0.32337914659186107
25912,0,0.2924351340957601
25913,0,0.28982764324681304
25914,0,0.3727740458496832
25915,0,0.2878810836107265
25916,0,0.2901528262886712
25917,0,0.2930891533059278
25918,0,0.2921084457812122
25919,0,0.2980214537506383
25920,0,0.2885290710663572
25921,0,0.28820496896269415
25922,0,0.2980214537506383
25923,0,0.29439975649965366
25924,0,0.29439975649965366
25925,0,0.2895026760139204
25926,0,0.28820496896269415
25927,0,0.2970311769072676
25928,0,0.29047822494857556
25929,0,0.3519776013745724
25930,0,0.2901528262886712
25931,0,0.2901528262886712
25932,0,0.2901528262886712
25933,0,0.3013360462072505
25934,0,0.28820496896269415
25935,0,0.30735474294480614
25936,0,0.33137772326221426
25937,0,0.2924351340957601
25938,0,0.28820496896269415
25939,0,0.3401835216587868
25940,0,0.28917792478012083
25941,0,0.29047822494857556
25942,0,0.28820496896269415
25943,0,0.28820496896269415
25944,0,0.31106555259450086
25945,0,0.29080383903481566
25946,0,0.3083643399285946
25947,0,0.3161650706944725
25948,0,0.2885290710663572
25949,0,0.28820496896269415
25950,0,0.2885290710663572
25951,0,0.2885290710663572
25952,0,0.2960428028903147
25953,0,0.336647516870603
25954,0,0.33912082731595633
25955,0,0.2885290710663572
25956,0,0.2937440279718588
25957,0,0.28820496896269415
25958,0,0.29080383903481566
25959,0,0.28982764324681304
25960,0,0.3206207687380683
25961,0,0.2960428028903147
25962,0,0.28820496896269415
25963,0,0.28917792478012083
25964,0,0.29047822494857556
25965,0,0.2993447730573765
25966,0,0.2901528262886712
25967,0,0.4342630890299579
25968,0,0.302334502548503
25969,0,0.28820496896269415
25970,0,0.2878810836107265
25971,0,0.2895026760139204
25972,0,0.607862254428452
25973,0,0.2921084457812122
25974,0,0.2914557127155027
25975,0,0.2914557127155027
25976,0,0.28917792478012083
25977,0,0.32165370578986424
25978,0,0.2888533897347511
25979,0,0.28982764324681304
25980,0,0.2937440279718588
25981,0,0.2953849467644557
25982,0,0.2901528262886712
25983,0,0.2921084457812122
25984,0,0.29047822494857556
25985,0,0.28820496896269415
25986,0,0.2888533897347511
25987,0,0.30300118045791924
25988,0,0.39216808794441177
25989,0,0.2911296683548894
25990,0,0.2980214537506383
25991,0,0.28982764324681304
25992,0,0.31446023261471723
25993,0,0.28917792478012083
25994,0,0.28917792478012083
25995,0,0.28820496896269415
25996,0,0.2895026760139204
25997,0,0.29080383903481566
25998,0,0.2885290710663572
25999,0,0.2878810836107265
26000,0,0.296701507199435
26001,0,0.2878810836107265
26002,0,0.28982764324681304
26003,0,0.2911296683548894
26004,0,0.36358950127370493
26005,0,0.2888533897347511
26006,0,0.28820496896269415
26007,0,0.2914557127155027
26008,0,0.3158237055056242
26009,0,0.30300118045791924
26010,0,0.2901528262886712
26011,0,0.3966949019971458
26012,0,0.29769115039162997
26013,0,0.29769115039162997
26014,0,0.28917792478012083
26015,0,0.33172774898757623
26016,0,0.2878810836107265
26017,0,0.2901528262886712
26018,0,0.2888533897347511
26019,0,0.2980214537506383
26020,0,0.5325440690269384
26021,0,0.2953849467644557
26022,0,0.2937440279718588
26023,0,0.2970311769072676
26024,0,0.3093757719693381
26025,0,0.2895026760139204
26026,0,0.2980214537506383
26027,0,0.28917792478012083
26028,0,0.28820496896269415
26029,0,0.28917792478012083
26030,0,0.2911296683548894
26031,0,0.4299999083866292
26032,0,0.2950563372827229
26033,0,0.2895026760139204
26034,0,0.2888533897347511
26035,0,0.3006714515556463
26036,0,0.29439975649965366
26037,0,0.29439975649965366
26038,0,0.3303287655398883
26039,0,0.2940717856031376
26040,0,0.28820496896269415
26041,0,0.2888533897347511
26042,0,0.28917792478012083
26043,0,0.28917792478012083
26044,0,0.2895026760139204
26045,0,0.29769115039162997
26046,0,0.2885290710663572
26047,0,0.2911296683548894
26048,0,0.32545603466932
26049,0,0.3000076932632633
26050,0,0.31787486578729024
26051,0,0.29868269265255004
26052,0,0.28917792478012083
26053,0,0.28820496896269415
26054,0,0.28982764324681304
26055,0,0.29868269265255004
26056,0,0.29276203666975037
26057,0,0.3013360462072505
26058,0,0.32719203410364694
26059,0,0.2878810836107265
26060,0,0.32719203410364694
26061,0,0.2911296683548894
26062,0,0.31446023261471723
26063,0,0.28820496896269415
26064,0,0.2960428028903147
26065,0,0.28820496896269415
26066,0,0.9964845060242715
26067,0,0.28820496896269415
26068,0,0.29047822494857556
26069,0,0.2895026760139204
26070,0,0.2885290710663572
26071,0,0.2895026760139204
26072,0,0.2950563372827229
26073,0,0.38765973814772686
26074,0,0.28917792478012083
26075,0,0.3394748792968395
26076,0,0.30735474294480614
26077,0,0.28820496896269415
26078,0,0.2888533897347511
26079,0,0.3013360462072505
26080,0,0.2888533897347511
26081,0,0.2960428028903147
26082,0,0.29047822494857556
26083,0,0.2888533897347511
26084,0,0.28820496896269415
26085,0,0.28917792478012083
26086,0,0.28820496896269415
26087,0,0.2885290710663572
26088,0,0.2888533897347511
26089,0,0.3010036444449969
26090,0,0.2888533897347511
26091,0,0.2940717856031376
26092,0,0.28982764324681304
26093,0,0.2940717856031376
26094,0,0.28820496896269415
26095,0,0.2960428028903147
26096,0,0.28820496896269415
26097,0,0.28820496896269415
26098,0,0.29047822494857556
26099,0,0.28820496896269415
26100,0,0.28820496896269415
26101,0,0.2901528262886712
26102,0,0.2930891533059278
26103,0,0.28820496896269415
26104,0,0.2878810836107265
26105,0,0.2921084457812122
26106,0,0.2960428028903147
26107,0,0.3114041156527616
26108,0,0.2914557127155027
26109,0,0.28820496896269415
26110,0,0.28820496896269415
26111,0,0.2885290710663572
26112,0,0.2885290710663572
26113,0,0.2885290710663572
26114,0,0.28820496896269415
26115,0,0.2878810836107265
26116,0,0.2885290710663572
26117,0,0.2901528262886712
26118,0,0.48560825796666174
26119,0,0.29080383903481566
26120,0,0.29276203666975037
26121,0,0.29276203666975037
26122,0,0.2930891533059278
26123,0,0.4903435524845037
26124,0,0.2960428028903147
26125,0,0.29835196790786034
26126,0,0.29276203666975037
26127,0,0.34802528526122484
26128,0,0.2960428028903147
26129,0,0.29835196790786034
26130,0,0.28820496896269415
26131,0,0.2878810836107265
26132,0,0.28820496896269415
26133,0,0.28820496896269415
26134,0,0.2888533897347511
26135,0,0.3373532715786863
26136,0,0.28820496896269415
26137,0,0.28917792478012083
26138,0,0.30300118045791924
26139,0,0.6616152354178909
26140,0,0.2993447730573765
26141,0,0.2940717856031376
26142,0,0.2930891533059278
26143,0,0.29276203666975037
26144,0,0.32719203410364694
26145,0,0.3487423526049921
26146,0,0.29439975649965366
26147,0,0.31072719152689554
26148,0,0.28820496896269415
26149,0,0.29080383903481566
26150,0,0.3244167267237573
26151,0,0.30701861950011555
26152,0,0.9790939067439063
26153,0,0.2885290710663572
26154,0,0.2885290710663572
26155,0,0.28820496896269415
26156,0,0.28820496896269415
26157,0,0.28982764324681304
26158,0,0.28820496896269415
26159,0,0.2914557127155027
26160,0,0.28820496896269415
26161,0,0.299013627773167
26162,0,0.3053410793316084
26163,0,0.2895026760139204
26164,0,0.31106555259450086
26165,0,0.2901528262886712
26166,0,0.28982764324681304
26167,0,0.28982764324681304
26168,0,0.31446023261471723
26169,0,0.9165781787789067
26170,0,0.30300118045791924
26171,0,0.2960428028903147
26172,0,0.2911296683548894
26173,0,0.29637204912485876
26174,0,0.29439975649965366
26175,0,0.2957137687017843
26176,0,0.3026677376154703
26177,0,0.2888533897347511
26178,0,0.28982764324681304
26179,0,0.2901528262886712
26180,0,0.33137772326221426
26181,0,0.33912082731595633
26182,0,0.2885290710663572
26183,0,0.3036686885809984
26184,0,0.28820496896269415
26185,0,0.30567617632396654
26186,0,0.3026677376154703
26187,0,0.2911296683548894
26188,0,0.28982764324681304
26189,0,0.3080276033924249
26190,0,0.2885290710663572
26191,0,0.28982764324681304
26192,0,0.2885290710663572
26193,0,0.3093757719693381
26194,0,0.7179373574560648
26195,0,0.28820496896269415
26196,0,0.29276203666975037
26197,0,0.4234319417807876
26198,0,0.2937440279718588
26199,0,0.3141198626120792
26200,0,0.28820496896269415
26201,0,0.32928149300369175
26202,0,0.2917819719225696
26203,0,0.2885290710663572
26204,0,0.2924351340957601
26205,0,0.34659321750533834
26206,0,0.28917792478012083
26207,0,0.3161650706944725
26208,0,0.28820496896269415
26209,0,0.2914557127155027
26210,0,0.3278877642690647
26211,0,0.28820496896269415
26212,0,0.2901528262886712
26213,0,0.2911296683548894
26214,0,0.2911296683548894
26215,0,0.2885290710663572
26216,0,0.2885290710663572
26217,0,0.2885290710663572
26218,0,0.2917819719225696
26219,0,0.3331297099626948
26220,0,0.2924351340957601
26221,0,0.28820496896269415
26222,0,0.29967612829204976
26223,0,0.29967612829204976
26224,0,0.3141198626120792
26225,0,0.2960428028903147
26226,0,0.2911296683548894
26227,0,0.2993447730573765
26228,0,0.29080383903481566
26229,0,0.29769115039162997
26230,0,0.28982764324681304
26231,0,0.28917792478012083
26232,0,0.2901528262886712
26233,0,0.30735474294480614
26234,0,0.2947279404601866
26235,0,0.2947279404601866
26236,0,0.28820496896269415
26237,0,0.28982764324681304
26238,0,0.34802528526122484
26239,0,0.4284521967319022
26240,0,0.2993447730573765
26241,0,0.3020014754780907
26242,0,0.3117428804599765
26243,0,0.29080383903481566
26244,0,0.32268839001402855
26245,0,0.3563124461307571
26246,0,0.2885290710663572
26247,0,0.2901528262886712
26248,0,0.2885290710663572
26249,0,0.2888533897347511
26250,0,0.2885290710663572
26251,0,0.2888533897347511
26252,0,0.6956899238644746
26253,0,0.436204157753841
26254,0,0.32130919895494303
26255,0,0.28820496896269415
26256,0,0.2934164838062443
26257,0,0.30601147906640774
26258,0,0.28820496896269415
26259,0,0.30033946775629955
26260,0,0.2960428028903147
26261,0,0.3137796923963001
26262,0,0.28820496896269415
26263,0,0.2924351340957601
26264,0,0.31480080215539474
26265,0,0.29047822494857556
26266,0,0.28917792478012083
26267,0,0.28820496896269415
26268,0,0.3247629710892388
26269,0,0.2917819719225696
26270,0,0.29276203666975037
26271,0,0.28982764324681304
26272,0,0.2885290710663572
26273,0,0.28820496896269415
26274,0,0.2885290710663572
26275,0,0.28820496896269415
26276,0,0.2895026760139204
26277,0,0.2885290710663572
26278,0,0.28820496896269415
26279,0,0.2930891533059278
26280,0,0.3046715035092302
26281,0,0.2901528262886712
26282,0,0.2878810836107265
26283,0,0.28917792478012083
26284,0,0.28820496896269415
26285,0,0.3117428804599765
26286,0,0.2960428028903147
26287,0,0.29080383903481566
26288,0,0.3299794870715727
26289,0,0.28820496896269415
26290,0,0.28820496896269415
26291,0,0.28820496896269415
26292,0,0.3458782222386467
26293,0,0.2914557127155027
26294,0,0.28820496896269415
26295,0,0.30400275341551086
26296,0,0.3063469873299175
26297,0,0.29769115039162997
26298,0,0.3063469873299175
26299,0,0.3087012803605102
26300,0,0.2888533897347511
26301,0,0.768169819717348
26302,0,0.3036686885809984
26303,0,0.2953849467644557
26304,0,0.28820496896269415
26305,0,0.28917792478012083
26306,0,0.2878810836107265
26307,0,0.29835196790786034
26308,0,0.31480080215539474
26309,0,0.296701507199435
26310,0,0.28917792478012083
26311,0,0.3046715035092302
26312,0,0.29835196790786034
26313,0,0.2878810836107265
26314,0,0.28917792478012083
26315,0,0.2888533897347511
26316,0,0.30735474294480614
26317,0,0.2885290710663572
26318,0,0.2934164838062443
26319,0,0.29080383903481566
26320,0,0.2885290710663572
26321,0,0.33559025044137847
26322,0,0.3013360462072505
26323,0,0.29835196790786034
26324,0,0.33172774898757623
26325,0,0.2914557127155027
26326,0,0.28820496896269415
26327,0,0.3000076932632633
26328,0,0.2878810836107265
26329,0,0.2934164838062443
26330,0,0.2885290710663572
26331,0,0.2888533897347511
26332,0,0.2888533897347511
26333,0,0.2885290710663572
26334,0,0.28982764324681304
26335,0,0.29967612829204976
26336,0,0.2885290710663572
26337,0,0.29276203666975037
26338,0,0.28917792478012083
26339,0,0.28820496896269415
26340,0,0.2888533897347511
26341,0,0.29080383903481566
26342,0,0.3720357931290439
26343,0,0.3158237055056242
26344,0,0.2888533897347511
26345,0,0.28917792478012083
26346,0,0.2940717856031376
26347,0,0.2885290710663572
26348,0,0.2921084457812122
26349,0,0.28820496896269415
26350,0,0.2885290710663572
26351,0,0.3046715035092302
26352,0,0.2878810836107265
26353,0,0.2911296683548894
26354,0,0.2957137687017843
26355,0,0.28820496896269415
26356,0,0.30033946775629955
26357,0,0.29047822494857556
26358,0,0.2901528262886712
26359,0,0.2885290710663572
26360,0,0.2901528262886712
26361,0,0.28820496896269415
26362,0,0.2921084457812122
26363,0,0.2888533897347511
26364,0,0.3161650706944725
26365,0,0.29637204912485876
26366,0,0.2924351340957601
26367,0,0.2885290710663572
26368,0,0.29868269265255004
26369,0,0.2888533897347511
26370,0,0.2878810836107265
26371,0,0.3063469873299175
26372,0,0.2937440279718588
26373,0,0.2937440279718588
26374,0,0.299013627773167
26375,0,0.29835196790786034
26376,0,0.2885290710663572
26377,0,0.2973610580407871
26378,0,0.2953849467644557
26379,0,0.3320779608093658
26380,0,0.2973610580407871
26381,0,0.34838373308002724
26382,0,0.2888533897347511
26383,0,0.2953849467644557
26384,0,0.3036686885809984
26385,0,0.2901528262886712
26386,0,0.28820496896269415
26387,0,0.3182174168496524
26388,0,0.2885290710663572
26389,0,0.2885290710663572
26390,0,0.28982764324681304
26391,0,0.2878810836107265
26392,0,0.3046715035092302
26393,0,0.2953849467644557
26394,0,0.29080383903481566
26395,0,0.2888533897347511
26396,0,0.2901528262886712
26397,0,0.2885290710663572
26398,0,0.28820496896269415
26399,0,0.29080383903481566
26400,0,0.2885290710663572
26401,0,0.2930891533059278
26402,0,0.2957137687017843
26403,0,0.2917819719225696
26404,0,0.28917792478012083
26405,0,0.2888533897347511
26406,0,0.2953849467644557
26407,0,0.3000076932632633
26408,0,0.2970311769072676
26409,0,0.2937440279718588
26410,0,0.3772159233449108
26411,0,0.2911296683548894
26412,0,0.2888533897347511
26413,0,0.2937440279718588
26414,0,0.2888533897347511
26415,0,0.3100510763264976
26416,0,0.7961265671845482
26417,0,0.2937440279718588
26418,0,0.29047822494857556
26419,0,0.30033946775629955
26420,0,0.29047822494857556
26421,0,0.28820496896269415
26422,0,0.2885290710663572
26423,0,0.28820496896269415
26424,0,0.2934164838062443
26425,0,0.2960428028903147
26426,0,0.28820496896269415
26427,0,0.29080383903481566
26428,0,0.3338318012341404
26429,0,0.28982764324681304
26430,0,0.29047822494857556
26431,0,0.2885290710663572
26432,0,0.2921084457812122
26433,0,0.7734706982943458
26434,0,0.31548253885164185
26435,0,0.2924351340957601
26436,0,0.29276203666975037
26437,0,0.29276203666975037
26438,0,0.3433812350310626
26439,0,0.2937440279718588
26440,0,0.29080383903481566
26441,0,0.30500618831755416
26442,0,0.28820496896269415
26443,0,0.3182174168496524
26444,0,0.28820496896269415
26445,0,0.28820496896269415
26446,0,0.2885290710663572
26447,0,0.29080383903481566
26448,0,0.30735474294480614
26449,0,0.296701507199435
26450,0,0.7514579146676673
26451,0,0.3505380144502189
26452,0,0.3182174168496524
26453,0,0.2895026760139204
26454,0,0.3036686885809984
26455,0,0.2878810836107265
26456,0,0.2885290710663572
26457,0,0.2885290710663572
26458,0,0.2885290710663572
26459,0,0.2885290710663572
26460,0,0.28820496896269415
26461,0,0.2888533897347511
26462,0,0.2901528262886712
26463,0,0.28820496896269415
26464,0,0.28820496896269415
26465,0,0.2888533897347511
26466,0,0.3063469873299175
26467,0,0.3020014754780907
26468,0,0.2895026760139204
26469,0,0.2937440279718588
26470,0,0.302334502548503
26471,0,0.2888533897347511
26472,0,0.2888533897347511
26473,0,0.28982764324681304
26474,0,0.3237248142038517
26475,0,0.32719203410364694
26476,0,0.2901528262886712
26477,0,0.2895026760139204
26478,0,0.2970311769072676
26479,0,0.28820496896269415
26480,0,0.2980214537506383
26481,0,0.3592155307678975
26482,0,0.2885290710663572
26483,0,0.9999999999943219
26484,0,0.4420388732020572
26485,0,0.2888533897347511
26486,0,0.3910392422309454
26487,0,0.2878810836107265
26488,0,0.28820496896269415
26489,0,0.29080383903481566
26490,0,0.29276203666975037
26491,0,0.28982764324681304
26492,0,0.2953849467644557
26493,0,0.2888533897347511
26494,0,0.299013627773167
26495,0,0.2878810836107265
26496,0,0.2934164838062443
26497,0,0.29769115039162997
26498,0,0.3000076932632633
26499,0,0.2937440279718588
26500,0,0.28982764324681304
26501,0,0.42420328756007325
26502,0,0.2924351340957601
26503,0,0.28820496896269415
26504,0,0.2885290710663572
26505,0,0.2885290710663572
26506,0,0.2901528262886712
26507,0,0.28820496896269415
26508,0,0.32614986288987385
26509,0,0.3090384244528097
26510,0,0.3899115614780245
26511,0,0.3036686885809984
26512,0,0.2885290710663572
26513,0,0.28982764324681304
26514,0,0.3120818467736525
26515,0,0.3120818467736525
26516,0,0.313099952316646
26517,0,0.2973610580407871
26518,0,0.28917792478012083
26519,0,0.2937440279718588
26520,0,0.2885290710663572
26521,0,0.2953849467644557
26522,0,0.2917819719225696
26523,0,0.32928149300369175
26524,0,0.29080383903481566
26525,0,0.28820496896269415
26526,0,0.3137796923963001
26527,0,0.2888533897347511
26528,0,0.29047822494857556
26529,0,0.2888533897347511
26530,0,0.28820496896269415
26531,0,0.3683535368957059
26532,0,0.30166865662451176
26533,0,0.2950563372827229
26534,0,0.28820496896269415
26535,0,0.2901528262886712
26536,0,0.28820496896269415
26537,0,0.2878810836107265
26538,0,0.2885290710663572
26539,0,0.2960428028903147
26540,0,0.2888533897347511
26541,0,0.2895026760139204
26542,0,0.3158237055056242
26543,0,0.29080383903481566
26544,0,0.29047822494857556
26545,0,0.3127603829464587
26546,0,0.296701507199435
26547,0,0.2885290710663572
26548,0,0.2911296683548894
26549,0,0.2930891533059278
26550,0,0.2878810836107265
26551,0,0.3387669552083526
26552,0,0.2885290710663572
26553,0,0.29835196790786034
26554,0,0.2885290710663572
26555,0,0.2934164838062443
26556,0,0.33523819365935753
26557,0,0.28820496896269415
26558,0,0.2917819719225696
26559,0,0.29080383903481566
26560,0,0.2885290710663572
26561,0,0.2888533897347511
26562,0,0.28917792478012083
26563,0,0.2888533897347511
26564,0,0.28820496896269415
26565,0,0.2878810836107265
26566,0,0.2885290710663572
26567,0,0.3161650706944725
26568,0,0.2901528262886712
26569,0,0.296701507199435
26570,0,0.2921084457812122
26571,0,0.28917792478012083
26572,0,0.2980214537506383
26573,0,0.2960428028903147
26574,0,0.2960428028903147
26575,0,0.31242101435050523
26576,0,0.2888533897347511
26577,0,0.3087012803605102
26578,0,0.2911296683548894
26579,0,0.28820496896269415
26580,0,0.29047822494857556
26581,0,0.2895026760139204
26582,0,0.3087012803605102
26583,0,0.28820496896269415
26584,0,0.2957137687017843
26585,0,0.38765973814772686
26586,0,0.2957137687017843
26587,0,0.28820496896269415
26588,0,0.28917792478012083
26589,0,0.2885290710663572
26590,0,0.2888533897347511
26591,0,0.2878810836107265
26592,0,0.28820496896269415
26593,0,0.28820496896269415
26594,0,0.28917792478012083
26595,0,0.28917792478012083
26596,0,0.2885290710663572
26597,0,0.33102788392118504
26598,0,0.2885290710663572
26599,0,0.2885290710663572
26600,0,0.2885290710663572
26601,0,0.2885290710663572
26602,0,0.3824242558202407
26603,0,0.28917792478012083
26604,0,0.28917792478012083
26605,0,0.2940717856031376
26606,0,0.28917792478012083
26607,0,0.29637204912485876
26608,0,0.2885290710663572
26609,0,0.28982764324681304
26610,0,0.29637204912485876
26611,0,0.28917792478012083
26612,0,0.28820496896269415
26613,0,0.2888533897347511
26614,0,0.37944467329486575
26615,0,0.29967612829204976
26616,0,0.29967612829204976
26617,0,0.28820496896269415
26618,0,0.2930891533059278
26619,0,0.28820496896269415
26620,0,0.29276203666975037
26621,0,0.28820496896269415
26622,0,0.2937440279718588
26623,0,0.28982764324681304
26624,0,0.2940717856031376
26625,0,0.2914557127155027
26626,0,0.2878810836107265
26627,0,0.29276203666975037
26628,0,0.2930891533059278
26629,0,0.2921084457812122
26630,0,0.30166865662451176
26631,0,0.2888533897347511
26632,0,0.325109407162149
26633,0,0.35269840674508157
26634,0,0.28982764324681304
26635,0,0.299013627773167
26636,0,0.2911296683548894
26637,0,0.28917792478012083
26638,0,0.29276203666975037
26639,0,0.2885290710663572
26640,0,0.2878810836107265
26641,0,0.3080276033924249
26642,0,0.29967612829204976
26643,0,0.2934164838062443
26644,0,0.43038705141477096
26645,0,0.31787486578729024
26646,0,0.2895026760139204
26647,0,0.2911296683548894
26648,0,0.30433702513326966
26649,0,0.2917819719225696
26650,0,0.29439975649965366
26651,0,0.2885290710663572
26652,0,0.2885290710663572
26653,0,0.2937440279718588
26654,0,0.2950563372827229
26655,0,0.2953849467644557
26656,0,0.2911296683548894
26657,0,0.2878810836107265
26658,0,0.2885290710663572
26659,0,0.28820496896269415
26660,0,0.28917792478012083
26661,0,0.2917819719225696
26662,0,0.2885290710663572
26663,0,0.2878810836107265
26664,0,0.2914557127155027
26665,0,0.3036686885809984
26666,0,0.2924351340957601
26667,0,0.2973610580407871
26668,0,0.2901528262886712
26669,0,0.28820496896269415
26670,0,0.5692569330386013
26671,0,0.53136438997162
26672,0,0.2901528262886712
26673,0,0.38391738415912585
26674,0,0.28917792478012083
26675,0,0.29967612829204976
26676,0,0.2953849467644557
26677,0,0.3100510763264976
26678,0,0.2888533897347511
26679,0,0.30033946775629955
26680,0,0.4126738834924532
26681,0,0.28820496896269415
26682,0,0.2888533897347511
26683,0,0.28820496896269415
26684,0,0.28820496896269415
26685,0,0.2888533897347511
26686,0,0.28820496896269415
26687,0,0.3036686885809984
26688,0,0.31684839566491335
26689,0,0.2885290710663572
26690,0,0.30300118045791924
26691,0,0.2957137687017843
26692,0,0.2970311769072676
26693,0,0.2895026760139204
26694,0,0.2895026760139204
26695,0,0.2888533897347511
26696,0,0.28820496896269415
26697,0,0.2953849467644557
26698,0,0.2940717856031376
26699,0,0.2878810836107265
26700,0,0.3141198626120792
26701,0,0.28820496896269415
26702,0,0.2940717856031376
26703,0,0.28820496896269415
26704,0,0.3341831235453732
26705,0,0.29047822494857556
26706,0,0.2878810836107265
26707,0,0.3046715035092302
26708,0,0.2888533897347511
26709,0,0.33523819365935753
26710,0,0.30033946775629955
26711,0,0.32337914659186107
26712,0,0.29047822494857556
26713,0,0.28917792478012083
26714,0,0.5513606250302084
26715,0,0.2921084457812122
26716,0,0.32268839001402855
26717,0,0.28820496896269415
26718,0,0.2885290710663572
26719,0,0.3013360462072505
26720,0,0.3100510763264976
26721,0,0.28820496896269415
26722,0,0.28982764324681304
26723,0,0.3394748792968395
26724,0,0.28917792478012083
26725,0,0.2973610580407871
26726,0,0.2878810836107265
26727,0,0.30300118045791924
26728,0,0.28820496896269415
26729,0,0.28820496896269415
26730,0,0.2914557127155027
26731,0,0.2970311769072676
26732,0,0.2970311769072676
26733,0,0.28820496896269415
26734,0,0.28982764324681304
26735,0,0.28820496896269415
26736,0,0.2885290710663572
26737,0,0.2950563372827229
26738,0,0.2901528262886712
26739,0,0.30601147906640774
26740,0,0.2924351340957601
26741,0,0.29276203666975037
26742,0,0.2895026760139204
26743,0,0.2885290710663572
26744,0,0.2885290710663572
26745,0,0.30701861950011555
26746,0,0.3087012803605102
26747,0,0.2947279404601866
26748,0,0.3000076932632633
26749,0,0.2950563372827229
26750,0,0.2960428028903147
26751,0,0.3083643399285946
26752,0,0.2888533897347511
26753,0,0.2914557127155027
26754,0,0.29835196790786034
26755,0,0.28820496896269415
26756,0,0.5104776155627838
26757,0,0.2940717856031376
26758,0,0.2888533897347511
26759,0,0.2953849467644557
26760,0,0.2888533897347511
26761,0,0.29080383903481566
26762,0,0.33559025044137847
26763,0,0.28820496896269415
26764,0,0.2914557127155027
26765,0,0.2973610580407871
26766,0,0.32337914659186107
26767,0,0.2895026760139204
26768,0,0.29439975649965366
26769,0,0.28820496896269415
26770,0,0.2878810836107265
26771,0,0.28820496896269415
26772,0,0.28917792478012083
26773,0,0.2888533897347511
26774,0,0.2917819719225696
26775,0,0.28820496896269415
26776,0,0.3063469873299175
26777,0,0.2911296683548894
26778,0,0.2921084457812122
26779,0,0.29080383903481566
26780,0,0.28982764324681304
26781,0,0.32337914659186107
26782,0,0.28820496896269415
26783,0,0.2930891533059278
26784,0,0.37499235371518524
26785,0,0.30567617632396654
26786,0,0.2895026760139204
26787,0,0.30567617632396654
26788,0,0.30601147906640774
26789,0,0.29439975649965366
26790,0,0.29047822494857556
26791,0,0.28820496896269415
26792,0,0.28820496896269415
26793,0,0.32130919895494303
26794,0,0.28820496896269415
26795,0,0.28820496896269415
26796,0,0.28917792478012083
26797,0,0.2895026760139204
26798,0,0.29080383903481566
26799,0,0.28982764324681304
26800,0,0.28820496896269415
26801,0,0.2940717856031376
26802,0,0.2924351340957601
26803,0,0.2917819719225696
26804,0,0.31684839566491335
26805,0,0.2885290710663572
26806,0,0.2960428028903147
26807,0,0.2914557127155027
26808,0,0.31924624949653846
26809,0,0.2885290710663572
26810,0,0.29080383903481566
26811,0,0.29080383903481566
26812,0,0.2888533897347511
26813,0,0.2888533897347511
26814,0,0.42574708384998766
26815,0,0.3731433949963033
26816,0,0.31719035493860803
26817,0,0.3080276033924249
26818,0,0.8434925650420438
26819,0,0.371298136973606
26820,0,0.44515738221069695
26821,0,0.2950563372827229
26822,0,0.29047822494857556
26823,0,0.28820496896269415
26824,0,0.3559502967911175
26825,0,0.2888533897347511
26826,0,0.2878810836107265
26827,0,0.2888533897347511
26828,0,0.2888533897347511
26829,0,0.30500618831755416
26830,0,0.2885290710663572
26831,0,0.2924351340957601
26832,0,0.29868269265255004
26833,0,0.2917819719225696
26834,0,0.3066827008846874
26835,0,0.33137772326221426
26836,0,0.29080383903481566
26837,0,0.2878810836107265
26838,0,0.29439975649965366
26839,0,0.28820496896269415
26840,0,0.2885290710663572
26841,0,0.29080383903481566
26842,0,0.28917792478012083
26843,0,0.47772225744582136
26844,0,0.2885290710663572
26845,0,0.2885290710663572
26846,0,0.29080383903481566
26847,0,0.29080383903481566
26848,0,0.29080383903481566
26849,0,0.3026677376154703
26850,0,0.30769107098657017
26851,0,0.2924351340957601
26852,0,0.28820496896269415
26853,0,0.2937440279718588
26854,0,0.2921084457812122
26855,0,0.30701861950011555
26856,0,0.28820496896269415
26857,0,0.2878810836107265
26858,0,0.2878810836107265
26859,0,0.2878810836107265
26860,0,0.29439975649965366
26861,0,0.2885290710663572
26862,0,0.28820496896269415
26863,0,0.2895026760139204
26864,0,0.28917792478012083
26865,0,0.28820496896269415
26866,0,0.29276203666975037
26867,0,0.313099952316646
26868,0,0.28982764324681304
26869,0,0.2980214537506383
26870,0,0.2895026760139204
26871,0,0.2895026760139204
26872,0,0.2878810836107265
26873,0,0.2885290710663572
26874,0,0.28820496896269415
26875,0,0.31480080215539474
26876,0,0.4311615924276343
26877,0,0.2914557127155027
26878,0,0.2895026760139204
26879,0,0.2921084457812122
26880,0,0.3000076932632633
26881,0,0.3066827008846874
26882,0,0.3036686885809984
26883,0,0.3020014754780907
26884,0,0.2917819719225696
26885,0,0.3087012803605102
26886,0,0.2917819719225696
26887,0,0.35017854127185366
26888,0,0.2885290710663572
26889,0,0.2885290710663572
26890,0,0.2895026760139204
26891,0,0.28820496896269415
26892,0,0.2993447730573765
26893,0,0.2878810836107265
26894,0,0.3433812350310626
26895,0,0.2885290710663572
26896,0,0.2953849467644557
26897,0,0.2885290710663572
26898,0,0.2901528262886712
26899,0,0.2921084457812122
26900,0,0.2885290710663572
26901,0,0.2885290710663572
26902,0,0.2895026760139204
26903,0,0.3437374215066538
26904,0,0.36725182312672017
26905,0,0.28820496896269415
26906,0,0.30300118045791924
26907,0,0.3010036444449969
26908,0,0.29835196790786034
26909,0,0.2878810836107265
26910,0,0.2921084457812122
26911,0,0.29868269265255004
26912,0,0.32268839001402855
26913,0,0.2895026760139204
26914,0,0.2878810836107265
26915,0,0.29967612829204976
26916,0,0.3000076932632633
26917,0,0.2878810836107265
26918,0,0.2937440279718588
26919,0,0.3437374215066538
26920,0,0.38018872692830935
26921,0,0.28820496896269415
26922,0,0.3066827008846874
26923,0,0.3151415709845026
26924,0,0.28820496896269415
26925,0,0.32165370578986424
26926,0,0.2970311769072676
26927,0,0.2911296683548894
26928,0,0.2934164838062443
26929,0,0.28820496896269415
26930,0,0.2885290710663572
26931,0,0.2885290710663572
26932,0,0.2888533897347511
26933,0,0.3097133226731475
26934,0,0.28820496896269415
26935,0,0.28820496896269415
26936,0,0.28820496896269415
26937,0,0.28820496896269415
26938,0,0.30735474294480614
26939,0,0.2970311769072676
26940,0,0.28820496896269415
26941,0,0.28820496896269415
26942,0,0.28917792478012083
26943,0,0.28820496896269415
26944,0,0.2917819719225696
26945,0,0.28820496896269415
26946,0,0.28820496896269415
26947,0,0.28820496896269415
26948,0,0.3189031089629503
26949,0,0.28820496896269415
26950,0,0.2895026760139204
26951,0,0.2885290710663572
26952,0,0.2878810836107265
26953,0,0.28820496896269415
26954,0,0.2901528262886712
26955,0,0.28982764324681304
26956,0,0.2947279404601866
26957,0,0.2878810836107265
26958,0,0.2885290710663572
26959,0,0.3087012803605102
26960,0,0.2885290710663572
26961,0,0.28982764324681304
26962,0,0.28982764324681304
26963,0,0.296701507199435
26964,0,0.28820496896269415
26965,0,0.2895026760139204
26966,0,0.30567617632396654
26967,0,0.29080383903481566
26968,0,0.2885290710663572
26969,0,0.2914557127155027
26970,0,0.2973610580407871
26971,0,0.28820496896269415
26972,0,0.2924351340957601
26973,0,0.2878810836107265
26974,0,0.2895026760139204
26975,0,0.28820496896269415
26976,0,0.3097133226731475
26977,0,0.28982764324681304
26978,0,0.2888533897347511
26979,0,0.2895026760139204
26980,0,0.28917792478012083
26981,0,0.2878810836107265
26982,0,0.2914557127155027
26983,0,0.29835196790786034
26984,0,0.33523819365935753
26985,0,0.28917792478012083
26986,0,0.28917792478012083
26987,0,0.2901528262886712
26988,0,0.28820496896269415
26989,0,0.2960428028903147
26990,0,0.2895026760139204
26991,0,0.29080383903481566
26992,0,0.28820496896269415
26993,0,0.2957137687017843
26994,0,0.2885290710663572
26995,0,0.30735474294480614
26996,0,0.2924351340957601
26997,0,0.28820496896269415
26998,0,0.28820496896269415
26999,0,0.2878810836107265
27000,0,0.2878810836107265
27001,0,0.2885290710663572
27002,0,0.28820496896269415
27003,0,0.28820496896269415
27004,0,0.29769115039162997
27005,0,0.28917792478012083
27006,0,0.2930891533059278
27007,0,0.29276203666975037
27008,0,0.3595791474469469
27009,0,0.2950563372827229
27010,0,0.2921084457812122
27011,0,0.2953849467644557
27012,0,0.3087012803605102
27013,0,0.2895026760139204
27014,0,0.2940717856031376
27015,0,0.2914557127155027
27016,0,0.28820496896269415
27017,0,0.2888533897347511
27018,0,0.2911296683548894
27019,0,0.28917792478012083
27020,0,0.29637204912485876
27021,0,0.28917792478012083
27022,0,0.30601147906640774
27023,0,0.29276203666975037
27024,0,0.28820496896269415
27025,0,0.28820496896269415
27026,0,0.28917792478012083
27027,0,0.2930891533059278
27028,0,0.2930891533059278
27029,0,0.28820496896269415
27030,0,0.2895026760139204
27031,0,0.2917819719225696
27032,0,0.3010036444449969
27033,0,0.2924351340957601
27034,0,0.30601147906640774
27035,0,0.2878810836107265
27036,0,0.29080383903481566
27037,0,0.2901528262886712
27038,0,0.3141198626120792
27039,0,0.2878810836107265
27040,0,0.29080383903481566
27041,0,0.28917792478012083
27042,0,0.2878810836107265
27043,0,0.48639731729311775
27044,0,0.3093757719693381
27045,0,0.29868269265255004
27046,0,0.28820496896269415
27047,0,0.28820496896269415
27048,0,0.2921084457812122
27049,0,0.29835196790786034
27050,0,0.3209648865161562
27051,0,0.3036686885809984
27052,0,0.28820496896269415
27053,0,0.43154898950191245
27054,0,0.30033946775629955
27055,0,0.2937440279718588
27056,0,0.28982764324681304
27057,0,0.2878810836107265
27058,0,0.32684445354996877
27059,0,0.2895026760139204
27060,0,0.28820496896269415
27061,0,0.2973610580407871
27062,0,0.3134397222154094
27063,0,0.38130586276580286
27064,0,0.28820496896269415
27065,0,0.28820496896269415
27066,0,0.28820496896269415
27067,0,0.29080383903481566
27068,0,0.38728489756557916
27069,0,0.3090384244528097
27070,0,0.296701507199435
27071,0,0.31684839566491335
27072,0,0.3063469873299175
27073,0,0.2895026760139204
27074,0,0.33912082731595633
27075,0,0.28820496896269415
27076,0,0.2888533897347511
27077,0,0.2901528262886712
27078,0,0.2885290710663572
27079,0,0.2885290710663572
27080,0,0.29276203666975037
27081,0,0.3206207687380683
27082,0,0.28917792478012083
27083,0,0.28820496896269415
27084,0,0.28820496896269415
27085,0,0.2911296683548894
27086,0,0.2917819719225696
27087,0,0.29047822494857556
27088,0,0.28820496896269415
27089,0,0.29047822494857556
27090,0,0.28820496896269415
27091,0,0.2888533897347511
27092,0,0.28820496896269415
27093,0,0.28917792478012083
27094,0,0.2895026760139204
27095,0,0.28820496896269415
27096,0,0.2901528262886712
27097,0,0.29967612829204976
27098,0,0.28982764324681304
27099,0,0.28820496896269415
27100,0,0.3066827008846874
27101,0,0.4828471410116207
27102,0,0.29868269265255004
27103,0,0.2885290710663572
27104,0,0.29080383903481566
27105,0,0.2957137687017843
27106,0,0.28820496896269415
27107,0,0.2885290710663572
27108,0,0.339829110846277
27109,0,0.2888533897347511
27110,0,0.28820496896269415
27111,0,0.2947279404601866
27112,0,0.5203388997214758
27113,0,0.2901528262886712
27114,0,0.28820496896269415
27115,0,0.28820496896269415
27116,0,0.3606709640027363
27117,0,0.2888533897347511
27118,0,0.28982764324681304
27119,0,0.31446023261471723
27120,0,0.2970311769072676
27121,0,0.3720357931290439
27122,0,0.29047822494857556
27123,0,0.2917819719225696
27124,0,0.28982764324681304
27125,0,0.2885290710663572
27126,0,0.2957137687017843
27127,0,0.45845637499771597
27128,0,0.29439975649965366
27129,0,0.28820496896269415
27130,0,0.2914557127155027
27131,0,0.28820496896269415
27132,0,0.2970311769072676
27133,0,0.2917819719225696
27134,0,0.2914557127155027
27135,0,0.2901528262886712
27136,0,0.28820496896269415
27137,0,0.28820496896269415
27138,0,0.2885290710663572
27139,0,0.29047822494857556
27140,0,0.2950563372827229
27141,0,0.2911296683548894
27142,0,0.2970311769072676
27143,0,0.2895026760139204
27144,0,0.2885290710663572
27145,0,0.28820496896269415
27146,0,0.28917792478012083
27147,0,0.2895026760139204
27148,0,0.3606709640027363
27149,0,0.28820496896269415
27150,0,0.3000076932632633
27151,0,0.34231373385610503
27152,0,0.28820496896269415
27153,0,0.2885290710663572
27154,0,0.29637204912485876
27155,0,0.2888533897347511
27156,0,0.2885290710663572
27157,0,0.2950563372827229
27158,0,0.2888533897347511
27159,0,0.2924351340957601
27160,0,0.2980214537506383
27161,0,0.2914557127155027
27162,0,0.2947279404601866
27163,0,0.28820496896269415
27164,0,0.296701507199435
27165,0,0.30400275341551086
27166,0,0.33242835843890756
27167,0,0.2895026760139204
27168,0,0.28820496896269415
27169,0,0.28917792478012083
27170,0,0.3006714515556463
27171,0,0.28820496896269415
27172,0,0.28820496896269415
27173,0,0.2885290710663572
27174,0,0.3000076932632633
27175,0,0.3498192381713925
27176,0,0.28982764324681304
27177,0,0.28820496896269415
27178,0,0.28820496896269415
27179,0,0.2895026760139204
27180,0,0.28917792478012083
27181,0,0.28917792478012083
27182,0,0.28820496896269415
27183,0,0.2924351340957601
27184,0,0.28820496896269415
27185,0,0.3080276033924249
27186,0,0.2911296683548894
27187,0,0.2895026760139204
27188,0,0.28917792478012083
27189,0,0.30166865662451176
27190,0,0.2895026760139204
27191,0,0.3066827008846874
27192,0,0.28820496896269415
27193,0,0.33348066327574066
27194,0,0.2878810836107265
27195,0,0.29637204912485876
27196,0,0.2878810836107265
27197,0,0.2895026760139204
27198,0,0.2888533897347511
27199,0,0.2888533897347511
27200,0,0.3405381114281299
27201,0,0.28820496896269415
27202,0,0.28820496896269415
27203,0,0.2901528262886712
27204,0,0.29276203666975037
27205,0,0.30033946775629955
27206,0,0.2888533897347511
27207,0,0.3327789415867557
27208,0,0.2917819719225696
27209,0,0.30701861950011555
27210,0,0.2934164838062443
27211,0,0.2885290710663572
27212,0,0.28820496896269415
27213,0,0.28820496896269415
27214,0,0.2888533897347511
27215,0,0.2973610580407871
27216,0,0.2901528262886712
27217,0,0.2888533897347511
27218,0,0.2888533897347511
27219,0,0.3020014754780907
27220,0,0.2878810836107265
27221,0,0.3093757719693381
27222,0,0.3020014754780907
27223,0,0.8831320328878723
27224,0,0.28820496896269415
27225,0,0.28820496896269415
27226,0,0.30400275341551086
27227,0,0.2917819719225696
27228,0,0.2993447730573765
27229,0,0.35341988318498707
27230,0,0.28820496896269415
27231,0,0.2934164838062443
27232,0,0.29080383903481566
27233,0,0.2888533897347511
27234,0,0.29769115039162997
27235,0,0.28917792478012083
27236,0,0.2950563372827229
27237,0,0.2921084457812122
27238,0,0.302334502548503
27239,0,0.3093757719693381
27240,0,0.31480080215539474
27241,0,0.28820496896269415
27242,0,0.28982764324681304
27243,0,0.32303367177216563
27244,0,0.2914557127155027
27245,0,0.2914557127155027
27246,0,0.296701507199435
27247,0,0.2970311769072676
27248,0,0.28820496896269415
27249,0,0.2911296683548894
27250,0,0.28917792478012083
27251,0,0.2924351340957601
27252,0,0.29769115039162997
27253,0,0.2921084457812122
27254,0,0.2895026760139204
27255,0,0.2911296683548894
27256,0,0.28982764324681304
27257,0,0.3063469873299175
27258,0,0.29439975649965366
27259,0,0.28917792478012083
27260,0,0.2917819719225696
27261,0,0.3046715035092302
27262,0,0.28820496896269415
27263,0,0.3046715035092302
27264,0,0.2888533897347511
27265,0,0.2878810836107265
27266,0,0.2885290710663572
27267,0,0.2895026760139204
27268,0,0.2885290710663572
27269,0,0.28820496896269415
27270,0,0.47457074368834357
27271,0,0.3632241292814632
27272,0,0.296701507199435
27273,0,0.2911296683548894
27274,0,0.2937440279718588
27275,0,0.2885290710663572
27276,0,0.2950563372827229
27277,0,0.28820496896269415
27278,0,0.29276203666975037
27279,0,0.2885290710663572
27280,0,0.2888533897347511
27281,0,0.28820496896269415
27282,0,0.2895026760139204
27283,0,0.29835196790786034
27284,0,0.28820496896269415
27285,0,0.28820496896269415
27286,0,0.2888533897347511
27287,0,0.34409378383522815
27288,0,0.28982764324681304
27289,0,0.2885290710663572
27290,0,0.2878810836107265
27291,0,0.299013627773167
27292,0,0.29080383903481566
27293,0,0.34695097527249136
27294,0,0.31684839566491335
27295,0,0.28820496896269415
27296,0,0.28820496896269415
27297,0,0.2934164838062443
27298,0,0.2950563372827229
27299,0,0.2901528262886712
27300,0,0.28917792478012083
27301,0,0.2878810836107265
27302,0,0.2924351340957601
27303,0,0.28982764324681304
27304,0,0.2930891533059278
27305,0,0.28917792478012083
27306,0,0.2885290710663572
27307,0,0.299013627773167
27308,0,0.29080383903481566
27309,0,0.2930891533059278
27310,0,0.2888533897347511
27311,0,0.3606709640027363
27312,0,0.29868269265255004
27313,0,0.3936750089039066
27314,0,0.30433702513326966
27315,0,0.2878810836107265
27316,0,0.2917819719225696
27317,0,0.29080383903481566
27318,0,0.2878810836107265
27319,0,0.28982764324681304
27320,0,0.2901528262886712
27321,0,0.2888533897347511
27322,0,0.3026677376154703
27323,0,0.2885290710663572
27324,0,0.29080383903481566
27325,0,0.3036686885809984
27326,0,0.2914557127155027
27327,0,0.3066827008846874
27328,0,0.33453462991615135
27329,0,0.2885290710663572
27330,0,0.28982764324681304
27331,0,0.30400275341551086
27332,0,0.30400275341551086
27333,0,0.29967612829204976
27334,0,0.3036686885809984
27335,0,0.29080383903481566
27336,0,0.2895026760139204
27337,0,0.2878810836107265
27338,0,0.28820496896269415
27339,0,0.2901528262886712
27340,0,0.2878810836107265
27341,0,0.2878810836107265
27342,0,0.28917792478012083
27343,0,0.30701861950011555
27344,0,0.28820496896269415
27345,0,0.2937440279718588
27346,0,0.2921084457812122
27347,0,0.28820496896269415
27348,0,0.2914557127155027
27349,0,0.2878810836107265
27350,0,0.2878810836107265
27351,0,0.3359424901021308
27352,0,0.29080383903481566
27353,0,0.28820496896269415
27354,0,0.28820496896269415
27355,0,0.28917792478012083
27356,0,0.3013360462072505
27357,0,0.29868269265255004
27358,0,0.32337914659186107
27359,0,0.30735474294480614
27360,0,0.28820496896269415
27361,0,0.2937440279718588
27362,0,0.2930891533059278
27363,0,0.31106555259450086
27364,0,0.2917819719225696
27365,0,0.30735474294480614
27366,0,0.38765973814772686
27367,0,0.30433702513326966
27368,0,0.28917792478012083
27369,0,0.3258028533368039
27370,0,0.28820496896269415
27371,0,0.3141198626120792
27372,0,0.28820496896269415
27373,0,0.296701507199435
27374,0,0.2895026760139204
27375,0,0.2911296683548894
27376,0,0.2885290710663572
27377,0,0.3114041156527616
27378,0,0.2980214537506383
27379,0,0.28820496896269415
27380,0,0.28820496896269415
27381,0,0.2901528262886712
27382,0,0.2885290710663572
27383,0,0.2901528262886712
27384,0,0.2895026760139204
27385,0,0.31446023261471723
27386,0,0.296701507199435
27387,0,0.2885290710663572
27388,0,0.2960428028903147
27389,0,0.2901528262886712
27390,0,0.28820496896269415
27391,0,0.3026677376154703
27392,0,0.29967612829204976
27393,0,0.2895026760139204
27394,0,0.2888533897347511
27395,0,0.3097133226731475
27396,0,0.3010036444449969
27397,0,0.29769115039162997
27398,0,0.2888533897347511
27399,0,0.3066827008846874
27400,0,0.28982764324681304
27401,0,0.325109407162149
27402,0,0.2917819719225696
27403,0,0.2895026760139204
27404,0,0.2934164838062443
27405,0,0.29047822494857556
27406,0,0.30166865662451176
27407,0,0.2885290710663572
27408,0,0.28820496896269415
27409,0,0.2895026760139204
27410,0,0.29047822494857556
27411,0,0.28982764324681304
27412,0,0.28820496896269415
27413,0,0.28820496896269415
27414,0,0.28820496896269415
27415,0,0.2888533897347511
27416,0,0.3278877642690647
27417,0,0.28917792478012083
27418,0,0.2934164838062443
27419,0,0.2937440279718588
27420,0,0.28820496896269415
27421,0,0.28982764324681304
27422,0,0.2914557127155027
27423,0,0.2901528262886712
27424,0,0.43232403450698903
27425,0,0.2970311769072676
27426,0,0.2885290710663572
27427,0,0.2888533897347511
27428,0,0.28820496896269415
27429,0,0.2940717856031376
27430,0,0.2934164838062443
27431,0,0.3835438956404434
27432,0,0.2921084457812122
27433,0,0.2888533897347511
27434,0,0.2885290710663572
27435,0,0.31072719152689554
27436,0,0.2901528262886712
27437,0,0.2947279404601866
27438,0,0.2917819719225696
27439,0,0.2878810836107265
27440,0,0.2885290710663572
27441,0,0.3120818467736525
27442,0,0.2973610580407871
27443,0,0.31480080215539474
27444,0,0.2888533897347511
27445,0,0.33242835843890756
27446,0,0.28820496896269415
27447,0,0.31787486578729024
27448,0,0.3588520757524026
27449,0,0.28917792478012083
27450,0,0.2940717856031376
27451,0,0.2937440279718588
27452,0,0.296701507199435
27453,0,0.2885290710663572
27454,0,0.28820496896269415
27455,0,0.2901528262886712
27456,0,0.29439975649965366
27457,0,0.2973610580407871
27458,0,0.4404813153475803
27459,0,0.2878810836107265
27460,0,0.28982764324681304
27461,0,0.28982764324681304
27462,0,0.3244167267237573
27463,0,0.2917819719225696
27464,0,0.30769107098657017
27465,0,0.2888533897347511
27466,0,0.2930891533059278
27467,0,0.2924351340957601
27468,0,0.2885290710663572
27469,0,0.2960428028903147
27470,0,0.28982764324681304
27471,0,0.3223433015859308
27472,0,0.31106555259450086
27473,0,0.28917792478012083
27474,0,0.2937440279718588
27475,0,0.28820496896269415
27476,0,0.2885290710663572
27477,0,0.2930891533059278
27478,0,0.3209648865161562
27479,0,0.28917792478012083
27480,0,0.29047822494857556
27481,0,0.28820496896269415
27482,0,0.28820496896269415
27483,0,0.3127603829464587
27484,0,0.31446023261471723
27485,0,0.2914557127155027
27486,0,0.2934164838062443
27487,0,0.2885290710663572
27488,0,0.2947279404601866
27489,0,0.2953849467644557
27490,0,0.2878810836107265
27491,0,0.28982764324681304
27492,0,0.2888533897347511
27493,0,0.29047822494857556
27494,0,0.2888533897347511
27495,0,0.30735474294480614
27496,0,0.2895026760139204
27497,0,0.2953849467644557
27498,0,0.39028732495239593
27499,0,0.2878810836107265
27500,0,0.2947279404601866
27501,0,0.28820496896269415
27502,0,0.3090384244528097
27503,0,0.2885290710663572
27504,0,0.2888533897347511
27505,0,0.3240706743380925
27506,0,0.32337914659186107
27507,0,0.2878810836107265
27508,0,0.2895026760139204
27509,0,0.29047822494857556
27510,0,0.30735474294480614
27511,0,0.2901528262886712
27512,0,0.28820496896269415
27513,0,0.28982764324681304
27514,0,0.30166865662451176
27515,0,0.3120818467736525
27516,0,0.28917792478012083
27517,0,0.2885290710663572
27518,0,0.2885290710663572
27519,0,0.2885290710663572
27520,0,0.28820496896269415
27521,0,0.29047822494857556
27522,0,0.28820496896269415
27523,0,0.3000076932632633
27524,0,0.2947279404601866
27525,0,0.29047822494857556
27526,0,0.2970311769072676
27527,0,0.2993447730573765
27528,0,0.2878810836107265
27529,0,0.32303367177216563
27530,0,0.2888533897347511
27531,0,0.39858635703003825
27532,0,0.28982764324681304
27533,0,0.28982764324681304
27534,0,0.2911296683548894
27535,0,0.2911296683548894
27536,0,0.2888533897347511
27537,0,0.32303367177216563
27538,0,0.2901528262886712
27539,0,0.2930891533059278
27540,0,0.3299794870715727
27541,0,0.2895026760139204
27542,0,0.2921084457812122
27543,0,0.28820496896269415
27544,0,0.2924351340957601
27545,0,0.3151415709845026
27546,0,0.2885290710663572
27547,0,0.29967612829204976
27548,0,0.28820496896269415
27549,0,0.2911296683548894
27550,0,0.3020014754780907
27551,0,0.29439975649965366
27552,0,0.6400863999841102
27553,0,0.3010036444449969
27554,0,0.31446023261471723
27555,0,0.44320779204686706
27556,0,0.28982764324681304
27557,0,0.5124507710194073
27558,0,0.2888533897347511
27559,0,0.3137796923963001
27560,0,0.2895026760139204
27561,0,0.4172749034486043
27562,0,0.2934164838062443
27563,0,0.2888533897347511
27564,0,0.3036686885809984
27565,0,0.2914557127155027
27566,0,0.28982764324681304
27567,0,0.2888533897347511
27568,0,0.2940717856031376
27569,0,0.33523819365935753
27570,0,0.2888533897347511
27571,0,0.2950563372827229
27572,0,0.3080276033924249
27573,0,0.2934164838062443
27574,0,0.32928149300369175
27575,0,0.3137796923963001
27576,0,0.3165066341654205
27577,0,0.2924351340957601
27578,0,0.29047822494857556
27579,0,0.29835196790786034
27580,0,0.29047822494857556
27581,0,0.3223433015859308
27582,0,0.29967612829204976
27583,0,0.28820496896269415
27584,0,0.28820496896269415
27585,0,0.2888533897347511
27586,0,0.2878810836107265
27587,0,0.36761890764046895
27588,0,0.28820496896269415
27589,0,0.2885290710663572
27590,0,0.2911296683548894
27591,0,0.46316530249432253
27592,0,0.28820496896269415
27593,0,0.32858425131723373
27594,0,0.28820496896269415
27595,0,0.28820496896269415
27596,0,0.2930891533059278
27597,0,0.28820496896269415
27598,0,0.28917792478012083
27599,0,0.2937440279718588
27600,0,0.28820496896269415
27601,0,0.3063469873299175
27602,0,0.28820496896269415
27603,0,0.3006714515556463
27604,0,0.30433702513326966
27605,0,0.29967612829204976
27606,0,0.28820496896269415
27607,0,0.2885290710663572
27608,0,0.3595791474469469
27609,0,0.28820496896269415
27610,0,0.28820496896269415
27611,0,0.2885290710663572
27612,0,0.2885290710663572
27613,0,0.28982764324681304
27614,0,0.34838373308002724
27615,0,0.302334502548503
27616,0,0.29276203666975037
27617,0,0.2947279404601866
27618,0,0.2878810836107265
27619,0,0.28820496896269415
27620,0,0.28820496896269415
27621,0,0.2914557127155027
27622,0,0.3182174168496524
27623,0,0.3127603829464587
27624,0,0.28982764324681304
27625,0,0.3380597518280922
27626,0,0.2901528262886712
27627,0,0.302334502548503
27628,0,0.30400275341551086
27629,0,0.3158237055056242
27630,0,0.2914557127155027
27631,0,0.28917792478012083
27632,0,0.29835196790786034
27633,0,0.29835196790786034
27634,0,0.2917819719225696
27635,0,0.2888533897347511
27636,0,0.28820496896269415
27637,0,0.29276203666975037
27638,0,0.28820496896269415
27639,0,0.2888533897347511
27640,0,0.28820496896269415
27641,0,0.2950563372827229
27642,0,0.3053410793316084
27643,0,0.28820496896269415
27644,0,0.29047822494857556
27645,0,0.2947279404601866
27646,0,0.3010036444449969
27647,0,0.29080383903481566
27648,0,0.29439975649965366
27649,0,0.29769115039162997
27650,0,0.30567617632396654
27651,0,0.2878810836107265
27652,0,0.2917819719225696
27653,0,0.2895026760139204
27654,0,0.3090384244528097
27655,0,0.3020014754780907
27656,0,0.2947279404601866
27657,0,0.28820496896269415
27658,0,0.296701507199435
27659,0,0.3020014754780907
27660,0,0.32928149300369175
27661,0,0.28820496896269415
27662,0,0.2901528262886712
27663,0,0.2914557127155027
27664,0,0.2888533897347511
27665,0,0.3053410793316084
27666,0,0.2940717856031376
27667,0,0.2917819719225696
27668,0,0.29868269265255004
27669,0,0.2885290710663572
27670,0,0.28820496896269415
27671,0,0.2953849467644557
27672,0,0.2885290710663572
27673,0,0.28982764324681304
27674,0,0.2878810836107265
27675,0,0.2885290710663572
27676,0,0.28820496896269415
27677,0,0.2911296683548894
27678,0,0.28820496896269415
27679,0,0.3117428804599765
27680,0,0.2888533897347511
27681,0,0.2911296683548894
27682,0,0.28820496896269415
27683,0,0.2914557127155027
27684,0,0.2885290710663572
27685,0,0.28820496896269415
27686,0,0.3053410793316084
27687,0,0.28820496896269415
27688,0,0.2940717856031376
27689,0,0.296701507199435
27690,0,0.36982462615829725
27691,0,0.2924351340957601
27692,0,0.2888533897347511
27693,0,0.3013360462072505
27694,0,0.30300118045791924
27695,0,0.2914557127155027
27696,0,0.2885290710663572
27697,0,0.28982764324681304
27698,0,0.36395503073193314
27699,0,0.3036686885809984
27700,0,0.3000076932632633
27701,0,0.29047822494857556
27702,0,0.29769115039162997
27703,0,0.28820496896269415
27704,0,0.28820496896269415
27705,0,0.2970311769072676
27706,0,0.2885290710663572
27707,0,0.35486483859462514
27708,0,0.2885290710663572
27709,0,0.2878810836107265
27710,0,0.2878810836107265
27711,0,0.32165370578986424
27712,0,0.2901528262886712
27713,0,0.2888533897347511
27714,0,0.3080276033924249
27715,0,0.28820496896269415
27716,0,0.9071956857139887
27717,0,0.8596487255681324
27718,0,0.29637204912485876
27719,0,0.28820496896269415
27720,0,0.29967612829204976
27721,0,0.2973610580407871
27722,0,0.2970311769072676
27723,0,0.2878810836107265
27724,0,0.31106555259450086
27725,0,0.2911296683548894
27726,0,0.3000076932632633
27727,0,0.2878810836107265
27728,0,0.2924351340957601
27729,0,0.30433702513326966
27730,0,0.29439975649965366
27731,0,0.29439975649965366
27732,0,0.2885290710663572
27733,0,0.29047822494857556
27734,0,0.2885290710663572
27735,0,0.2878810836107265
27736,0,0.28820496896269415
27737,0,0.2914557127155027
27738,0,0.28982764324681304
27739,0,0.2878810836107265
27740,0,0.28982764324681304
27741,0,0.3063469873299175
27742,0,0.29047822494857556
27743,0,0.28917792478012083
27744,0,0.28820496896269415
27745,0,0.29080383903481566
27746,0,0.2911296683548894
27747,0,0.2911296683548894
27748,0,0.28917792478012083
27749,0,0.2878810836107265
27750,0,0.28820496896269415
27751,0,0.28917792478012083
27752,0,0.3654187161270856
27753,0,0.28917792478012083
27754,0,0.2914557127155027
27755,0,0.2911296683548894
27756,0,0.2895026760139204
27757,0,0.2930891533059278
27758,0,0.2895026760139204
27759,0,0.2940717856031376
27760,0,0.2885290710663572
27761,0,0.29967612829204976
27762,0,0.31242101435050523
27763,0,0.302334502548503
27764,0,0.28917792478012083
27765,0,0.2901528262886712
27766,0,0.2888533897347511
27767,0,0.30735474294480614
27768,0,0.2885290710663572
27769,0,0.2960428028903147
27770,0,0.28917792478012083
27771,0,0.2914557127155027
27772,0,0.3020014754780907
27773,0,0.28982764324681304
27774,0,0.3437374215066538
27775,0,0.29868269265255004
27776,0,0.2878810836107265
27777,0,0.3013360462072505
27778,0,0.2885290710663572
27779,0,0.302334502548503
27780,0,0.2885290710663572
27781,0,0.29047822494857556
27782,0,0.28820496896269415
27783,0,0.2953849467644557
27784,0,0.29047822494857556
27785,0,0.2914557127155027
27786,0,0.2924351340957601
27787,0,0.2957137687017843
27788,0,0.3362949123444989
27789,0,0.28820496896269415
27790,0,0.3093757719693381
27791,0,0.28820496896269415
27792,0,0.30567617632396654
27793,0,0.28820496896269415
27794,0,0.30769107098657017
27795,0,0.2934164838062443
27796,0,0.3151415709845026
27797,0,0.3158237055056242
27798,0,0.3189031089629503
27799,0,0.31480080215539474
27800,0,0.28820496896269415
27801,0,0.2953849467644557
27802,0,0.28820496896269415
27803,0,0.4253609978073529
27804,0,0.2895026760139204
27805,0,0.2957137687017843
27806,0,0.28982764324681304
27807,0,0.28820496896269415
27808,0,0.2878810836107265
27809,0,0.2930891533059278
27810,0,0.29080383903481566
27811,0,0.28820496896269415
27812,0,0.2901528262886712
27813,0,0.2993447730573765
27814,0,0.28982764324681304
27815,0,0.2895026760139204
27816,0,0.28917792478012083
27817,0,0.296701507199435
27818,0,0.2970311769072676
27819,0,0.3175325117313734
27820,0,0.30400275341551086
27821,0,0.31072719152689554
27822,0,0.28917792478012083
27823,0,0.28820496896269415
27824,0,0.29080383903481566
27825,0,0.2878810836107265
27826,0,0.32893277797144016
27827,0,0.2924351340957601
27828,0,0.2885290710663572
27829,0,0.2947279404601866
27830,0,0.31106555259450086
27831,0,0.28820496896269415
27832,0,0.3327789415867557
27833,0,0.28820496896269415
27834,0,0.3000076932632633
27835,0,0.28820496896269415
27836,0,0.3742523291221952
27837,0,0.28820496896269415
27838,0,0.28917792478012083
27839,0,0.32719203410364694
27840,0,0.2885290710663572
27841,0,0.2878810836107265
27842,0,0.2953849467644557
27843,0,0.3087012803605102
27844,0,0.28820496896269415
27845,0,0.29637204912485876
27846,0,0.28820496896269415
27847,0,0.28982764324681304
27848,0,0.28820496896269415
27849,0,0.28820496896269415
27850,0,0.5858249810892532
27851,0,0.2937440279718588
27852,0,0.2901528262886712
27853,0,0.2901528262886712
27854,0,0.2885290710663572
27855,0,0.2914557127155027
27856,0,0.33770642116109295
27857,0,0.32130919895494303
27858,0,0.3090384244528097
27859,0,0.28820496896269415
27860,0,0.28820496896269415
27861,0,0.2970311769072676
27862,0,0.2917819719225696
27863,0,0.28917792478012083
27864,0,0.29047822494857556
27865,0,0.31072719152689554
27866,0,0.29439975649965366
27867,0,0.296701507199435
27868,0,0.6063553745534522
27869,0,0.2970311769072676
27870,0,0.28982764324681304
27871,0,0.2970311769072676
27872,0,0.33912082731595633
27873,0,0.3338318012341404
27874,0,0.28982764324681304
27875,0,0.28820496896269415
27876,0,0.4027581573552629
27877,0,0.3114041156527616
27878,0,0.2888533897347511
27879,0,0.2901528262886712
27880,0,0.47929869544682363
27881,0,0.2970311769072676
27882,0,0.31072719152689554
27883,0,0.30400275341551086
27884,0,0.2953849467644557
27885,0,0.3097133226731475
27886,0,0.33559025044137847
27887,0,0.28820496896269415
27888,0,0.32303367177216563
27889,0,0.3097133226731475
27890,0,0.3087012803605102
27891,0,0.2901528262886712
27892,0,0.2888533897347511
27893,0,0.2895026760139204
27894,0,0.3013360462072505
27895,0,0.2888533897347511
27896,0,0.28820496896269415
27897,0,0.4623800018913976
27898,0,0.2921084457812122
27899,0,0.30601147906640774
27900,0,0.302334502548503
27901,0,0.28820496896269415
27902,0,0.2911296683548894
27903,0,0.2973610580407871
27904,0,0.2980214537506383
27905,0,0.28820496896269415
27906,0,0.29047822494857556
27907,0,0.302334502548503
27908,0,0.2885290710663572
27909,0,0.2878810836107265
27910,0,0.2878810836107265
27911,0,0.30701861950011555
27912,0,0.2937440279718588
27913,0,0.2917819719225696
27914,0,0.2885290710663572
27915,0,0.2934164838062443
27916,0,0.29637204912485876
27917,0,0.28982764324681304
27918,0,0.2914557127155027
27919,0,0.2911296683548894
27920,0,0.2921084457812122
27921,0,0.2895026760139204
27922,0,0.2895026760139204
27923,0,0.29080383903481566
27924,0,0.3209648865161562
27925,0,0.2885290710663572
27926,0,0.28820496896269415
27927,0,0.45101605390462374
27928,0,0.2888533897347511
27929,0,0.28982764324681304
27930,0,0.28917792478012083
27931,0,0.2914557127155027
27932,0,0.2911296683548894
27933,0,0.2888533897347511
27934,0,0.2937440279718588
27935,0,0.2940717856031376
27936,0,0.2885290710663572
27937,0,0.2885290710663572
27938,0,0.30333483085398244
27939,0,0.3093757719693381
27940,0,0.28820496896269415
27941,0,0.28820496896269415
27942,0,0.29967612829204976
27943,0,0.2917819719225696
27944,0,0.28820496896269415
27945,0,0.2901528262886712
27946,0,0.2885290710663572
27947,0,0.2921084457812122
27948,0,0.2917819719225696
27949,0,0.2937440279718588
27950,0,0.2960428028903147
27951,0,0.28820496896269415
27952,0,0.28917792478012083
27953,0,0.3189031089629503
27954,0,0.34516392278995744
27955,0,0.29080383903481566
27956,0,0.4168909227557226
27957,0,0.28820496896269415
27958,0,0.30166865662451176
27959,0,0.2950563372827229
27960,0,0.36432071730178894
27961,0,0.29276203666975037
27962,0,0.2911296683548894
27963,0,0.2885290710663572
27964,0,0.28917792478012083
27965,0,0.2917819719225696
27966,0,0.2947279404601866
27967,0,0.2895026760139204
27968,0,0.5470594927157326
27969,0,0.29080383903481566
27970,0,0.2917819719225696
27971,0,0.2953849467644557
27972,0,0.2895026760139204
27973,0,0.2970311769072676
27974,0,0.2970311769072676
27975,0,0.2878810836107265
27976,0,0.2901528262886712
27977,0,0.2885290710663572
27978,0,0.2885290710663572
27979,0,0.28820496896269415
27980,0,0.34409378383522815
27981,0,0.2950563372827229
27982,0,0.2878810836107265
27983,0,0.3010036444449969
27984,0,0.2888533897347511
27985,0,0.2888533897347511
27986,0,0.29080383903481566
27987,0,0.28820496896269415
27988,0,0.29047822494857556
27989,0,0.3219984067555708
27990,0,0.3020014754780907
27991,0,0.30601147906640774
27992,0,0.3066827008846874
27993,0,0.29637204912485876
27994,0,0.2953849467644557
27995,0,0.2973610580407871
27996,0,0.3100510763264976
27997,0,0.29080383903481566
27998,0,0.2980214537506383
27999,0,0.28820496896269415
28000,0,0.28820496896269415
28001,0,0.28820496896269415
28002,0,0.2901528262886712
28003,0,0.2947279404601866
28004,0,0.30333483085398244
28005,0,0.28917792478012083
28006,0,0.2973610580407871
28007,0,0.28820496896269415
28008,0,0.2901528262886712
28009,0,0.2888533897347511
28010,0,0.2888533897347511
28011,0,0.29080383903481566
28012,0,0.28820496896269415
28013,0,0.2937440279718588
28014,0,0.44164937559861367
28015,0,0.28820496896269415
28016,0,0.3066827008846874
28017,0,0.2947279404601866
28018,0,0.2924351340957601
28019,0,0.2953849467644557
28020,0,0.28982764324681304
28021,0,0.2911296683548894
28022,0,0.2934164838062443
28023,0,0.3103890326908553
28024,0,0.2924351340957601
28025,0,0.31480080215539474
28026,0,0.31480080215539474
28027,0,0.2970311769072676
28028,0,0.46395078585820726
28029,0,0.28820496896269415
28030,0,0.2885290710663572
28031,0,0.2934164838062443
28032,0,0.2911296683548894
28033,0,0.296701507199435
28034,0,0.2901528262886712
28035,0,0.2911296683548894
28036,0,0.2934164838062443
28037,0,0.29080383903481566
28038,0,0.3444503217022702
28039,0,0.2930891533059278
28040,0,0.28820496896269415
28041,0,0.29276203666975037
28042,0,0.2980214537506383
28043,0,0.28820496896269415
28044,0,0.3087012803605102
28045,0,0.28982764324681304
28046,0,0.2940717856031376
28047,0,0.2888533897347511
28048,0,0.3237248142038517
28049,0,0.32893277797144016
28050,0,0.29047822494857556
28051,0,0.3000076932632633
28052,0,0.2960428028903147
28053,0,0.30400275341551086
28054,0,0.3278877642690647
28055,0,0.3046715035092302
28056,0,0.2895026760139204
28057,0,0.2895026760139204
28058,0,0.302334502548503
28059,0,0.2930891533059278
28060,0,0.2888533897347511
28061,0,0.3063469873299175
28062,0,0.2885290710663572
28063,0,0.30300118045791924
28064,0,0.28820496896269415
28065,0,0.3087012803605102
28066,0,0.2878810836107265
28067,0,0.29637204912485876
28068,0,0.28982764324681304
28069,0,0.2895026760139204
28070,0,0.29637204912485876
28071,0,0.35450335026341034
28072,0,0.35341988318498707
28073,0,0.4733894345599892
28074,0,0.28982764324681304
28075,0,0.28820496896269415
28076,0,0.2888533897347511
28077,0,0.2888533897347511
28078,0,0.2878810836107265
28079,0,0.3240706743380925
28080,0,0.2924351340957601
28081,0,0.3117428804599765
28082,0,0.30701861950011555
28083,0,0.29080383903481566
28084,0,0.2970311769072676
28085,0,0.30601147906640774
28086,0,0.2888533897347511
28087,0,0.4099969285159939
28088,0,0.2921084457812122
28089,0,0.2937440279718588
28090,0,0.2878810836107265
28091,0,0.2937440279718588
28092,0,0.29276203666975037
28093,0,0.32268839001402855
28094,0,0.28820496896269415
28095,0,0.2878810836107265
28096,0,0.28820496896269415
28097,0,0.2878810836107265
28098,0,0.2885290710663572
28099,0,0.28820496896269415
28100,0,0.2914557127155027
28101,0,0.4023783109538099
28102,0,0.28982764324681304
28103,0,0.2911296683548894
28104,0,0.2885290710663572
28105,0,0.28917792478012083
28106,0,0.29967612829204976
28107,0,0.31684839566491335
28108,0,0.2885290710663572
28109,0,0.2940717856031376
28110,0,0.2993447730573765
28111,0,0.2885290710663572
28112,0,0.30735474294480614
28113,0,0.29047822494857556
28114,0,0.28820496896269415
28115,0,0.2878810836107265
28116,0,0.325109407162149
28117,0,0.30769107098657017
28118,0,0.2921084457812122
28119,0,0.2888533897347511
28120,0,0.28982764324681304
28121,0,0.28982764324681304
28122,0,0.3036686885809984
28123,0,0.28982764324681304
28124,0,0.2885290710663572
28125,0,0.28820496896269415
28126,0,0.28820496896269415
28127,0,0.2980214537506383
28128,0,0.2947279404601866
28129,0,0.28820496896269415
28130,0,0.2911296683548894
28131,0,0.3000076932632633
28132,0,0.2930891533059278
28133,0,0.296701507199435
28134,0,0.3189031089629503
28135,0,0.3185601646609659
28136,0,0.2921084457812122
28137,0,0.2885290710663572
28138,0,0.28917792478012083
28139,0,0.2901528262886712
28140,0,0.29276203666975037
28141,0,0.2911296683548894
28142,0,0.28917792478012083
28143,0,0.28982764324681304
28144,0,0.2901528262886712
28145,0,0.2993447730573765
28146,0,0.28820496896269415
28147,0,0.30601147906640774
28148,0,0.2947279404601866
28149,0,0.28820496896269415
28150,0,0.28917792478012083
28151,0,0.2921084457812122
28152,0,0.30769107098657017
28153,0,0.2888533897347511
28154,0,0.28820496896269415
28155,0,0.2930891533059278
28156,0,0.28820496896269415
28157,0,0.2895026760139204
28158,0,0.29047822494857556
28159,0,0.29637204912485876
28160,0,0.4058010940736632
28161,0,0.2917819719225696
28162,0,0.2917819719225696
28163,0,0.2917819719225696
28164,0,0.29047822494857556
28165,0,0.2878810836107265
28166,0,0.3046715035092302
28167,0,0.28820496896269415
28168,0,0.2930891533059278
28169,0,0.34480703479251684
28170,0,0.29276203666975037
28171,0,0.28982764324681304
28172,0,0.30166865662451176
28173,0,0.2885290710663572
28174,0,0.3087012803605102
28175,0,0.2888533897347511
28176,0,0.2888533897347511
28177,0,0.2921084457812122
28178,0,0.28820496896269415
28179,0,0.28820496896269415
28180,0,0.2911296683548894
28181,0,0.3053410793316084
28182,0,0.3083643399285946
28183,0,0.3026677376154703
28184,0,0.2917819719225696
28185,0,0.3189031089629503
28186,0,0.2914557127155027
28187,0,0.2917819719225696
28188,0,0.2914557127155027
28189,0,0.29439975649965366
28190,0,0.2885290710663572
28191,0,0.2888533897347511
28192,0,0.2885290710663572
28193,0,0.29439975649965366
28194,0,0.3120818467736525
28195,0,0.29047822494857556
28196,0,0.2888533897347511
28197,0,0.28820496896269415
28198,0,0.3093757719693381
28199,0,0.296701507199435
28200,0,0.2895026760139204
28201,0,0.9344614160663768
28202,0,0.30166865662451176
28203,0,0.3141198626120792
28204,0,0.29080383903481566
28205,0,0.4054203259422889
28206,0,0.29080383903481566
28207,0,0.30601147906640774
28208,0,0.2930891533059278
28209,0,0.3731433949963033
28210,0,0.3006714515556463
28211,0,0.2924351340957601
28212,0,0.2901528262886712
28213,0,0.2885290710663572
28214,0,0.2895026760139204
28215,0,0.2885290710663572
28216,0,0.29047822494857556
28217,0,0.28917792478012083
28218,0,0.28820496896269415
28219,0,0.29276203666975037
28220,0,0.3209648865161562
28221,0,0.2924351340957601
28222,0,0.28820496896269415
28223,0,0.28820496896269415
28224,0,0.28917792478012083
28225,0,0.2885290710663572
28226,0,0.3348863200524197
28227,0,0.29439975649965366
28228,0,0.3020014754780907
28229,0,0.299013627773167
28230,0,0.32684445354996877
28231,0,0.2895026760139204
28232,0,0.2885290710663572
28233,0,0.299013627773167
28234,0,0.3209648865161562
28235,0,0.28982764324681304
28236,0,0.28820496896269415
28237,0,0.2901528262886712
28238,0,0.28917792478012083
28239,0,0.296701507199435
28240,0,0.32545603466932
28241,0,0.3219984067555708
28242,0,0.3120818467736525
28243,0,0.3093757719693381
28244,0,0.33067823125162243
28245,0,0.28820496896269415
28246,0,0.2980214537506383
28247,0,0.3020014754780907
28248,0,0.28917792478012083
28249,0,0.29637204912485876
28250,0,0.2895026760139204
28251,0,0.2888533897347511
28252,0,0.29080383903481566
28253,0,0.2921084457812122
28254,0,0.29047822494857556
28255,0,0.2885290710663572
28256,0,0.30033946775629955
28257,0,0.2911296683548894
28258,0,0.2957137687017843
28259,0,0.28982764324681304
28260,0,0.2895026760139204
28261,0,0.2885290710663572
28262,0,0.28917792478012083
28263,0,0.29080383903481566
28264,0,0.28820496896269415
28265,0,0.28982764324681304
28266,0,0.2895026760139204
28267,0,0.2895026760139204
28268,0,0.2885290710663572
28269,0,0.2911296683548894
28270,0,0.2885290710663572
28271,0,0.2885290710663572
28272,0,0.2921084457812122
28273,0,0.29080383903481566
28274,0,0.29047822494857556
28275,0,0.28820496896269415
28276,0,0.35812565209217795
28277,0,0.2917819719225696
28278,0,0.30166865662451176
28279,0,0.2930891533059278
28280,0,0.2895026760139204
28281,0,0.2878810836107265
28282,0,0.2895026760139204
28283,0,0.2934164838062443
28284,0,0.28982764324681304
28285,0,0.29047822494857556
28286,0,0.3199331182183254
28287,0,0.3278877642690647
28288,0,0.2885290710663572
28289,0,0.3223433015859308
28290,0,0.3387669552083526
28291,0,0.2937440279718588
28292,0,0.28820496896269415
28293,0,0.2878810836107265
28294,0,0.28917792478012083
28295,0,0.3013360462072505
28296,0,0.2901528262886712
28297,0,0.2901528262886712
28298,0,0.2960428028903147
28299,0,0.2980214537506383
28300,0,0.2888533897347511
28301,0,0.2888533897347511
28302,0,0.2940717856031376
28303,0,0.2895026760139204
28304,0,0.2960428028903147
28305,0,0.28820496896269415
28306,0,0.2888533897347511
28307,0,0.30601147906640774
28308,0,0.28917792478012083
28309,0,0.29276203666975037
28310,0,0.28820496896269415
28311,0,0.28820496896269415
28312,0,0.2901528262886712
28313,0,0.2885290710663572
28314,0,0.2888533897347511
28315,0,0.2895026760139204
28316,0,0.2901528262886712
28317,0,0.2937440279718588
28318,0,0.2895026760139204
28319,0,0.2885290710663572
28320,0,0.30166865662451176
28321,0,0.2917819719225696
28322,0,0.3738825370049903
28323,0,0.2921084457812122
28324,0,0.2937440279718588
28325,0,0.29047822494857556
28326,0,0.2901528262886712
28327,0,0.2895026760139204
28328,0,0.37684496645214327
28329,0,0.28917792478012083
28330,0,0.28820496896269415
28331,0,0.28820496896269415
28332,0,0.3010036444449969
28333,0,0.893618456666929
28334,0,0.2911296683548894
28335,0,0.2960428028903147
28336,0,0.28917792478012083
28337,0,0.2885290710663572
28338,0,0.3013360462072505
28339,0,0.2940717856031376
28340,0,0.3989650135236748
28341,0,0.2917819719225696
28342,0,0.28917792478012083
28343,0,0.2937440279718588
28344,0,0.2917819719225696
28345,0,0.2878810836107265
28346,0,0.35233792000993924
28347,0,0.28917792478012083
28348,0,0.2885290710663572
28349,0,0.3097133226731475
28350,0,0.3006714515556463
28351,0,0.2937440279718588
28352,0,0.2885290710663572
28353,0,0.2885290710663572
28354,0,0.2888533897347511
28355,0,0.32684445354996877
28356,0,0.2957137687017843
28357,0,0.2980214537506383
28358,0,0.2980214537506383
28359,0,0.28917792478012083
28360,0,0.2937440279718588
28361,0,0.28982764324681304
28362,0,0.2888533897347511
28363,0,0.28917792478012083
28364,0,0.29047822494857556
28365,0,0.28917792478012083
28366,0,0.2888533897347511
28367,0,0.28982764324681304
28368,0,0.28820496896269415
28369,0,0.28917792478012083
28370,0,0.28820496896269415
28371,0,0.2953849467644557
28372,0,0.2885290710663572
28373,0,0.29835196790786034
28374,0,0.29769115039162997
28375,0,0.2885290710663572
28376,0,0.40732529548379787
28377,0,0.30500618831755416
28378,0,0.2950563372827229
28379,0,0.29637204912485876
28380,0,0.28820496896269415
28381,0,0.3087012803605102
28382,0,0.2937440279718588
28383,0,0.2947279404601866
28384,0,0.2885290710663572
28385,0,0.2940717856031376
28386,0,0.28820496896269415
28387,0,0.28820496896269415
28388,0,0.31684839566491335
28389,0,0.2917819719225696
28390,0,0.29276203666975037
28391,0,0.29047822494857556
28392,0,0.2888533897347511
28393,0,0.41765898449060174
28394,0,0.44164937559861367
28395,0,0.433875115154371
28396,0,0.29835196790786034
28397,0,0.2930891533059278
28398,0,0.29835196790786034
28399,0,0.3117428804599765
28400,0,0.28820496896269415
28401,0,0.3359424901021308
28402,0,0.28917792478012083
28403,0,0.28820496896269415
28404,0,0.28820496896269415
28405,0,0.2980214537506383
28406,0,0.2970311769072676
28407,0,0.2940717856031376
28408,0,0.2878810836107265
28409,0,0.29080383903481566
28410,0,0.28982764324681304
28411,0,0.3151415709845026
28412,0,0.2895026760139204
28413,0,0.2885290710663572
28414,0,0.28820496896269415
28415,0,0.28820496896269415
28416,0,0.28820496896269415
28417,0,0.2930891533059278
28418,0,0.2885290710663572
28419,0,0.313099952316646
28420,0,0.3240706743380925
28421,0,0.2980214537506383
28422,0,0.29276203666975037
28423,0,0.28820496896269415
28424,0,0.28917792478012083
28425,0,0.29637204912485876
28426,0,0.3161650706944725
28427,0,0.28917792478012083
28428,0,0.2888533897347511
28429,0,0.3158237055056242
28430,0,0.2885290710663572
28431,0,0.2940717856031376
28432,0,0.2885290710663572
28433,0,0.2878810836107265
28434,0,0.28820496896269415
28435,0,0.28820496896269415
28436,0,0.2924351340957601
28437,0,0.2930891533059278
28438,0,0.2888533897347511
28439,0,0.2888533897347511
28440,0,0.2895026760139204
28441,0,0.2878810836107265
28442,0,0.29769115039162997
28443,0,0.32027684588445937
28444,0,0.2914557127155027
28445,0,0.2924351340957601
28446,0,0.3103890326908553
28447,0,0.29439975649965366
28448,0,0.29276203666975037
28449,0,0.2960428028903147
28450,0,0.29047822494857556
28451,0,0.28820496896269415
28452,0,0.2921084457812122
28453,0,0.2917819719225696
28454,0,0.30735474294480614
28455,0,0.28820496896269415
28456,0,0.29080383903481566
28457,0,0.2924351340957601
28458,0,0.29047822494857556
28459,0,0.2885290710663572
28460,0,0.3566747598755968
28461,0,0.28982764324681304
28462,0,0.2924351340957601
28463,0,0.2947279404601866
28464,0,0.28982764324681304
28465,0,0.28820496896269415
28466,0,0.2885290710663572
28467,0,0.3161650706944725
28468,0,0.2911296683548894
28469,0,0.31480080215539474
28470,0,0.2911296683548894
28471,0,0.28820496896269415
28472,0,0.2970311769072676
28473,0,0.3093757719693381
28474,0,0.3097133226731475
28475,0,0.3097133226731475
28476,0,0.28820496896269415
28477,0,0.2901528262886712
28478,0,0.29276203666975037
28479,0,0.2878810836107265
28480,0,0.28917792478012083
28481,0,0.4311615924276343
28482,0,0.2888533897347511
28483,0,0.28982764324681304
28484,0,0.2888533897347511
28485,0,0.2901528262886712
28486,0,0.2921084457812122
28487,0,0.2934164838062443
28488,0,0.2901528262886712
28489,0,0.28982764324681304
28490,0,0.2885290710663572
28491,0,0.2888533897347511
28492,0,0.29080383903481566
28493,0,0.42073519251112435
28494,0,0.28982764324681304
28495,0,0.28820496896269415
28496,0,0.28917792478012083
28497,0,0.28820496896269415
28498,0,0.2895026760139204
28499,0,0.28820496896269415
28500,0,0.2895026760139204
28501,0,0.2957137687017843
28502,0,0.2888533897347511
28503,0,0.2895026760139204
28504,0,0.2947279404601866
28505,0,0.28820496896269415
28506,0,0.302334502548503
28507,0,0.2950563372827229
28508,0,0.29868269265255004
28509,0,0.28820496896269415
28510,0,0.37684496645214327
28511,0,0.299013627773167
28512,0,0.28820496896269415
28513,0,0.29047822494857556
28514,0,0.28820496896269415
28515,0,0.32337914659186107
28516,0,0.3026677376154703
28517,0,0.2980214537506383
28518,0,0.2934164838062443
28519,0,0.29080383903481566
28520,0,0.28917792478012083
28521,0,0.29868269265255004
28522,0,0.302334502548503
28523,0,0.2901528262886712
28524,0,0.30500618831755416
28525,0,0.2878810836107265
28526,0,0.29080383903481566
28527,0,0.2885290710663572
28528,0,0.2911296683548894
28529,0,0.28820496896269415
28530,0,0.2953849467644557
28531,0,0.2947279404601866
28532,0,0.29835196790786034
28533,0,0.31719035493860803
28534,0,0.3175325117313734
28535,0,0.3134397222154094
28536,0,0.3090384244528097
28537,0,0.2960428028903147
28538,0,0.29047822494857556
28539,0,0.29080383903481566
28540,0,0.2888533897347511
28541,0,0.3362949123444989
28542,0,0.3303287655398883
28543,0,0.2885290710663572
28544,0,0.372404845103676
28545,0,0.28820496896269415
28546,0,0.28820496896269415
28547,0,0.2924351340957601
28548,0,0.3090384244528097
28549,0,0.2895026760139204
28550,0,0.2885290710663572
28551,0,0.3134397222154094
28552,0,0.3100510763264976
28553,0,0.2980214537506383
28554,0,0.2878810836107265
28555,0,0.2914557127155027
28556,0,0.3341831235453732
28557,0,0.28917792478012083
28558,0,0.2921084457812122
28559,0,0.28820496896269415
28560,0,0.28820496896269415
28561,0,0.2895026760139204
28562,0,0.31242101435050523
28563,0,0.28982764324681304
28564,0,0.2970311769072676
28565,0,0.327539804436218
28566,0,0.28820496896269415
28567,0,0.28820496896269415
28568,0,0.30166865662451176
28569,0,0.29080383903481566
28570,0,0.30400275341551086
28571,0,0.2950563372827229
28572,0,0.3000076932632633
28573,0,0.29276203666975037
28574,0,0.2888533897347511
28575,0,0.3090384244528097
28576,0,0.2888533897347511
28577,0,0.28982764324681304
28578,0,0.2901528262886712
28579,0,0.2937440279718588
28580,0,0.2914557127155027
28581,0,0.2878810836107265
28582,0,0.2878810836107265
28583,0,0.28820496896269415
28584,0,0.28820496896269415
28585,0,0.2878810836107265
28586,0,0.2895026760139204
28587,0,0.2953849467644557
28588,0,0.2914557127155027
28589,0,0.29047822494857556
28590,0,0.2895026760139204
28591,0,0.29439975649965366
28592,0,0.2937440279718588
28593,0,0.30567617632396654
28594,0,0.5930866436182691
28595,0,0.30300118045791924
28596,0,0.2921084457812122
28597,0,0.3066827008846874
28598,0,0.3063469873299175
28599,0,0.29769115039162997
28600,0,0.33137772326221426
28601,0,0.2921084457812122
28602,0,0.28820496896269415
28603,0,0.28820496896269415
28604,0,0.28982764324681304
28605,0,0.2888533897347511
28606,0,0.3433812350310626
28607,0,0.296701507199435
28608,0,0.2888533897347511
28609,0,0.3010036444449969
28610,0,0.2901528262886712
28611,0,0.29769115039162997
28612,0,0.28917792478012083
28613,0,0.2888533897347511
28614,0,0.28917792478012083
28615,0,0.2888533897347511
28616,0,0.28820496896269415
28617,0,0.28917792478012083
28618,0,0.28917792478012083
28619,0,0.28820496896269415
28620,0,0.2885290710663572
28621,0,0.3093757719693381
28622,0,0.29080383903481566
28623,0,0.2937440279718588
28624,0,0.33102788392118504
28625,0,0.3006714515556463
28626,0,0.2924351340957601
28627,0,0.3006714515556463
28628,0,0.3219984067555708
28629,0,0.3690887773714333
28630,0,0.28820496896269415
28631,0,0.3508976573786307
28632,0,0.29047822494857556
28633,0,0.32928149300369175
28634,0,0.2957137687017843
28635,0,0.3020014754780907
28636,0,0.29439975649965366
28637,0,0.2947279404601866
28638,0,0.28820496896269415
28639,0,0.2937440279718588
28640,0,0.29276203666975037
28641,0,0.3006714515556463
28642,0,0.722709868081591
28643,0,0.2885290710663572
28644,0,0.2930891533059278
28645,0,0.2993447730573765
28646,0,0.33137772326221426
28647,0,0.2993447730573765
28648,0,0.2885290710663572
28649,0,0.28917792478012083
28650,0,0.29835196790786034
28651,0,0.29769115039162997
28652,0,0.2888533897347511
28653,0,0.30735474294480614
28654,0,0.2917819719225696
28655,0,0.28820496896269415
28656,0,0.3134397222154094
28657,0,0.2940717856031376
28658,0,0.2895026760139204
28659,0,0.2878810836107265
28660,0,0.2888533897347511
28661,0,0.28820496896269415
28662,0,0.28982764324681304
28663,0,0.28917792478012083
28664,0,0.28982764324681304
28665,0,0.30500618831755416
28666,0,0.313099952316646
28667,0,0.2878810836107265
28668,0,0.3010036444449969
28669,0,0.2885290710663572
28670,0,0.29080383903481566
28671,0,0.29080383903481566
28672,0,0.2888533897347511
28673,0,0.2878810836107265
28674,0,0.2940717856031376
28675,0,0.29080383903481566
28676,0,0.28820496896269415
28677,0,0.2924351340957601
28678,0,0.2885290710663572
28679,0,0.2888533897347511
28680,0,0.2947279404601866
28681,0,0.2888533897347511
28682,0,0.2888533897347511
28683,0,0.28820496896269415
28684,0,0.28820496896269415
28685,0,0.3100510763264976
28686,0,0.2917819719225696
28687,0,0.2895026760139204
28688,0,0.28982764324681304
28689,0,0.28820496896269415
28690,0,0.2885290710663572
28691,0,0.29276203666975037
28692,0,0.2878810836107265
28693,0,0.2921084457812122
28694,0,0.3097133226731475
28695,0,0.2885290710663572
28696,0,0.2878810836107265
28697,0,0.29769115039162997
28698,0,0.28917792478012083
28699,0,0.2957137687017843
28700,0,0.28820496896269415
28701,0,0.4397029736323013
28702,0,0.2917819719225696
28703,0,0.28820496896269415
28704,0,0.28820496896269415
28705,0,0.2895026760139204
28706,0,0.2888533897347511
28707,0,0.3020014754780907
28708,0,0.28917792478012083
28709,0,0.2911296683548894
28710,0,0.3080276033924249
28711,0,0.28917792478012083
28712,0,0.29047822494857556
28713,0,0.3000076932632633
28714,0,0.28917792478012083
28715,0,0.2911296683548894
28716,0,0.2901528262886712
28717,0,0.4796928706045703
28718,0,0.3093757719693381
28719,0,0.2937440279718588
28720,0,0.3775870241373669
28721,0,0.29276203666975037
28722,0,0.2878810836107265
28723,0,0.2885290710663572
28724,0,0.2888533897347511
28725,0,0.2950563372827229
28726,0,0.3063469873299175
28727,0,0.299013627773167
28728,0,0.28982764324681304
28729,0,0.2921084457812122
28730,0,0.2888533897347511
28731,0,0.33067823125162243
28732,0,0.3158237055056242
28733,0,0.2901528262886712
28734,0,0.2888533897347511
28735,0,0.2901528262886712
28736,0,0.28820496896269415
28737,0,0.29080383903481566
28738,0,0.2973610580407871
28739,0,0.2921084457812122
28740,0,0.2885290710663572
28741,0,0.30300118045791924
28742,0,0.2878810836107265
28743,0,0.2934164838062443
28744,0,0.2901528262886712
28745,0,0.2914557127155027
28746,0,0.2970311769072676
28747,0,0.2878810836107265
28748,0,0.28917792478012083
28749,0,0.3036686885809984
28750,0,0.4729957303897097
28751,0,0.28820496896269415
28752,0,0.28820496896269415
28753,0,0.2930891533059278
28754,0,0.2885290710663572
28755,0,0.3020014754780907
28756,0,0.28820496896269415
28757,0,0.28982764324681304
28758,0,0.29637204912485876
28759,0,0.2878810836107265
28760,0,0.2878810836107265
28761,0,0.2885290710663572
28762,0,0.2917819719225696
28763,0,0.2917819719225696
28764,0,0.2950563372827229
28765,0,0.3046715035092302
28766,0,0.2993447730573765
28767,0,0.2934164838062443
28768,0,0.2878810836107265
28769,0,0.2878810836107265
28770,0,0.38018872692830935
28771,0,0.29637204912485876
28772,0,0.28820496896269415
28773,0,0.2895026760139204
28774,0,0.2921084457812122
28775,0,0.2924351340957601
28776,0,0.2937440279718588
28777,0,0.30033946775629955
28778,0,0.29439975649965366
28779,0,0.28917792478012083
28780,0,0.2924351340957601
28781,0,0.2885290710663572
28782,0,0.2895026760139204
28783,0,0.2895026760139204
28784,0,0.2895026760139204
28785,0,0.2888533897347511
28786,0,0.2911296683548894
28787,0,0.3087012803605102
28788,0,0.3087012803605102
28789,0,0.2914557127155027
28790,0,0.28820496896269415
28791,0,0.2888533897347511
28792,0,0.2895026760139204
28793,0,0.2888533897347511
28794,0,0.3240706743380925
28795,0,0.3134397222154094
28796,0,0.2888533897347511
28797,0,0.2878810836107265
28798,0,0.2878810836107265
28799,0,0.28982764324681304
28800,0,0.2957137687017843
28801,0,0.28820496896269415
28802,0,0.29835196790786034
28803,0,0.28982764324681304
28804,0,0.3264970630530237
28805,0,0.30166865662451176
28806,0,0.3053410793316084
28807,0,0.2885290710663572
28808,0,0.28917792478012083
28809,0,0.2895026760139204
28810,0,0.28982764324681304
28811,0,0.2895026760139204
28812,0,0.2957137687017843
28813,0,0.2878810836107265
28814,0,0.2885290710663572
28815,0,0.2885290710663572
28816,0,0.28917792478012083
28817,0,0.2885290710663572
28818,0,0.2885290710663572
28819,0,0.2980214537506383
28820,0,0.2895026760139204
28821,0,0.2980214537506383
28822,0,0.2921084457812122
28823,0,0.30300118045791924
28824,0,0.28820496896269415
28825,0,0.30701861950011555
28826,0,0.3189031089629503
28827,0,0.38616117799674776
28828,0,0.3258028533368039
28829,0,0.3247629710892388
28830,0,0.28917792478012083
28831,0,0.2888533897347511
28832,0,0.3278877642690647
28833,0,0.28820496896269415
28834,0,0.2917819719225696
28835,0,0.29047822494857556
28836,0,0.31242101435050523
28837,0,0.3100510763264976
28838,0,0.34516392278995744
28839,0,0.2924351340957601
28840,0,0.30601147906640774
28841,0,0.33700030338180054
28842,0,0.2888533897347511
28843,0,0.3348863200524197
28844,0,0.2924351340957601
28845,0,0.2911296683548894
28846,0,0.2930891533059278
28847,0,0.2953849467644557
28848,0,0.2924351340957601
28849,0,0.28820496896269415
28850,0,0.2895026760139204
28851,0,0.28820496896269415
28852,0,0.2947279404601866
28853,0,0.35450335026341034
28854,0,0.33067823125162243
28855,0,0.28982764324681304
28856,0,0.3373532715786863
28857,0,0.33137772326221426
28858,0,0.28820496896269415
28859,0,0.28820496896269415
28860,0,0.28820496896269415
28861,0,0.313099952316646
28862,0,0.3103890326908553
28863,0,0.2917819719225696
28864,0,0.28820496896269415
28865,0,0.29439975649965366
28866,0,0.2888533897347511
28867,0,0.2901528262886712
28868,0,0.2888533897347511
28869,0,0.29047822494857556
28870,0,0.2885290710663572
28871,0,0.2885290710663572
28872,0,0.2937440279718588
28873,0,0.2921084457812122
28874,0,0.2930891533059278
28875,0,0.29080383903481566
28876,0,0.28982764324681304
28877,0,0.2885290710663572
28878,0,0.2917819719225696
28879,0,0.2888533897347511
28880,0,0.2878810836107265
28881,0,0.2934164838062443
28882,0,0.28917792478012083
28883,0,0.28820496896269415
28884,0,0.29967612829204976
28885,0,0.31787486578729024
28886,0,0.2901528262886712
28887,0,0.2914557127155027
28888,0,0.9959497227384843
28889,0,0.2878810836107265
28890,0,0.2940717856031376
28891,0,0.465522285440863
28892,0,0.2885290710663572
28893,0,0.299013627773167
28894,0,0.296701507199435
28895,0,0.30769107098657017
28896,0,0.28820496896269415
28897,0,0.29439975649965366
28898,0,0.28820496896269415
28899,0,0.28820496896269415
28900,0,0.3087012803605102
28901,0,0.2947279404601866
28902,0,0.2924351340957601
28903,0,0.42073519251112435
28904,0,0.2888533897347511
28905,0,0.2950563372827229
28906,0,0.33067823125162243
28907,0,0.2885290710663572
28908,0,0.2885290710663572
28909,0,0.28820496896269415
28910,0,0.28820496896269415
28911,0,0.3036686885809984
28912,0,0.30701861950011555
28913,0,0.29439975649965366
28914,0,0.28820496896269415
28915,0,0.30166865662451176
28916,0,0.2885290710663572
28917,0,0.28820496896269415
28918,0,0.2957137687017843
28919,0,0.28982764324681304
28920,0,0.31548253885164185
28921,0,0.4741769416963384
28922,0,0.29868269265255004
28923,0,0.2885290710663572
28924,0,0.30033946775629955
28925,0,0.29769115039162997
28926,0,0.34552098537783493
28927,0,0.2895026760139204
28928,0,0.2888533897347511
28929,0,0.299013627773167
28930,0,0.28820496896269415
28931,0,0.28820496896269415
28932,0,0.2937440279718588
28933,0,0.30400275341551086
28934,0,0.28982764324681304
28935,0,0.28820496896269415
28936,0,0.28917792478012083
28937,0,0.2911296683548894
28938,0,0.2885290710663572
28939,0,0.2895026760139204
28940,0,0.30769107098657017
28941,0,0.296701507199435
28942,0,0.2885290710663572
28943,0,0.2888533897347511
28944,0,0.2878810836107265
28945,0,0.29835196790786034
28946,0,0.6498504238292986
28947,0,0.31924624949653846
28948,0,0.28820496896269415
28949,0,0.28820496896269415
28950,0,0.2924351340957601
28951,0,0.2930891533059278
28952,0,0.2895026760139204
28953,0,0.2947279404601866
28954,0,0.2930891533059278
28955,0,0.28917792478012083
28956,0,0.372404845103676
28957,0,0.34195825392261303
28958,0,0.3006714515556463
28959,0,0.28820496896269415
28960,0,0.2878810836107265
28961,0,0.30735474294480614
28962,0,0.28917792478012083
28963,0,0.28982764324681304
28964,0,0.32719203410364694
28965,0,0.2957137687017843
28966,0,0.3264970630530237
28967,0,0.2957137687017843
28968,0,0.2888533897347511
28969,0,0.2924351340957601
28970,0,0.3175325117313734
28971,0,0.2885290710663572
28972,0,0.2901528262886712
28973,0,0.28820496896269415
28974,0,0.2917819719225696
28975,0,0.2885290710663572
28976,0,0.29080383903481566
28977,0,0.28982764324681304
28978,0,0.2953849467644557
28979,0,0.29868269265255004
28980,0,0.28820496896269415
28981,0,0.2973610580407871
28982,0,0.28982764324681304
28983,0,0.28917792478012083
28984,0,0.28820496896269415
28985,0,0.28820496896269415
28986,0,0.32130919895494303
28987,0,0.299013627773167
28988,0,0.29047822494857556
28989,0,0.2888533897347511
28990,0,0.2911296683548894
28991,0,0.2921084457812122
28992,0,0.2888533897347511
28993,0,0.2885290710663572
28994,0,0.29047822494857556
28995,0,0.28820496896269415
28996,0,0.29047822494857556
28997,0,0.30166865662451176
28998,0,0.2914557127155027
28999,0,0.2924351340957601
29000,0,0.3175325117313734
29001,0,0.3175325117313734
29002,0,0.29835196790786034
29003,0,0.29080383903481566
29004,0,0.30300118045791924
29005,0,0.2950563372827229
29006,0,0.2947279404601866
29007,0,0.28820496896269415
29008,0,0.29080383903481566
29009,0,0.2895026760139204
29010,0,0.29967612829204976
29011,0,0.3006714515556463
29012,0,0.32928149300369175
29013,0,0.30567617632396654
29014,0,0.30433702513326966
29015,0,0.29967612829204976
29016,0,0.28982764324681304
29017,0,0.28820496896269415
29018,0,0.29047822494857556
29019,0,0.28820496896269415
29020,0,0.2885290710663572
29021,0,0.30735474294480614
29022,0,0.28982764324681304
29023,0,0.3120818467736525
29024,0,0.28917792478012083
29025,0,0.28820496896269415
29026,0,0.31719035493860803
29027,0,0.2914557127155027
29028,0,0.2914557127155027
29029,0,0.28820496896269415
29030,0,0.3189031089629503
29031,0,0.28917792478012083
29032,0,0.30769107098657017
29033,0,0.30701861950011555
29034,0,0.302334502548503
29035,0,0.29439975649965366
29036,0,0.296701507199435
29037,0,0.296701507199435
29038,0,0.30769107098657017
29039,0,0.29276203666975037
29040,0,0.2914557127155027
29041,0,0.29769115039162997
29042,0,0.2937440279718588
29043,0,0.30567617632396654
29044,0,0.2901528262886712
29045,0,0.2911296683548894
29046,0,0.2895026760139204
29047,0,0.2878810836107265
29048,0,0.29080383903481566
29049,0,0.2878810836107265
29050,0,0.3026677376154703
29051,0,0.2924351340957601
29052,0,0.29439975649965366
29053,0,0.2901528262886712
29054,0,0.2973610580407871
29055,0,0.2895026760139204
29056,0,0.28820496896269415
29057,0,0.28917792478012083
29058,0,0.296701507199435
29059,0,0.7056266849070632
29060,0,0.28820496896269415
29061,0,0.2895026760139204
29062,0,0.2895026760139204
29063,0,0.2885290710663572
29064,0,0.3053410793316084
29065,0,0.2895026760139204
29066,0,0.33453462991615135
29067,0,0.3790728587072641
29068,0,0.37019277775625364
29069,0,0.29047822494857556
29070,0,0.2950563372827229
29071,0,0.28820496896269415
29072,0,0.29080383903481566
29073,0,0.28820496896269415
29074,0,0.2921084457812122
29075,0,0.28820496896269415
29076,0,0.2901528262886712
29077,0,0.2885290710663572
29078,0,0.28820496896269415
29079,0,0.2947279404601866
29080,0,0.2924351340957601
29081,0,0.29769115039162997
29082,0,0.2947279404601866
29083,0,0.8743854666505448
29084,0,0.2917819719225696
29085,0,0.2911296683548894
29086,0,0.2914557127155027
29087,0,0.40656296985190576
29088,0,0.3020014754780907
29089,0,0.28820496896269415
29090,0,0.28820496896269415
29091,0,0.2885290710663572
29092,0,0.30769107098657017
29093,0,0.29080383903481566
29094,0,0.29868269265255004
29095,0,0.2888533897347511
29096,0,0.3063469873299175
29097,0,0.2885290710663572
29098,0,0.31787486578729024
29099,0,0.2937440279718588
29100,0,0.28820496896269415
29101,0,0.29276203666975037
29102,0,0.28820496896269415
29103,0,0.28820496896269415
29104,0,0.7653453190945527
29105,0,0.2953849467644557
29106,0,0.2901528262886712
29107,0,0.3020014754780907
29108,0,0.2924351340957601
29109,0,0.2940717856031376
29110,0,0.32027684588445937
29111,0,0.2888533897347511
29112,0,0.28820496896269415
29113,0,0.2885290710663572
29114,0,0.30500618831755416
29115,0,0.2914557127155027
29116,0,0.28982764324681304
29117,0,0.29080383903481566
29118,0,0.28982764324681304
29119,0,0.34480703479251684
29120,0,0.41114355187873625
29121,0,0.2895026760139204
29122,0,0.2885290710663572
29123,0,0.2970311769072676
29124,0,0.2885290710663572
29125,0,0.30433702513326966
29126,0,0.2950563372827229
29127,0,0.2895026760139204
29128,0,0.3013360462072505
29129,0,0.28820496896269415
29130,0,0.28820496896269415
29131,0,0.2885290710663572
29132,0,0.2911296683548894
29133,0,0.2930891533059278
29134,0,0.8212636746875319
29135,0,0.29276203666975037
29136,0,0.29439975649965366
29137,0,0.2901528262886712
29138,0,0.29276203666975037
29139,0,0.28820496896269415
29140,0,0.30735474294480614
29141,0,0.3013360462072505
29142,0,0.35703723768543566
29143,0,0.29080383903481566
29144,0,0.2924351340957601
29145,0,0.2885290710663572
29146,0,0.29868269265255004
29147,0,0.30735474294480614
29148,0,0.2895026760139204
29149,0,0.2957137687017843
29150,0,0.2895026760139204
29151,0,0.2885290710663572
29152,0,0.2885290710663572
29153,0,0.28917792478012083
29154,0,0.2937440279718588
29155,0,0.28917792478012083
29156,0,0.28982764324681304
29157,0,0.28820496896269415
29158,0,0.2901528262886712
29159,0,0.30769107098657017
29160,0,0.29835196790786034
29161,0,0.28820496896269415
29162,0,0.2914557127155027
29163,0,0.29080383903481566
29164,0,0.2888533897347511
29165,0,0.2888533897347511
29166,0,0.2888533897347511
29167,0,0.29835196790786034
29168,0,0.2930891533059278
29169,0,0.2940717856031376
29170,0,0.28820496896269415
29171,0,0.30300118045791924
29172,0,0.2953849467644557
29173,0,0.2934164838062443
29174,0,0.28820496896269415
29175,0,0.29637204912485876
29176,0,0.30433702513326966
29177,0,0.2914557127155027
29178,0,0.33700030338180054
29179,0,0.29047822494857556
29180,0,0.28917792478012083
29181,0,0.2878810836107265
29182,0,0.29967612829204976
29183,0,0.28982764324681304
29184,0,0.2914557127155027
29185,0,0.2940717856031376
29186,0,0.28982764324681304
29187,0,0.28917792478012083
29188,0,0.28982764324681304
29189,0,0.2878810836107265
29190,0,0.28982764324681304
29191,0,0.28820496896269415
29192,0,0.30033946775629955
29193,0,0.2885290710663572
29194,0,0.28917792478012083
29195,0,0.2878810836107265
29196,0,0.2914557127155027
29197,0,0.30333483085398244
29198,0,0.2885290710663572
29199,0,0.2885290710663572
29200,0,0.2901528262886712
29201,0,0.2901528262886712
29202,0,0.2895026760139204
29203,0,0.2888533897347511
29204,0,0.2911296683548894
29205,0,0.30166865662451176
29206,0,0.4157395871632004
29207,0,0.2934164838062443
29208,0,0.28820496896269415
29209,0,0.2940717856031376
29210,0,0.3182174168496524
29211,0,0.2901528262886712
29212,0,0.2888533897347511
29213,0,0.28820496896269415
29214,0,0.31548253885164185
29215,0,0.2895026760139204
29216,0,0.2914557127155027
29217,0,0.28820496896269415
29218,0,0.2885290710663572
29219,0,0.2888533897347511
29220,0,0.28820496896269415
29221,0,0.29080383903481566
29222,0,0.2885290710663572
29223,0,0.2888533897347511
29224,0,0.28820496896269415
29225,0,0.2953849467644557
29226,0,0.28820496896269415
29227,0,0.2924351340957601
29228,0,0.28982764324681304
29229,0,0.28982764324681304
29230,0,0.28820496896269415
29231,0,0.28820496896269415
29232,0,0.2885290710663572
29233,0,0.2885290710663572
29234,0,0.2924351340957601
29235,0,0.3087012803605102
29236,0,0.2911296683548894
29237,0,0.2980214537506383
29238,0,0.2917819719225696
29239,0,0.28820496896269415
29240,0,0.2934164838062443
29241,0,0.3127603829464587
29242,0,0.4080880675614901
29243,0,0.40885128266868326
29244,0,0.3932980877341303
29245,0,0.2885290710663572
29246,0,0.28820496896269415
29247,0,0.2947279404601866
29248,0,0.28820496896269415
29249,0,0.28820496896269415
29250,0,0.3690887773714333
29251,0,0.28820496896269415
29252,0,0.28820496896269415
29253,0,0.28820496896269415
29254,0,0.2885290710663572
29255,0,0.28820496896269415
29256,0,0.2888533897347511
29257,0,0.32928149300369175
29258,0,0.2888533897347511
29259,0,0.2878810836107265
29260,0,0.2947279404601866
29261,0,0.2888533897347511
29262,0,0.28917792478012083
29263,0,0.28917792478012083
29264,0,0.2930891533059278
29265,0,0.2885290710663572
29266,0,0.2947279404601866
29267,0,0.28917792478012083
29268,0,0.4553211551171119
29269,0,0.28820496896269415
29270,0,0.2885290710663572
29271,0,0.30567617632396654
29272,0,0.2888533897347511
29273,0,0.2885290710663572
29274,0,0.3080276033924249
29275,0,0.49823914243768536
29276,0,0.28820496896269415
29277,0,0.28820496896269415
29278,0,0.28820496896269415
29279,0,0.2885290710663572
29280,0,0.2888533897347511
29281,0,0.28820496896269415
29282,0,0.28820496896269415
29283,0,0.3010036444449969
29284,0,0.2934164838062443
29285,0,0.29769115039162997
29286,0,0.2885290710663572
29287,0,0.2878810836107265
29288,0,0.2911296683548894
29289,0,0.2885290710663572
29290,0,0.2888533897347511
29291,0,0.2937440279718588
29292,0,0.3036686885809984
29293,0,0.2885290710663572
29294,0,0.2888533897347511
29295,0,0.2888533897347511
29296,0,0.4016189699029824
29297,0,0.28820496896269415
29298,0,0.28820496896269415
29299,0,0.28820496896269415
29300,0,0.2888533897347511
29301,0,0.3000076932632633
29302,0,0.28820496896269415
29303,0,0.3114041156527616
29304,0,0.4867918726305373
29305,0,0.2885290710663572
29306,0,0.31787486578729024
29307,0,0.2878810836107265
29308,0,0.29637204912485876
29309,0,0.35776268413571927
29310,0,0.3080276033924249
29311,0,0.2885290710663572
29312,0,0.28820496896269415
29313,0,0.28820496896269415
29314,0,0.28820496896269415
29315,0,0.28820496896269415
29316,0,0.28982764324681304
29317,0,0.2885290710663572
29318,0,0.28820496896269415
29319,0,0.2921084457812122
29320,0,0.2885290710663572
29321,0,0.34659321750533834
29322,0,0.302334502548503
29323,0,0.28820496896269415
29324,0,0.3090384244528097
29325,0,0.29769115039162997
29326,0,0.28820496896269415
29327,0,0.32963039613149253
29328,0,0.29967612829204976
29329,0,0.2924351340957601
29330,0,0.2980214537506383
29331,0,0.2921084457812122
29332,0,0.33523819365935753
29333,0,0.2980214537506383
29334,0,0.32719203410364694
29335,0,0.28820496896269415
29336,0,0.28820496896269415
29337,0,0.7373370090912582
29338,0,0.3772159233449108
29339,0,0.28820496896269415
29340,0,0.3127603829464587
29341,0,0.3063469873299175
29342,0,0.2885290710663572
29343,0,0.2885290710663572
29344,0,0.3850386699876154
29345,0,0.28982764324681304
29346,0,0.29080383903481566
29347,0,0.2888533897347511
29348,0,0.2885290710663572
29349,0,0.28917792478012083
29350,0,0.28917792478012083
29351,0,0.2895026760139204
29352,0,0.2878810836107265
29353,0,0.2885290710663572
29354,0,0.3134397222154094
29355,0,0.2917819719225696
29356,0,0.29276203666975037
29357,0,0.2937440279718588
29358,0,0.2878810836107265
29359,0,0.2970311769072676
29360,0,0.2878810836107265
29361,0,0.2930891533059278
29362,0,0.2888533897347511
29363,0,0.28820496896269415
29364,0,0.2885290710663572
29365,0,0.2917819719225696
29366,0,0.29080383903481566
29367,0,0.29769115039162997
29368,0,0.2888533897347511
29369,0,0.2885290710663572
29370,0,0.302334502548503
29371,0,0.2953849467644557
29372,0,0.2885290710663572
29373,0,0.2888533897347511
29374,0,0.28982764324681304
29375,0,0.34195825392261303
29376,0,0.29047822494857556
29377,0,0.30701861950011555
29378,0,0.28982764324681304
29379,0,0.2895026760139204
29380,0,0.2917819719225696
29381,0,0.2888533897347511
29382,0,0.346235633054145
29383,0,0.30701861950011555
29384,0,0.29439975649965366
29385,0,0.2885290710663572
29386,0,0.29967612829204976
29387,0,0.2937440279718588
29388,0,0.2901528262886712
29389,0,0.2921084457812122
29390,0,0.2911296683548894
29391,0,0.28820496896269415
29392,0,0.2885290710663572
29393,0,0.2917819719225696
29394,0,0.28820496896269415
29395,0,0.29439975649965366
29396,0,0.2885290710663572
29397,0,0.2885290710663572
29398,0,0.2885290710663572
29399,0,0.29276203666975037
29400,0,0.28820496896269415
29401,0,0.29637204912485876
29402,0,0.28820496896269415
29403,0,0.28820496896269415
29404,0,0.28917792478012083
29405,0,0.2885290710663572
29406,0,0.28820496896269415
29407,0,0.2901528262886712
29408,0,0.28917792478012083
29409,0,0.28820496896269415
29410,0,0.28820496896269415
29411,0,0.28820496896269415
29412,0,0.2914557127155027
29413,0,0.2885290710663572
29414,0,0.29047822494857556
29415,0,0.3151415709845026
29416,0,0.3097133226731475
29417,0,0.2878810836107265
29418,0,0.2878810836107265
29419,0,0.3046715035092302
29420,0,0.2901528262886712
29421,0,0.3182174168496524
29422,0,0.30033946775629955
29423,0,0.28982764324681304
29424,0,0.3599429254436371
29425,0,0.28820496896269415
29426,0,0.3053410793316084
29427,0,0.28820496896269415
29428,0,0.2878810836107265
29429,0,0.3185601646609659
29430,0,0.29967612829204976
29431,0,0.28982764324681304
29432,0,0.30166865662451176
29433,0,0.29835196790786034
29434,0,0.3331297099626948
29435,0,0.29769115039162997
29436,0,0.3066827008846874
29437,0,0.28917792478012083
29438,0,0.3606709640027363
29439,0,0.2878810836107265
29440,0,0.3006714515556463
29441,0,0.29967612829204976
29442,0,0.29047822494857556
29443,0,0.32130919895494303
29444,0,0.2885290710663572
29445,0,0.28820496896269415
29446,0,0.29047822494857556
29447,0,0.28820496896269415
29448,0,0.29047822494857556
29449,0,0.2911296683548894
29450,0,0.2888533897347511
29451,0,0.2888533897347511
29452,0,0.28820496896269415
29453,0,0.2878810836107265
29454,0,0.2895026760139204
29455,0,0.29080383903481566
29456,0,0.3080276033924249
29457,0,0.5896517718889921
29458,0,0.28820496896269415
29459,0,0.2901528262886712
29460,0,0.2901528262886712
29461,0,0.2888533897347511
29462,0,0.29439975649965366
29463,0,0.2895026760139204
29464,0,0.2885290710663572
29465,0,0.4222756236402845
29466,0,0.2878810836107265
29467,0,0.2885290710663572
29468,0,0.2917819719225696
29469,0,0.2885290710663572
29470,0,0.29047822494857556
29471,0,0.3117428804599765
29472,0,0.2878810836107265
29473,0,0.28917792478012083
29474,0,0.29637204912485876
29475,0,0.37462226815029076
29476,0,0.2878810836107265
29477,0,0.28820496896269415
29478,0,0.28820496896269415
29479,0,0.2885290710663572
29480,0,0.30433702513326966
29481,0,0.28820496896269415
29482,0,0.2888533897347511
29483,0,0.3401835216587868
29484,0,0.8961440073334833
29485,0,0.28982764324681304
29486,0,0.28982764324681304
29487,0,0.28982764324681304
29488,0,0.28820496896269415
29489,0,0.29080383903481566
29490,0,0.30433702513326966
29491,0,0.2878810836107265
29492,0,0.2878810836107265
29493,0,0.2901528262886712
29494,0,0.5309710850473213
29495,0,0.3046715035092302
29496,0,0.34730890603512654
29497,0,0.2885290710663572
29498,0,0.2911296683548894
29499,0,0.2885290710663572
29500,0,0.2917819719225696
29501,0,0.29080383903481566
29502,0,0.28917792478012083
29503,0,0.2878810836107265
29504,0,0.2888533897347511
29505,0,0.2885290710663572
29506,0,0.2895026760139204
29507,0,0.30333483085398244
29508,0,0.29047822494857556
29509,0,0.28917792478012083
29510,0,0.28820496896269415
29511,0,0.28820496896269415
29512,0,0.2878810836107265
29513,0,0.28820496896269415
29514,0,0.29080383903481566
29515,0,0.2911296683548894
29516,0,0.2901528262886712
29517,0,0.30567617632396654
29518,0,0.2957137687017843
29519,0,0.28820496896269415
29520,0,0.2895026760139204
29521,0,0.3182174168496524
29522,0,0.2878810836107265
29523,0,0.30166865662451176
29524,0,0.2924351340957601
29525,0,0.4623800018913976
29526,0,0.30601147906640774
29527,0,0.3046715035092302
29528,0,0.3046715035092302
29529,0,0.2885290710663572
29530,0,0.2914557127155027
29531,0,0.28917792478012083
29532,0,0.3100510763264976
29533,0,0.302334502548503
29534,0,0.3053410793316084
29535,0,0.2888533897347511
29536,0,0.28820496896269415
29537,0,0.28982764324681304
29538,0,0.2940717856031376
29539,0,0.28820496896269415
29540,0,0.28917792478012083
29541,0,0.30601147906640774
29542,0,0.28820496896269415
29543,0,0.28820496896269415
29544,0,0.28820496896269415
29545,0,0.2947279404601866
29546,0,0.28917792478012083
29547,0,0.28820496896269415
29548,0,0.28820496896269415
29549,0,0.2895026760139204
29550,0,0.2970311769072676
29551,0,0.29835196790786034
29552,0,0.2878810836107265
29553,0,0.2895026760139204
29554,0,0.2930891533059278
29555,0,0.2888533897347511
29556,0,0.2930891533059278
29557,0,0.28820496896269415
29558,0,0.2885290710663572
29559,0,0.2885290710663572
29560,0,0.28820496896269415
29561,0,0.2924351340957601
29562,0,0.2934164838062443
29563,0,0.5927054337975496
29564,0,0.3020014754780907
29565,0,0.2957137687017843
29566,0,0.2930891533059278
29567,0,0.2930891533059278
29568,0,0.2924351340957601
29569,0,0.2924351340957601
29570,0,0.2953849467644557
29571,0,0.2885290710663572
29572,0,0.2888533897347511
29573,0,0.2895026760139204
29574,0,0.2888533897347511
29575,0,0.2937440279718588
29576,0,0.2878810836107265
29577,0,0.2888533897347511
29578,0,0.29047822494857556
29579,0,0.28820496896269415
29580,0,0.2885290710663572
29581,0,0.2921084457812122
29582,0,0.28820496896269415
29583,0,0.2885290710663572
29584,0,0.29637204912485876
29585,0,0.3000076932632633
29586,0,0.28820496896269415
29587,0,0.29080383903481566
29588,0,0.2993447730573765
29589,0,0.2895026760139204
29590,0,0.2895026760139204
29591,0,0.28820496896269415
29592,0,0.2917819719225696
29593,0,0.2885290710663572
29594,0,0.2895026760139204
29595,0,0.3258028533368039
29596,0,0.2917819719225696
29597,0,0.3046715035092302
29598,0,0.29967612829204976
29599,0,0.28917792478012083
29600,0,0.2924351340957601
29601,0,0.33102788392118504
29602,0,0.2911296683548894
29603,0,0.35486483859462514
29604,0,0.2895026760139204
29605,0,0.34195825392261303
29606,0,0.2924351340957601
29607,0,0.34838373308002724
29608,0,0.3384132632779951
29609,0,0.2888533897347511
29610,0,0.28820496896269415
29611,0,0.28820496896269415
29612,0,0.2885290710663572
29613,0,0.2924351340957601
29614,0,0.2924351340957601
29615,0,0.2924351340957601
29616,0,0.28982764324681304
29617,0,0.28820496896269415
29618,0,0.2921084457812122
29619,0,0.28820496896269415
29620,0,0.2934164838062443
29621,0,0.3165066341654205
29622,0,0.32614986288987385
29623,0,0.2970311769072676
29624,0,0.3151415709845026
29625,0,0.28820496896269415
29626,0,0.302334502548503
29627,0,0.299013627773167
29628,0,0.28820496896269415
29629,0,0.2885290710663572
29630,0,0.464736448126939
29631,0,0.2888533897347511
29632,0,0.2888533897347511
29633,0,0.28820496896269415
29634,0,0.2885290710663572
29635,0,0.3087012803605102
29636,0,0.2878810836107265
29637,0,0.2930891533059278
29638,0,0.33067823125162243
29639,0,0.28820496896269415
29640,0,0.29047822494857556
29641,0,0.2888533897347511
29642,0,0.2888533897347511
29643,0,0.2953849467644557
29644,0,0.2888533897347511
29645,0,0.2885290710663572
29646,0,0.2885290710663572
29647,0,0.28820496896269415
29648,0,0.28820496896269415
29649,0,0.2901528262886712
29650,0,0.30601147906640774
29651,0,0.313099952316646
29652,0,0.28820496896269415
29653,0,0.2878810836107265
29654,0,0.29868269265255004
29655,0,0.2888533897347511
29656,0,0.2924351340957601
29657,0,0.32963039613149253
29658,0,0.3209648865161562
29659,0,0.28820496896269415
29660,0,0.2885290710663572
29661,0,0.2885290710663572
29662,0,0.28820496896269415
29663,0,0.28982764324681304
29664,0,0.28917792478012083
29665,0,0.2924351340957601
29666,0,0.2885290710663572
29667,0,0.2914557127155027
29668,0,0.2885290710663572
29669,0,0.28820496896269415
29670,0,0.2885290710663572
29671,0,0.28820496896269415
29672,0,0.29047822494857556
29673,0,0.2917819719225696
29674,0,0.2911296683548894
29675,0,0.2885290710663572
29676,0,0.2934164838062443
29677,0,0.2885290710663572
29678,0,0.2911296683548894
29679,0,0.2895026760139204
29680,0,0.2885290710663572
29681,0,0.2953849467644557
29682,0,0.40961493738068583
29683,0,0.28820496896269415
29684,0,0.3087012803605102
29685,0,0.28820496896269415
29686,0,0.28917792478012083
29687,0,0.2901528262886712
29688,0,0.2888533897347511
29689,0,0.28820496896269415
29690,0,0.2895026760139204
29691,0,0.2993447730573765
29692,0,0.3013360462072505
29693,0,0.29047822494857556
29694,0,0.30333483085398244
29695,0,0.2885290710663572
29696,0,0.2973610580407871
29697,0,0.2917819719225696
29698,0,0.3141198626120792
29699,0,0.3141198626120792
29700,0,0.2914557127155027
29701,0,0.28820496896269415
29702,0,0.34409378383522815
29703,0,0.28820496896269415
29704,0,0.2895026760139204
29705,0,0.2888533897347511
29706,0,0.30601147906640774
29707,0,0.28820496896269415
29708,0,0.31719035493860803
29709,0,0.29047822494857556
29710,0,0.2950563372827229
29711,0,0.28820496896269415
29712,0,0.28820496896269415
29713,0,0.2901528262886712
29714,0,0.2885290710663572
29715,0,0.28982764324681304
29716,0,0.3103890326908553
29717,0,0.32858425131723373
29718,0,0.3206207687380683
29719,0,0.3066827008846874
29720,0,0.3010036444449969
29721,0,0.28917792478012083
29722,0,0.3006714515556463
29723,0,0.30033946775629955
29724,0,0.3244167267237573
29725,0,0.2885290710663572
29726,0,0.28820496896269415
29727,0,0.3097133226731475
29728,0,0.2911296683548894
29729,0,0.2953849467644557
29730,0,0.2930891533059278
29731,0,0.28917792478012083
29732,0,0.3199331182183254
29733,0,0.2878810836107265
29734,0,0.2888533897347511
29735,0,0.28820496896269415
29736,0,0.28820496896269415
29737,0,0.3416029514034345
29738,0,0.29080383903481566
29739,0,0.2980214537506383
29740,0,0.2930891533059278
29741,0,0.31684839566491335
29742,0,0.28982764324681304
29743,0,0.2888533897347511
29744,0,0.29047822494857556
29745,0,0.28820496896269415
29746,0,0.29769115039162997
29747,0,0.2940717856031376
29748,0,0.299013627773167
29749,0,0.28917792478012083
29750,0,0.28982764324681304
29751,0,0.2885290710663572
29752,0,0.2901528262886712
29753,0,0.2953849467644557
29754,0,0.32893277797144016
29755,0,0.3161650706944725
29756,0,0.2973610580407871
29757,0,0.28820496896269415
29758,0,0.4191963033453051
29759,0,0.2937440279718588
29760,0,0.28982764324681304
29761,0,0.30567617632396654
29762,0,0.2924351340957601
29763,0,0.6601994458424935
29764,0,0.29835196790786034
29765,0,0.2878810836107265
29766,0,0.29835196790786034
29767,0,0.2895026760139204
29768,0,0.28917792478012083
29769,0,0.28917792478012083
29770,0,0.29080383903481566
29771,0,0.2888533897347511
29772,0,0.28820496896269415
29773,0,0.3087012803605102
29774,0,0.32963039613149253
29775,0,0.2953849467644557
29776,0,0.34231373385610503
29777,0,0.299013627773167
29778,0,0.2885290710663572
29779,0,0.2885290710663572
29780,0,0.2885290710663572
29781,0,0.2934164838062443
29782,0,0.29047822494857556
29783,0,0.2914557127155027
29784,0,0.30333483085398244
29785,0,0.2953849467644557
29786,0,0.28917792478012083
29787,0,0.2895026760139204
29788,0,0.2878810836107265
29789,0,0.2885290710663572
29790,0,0.29967612829204976
29791,0,0.28820496896269415
29792,0,0.28820496896269415
29793,0,0.28820496896269415
29794,0,0.2888533897347511
29795,0,0.2885290710663572
29796,0,0.3209648865161562
29797,0,0.3426693908931463
29798,0,0.3735128921721051
29799,0,0.2878810836107265
29800,0,0.2937440279718588
29801,0,0.29047822494857556
29802,0,0.28820496896269415
29803,0,0.2973610580407871
29804,0,0.2895026760139204
29805,0,0.3151415709845026
29806,0,0.3013360462072505
29807,0,0.34302522472222113
29808,0,0.2885290710663572
29809,0,0.28820496896269415
29810,0,0.3097133226731475
29811,0,0.29439975649965366
29812,0,0.2930891533059278
29813,0,0.43232403450698903
29814,0,0.2937440279718588
29815,0,0.3137796923963001
29816,0,0.29080383903481566
29817,0,0.2914557127155027
29818,0,0.28820496896269415
29819,0,0.2888533897347511
29820,0,0.28820496896269415
29821,0,0.29769115039162997
29822,0,0.28820496896269415
29823,0,0.28820496896269415
29824,0,0.446718273511736
29825,0,0.28820496896269415
29826,0,0.3195895860018766
29827,0,0.28917792478012083
29828,0,0.2901528262886712
29829,0,0.30769107098657017
29830,0,0.32614986288987385
29831,0,0.3380597518280922
29832,0,0.28982764324681304
29833,0,0.3127603829464587
29834,0,0.29080383903481566
29835,0,0.29769115039162997
29836,0,0.29276203666975037
29837,0,0.3735128921721051
29838,0,0.28820496896269415
29839,0,0.28982764324681304
29840,0,0.30701861950011555
29841,0,0.2917819719225696
29842,0,0.2888533897347511
29843,0,0.2921084457812122
29844,0,0.28820496896269415
29845,0,0.2930891533059278
29846,0,0.3120818467736525
29847,0,0.3100510763264976
29848,0,0.2937440279718588
29849,0,0.3013360462072505
29850,0,0.3161650706944725
29851,0,0.28982764324681304
29852,0,0.3114041156527616
29853,0,0.3090384244528097
29854,0,0.2911296683548894
29855,0,0.28820496896269415
29856,0,0.2885290710663572
29857,0,0.28917792478012083
29858,0,0.3010036444449969
29859,0,0.28820496896269415
29860,0,0.2888533897347511
29861,0,0.2901528262886712
29862,0,0.3097133226731475
29863,0,0.2895026760139204
29864,0,0.2947279404601866
29865,0,0.2878810836107265
29866,0,0.2885290710663572
29867,0,0.28820496896269415
29868,0,0.29047822494857556
29869,0,0.3097133226731475
29870,0,0.39405205668395865
29871,0,0.2888533897347511
29872,0,0.29439975649965366
29873,0,0.28820496896269415
29874,0,0.34516392278995744
29875,0,0.2970311769072676
29876,0,0.2878810836107265
29877,0,0.29769115039162997
29878,0,0.28820496896269415
29879,0,0.3820513190887315
29880,0,0.3013360462072505
29881,0,0.3158237055056242
29882,0,0.2901528262886712
29883,0,0.28982764324681304
29884,0,0.3114041156527616
29885,0,0.2960428028903147
29886,0,0.2921084457812122
29887,0,0.29868269265255004
29888,0,0.2940717856031376
29889,0,0.2914557127155027
29890,0,0.29769115039162997
29891,0,0.2885290710663572
29892,0,0.3046715035092302
29893,0,0.2885290710663572
29894,0,0.2937440279718588
29895,0,0.29276203666975037
29896,0,0.29868269265255004
29897,0,0.28820496896269415
29898,0,0.2895026760139204
29899,0,0.2930891533059278
29900,0,0.2885290710663572
29901,0,0.3026677376154703
29902,0,0.3134397222154094
29903,0,0.28917792478012083
29904,0,0.3114041156527616
29905,0,0.2901528262886712
29906,0,0.2973610580407871
29907,0,0.296701507199435
29908,0,0.2901528262886712
29909,0,0.33102788392118504
29910,0,0.2878810836107265
29911,0,0.2878810836107265
29912,0,0.2888533897347511
29913,0,0.2901528262886712
29914,0,0.3053410793316084
29915,0,0.2901528262886712
29916,0,0.28982764324681304
29917,0,0.2993447730573765
29918,0,0.3387669552083526
29919,0,0.2885290710663572
29920,0,0.2885290710663572
29921,0,0.2895026760139204
29922,0,0.29967612829204976
29923,0,0.2885290710663572
29924,0,0.2885290710663572
29925,0,0.3320779608093658
29926,0,0.29868269265255004
29927,0,0.3512574697284977
29928,0,0.30601147906640774
29929,0,0.2940717856031376
29930,0,0.3151415709845026
29931,0,0.2888533897347511
29932,0,0.28820496896269415
29933,0,0.28820496896269415
29934,0,0.2885290710663572
29935,0,0.302334502548503
29936,0,0.30400275341551086
29937,0,0.30567617632396654
29938,0,0.2940717856031376
29939,0,0.3237248142038517
29940,0,0.28820496896269415
29941,0,0.28982764324681304
29942,0,0.3097133226731475
29943,0,0.40923305528845283
29944,0,0.313099952316646
29945,0,0.2917819719225696
29946,0,0.3097133226731475
29947,0,0.2901528262886712
29948,0,0.2878810836107265
29949,0,0.28820496896269415
29950,0,0.2940717856031376
29951,0,0.2957137687017843
29952,0,0.28820496896269415
29953,0,0.6346108007468474
29954,0,0.29439975649965366
29955,0,0.28982764324681304
29956,0,0.2878810836107265
29957,0,0.28820496896269415
29958,0,0.32303367177216563
29959,0,0.29439975649965366
29960,0,0.2885290710663572
29961,0,0.28820496896269415
29962,0,0.29769115039162997
29963,0,0.28820496896269415
29964,0,0.2914557127155027
29965,0,0.2921084457812122
29966,0,0.28820496896269415
29967,0,0.2885290710663572
29968,0,0.2937440279718588
29969,0,0.2895026760139204
29970,0,0.28982764324681304
29971,0,0.2885290710663572
29972,0,0.2937440279718588
29973,0,0.35233792000993924
29974,0,0.28917792478012083
29975,0,0.2878810836107265
29976,0,0.30769107098657017
29977,0,0.29276203666975037
29978,0,0.28917792478012083
29979,0,0.28982764324681304
29980,0,0.30433702513326966
29981,0,0.29080383903481566
29982,0,0.30701861950011555
29983,0,0.2960428028903147
29984,0,0.37944467329486575
29985,0,0.28820496896269415
29986,0,0.30735474294480614
29987,0,0.3080276033924249
29988,0,0.5614953237437617
29989,0,0.2934164838062443
29990,0,0.3137796923963001
29991,0,0.2885290710663572
29992,0,0.29080383903481566
29993,0,0.2924351340957601
29994,0,0.2914557127155027
29995,0,0.3206207687380683
29996,0,0.2911296683548894
29997,0,0.28820496896269415
29998,0,0.28820496896269415
29999,0,0.30500618831755416
30000,0,0.28917792478012083
30001,0,0.28917792478012083
30002,0,0.2878810836107265
30003,0,0.28982764324681304
30004,0,0.9921056699676157
30005,0,0.29276203666975037
30006,0,0.28820496896269415
30007,0,0.28820496896269415
30008,0,0.28820496896269415
30009,0,0.28982764324681304
30010,0,0.29637204912485876
30011,0,0.31106555259450086
30012,0,0.2901528262886712
30013,0,0.2888533897347511
30014,0,0.28982764324681304
30015,0,0.3195895860018766
30016,0,0.2885290710663572
30017,0,0.28820496896269415
30018,0,0.2937440279718588
30019,0,0.2885290710663572
30020,0,0.28982764324681304
30021,0,0.3103890326908553
30022,0,0.3944292306676064
30023,0,0.2930891533059278
30024,0,0.2878810836107265
30025,0,0.2937440279718588
30026,0,0.2993447730573765
30027,0,0.28820496896269415
30028,0,0.28820496896269415
30029,0,0.30166865662451176
30030,0,0.28917792478012083
30031,0,0.28820496896269415
30032,0,0.28917792478012083
30033,0,0.2950563372827229
30034,0,0.2937440279718588
30035,0,0.296701507199435
30036,0,0.2937440279718588
30037,0,0.28982764324681304
30038,0,0.29835196790786034
30039,0,0.2940717856031376
30040,0,0.2960428028903147
30041,0,0.28820496896269415
30042,0,0.28917792478012083
30043,0,0.28917792478012083
30044,0,0.3080276033924249
30045,0,0.2970311769072676
30046,0,0.2885290710663572
30047,0,0.3000076932632633
30048,0,0.2914557127155027
30049,0,0.29047822494857556
30050,0,0.3083643399285946
30051,0,0.2885290710663572
30052,0,0.41152597488214204
30053,0,0.2930891533059278
30054,0,0.3083643399285946
30055,0,0.3090384244528097
30056,0,0.3264970630530237
30057,0,0.29868269265255004
30058,0,0.3282359133227933
30059,0,0.29835196790786034
30060,0,0.3083643399285946
30061,0,0.28917792478012083
30062,0,0.3087012803605102
30063,0,0.2917819719225696
30064,0,0.2993447730573765
30065,0,0.2917819719225696
30066,0,0.30166865662451176
30067,0,0.28820496896269415
30068,0,0.2888533897347511
30069,0,0.2937440279718588
30070,0,0.2895026760139204
30071,0,0.2901528262886712
30072,0,0.3117428804599765
30073,0,0.2914557127155027
30074,0,0.32719203410364694
30075,0,0.2940717856031376
30076,0,0.2917819719225696
30077,0,0.3690887773714333
30078,0,0.2911296683548894
30079,0,0.2885290710663572
30080,0,0.2911296683548894
30081,0,0.28820496896269415
30082,0,0.296701507199435
30083,0,0.2934164838062443
30084,0,0.2970311769072676
30085,0,0.2895026760139204
30086,0,0.353059061247755
30087,0,0.28820496896269415
30088,0,0.2911296683548894
30089,0,0.36982462615829725
30090,0,0.2885290710663572
30091,0,0.28982764324681304
30092,0,0.2888533897347511
30093,0,0.2888533897347511
30094,0,0.2947279404601866
30095,0,0.3036686885809984
30096,0,0.2950563372827229
30097,0,0.2911296683548894
30098,0,0.2888533897347511
30099,0,0.302334502548503
30100,0,0.28820496896269415
30101,0,0.28820496896269415
30102,0,0.28820496896269415
30103,0,0.2917819719225696
30104,0,0.28917792478012083
30105,0,0.2888533897347511
30106,0,0.2940717856031376
30107,0,0.30433702513326966
30108,0,0.2940717856031376
30109,0,0.3083643399285946
30110,0,0.2885290710663572
30111,0,0.3036686885809984
30112,0,0.30567617632396654
30113,0,0.28820496896269415
30114,0,0.32928149300369175
30115,0,0.28820496896269415
30116,0,0.29080383903481566
30117,0,0.34730890603512654
30118,0,0.28820496896269415
30119,0,0.28820496896269415
30120,0,0.28820496896269415
30121,0,0.28917792478012083
30122,0,0.2914557127155027
30123,0,0.28820496896269415
30124,0,0.2901528262886712
30125,0,0.34302522472222113
30126,0,0.3134397222154094
30127,0,0.2953849467644557
30128,0,0.2917819719225696
30129,0,0.39858635703003825
30130,0,0.2993447730573765
30131,0,0.29047822494857556
30132,0,0.29769115039162997
30133,0,0.28820496896269415
30134,0,0.28820496896269415
30135,0,0.2878810836107265
30136,0,0.28820496896269415
30137,0,0.28820496896269415
30138,0,0.2888533897347511
30139,0,0.2973610580407871
30140,0,0.28820496896269415
30141,0,0.28820496896269415
30142,0,0.2888533897347511
30143,0,0.2885290710663572
30144,0,0.45492949636994323
30145,0,0.3026677376154703
30146,0,0.3127603829464587
30147,0,0.3020014754780907
30148,0,0.2917819719225696
30149,0,0.2885290710663572
30150,0,0.28820496896269415
30151,0,0.2911296683548894
30152,0,0.2885290710663572
30153,0,0.28917792478012083
30154,0,0.2885290710663572
30155,0,0.2885290710663572
30156,0,0.4054203259422889
30157,0,0.2924351340957601
30158,0,0.3006714515556463
30159,0,0.2878810836107265
30160,0,0.28917792478012083
30161,0,0.28820496896269415
30162,0,0.2901528262886712
30163,0,0.28820496896269415
30164,0,0.2937440279718588
30165,0,0.3000076932632633
30166,0,0.29080383903481566
30167,0,0.3206207687380683
30168,0,0.28917792478012083
30169,0,0.2924351340957601
30170,0,0.29276203666975037
30171,0,0.31072719152689554
30172,0,0.28982764324681304
30173,0,0.45492949636994323
30174,0,0.3278877642690647
30175,0,0.2888533897347511
30176,0,0.3165066341654205
30177,0,0.2917819719225696
30178,0,0.2885290710663572
30179,0,0.2901528262886712
30180,0,0.28982764324681304
30181,0,0.30033946775629955
30182,0,0.2921084457812122
30183,0,0.31480080215539474
30184,0,0.28820496896269415
30185,0,0.28820496896269415
30186,0,0.2924351340957601
30187,0,0.28820496896269415
30188,0,0.2878810836107265
30189,0,0.5869741288923777
30190,0,0.2937440279718588
30191,0,0.2950563372827229
30192,0,0.2901528262886712
30193,0,0.2930891533059278
30194,0,0.3053410793316084
30195,0,0.29967612829204976
30196,0,0.3384132632779951
30197,0,0.28982764324681304
30198,0,0.2930891533059278
30199,0,0.2895026760139204
30200,0,0.28820496896269415
30201,0,0.2895026760139204
30202,0,0.2924351340957601
30203,0,0.2911296683548894
30204,0,0.3380597518280922
30205,0,0.3835438956404434
30206,0,0.2914557127155027
30207,0,0.2885290710663572
30208,0,0.36725182312672017
30209,0,0.2895026760139204
30210,0,0.2901528262886712
30211,0,0.28917792478012083
30212,0,0.2885290710663572
30213,0,0.2937440279718588
30214,0,0.2934164838062443
30215,0,0.29047822494857556
30216,0,0.2888533897347511
30217,0,0.28982764324681304
30218,0,0.2901528262886712
30219,0,0.28982764324681304
30220,0,0.30601147906640774
30221,0,0.30033946775629955
30222,0,0.30500618831755416
30223,0,0.2888533897347511
30224,0,0.3117428804599765
30225,0,0.2885290710663572
30226,0,0.2911296683548894
30227,0,0.2930891533059278
30228,0,0.2937440279718588
30229,0,0.2895026760139204
30230,0,0.28917792478012083
30231,0,0.3151415709845026
30232,0,0.2924351340957601
30233,0,0.2888533897347511
30234,0,0.30166865662451176
30235,0,0.2878810836107265
30236,0,0.2947279404601866
30237,0,0.999999548857529
30238,0,0.2901528262886712
30239,0,0.3093757719693381
30240,0,0.29637204912485876
30241,0,0.28982764324681304
30242,0,0.28982764324681304
30243,0,0.2970311769072676
30244,0,0.29835196790786034
30245,0,0.29439975649965366
30246,0,0.2960428028903147
30247,0,0.49310666266311376
30248,0,0.2970311769072676
30249,0,0.2895026760139204
30250,0,0.29276203666975037
30251,0,0.9999992146440464
30252,0,0.2950563372827229
30253,0,0.33172774898757623
30254,0,0.28820496896269415
30255,0,0.28917792478012083
30256,0,0.28982764324681304
30257,0,0.2888533897347511
30258,0,0.36212896163377417
30259,0,0.28820496896269415
30260,0,0.2878810836107265
30261,0,0.3341831235453732
30262,0,0.28982764324681304
30263,0,0.29047822494857556
30264,0,0.3185601646609659
30265,0,0.2940717856031376
30266,0,0.2924351340957601
30267,0,0.2921084457812122
30268,0,0.29967612829204976
30269,0,0.34231373385610503
30270,0,0.2924351340957601
30271,0,0.32337914659186107
30272,0,0.2878810836107265
30273,0,0.3114041156527616
30274,0,0.2934164838062443
30275,0,0.29080383903481566
30276,0,0.2878810836107265
30277,0,0.2878810836107265
30278,0,0.2895026760139204
30279,0,0.28820496896269415
30280,0,0.2940717856031376
30281,0,0.2878810836107265
30282,0,0.2885290710663572
30283,0,0.28820496896269415
30284,0,0.2888533897347511
30285,0,0.3258028533368039
30286,0,0.2917819719225696
30287,0,0.2888533897347511
30288,0,0.2934164838062443
30289,0,0.2957137687017843
30290,0,0.30166865662451176
30291,0,0.4058010940736632
30292,0,0.3199331182183254
30293,0,0.32963039613149253
30294,0,0.2914557127155027
30295,0,0.2914557127155027
30296,0,0.2878810836107265
30297,0,0.2885290710663572
30298,0,0.28982764324681304
30299,0,0.28982764324681304
30300,0,0.2885290710663572
30301,0,0.29967612829204976
30302,0,0.28820496896269415
30303,0,0.2888533897347511
30304,0,0.28820496896269415
30305,0,0.2901528262886712
30306,0,0.3237248142038517
30307,0,0.28917792478012083
30308,0,0.30333483085398244
30309,0,0.38466477172389724
30310,0,0.2993447730573765
30311,0,0.3080276033924249
30312,0,0.31446023261471723
30313,0,0.3063469873299175
30314,0,0.2917819719225696
30315,0,0.2957137687017843
30316,0,0.2930891533059278
30317,0,0.30166865662451176
30318,0,0.2901528262886712
30319,0,0.2885290710663572
30320,0,0.2885290710663572
30321,0,0.3083643399285946
30322,0,0.28820496896269415
30323,0,0.2914557127155027
30324,0,0.32963039613149253
30325,0,0.28820496896269415
30326,0,0.32858425131723373
30327,0,0.2885290710663572
30328,0,0.28820496896269415
30329,0,0.28820496896269415
30330,0,0.2914557127155027
30331,0,0.29047822494857556
30332,0,0.2885290710663572
30333,0,0.28917792478012083
30334,0,0.28820496896269415
30335,0,0.28820496896269415
30336,0,0.2914557127155027
30337,0,0.28982764324681304
30338,0,0.28917792478012083
30339,0,0.28982764324681304
30340,0,0.28982764324681304
30341,0,0.28820496896269415
30342,0,0.3341831235453732
30343,0,0.34552098537783493
30344,0,0.2895026760139204
30345,0,0.33453462991615135
30346,0,0.758469637424582
30347,0,0.34730890603512654
30348,0,0.9315999517641169
30349,0,0.2885290710663572
30350,0,0.32963039613149253
30351,0,0.28820496896269415
30352,0,0.28820496896269415
30353,0,0.32719203410364694
30354,0,0.28917792478012083
30355,0,0.28820496896269415
30356,0,0.29276203666975037
30357,0,0.2878810836107265
30358,0,0.3373532715786863
30359,0,0.31446023261471723
30360,0,0.2878810836107265
30361,0,0.28820496896269415
30362,0,0.29769115039162997
30363,0,0.3929212935807205
30364,0,0.2885290710663572
30365,0,0.3006714515556463
30366,0,0.2950563372827229
30367,0,0.2914557127155027
30368,0,0.3185601646609659
30369,0,0.3103890326908553
30370,0,0.2911296683548894
30371,0,0.2888533897347511
30372,0,0.28820496896269415
30373,0,0.3161650706944725
30374,0,0.2960428028903147
30375,0,0.2960428028903147
30376,0,0.2921084457812122
30377,0,0.28820496896269415
30378,0,0.28820496896269415
30379,0,0.28820496896269415
30380,0,0.28917792478012083
30381,0,0.28982764324681304
30382,0,0.28917792478012083
30383,0,0.2917819719225696
30384,0,0.2878810836107265
30385,0,0.2885290710663572
30386,0,0.2947279404601866
30387,0,0.2930891533059278
30388,0,0.2911296683548894
30389,0,0.2878810836107265
30390,0,0.28982764324681304
30391,0,0.2888533897347511
30392,0,0.3416029514034345
30393,0,0.2888533897347511
30394,0,0.2885290710663572
30395,0,0.2901528262886712
30396,0,0.2947279404601866
30397,0,0.296701507199435
30398,0,0.28820496896269415
30399,0,0.2914557127155027
30400,0,0.29967612829204976
30401,0,0.2917819719225696
30402,0,0.388785056521364
30403,0,0.2921084457812122
30404,0,0.4238175682665733
30405,0,0.2878810836107265
30406,0,0.2953849467644557
30407,0,0.29276203666975037
30408,0,0.2878810836107265
30409,0,0.28820496896269415
30410,0,0.28820496896269415
30411,0,0.2885290710663572
30412,0,0.29080383903481566
30413,0,0.28820496896269415
30414,0,0.29080383903481566
30415,0,0.28820496896269415
30416,0,0.30735474294480614
30417,0,0.28820496896269415
30418,0,0.28820496896269415
30419,0,0.3010036444449969
30420,0,0.2947279404601866
30421,0,0.2885290710663572
30422,0,0.30601147906640774
30423,0,0.30166865662451176
30424,0,0.2937440279718588
30425,0,0.29276203666975037
30426,0,0.3117428804599765
30427,0,0.29047822494857556
30428,0,0.302334502548503
30429,0,0.3080276033924249
30430,0,0.28820496896269415
30431,0,0.28820496896269415
30432,0,0.28982764324681304
30433,0,0.29769115039162997
30434,0,0.2960428028903147
30435,0,0.3247629710892388
30436,0,0.2911296683548894
30437,0,0.28820496896269415
30438,0,0.28820496896269415
30439,0,0.28820496896269415
30440,0,0.2921084457812122
30441,0,0.2901528262886712
30442,0,0.2895026760139204
30443,0,0.2953849467644557
30444,0,0.2960428028903147
30445,0,0.28820496896269415
30446,0,0.2888533897347511
30447,0,0.2885290710663572
30448,0,0.5152125231270578
30449,0,0.2901528262886712
30450,0,0.30166865662451176
30451,0,0.3219984067555708
30452,0,0.296701507199435
30453,0,0.2878810836107265
30454,0,0.3020014754780907
30455,0,0.29967612829204976
30456,0,0.29080383903481566
30457,0,0.39820782181449815
30458,0,0.2901528262886712
30459,0,0.2914557127155027
30460,0,0.28820496896269415
30461,0,0.3000076932632633
30462,0,0.2957137687017843
30463,0,0.526642298095132
30464,0,0.31684839566491335
30465,0,0.2921084457812122
30466,0,0.2921084457812122
30467,0,0.30300118045791924
30468,0,0.3237248142038517
30469,0,0.2888533897347511
30470,0,0.2924351340957601
30471,0,0.2885290710663572
30472,0,0.30300118045791924
30473,0,0.2950563372827229
30474,0,0.28820496896269415
30475,0,0.2921084457812122
30476,0,0.3127603829464587
30477,0,0.3790728587072641
30478,0,0.33770642116109295
30479,0,0.29769115039162997
30480,0,0.30500618831755416
30481,0,0.28820496896269415
30482,0,0.3331297099626948
30483,0,0.29080383903481566
30484,0,0.2888533897347511
30485,0,0.3185601646609659
30486,0,0.41458917050152544
30487,0,0.2878810836107265
30488,0,0.2878810836107265
30489,0,0.2878810836107265
30490,0,0.32268839001402855
30491,0,0.2888533897347511
30492,0,0.28982764324681304
30493,0,0.2888533897347511
30494,0,0.2888533897347511
30495,0,0.2937440279718588
30496,0,0.2885290710663572
30497,0,0.29080383903481566
30498,0,0.28820496896269415
30499,0,0.299013627773167
30500,0,0.3083643399285946
30501,0,0.4249750027788577
30502,0,0.28820496896269415
30503,0,0.28820496896269415
30504,0,0.28820496896269415
30505,0,0.28917792478012083
30506,0,0.2953849467644557
30507,0,0.3687210809125872
30508,0,0.28917792478012083
30509,0,0.3080276033924249
30510,0,0.34409378383522815
30511,0,0.30166865662451176
30512,0,0.29047822494857556
30513,0,0.45140713370348867
30514,0,0.3100510763264976
30515,0,0.33348066327574066
30516,0,0.2934164838062443
30517,0,0.2947279404601866
30518,0,0.3083643399285946
30519,0,0.2950563372827229
30520,0,0.2924351340957601
30521,0,0.28917792478012083
30522,0,0.3338318012341404
30523,0,0.2888533897347511
30524,0,0.28917792478012083
30525,0,0.28917792478012083
30526,0,0.32545603466932
30527,0,0.28982764324681304
30528,0,0.31924624949653846
30529,0,0.35161745117049664
30530,0,0.3189031089629503
30531,0,0.2901528262886712
30532,0,0.2930891533059278
30533,0,0.3010036444449969
30534,0,0.2921084457812122
30535,0,0.2885290710663572
30536,0,0.2888533897347511
30537,0,0.29047822494857556
30538,0,0.2950563372827229
30539,0,0.2885290710663572
30540,0,0.2924351340957601
30541,0,0.2885290710663572
30542,0,0.4126738834924532
30543,0,0.2885290710663572
30544,0,0.33137772326221426
30545,0,0.4369811363534279
30546,0,0.30333483085398244
30547,0,0.28820496896269415
30548,0,0.46316530249432253
30549,0,0.28982764324681304
30550,0,0.3327789415867557
30551,0,0.2878810836107265
30552,0,0.30333483085398244
30553,0,0.2895026760139204
30554,0,0.28820496896269415
30555,0,0.3182174168496524
30556,0,0.35450335026341034
30557,0,0.36578502758594184
30558,0,0.29276203666975037
30559,0,0.3240706743380925
30560,0,0.28917792478012083
30561,0,0.28982764324681304
30562,0,0.30166865662451176
30563,0,0.28820496896269415
30564,0,0.28820496896269415
30565,0,0.34302522472222113
30566,0,0.33102788392118504
30567,0,0.2947279404601866
30568,0,0.28917792478012083
30569,0,0.3010036444449969
30570,0,0.28820496896269415
30571,0,0.3036686885809984
30572,0,0.2970311769072676
30573,0,0.2901528262886712
30574,0,0.2878810836107265
30575,0,0.33067823125162243
30576,0,0.3080276033924249
30577,0,0.2885290710663572
30578,0,0.30769107098657017
30579,0,0.28917792478012083
30580,0,0.2921084457812122
30581,0,0.28820496896269415
30582,0,0.2888533897347511
30583,0,0.2917819719225696
30584,0,0.32268839001402855
30585,0,0.2993447730573765
30586,0,0.2901528262886712
30587,0,0.2885290710663572
30588,0,0.28820496896269415
30589,0,0.2901528262886712
30590,0,0.28820496896269415
30591,0,0.2888533897347511
30592,0,0.29439975649965366
30593,0,0.2888533897347511
30594,0,0.2885290710663572
30595,0,0.28982764324681304
30596,0,0.39216808794441177
30597,0,0.28820496896269415
30598,0,0.2930891533059278
30599,0,0.43542749223314325
30600,0,0.36578502758594184
30601,0,0.2901528262886712
30602,0,0.32027684588445937
30603,0,0.296701507199435
30604,0,0.28820496896269415
30605,0,0.2901528262886712
30606,0,0.29637204912485876
30607,0,0.2878810836107265
30608,0,0.28820496896269415
30609,0,0.28820496896269415
30610,0,0.28820496896269415
30611,0,0.28982764324681304
30612,0,0.30333483085398244
30613,0,0.30400275341551086
30614,0,0.28820496896269415
30615,0,0.299013627773167
30616,0,0.2878810836107265
30617,0,0.2980214537506383
30618,0,0.3303287655398883
30619,0,0.3093757719693381
30620,0,0.33172774898757623
30621,0,0.999999548857529
30622,0,0.2924351340957601
30623,0,0.30166865662451176
30624,0,0.2901528262886712
30625,0,0.2914557127155027
30626,0,0.28917792478012083
30627,0,0.2947279404601866
30628,0,0.3206207687380683
30629,0,0.30033946775629955
30630,0,0.2957137687017843
30631,0,0.29439975649965366
30632,0,0.30166865662451176
30633,0,0.29047822494857556
30634,0,0.2937440279718588
30635,0,0.29047822494857556
30636,0,0.2895026760139204
30637,0,0.29047822494857556
30638,0,0.29439975649965366
30639,0,0.2973610580407871
30640,0,0.2885290710663572
30641,0,0.31106555259450086
30642,0,0.4103790282644715
30643,0,0.3705610803360537
30644,0,0.3209648865161562
30645,0,0.35812565209217795
30646,0,0.2911296683548894
30647,0,0.2937440279718588
30648,0,0.346235633054145
30649,0,0.2885290710663572
30650,0,0.30500618831755416
30651,0,0.28820496896269415
30652,0,0.29967612829204976
30653,0,0.2957137687017843
30654,0,0.2888533897347511
30655,0,0.2885290710663572
30656,0,0.2911296683548894
30657,0,0.30735474294480614
30658,0,0.28982764324681304
30659,0,0.28982764324681304
30660,0,0.2937440279718588
30661,0,0.28982764324681304
30662,0,0.28982764324681304
30663,0,0.2885290710663572
30664,0,0.2895026760139204
30665,0,0.2930891533059278
30666,0,0.2937440279718588
30667,0,0.2940717856031376
30668,0,0.5140290189965321
30669,0,0.2901528262886712
30670,0,0.2885290710663572
30671,0,0.2878810836107265
30672,0,0.28917792478012083
30673,0,0.3093757719693381
30674,0,0.2888533897347511
30675,0,0.353059061247755
30676,0,0.2973610580407871
30677,0,0.2930891533059278
30678,0,0.2937440279718588
30679,0,0.28820496896269415
30680,0,0.3000076932632633
30681,0,0.34910114351194116
30682,0,0.29769115039162997
30683,0,0.2888533897347511
30684,0,0.34124782660858105
30685,0,0.3000076932632633
30686,0,0.29047822494857556
30687,0,0.28820496896269415
30688,0,0.2970311769072676
30689,0,0.3013360462072505
30690,0,0.29080383903481566
30691,0,0.29439975649965366
30692,0,0.28917792478012083
30693,0,0.31242101435050523
30694,0,0.32893277797144016
30695,0,0.3020014754780907
30696,0,0.28982764324681304
30697,0,0.28820496896269415
30698,0,0.2980214537506383
30699,0,0.3000076932632633
30700,0,0.28820496896269415
30701,0,0.28820496896269415
30702,0,0.29080383903481566
30703,0,0.28820496896269415
30704,0,0.2885290710663572
30705,0,0.3066827008846874
30706,0,0.28917792478012083
30707,0,0.2885290710663572
30708,0,0.30433702513326966
30709,0,0.3195895860018766
30710,0,0.2911296683548894
30711,0,0.33067823125162243
30712,0,0.3036686885809984
30713,0,0.3244167267237573
30714,0,0.29080383903481566
30715,0,0.2878810836107265
30716,0,0.3053410793316084
30717,0,0.2914557127155027
30718,0,0.3013360462072505
30719,0,0.35812565209217795
30720,0,0.346235633054145
30721,0,0.2937440279718588
30722,0,0.2888533897347511
30723,0,0.3006714515556463
30724,0,0.2885290710663572
30725,0,0.2885290710663572
30726,0,0.28820496896269415
30727,0,0.2885290710663572
30728,0,0.2878810836107265
30729,0,0.28820496896269415
30730,0,0.2885290710663572
30731,0,0.28820496896269415
30732,0,0.6559349444503271
30733,0,0.3165066341654205
30734,0,0.28917792478012083
30735,0,0.2878810836107265
30736,0,0.2937440279718588
30737,0,0.3282359133227933
30738,0,0.29439975649965366
30739,0,0.29439975649965366
30740,0,0.3036686885809984
30741,0,0.2917819719225696
30742,0,0.3083643399285946
30743,0,0.2888533897347511
30744,0,0.28820496896269415
30745,0,0.28820496896269415
30746,0,0.2878810836107265
30747,0,0.2885290710663572
30748,0,0.2888533897347511
30749,0,0.28820496896269415
30750,0,0.2885290710663572
30751,0,0.28820496896269415
30752,0,0.3348863200524197
30753,0,0.2993447730573765
30754,0,0.28982764324681304
30755,0,0.2885290710663572
30756,0,0.30333483085398244
30757,0,0.2960428028903147
30758,0,0.2901528262886712
30759,0,0.28820496896269415
30760,0,0.2917819719225696
30761,0,0.2885290710663572
30762,0,0.2940717856031376
30763,0,0.28820496896269415
30764,0,0.28820496896269415
30765,0,0.28820496896269415
30766,0,0.28820496896269415
30767,0,0.2888533897347511
30768,0,0.2885290710663572
30769,0,0.28820496896269415
30770,0,0.28820496896269415
30771,0,0.2895026760139204
30772,0,0.28820496896269415
30773,0,0.28820496896269415
30774,0,0.28820496896269415
30775,0,0.2911296683548894
30776,0,0.2914557127155027
30777,0,0.28917792478012083
30778,0,0.296701507199435
30779,0,0.2921084457812122
30780,0,0.3373532715786863
30781,0,0.2911296683548894
30782,0,0.3690887773714333
30783,0,0.29637204912485876
30784,0,0.28820496896269415
30785,0,0.2895026760139204
30786,0,0.3087012803605102
30787,0,0.38391738415912585
30788,0,0.30500618831755416
30789,0,0.28820496896269415
30790,0,0.29276203666975037
30791,0,0.29047822494857556
30792,0,0.3087012803605102
30793,0,0.28820496896269415
30794,0,0.3264970630530237
30795,0,0.2911296683548894
30796,0,0.2885290710663572
30797,0,0.2878810836107265
30798,0,0.2878810836107265
30799,0,0.2878810836107265
30800,0,0.2924351340957601
30801,0,0.29047822494857556
30802,0,0.3331297099626948
30803,0,0.3258028533368039
30804,0,0.47614626311039143
30805,0,0.29835196790786034
30806,0,0.2888533897347511
30807,0,0.28820496896269415
30808,0,0.28982764324681304
30809,0,0.2953849467644557
30810,0,0.2993447730573765
30811,0,0.28820496896269415
30812,0,0.28820496896269415
30813,0,0.28820496896269415
30814,0,0.2970311769072676
30815,0,0.28820496896269415
30816,0,0.2921084457812122
30817,0,0.2921084457812122
30818,0,0.2885290710663572
30819,0,0.5128453575196771
30820,0,0.2885290710663572
30821,0,0.2914557127155027
30822,0,0.28820496896269415
30823,0,0.28820496896269415
30824,0,0.28917792478012083
30825,0,0.3006714515556463
30826,0,0.2888533897347511
30827,0,0.2960428028903147
30828,0,0.2917819719225696
30829,0,0.2878810836107265
30830,0,0.28820496896269415
30831,0,0.29080383903481566
30832,0,0.2885290710663572
30833,0,0.28820496896269415
30834,0,0.32684445354996877
30835,0,0.31106555259450086
30836,0,0.3013360462072505
30837,0,0.2888533897347511
30838,0,0.2930891533059278
30839,0,0.3219984067555708
30840,0,0.28917792478012083
30841,0,0.28820496896269415
30842,0,0.30601147906640774
30843,0,0.2878810836107265
30844,0,0.2970311769072676
30845,0,0.2878810836107265
30846,0,0.36432071730178894
30847,0,0.28820496896269415
30848,0,0.2885290710663572
30849,0,0.2957137687017843
30850,0,0.2940717856031376
30851,0,0.34302522472222113
30852,0,0.2960428028903147
30853,0,0.2885290710663572
30854,0,0.29047822494857556
30855,0,0.2888533897347511
30856,0,0.3405381114281299
30857,0,0.28820496896269415
30858,0,0.2911296683548894
30859,0,0.28820496896269415
30860,0,0.28820496896269415
30861,0,0.29080383903481566
30862,0,0.2878810836107265
30863,0,0.2885290710663572
30864,0,0.3373532715786863
30865,0,0.28982764324681304
30866,0,0.2878810836107265
30867,0,0.2937440279718588
30868,0,0.2911296683548894
30869,0,0.28820496896269415
30870,0,0.2878810836107265
30871,0,0.28820496896269415
30872,0,0.2888533897347511
30873,0,0.2901528262886712
30874,0,0.2888533897347511
30875,0,0.2901528262886712
30876,0,0.3134397222154094
30877,0,0.29868269265255004
30878,0,0.2885290710663572
30879,0,0.2888533897347511
30880,0,0.3189031089629503
30881,0,0.2924351340957601
30882,0,0.3206207687380683
30883,0,0.30433702513326966
30884,0,0.28917792478012083
30885,0,0.28982764324681304
30886,0,0.2901528262886712
30887,0,0.2921084457812122
30888,0,0.29769115039162997
30889,0,0.28820496896269415
30890,0,0.3687210809125872
30891,0,0.8957022070872405
30892,0,0.3066827008846874
30893,0,0.3199331182183254
30894,0,0.35522649268464884
30895,0,0.30601147906640774
30896,0,0.2885290710663572
30897,0,0.28820496896269415
30898,0,0.28820496896269415
30899,0,0.28820496896269415
30900,0,0.2895026760139204
30901,0,0.3338318012341404
30902,0,0.28820496896269415
30903,0,0.2888533897347511
30904,0,0.2953849467644557
30905,0,0.34695097527249136
30906,0,0.2895026760139204
30907,0,0.2885290710663572
30908,0,0.2947279404601866
30909,0,0.2888533897347511
30910,0,0.28820496896269415
30911,0,0.2911296683548894
30912,0,0.28820496896269415
30913,0,0.3066827008846874
30914,0,0.28982764324681304
30915,0,0.28820496896269415
30916,0,0.2888533897347511
30917,0,0.30500618831755416
30918,0,0.2914557127155027
30919,0,0.3223433015859308
30920,0,0.3690887773714333
30921,0,0.2885290710663572
30922,0,0.2885290710663572
30923,0,0.2888533897347511
30924,0,0.28820496896269415
30925,0,0.2885290710663572
30926,0,0.2947279404601866
30927,0,0.29047822494857556
30928,0,0.3053410793316084
30929,0,0.2885290710663572
30930,0,0.2917819719225696
30931,0,0.28982764324681304
30932,0,0.29276203666975037
30933,0,0.28820496896269415
30934,0,0.28820496896269415
30935,0,0.2885290710663572
30936,0,0.3010036444449969
30937,0,0.30400275341551086
30938,0,0.2901528262886712
30939,0,0.28820496896269415
30940,0,0.3114041156527616
30941,0,0.29276203666975037
30942,0,0.3117428804599765
30943,0,0.2888533897347511
30944,0,0.28820496896269415
30945,0,0.28820496896269415
30946,0,0.2885290710663572
30947,0,0.2885290710663572
30948,0,0.44242844212224375
30949,0,0.29439975649965366
30950,0,0.2993447730573765
30951,0,0.39028732495239593
30952,0,0.28820496896269415
30953,0,0.3114041156527616
30954,0,0.28820496896269415
30955,0,0.2921084457812122
30956,0,0.2885290710663572
30957,0,0.28820496896269415
30958,0,0.3020014754780907
30959,0,0.2885290710663572
30960,0,0.2937440279718588
30961,0,0.3632241292814632
30962,0,0.29439975649965366
30963,0,0.29047822494857556
30964,0,0.28820496896269415
30965,0,0.3632241292814632
30966,0,0.28820496896269415
30967,0,0.29276203666975037
30968,0,0.3046715035092302
30969,0,0.30433702513326966
30970,0,0.3046715035092302
30971,0,0.30433702513326966
30972,0,0.30433702513326966
30973,0,0.30433702513326966
30974,0,0.2947279404601866
30975,0,0.28820496896269415
30976,0,0.28820496896269415
30977,0,0.29047822494857556
30978,0,0.2914557127155027
30979,0,0.3006714515556463
30980,0,0.28820496896269415
30981,0,0.2921084457812122
30982,0,0.5831400205993326
30983,0,0.28820496896269415
30984,0,0.2888533897347511
30985,0,0.380560965207024
30986,0,0.2888533897347511
30987,0,0.30601147906640774
30988,0,0.2947279404601866
30989,0,0.3020014754780907
30990,0,0.44281808189276534
30991,0,0.2895026760139204
30992,0,0.29276203666975037
30993,0,0.2980214537506383
30994,0,0.28820496896269415
30995,0,0.28982764324681304
30996,0,0.44515738221069695
30997,0,0.3237248142038517
30998,0,0.2878810836107265
30999,0,0.28820496896269415
31000,0,0.2885290710663572
31001,0,0.28820496896269415
31002,0,0.2921084457812122
31003,0,0.2885290710663572
31004,0,0.2885290710663572
31005,0,0.31072719152689554
31006,0,0.28982764324681304
31007,0,0.2911296683548894
31008,0,0.28917792478012083
31009,0,0.2885290710663572
31010,0,0.28917792478012083
31011,0,0.28917792478012083
31012,0,0.3320779608093658
31013,0,0.28820496896269415
31014,0,0.28982764324681304
31015,0,0.31787486578729024
31016,0,0.28982764324681304
31017,0,0.28982764324681304
31018,0,0.29835196790786034
31019,0,0.299013627773167
31020,0,0.28982764324681304
31021,0,0.3359424901021308
31022,0,0.3000076932632633
31023,0,0.28820496896269415
31024,0,0.28820496896269415
31025,0,0.28820496896269415
31026,0,0.2885290710663572
31027,0,0.2888533897347511
31028,0,0.3185601646609659
31029,0,0.2888533897347511
31030,0,0.28820496896269415
31031,0,0.44632795096544087
31032,0,0.49508058049632137
31033,0,0.2888533897347511
31034,0,0.2885290710663572
31035,0,0.28982764324681304
31036,0,0.31446023261471723
31037,0,0.2878810836107265
31038,0,0.28820496896269415
31039,0,0.2888533897347511
31040,0,0.28820496896269415
31041,0,0.3087012803605102
31042,0,0.28820496896269415
31043,0,0.2911296683548894
31044,0,0.2914557127155027
31045,0,0.296701507199435
31046,0,0.2901528262886712
31047,0,0.28820496896269415
31048,0,0.3097133226731475
31049,0,0.28982764324681304
31050,0,0.2885290710663572
31051,0,0.3555883121961604
31052,0,0.36432071730178894
31053,0,0.28820496896269415
31054,0,0.29276203666975037
31055,0,0.28820496896269415
31056,0,0.28820496896269415
31057,0,0.28820496896269415
31058,0,0.2885290710663572
31059,0,0.28820496896269415
31060,0,0.28820496896269415
31061,0,0.28820496896269415
31062,0,0.2901528262886712
31063,0,0.28982764324681304
31064,0,0.28820496896269415
31065,0,0.2878810836107265
31066,0,0.29868269265255004
31067,0,0.28820496896269415
31068,0,0.29276203666975037
31069,0,0.28820496896269415
31070,0,0.2885290710663572
31071,0,0.2930891533059278
31072,0,0.28820496896269415
31073,0,0.2911296683548894
31074,0,0.2885290710663572
31075,0,0.2895026760139204
31076,0,0.2888533897347511
31077,0,0.29637204912485876
31078,0,0.28820496896269415
31079,0,0.32027684588445937
31080,0,0.2901528262886712
31081,0,0.29047822494857556
31082,0,0.28820496896269415
31083,0,0.31719035493860803
31084,0,0.2885290710663572
31085,0,0.2885290710663572
31086,0,0.34802528526122484
31087,0,0.2885290710663572
31088,0,0.2911296683548894
31089,0,0.2901528262886712
31090,0,0.2885290710663572
31091,0,0.30769107098657017
31092,0,0.30567617632396654
31093,0,0.28820496896269415
31094,0,0.28820496896269415
31095,0,0.29868269265255004
31096,0,0.2914557127155027
31097,0,0.3512574697284977
31098,0,0.4741769416963384
31099,0,0.302334502548503
31100,0,0.29047822494857556
31101,0,0.2917819719225696
31102,0,0.28820496896269415
31103,0,0.28820496896269415
31104,0,0.2947279404601866
31105,0,0.2885290710663572
31106,0,0.2921084457812122
31107,0,0.30333483085398244
31108,0,0.28820496896269415
31109,0,0.28820496896269415
31110,0,0.2937440279718588
31111,0,0.3182174168496524
31112,0,0.2885290710663572
31113,0,0.2973610580407871
31114,0,0.28820496896269415
31115,0,0.339829110846277
31116,0,0.2878810836107265
31117,0,0.30433702513326966
31118,0,0.2921084457812122
31119,0,0.28820496896269415
31120,0,0.28917792478012083
31121,0,0.28982764324681304
31122,0,0.2930891533059278
31123,0,0.3359424901021308
31124,0,0.29047822494857556
31125,0,0.28820496896269415
31126,0,0.2973610580407871
31127,0,0.3090384244528097
31128,0,0.2914557127155027
31129,0,0.29439975649965366
31130,0,0.28982764324681304
31131,0,0.29080383903481566
31132,0,0.2914557127155027
31133,0,0.28820496896269415
31134,0,0.28982764324681304
31135,0,0.2901528262886712
31136,0,0.29276203666975037
31137,0,0.29769115039162997
31138,0,0.36578502758594184
31139,0,0.2901528262886712
31140,0,0.30033946775629955
31141,0,0.41190850477395785
31142,0,0.28820496896269415
31143,0,0.2924351340957601
31144,0,0.28917792478012083
31145,0,0.2888533897347511
31146,0,0.2921084457812122
31147,0,0.2888533897347511
31148,0,0.2937440279718588
31149,0,0.2921084457812122
31150,0,0.2930891533059278
31151,0,0.2940717856031376
31152,0,0.2888533897347511
31153,0,0.2888533897347511
31154,0,0.2960428028903147
31155,0,0.2878810836107265
31156,0,0.28982764324681304
31157,0,0.2930891533059278
31158,0,0.2895026760139204
31159,0,0.2895026760139204
31160,0,0.29637204912485876
31161,0,0.2888533897347511
31162,0,0.2878810836107265
31163,0,0.2911296683548894
31164,0,0.28917792478012083
31165,0,0.28917792478012083
31166,0,0.2921084457812122
31167,0,0.2914557127155027
31168,0,0.2885290710663572
31169,0,0.2895026760139204
31170,0,0.28820496896269415
31171,0,0.28820496896269415
31172,0,0.2878810836107265
31173,0,0.28820496896269415
31174,0,0.28820496896269415
31175,0,0.2888533897347511
31176,0,0.32027684588445937
31177,0,0.2885290710663572
31178,0,0.2970311769072676
31179,0,0.302334502548503
31180,0,0.2888533897347511
31181,0,0.2911296683548894
31182,0,0.29080383903481566
31183,0,0.2917819719225696
31184,0,0.28820496896269415
31185,0,0.28820496896269415
31186,0,0.30333483085398244
31187,0,0.30601147906640774
31188,0,0.29637204912485876
31189,0,0.28820496896269415
31190,0,0.2885290710663572
31191,0,0.28917792478012083
31192,0,0.2921084457812122
31193,0,0.2960428028903147
31194,0,0.2914557127155027
31195,0,0.3617642230350963
31196,0,0.2895026760139204
31197,0,0.45258073139414456
31198,0,0.2917819719225696
31199,0,0.30166865662451176
31200,0,0.29835196790786034
31201,0,0.2914557127155027
31202,0,0.28820496896269415
31203,0,0.28820496896269415
31204,0,0.2970311769072676
31205,0,0.3000076932632633
31206,0,0.2950563372827229
31207,0,0.28917792478012083
31208,0,0.2937440279718588
31209,0,0.2895026760139204
31210,0,0.296701507199435
31211,0,0.28917792478012083
31212,0,0.28820496896269415
31213,0,0.2960428028903147
31214,0,0.28820496896269415
31215,0,0.2878810836107265
31216,0,0.2970311769072676
31217,0,0.29769115039162997
31218,0,0.3020014754780907
31219,0,0.30400275341551086
31220,0,0.28820496896269415
31221,0,0.3408928798473113
31222,0,0.30333483085398244
31223,0,0.3498192381713925
31224,0,0.2895026760139204
31225,0,0.3917916772707369
31226,0,0.2885290710663572
31227,0,0.30433702513326966
31228,0,0.2937440279718588
31229,0,0.29439975649965366
31230,0,0.2953849467644557
31231,0,0.2914557127155027
31232,0,0.28820496896269415
31233,0,0.2878810836107265
31234,0,0.2895026760139204
31235,0,0.28820496896269415
31236,0,0.28982764324681304
31237,0,0.2937440279718588
31238,0,0.2878810836107265
31239,0,0.336647516870603
31240,0,0.28820496896269415
31241,0,0.31106555259450086
31242,0,0.28917792478012083
31243,0,0.28820496896269415
31244,0,0.2888533897347511
31245,0,0.2917819719225696
31246,0,0.29835196790786034
31247,0,0.29835196790786034
31248,0,0.2960428028903147
31249,0,0.28982764324681304
31250,0,0.2878810836107265
31251,0,0.28982764324681304
31252,0,0.296701507199435
31253,0,0.2885290710663572
31254,0,0.29047822494857556
31255,0,0.716976892602009
31256,0,0.2885290710663572
31257,0,0.4435975721174502
31258,0,0.2993447730573765
31259,0,0.3000076932632633
31260,0,0.3000076932632633
31261,0,0.30400275341551086
31262,0,0.30400275341551086
31263,0,0.30769107098657017
31264,0,0.28820496896269415
31265,0,0.2878810836107265
31266,0,0.2901528262886712
31267,0,0.2993447730573765
31268,0,0.30166865662451176
31269,0,0.2911296683548894
31270,0,0.33172774898757623
31271,0,0.2878810836107265
31272,0,0.2885290710663572
31273,0,0.28820496896269415
31274,0,0.28917792478012083
31275,0,0.2924351340957601
31276,0,0.3189031089629503
31277,0,0.31548253885164185
31278,0,0.3097133226731475
31279,0,0.3299794870715727
31280,0,0.3006714515556463
31281,0,0.2878810836107265
31282,0,0.3151415709845026
31283,0,0.28820496896269415
31284,0,0.2901528262886712
31285,0,0.29047822494857556
31286,0,0.28982764324681304
31287,0,0.3303287655398883
31288,0,0.2878810836107265
31289,0,0.28820496896269415
31290,0,0.29080383903481566
31291,0,0.2917819719225696
31292,0,0.2888533897347511
31293,0,0.2937440279718588
31294,0,0.2878810836107265
31295,0,0.2973610580407871
31296,0,0.2888533897347511
31297,0,0.3929212935807205
31298,0,0.29967612829204976
31299,0,0.3380597518280922
31300,0,0.30033946775629955
31301,0,0.40351819981138976
31302,0,0.29080383903481566
31303,0,0.3083643399285946
31304,0,0.28820496896269415
31305,0,0.28820496896269415
31306,0,0.3013360462072505
31307,0,0.29637204912485876
31308,0,0.4506250346113751
31309,0,0.3093757719693381
31310,0,0.33242835843890756
31311,0,0.2901528262886712
31312,0,0.2895026760139204
31313,0,0.2885290710663572
31314,0,0.28820496896269415
31315,0,0.28820496896269415
31316,0,0.2885290710663572
31317,0,0.28820496896269415
31318,0,0.2895026760139204
31319,0,0.3127603829464587
31320,0,0.2885290710663572
31321,0,0.3103890326908553
31322,0,0.30166865662451176
31323,0,0.37684496645214327
31324,0,0.29835196790786034
31325,0,0.2895026760139204
31326,0,0.3151415709845026
31327,0,0.28982764324681304
31328,0,0.296701507199435
31329,0,0.28820496896269415
31330,0,0.29868269265255004
31331,0,0.2930891533059278
31332,0,0.29868269265255004
31333,0,0.3134397222154094
31334,0,0.2878810836107265
31335,0,0.28820496896269415
31336,0,0.29080383903481566
31337,0,0.28917792478012083
31338,0,0.2921084457812122
31339,0,0.28820496896269415
31340,0,0.2921084457812122
31341,0,0.28982764324681304
31342,0,0.29835196790786034
31343,0,0.3010036444449969
31344,0,0.4494523444990125
31345,0,0.2937440279718588
31346,0,0.2888533897347511
31347,0,0.29439975649965366
31348,0,0.2901528262886712
31349,0,0.28917792478012083
31350,0,0.3087012803605102
31351,0,0.2885290710663572
31352,0,0.2914557127155027
31353,0,0.29080383903481566
31354,0,0.28820496896269415
31355,0,0.3080276033924249
31356,0,0.41458917050152544
31357,0,0.38167852127489155
31358,0,0.2885290710663572
31359,0,0.28820496896269415
31360,0,0.31480080215539474
31361,0,0.28820496896269415
31362,0,0.3066827008846874
31363,0,0.3426693908931463
31364,0,0.2885290710663572
31365,0,0.2885290710663572
31366,0,0.3237248142038517
31367,0,0.2878810836107265
31368,0,0.2888533897347511
31369,0,0.28982764324681304
31370,0,0.2885290710663572
31371,0,0.29637204912485876
31372,0,0.2888533897347511
31373,0,0.3013360462072505
31374,0,0.33067823125162243
31375,0,0.3264970630530237
31376,0,0.2901528262886712
31377,0,0.2885290710663572
31378,0,0.28820496896269415
31379,0,0.2911296683548894
31380,0,0.2917819719225696
31381,0,0.2914557127155027
31382,0,0.6411772106249715
31383,0,0.2878810836107265
31384,0,0.2888533897347511
31385,0,0.2888533897347511
31386,0,0.3026677376154703
31387,0,0.2970311769072676
31388,0,0.299013627773167
31389,0,0.2993447730573765
31390,0,0.28820496896269415
31391,0,0.28982764324681304
31392,0,0.28820496896269415
31393,0,0.299013627773167
31394,0,0.30300118045791924
31395,0,0.2895026760139204
31396,0,0.2878810836107265
31397,0,0.2885290710663572
31398,0,0.33453462991615135
31399,0,0.32303367177216563
31400,0,0.28982764324681304
31401,0,0.2895026760139204
31402,0,0.28820496896269415
31403,0,0.3066827008846874
31404,0,0.5057408272155502
31405,0,0.30166865662451176
31406,0,0.28820496896269415
31407,0,0.30500618831755416
31408,0,0.3083643399285946
31409,0,0.29835196790786034
31410,0,0.2885290710663572
31411,0,0.2888533897347511
31412,0,0.2924351340957601
31413,0,0.3182174168496524
31414,0,0.3010036444449969
31415,0,0.34802528526122484
31416,0,0.28982764324681304
31417,0,0.28982764324681304
31418,0,0.2895026760139204
31419,0,0.5073199131949527
31420,0,0.2911296683548894
31421,0,0.2888533897347511
31422,0,0.28982764324681304
31423,0,0.28820496896269415
31424,0,0.29047822494857556
31425,0,0.28820496896269415
31426,0,0.29080383903481566
31427,0,0.2901528262886712
31428,0,0.2917819719225696
31429,0,0.2914557127155027
31430,0,0.2947279404601866
31431,0,0.2917819719225696
31432,0,0.2940717856031376
31433,0,0.29080383903481566
31434,0,0.28917792478012083
31435,0,0.2885290710663572
31436,0,0.32027684588445937
31437,0,0.2885290710663572
31438,0,0.29047822494857556
31439,0,0.29047822494857556
31440,0,0.29439975649965366
31441,0,0.28917792478012083
31442,0,0.29439975649965366
31443,0,0.38765973814772686
31444,0,0.28917792478012083
31445,0,0.2878810836107265
31446,0,0.2934164838062443
31447,0,0.3223433015859308
31448,0,0.3158237055056242
31449,0,0.28982764324681304
31450,0,0.2957137687017843
31451,0,0.2901528262886712
31452,0,0.2957137687017843
31453,0,0.2885290710663572
31454,0,0.28820496896269415
31455,0,0.3093757719693381
31456,0,0.32027684588445937
31457,0,0.29276203666975037
31458,0,0.2885290710663572
31459,0,0.28820496896269415
31460,0,0.2878810836107265
31461,0,0.29047822494857556
31462,0,0.2960428028903147
31463,0,0.28917792478012083
31464,0,0.2953849467644557
31465,0,0.28917792478012083
31466,0,0.2885290710663572
31467,0,0.28820496896269415
31468,0,0.28982764324681304
31469,0,0.29868269265255004
31470,0,0.2878810836107265
31471,0,0.3433812350310626
31472,0,0.28820496896269415
31473,0,0.2917819719225696
31474,0,0.28820496896269415
31475,0,0.3093757719693381
31476,0,0.28917792478012083
31477,0,0.2885290710663572
31478,0,0.28820496896269415
31479,0,0.2934164838062443
31480,0,0.296701507199435
31481,0,0.29047822494857556
31482,0,0.296701507199435
31483,0,0.2901528262886712
31484,0,0.28917792478012083
31485,0,0.2888533897347511
31486,0,0.28820496896269415
31487,0,0.28820496896269415
31488,0,0.30033946775629955
31489,0,0.28982764324681304
31490,0,0.2888533897347511
31491,0,0.2878810836107265
31492,0,0.2878810836107265
31493,0,0.28820496896269415
31494,0,0.2878810836107265
31495,0,0.2885290710663572
31496,0,0.2878810836107265
31497,0,0.2878810836107265
31498,0,0.2878810836107265
31499,0,0.2878810836107265
31500,0,0.2885290710663572
31501,0,0.31787486578729024
31502,0,0.29835196790786034
31503,0,0.2930891533059278
31504,0,0.3083643399285946
31505,0,0.28820496896269415
31506,0,0.2917819719225696
31507,0,0.296701507199435
31508,0,0.28917792478012083
31509,0,0.2901528262886712
31510,0,0.2950563372827229
31511,0,0.29047822494857556
31512,0,0.2911296683548894
31513,0,0.31446023261471723
31514,0,0.2885290710663572
31515,0,0.29276203666975037
31516,0,0.3970729479698048
31517,0,0.35450335026341034
31518,0,0.2947279404601866
31519,0,0.28820496896269415
31520,0,0.28820496896269415
31521,0,0.2888533897347511
31522,0,0.28820496896269415
31523,0,0.28820496896269415
31524,0,0.2888533897347511
31525,0,0.2888533897347511
31526,0,0.2970311769072676
31527,0,0.28917792478012083
31528,0,0.28820496896269415
31529,0,0.296701507199435
31530,0,0.2888533897347511
31531,0,0.2895026760139204
31532,0,0.2878810836107265
31533,0,0.2878810836107265
31534,0,0.28982764324681304
31535,0,0.2901528262886712
31536,0,0.30333483085398244
31537,0,0.2885290710663572
31538,0,0.31480080215539474
31539,0,0.302334502548503
31540,0,0.30735474294480614
31541,0,0.2878810836107265
31542,0,0.29439975649965366
31543,0,0.29439975649965366
31544,0,0.28820496896269415
31545,0,0.29439975649965366
31546,0,0.38840981802299784
31547,0,0.30033946775629955
31548,0,0.2888533897347511
31549,0,0.3010036444449969
31550,0,0.29047822494857556
31551,0,0.2960428028903147
31552,0,0.29080383903481566
31553,0,0.28820496896269415
31554,0,0.28982764324681304
31555,0,0.28820496896269415
31556,0,0.28820496896269415
31557,0,0.29276203666975037
31558,0,0.3083643399285946
31559,0,0.28982764324681304
31560,0,0.28917792478012083
31561,0,0.32165370578986424
31562,0,0.28917792478012083
31563,0,0.29868269265255004
31564,0,0.2911296683548894
31565,0,0.31106555259450086
31566,0,0.2885290710663572
31567,0,0.28820496896269415
31568,0,0.28820496896269415
31569,0,0.2934164838062443
31570,0,0.2878810836107265
31571,0,0.2993447730573765
31572,0,0.2878810836107265
31573,0,0.2878810836107265
31574,0,0.28982764324681304
31575,0,0.28982764324681304
31576,0,0.2940717856031376
31577,0,0.2947279404601866
31578,0,0.2878810836107265
31579,0,0.2901528262886712
31580,0,0.30769107098657017
31581,0,0.28917792478012083
31582,0,0.2960428028903147
31583,0,0.299013627773167
31584,0,0.29276203666975037
31585,0,0.4050396715484131
31586,0,0.2878810836107265
31587,0,0.2914557127155027
31588,0,0.3010036444449969
31589,0,0.28820496896269415
31590,0,0.2895026760139204
31591,0,0.2888533897347511
31592,0,0.28820496896269415
31593,0,0.2885290710663572
31594,0,0.28820496896269415
31595,0,0.28820496896269415
31596,0,0.28982764324681304
31597,0,0.2980214537506383
31598,0,0.2888533897347511
31599,0,0.5415752280466686
31600,0,0.32303367177216563
31601,0,0.28982764324681304
31602,0,0.30735474294480614
31603,0,0.28820496896269415
31604,0,0.3555883121961604
31605,0,0.2901528262886712
31606,0,0.2878810836107265
31607,0,0.29080383903481566
31608,0,0.28982764324681304
31609,0,0.29967612829204976
31610,0,0.2878810836107265
31611,0,0.2914557127155027
31612,0,0.3165066341654205
31613,0,0.3103890326908553
31614,0,0.2885290710663572
31615,0,0.2885290710663572
31616,0,0.2970311769072676
31617,0,0.2885290710663572
31618,0,0.30400275341551086
31619,0,0.29835196790786034
31620,0,0.31684839566491335
31621,0,0.3588520757524026
31622,0,0.4455475048453112
31623,0,0.28820496896269415
31624,0,0.29835196790786034
31625,0,0.2888533897347511
31626,0,0.30433702513326966
31627,0,0.28820496896269415
31628,0,0.2878810836107265
31629,0,0.28917792478012083
31630,0,0.2937440279718588
31631,0,0.2885290710663572
31632,0,0.28820496896269415
31633,0,0.29276203666975037
31634,0,0.29868269265255004
31635,0,0.2940717856031376
31636,0,0.2895026760139204
31637,0,0.2934164838062443
31638,0,0.2921084457812122
31639,0,0.2878810836107265
31640,0,0.2911296683548894
31641,0,0.29637204912485876
31642,0,0.3559502967911175
31643,0,0.2937440279718588
31644,0,0.2917819719225696
31645,0,0.2885290710663572
31646,0,0.2973610580407871
31647,0,0.2885290710663572
31648,0,0.28820496896269415
31649,0,0.2878810836107265
31650,0,0.2878810836107265
31651,0,0.2885290710663572
31652,0,0.28820496896269415
31653,0,0.28820496896269415
31654,0,0.2911296683548894
31655,0,0.29439975649965366
31656,0,0.8940680396735607
31657,0,0.2888533897347511
31658,0,0.29439975649965366
31659,0,0.34802528526122484
31660,0,0.2917819719225696
31661,0,0.2888533897347511
31662,0,0.28982764324681304
31663,0,0.3401835216587868
31664,0,0.28820496896269415
31665,0,0.28820496896269415
31666,0,0.2885290710663572
31667,0,0.28820496896269415
31668,0,0.30400275341551086
31669,0,0.28820496896269415
31670,0,0.28820496896269415
31671,0,0.2960428028903147
31672,0,0.2888533897347511
31673,0,0.3134397222154094
31674,0,0.28820496896269415
31675,0,0.28982764324681304
31676,0,0.3320779608093658
31677,0,0.3320779608093658
31678,0,0.29439975649965366
31679,0,0.3603068644113441
31680,0,0.28820496896269415
31681,0,0.3036686885809984
31682,0,0.28982764324681304
31683,0,0.2878810836107265
31684,0,0.29080383903481566
31685,0,0.2980214537506383
31686,0,0.2885290710663572
31687,0,0.29047822494857556
31688,0,0.2911296683548894
31689,0,0.336647516870603
31690,0,0.2947279404601866
31691,0,0.3303287655398883
31692,0,0.2953849467644557
31693,0,0.2921084457812122
31694,0,0.2917819719225696
31695,0,0.2885290710663572
31696,0,0.29047822494857556
31697,0,0.28820496896269415
31698,0,0.28820496896269415
31699,0,0.2901528262886712
31700,0,0.28820496896269415
31701,0,0.28820496896269415
31702,0,0.327539804436218
31703,0,0.28820496896269415
31704,0,0.2947279404601866
31705,0,0.28820496896269415
31706,0,0.3010036444449969
31707,0,0.30433702513326966
31708,0,0.2878810836107265
31709,0,0.2885290710663572
31710,0,0.2901528262886712
31711,0,0.2930891533059278
31712,0,0.296701507199435
31713,0,0.2878810836107265
31714,0,0.2878810836107265
31715,0,0.30033946775629955
31716,0,0.2885290710663572
31717,0,0.3036686885809984
31718,0,0.2924351340957601
31719,0,0.2885290710663572
31720,0,0.32337914659186107
31721,0,0.3258028533368039
31722,0,0.2878810836107265
31723,0,0.336647516870603
31724,0,0.28917792478012083
31725,0,0.2888533897347511
31726,0,0.28917792478012083
31727,0,0.2960428028903147
31728,0,0.2960428028903147
31729,0,0.41114355187873625
31730,0,0.28917792478012083
31731,0,0.28820496896269415
31732,0,0.2930891533059278
31733,0,0.2917819719225696
31734,0,0.2885290710663572
31735,0,0.3320779608093658
31736,0,0.28820496896269415
31737,0,0.2878810836107265
31738,0,0.2878810836107265
31739,0,0.2950563372827229
31740,0,0.2895026760139204
31741,0,0.2878810836107265
31742,0,0.2888533897347511
31743,0,0.2878810836107265
31744,0,0.2960428028903147
31745,0,0.29080383903481566
31746,0,0.2934164838062443
31747,0,0.2878810836107265
31748,0,0.2937440279718588
31749,0,0.29080383903481566
31750,0,0.28982764324681304
31751,0,0.2888533897347511
31752,0,0.2993447730573765
31753,0,0.3327789415867557
31754,0,0.30333483085398244
31755,0,0.2953849467644557
31756,0,0.29080383903481566
31757,0,0.28820496896269415
31758,0,0.2888533897347511
31759,0,0.28820496896269415
31760,0,0.2878810836107265
31761,0,0.2901528262886712
31762,0,0.31719035493860803
31763,0,0.2980214537506383
31764,0,0.2901528262886712
31765,0,0.2888533897347511
31766,0,0.30735474294480614
31767,0,0.29835196790786034
31768,0,0.28820496896269415
31769,0,0.28820496896269415
31770,0,0.30701861950011555
31771,0,0.336647516870603
31772,0,0.28917792478012083
31773,0,0.30433702513326966
31774,0,0.2937440279718588
31775,0,0.2914557127155027
31776,0,0.2885290710663572
31777,0,0.31684839566491335
31778,0,0.3850386699876154
31779,0,0.29080383903481566
31780,0,0.3433812350310626
31781,0,0.2895026760139204
31782,0,0.2970311769072676
31783,0,0.29047822494857556
31784,0,0.2947279404601866
31785,0,0.2924351340957601
31786,0,0.28917792478012083
31787,0,0.29080383903481566
31788,0,0.2878810836107265
31789,0,0.30333483085398244
31790,0,0.31072719152689554
31791,0,0.2895026760139204
31792,0,0.28820496896269415
31793,0,0.29080383903481566
31794,0,0.2921084457812122
31795,0,0.28982764324681304
31796,0,0.2970311769072676
31797,0,0.2885290710663572
31798,0,0.3013360462072505
31799,0,0.29080383903481566
31800,0,0.29276203666975037
31801,0,0.3006714515556463
31802,0,0.2888533897347511
31803,0,0.2901528262886712
31804,0,0.2924351340957601
31805,0,0.2885290710663572
31806,0,0.28917792478012083
31807,0,0.28820496896269415
31808,0,0.2934164838062443
31809,0,0.2895026760139204
31810,0,0.28982764324681304
31811,0,0.2911296683548894
31812,0,0.2970311769072676
31813,0,0.29868269265255004
31814,0,0.28820496896269415
31815,0,0.3247629710892388
31816,0,0.29967612829204976
31817,0,0.2895026760139204
31818,0,0.29439975649965366
31819,0,0.2930891533059278
31820,0,0.2878810836107265
31821,0,0.28820496896269415
31822,0,0.2895026760139204
31823,0,0.32858425131723373
31824,0,0.2924351340957601
31825,0,0.2970311769072676
31826,0,0.3100510763264976
31827,0,0.2970311769072676
31828,0,0.2917819719225696
31829,0,0.2888533897347511
31830,0,0.2885290710663572
31831,0,0.28917792478012083
31832,0,0.28820496896269415
31833,0,0.30601147906640774
31834,0,0.2878810836107265
31835,0,0.30567617632396654
31836,0,0.28820496896269415
31837,0,0.30300118045791924
31838,0,0.28820496896269415
31839,0,0.33242835843890756
31840,0,0.28917792478012083
31841,0,0.29080383903481566
31842,0,0.2914557127155027
31843,0,0.2885290710663572
31844,0,0.3006714515556463
31845,0,0.28820496896269415
31846,0,0.29080383903481566
31847,0,0.28820496896269415
31848,0,0.2970311769072676
31849,0,0.2911296683548894
31850,0,0.3087012803605102
31851,0,0.28820496896269415
31852,0,0.2878810836107265
31853,0,0.2878810836107265
31854,0,0.2878810836107265
31855,0,0.2878810836107265
31856,0,0.29080383903481566
31857,0,0.2878810836107265
31858,0,0.2878810836107265
31859,0,0.2878810836107265
31860,0,0.296701507199435
31861,0,0.2878810836107265
31862,0,0.28820496896269415
31863,0,0.28917792478012083
31864,0,0.2878810836107265
31865,0,0.29047822494857556
31866,0,0.2878810836107265
31867,0,0.2888533897347511
31868,0,0.28917792478012083
31869,0,0.28820496896269415
31870,0,0.2914557127155027
31871,0,0.2885290710663572
31872,0,0.29047822494857556
31873,0,0.28820496896269415
31874,0,0.28820496896269415
31875,0,0.31787486578729024
31876,0,0.32545603466932
31877,0,0.3240706743380925
31878,0,0.2911296683548894
31879,0,0.28820496896269415
31880,0,0.2901528262886712
31881,0,0.2888533897347511
31882,0,0.2888533897347511
31883,0,0.28820496896269415
31884,0,0.28820496896269415
31885,0,0.35341988318498707
31886,0,0.28820496896269415
31887,0,0.2937440279718588
31888,0,0.2934164838062443
31889,0,0.2885290710663572
31890,0,0.29769115039162997
31891,0,0.28917792478012083
31892,0,0.4911329597182871
31893,0,0.2878810836107265
31894,0,0.28917792478012083
31895,0,0.28917792478012083
31896,0,0.2878810836107265
31897,0,0.29047822494857556
31898,0,0.32684445354996877
31899,0,0.29439975649965366
31900,0,0.4553211551171119
31901,0,0.2934164838062443
31902,0,0.2888533897347511
31903,0,0.2940717856031376
31904,0,0.31480080215539474
31905,0,0.28982764324681304
31906,0,0.2930891533059278
31907,0,0.2901528262886712
31908,0,0.2885290710663572
31909,0,0.2885290710663572
31910,0,0.2960428028903147
31911,0,0.28917792478012083
31912,0,0.28982764324681304
31913,0,0.28820496896269415
31914,0,0.2937440279718588
31915,0,0.28982764324681304
31916,0,0.2885290710663572
31917,0,0.2885290710663572
31918,0,0.30769107098657017
31919,0,0.9999880067949485
31920,0,0.2885290710663572
31921,0,0.3026677376154703
31922,0,0.28982764324681304
31923,0,0.2901528262886712
31924,0,0.28820496896269415
31925,0,0.28820496896269415
31926,0,0.2917819719225696
31927,0,0.32545603466932
31928,0,0.2930891533059278
31929,0,0.28982764324681304
31930,0,0.2878810836107265
31931,0,0.2888533897347511
31932,0,0.2878810836107265
31933,0,0.3080276033924249
31934,0,0.29868269265255004
31935,0,0.2885290710663572
31936,0,0.2921084457812122
31937,0,0.7013439706069422
31938,0,0.2888533897347511
31939,0,0.3240706743380925
31940,0,0.28820496896269415
31941,0,0.28982764324681304
31942,0,0.28917792478012083
31943,0,0.2895026760139204
31944,0,0.2917819719225696
31945,0,0.2885290710663572
31946,0,0.33523819365935753
31947,0,0.2885290710663572
31948,0,0.28917792478012083
31949,0,0.28820496896269415
31950,0,0.28820496896269415
31951,0,0.2888533897347511
31952,0,0.29047822494857556
31953,0,0.2895026760139204


==> original_data/LApredict/LApredict_calibrated_temp_scaling/qt/raw_data_test_dataset_qt_threshold_0.5.csv <==
Index,Input,True_Label,Predicted_probability,Predicted_Label
1,[-0.03546361],0,0.300172146080145,0
2,[-0.0125506],0,0.3025711831584937,0
3,[-0.07110607],1,0.2964620052449863,0
4,[-0.01000471],0,0.3028384121229775,0
5,[-0.1143862],0,0.2919927202930101,0
6,[-0.10420264],1,0.29304075121701706,0
7,[-0.09147319],0,0.2943538816298261,0
8,[-0.0889273],0,0.2946169189194228,0
9,[0.23694662],1,0.32937527980507886,0
10,[-0.11184031],0,0.2922545214988365,0
11,[-0.1143862],0,0.2919927202930101,0
12,[-0.03546361],0,0.300172146080145,0
13,[-0.11947798],0,0.2914695315382905,0
14,[-0.11184031],0,0.2922545214988365,0
15,[0.04091309],0,0.30821085999373343,0
16,[0.04091309],0,0.30821085999373343,0
17,[-0.05073895],0,0.29857883852848394,0
18,[-0.07110607],1,0.2964620052449863,0
19,[-0.10420264],0,0.29304075121701706,0
20,[0.38206234],0,0.34550708203118446,0
21,[-0.11693209],0,0.29173105693926543,0
22,[0.52717807],0,0.36200248305073157,0
23,[0.78176707],1,0.39172207878926507,0
24,[-0.0889273],1,0.2946169189194228,0
25,[-0.03291772],0,0.30043816897241066,0
26,[0.06891788],1,0.3111881176448739,0
27,[-0.11693209],0,0.29173105693926543,0
28,[0.04345898],1,0.3084808667633948,0
29,[-0.11184031],1,0.2922545214988365,0
30,[-0.07365196],0,0.29619801236655485,0
31,[-0.04564717],0,0.2991094013006578,0
32,[-0.11693209],0,0.29173105693926543,0
33,[-0.10420264],0,0.29304075121701706,0
34,[-0.04564717],0,0.2991094013006578,0
35,[0.49662739],0,0.3585010852009213,0
36,[0.08673911],0,0.3130909201430276,0
37,[-0.10929442],0,0.2925164604557293,0
38,[-0.04310128],0,0.2993748852560549,0
39,[-0.10420264],0,0.29304075121701706,0
40,[-0.10674853],0,0.29277853706234613,0
41,[-0.11693209],0,0.29173105693926543,0
42,[-0.08383552],0,0.29514340387592053,0
43,[-0.07619785],0,0.2959341556846683,0
44,[-0.10674853],0,0.29277853706234613,0
45,[-0.11184031],0,0.2922545214988365,0
46,[-0.09401908],0,0.2940909812713893,0
47,[0.01800008],1,0.3057867125459093,0
48,[-0.11947798],0,0.2914695315382905,0
49,[-0.07619785],0,0.2959341556846683,0
50,[-0.10165675],0,0.2933031028177451,0
51,[-0.11693209],0,0.29173105693926543,0
52,[-0.11693209],0,0.29173105693926543,0
53,[0.37442467],0,0.3446487102236969,0
54,[-0.02528005],0,0.3012370439454609,0
55,[-0.08638141],0,0.29488009303621754,0
56,[-0.1143862],0,0.2919927202930101,0
57,[-0.10674853],0,0.29277853706234613,0
58,[-0.00236704],0,0.30364089920884,0
59,[0.03582131],0,0.30767123984615236,0
60,[0.0129083],0,0.3052494638790013,0
61,[0.02054597],0,0.30605553518529904,0
62,[-0.05073895],0,0.29857883852848394,0
63,[0.13765691],0,0.31856214093365237,0
64,[-0.05837662],0,0.2977840088548818,0
65,[-0.10929442],0,0.2925164604557293,0
66,[-0.10165675],0,0.2933031028177451,0
67,[-0.1143862],0,0.2919927202930101,0
68,[-0.09147319],0,0.2943538816298261,0
69,[-0.1143862],0,0.2919927202930101,0
70,[-0.11693209],0,0.29173105693926543,0
71,[-0.1143862],0,0.2919927202930101,0
72,[-0.11693209],0,0.29173105693926543,0
73,[-0.10929442],0,0.2925164604557293,0
74,[-0.10420264],0,0.29304075121701706,0
75,[-0.10674853],0,0.29277853706234613,0
76,[-0.10420264],0,0.29304075121701706,0
77,[-0.1143862],0,0.2919927202930101,0
78,[-0.10674853],0,0.29277853706234613,0
79,[0.01036241],0,0.3049810380866247,0
80,[-0.10674853],0,0.29277853706234613,0
81,[-0.06856018],0,0.29672613421370647,0
82,[-0.09401908],0,0.2940909812713893,0
83,[-0.07365196],1,0.29619801236655485,0
84,[0.32096099],0,0.33866869718619813,0
85,[-0.11693209],0,0.29173105693926543,0
86,[-0.08383552],0,0.29514340387592053,0
87,[-0.11184031],0,0.2922545214988365,0
88,[-0.10420264],0,0.29304075121701706,0
89,[-0.11693209],0,0.29173105693926543,0
90,[-0.11184031],0,0.2922545214988365,0
91,[-0.1143862],0,0.2919927202930101,0
92,[-0.11693209],0,0.29173105693926543,0
93,[-0.1143862],0,0.2919927202930101,0
94,[-0.11693209],0,0.29173105693926543,0
95,[-0.10420264],0,0.29304075121701706,0
96,[-0.10674853],0,0.29277853706234613,0
97,[-0.07874374],0,0.2956704353052548,0
98,[-0.1143862],0,0.2919927202930101,0
99,[-0.09401908],0,0.2940909812713893,0
100,[-0.03291772],0,0.30043816897241066,0
101,[-0.08383552],0,0.29514340387592053,0
102,[-0.1143862],0,0.2919927202930101,0
103,[-0.07874374],0,0.2956704353052548,0
104,[-0.09401908],0,0.2940909812713893,0
105,[-0.05328484],0,0.2983137599304496,0
106,[-0.04055539],0,0.2996405041112839,0
107,[-0.1143862],0,0.2919927202930101,0
108,[-0.11184031],0,0.2922545214988365,0
109,[-0.06601429],0,0.2969903991661318,0
110,[-0.09911086],0,0.2935655917622056,0
111,[-0.08383552],0,0.29514340387592053,0
112,[-0.1143862],0,0.2919927202930101,0
113,[-0.10929442],0,0.2925164604557293,0
114,[-0.07110607],0,0.2964620052449863,0
115,[-0.09656497],0,0.29382821794774683,0
116,[-0.10929442],0,0.2925164604557293,0
117,[-0.1143862],0,0.2919927202930101,0
118,[-0.10929442],0,0.2925164604557293,0
119,[-0.10420264],0,0.29304075121701706,0
120,[-0.11693209],0,0.29173105693926543,0
121,[-0.11693209],0,0.29173105693926543,0
122,[-0.1143862],1,0.2919927202930101,0
123,[-0.09147319],0,0.2943538816298261,0
124,[-0.1143862],0,0.2919927202930101,0
125,[0.5959171],0,0.36993393828851656,0
126,[-0.08638141],0,0.29488009303621754,0
127,[-0.09401908],0,0.2940909812713893,0
128,[-0.1143862],0,0.2919927202930101,0
129,[-0.11693209],0,0.29173105693926543,0
130,[-0.11947798],0,0.2914695315382905,0
131,[-0.1143862],0,0.2919927202930101,0
132,[0.01545419],0,0.30551802207123185,0
133,[-0.1143862],0,0.2919927202930101,0
134,[-0.11184031],0,0.2922545214988365,0
135,[-0.11184031],0,0.2922545214988365,0
136,[-0.07110607],0,0.2964620052449863,0
137,[-0.10929442],0,0.2925164604557293,0
138,[-0.08383552],0,0.29514340387592053,0
139,[-0.06092251],0,0.2975193365941229,0
140,[-0.11947798],0,0.2914695315382905,0
141,[0.27258908],0,0.3333021827226066,0
142,[-0.0380095],0,0.29990625775615365,0
143,[-0.11184031],0,0.2922545214988365,0
144,[-0.10674853],0,0.29277853706234613,0
145,[-0.05837662],0,0.2977840088548818,0
146,[-0.10165675],0,0.2933031028177451,0
147,[-0.1143862],0,0.2919927202930101,0
148,[-0.06092251],0,0.2975193365941229,0
149,[-0.0634684],0,0.2972547999953504,0
150,[-0.1143862],0,0.2919927202930101,0
151,[-0.04055539],0,0.2996405041112839,0
152,[-0.11184031],0,0.2922545214988365,0
153,[-0.11693209],1,0.29173105693926543,0
154,[-0.10929442],0,0.2925164604557293,0
155,[-0.10165675],0,0.2933031028177451,0
156,[-0.11184031],0,0.2922545214988365,0
157,[-0.05328484],0,0.2983137599304496,0
158,[-0.10165675],1,0.2933031028177451,0
159,[-0.11693209],0,0.29173105693926543,0
160,[0.03072953],0,0.3071321450238141,0
161,[-0.0380095],1,0.29990625775615365,0
162,[-0.11693209],0,0.29173105693926543,0
163,[-0.11693209],0,0.29173105693926543,0
164,[-0.07874374],0,0.2956704353052548,0
165,[-0.11693209],0,0.29173105693926543,0
166,[-0.11693209],0,0.29173105693926543,0
167,[-0.08638141],0,0.29488009303621754,0
168,[-0.11693209],0,0.29173105693926543,0
169,[0.0383672],0,0.3079409843144247,0
170,[-0.00745882],0,0.3031057745292215,0
171,[-0.0634684],0,0.2972547999953504,0
172,[-0.07619785],0,0.2959341556846683,0
173,[-0.10165675],0,0.2933031028177451,0
174,[-0.10929442],0,0.2925164604557293,0
175,[-0.07110607],1,0.2964620052449863,0
176,[-0.10420264],0,0.29304075121701706,0
177,[-0.01509649],0,0.30230408774989764,0
178,[0.1147439],1,0.31609377872466343,0
179,[-0.05073895],0,0.29857883852848394,0
180,[-0.07110607],1,0.2964620052449863,0
181,[-0.0889273],0,0.2946169189194228,0
182,[-0.09147319],0,0.2943538816298261,0
183,[-0.11693209],0,0.29173105693926543,0
184,[-0.11693209],0,0.29173105693926543,0
185,[-0.11184031],0,0.2922545214988365,0
186,[-0.09656497],0,0.29382821794774683,0
187,[-0.09656497],0,0.29382821794774683,0
188,[-0.11693209],0,0.29173105693926543,0
189,[-0.11693209],0,0.29173105693926543,0
190,[-0.10929442],0,0.2925164604557293,0
191,[-0.11693209],0,0.29173105693926543,0
192,[-0.11947798],0,0.2914695315382905,0
193,[-0.10929442],1,0.2925164604557293,0
194,[-0.08383552],1,0.29514340387592053,0
195,[0.1402028],0,0.3188370364792442,0
196,[-0.09401908],0,0.2940909812713893,0
197,[-0.1143862],0,0.2919927202930101,0
198,[-0.09656497],0,0.29382821794774683,0
199,[-0.11693209],0,0.29173105693926543,0
200,[0.37951645],0,0.3452208458831653,0
201,[-0.11184031],0,0.2922545214988365,0
202,[-0.11184031],0,0.2922545214988365,0
203,[3.20800024],0,0.6827540244774059,1
204,[1.69574158],0,0.5036072446419919,1
205,[-0.02782594],0,0.3009706180167359,0
206,[-0.11184031],0,0.2922545214988365,0
207,[-0.03546361],0,0.300172146080145,0
208,[-0.10674853],0,0.29277853706234613,0
209,[-0.11693209],0,0.29173105693926543,0
210,[-0.08383552],0,0.29514340387592053,0
211,[-0.09401908],0,0.2940909812713893,0
212,[-0.11693209],0,0.29173105693926543,0
213,[-0.04819306],0,0.29884405235495576,0
214,[-0.10674853],0,0.29277853706234613,0
215,[-0.11693209],0,0.29173105693926543,0
216,[-0.1143862],0,0.2919927202930101,0
217,[-0.11693209],0,0.29173105693926543,0
218,[-0.07874374],0,0.2956704353052548,0
219,[-0.10165675],0,0.2933031028177451,0
220,[-0.11693209],0,0.29173105693926543,0
221,[-0.11693209],0,0.29173105693926543,0
222,[-0.0634684],0,0.2972547999953504,0
223,[-0.07110607],0,0.2964620052449863,0
224,[-0.10420264],0,0.29304075121701706,0
225,[-0.05328484],0,0.2983137599304496,0
226,[-0.1143862],0,0.2919927202930101,0
227,[-0.11184031],0,0.2922545214988365,0
228,[-0.04819306],0,0.29884405235495576,0
229,[-0.10674853],0,0.29277853706234613,0
230,[0.96507115],0,0.4136432829734128,0
231,[-0.1143862],0,0.2919927202930101,0
232,[-0.10165675],1,0.2933031028177451,0
233,[-0.09401908],0,0.2940909812713893,0
234,[-0.05073895],1,0.29857883852848394,0
235,[-0.0380095],0,0.29990625775615365,0
236,[-0.06601429],0,0.2969903991661318,0
237,[-0.00236704],0,0.30364089920884,0
238,[-0.00236704],1,0.30364089920884,0
239,[-0.09401908],0,0.2940909812713893,0
240,[-0.04819306],0,0.29884405235495576,0
241,[-0.11693209],0,0.29173105693926543,0
242,[-0.11693209],0,0.29173105693926543,0
243,[0.03582131],0,0.30767123984615236,0
244,[-0.08638141],0,0.29488009303621754,0
245,[-0.09147319],0,0.2943538816298261,0
246,[-0.1143862],0,0.2919927202930101,0
247,[-0.11693209],0,0.29173105693926543,0
248,[1.32658753],0,0.4578138751537016,0
249,[-0.00491293],1,0.3033732702627702,0
250,[-0.1143862],0,0.2919927202930101,0
251,[-0.08383552],0,0.29514340387592053,0
252,[-0.11184031],0,0.2922545214988365,0
253,[-0.11693209],0,0.29173105693926543,0
254,[-0.11184031],0,0.2922545214988365,0
255,[-0.09911086],0,0.2935655917622056,0
256,[-0.10929442],0,0.2925164604557293,0
257,[-0.1143862],0,0.2919927202930101,0
258,[-0.08638141],0,0.29488009303621754,0
259,[-0.1143862],0,0.2919927202930101,0
260,[-0.10165675],0,0.2933031028177451,0
261,[0.14529458],0,0.31938720582307695,0
262,[-0.09401908],0,0.2940909812713893,0
263,[-0.09401908],0,0.2940909812713893,0
264,[-0.05328484],0,0.2983137599304496,0
265,[0.13511102],1,0.31828737165026644,0
266,[-0.10420264],0,0.29304075121701706,0
267,[-0.10420264],0,0.29304075121701706,0
268,[-0.11184031],0,0.2922545214988365,0
269,[-0.11693209],0,0.29173105693926543,0
270,[-0.1143862],0,0.2919927202930101,0
271,[0.13765691],0,0.31856214093365237,0
272,[-0.04819306],0,0.29884405235495576,0
273,[-0.08638141],1,0.29488009303621754,0
274,[-0.10165675],0,0.2933031028177451,0
275,[-0.02782594],0,0.3009706180167359,0
276,[-0.1143862],0,0.2919927202930101,0
277,[-0.0889273],0,0.2946169189194228,0
278,[-0.1143862],0,0.2919927202930101,0
279,[-0.11693209],0,0.29173105693926543,0
280,[-0.11693209],0,0.29173105693926543,0
281,[-0.07110607],0,0.2964620052449863,0
282,[-0.11693209],0,0.29173105693926543,0
283,[-0.08383552],0,0.29514340387592053,0
284,[-0.10420264],0,0.29304075121701706,0
285,[-0.0125506],0,0.3025711831584937,0
286,[-0.08638141],0,0.29488009303621754,0
287,[-0.07874374],0,0.2956704353052548,0
288,[-0.10420264],0,0.29304075121701706,0
289,[-0.00236704],0,0.30364089920884,0
290,[0.47880616],0,0.356465520528956,0
291,[0.04855076],0,0.3090212730894029,0
292,[-0.11693209],0,0.29173105693926543,0
293,[0.22676306],1,0.3282576394028048,0
294,[-0.08383552],0,0.29514340387592053,0
295,[-0.11947798],0,0.2914695315382905,0
296,[-0.11693209],1,0.29173105693926543,0
297,[-0.05073895],0,0.29857883852848394,0
298,[-0.1143862],1,0.2919927202930101,0
299,[-0.11693209],0,0.29173105693926543,0
300,[-0.11693209],0,0.29173105693926543,0
301,[-0.11693209],0,0.29173105693926543,0
302,[-0.11184031],0,0.2922545214988365,0
303,[-0.1143862],0,0.2919927202930101,0
304,[0.10965212],1,0.31554665235575935,0
305,[-0.05073895],0,0.29857883852848394,0
306,[-0.11693209],0,0.29173105693926543,0
307,[-0.11184031],0,0.2922545214988365,0
308,[-0.01000471],1,0.3028384121229775,0
309,[-0.0380095],0,0.29990625775615365,0
310,[-0.1143862],0,0.2919927202930101,0
311,[-0.05837662],0,0.2977840088548818,0
312,[-0.03291772],0,0.30043816897241066,0
313,[-0.0889273],0,0.2946169189194228,0
314,[-0.11693209],0,0.29173105693926543,0
315,[-0.11693209],0,0.29173105693926543,0
316,[-0.10929442],0,0.2925164604557293,0
317,[-0.1143862],0,0.2919927202930101,0
318,[-0.1143862],0,0.2919927202930101,0
319,[0.07655555],1,0.3120028284841271,0
320,[-0.10674853],0,0.29277853706234613,0
321,[-0.04055539],0,0.2996405041112839,0
322,[0.24713018],1,0.33049485331525214,0
323,[-0.06601429],1,0.2969903991661318,0
324,[-0.11693209],0,0.29173105693926543,0
325,[-0.05837662],0,0.2977840088548818,0
326,[-0.05583073],0,0.2980488166697318,0
327,[-0.0889273],0,0.2946169189194228,0
328,[-0.07874374],0,0.2956704353052548,0
329,[-0.10929442],0,0.2925164604557293,0
330,[-0.11947798],0,0.2914695315382905,0
331,[-0.04564717],1,0.2991094013006578,0
332,[-0.10929442],0,0.2925164604557293,0
333,[-0.1143862],0,0.2919927202930101,0
334,[-0.02782594],0,0.3009706180167359,0
335,[0.08419322],0,0.31281870361914815,0
336,[-0.1143862],0,0.2919927202930101,0
337,[-0.11693209],0,0.29173105693926543,0
338,[-0.09911086],0,0.2935655917622056,0
339,[-0.07365196],0,0.29619801236655485,0
340,[-0.11184031],0,0.2922545214988365,0
341,[-0.1143862],0,0.2919927202930101,0
342,[-0.01000471],1,0.3028384121229775,0
343,[-0.11693209],0,0.29173105693926543,0
344,[-0.11693209],0,0.29173105693926543,0
345,[-0.11184031],0,0.2922545214988365,0
346,[0.99562183],0,0.41733287619932413,0
347,[-0.10420264],0,0.29304075121701706,0
348,[-0.04564717],0,0.2991094013006578,0
349,[-0.11693209],0,0.29173105693926543,0
350,[0.5449993],0,0.3640517793519728,0
351,[-0.11693209],0,0.29173105693926543,0
352,[-0.11693209],0,0.29173105693926543,0
353,[-0.1143862],0,0.2919927202930101,0
354,[-0.11693209],0,0.29173105693926543,0
355,[-0.11693209],1,0.29173105693926543,0
356,[-0.11693209],0,0.29173105693926543,0
357,[-0.11693209],0,0.29173105693926543,0
358,[0.03327542],0,0.3074016267092726,0
359,[-0.02528005],1,0.3012370439454609,0
360,[-0.05583073],0,0.2980488166697318,0
361,[-0.09656497],0,0.29382821794774683,0
362,[-0.09401908],0,0.2940909812713893,0
363,[-0.09656497],0,0.29382821794774683,0
364,[-0.11693209],0,0.29173105693926543,0
365,[0.03327542],0,0.3074016267092726,0
366,[-0.11693209],0,0.29173105693926543,0
367,[-0.09656497],0,0.29382821794774683,0
368,[-0.0889273],1,0.2946169189194228,0
369,[0.00272474],0,0.3041765562777691,0
370,[0.11219801],0,0.31582015175099426,0
371,[-0.09656497],0,0.29382821794774683,0
372,[-0.10165675],0,0.2933031028177451,0
373,[-0.10929442],1,0.2925164604557293,0
374,[0.1147439],0,0.31609377872466343,0
375,[0.06891788],0,0.3111881176448739,0
376,[0.08164733],0,0.3125466160839298,0
377,[0.08673911],0,0.3130909201430276,0
378,[-0.11693209],0,0.29173105693926543,0
379,[-0.10420264],1,0.29304075121701706,0
380,[-0.10929442],0,0.2925164604557293,0
381,[-0.1143862],0,0.2919927202930101,0
382,[-0.0380095],0,0.29990625775615365,0
383,[-0.11184031],0,0.2922545214988365,0
384,[-0.1143862],0,0.2919927202930101,0
385,[-0.11693209],0,0.29173105693926543,0
386,[-0.11693209],0,0.29173105693926543,0
387,[-0.03037183],0,0.30070432632177535,0
388,[-0.00491293],0,0.3033732702627702,0
389,[-0.06601429],0,0.2969903991661318,0
390,[-0.09401908],0,0.2940909812713893,0
391,[-0.10674853],0,0.29277853706234613,0
392,[-0.1143862],0,0.2919927202930101,0
393,[-0.1143862],0,0.2919927202930101,0
394,[-0.10929442],0,0.2925164604557293,0
395,[-0.05837662],0,0.2977840088548818,0
396,[-0.09147319],1,0.2943538816298261,0
397,[-0.10420264],1,0.29304075121701706,0
398,[-0.08383552],1,0.29514340387592053,0
399,[-0.11184031],0,0.2922545214988365,0
400,[-0.07365196],0,0.29619801236655485,0
401,[0.52972396],1,0.36229493460311507,0
402,[0.50681095],0,0.3596665639181588,0
403,[-0.00236704],0,0.30364089920884,0
404,[-0.11693209],0,0.29173105693926543,0
405,[-0.1143862],1,0.2919927202930101,0
406,[-0.09147319],0,0.2943538816298261,0
407,[-0.11693209],1,0.29173105693926543,0
408,[0.14274869],1,0.3191120581536309,0
409,[-0.11184031],0,0.2922545214988365,0
410,[-0.09911086],0,0.2935655917622056,0
411,[0.04855076],0,0.3090212730894029,0
412,[0.00527063],0,0.30444458416942133,0
413,[0.02563775],1,0.3065935764856375,0
414,[-0.11184031],0,0.2922545214988365,0
415,[-0.07365196],1,0.29619801236655485,0
416,[1.41314779],1,0.4685163945167888,0
417,[0.65447257],1,0.37674638045794595,0
418,[-0.11693209],0,0.29173105693926543,0
419,[-0.05583073],0,0.2980488166697318,0
420,[-0.06601429],0,0.2969903991661318,0
421,[-0.09147319],0,0.2943538816298261,0
422,[-0.1143862],0,0.2919927202930101,0
423,[-0.0889273],0,0.2946169189194228,0
424,[-0.1143862],0,0.2919927202930101,0
425,[-0.1143862],0,0.2919927202930101,0
426,[-0.1143862],0,0.2919927202930101,0
427,[-0.11184031],0,0.2922545214988365,0
428,[3.12653176],0,0.6739145679696226,1
429,[0.23694662],0,0.32937527980507886,0
430,[-0.11693209],0,0.29173105693926543,0
431,[-0.1143862],0,0.2919927202930101,0
432,[-0.01000471],1,0.3028384121229775,0
433,[-0.0889273],1,0.2946169189194228,0
434,[-0.11184031],0,0.2922545214988365,0
435,[-0.11693209],0,0.29173105693926543,0
436,[3.5491495],0,0.7183125482411095,1
437,[-0.10674853],0,0.29277853706234613,0
438,[-0.11693209],0,0.29173105693926543,0
439,[0.10710623],0,0.3152732806687914,0
440,[-0.11693209],0,0.29173105693926543,0
441,[-0.10929442],0,0.2925164604557293,0
442,[-0.09147319],0,0.2943538816298261,0
443,[-0.11693209],0,0.29173105693926543,0
444,[0.39988357],1,0.34751386170599763,0
445,[-0.11693209],0,0.29173105693926543,0
446,[-0.10929442],0,0.2925164604557293,0
447,[1.22984371],0,0.4458985911137992,0
448,[-0.11693209],0,0.29173105693926543,0
449,[-0.08383552],1,0.29514340387592053,0
450,[-0.10674853],0,0.29277853706234613,0
451,[0.84796021],1,0.39959276034231045,0
452,[-0.11693209],0,0.29173105693926543,0
453,[-0.05583073],0,0.2980488166697318,0
454,[-0.0125506],0,0.3025711831584937,0
455,[0.8505061],1,0.39989654529138446,0
456,[-0.07110607],1,0.2964620052449863,0
457,[-0.0634684],0,0.2972547999953504,0
458,[-0.10929442],0,0.2925164604557293,0
459,[-0.11693209],0,0.29173105693926543,0
460,[-0.07619785],0,0.2959341556846683,0
461,[-0.10674853],0,0.29277853706234613,0
462,[-0.11693209],0,0.29173105693926543,0
463,[-0.02018827],0,0.3017702980552388,0
464,[-0.07110607],1,0.2964620052449863,0
465,[-0.06092251],1,0.2975193365941229,0
466,[-0.10420264],0,0.29304075121701706,0
467,[0.03072953],0,0.3071321450238141,0
468,[0.05364254],0,0.30956220232042986,0
469,[-0.11693209],0,0.29173105693926543,0
470,[0.27258908],0,0.3333021827226066,0
471,[0.09946856],0,0.3144539331509288,0
472,[-0.1143862],1,0.2919927202930101,0
473,[-0.09147319],1,0.2943538816298261,0
474,[-0.11693209],0,0.29173105693926543,0
475,[4.14234187],0,0.7740100038957866,1
476,[-0.11184031],0,0.2922545214988365,0
477,[-0.1143862],0,0.2919927202930101,0
478,[0.06891788],1,0.3111881176448739,0
479,[-0.0889273],0,0.2946169189194228,0
480,[-0.1143862],0,0.2919927202930101,0
481,[-0.1143862],0,0.2919927202930101,0
482,[-0.01000471],1,0.3028384121229775,0
483,[-0.0634684],1,0.2972547999953504,0
484,[-0.0380095],1,0.29990625775615365,0
485,[-0.11947798],0,0.2914695315382905,0
486,[-0.11184031],1,0.2922545214988365,0
487,[-0.11947798],0,0.2914695315382905,0
488,[-0.10674853],0,0.29277853706234613,0
489,[-0.08638141],0,0.29488009303621754,0
490,[-0.1143862],1,0.2919927202930101,0
491,[-0.08383552],0,0.29514340387592053,0
492,[-0.11693209],0,0.29173105693926543,0
493,[-0.1143862],0,0.2919927202930101,0
494,[-0.11693209],0,0.29173105693926543,0
495,[-0.10420264],0,0.29304075121701706,0
496,[-0.1143862],0,0.2919927202930101,0
497,[-0.11693209],0,0.29173105693926543,0
498,[-0.0634684],0,0.2972547999953504,0
499,[0.10201445],0,0.3147269209373581,0
500,[-0.08383552],0,0.29514340387592053,0
501,[-0.11947798],0,0.2914695315382905,0
502,[-0.11693209],0,0.29173105693926543,0
503,[-0.11184031],0,0.2922545214988365,0
504,[-0.02018827],0,0.3017702980552388,0
505,[-0.09401908],0,0.2940909812713893,0
506,[0.03582131],0,0.30767123984615236,0
507,[-0.11693209],0,0.29173105693926543,0
508,[-0.10929442],0,0.2925164604557293,0
509,[0.14784047],0,0.31966247935352204,0
510,[-0.1143862],0,0.2919927202930101,0
511,[-0.11184031],0,0.2922545214988365,0
512,[-0.11947798],0,0.2914695315382905,0
513,[-0.11947798],0,0.2914695315382905,0
514,[-0.05837662],0,0.2977840088548818,0
515,[-0.07110607],1,0.2964620052449863,0
516,[-0.1143862],0,0.2919927202930101,0
517,[-0.11693209],0,0.29173105693926543,0
518,[-0.11693209],0,0.29173105693926543,0
519,[-0.11947798],0,0.2914695315382905,0
520,[0.17075348],0,0.3221455825920062,0
521,[-0.09147319],0,0.2943538816298261,0
522,[0.09692267],1,0.3141810735888383,0
523,[-0.10420264],1,0.29304075121701706,0
524,[-0.11184031],0,0.2922545214988365,0
525,[-0.10674853],0,0.29277853706234613,0
526,[-0.08638141],1,0.29488009303621754,0
527,[-0.11184031],0,0.2922545214988365,0
528,[0.92433691],1,0.4087389317821355,0
529,[-0.11693209],0,0.29173105693926543,0
530,[-0.1143862],0,0.2919927202930101,0
531,[-0.09911086],0,0.2935655917622056,0
532,[-0.11947798],0,0.2914695315382905,0
533,[-0.11693209],0,0.29173105693926543,0
534,[-0.10929442],0,0.2925164604557293,0
535,[0.24967607],0,0.33077504764423205,0
536,[-0.10929442],0,0.2925164604557293,0
537,[-0.10165675],0,0.2933031028177451,0
538,[0.02563775],0,0.3065935764856375,0
539,[-0.10165675],0,0.2933031028177451,0
540,[-0.1143862],0,0.2919927202930101,0
541,[-0.08383552],0,0.29514340387592053,0
542,[0.40497535],1,0.3480882273720426,0
543,[0.02818364],0,0.30686279490947793,0
544,[0.20894183],0,0.32630644814135246,0
545,[-0.1143862],0,0.2919927202930101,0
546,[-0.04819306],0,0.29884405235495576,0
547,[-0.09911086],0,0.2935655917622056,0
548,[-0.10929442],0,0.2925164604557293,0
549,[-0.11947798],0,0.2914695315382905,0
550,[-0.11693209],0,0.29173105693926543,0
551,[0.03327542],0,0.3074016267092726,0
552,[-0.11184031],0,0.2922545214988365,0
553,[-0.11693209],0,0.29173105693926543,0
554,[-0.00745882],1,0.3031057745292215,0
555,[-0.1143862],0,0.2919927202930101,0
556,[-0.11184031],0,0.2922545214988365,0
557,[0.86068966],0,0.4011124530445534,0
558,[-0.08638141],0,0.29488009303621754,0
559,[-0.1143862],0,0.2919927202930101,0
560,[-0.10929442],0,0.2925164604557293,0
561,[-0.0889273],0,0.2946169189194228,0
562,[-0.10674853],0,0.29277853706234613,0
563,[-0.04564717],0,0.2991094013006578,0
564,[26.63527997],0,0.9999959490743974,1
565,[-0.11693209],0,0.29173105693926543,0
566,[-0.1143862],0,0.2919927202930101,0
567,[-0.03546361],0,0.300172146080145,0
568,[0.02309186],0,0.30632448987133853,0
569,[-0.02782594],0,0.3009706180167359,0
570,[-0.10420264],0,0.29304075121701706,0
571,[-0.1143862],0,0.2919927202930101,0
572,[-0.1143862],0,0.2919927202930101,0
573,[-0.11693209],0,0.29173105693926543,0
574,[-0.07110607],1,0.2964620052449863,0
575,[-0.07874374],0,0.2956704353052548,0
576,[-0.07619785],0,0.2959341556846683,0
577,[-0.11693209],0,0.29173105693926543,0
578,[0.17584526],0,0.3226987563485229,0
579,[0.23949251],1,0.3296549923185155,0
580,[0.07400966],0,0.3117311286710516,0
581,[-0.10929442],0,0.2925164604557293,0
582,[-0.09911086],0,0.2935655917622056,0
583,[-0.11693209],0,0.29173105693926543,0
584,[-0.04310128],1,0.2993748852560549,0
585,[-0.10929442],0,0.2925164604557293,0
586,[-0.09656497],0,0.29382821794774683,0
587,[-0.10929442],0,0.2925164604557293,0
588,[-0.1143862],0,0.2919927202930101,0
589,[-0.11947798],0,0.2914695315382905,0
590,[-0.09911086],0,0.2935655917622056,0
591,[0.02054597],1,0.30605553518529904,0
592,[-0.05583073],0,0.2980488166697318,0
593,[0.00527063],1,0.30444458416942133,0
594,[-0.11947798],0,0.2914695315382905,0
595,[-0.10929442],0,0.2925164604557293,0
596,[-0.11693209],0,0.29173105693926543,0
597,[-0.11693209],0,0.29173105693926543,0
598,[-0.11693209],0,0.29173105693926543,0
599,[-0.11693209],0,0.29173105693926543,0
600,[-0.11693209],0,0.29173105693926543,0
601,[-0.11693209],0,0.29173105693926543,0
602,[-0.11693209],0,0.29173105693926543,0
603,[-0.11693209],0,0.29173105693926543,0
604,[-0.11693209],0,0.29173105693926543,0
605,[-0.11693209],0,0.29173105693926543,0
606,[-0.11693209],0,0.29173105693926543,0
607,[-0.11693209],0,0.29173105693926543,0
608,[-0.11693209],0,0.29173105693926543,0
609,[-0.11693209],0,0.29173105693926543,0
610,[-0.11693209],0,0.29173105693926543,0
611,[-0.11693209],0,0.29173105693926543,0
612,[-0.11693209],0,0.29173105693926543,0
613,[-0.11693209],0,0.29173105693926543,0
614,[-0.11693209],0,0.29173105693926543,0
615,[0.09183089],1,0.31363573965015895,0
616,[-0.10420264],0,0.29304075121701706,0
617,[-0.09656497],0,0.29382821794774683,0
618,[-0.10929442],1,0.2925164604557293,0
619,[-0.09656497],0,0.29382821794774683,0
620,[-0.10929442],0,0.2925164604557293,0
621,[0.18602882],1,0.3238065934770943,0
622,[0.18093704],0,0.32325242701270296,0
623,[0.20385005],1,0.32575006441914134,0
624,[-0.06601429],0,0.2969903991661318,0
625,[0.01036241],1,0.3049810380866247,0
626,[-0.05583073],0,0.2980488166697318,0
627,[-0.09911086],0,0.2935655917622056,0
628,[-0.11947798],0,0.2914695315382905,0
629,[-0.11184031],0,0.2922545214988365,0
630,[-0.10929442],0,0.2925164604557293,0
631,[-0.07874374],0,0.2956704353052548,0
632,[0.16820759],0,0.32186918239878676,0
633,[-0.09147319],0,0.2943538816298261,0
634,[-0.00236704],0,0.30364089920884,0
635,[-0.03546361],1,0.300172146080145,0
636,[0.24458429],0,0.3302147792200648,0
637,[-0.09147319],0,0.2943538816298261,0
638,[-0.11693209],0,0.29173105693926543,0
639,[-0.11693209],0,0.29173105693926543,0
640,[-0.1143862],0,0.2919927202930101,0
641,[-0.09656497],0,0.29382821794774683,0
642,[-0.10929442],0,0.2925164604557293,0
643,[-0.11184031],0,0.2922545214988365,0
644,[-0.10674853],0,0.29277853706234613,0
645,[-0.09147319],0,0.2943538816298261,0
646,[-0.11693209],0,0.29173105693926543,0
647,[-0.11693209],0,0.29173105693926543,0
648,[-0.10674853],0,0.29277853706234613,0
649,[-0.1143862],0,0.2919927202930101,0
650,[-0.1143862],0,0.2919927202930101,0
651,[0.03327542],1,0.3074016267092726,0
652,[-0.10674853],0,0.29277853706234613,0
653,[-0.0889273],1,0.2946169189194228,0
654,[-0.10420264],0,0.29304075121701706,0
655,[-0.10165675],0,0.2933031028177451,0
656,[-0.11693209],0,0.29173105693926543,0
657,[-0.10674853],0,0.29277853706234613,0
658,[-0.03291772],0,0.30043816897241066,0
659,[-0.0634684],0,0.2972547999953504,0
660,[-0.11184031],0,0.2922545214988365,0
661,[-0.1143862],0,0.2919927202930101,0
662,[0.06128021],0,0.310374574474699,0
663,[-0.10929442],1,0.2925164604557293,0
664,[-0.05583073],0,0.2980488166697318,0
665,[0.05618843],1,0.3098328627201371,0
666,[0.13765691],0,0.31856214093365237,0
667,[0.46353082],1,0.3547248650592579,0
668,[-0.07619785],0,0.2959341556846683,0
669,[-0.04310128],0,0.2993748852560549,0
670,[-0.09147319],0,0.2943538816298261,0
671,[-0.08638141],0,0.29488009303621754,0
672,[0.06128021],0,0.310374574474699,0
673,[-0.09147319],1,0.2943538816298261,0
674,[-0.03546361],1,0.300172146080145,0
675,[-0.0889273],0,0.2946169189194228,0
676,[-0.11693209],0,0.29173105693926543,0
677,[-0.08638141],0,0.29488009303621754,0
678,[-0.07365196],1,0.29619801236655485,0
679,[-0.1143862],0,0.2919927202930101,0
680,[-0.11184031],0,0.2922545214988365,0
681,[-0.09911086],0,0.2935655917622056,0
682,[0.13256513],0,0.31801272876217235,0
683,[-0.06856018],0,0.29672613421370647,0
684,[0.06128021],0,0.310374574474699,0
685,[0.01036241],0,0.3049810380866247,0
686,[-0.10420264],0,0.29304075121701706,0
687,[-0.09911086],0,0.2935655917622056,0
688,[-0.11947798],0,0.2914695315382905,0
689,[-0.10165675],0,0.2933031028177451,0
690,[-0.10420264],0,0.29304075121701706,0
691,[-0.10420264],0,0.29304075121701706,0
692,[-0.09401908],0,0.2940909812713893,0
693,[0.0383672],0,0.3079409843144247,0
694,[-0.11693209],0,0.29173105693926543,0
695,[-0.10929442],0,0.2925164604557293,0
696,[0.07400966],1,0.3117311286710516,0
697,[-0.07110607],0,0.2964620052449863,0
698,[0.00527063],0,0.30444458416942133,0
699,[-0.10674853],1,0.29277853706234613,0
700,[-0.00491293],0,0.3033732702627702,0
701,[-0.11693209],0,0.29173105693926543,0
702,[0.11728979],0,0.3163675331466083,0
703,[-0.11693209],0,0.29173105693926543,0
704,[-0.10674853],0,0.29277853706234613,0
705,[-0.10420264],1,0.29304075121701706,0
706,[-0.10929442],0,0.2925164604557293,0
707,[-0.11947798],0,0.2914695315382905,0
708,[-0.09911086],0,0.2935655917622056,0
709,[0.10710623],0,0.3152732806687914,0
710,[-0.11693209],0,0.29173105693926543,0
711,[-0.10420264],0,0.29304075121701706,0
712,[-0.11693209],0,0.29173105693926543,0
713,[-0.0889273],0,0.2946169189194228,0
714,[-0.11947798],0,0.2914695315382905,0
715,[-0.0889273],0,0.2946169189194228,0
716,[0.01545419],1,0.30551802207123185,0
717,[-0.08638141],0,0.29488009303621754,0
718,[-0.10929442],0,0.2925164604557293,0
719,[-0.10420264],0,0.29304075121701706,0
720,[-0.11184031],0,0.2922545214988365,0
721,[-0.05073895],1,0.29857883852848394,0
722,[-0.09401908],0,0.2940909812713893,0
723,[-0.07365196],1,0.29619801236655485,0
724,[-0.09656497],0,0.29382821794774683,0
725,[-0.1143862],0,0.2919927202930101,0
726,[0.12747335],0,0.3174638227025798,0
727,[-0.07365196],0,0.29619801236655485,0
728,[-0.08128963],1,0.29540685133391464,0
729,[0.03072953],0,0.3071321450238141,0
730,[0.08673911],0,0.3130909201430276,0
731,[0.43043425],1,0.35096665943215105,0
732,[-0.04055539],0,0.2996405041112839,0
733,[0.00017885],0,0.30390866125231947,0
734,[-0.11693209],0,0.29173105693926543,0
735,[-0.07874374],0,0.2956704353052548,0
736,[-0.1143862],0,0.2919927202930101,0
737,[-0.10929442],0,0.2925164604557293,0
738,[-0.09401908],0,0.2940909812713893,0
739,[0.00781652],0,0.304712744811181,0
740,[-0.08383552],1,0.29514340387592053,0
741,[0.08673911],0,0.3130909201430276,0
742,[-0.07110607],0,0.2964620052449863,0
743,[-0.11947798],0,0.2914695315382905,0
744,[-0.1143862],0,0.2919927202930101,0
745,[-0.1143862],0,0.2919927202930101,0
746,[-0.0889273],0,0.2946169189194228,0
747,[-0.1143862],0,0.2919927202930101,0
748,[0.18093704],0,0.32325242701270296,0
749,[0.07400966],0,0.3117311286710516,0
750,[-0.09147319],0,0.2943538816298261,0
751,[-0.10929442],0,0.2925164604557293,0
752,[-0.11693209],0,0.29173105693926543,0
753,[-0.05073895],0,0.29857883852848394,0
754,[-0.01509649],1,0.30230408774989764,0
755,[-0.11693209],0,0.29173105693926543,0
756,[-0.11693209],0,0.29173105693926543,0
757,[-0.10929442],0,0.2925164604557293,0
758,[0.20639594],0,0.32602819500701324,0
759,[-0.09401908],0,0.2940909812713893,0
760,[-0.10420264],0,0.29304075121701706,0
761,[-0.10929442],0,0.2925164604557293,0
762,[-0.09656497],0,0.29382821794774683,0
763,[-0.08383552],0,0.29514340387592053,0
764,[-0.10165675],0,0.2933031028177451,0
765,[-0.11947798],0,0.2914695315382905,0
766,[-0.11947798],0,0.2914695315382905,0
767,[-0.06092251],0,0.2975193365941229,0
768,[0.35914934],0,0.34293500805406774,0
769,[0.08673911],0,0.3130909201430276,0
770,[-0.11947798],0,0.2914695315382905,0
771,[-0.11693209],0,0.29173105693926543,0
772,[-0.06856018],0,0.29672613421370647,0
773,[0.10201445],1,0.3147269209373581,0
774,[-0.10165675],0,0.2933031028177451,0
775,[-0.01509649],0,0.30230408774989764,0
776,[-0.11693209],0,0.29173105693926543,0
777,[-0.11947798],0,0.2914695315382905,0
778,[-0.11693209],0,0.29173105693926543,0
779,[-0.1143862],0,0.2919927202930101,0
780,[0.26240552],1,0.3321778176307489,0
781,[-0.11693209],0,0.29173105693926543,0
782,[-0.11693209],0,0.29173105693926543,0
783,[0.30313976],0,0.33668663894338346,0
784,[-0.10165675],0,0.2933031028177451,0
785,[-0.11693209],0,0.29173105693926543,0
786,[-0.11693209],0,0.29173105693926543,0
787,[-0.1143862],0,0.2919927202930101,0
788,[-0.11184031],1,0.2922545214988365,0
789,[-0.09401908],0,0.2940909812713893,0
790,[-0.11693209],0,0.29173105693926543,0
791,[-0.07874374],1,0.2956704353052548,0
792,[-0.11693209],0,0.29173105693926543,0
793,[0.29041031],0,0.33527438756505634,0
794,[-0.11693209],0,0.29173105693926543,0
795,[0.08164733],1,0.3125466160839298,0
796,[-0.1143862],0,0.2919927202930101,0
797,[0.02054597],0,0.30605553518529904,0
798,[-0.09911086],0,0.2935655917622056,0
799,[-0.11693209],0,0.29173105693926543,0
800,[0.04091309],0,0.30821085999373343,0
801,[-0.11693209],0,0.29173105693926543,0
802,[-0.1143862],0,0.2919927202930101,0
803,[-0.11693209],0,0.29173105693926543,0
804,[-0.11693209],0,0.29173105693926543,0
805,[-0.11693209],0,0.29173105693926543,0
806,[-0.11693209],0,0.29173105693926543,0
807,[0.06128021],0,0.310374574474699,0
808,[-0.11947798],0,0.2914695315382905,0
809,[-0.10420264],1,0.29304075121701706,0
810,[0.09183089],0,0.31363573965015895,0
811,[-0.0889273],0,0.2946169189194228,0
812,[-0.1143862],0,0.2919927202930101,0
813,[0.10965212],1,0.31554665235575935,0
814,[-0.01764238],1,0.3020371260109888,0
815,[-0.07110607],0,0.2964620052449863,0
816,[0.02563775],0,0.3065935764856375,0
817,[-0.11947798],0,0.2914695315382905,0
818,[0.02054597],0,0.30605553518529904,0
819,[-0.05328484],0,0.2983137599304496,0
820,[-0.11693209],1,0.29173105693926543,0
821,[-0.07110607],0,0.2964620052449863,0
822,[-0.08638141],0,0.29488009303621754,0
823,[-0.11184031],0,0.2922545214988365,0
824,[-0.02782594],1,0.3009706180167359,0
825,[-0.09401908],0,0.2940909812713893,0
826,[-0.09401908],0,0.2940909812713893,0
827,[-0.10929442],0,0.2925164604557293,0
828,[-0.10674853],0,0.29277853706234613,0
829,[-0.1143862],0,0.2919927202930101,0
830,[-0.09911086],0,0.2935655917622056,0
831,[-0.10420264],0,0.29304075121701706,0
832,[-0.0634684],0,0.2972547999953504,0
833,[0.0383672],1,0.3079409843144247,0
834,[0.05873432],0,0.31010365347921864,0
835,[-0.11693209],0,0.29173105693926543,0
836,[-0.1143862],0,0.2919927202930101,0
837,[-0.11693209],1,0.29173105693926543,0
838,[-0.09147319],1,0.2943538816298261,0
839,[-0.0634684],0,0.2972547999953504,0
840,[-0.0889273],0,0.2946169189194228,0
841,[-0.09401908],0,0.2940909812713893,0
842,[-0.10420264],0,0.29304075121701706,0
843,[-0.11693209],0,0.29173105693926543,0
844,[-0.1143862],0,0.2919927202930101,0
845,[0.30059387],1,0.33640395421160924,0
846,[-0.09911086],0,0.2935655917622056,0
847,[-0.11947798],0,0.2914695315382905,0
848,[-0.11947798],0,0.2914695315382905,0
849,[-0.1143862],0,0.2919927202930101,0
850,[-0.11184031],0,0.2922545214988365,0
851,[-0.11693209],0,0.29173105693926543,0
852,[-0.03546361],0,0.300172146080145,0
853,[-0.10674853],1,0.29277853706234613,0
854,[-0.11947798],0,0.2914695315382905,0
855,[-0.05328484],1,0.2983137599304496,0
856,[0.04091309],0,0.30821085999373343,0
857,[-0.02528005],0,0.3012370439454609,0
858,[-0.11693209],0,0.29173105693926543,0
859,[-0.11693209],0,0.29173105693926543,0
860,[-0.11947798],0,0.2914695315382905,0
861,[-0.1143862],0,0.2919927202930101,0
862,[-0.10674853],0,0.29277853706234613,0
863,[-0.10674853],1,0.29277853706234613,0
864,[-0.09147319],0,0.2943538816298261,0
865,[-0.11693209],0,0.29173105693926543,0
866,[-0.1143862],0,0.2919927202930101,0
867,[-0.11184031],0,0.2922545214988365,0
868,[-0.08383552],0,0.29514340387592053,0
869,[-0.09656497],0,0.29382821794774683,0
870,[-0.07110607],0,0.2964620052449863,0
871,[0.18857471],0,0.32408386228687774,0
872,[-0.10674853],0,0.29277853706234613,0
873,[-0.11693209],0,0.29173105693926543,0
874,[-0.10165675],0,0.2933031028177451,0
875,[-0.11693209],0,0.29173105693926543,0
876,[-0.11184031],0,0.2922545214988365,0
877,[-0.10420264],0,0.29304075121701706,0
878,[-0.11693209],0,0.29173105693926543,0
879,[-0.01764238],0,0.3020371260109888,0
880,[-0.10929442],0,0.2925164604557293,0
881,[-0.03037183],1,0.30070432632177535,0
882,[-0.02528005],0,0.3012370439454609,0
883,[-0.11184031],1,0.2922545214988365,0
884,[-0.1143862],0,0.2919927202930101,0
885,[-0.11693209],0,0.29173105693926543,0
886,[-0.11693209],0,0.29173105693926543,0
887,[-0.10929442],0,0.2925164604557293,0
888,[-0.11693209],0,0.29173105693926543,0
889,[-0.11693209],0,0.29173105693926543,0
890,[-0.1143862],0,0.2919927202930101,0
891,[-0.10929442],0,0.2925164604557293,0
892,[-0.11693209],0,0.29173105693926543,0
893,[-0.11693209],0,0.29173105693926543,0
894,[-0.04564717],0,0.2991094013006578,0
895,[-0.01764238],0,0.3020371260109888,0
896,[2.10817576],0,0.5546625930539283,1
897,[-0.02018827],1,0.3017702980552388,0
898,[-0.1143862],0,0.2919927202930101,0
899,[-0.04819306],1,0.29884405235495576,0
900,[-0.1143862],0,0.2919927202930101,0
901,[-0.05583073],0,0.2980488166697318,0
902,[-0.11693209],0,0.29173105693926543,0
903,[0.01036241],0,0.3049810380866247,0
904,[0.00017885],1,0.30390866125231947,0
905,[-0.09656497],0,0.29382821794774683,0
906,[0.09183089],1,0.31363573965015895,0
907,[-0.11693209],0,0.29173105693926543,0
908,[0.06637199],0,0.3109168066813198,0
909,[0.25476785],1,0.3313357964142091,0
910,[-0.10929442],0,0.2925164604557293,0
911,[-0.11693209],0,0.29173105693926543,0
912,[-0.11693209],0,0.29173105693926543,0
913,[-0.11947798],0,0.2914695315382905,0
914,[2.18709835],1,0.5643351428674444,1
915,[-0.11947798],0,0.2914695315382905,0
916,[-0.11947798],0,0.2914695315382905,0
917,[-0.11693209],0,0.29173105693926543,0
918,[-0.11693209],0,0.29173105693926543,0
919,[-0.06856018],0,0.29672613421370647,0
920,[-0.1143862],0,0.2919927202930101,0
921,[-0.09911086],0,0.2935655917622056,0
922,[-0.09401908],1,0.2940909812713893,0
923,[-0.05583073],0,0.2980488166697318,0
924,[0.04855076],0,0.3090212730894029,0
925,[-0.09911086],0,0.2935655917622056,0
926,[-0.10929442],0,0.2925164604557293,0
927,[-0.11184031],0,0.2922545214988365,0
928,[-0.06601429],0,0.2969903991661318,0
929,[-0.11184031],0,0.2922545214988365,0
930,[-0.1143862],0,0.2919927202930101,0
931,[-0.1143862],0,0.2919927202930101,0
932,[-0.07619785],0,0.2959341556846683,0
933,[-0.10420264],0,0.29304075121701706,0
934,[-0.10165675],1,0.2933031028177451,0
935,[-0.09147319],0,0.2943538816298261,0
936,[-0.1143862],0,0.2919927202930101,0
937,[-0.10674853],0,0.29277853706234613,0
938,[-0.01509649],0,0.30230408774989764,0
939,[-0.06856018],0,0.29672613421370647,0
940,[-0.07874374],0,0.2956704353052548,0
941,[-0.1143862],0,0.2919927202930101,0
942,[0.06637199],0,0.3109168066813198,0
943,[-0.11693209],0,0.29173105693926543,0
944,[-0.10929442],0,0.2925164604557293,0
945,[-0.10165675],0,0.2933031028177451,0
946,[-0.10674853],0,0.29277853706234613,0
947,[-0.10929442],0,0.2925164604557293,0
948,[-0.01000471],0,0.3028384121229775,0
949,[0.29550209],1,0.3358389361254927,0
950,[-0.10929442],0,0.2925164604557293,0
951,[-0.1143862],0,0.2919927202930101,0
952,[-0.10674853],0,0.29277853706234613,0
953,[-0.08383552],0,0.29514340387592053,0
954,[-0.00745882],0,0.3031057745292215,0
955,[-0.11184031],0,0.2922545214988365,0
956,[-0.08383552],0,0.29514340387592053,0
957,[-0.08128963],0,0.29540685133391464,0
958,[6.43618875],0,0.9146512059062774,1
959,[-0.10674853],0,0.29277853706234613,0
960,[-0.11693209],0,0.29173105693926543,0
961,[-0.11693209],0,0.29173105693926543,0
962,[-0.00491293],0,0.3033732702627702,0
963,[-0.09911086],0,0.2935655917622056,0
964,[-0.08638141],0,0.29488009303621754,0
965,[1.87649977],1,0.5260558998964665,1
966,[-0.09656497],0,0.29382821794774683,0
967,[-0.06092251],0,0.2975193365941229,0
968,[-0.11693209],0,0.29173105693926543,0
969,[-0.08383552],0,0.29514340387592053,0
970,[-0.09656497],0,0.29382821794774683,0
971,[-0.10420264],1,0.29304075121701706,0
972,[-0.11693209],0,0.29173105693926543,0
973,[-0.10165675],0,0.2933031028177451,0
974,[-0.11693209],0,0.29173105693926543,0
975,[-0.11184031],0,0.2922545214988365,0
976,[-0.02273416],0,0.301503603995791,0
977,[-0.1143862],0,0.2919927202930101,0
978,[-0.10165675],0,0.2933031028177451,0
979,[-0.09147319],0,0.2943538816298261,0
980,[-0.10165675],0,0.2933031028177451,0
981,[-0.1143862],0,0.2919927202930101,0
982,[-0.09656497],0,0.29382821794774683,0
983,[-0.11693209],1,0.29173105693926543,0
984,[-0.08128963],0,0.29540685133391464,0
985,[-0.11184031],0,0.2922545214988365,0
986,[-0.11693209],0,0.29173105693926543,0
987,[-0.00745882],0,0.3031057745292215,0
988,[-0.11693209],0,0.29173105693926543,0
989,[-0.1143862],0,0.2919927202930101,0
990,[-0.10674853],0,0.29277853706234613,0
991,[-0.05328484],0,0.2983137599304496,0
992,[-0.05837662],0,0.2977840088548818,0
993,[0.04345898],0,0.3084808667633948,0
994,[-0.0634684],0,0.2972547999953504,0
995,[-0.10929442],0,0.2925164604557293,0
996,[-0.11947798],0,0.2914695315382905,0
997,[-0.08128963],1,0.29540685133391464,0
998,[0.03327542],0,0.3074016267092726,0
999,[-0.0634684],0,0.2972547999953504,0
1000,[-0.1143862],0,0.2919927202930101,0
1001,[0.09946856],0,0.3144539331509288,0
1002,[0.07400966],0,0.3117311286710516,0
1003,[-0.10165675],0,0.2933031028177451,0
1004,[-0.04310128],0,0.2993748852560549,0
1005,[0.12238157],1,0.3169154238130632,0
1006,[-0.11693209],0,0.29173105693926543,0
1007,[-0.10929442],0,0.2925164604557293,0
1008,[-0.09401908],0,0.2940909812713893,0
1009,[-0.00236704],0,0.30364089920884,0
1010,[-0.11184031],0,0.2922545214988365,0
1011,[0.28277264],0,0.33442844775790737,0
1012,[-0.10929442],0,0.2925164604557293,0
1013,[-0.09401908],0,0.2940909812713893,0
1014,[1.51498339],1,0.4811440364621674,0
1015,[-0.10420264],0,0.29304075121701706,0
1016,[0.02054597],0,0.30605553518529904,0
1017,[-0.11693209],0,0.29173105693926543,0
1018,[-0.1143862],0,0.2919927202930101,0
1019,[-0.11184031],0,0.2922545214988365,0
1020,[0.0383672],0,0.3079409843144247,0
1021,[-0.0889273],1,0.2946169189194228,0
1022,[-0.10929442],0,0.2925164604557293,0
1023,[-0.11947798],0,0.2914695315382905,0
1024,[-0.11947798],0,0.2914695315382905,0
1025,[-0.07110607],1,0.2964620052449863,0
1026,[-0.08383552],1,0.29514340387592053,0
1027,[0.04091309],0,0.30821085999373343,0
1028,[-0.02782594],0,0.3009706180167359,0
1029,[-0.05073895],0,0.29857883852848394,0
1030,[0.27513497],0,0.33358357123763727,0
1031,[-0.0634684],1,0.2972547999953504,0
1032,[-0.05837662],1,0.2977840088548818,0
1033,[-0.08638141],0,0.29488009303621754,0
1034,[-0.06601429],0,0.2969903991661318,0
1035,[-0.09656497],0,0.29382821794774683,0
1036,[0.02563775],1,0.3065935764856375,0
1037,[-0.11693209],0,0.29173105693926543,0
1038,[-0.09147319],0,0.2943538816298261,0
1039,[-0.11184031],0,0.2922545214988365,0
1040,[-0.11693209],0,0.29173105693926543,0
1041,[-0.1143862],1,0.2919927202930101,0
1042,[-0.09401908],1,0.2940909812713893,0
1043,[0.26495141],0,0.33245873025886136,0
1044,[-0.1143862],0,0.2919927202930101,0
1045,[-0.10674853],0,0.29277853706234613,0
1046,[-0.06856018],0,0.29672613421370647,0
1047,[-0.05837662],0,0.2977840088548818,0
1048,[-0.00236704],1,0.30364089920884,0
1049,[-0.10165675],0,0.2933031028177451,0
1050,[-0.04055539],1,0.2996405041112839,0
1051,[-0.05328484],1,0.2983137599304496,0
1052,[-0.10929442],0,0.2925164604557293,0
1053,[-0.1143862],0,0.2919927202930101,0
1054,[0.01036241],0,0.3049810380866247,0
1055,[-0.09147319],1,0.2943538816298261,0
1056,[-0.11184031],0,0.2922545214988365,0
1057,[-0.11947798],0,0.2914695315382905,0
1058,[0.04600487],0,0.30875100450239756,0
1059,[-0.10929442],0,0.2925164604557293,0
1060,[-0.0889273],0,0.2946169189194228,0
1061,[-0.11693209],0,0.29173105693926543,0
1062,[-0.1143862],0,0.2919927202930101,0
1063,[-0.11693209],0,0.29173105693926543,0
1064,[-0.11947798],0,0.2914695315382905,0
1065,[-0.09656497],0,0.29382821794774683,0
1066,[-0.1143862],0,0.2919927202930101,0
1067,[-0.10165675],1,0.2933031028177451,0
1068,[-0.11693209],0,0.29173105693926543,0
1069,[1.40041834],0,0.4669404379547916,0
1070,[-0.10929442],0,0.2925164604557293,0
1071,[-0.10165675],0,0.2933031028177451,0
1072,[0.05618843],0,0.3098328627201371,0
1073,[-0.09911086],0,0.2935655917622056,0
1074,[-0.09401908],0,0.2940909812713893,0
1075,[-0.1143862],1,0.2919927202930101,0
1076,[-0.11693209],0,0.29173105693926543,0
1077,[-0.02018827],1,0.3017702980552388,0
1078,[-0.10674853],0,0.29277853706234613,0
1079,[-0.07110607],0,0.2964620052449863,0
1080,[0.11728979],0,0.3163675331466083,0
1081,[-0.11693209],0,0.29173105693926543,0
1082,[-0.11693209],0,0.29173105693926543,0
1083,[-0.11184031],0,0.2922545214988365,0
1084,[-0.10674853],0,0.29277853706234613,0
1085,[-0.10165675],0,0.2933031028177451,0
1086,[-0.10929442],0,0.2925164604557293,0
1087,[-0.04564717],0,0.2991094013006578,0
1088,[0.02563775],0,0.3065935764856375,0
1089,[-0.10929442],0,0.2925164604557293,0
1090,[-0.10165675],0,0.2933031028177451,0
1091,[-0.07619785],0,0.2959341556846683,0
1092,[-0.1143862],0,0.2919927202930101,0
1093,[-0.04310128],0,0.2993748852560549,0
1094,[0.0383672],0,0.3079409843144247,0
1095,[0.18857471],1,0.32408386228687774,0
1096,[-0.05073895],0,0.29857883852848394,0
1097,[-0.11693209],0,0.29173105693926543,0
1098,[-0.11693209],0,0.29173105693926543,0
1099,[-0.09147319],0,0.2943538816298261,0
1100,[0.40752124],1,0.3483755760505763,0
1101,[-0.04310128],0,0.2993748852560549,0
1102,[-0.1143862],0,0.2919927202930101,0
1103,[-0.08638141],0,0.29488009303621754,0
1104,[-0.11693209],0,0.29173105693926543,0
1105,[-0.00236704],0,0.30364089920884,0
1106,[-0.11947798],0,0.2914695315382905,0
1107,[0.07400966],0,0.3117311286710516,0
1108,[-0.10420264],0,0.29304075121701706,0
1109,[-0.09147319],0,0.2943538816298261,0
1110,[-0.0889273],0,0.2946169189194228,0
1111,[1.66009912],1,0.4991761665306018,0
1112,[-0.11693209],0,0.29173105693926543,0
1113,[-0.11693209],0,0.29173105693926543,0
1114,[-0.1143862],0,0.2919927202930101,0
1115,[-0.10165675],0,0.2933031028177451,0
1116,[-0.09147319],0,0.2943538816298261,0
1117,[-0.11184031],0,0.2922545214988365,0
1118,[-0.1143862],0,0.2919927202930101,0
1119,[-0.09911086],0,0.2935655917622056,0
1120,[-0.11693209],0,0.29173105693926543,0
1121,[0.32605277],1,0.33923604438667093,0
1122,[-0.08128963],0,0.29540685133391464,0
1123,[-0.09911086],0,0.2935655917622056,0
1124,[-0.09147319],0,0.2943538816298261,0
1125,[-0.1143862],0,0.2919927202930101,0
1126,[-0.11693209],0,0.29173105693926543,0
1127,[-0.09911086],0,0.2935655917622056,0
1128,[-0.07619785],0,0.2959341556846683,0
1129,[-0.11693209],0,0.29173105693926543,0
1130,[-0.11693209],0,0.29173105693926543,0
1131,[-0.08128963],0,0.29540685133391464,0
1132,[-0.07874374],1,0.2956704353052548,0
1133,[-0.11693209],1,0.29173105693926543,0
1134,[-0.11693209],0,0.29173105693926543,0
1135,[-0.09401908],0,0.2940909812713893,0
1136,[-0.1143862],0,0.2919927202930101,0
1137,[-0.11693209],0,0.29173105693926543,0
1138,[-0.0889273],0,0.2946169189194228,0
1139,[-0.11693209],0,0.29173105693926543,0
1140,[-0.11693209],0,0.29173105693926543,0
1141,[-0.08383552],0,0.29514340387592053,0
1142,[-0.11693209],0,0.29173105693926543,0
1143,[1.57353886],0,0.488416895062009,0
1144,[0.00781652],0,0.304712744811181,0
1145,[-0.03546361],0,0.300172146080145,0
1146,[-0.10420264],1,0.29304075121701706,0
1147,[0.17075348],1,0.3221455825920062,0
1148,[-0.10165675],0,0.2933031028177451,0
1149,[-0.1143862],0,0.2919927202930101,0
1150,[-0.01000471],1,0.3028384121229775,0
1151,[-0.10929442],0,0.2925164604557293,0
1152,[-0.0889273],0,0.2946169189194228,0
1153,[-0.10420264],0,0.29304075121701706,0
1154,[-0.1143862],0,0.2919927202930101,0
1155,[-0.03546361],0,0.300172146080145,0
1156,[-0.09656497],0,0.29382821794774683,0
1157,[-0.0889273],0,0.2946169189194228,0
1158,[-0.09656497],0,0.29382821794774683,0
1159,[-0.10165675],0,0.2933031028177451,0
1160,[-0.11184031],0,0.2922545214988365,0
1161,[-0.11693209],0,0.29173105693926543,0
1162,[-0.11184031],0,0.2922545214988365,0
1163,[-0.11184031],0,0.2922545214988365,0
1164,[-0.11693209],0,0.29173105693926543,0
1165,[-0.05328484],0,0.2983137599304496,0
1166,[-0.10929442],1,0.2925164604557293,0
1167,[-0.1143862],1,0.2919927202930101,0
1168,[-0.0889273],0,0.2946169189194228,0
1169,[-0.11947798],0,0.2914695315382905,0
1170,[1.06436086],0,0.42566778810821343,0
1171,[-0.06856018],0,0.29672613421370647,0
1172,[-0.10674853],0,0.29277853706234613,0
1173,[-0.1143862],0,0.2919927202930101,0
1174,[-0.09147319],0,0.2943538816298261,0
1175,[-0.11184031],0,0.2922545214988365,0
1176,[-0.11693209],0,0.29173105693926543,0
1177,[-0.11693209],0,0.29173105693926543,0
1178,[-0.11184031],0,0.2922545214988365,0
1179,[-0.01764238],0,0.3020371260109888,0
1180,[-0.10929442],0,0.2925164604557293,0
1181,[-0.07874374],0,0.2956704353052548,0
1182,[-0.11693209],0,0.29173105693926543,0
1183,[-0.11693209],0,0.29173105693926543,0
1184,[-0.11184031],0,0.2922545214988365,0
1185,[-0.11693209],0,0.29173105693926543,0
1186,[-0.11693209],0,0.29173105693926543,0
1187,[-0.10165675],0,0.2933031028177451,0
1188,[-0.10929442],0,0.2925164604557293,0
1189,[-0.05837662],0,0.2977840088548818,0
1190,[-0.10420264],0,0.29304075121701706,0
1191,[0.05364254],0,0.30956220232042986,0
1192,[0.01036241],0,0.3049810380866247,0
1193,[-0.0380095],0,0.29990625775615365,0
1194,[-0.11184031],1,0.2922545214988365,0
1195,[-0.10674853],0,0.29277853706234613,0
1196,[0.18093704],1,0.32325242701270296,0
1197,[0.12492746],0,0.3171895597956284,0
1198,[-0.05073895],1,0.29857883852848394,0
1199,[-0.09147319],0,0.2943538816298261,0
1200,[0.05873432],1,0.31010365347921864,0
1201,[1.00835128],1,0.41887296782865646,0
1202,[-0.10929442],1,0.2925164604557293,0
1203,[0.28786442],0,0.3349922897391994,0
1204,[-0.08638141],1,0.29488009303621754,0
1205,[-0.08128963],0,0.29540685133391464,0
1206,[-0.09401908],0,0.2940909812713893,0
1207,[-0.1143862],0,0.2919927202930101,0
1208,[-0.0889273],0,0.2946169189194228,0
1209,[-0.11693209],0,0.29173105693926543,0
1210,[-0.10929442],0,0.2925164604557293,0
1211,[-0.1143862],0,0.2919927202930101,0
1212,[-0.0889273],0,0.2946169189194228,0
1213,[-0.09656497],0,0.29382821794774683,0
1214,[-0.1143862],0,0.2919927202930101,0
1215,[-0.11184031],0,0.2922545214988365,0
1216,[-0.06601429],0,0.2969903991661318,0
1217,[-0.11693209],0,0.29173105693926543,0
1218,[1.52007517],1,0.48177618623781193,0
1219,[-0.05073895],0,0.29857883852848394,0
1220,[-0.10674853],0,0.29277853706234613,0
1221,[-0.02528005],0,0.3012370439454609,0
1222,[0.19621238],0,0.3249164093508773,0
1223,[-0.1143862],0,0.2919927202930101,0
1224,[-0.03546361],0,0.300172146080145,0
1225,[0.07146377],0,0.3114595583496547,0
1226,[-0.10674853],0,0.29277853706234613,0
1227,[-0.08383552],0,0.29514340387592053,0
1228,[-0.11947798],0,0.2914695315382905,0
1229,[-0.04819306],0,0.29884405235495576,0
1230,[-0.02273416],0,0.301503603995791,0
1231,[-0.10420264],0,0.29304075121701706,0
1232,[-0.11693209],0,0.29173105693926543,0
1233,[-0.08383552],0,0.29514340387592053,0
1234,[-0.03546361],0,0.300172146080145,0
1235,[-0.02782594],0,0.3009706180167359,0
1236,[-0.11693209],0,0.29173105693926543,0
1237,[-0.07365196],0,0.29619801236655485,0
1238,[0.10201445],0,0.3147269209373581,0
1239,[-0.00745882],0,0.3031057745292215,0
1240,[-0.10165675],0,0.2933031028177451,0
1241,[-0.07619785],0,0.2959341556846683,0
1242,[-0.0125506],0,0.3025711831584937,0
1243,[-0.05583073],0,0.2980488166697318,0
1244,[-0.04055539],0,0.2996405041112839,0
1245,[-0.10165675],0,0.2933031028177451,0
1246,[-0.0889273],0,0.2946169189194228,0
1247,[-0.09911086],0,0.2935655917622056,0
1248,[-0.09911086],0,0.2935655917622056,0
1249,[-0.06601429],0,0.2969903991661318,0
1250,[-0.1143862],0,0.2919927202930101,0
1251,[-0.11947798],0,0.2914695315382905,0
1252,[-0.11184031],0,0.2922545214988365,0
1253,[-0.08383552],0,0.29514340387592053,0
1254,[0.07146377],0,0.3114595583496547,0
1255,[-0.09401908],0,0.2940909812713893,0
1256,[0.01800008],0,0.3057867125459093,0
1257,[-0.1143862],0,0.2919927202930101,0
1258,[0.01800008],0,0.3057867125459093,0
1259,[0.32350688],1,0.3389523129474149,0
1260,[11.64253379],1,0.9930417805302872,1
1261,[0.18602882],0,0.3238065934770943,0
1262,[0.35660345],1,0.34264978717758543,0
1263,[-0.09911086],0,0.2935655917622056,0
1264,[0.11219801],1,0.31582015175099426,0
1265,[0.61883011],1,0.3725936817262512,0
1266,[-0.10420264],1,0.29304075121701706,0
1267,[-0.11184031],0,0.2922545214988365,0
1268,[0.07146377],1,0.3114595583496547,0
1269,[-0.10674853],0,0.29277853706234613,0
1270,[-0.07874374],0,0.2956704353052548,0
1271,[-0.05583073],0,0.2980488166697318,0
1272,[-0.09401908],0,0.2940909812713893,0
1273,[-0.08383552],0,0.29514340387592053,0
1274,[-0.11693209],0,0.29173105693926543,0
1275,[-0.08383552],0,0.29514340387592053,0
1276,[-0.0634684],0,0.2972547999953504,0
1277,[0.00017885],0,0.30390866125231947,0
1278,[0.57554998],0,0.3675763260935978,0
1279,[0.16056992],0,0.3210407302059169,0
1280,[-0.04564717],0,0.2991094013006578,0
1281,[0.42279658],1,0.3501019794416165,0
1282,[-0.11947798],0,0.2914695315382905,0
1283,[-0.0889273],0,0.2946169189194228,0
1284,[-0.06092251],0,0.2975193365941229,0
1285,[0.27513497],1,0.33358357123763727,0
1286,[-0.09147319],0,0.2943538816298261,0
1287,[-0.11184031],0,0.2922545214988365,0
1288,[-0.05073895],0,0.29857883852848394,0
1289,[-0.05837662],1,0.2977840088548818,0
1290,[0.13001924],0,0.3177382124021314,0
1291,[-0.11693209],0,0.29173105693926543,0
1292,[-0.11947798],0,0.2914695315382905,0
1293,[0.09183089],0,0.31363573965015895,0
1294,[-0.03037183],0,0.30070432632177535,0
1295,[0.18093704],1,0.32325242701270296,0
1296,[-0.11947798],0,0.2914695315382905,0
1297,[-0.11184031],0,0.2922545214988365,0
1298,[-0.05837662],1,0.2977840088548818,0
1299,[-0.1143862],1,0.2919927202930101,0
1300,[-0.05837662],1,0.2977840088548818,0
1301,[-0.11693209],1,0.29173105693926543,0
1302,[-0.09401908],0,0.2940909812713893,0
1303,[-0.1143862],1,0.2919927202930101,0
1304,[-0.11184031],0,0.2922545214988365,0
1305,[-0.11693209],0,0.29173105693926543,0
1306,[-0.09401908],1,0.2940909812713893,0
1307,[-0.08128963],0,0.29540685133391464,0
1308,[-0.08638141],0,0.29488009303621754,0
1309,[-0.11693209],0,0.29173105693926543,0
1310,[-0.05583073],1,0.2980488166697318,0
1311,[-0.07874374],0,0.2956704353052548,0
1312,[-0.11693209],0,0.29173105693926543,0
1313,[-0.11693209],0,0.29173105693926543,0
1314,[-0.1143862],1,0.2919927202930101,0
1315,[-0.09656497],0,0.29382821794774683,0
1316,[-0.01764238],0,0.3020371260109888,0
1317,[-0.07365196],0,0.29619801236655485,0
1318,[-0.06856018],0,0.29672613421370647,0
1319,[-0.03546361],1,0.300172146080145,0
1320,[-0.07619785],0,0.2959341556846683,0
1321,[-0.09911086],0,0.2935655917622056,0
1322,[-0.11947798],0,0.2914695315382905,0
1323,[-0.05583073],0,0.2980488166697318,0
1324,[-0.10674853],0,0.29277853706234613,0
1325,[0.03327542],0,0.3074016267092726,0
1326,[0.29041031],0,0.33527438756505634,0
1327,[-0.11184031],0,0.2922545214988365,0
1328,[1.35204643],0,0.4609580821567918,0
1329,[-0.11184031],0,0.2922545214988365,0
1330,[-0.11184031],0,0.2922545214988365,0
1331,[-0.10674853],0,0.29277853706234613,0
1332,[-0.1143862],0,0.2919927202930101,0
1333,[-0.11693209],0,0.29173105693926543,0
1334,[-0.05837662],0,0.2977840088548818,0
1335,[-0.00745882],1,0.3031057745292215,0
1336,[-0.10929442],0,0.2925164604557293,0
1337,[-0.11693209],0,0.29173105693926543,0
1338,[-0.10929442],0,0.2925164604557293,0
1339,[-0.09911086],0,0.2935655917622056,0
1340,[0.12747335],0,0.3174638227025798,0
1341,[-0.09147319],0,0.2943538816298261,0
1342,[-0.10420264],0,0.29304075121701706,0
1343,[0.25476785],0,0.3313357964142091,0
1344,[-0.11947798],0,0.2914695315382905,0
1345,[-0.07619785],1,0.2959341556846683,0
1346,[-0.06092251],0,0.2975193365941229,0
1347,[-0.09147319],0,0.2943538816298261,0
1348,[-0.10674853],0,0.29277853706234613,0
1349,[-0.11693209],0,0.29173105693926543,0
1350,[-0.11184031],0,0.2922545214988365,0
1351,[-0.11693209],0,0.29173105693926543,0
1352,[-0.0889273],0,0.2946169189194228,0
1353,[-0.10420264],0,0.29304075121701706,0
1354,[-0.09911086],0,0.2935655917622056,0
1355,[0.05364254],0,0.30956220232042986,0
1356,[-0.10929442],0,0.2925164604557293,0
1357,[-0.02018827],1,0.3017702980552388,0
1358,[0.06637199],0,0.3109168066813198,0
1359,[-0.1143862],0,0.2919927202930101,0
1360,[-0.1143862],0,0.2919927202930101,0
1361,[-0.11693209],0,0.29173105693926543,0
1362,[-0.1143862],0,0.2919927202930101,0
1363,[0.1147439],1,0.31609377872466343,0
1364,[0.10456034],0,0.31500003681959726,0
1365,[0.17839115],0,0.32297552963624965,0
1366,[-0.11184031],0,0.2922545214988365,0
1367,[-0.10674853],1,0.29277853706234613,0
1368,[-0.05583073],1,0.2980488166697318,0
1369,[-0.10165675],0,0.2933031028177451,0
1370,[-0.05583073],0,0.2980488166697318,0
1371,[-0.11693209],0,0.29173105693926543,0
1372,[-0.1143862],1,0.2919927202930101,0
1373,[0.25222196],0,0.3310553620597442,0
1374,[-0.0634684],0,0.2972547999953504,0
1375,[-0.10929442],0,0.2925164604557293,0
1376,[-0.1143862],0,0.2919927202930101,0
1377,[-0.09656497],0,0.29382821794774683,0
1378,[0.04091309],0,0.30821085999373343,0
1379,[-0.1143862],0,0.2919927202930101,0
1380,[-0.08128963],0,0.29540685133391464,0
1381,[0.03072953],0,0.3071321450238141,0
1382,[-0.10420264],0,0.29304075121701706,0
1383,[-0.11184031],0,0.2922545214988365,0
1384,[-0.06601429],0,0.2969903991661318,0
1385,[-0.1143862],0,0.2919927202930101,0
1386,[-0.01509649],0,0.30230408774989764,0
1387,[-0.11693209],0,0.29173105693926543,0
1388,[0.05873432],0,0.31010365347921864,0
1389,[-0.11693209],0,0.29173105693926543,0
1390,[-0.09911086],0,0.2935655917622056,0
1391,[-0.11693209],0,0.29173105693926543,0
1392,[-0.0125506],0,0.3025711831584937,0
1393,[-0.04564717],0,0.2991094013006578,0
1394,[-0.11693209],0,0.29173105693926543,0
1395,[-0.1143862],0,0.2919927202930101,0
1396,[0.00272474],1,0.3041765562777691,0
1397,[-0.10929442],0,0.2925164604557293,0
1398,[-0.10674853],0,0.29277853706234613,0
1399,[-0.08383552],0,0.29514340387592053,0
1400,[-0.11184031],0,0.2922545214988365,0
1401,[-0.11693209],0,0.29173105693926543,0
1402,[-0.05073895],0,0.29857883852848394,0
1403,[-0.11947798],0,0.2914695315382905,0
1404,[0.02818364],0,0.30686279490947793,0
1405,[-0.11693209],0,0.29173105693926543,0
1406,[-0.11184031],0,0.2922545214988365,0
1407,[-0.11693209],0,0.29173105693926543,0
1408,[-0.09656497],0,0.29382821794774683,0
1409,[0.33623633],1,0.34037212378453546,0
1410,[-0.09911086],0,0.2935655917622056,0
1411,[-0.09401908],0,0.2940909812713893,0
1412,[-0.0125506],0,0.3025711831584937,0
1413,[-0.1143862],0,0.2919927202930101,0
1414,[-0.11693209],0,0.29173105693926543,0
1415,[-0.10929442],0,0.2925164604557293,0
1416,[-0.1143862],0,0.2919927202930101,0
1417,[-0.11693209],0,0.29173105693926543,0
1418,[0.00527063],0,0.30444458416942133,0
1419,[-0.0380095],0,0.29990625775615365,0
1420,[-0.06092251],0,0.2975193365941229,0
1421,[0.07400966],0,0.3117311286710516,0
1422,[-0.1143862],0,0.2919927202930101,0
1423,[-0.11184031],0,0.2922545214988365,0
1424,[-0.0634684],0,0.2972547999953504,0
1425,[-0.09401908],0,0.2940909812713893,0
1426,[0.02054597],0,0.30605553518529904,0
1427,[-0.09911086],0,0.2935655917622056,0
1428,[-0.11693209],0,0.29173105693926543,0
1429,[-0.09911086],0,0.2935655917622056,0
1430,[-0.09911086],0,0.2935655917622056,0
1431,[-0.03546361],0,0.300172146080145,0
1432,[0.10710623],0,0.3152732806687914,0
1433,[-0.11693209],0,0.29173105693926543,0
1434,[-0.10674853],0,0.29277853706234613,0
1435,[-0.04055539],0,0.2996405041112839,0
1436,[-0.11693209],0,0.29173105693926543,0
1437,[-0.10165675],0,0.2933031028177451,0
1438,[-0.10420264],0,0.29304075121701706,0
1439,[-0.05328484],0,0.2983137599304496,0
1440,[0.11728979],0,0.3163675331466083,0
1441,[-0.11184031],0,0.2922545214988365,0
1442,[-0.08383552],0,0.29514340387592053,0
1443,[0.31332332],0,0.3378185455335155,0
1444,[-0.11184031],0,0.2922545214988365,0
1445,[-0.05583073],0,0.2980488166697318,0
1446,[0.12238157],0,0.3169154238130632,0
1447,[-0.0380095],0,0.29990625775615365,0
1448,[-0.11693209],0,0.29173105693926543,0
1449,[-0.11184031],0,0.2922545214988365,0
1450,[-0.04310128],1,0.2993748852560549,0
1451,[-0.11947798],0,0.2914695315382905,0
1452,[-0.11693209],0,0.29173105693926543,0
1453,[-0.10420264],1,0.29304075121701706,0
1454,[-0.1143862],0,0.2919927202930101,0
1455,[-0.1143862],0,0.2919927202930101,0
1456,[-0.1143862],0,0.2919927202930101,0
1457,[-0.11693209],0,0.29173105693926543,0
1458,[-0.0380095],0,0.29990625775615365,0
1459,[-0.10929442],0,0.2925164604557293,0
1460,[-0.1143862],0,0.2919927202930101,0
1461,[-0.11693209],0,0.29173105693926543,0
1462,[-0.11693209],0,0.29173105693926543,0
1463,[-0.11184031],0,0.2922545214988365,0
1464,[-0.11693209],0,0.29173105693926543,0
1465,[0.089285],1,0.313363265528997,0
1466,[-0.01509649],0,0.30230408774989764,0
1467,[-0.08128963],0,0.29540685133391464,0
1468,[-0.10420264],0,0.29304075121701706,0
1469,[-0.1143862],0,0.2919927202930101,0
1470,[-0.10929442],0,0.2925164604557293,0
1471,[0.16056992],0,0.3210407302059169,0
1472,[0.05364254],0,0.30956220232042986,0
1473,[-0.08638141],0,0.29488009303621754,0
1474,[-0.08638141],0,0.29488009303621754,0
1475,[-0.07619785],0,0.2959341556846683,0
1476,[-0.09911086],0,0.2935655917622056,0
1477,[-0.05583073],0,0.2980488166697318,0
1478,[-0.10420264],0,0.29304075121701706,0
1479,[-0.0889273],0,0.2946169189194228,0
1480,[-0.10420264],0,0.29304075121701706,0
1481,[-0.11947798],0,0.2914695315382905,0
1482,[-0.11184031],0,0.2922545214988365,0
1483,[-0.10420264],0,0.29304075121701706,0
1484,[-0.11693209],0,0.29173105693926543,0
1485,[-0.10929442],0,0.2925164604557293,0
1486,[-0.11693209],0,0.29173105693926543,0
1487,[-0.1143862],0,0.2919927202930101,0
1488,[-0.09911086],0,0.2935655917622056,0
1489,[0.16056992],0,0.3210407302059169,0
1490,[-0.11693209],0,0.29173105693926543,0
1491,[-0.10165675],0,0.2933031028177451,0
1492,[-0.10165675],0,0.2933031028177451,0
1493,[-0.09911086],0,0.2935655917622056,0
1494,[-0.07110607],0,0.2964620052449863,0
1495,[-0.05328484],0,0.2983137599304496,0
1496,[-0.11693209],0,0.29173105693926543,0
1497,[0.01800008],1,0.3057867125459093,0
1498,[0.10965212],0,0.31554665235575935,0
1499,[0.01545419],0,0.30551802207123185,0
1500,[-0.10165675],0,0.2933031028177451,0
1501,[-0.08638141],0,0.29488009303621754,0
1502,[-0.00491293],0,0.3033732702627702,0
1503,[-0.05583073],0,0.2980488166697318,0
1504,[-0.10420264],0,0.29304075121701706,0
1505,[-0.11693209],0,0.29173105693926543,0
1506,[1.06690675],0,0.42597733207549754,0
1507,[-0.07619785],1,0.2959341556846683,0
1508,[-0.01509649],0,0.30230408774989764,0
1509,[-0.11693209],0,0.29173105693926543,0
1510,[-0.07619785],0,0.2959341556846683,0
1511,[-0.08383552],0,0.29514340387592053,0
1512,[0.10456034],0,0.31500003681959726,0
1513,[-0.03546361],1,0.300172146080145,0
1514,[-0.10674853],0,0.29277853706234613,0
1515,[-0.11693209],0,0.29173105693926543,0
1516,[-0.11693209],0,0.29173105693926543,0
1517,[-0.10929442],0,0.2925164604557293,0
1518,[-0.10929442],0,0.2925164604557293,0
1519,[-0.0634684],1,0.2972547999953504,0
1520,[-0.11693209],0,0.29173105693926543,0
1521,[-0.11693209],0,0.29173105693926543,0
1522,[-0.09911086],0,0.2935655917622056,0
1523,[-0.07110607],1,0.2964620052449863,0
1524,[-0.11947798],0,0.2914695315382905,0
1525,[-0.09911086],1,0.2935655917622056,0
1526,[-0.10929442],0,0.2925164604557293,0
1527,[-0.0634684],1,0.2972547999953504,0
1528,[-0.11947798],0,0.2914695315382905,0
1529,[-0.11184031],0,0.2922545214988365,0
1530,[-0.10420264],0,0.29304075121701706,0
1531,[-0.11947798],0,0.2914695315382905,0
1532,[-0.1143862],0,0.2919927202930101,0
1533,[-0.11693209],0,0.29173105693926543,0
1534,[-0.11947798],0,0.2914695315382905,0
1535,[-0.09656497],0,0.29382821794774683,0
1536,[-0.06856018],0,0.29672613421370647,0
1537,[0.02054597],1,0.30605553518529904,0
1538,[-0.00491293],1,0.3033732702627702,0
1539,[-0.11693209],0,0.29173105693926543,0
1540,[-0.09401908],0,0.2940909812713893,0
1541,[-0.10674853],0,0.29277853706234613,0
1542,[-0.1143862],0,0.2919927202930101,0
1543,[-0.09401908],0,0.2940909812713893,0
1544,[-0.08128963],0,0.29540685133391464,0
1545,[-0.0889273],0,0.2946169189194228,0
1546,[0.37697056],0,0.3449347218929145,0
1547,[-0.05073895],0,0.29857883852848394,0
1548,[-0.10929442],0,0.2925164604557293,0
1549,[-0.07619785],0,0.2959341556846683,0
1550,[-0.11693209],0,0.29173105693926543,0
1551,[-0.11693209],0,0.29173105693926543,0
1552,[-0.11693209],0,0.29173105693926543,0
1553,[-0.11693209],0,0.29173105693926543,0
1554,[-0.11693209],0,0.29173105693926543,0
1555,[-0.11693209],0,0.29173105693926543,0
1556,[-0.11693209],0,0.29173105693926543,0
1557,[-0.11693209],0,0.29173105693926543,0
1558,[-0.11693209],0,0.29173105693926543,0
1559,[-0.11693209],0,0.29173105693926543,0
1560,[-0.11693209],0,0.29173105693926543,0
1561,[-0.11693209],0,0.29173105693926543,0
1562,[-0.11693209],0,0.29173105693926543,0
1563,[-0.11693209],0,0.29173105693926543,0
1564,[-0.11693209],0,0.29173105693926543,0
1565,[-0.11693209],0,0.29173105693926543,0
1566,[-0.11693209],0,0.29173105693926543,0
1567,[-0.11693209],0,0.29173105693926543,0
1568,[-0.11693209],0,0.29173105693926543,0
1569,[-0.06601429],1,0.2969903991661318,0
1570,[0.02818364],0,0.30686279490947793,0
1571,[-0.08383552],0,0.29514340387592053,0
1572,[0.03072953],0,0.3071321450238141,0
1573,[-0.09656497],0,0.29382821794774683,0
1574,[0.46607671],1,0.3550147088211326,0
1575,[-0.01509649],1,0.30230408774989764,0
1576,[-0.09401908],0,0.2940909812713893,0
1577,[0.09437678],0,0.3139083423792895,0
1578,[-0.00236704],0,0.30364089920884,0
1579,[-0.09911086],0,0.2935655917622056,0
1580,[-0.10674853],0,0.29277853706234613,0
1581,[-0.07874374],0,0.2956704353052548,0
1582,[2.66063389],0,0.621109122392183,1
1583,[0.03327542],1,0.3074016267092726,0
1584,[-0.1143862],0,0.2919927202930101,0
1585,[-0.03291772],0,0.30043816897241066,0
1586,[-0.10674853],0,0.29277853706234613,0
1587,[-0.0634684],0,0.2972547999953504,0
1588,[-0.03546361],0,0.300172146080145,0
1589,[-0.09401908],0,0.2940909812713893,0
1590,[-0.07110607],0,0.2964620052449863,0
1591,[-0.03291772],0,0.30043816897241066,0
1592,[-0.11693209],0,0.29173105693926543,0
1593,[-0.10420264],0,0.29304075121701706,0
1594,[-0.09911086],0,0.2935655917622056,0
1595,[-0.0889273],1,0.2946169189194228,0
1596,[-0.11184031],0,0.2922545214988365,0
1597,[-0.10674853],0,0.29277853706234613,0
1598,[-0.04310128],0,0.2993748852560549,0
1599,[-0.1143862],0,0.2919927202930101,0
1600,[-0.11184031],1,0.2922545214988365,0
1601,[-0.1143862],0,0.2919927202930101,0
1602,[-0.1143862],0,0.2919927202930101,0
1603,[-0.09911086],0,0.2935655917622056,0
1604,[-0.07619785],0,0.2959341556846683,0
1605,[0.06128021],1,0.310374574474699,0
1606,[0.11219801],0,0.31582015175099426,0
1607,[-0.1143862],0,0.2919927202930101,0
1608,[-0.0380095],1,0.29990625775615365,0
1609,[-0.11693209],0,0.29173105693926543,0
1610,[-0.11693209],0,0.29173105693926543,0
1611,[-0.02782594],0,0.3009706180167359,0
1612,[-0.11693209],0,0.29173105693926543,0
1613,[-0.11693209],0,0.29173105693926543,0
1614,[-0.11947798],0,0.2914695315382905,0
1615,[-0.11693209],0,0.29173105693926543,0
1616,[-0.10929442],0,0.2925164604557293,0
1617,[-0.1143862],0,0.2919927202930101,0
1618,[-0.10929442],0,0.2925164604557293,0
1619,[-0.11184031],0,0.2922545214988365,0
1620,[-0.11693209],0,0.29173105693926543,0
1621,[-0.07619785],1,0.2959341556846683,0
1622,[-0.11693209],0,0.29173105693926543,0
1623,[-0.11693209],0,0.29173105693926543,0
1624,[-0.11184031],0,0.2922545214988365,0
1625,[-0.10165675],0,0.2933031028177451,0
1626,[-0.09911086],0,0.2935655917622056,0
1627,[-0.11184031],0,0.2922545214988365,0
1628,[-0.10165675],0,0.2933031028177451,0
1629,[-0.11184031],0,0.2922545214988365,0
1630,[-0.05073895],1,0.29857883852848394,0
1631,[-0.01000471],0,0.3028384121229775,0
1632,[-0.0889273],0,0.2946169189194228,0
1633,[-0.10674853],0,0.29277853706234613,0
1634,[-0.10929442],0,0.2925164604557293,0
1635,[-0.11184031],0,0.2922545214988365,0
1636,[-0.11693209],0,0.29173105693926543,0
1637,[-0.03291772],0,0.30043816897241066,0
1638,[-0.11693209],0,0.29173105693926543,0
1639,[-0.11693209],0,0.29173105693926543,0
1640,[-0.10420264],1,0.29304075121701706,0
1641,[-0.10165675],0,0.2933031028177451,0
1642,[-0.0380095],0,0.29990625775615365,0
1643,[-0.11693209],0,0.29173105693926543,0
1644,[-0.11693209],0,0.29173105693926543,0
1645,[-0.10674853],0,0.29277853706234613,0
1646,[0.02818364],0,0.30686279490947793,0
1647,[-0.1143862],0,0.2919927202930101,0
1648,[-0.09147319],0,0.2943538816298261,0
1649,[-0.09656497],0,0.29382821794774683,0
1650,[-0.08638141],0,0.29488009303621754,0
1651,[-0.1143862],0,0.2919927202930101,0
1652,[-0.07110607],0,0.2964620052449863,0
1653,[0.01036241],0,0.3049810380866247,0
1654,[-0.0634684],1,0.2972547999953504,0
1655,[0.03327542],0,0.3074016267092726,0
1656,[-0.11693209],0,0.29173105693926543,0
1657,[-0.1143862],0,0.2919927202930101,0
1658,[-0.1143862],0,0.2919927202930101,0
1659,[-0.07365196],0,0.29619801236655485,0
1660,[-0.11693209],0,0.29173105693926543,0
1661,[-0.10420264],0,0.29304075121701706,0
1662,[-0.04310128],1,0.2993748852560549,0
1663,[-0.11693209],0,0.29173105693926543,0
1664,[-0.1143862],0,0.2919927202930101,0
1665,[-0.11693209],0,0.29173105693926543,0
1666,[-0.11693209],0,0.29173105693926543,0
1667,[0.21912539],1,0.3274206832958161,0
1668,[1.22984371],1,0.4458985911137992,0
1669,[0.07655555],1,0.3120028284841271,0
1670,[-0.1143862],0,0.2919927202930101,0
1671,[-0.06856018],0,0.29672613421370647,0
1672,[-0.11693209],0,0.29173105693926543,0
1673,[-0.10674853],0,0.29277853706234613,0
1674,[-0.11693209],0,0.29173105693926543,0
1675,[0.0129083],1,0.3052494638790013,0
1676,[-0.06856018],0,0.29672613421370647,0
1677,[0.00781652],0,0.304712744811181,0
1678,[-0.1143862],0,0.2919927202930101,0
1679,[-0.02018827],0,0.3017702980552388,0
1680,[-0.11947798],0,0.2914695315382905,0
1681,[0.16820759],1,0.32186918239878676,0
1682,[-0.09401908],0,0.2940909812713893,0
1683,[0.26495141],0,0.33245873025886136,0
1684,[-0.10420264],0,0.29304075121701706,0
1685,[-0.1143862],0,0.2919927202930101,0
1686,[-0.11693209],0,0.29173105693926543,0
1687,[-0.11693209],0,0.29173105693926543,0
1688,[-0.08383552],0,0.29514340387592053,0
1689,[-0.09911086],0,0.2935655917622056,0
1690,[-0.11693209],0,0.29173105693926543,0
1691,[-0.03546361],0,0.300172146080145,0
1692,[-0.11693209],0,0.29173105693926543,0
1693,[-0.11184031],0,0.2922545214988365,0
1694,[-0.10929442],0,0.2925164604557293,0
1695,[-0.11693209],0,0.29173105693926543,0
1696,[-0.0380095],0,0.29990625775615365,0
1697,[-0.1143862],0,0.2919927202930101,0
1698,[-0.1143862],0,0.2919927202930101,0
1699,[-0.11947798],0,0.2914695315382905,0
1700,[-0.1143862],0,0.2919927202930101,0
1701,[-0.06856018],0,0.29672613421370647,0
1702,[-0.10674853],0,0.29277853706234613,0
1703,[-0.04819306],0,0.29884405235495576,0
1704,[-0.08638141],0,0.29488009303621754,0
1705,[-0.09147319],1,0.2943538816298261,0
1706,[0.05873432],0,0.31010365347921864,0
1707,[-0.08383552],1,0.29514340387592053,0
1708,[-0.0889273],0,0.2946169189194228,0
1709,[-0.05583073],1,0.2980488166697318,0
1710,[-0.11693209],0,0.29173105693926543,0
1711,[-0.09656497],0,0.29382821794774683,0
1712,[-0.11693209],0,0.29173105693926543,0
1713,[-0.11184031],0,0.2922545214988365,0
1714,[0.27004319],1,0.3330209129544376,0
1715,[-0.09656497],1,0.29382821794774683,0
1716,[0.02054597],0,0.30605553518529904,0
1717,[-0.1143862],0,0.2919927202930101,0
1718,[-0.02528005],1,0.3012370439454609,0
1719,[-0.11184031],0,0.2922545214988365,0
1720,[-0.10674853],1,0.29277853706234613,0
1721,[-0.11693209],0,0.29173105693926543,0
1722,[-0.1143862],0,0.2919927202930101,0
1723,[0.05109665],0,0.30929167240274485,0
1724,[-0.09911086],0,0.2935655917622056,0
1725,[-0.09911086],0,0.2935655917622056,0
1726,[0.06637199],0,0.3109168066813198,0
1727,[-0.06601429],0,0.2969903991661318,0
1728,[-0.11693209],0,0.29173105693926543,0
1729,[-0.0125506],0,0.3025711831584937,0
1730,[0.04600487],0,0.30875100450239756,0
1731,[-0.11693209],1,0.29173105693926543,0
1732,[-0.11693209],0,0.29173105693926543,0
1733,[-0.11693209],0,0.29173105693926543,0
1734,[0.08673911],0,0.3130909201430276,0
1735,[-0.11693209],0,0.29173105693926543,0
1736,[-0.10929442],0,0.2925164604557293,0
1737,[-0.11693209],0,0.29173105693926543,0
1738,[-0.0380095],0,0.29990625775615365,0
1739,[-0.06092251],0,0.2975193365941229,0
1740,[-0.10674853],0,0.29277853706234613,0
1741,[-0.11184031],0,0.2922545214988365,0
1742,[-0.08128963],0,0.29540685133391464,0
1743,[0.20130416],0,0.32547205651955224,0
1744,[-0.11947798],0,0.2914695315382905,0
1745,[-0.1143862],1,0.2919927202930101,0
1746,[-0.11947798],0,0.2914695315382905,0
1747,[0.09692267],0,0.3141810735888383,0
1748,[-0.1143862],0,0.2919927202930101,0
1749,[-0.08128963],0,0.29540685133391464,0
1750,[-0.1143862],0,0.2919927202930101,0
1751,[-0.06856018],1,0.29672613421370647,0
1752,[0.86068966],0,0.4011124530445534,0
1753,[-0.09147319],0,0.2943538816298261,0
1754,[-0.10929442],0,0.2925164604557293,0
1755,[-0.11693209],0,0.29173105693926543,0
1756,[-0.09656497],0,0.29382821794774683,0
1757,[-0.0380095],0,0.29990625775615365,0
1758,[-0.11693209],0,0.29173105693926543,0
1759,[-0.06092251],0,0.2975193365941229,0
1760,[-0.10929442],0,0.2925164604557293,0
1761,[0.02563775],1,0.3065935764856375,0
1762,[-0.09401908],0,0.2940909812713893,0
1763,[-0.08383552],0,0.29514340387592053,0
1764,[-0.09656497],0,0.29382821794774683,0
1765,[-0.08383552],0,0.29514340387592053,0
1766,[-0.10165675],0,0.2933031028177451,0
1767,[-0.11184031],0,0.2922545214988365,0
1768,[-0.11184031],0,0.2922545214988365,0
1769,[-0.11947798],0,0.2914695315382905,0
1770,[-0.07619785],0,0.2959341556846683,0
1771,[0.00781652],0,0.304712744811181,0
1772,[0.17329937],1,0.3224221072877928,0
1773,[-0.00491293],0,0.3033732702627702,0
1774,[0.06637199],0,0.3109168066813198,0
1775,[-0.03291772],0,0.30043816897241066,0
1776,[0.00272474],0,0.3041765562777691,0
1777,[-0.05328484],0,0.2983137599304496,0
1778,[-0.0889273],0,0.2946169189194228,0
1779,[-0.05073895],0,0.29857883852848394,0
1780,[0.03582131],1,0.30767123984615236,0
1781,[-0.1143862],0,0.2919927202930101,0
1782,[1.12800811],0,0.4334232588454994,0
1783,[-0.06856018],0,0.29672613421370647,0
1784,[-0.05328484],0,0.2983137599304496,0
1785,[-0.11693209],0,0.29173105693926543,0
1786,[-0.03291772],0,0.30043816897241066,0
1787,[-0.10420264],0,0.29304075121701706,0
1788,[-0.09147319],0,0.2943538816298261,0
1789,[-0.10420264],0,0.29304075121701706,0
1790,[-0.10929442],0,0.2925164604557293,0
1791,[-0.10420264],0,0.29304075121701706,0
1792,[-0.11184031],1,0.2922545214988365,0
1793,[-0.11184031],0,0.2922545214988365,0
1794,[-0.11693209],0,0.29173105693926543,0
1795,[-0.1143862],0,0.2919927202930101,0
1796,[-0.1143862],0,0.2919927202930101,0
1797,[-0.10929442],0,0.2925164604557293,0
1798,[-0.08383552],0,0.29514340387592053,0
1799,[0.02563775],0,0.3065935764856375,0
1800,[-0.0889273],0,0.2946169189194228,0
1801,[-0.07365196],0,0.29619801236655485,0
1802,[-0.05583073],1,0.2980488166697318,0
1803,[-0.11947798],0,0.2914695315382905,0
1804,[-0.10420264],0,0.29304075121701706,0
1805,[-0.11184031],0,0.2922545214988365,0
1806,[-0.1143862],0,0.2919927202930101,0
1807,[0.12492746],0,0.3171895597956284,0
1808,[-0.05073895],0,0.29857883852848394,0
1809,[0.12238157],0,0.3169154238130632,0
1810,[-0.0634684],0,0.2972547999953504,0
1811,[-0.03291772],0,0.30043816897241066,0
1812,[-0.06601429],0,0.2969903991661318,0
1813,[-0.0889273],0,0.2946169189194228,0
1814,[-0.07619785],1,0.2959341556846683,0
1815,[-0.10929442],0,0.2925164604557293,0
1816,[-0.09147319],0,0.2943538816298261,0
1817,[-0.10674853],1,0.29277853706234613,0
1818,[-0.11693209],0,0.29173105693926543,0
1819,[0.1656617],0,0.3215929068454348,0
1820,[-0.11693209],0,0.29173105693926543,0
1821,[-0.11947798],0,0.2914695315382905,0
1822,[-0.11693209],0,0.29173105693926543,0
1823,[-0.03546361],0,0.300172146080145,0
1824,[-0.11693209],0,0.29173105693926543,0
1825,[-0.11184031],0,0.2922545214988365,0
1826,[-0.10929442],0,0.2925164604557293,0
1827,[-0.11693209],0,0.29173105693926543,0
1828,[-0.09911086],0,0.2935655917622056,0
1829,[-0.06856018],0,0.29672613421370647,0
1830,[-0.1143862],0,0.2919927202930101,0
1831,[-0.10165675],0,0.2933031028177451,0
1832,[0.25222196],1,0.3310553620597442,0
1833,[-0.10929442],0,0.2925164604557293,0
1834,[-0.1143862],0,0.2919927202930101,0
1835,[-0.11947798],0,0.2914695315382905,0
1836,[-0.10165675],0,0.2933031028177451,0
1837,[-0.11693209],1,0.29173105693926543,0
1838,[-0.10674853],0,0.29277853706234613,0
1839,[-0.11693209],0,0.29173105693926543,0
1840,[-0.1143862],0,0.2919927202930101,0
1841,[-0.11693209],0,0.29173105693926543,0
1842,[-0.1143862],0,0.2919927202930101,0
1843,[-0.10420264],0,0.29304075121701706,0
1844,[-0.11693209],0,0.29173105693926543,0
1845,[0.32859866],0,0.33951989134722327,0
1846,[0.00017885],1,0.30390866125231947,0
1847,[-0.04310128],0,0.2993748852560549,0
1848,[-0.06601429],0,0.2969903991661318,0
1849,[-0.0889273],0,0.2946169189194228,0
1850,[4.85519107],1,0.8299940902105476,1
1851,[-0.09147319],0,0.2943538816298261,0
1852,[-0.0125506],0,0.3025711831584937,0
1853,[-0.10420264],0,0.29304075121701706,0
1854,[-0.1143862],0,0.2919927202930101,0
1855,[-0.08383552],0,0.29514340387592053,0
1856,[-0.10929442],0,0.2925164604557293,0
1857,[0.24458429],1,0.3302147792200648,0
1858,[-0.08638141],0,0.29488009303621754,0
1859,[-0.06092251],0,0.2975193365941229,0
1860,[-0.10674853],0,0.29277853706234613,0
1861,[-0.1143862],0,0.2919927202930101,0
1862,[-0.08638141],0,0.29488009303621754,0
1863,[0.06891788],0,0.3111881176448739,0
1864,[-0.11693209],0,0.29173105693926543,0
1865,[-0.09401908],0,0.2940909812713893,0
1866,[-0.07874374],0,0.2956704353052548,0
1867,[-0.11184031],0,0.2922545214988365,0
1868,[-0.10929442],0,0.2925164604557293,0
1869,[-0.09656497],0,0.29382821794774683,0
1870,[-0.07874374],0,0.2956704353052548,0
1871,[-0.11693209],0,0.29173105693926543,0
1872,[-0.10165675],0,0.2933031028177451,0
1873,[-0.1143862],0,0.2919927202930101,0
1874,[0.00017885],0,0.30390866125231947,0
1875,[-0.11184031],0,0.2922545214988365,0
1876,[-0.1143862],0,0.2919927202930101,0
1877,[-0.07365196],0,0.29619801236655485,0
1878,[-0.1143862],1,0.2919927202930101,0
1879,[-0.11184031],0,0.2922545214988365,0
1880,[-0.08383552],0,0.29514340387592053,0
1881,[-0.05583073],0,0.2980488166697318,0
1882,[-0.10674853],0,0.29277853706234613,0
1883,[-0.1143862],1,0.2919927202930101,0
1884,[-0.11947798],0,0.2914695315382905,0
1885,[-0.10929442],0,0.2925164604557293,0
1886,[-0.04310128],0,0.2993748852560549,0
1887,[-0.10165675],0,0.2933031028177451,0
1888,[-0.09911086],0,0.2935655917622056,0
1889,[-0.0380095],0,0.29990625775615365,0
1890,[0.11983568],0,0.31664141488634484,0
1891,[-0.01000471],0,0.3028384121229775,0
1892,[-0.1143862],0,0.2919927202930101,0
1893,[-0.11693209],0,0.29173105693926543,0
1894,[-0.11184031],0,0.2922545214988365,0
1895,[-0.11693209],0,0.29173105693926543,0
1896,[-0.09401908],0,0.2940909812713893,0
1897,[-0.05583073],0,0.2980488166697318,0
1898,[-0.0634684],0,0.2972547999953504,0
1899,[-0.11693209],0,0.29173105693926543,0
1900,[-0.11184031],0,0.2922545214988365,0
1901,[-0.11947798],0,0.2914695315382905,0
1902,[-0.10674853],0,0.29277853706234613,0
1903,[-0.01764238],0,0.3020371260109888,0
1904,[0.19875827],0,0.3251941714497401,0
1905,[-0.10674853],1,0.29277853706234613,0
1906,[-0.11693209],0,0.29173105693926543,0
1907,[-0.10165675],0,0.2933031028177451,0
1908,[0.02818364],0,0.30686279490947793,0
1909,[0.32605277],0,0.33923604438667093,0
1910,[-0.07110607],0,0.2964620052449863,0
1911,[-0.10929442],0,0.2925164604557293,0
1912,[-0.11693209],0,0.29173105693926543,0
1913,[-0.1143862],0,0.2919927202930101,0
1914,[-0.10674853],0,0.29277853706234613,0
1915,[-0.04564717],1,0.2991094013006578,0
1916,[-0.1143862],0,0.2919927202930101,0
1917,[-0.10165675],0,0.2933031028177451,0
1918,[-0.0125506],0,0.3025711831584937,0
1919,[-0.07619785],0,0.2959341556846683,0
1920,[-0.11184031],0,0.2922545214988365,0
1921,[0.04855076],0,0.3090212730894029,0
1922,[-0.01509649],0,0.30230408774989764,0
1923,[-0.07110607],0,0.2964620052449863,0
1924,[-0.11693209],0,0.29173105693926543,0
1925,[-0.11693209],0,0.29173105693926543,0
1926,[-0.10674853],0,0.29277853706234613,0
1927,[-0.09911086],1,0.2935655917622056,0
1928,[-0.09911086],0,0.2935655917622056,0
1929,[-0.11947798],0,0.2914695315382905,0
1930,[-0.10929442],1,0.2925164604557293,0
1931,[-0.11184031],0,0.2922545214988365,0
1932,[-0.11184031],0,0.2922545214988365,0
1933,[0.02563775],0,0.3065935764856375,0
1934,[-0.11184031],0,0.2922545214988365,0
1935,[-0.10674853],0,0.29277853706234613,0
1936,[-0.1143862],0,0.2919927202930101,0
1937,[-0.06092251],0,0.2975193365941229,0
1938,[-0.10929442],0,0.2925164604557293,0
1939,[-0.07365196],0,0.29619801236655485,0
1940,[1.72883815],1,0.507721324698472,1
1941,[-0.10420264],0,0.29304075121701706,0
1942,[-0.11693209],0,0.29173105693926543,0
1943,[-0.07110607],0,0.2964620052449863,0
1944,[-0.10674853],0,0.29277853706234613,0
1945,[-0.09656497],0,0.29382821794774683,0
1946,[-0.11184031],0,0.2922545214988365,0
1947,[0.11983568],0,0.31664141488634484,0
1948,[-0.09147319],0,0.2943538816298261,0
1949,[-0.06856018],0,0.29672613421370647,0
1950,[-0.06601429],0,0.2969903991661318,0
1951,[-0.11184031],0,0.2922545214988365,0
1952,[-0.11693209],0,0.29173105693926543,0
1953,[0.05873432],1,0.31010365347921864,0
1954,[-0.1143862],0,0.2919927202930101,0
1955,[-0.0889273],0,0.2946169189194228,0
1956,[-0.11947798],0,0.2914695315382905,0
1957,[-0.09656497],0,0.29382821794774683,0
1958,[-0.11184031],0,0.2922545214988365,0
1959,[-0.0125506],0,0.3025711831584937,0
1960,[-0.09401908],0,0.2940909812713893,0
1961,[-0.08128963],0,0.29540685133391464,0
1962,[-0.07619785],1,0.2959341556846683,0
1963,[-0.10674853],0,0.29277853706234613,0
1964,[-0.09401908],0,0.2940909812713893,0
1965,[-0.03037183],1,0.30070432632177535,0
1966,[-0.07365196],0,0.29619801236655485,0
1967,[-0.11947798],0,0.2914695315382905,0
1968,[-0.03037183],0,0.30070432632177535,0
1969,[-0.11184031],0,0.2922545214988365,0
1970,[-0.11693209],0,0.29173105693926543,0
1971,[-0.09911086],0,0.2935655917622056,0
1972,[-0.0380095],0,0.29990625775615365,0
1973,[-0.11693209],0,0.29173105693926543,0
1974,[-0.09401908],0,0.2940909812713893,0
1975,[-0.10929442],0,0.2925164604557293,0
1976,[-0.11693209],0,0.29173105693926543,0
1977,[-0.11693209],0,0.29173105693926543,0
1978,[-0.1143862],0,0.2919927202930101,0
1979,[-0.1143862],0,0.2919927202930101,0
1980,[-0.1143862],0,0.2919927202930101,0
1981,[-0.11693209],0,0.29173105693926543,0
1982,[-0.09656497],1,0.29382821794774683,0
1983,[-0.11693209],0,0.29173105693926543,0
1984,[-0.1143862],0,0.2919927202930101,0
1985,[-0.03291772],0,0.30043816897241066,0
1986,[-0.06601429],0,0.2969903991661318,0
1987,[-0.02273416],0,0.301503603995791,0
1988,[0.12747335],1,0.3174638227025798,0
1989,[-0.05328484],1,0.2983137599304496,0
1990,[0.01800008],0,0.3057867125459093,0
1991,[-0.05073895],0,0.29857883852848394,0
1992,[-0.10420264],0,0.29304075121701706,0
1993,[-0.09401908],0,0.2940909812713893,0
1994,[0.2674973],1,0.3327397620832538,0
1995,[0.00527063],0,0.30444458416942133,0
1996,[-0.1143862],0,0.2919927202930101,0
1997,[-0.1143862],0,0.2919927202930101,0
1998,[-0.07874374],0,0.2956704353052548,0
1999,[-0.10420264],0,0.29304075121701706,0
2000,[-0.07874374],0,0.2956704353052548,0
2001,[0.11219801],0,0.31582015175099426,0
2002,[0.09437678],0,0.3139083423792895,0
2003,[0.04855076],0,0.3090212730894029,0
2004,[0.3184151],0,0.3383851972594505,0
2005,[0.43807192],0,0.35183231887442673,0
2006,[-0.11184031],0,0.2922545214988365,0
2007,[-0.11693209],0,0.29173105693926543,0
2008,[-0.07365196],1,0.29619801236655485,0
2009,[-0.11693209],0,0.29173105693926543,0
2010,[-0.10420264],0,0.29304075121701706,0
2011,[-0.11693209],0,0.29173105693926543,0
2012,[-0.1143862],0,0.2919927202930101,0
2013,[-0.11693209],1,0.29173105693926543,0
2014,[-0.05583073],0,0.2980488166697318,0
2015,[-0.11184031],0,0.2922545214988365,0
2016,[0.04345898],0,0.3084808667633948,0
2017,[0.08419322],0,0.31281870361914815,0
2018,[-0.0889273],1,0.2946169189194228,0
2019,[-0.0889273],0,0.2946169189194228,0
2020,[0.35151167],1,0.34207968643321957,0
2021,[-0.10674853],0,0.29277853706234613,0
2022,[-0.06092251],0,0.2975193365941229,0
2023,[-0.1143862],0,0.2919927202930101,0
2024,[0.10456034],1,0.31500003681959726,0
2025,[-0.1143862],0,0.2919927202930101,0
2026,[0.24713018],0,0.33049485331525214,0
2027,[-0.11947798],0,0.2914695315382905,0
2028,[-0.1143862],0,0.2919927202930101,0
2029,[-0.10674853],0,0.29277853706234613,0
2030,[0.00017885],1,0.30390866125231947,0
2031,[-0.09147319],1,0.2943538816298261,0
2032,[-0.1143862],0,0.2919927202930101,0
2033,[-0.0380095],0,0.29990625775615365,0
2034,[-0.11693209],0,0.29173105693926543,0
2035,[-0.11693209],0,0.29173105693926543,0
2036,[-0.07110607],0,0.2964620052449863,0
2037,[-0.10929442],1,0.2925164604557293,0
2038,[-0.11693209],0,0.29173105693926543,0
2039,[-0.11693209],0,0.29173105693926543,0
2040,[-0.10674853],0,0.29277853706234613,0
2041,[-0.10929442],0,0.2925164604557293,0
2042,[-0.0634684],1,0.2972547999953504,0
2043,[-0.11947798],0,0.2914695315382905,0
2044,[-0.10674853],0,0.29277853706234613,0
2045,[-0.01764238],0,0.3020371260109888,0
2046,[-0.10674853],0,0.29277853706234613,0
2047,[-0.07619785],0,0.2959341556846683,0
2048,[-0.06601429],0,0.2969903991661318,0
2049,[-0.00745882],0,0.3031057745292215,0
2050,[-0.11184031],0,0.2922545214988365,0
2051,[-0.11693209],0,0.29173105693926543,0
2052,[-0.11947798],0,0.2914695315382905,0
2053,[-0.08638141],0,0.29488009303621754,0
2054,[-0.09911086],0,0.2935655917622056,0
2055,[0.11983568],1,0.31664141488634484,0
2056,[-0.01000471],0,0.3028384121229775,0
2057,[-0.05583073],1,0.2980488166697318,0
2058,[-0.10674853],0,0.29277853706234613,0
2059,[-0.09656497],0,0.29382821794774683,0
2060,[-0.10165675],0,0.2933031028177451,0
2061,[0.25476785],1,0.3313357964142091,0
2062,[-0.07874374],0,0.2956704353052548,0
2063,[-0.11947798],0,0.2914695315382905,0
2064,[0.05618843],0,0.3098328627201371,0
2065,[-0.11693209],0,0.29173105693926543,0
2066,[-0.11693209],0,0.29173105693926543,0
2067,[-0.09656497],1,0.29382821794774683,0
2068,[-0.1143862],0,0.2919927202930101,0
2069,[-0.10929442],0,0.2925164604557293,0
2070,[-0.11947798],0,0.2914695315382905,0
2071,[0.33623633],1,0.34037212378453546,0
2072,[-0.1143862],0,0.2919927202930101,0
2073,[-0.10929442],0,0.2925164604557293,0
2074,[-0.10165675],1,0.2933031028177451,0
2075,[0.05109665],1,0.30929167240274485,0
2076,[-0.07874374],0,0.2956704353052548,0
2077,[-0.11693209],0,0.29173105693926543,0
2078,[-0.11693209],0,0.29173105693926543,0
2079,[-0.10674853],0,0.29277853706234613,0
2080,[-0.10165675],0,0.2933031028177451,0
2081,[0.92433691],1,0.4087389317821355,0
2082,[-0.11693209],0,0.29173105693926543,0
2083,[0.00527063],0,0.30444458416942133,0
2084,[-0.09911086],0,0.2935655917622056,0
2085,[0.04855076],0,0.3090212730894029,0
2086,[-0.08128963],0,0.29540685133391464,0
2087,[0.00527063],1,0.30444458416942133,0
2088,[-0.08128963],0,0.29540685133391464,0
2089,[-0.10674853],1,0.29277853706234613,0
2090,[-0.1143862],0,0.2919927202930101,0
2091,[-0.1143862],0,0.2919927202930101,0
2092,[0.03582131],0,0.30767123984615236,0
2093,[-0.08383552],0,0.29514340387592053,0
2094,[-0.03037183],0,0.30070432632177535,0
2095,[-0.04564717],1,0.2991094013006578,0
2096,[-0.10929442],0,0.2925164604557293,0
2097,[1.65500734],1,0.49854314970165375,0
2098,[0.14274869],0,0.3191120581536309,0
2099,[0.52208629],0,0.3614178866390394,0
2100,[-0.1143862],0,0.2919927202930101,0
2101,[0.07146377],0,0.3114595583496547,0
2102,[-0.10929442],0,0.2925164604557293,0
2103,[-0.1143862],0,0.2919927202930101,0
2104,[-0.05073895],0,0.29857883852848394,0
2105,[-0.10165675],0,0.2933031028177451,0
2106,[0.19621238],1,0.3249164093508773,0
2107,[-0.08638141],0,0.29488009303621754,0
2108,[-0.09656497],0,0.29382821794774683,0
2109,[-0.11184031],0,0.2922545214988365,0
2110,[-0.11693209],0,0.29173105693926543,0
2111,[-0.10929442],0,0.2925164604557293,0
2112,[-0.10674853],0,0.29277853706234613,0
2113,[-0.1143862],0,0.2919927202930101,0
2114,[-0.11693209],0,0.29173105693926543,0
2115,[-0.11184031],0,0.2922545214988365,0
2116,[-0.07874374],0,0.2956704353052548,0
2117,[0.2420384],1,0.3299348255056119,0
2118,[-0.07619785],1,0.2959341556846683,0
2119,[0.04600487],1,0.30875100450239756,0
2120,[-0.11693209],0,0.29173105693926543,0
2121,[0.95997937],1,0.4130292803030941,0
2122,[0.07400966],1,0.3117311286710516,0
2123,[-0.02273416],0,0.301503603995791,0
2124,[0.25222196],0,0.3310553620597442,0
2125,[0.32096099],1,0.33866869718619813,0
2126,[-0.11947798],0,0.2914695315382905,0
2127,[0.39479179],1,0.34693993940199935,0
2128,[0.05109665],1,0.30929167240274485,0
2129,[0.03327542],1,0.3074016267092726,0
2130,[-0.11693209],0,0.29173105693926543,0
2131,[-0.08128963],0,0.29540685133391464,0
2132,[-0.1143862],0,0.2919927202930101,0
2133,[-0.11947798],0,0.2914695315382905,0
2134,[-0.11947798],0,0.2914695315382905,0
2135,[-0.11947798],0,0.2914695315382905,0
2136,[-0.11947798],0,0.2914695315382905,0
2137,[-0.11693209],0,0.29173105693926543,0
2138,[-0.11947798],0,0.2914695315382905,0
2139,[-0.10420264],0,0.29304075121701706,0
2140,[-0.11693209],0,0.29173105693926543,0
2141,[-0.11947798],0,0.2914695315382905,0
2142,[-0.07110607],0,0.2964620052449863,0
2143,[-0.11947798],0,0.2914695315382905,0
2144,[-0.07874374],0,0.2956704353052548,0
2145,[-0.1143862],1,0.2919927202930101,0
2146,[-0.0125506],0,0.3025711831584937,0
2147,[0.01545419],0,0.30551802207123185,0
2148,[1.36732177],0,0.46284611489920696,0
2149,[-0.05073895],0,0.29857883852848394,0
2150,[0.26495141],0,0.33245873025886136,0
2151,[-0.04819306],0,0.29884405235495576,0
2152,[0.38460823],0,0.3457934301733993,0
2153,[-0.06856018],0,0.29672613421370647,0
2154,[-0.09911086],0,0.2935655917622056,0
2155,[0.0383672],0,0.3079409843144247,0
2156,[-0.1143862],0,0.2919927202930101,0
2157,[-0.05837662],1,0.2977840088548818,0
2158,[-0.1143862],0,0.2919927202930101,0
2159,[-0.11693209],0,0.29173105693926543,0
2160,[-0.09401908],1,0.2940909812713893,0
2161,[-0.10165675],0,0.2933031028177451,0
2162,[-0.08638141],0,0.29488009303621754,0
2163,[0.01036241],0,0.3049810380866247,0
2164,[-0.0889273],0,0.2946169189194228,0
2165,[-0.11947798],0,0.2914695315382905,0
2166,[-0.10420264],1,0.29304075121701706,0
2167,[0.04855076],1,0.3090212730894029,0
2168,[-0.11693209],0,0.29173105693926543,0
2169,[0.35914934],0,0.34293500805406774,0
2170,[-0.04055539],0,0.2996405041112839,0
2171,[-0.11184031],0,0.2922545214988365,0
2172,[-0.09656497],0,0.29382821794774683,0
2173,[-0.10165675],0,0.2933031028177451,0
2174,[-0.10420264],0,0.29304075121701706,0
2175,[-0.10674853],0,0.29277853706234613,0
2176,[-0.09147319],0,0.2943538816298261,0
2177,[-0.08638141],0,0.29488009303621754,0
2178,[-0.11184031],0,0.2922545214988365,0
2179,[-0.10674853],0,0.29277853706234613,0
2180,[-0.01764238],0,0.3020371260109888,0
2181,[-0.09911086],0,0.2935655917622056,0
2182,[-0.06856018],0,0.29672613421370647,0
2183,[0.05109665],0,0.30929167240274485,0
2184,[-0.0889273],0,0.2946169189194228,0
2185,[0.02309186],0,0.30632448987133853,0
2186,[0.01036241],0,0.3049810380866247,0
2187,[-0.04055539],1,0.2996405041112839,0
2188,[0.03327542],1,0.3074016267092726,0
2189,[-0.10165675],0,0.2933031028177451,0
2190,[0.65701846],1,0.377043703921267,0
2191,[0.04600487],1,0.30875100450239756,0
2192,[0.30313976],1,0.33668663894338346,0
2193,[-0.11184031],0,0.2922545214988365,0
2194,[0.02309186],0,0.30632448987133853,0
2195,[-0.11693209],0,0.29173105693926543,0
2196,[-0.06092251],0,0.2975193365941229,0
2197,[0.10710623],1,0.3152732806687914,0
2198,[-0.11947798],0,0.2914695315382905,0
2199,[-0.09911086],0,0.2935655917622056,0
2200,[1.10000332],1,0.4300065992238385,0
2201,[-0.10674853],0,0.29277853706234613,0
2202,[-0.1143862],0,0.2919927202930101,0
2203,[-0.08383552],0,0.29514340387592053,0
2204,[-0.1143862],0,0.2919927202930101,0
2205,[-0.03291772],0,0.30043816897241066,0
2206,[7.22796054],0,0.9407847381666491,1
2207,[-0.05328484],0,0.2983137599304496,0
2208,[0.07146377],0,0.3114595583496547,0
2209,[-0.11693209],0,0.29173105693926543,0
2210,[-0.09147319],0,0.2943538816298261,0
2211,[0.06128021],0,0.310374574474699,0
2212,[0.32096099],0,0.33866869718619813,0
2213,[0.27004319],0,0.3330209129544376,0
2214,[-0.1143862],0,0.2919927202930101,0
2215,[-0.01000471],0,0.3028384121229775,0
2216,[-0.10929442],0,0.2925164604557293,0
2217,[-0.07110607],0,0.2964620052449863,0
2218,[-0.06601429],0,0.2969903991661318,0
2219,[-0.0634684],0,0.2972547999953504,0
2220,[-0.00745882],0,0.3031057745292215,0
2221,[-0.1143862],0,0.2919927202930101,0
2222,[-0.11693209],0,0.29173105693926543,0
2223,[-0.09656497],1,0.29382821794774683,0
2224,[0.06637199],1,0.3109168066813198,0
2225,[-0.02782594],0,0.3009706180167359,0
2226,[-0.08638141],0,0.29488009303621754,0
2227,[0.03072953],0,0.3071321450238141,0
2228,[0.1656617],0,0.3215929068454348,0
2229,[-0.03546361],0,0.300172146080145,0
2230,[-0.0380095],0,0.29990625775615365,0
2231,[0.1147439],0,0.31609377872466343,0
2232,[0.24458429],0,0.3302147792200648,0
2233,[0.02563775],1,0.3065935764856375,0
2234,[-0.1143862],0,0.2919927202930101,0
2235,[-0.10929442],0,0.2925164604557293,0
2236,[-0.10674853],0,0.29277853706234613,0
2237,[-0.10929442],0,0.2925164604557293,0
2238,[-0.10929442],0,0.2925164604557293,0
2239,[-0.11693209],0,0.29173105693926543,0
2240,[2.13872644],0,0.5584121331949614,1
2241,[-0.11184031],0,0.2922545214988365,0
2242,[0.04600487],0,0.30875100450239756,0
2243,[0.33369044],0,0.34008793120368036,0
2244,[0.46353082],0,0.3547248650592579,0
2245,[-0.1143862],0,0.2919927202930101,0
2246,[-0.04310128],0,0.2993748852560549,0
2247,[-0.1143862],0,0.2919927202930101,0
2248,[-0.10929442],0,0.2925164604557293,0
2249,[-0.10674853],0,0.29277853706234613,0
2250,[-0.10929442],0,0.2925164604557293,0
2251,[0.18093704],0,0.32325242701270296,0
2252,[-0.11693209],0,0.29173105693926543,0
2253,[-0.06601429],0,0.2969903991661318,0
2254,[0.43552603],1,0.35154365718181924,0
2255,[0.04600487],1,0.30875100450239756,0
2256,[0.24458429],0,0.3302147792200648,0
2257,[-0.11947798],0,0.2914695315382905,0
2258,[0.22930895],1,0.3285368677649643,0
2259,[-0.11947798],0,0.2914695315382905,0
2260,[-0.11693209],0,0.29173105693926543,0
2261,[0.04855076],1,0.3090212730894029,0
2262,[-0.10929442],0,0.2925164604557293,0
2263,[-0.10929442],0,0.2925164604557293,0
2264,[-0.11693209],1,0.29173105693926543,0
2265,[-0.11693209],0,0.29173105693926543,0
2266,[-0.11693209],0,0.29173105693926543,0
2267,[-0.05583073],0,0.2980488166697318,0
2268,[-0.11693209],0,0.29173105693926543,0
2269,[1.45897381],0,0.47419481614949055,0
2270,[-0.1143862],0,0.2919927202930101,0
2271,[-0.06092251],0,0.2975193365941229,0
2272,[0.10710623],1,0.3152732806687914,0
2273,[-0.11693209],0,0.29173105693926543,0
2274,[-0.0634684],0,0.2972547999953504,0
2275,[-0.10420264],0,0.29304075121701706,0
2276,[0.89378623],0,0.4050724963797136,0
2277,[-0.11693209],0,0.29173105693926543,0
2278,[-0.10420264],0,0.29304075121701706,0
2279,[5.80226214],1,0.8866080312235174,1
2280,[-0.05583073],0,0.2980488166697318,0
2281,[-0.10165675],0,0.2933031028177451,0
2282,[-0.07110607],0,0.2964620052449863,0
2283,[-0.04819306],0,0.29884405235495576,0
2284,[-0.10674853],0,0.29277853706234613,0
2285,[-0.09147319],1,0.2943538816298261,0
2286,[0.24713018],0,0.33049485331525214,0
2287,[-0.03291772],0,0.30043816897241066,0
2288,[-0.1143862],0,0.2919927202930101,0
2289,[0.03582131],0,0.30767123984615236,0
2290,[-0.11947798],0,0.2914695315382905,0
2291,[-0.10165675],0,0.2933031028177451,0
2292,[-0.10420264],0,0.29304075121701706,0
2293,[-0.0380095],0,0.29990625775615365,0
2294,[-0.1143862],0,0.2919927202930101,0
2295,[-0.01509649],0,0.30230408774989764,0
2296,[0.15802403],0,0.32076482939273354,0
2297,[-0.10420264],0,0.29304075121701706,0
2298,[-0.10420264],0,0.29304075121701706,0
2299,[0.35151167],1,0.34207968643321957,0
2300,[0.33114455],0,0.339803853672016,0
2301,[-0.11184031],0,0.2922545214988365,0
2302,[-0.06092251],0,0.2975193365941229,0
2303,[-0.09656497],0,0.29382821794774683,0
2304,[-0.10420264],1,0.29304075121701706,0
2305,[-0.07365196],0,0.29619801236655485,0
2306,[-0.11693209],0,0.29173105693926543,0
2307,[-0.09401908],0,0.2940909812713893,0
2308,[-0.08128963],0,0.29540685133391464,0
2309,[-0.07365196],0,0.29619801236655485,0
2310,[-0.11947798],0,0.2914695315382905,0
2311,[-0.07874374],0,0.2956704353052548,0
2312,[-0.0889273],0,0.2946169189194228,0
2313,[-0.1143862],0,0.2919927202930101,0
2314,[-0.09147319],0,0.2943538816298261,0
2315,[-0.02273416],0,0.301503603995791,0
2316,[0.05873432],0,0.31010365347921864,0
2317,[-0.1143862],0,0.2919927202930101,0
2318,[-0.05583073],0,0.2980488166697318,0
2319,[0.30059387],1,0.33640395421160924,0
2320,[-0.07619785],0,0.2959341556846683,0
2321,[-0.03546361],0,0.300172146080145,0
2322,[-0.07365196],0,0.29619801236655485,0
2323,[0.05109665],0,0.30929167240274485,0
2324,[-0.02782594],0,0.3009706180167359,0
2325,[-0.07110607],0,0.2964620052449863,0
2326,[0.04091309],0,0.30821085999373343,0
2327,[-0.01764238],0,0.3020371260109888,0
2328,[-0.04564717],0,0.2991094013006578,0
2329,[0.01800008],1,0.3057867125459093,0
2330,[0.00017885],0,0.30390866125231947,0
2331,[-0.09147319],0,0.2943538816298261,0
2332,[-0.03291772],0,0.30043816897241066,0
2333,[-0.08128963],1,0.29540685133391464,0
2334,[-0.05328484],1,0.2983137599304496,0
2335,[-0.09147319],1,0.2943538816298261,0
2336,[-0.0634684],1,0.2972547999953504,0
2337,[-0.09656497],1,0.29382821794774683,0
2338,[-0.0889273],1,0.2946169189194228,0
2339,[0.00272474],1,0.3041765562777691,0
2340,[-0.07874374],0,0.2956704353052548,0
2341,[-0.07874374],0,0.2956704353052548,0
2342,[-0.11693209],0,0.29173105693926543,0
2343,[0.13765691],1,0.31856214093365237,0
2344,[0.20894183],1,0.32630644814135246,0
2345,[-0.01000471],0,0.3028384121229775,0
2346,[-0.07365196],0,0.29619801236655485,0
2347,[0.0129083],1,0.3052494638790013,0
2348,[-0.10420264],1,0.29304075121701706,0
2349,[-0.0634684],1,0.2972547999953504,0
2350,[-0.10420264],1,0.29304075121701706,0
2351,[-0.10420264],1,0.29304075121701706,0
2352,[-0.11693209],0,0.29173105693926543,0
2353,[-0.1143862],0,0.2919927202930101,0
2354,[0.01036241],0,0.3049810380866247,0
2355,[0.29041031],0,0.33527438756505634,0
2356,[-0.0380095],0,0.29990625775615365,0
2357,[-0.05583073],0,0.2980488166697318,0
2358,[0.00527063],0,0.30444458416942133,0
2359,[-0.11947798],0,0.2914695315382905,0
2360,[-0.06601429],0,0.2969903991661318,0
2361,[-0.10674853],0,0.29277853706234613,0
2362,[-0.11693209],1,0.29173105693926543,0
2363,[0.35151167],0,0.34207968643321957,0
2364,[0.01036241],0,0.3049810380866247,0
2365,[-0.10165675],0,0.2933031028177451,0
2366,[0.15802403],1,0.32076482939273354,0
2367,[0.50426506],1,0.3593750383817501,0
2368,[-0.04819306],1,0.29884405235495576,0
2369,[-0.11947798],0,0.2914695315382905,0
2370,[-0.09401908],0,0.2940909812713893,0
2371,[-0.09656497],0,0.29382821794774683,0
2372,[0.08164733],0,0.3125466160839298,0
2373,[0.39479179],1,0.34693993940199935,0
2374,[-0.11693209],0,0.29173105693926543,0
2375,[0.05364254],0,0.30956220232042986,0
2376,[-0.09656497],0,0.29382821794774683,0
2377,[0.08419322],1,0.31281870361914815,0
2378,[-0.11693209],0,0.29173105693926543,0
2379,[-0.07619785],0,0.2959341556846683,0
2380,[-0.11693209],0,0.29173105693926543,0
2381,[-0.1143862],0,0.2919927202930101,0
2382,[-0.08383552],0,0.29514340387592053,0
2383,[-0.09401908],0,0.2940909812713893,0
2384,[-0.1143862],0,0.2919927202930101,0
2385,[0.06891788],0,0.3111881176448739,0
2386,[-0.00745882],0,0.3031057745292215,0
2387,[-0.11693209],0,0.29173105693926543,0
2388,[-0.11947798],0,0.2914695315382905,0
2389,[-0.11693209],0,0.29173105693926543,0
2390,[-0.08383552],0,0.29514340387592053,0
2391,[-0.10929442],0,0.2925164604557293,0
2392,[-0.10165675],0,0.2933031028177451,0
2393,[0.02054597],1,0.30605553518529904,0
2394,[0.00272474],1,0.3041765562777691,0
2395,[-0.09911086],0,0.2935655917622056,0
2396,[0.25985963],0,0.3318970243480871,0
2397,[-0.07619785],1,0.2959341556846683,0
2398,[-0.10165675],0,0.2933031028177451,0
2399,[-0.07110607],0,0.2964620052449863,0
2400,[-0.10674853],0,0.29277853706234613,0
2401,[-0.10929442],0,0.2925164604557293,0
2402,[-0.10420264],0,0.29304075121701706,0
2403,[0.03072953],1,0.3071321450238141,0
2404,[-0.11184031],0,0.2922545214988365,0
2405,[-0.1143862],0,0.2919927202930101,0
2406,[-0.11947798],0,0.2914695315382905,0
2407,[-0.11693209],0,0.29173105693926543,0
2408,[-0.10674853],0,0.29277853706234613,0
2409,[-0.11693209],0,0.29173105693926543,0
2410,[-0.11693209],0,0.29173105693926543,0
2411,[0.10965212],0,0.31554665235575935,0
2412,[-0.09911086],0,0.2935655917622056,0
2413,[0.41261302],0,0.3489506042654817,0
2414,[-0.05837662],1,0.2977840088548818,0
2415,[0.08419322],1,0.31281870361914815,0
2416,[-0.11693209],0,0.29173105693926543,0
2417,[-0.1143862],0,0.2919927202930101,0
2418,[-0.07874374],0,0.2956704353052548,0
2419,[-0.11693209],0,0.29173105693926543,0
2420,[-0.09656497],0,0.29382821794774683,0
2421,[-0.10420264],0,0.29304075121701706,0
2422,[-0.10165675],0,0.2933031028177451,0
2423,[0.01545419],0,0.30551802207123185,0
2424,[-0.11693209],0,0.29173105693926543,0
2425,[-0.1143862],0,0.2919927202930101,0
2426,[0.09692267],1,0.3141810735888383,0
2427,[-0.10420264],0,0.29304075121701706,0
2428,[-0.10165675],1,0.2933031028177451,0
2429,[-0.10420264],0,0.29304075121701706,0
2430,[-0.08383552],0,0.29514340387592053,0
2431,[-0.00745882],1,0.3031057745292215,0
2432,[-0.00745882],0,0.3031057745292215,0
2433,[-0.09401908],0,0.2940909812713893,0
2434,[-0.1143862],0,0.2919927202930101,0
2435,[-0.08383552],1,0.29514340387592053,0
2436,[-0.02273416],0,0.301503603995791,0
2437,[-0.1143862],0,0.2919927202930101,0
2438,[-0.11693209],1,0.29173105693926543,0
2439,[-0.08638141],0,0.29488009303621754,0
2440,[-0.05328484],0,0.2983137599304496,0
2441,[-0.11184031],0,0.2922545214988365,0
2442,[-0.00745882],1,0.3031057745292215,0
2443,[-0.1143862],0,0.2919927202930101,0
2444,[-0.10929442],0,0.2925164604557293,0
2445,[-0.10165675],0,0.2933031028177451,0
2446,[-0.04310128],1,0.2993748852560549,0
2447,[-0.10420264],0,0.29304075121701706,0
2448,[-0.01509649],0,0.30230408774989764,0
2449,[-0.04310128],0,0.2993748852560549,0
2450,[-0.0889273],0,0.2946169189194228,0
2451,[-0.10929442],0,0.2925164604557293,0
2452,[0.01800008],0,0.3057867125459093,0
2453,[0.05618843],0,0.3098328627201371,0
2454,[-0.07619785],1,0.2959341556846683,0
2455,[-0.11693209],0,0.29173105693926543,0
2456,[-0.09656497],1,0.29382821794774683,0
2457,[-0.10929442],0,0.2925164604557293,0
2458,[-0.11693209],0,0.29173105693926543,0
2459,[0.00272474],0,0.3041765562777691,0
2460,[-0.11693209],0,0.29173105693926543,0
2461,[-0.11693209],0,0.29173105693926543,0
2462,[-0.11693209],0,0.29173105693926543,0
2463,[-0.1143862],0,0.2919927202930101,0
2464,[-0.0889273],0,0.2946169189194228,0
2465,[-0.0889273],0,0.2946169189194228,0
2466,[0.13511102],1,0.31828737165026644,0
2467,[1.03126429],1,0.42164910186253596,0
2468,[-0.10165675],0,0.2933031028177451,0
2469,[-0.03291772],1,0.30043816897241066,0
2470,[0.10201445],0,0.3147269209373581,0
2471,[0.41515891],1,0.3492382834676651,0
2472,[-0.08638141],0,0.29488009303621754,0
2473,[-0.09911086],0,0.2935655917622056,0
2474,[0.03327542],0,0.3074016267092726,0
2475,[-0.11693209],0,0.29173105693926543,0
2476,[-0.07874374],0,0.2956704353052548,0
2477,[-0.07365196],0,0.29619801236655485,0
2478,[-0.04310128],0,0.2993748852560549,0
2479,[-0.11947798],0,0.2914695315382905,0
2480,[-0.11693209],0,0.29173105693926543,0
2481,[-0.07619785],0,0.2959341556846683,0
2482,[0.01800008],1,0.3057867125459093,0
2483,[0.05109665],0,0.30929167240274485,0
2484,[-0.08128963],0,0.29540685133391464,0
2485,[-0.07619785],0,0.2959341556846683,0
2486,[-0.11693209],0,0.29173105693926543,0
2487,[-0.11693209],0,0.29173105693926543,0
2488,[-0.11693209],0,0.29173105693926543,0
2489,[-0.11693209],0,0.29173105693926543,0
2490,[-0.07619785],0,0.2959341556846683,0
2491,[-0.09656497],0,0.29382821794774683,0
2492,[0.01545419],1,0.30551802207123185,0
2493,[2.06744152],0,0.5496535831437859,1
2494,[-0.1143862],0,0.2919927202930101,0
2495,[-0.10674853],0,0.29277853706234613,0
2496,[-0.1143862],0,0.2919927202930101,0
2497,[-0.1143862],1,0.2919927202930101,0
2498,[-0.10420264],0,0.29304075121701706,0
2499,[-0.11693209],0,0.29173105693926543,0
2500,[-0.1143862],0,0.2919927202930101,0
2501,[0.02054597],1,0.30605553518529904,0
2502,[-0.07110607],1,0.2964620052449863,0
2503,[-0.08383552],0,0.29514340387592053,0
2504,[-0.10929442],0,0.2925164604557293,0
2505,[-0.1143862],1,0.2919927202930101,0
2506,[-0.11693209],0,0.29173105693926543,0
2507,[-0.07110607],0,0.2964620052449863,0
2508,[-0.10674853],0,0.29277853706234613,0
2509,[-0.09401908],0,0.2940909812713893,0
2510,[-0.01509649],0,0.30230408774989764,0
2511,[-0.11947798],0,0.2914695315382905,0
2512,[-0.08638141],0,0.29488009303621754,0
2513,[-0.10674853],0,0.29277853706234613,0
2514,[-0.11184031],1,0.2922545214988365,0
2515,[-0.05837662],0,0.2977840088548818,0
2516,[-0.07874374],1,0.2956704353052548,0
2517,[-0.0125506],1,0.3025711831584937,0
2518,[0.0383672],0,0.3079409843144247,0
2519,[-0.0634684],1,0.2972547999953504,0
2520,[-0.10674853],0,0.29277853706234613,0
2521,[-0.0634684],1,0.2972547999953504,0
2522,[-0.10674853],0,0.29277853706234613,0
2523,[-0.05328484],1,0.2983137599304496,0
2524,[0.15547814],1,0.32048905376538284,0
2525,[-0.05328484],1,0.2983137599304496,0
2526,[-0.11693209],0,0.29173105693926543,0
2527,[-0.11693209],0,0.29173105693926543,0
2528,[0.58318765],0,0.3684596956757925,0
2529,[0.12747335],0,0.3174638227025798,0
2530,[-0.11693209],0,0.29173105693926543,0
2531,[-0.05583073],0,0.2980488166697318,0
2532,[-0.09147319],0,0.2943538816298261,0
2533,[0.05364254],0,0.30956220232042986,0
2534,[-0.0125506],0,0.3025711831584937,0
2535,[-0.09911086],0,0.2935655917622056,0
2536,[-0.11184031],0,0.2922545214988365,0
2537,[0.11983568],0,0.31664141488634484,0
2538,[-0.07874374],0,0.2956704353052548,0
2539,[-0.11947798],0,0.2914695315382905,0
2540,[-0.11693209],0,0.29173105693926543,0
2541,[-0.11693209],0,0.29173105693926543,0
2542,[-0.08383552],0,0.29514340387592053,0
2543,[-0.0889273],0,0.2946169189194228,0
2544,[-0.0380095],0,0.29990625775615365,0
2545,[1.02617251],0,0.4210317485613227,0
2546,[-0.11693209],0,0.29173105693926543,0
2547,[-0.10165675],0,0.2933031028177451,0
2548,[0.00527063],1,0.30444458416942133,0
2549,[-0.11693209],0,0.29173105693926543,0
2550,[0.16311581],0,0.3213167560689271,0
2551,[55.98939162],0,0.9999999999981466,1
2552,[-0.09401908],1,0.2940909812713893,0
2553,[-0.09911086],0,0.2935655917622056,0
2554,[-0.11693209],0,0.29173105693926543,0
2555,[-0.11184031],0,0.2922545214988365,0
2556,[-0.1143862],0,0.2919927202930101,0
2557,[-0.11693209],0,0.29173105693926543,0
2558,[-0.0634684],0,0.2972547999953504,0
2559,[0.00272474],0,0.3041765562777691,0
2560,[2.47223803],1,0.5988249745161132,1
2561,[0.22676306],0,0.3282576394028048,0
2562,[-0.1143862],0,0.2919927202930101,0
2563,[-0.0889273],0,0.2946169189194228,0
2564,[0.47116849],1,0.35559471544709154,0
2565,[-0.05583073],0,0.2980488166697318,0
2566,[-0.11184031],0,0.2922545214988365,0
2567,[-0.10420264],0,0.29304075121701706,0
2568,[-0.10420264],0,0.29304075121701706,0
2569,[-0.11693209],0,0.29173105693926543,0
2570,[-0.1143862],0,0.2919927202930101,0
2571,[-0.11693209],0,0.29173105693926543,0
2572,[0.09183089],0,0.31363573965015895,0
2573,[0.10965212],0,0.31554665235575935,0
2574,[0.05873432],1,0.31010365347921864,0
2575,[0.11219801],1,0.31582015175099426,0
2576,[-0.08638141],0,0.29488009303621754,0
2577,[0.00781652],1,0.304712744811181,0
2578,[0.20639594],1,0.32602819500701324,0
2579,[-0.11693209],0,0.29173105693926543,0
2580,[-0.01764238],0,0.3020371260109888,0
2581,[-0.09401908],0,0.2940909812713893,0
2582,[0.07655555],0,0.3120028284841271,0
2583,[-0.11184031],1,0.2922545214988365,0
2584,[-0.10420264],0,0.29304075121701706,0
2585,[0.03327542],1,0.3074016267092726,0
2586,[-0.11693209],0,0.29173105693926543,0
2587,[-0.11184031],0,0.2922545214988365,0
2588,[-0.11693209],0,0.29173105693926543,0
2589,[-0.1143862],1,0.2919927202930101,0
2590,[-0.0634684],0,0.2972547999953504,0
2591,[-0.11184031],0,0.2922545214988365,0
2592,[-0.10420264],0,0.29304075121701706,0
2593,[-0.08128963],0,0.29540685133391464,0
2594,[-0.11693209],0,0.29173105693926543,0
2595,[-0.1143862],0,0.2919927202930101,0
2596,[-0.11693209],0,0.29173105693926543,0
2597,[-0.09656497],0,0.29382821794774683,0
2598,[-0.10674853],0,0.29277853706234613,0
2599,[-0.11693209],0,0.29173105693926543,0
2600,[2.67845512],1,0.6231924566078064,1
2601,[-0.0889273],0,0.2946169189194228,0
2602,[0.97525471],1,0.4148720922505968,0
2603,[0.43298014],0,0.3512551039777355,0
2604,[0.25731374],0,0.33161635055972893,0
2605,[-0.1143862],0,0.2919927202930101,0
2606,[0.18602882],0,0.3238065934770943,0
2607,[-0.08128963],0,0.29540685133391464,0
2608,[-0.1143862],0,0.2919927202930101,0
2609,[-0.10929442],0,0.2925164604557293,0
2610,[-0.05073895],1,0.29857883852848394,0
2611,[-0.11947798],0,0.2914695315382905,0
2612,[-0.11693209],0,0.29173105693926543,0
2613,[-0.08638141],0,0.29488009303621754,0
2614,[-0.10165675],0,0.2933031028177451,0
2615,[0.06128021],0,0.310374574474699,0
2616,[-0.11693209],0,0.29173105693926543,0
2617,[-0.11693209],0,0.29173105693926543,0
2618,[-0.06856018],0,0.29672613421370647,0
2619,[0.76649173],1,0.3899135735411592,0
2620,[-0.11947798],0,0.2914695315382905,0
2621,[-0.09401908],0,0.2940909812713893,0
2622,[-0.11947798],0,0.2914695315382905,0
2623,[0.45334726],0,0.3535665577324422,0
2624,[0.45080137],1,0.3532772486950614,0
2625,[-0.04055539],0,0.2996405041112839,0
2626,[-0.08638141],0,0.29488009303621754,0
2627,[-0.07110607],1,0.2964620052449863,0
2628,[0.17329937],0,0.3224221072877928,0
2629,[-0.03291772],0,0.30043816897241066,0
2630,[0.07655555],1,0.3120028284841271,0
2631,[0.07400966],1,0.3117311286710516,0
2632,[0.07655555],1,0.3120028284841271,0
2633,[-0.1143862],0,0.2919927202930101,0
2634,[-0.04310128],1,0.2993748852560549,0
2635,[-0.11947798],0,0.2914695315382905,0
2636,[0.02818364],0,0.30686279490947793,0
2637,[0.07655555],0,0.3120028284841271,0
2638,[0.12492746],1,0.3171895597956284,0
2639,[0.00527063],0,0.30444458416942133,0
2640,[0.39479179],1,0.34693993940199935,0
2641,[-0.05837662],0,0.2977840088548818,0
2642,[-0.03037183],0,0.30070432632177535,0
2643,[0.02054597],0,0.30605553518529904,0
2644,[-0.07365196],0,0.29619801236655485,0
2645,[-0.08128963],0,0.29540685133391464,0
2646,[-0.11947798],0,0.2914695315382905,0
2647,[-0.05328484],1,0.2983137599304496,0
2648,[-0.1143862],1,0.2919927202930101,0
2649,[-0.11693209],0,0.29173105693926543,0
2650,[-0.11693209],0,0.29173105693926543,0
2651,[-0.1143862],0,0.2919927202930101,0
2652,[-0.1143862],0,0.2919927202930101,0
2653,[-0.10420264],0,0.29304075121701706,0
2654,[-0.1143862],0,0.2919927202930101,0
2655,[-0.10420264],0,0.29304075121701706,0
2656,[-0.11184031],0,0.2922545214988365,0
2657,[-0.11693209],0,0.29173105693926543,0
2658,[-0.11947798],0,0.2914695315382905,0
2659,[-0.08638141],0,0.29488009303621754,0
2660,[-0.05583073],0,0.2980488166697318,0
2661,[-0.10420264],0,0.29304075121701706,0
2662,[-0.11947798],0,0.2914695315382905,0
2663,[-0.09147319],0,0.2943538816298261,0
2664,[-0.10420264],0,0.29304075121701706,0
2665,[-0.10420264],0,0.29304075121701706,0
2666,[-0.11184031],0,0.2922545214988365,0
2667,[-0.11184031],0,0.2922545214988365,0
2668,[-0.11693209],0,0.29173105693926543,0
2669,[-0.11184031],0,0.2922545214988365,0
2670,[-0.09147319],0,0.2943538816298261,0
2671,[-0.09911086],1,0.2935655917622056,0
2672,[0.02563775],0,0.3065935764856375,0
2673,[-0.09401908],0,0.2940909812713893,0
2674,[-0.11693209],0,0.29173105693926543,0
2675,[-0.10420264],0,0.29304075121701706,0
2676,[0.00781652],1,0.304712744811181,0
2677,[-0.09147319],1,0.2943538816298261,0
2678,[-0.09401908],0,0.2940909812713893,0
2679,[-0.11693209],0,0.29173105693926543,0
2680,[-0.11693209],0,0.29173105693926543,0
2681,[-0.1143862],0,0.2919927202930101,0
2682,[-0.11947798],0,0.2914695315382905,0
2683,[-0.09147319],0,0.2943538816298261,0
2684,[-0.11947798],0,0.2914695315382905,0
2685,[-0.1143862],0,0.2919927202930101,0
2686,[-0.1143862],0,0.2919927202930101,0
2687,[0.02563775],0,0.3065935764856375,0
2688,[-0.11693209],0,0.29173105693926543,0
2689,[-0.1143862],0,0.2919927202930101,0
2690,[-0.10674853],0,0.29277853706234613,0
2691,[-0.10674853],0,0.29277853706234613,0
2692,[-0.11947798],0,0.2914695315382905,0
2693,[-0.1143862],0,0.2919927202930101,0
2694,[-0.07619785],1,0.2959341556846683,0
2695,[-0.10929442],0,0.2925164604557293,0
2696,[0.9523417],0,0.412108783796064,0
2697,[-0.11693209],0,0.29173105693926543,0
2698,[0.12747335],1,0.3174638227025798,0
2699,[-0.11947798],0,0.2914695315382905,0
2700,[-0.09401908],0,0.2940909812713893,0
2701,[-0.0889273],0,0.2946169189194228,0
2702,[-0.1143862],0,0.2919927202930101,0
2703,[-0.00491293],1,0.3033732702627702,0
2704,[-0.08128963],0,0.29540685133391464,0
2705,[-0.04564717],0,0.2991094013006578,0
2706,[-0.05837662],0,0.2977840088548818,0
2707,[-0.11693209],0,0.29173105693926543,0
2708,[-0.11693209],0,0.29173105693926543,0
2709,[-0.05328484],0,0.2983137599304496,0
2710,[-0.02018827],0,0.3017702980552388,0
2711,[0.07146377],1,0.3114595583496547,0
2712,[-0.09911086],0,0.2935655917622056,0
2713,[-0.0634684],0,0.2972547999953504,0
2714,[-0.11184031],0,0.2922545214988365,0
2715,[-0.05837662],1,0.2977840088548818,0
2716,[-0.10420264],0,0.29304075121701706,0
2717,[-0.11947798],0,0.2914695315382905,0
2718,[-0.11693209],0,0.29173105693926543,0
2719,[-0.11184031],0,0.2922545214988365,0
2720,[-0.08383552],0,0.29514340387592053,0
2721,[0.32605277],0,0.33923604438667093,0
2722,[-0.08383552],0,0.29514340387592053,0
2723,[-0.09656497],0,0.29382821794774683,0
2724,[-0.11693209],0,0.29173105693926543,0
2725,[-0.10165675],0,0.2933031028177451,0
2726,[0.07400966],0,0.3117311286710516,0
2727,[-0.10165675],0,0.2933031028177451,0
2728,[-0.0380095],0,0.29990625775615365,0
2729,[-0.07874374],1,0.2956704353052548,0
2730,[-0.11693209],0,0.29173105693926543,0
2731,[0.01036241],1,0.3049810380866247,0
2732,[0.19875827],1,0.3251941714497401,0
2733,[-0.10165675],0,0.2933031028177451,0
2734,[-0.06856018],1,0.29672613421370647,0
2735,[-0.02528005],0,0.3012370439454609,0
2736,[0.02563775],1,0.3065935764856375,0
2737,[-0.07619785],0,0.2959341556846683,0
2738,[-0.04819306],0,0.29884405235495576,0
2739,[-0.03037183],1,0.30070432632177535,0
2740,[0.20130416],1,0.32547205651955224,0
2741,[-0.03546361],1,0.300172146080145,0
2742,[-0.11184031],0,0.2922545214988365,0
2743,[-0.11693209],0,0.29173105693926543,0
2744,[-0.03291772],0,0.30043816897241066,0
2745,[-0.10674853],0,0.29277853706234613,0
2746,[-0.11693209],0,0.29173105693926543,0
2747,[-0.02782594],0,0.3009706180167359,0
2748,[-0.11693209],0,0.29173105693926543,0
2749,[-0.11693209],0,0.29173105693926543,0
2750,[-0.02528005],0,0.3012370439454609,0
2751,[-0.11184031],0,0.2922545214988365,0
2752,[-0.0380095],1,0.29990625775615365,0
2753,[-0.09911086],0,0.2935655917622056,0
2754,[-0.11693209],0,0.29173105693926543,0
2755,[-0.11947798],0,0.2914695315382905,0
2756,[0.45843904],1,0.35414549750560387,0
2757,[0.09437678],1,0.3139083423792895,0
2758,[-0.09147319],0,0.2943538816298261,0
2759,[-0.11693209],0,0.29173105693926543,0
2760,[0.69520681],1,0.38151455586160016,0
2761,[-0.04819306],1,0.29884405235495576,0
2762,[-0.00491293],0,0.3033732702627702,0
2763,[-0.11693209],0,0.29173105693926543,0
2764,[0.0129083],0,0.3052494638790013,0
2765,[-0.08383552],0,0.29514340387592053,0
2766,[0.17075348],0,0.3221455825920062,0
2767,[0.0638261],0,0.31064562558327596,0
2768,[-0.07365196],1,0.29619801236655485,0
2769,[-0.0889273],0,0.2946169189194228,0
2770,[-0.02528005],0,0.3012370439454609,0
2771,[-0.10420264],0,0.29304075121701706,0
2772,[-0.05073895],0,0.29857883852848394,0
2773,[-0.02528005],0,0.3012370439454609,0
2774,[0.08673911],1,0.3130909201430276,0
2775,[-0.11693209],0,0.29173105693926543,0
2776,[-0.11947798],0,0.2914695315382905,0
2777,[-0.1143862],0,0.2919927202930101,0
2778,[-0.02782594],0,0.3009706180167359,0
2779,[0.06891788],0,0.3111881176448739,0
2780,[-0.04564717],0,0.2991094013006578,0
2781,[0.00017885],0,0.30390866125231947,0
2782,[-0.11693209],0,0.29173105693926543,0
2783,[-0.01764238],0,0.3020371260109888,0
2784,[-0.10929442],1,0.2925164604557293,0
2785,[-0.11693209],0,0.29173105693926543,0
2786,[-0.11693209],0,0.29173105693926543,0
2787,[-0.10674853],0,0.29277853706234613,0
2788,[-0.11693209],0,0.29173105693926543,0
2789,[-0.11693209],0,0.29173105693926543,0
2790,[-0.11693209],0,0.29173105693926543,0
2791,[-0.11693209],0,0.29173105693926543,0
2792,[-0.11693209],0,0.29173105693926543,0
2793,[-0.11693209],0,0.29173105693926543,0
2794,[-0.11693209],0,0.29173105693926543,0
2795,[-0.11693209],0,0.29173105693926543,0
2796,[-0.11693209],0,0.29173105693926543,0
2797,[-0.11693209],0,0.29173105693926543,0
2798,[-0.11693209],0,0.29173105693926543,0
2799,[-0.11693209],0,0.29173105693926543,0
2800,[-0.11693209],0,0.29173105693926543,0
2801,[-0.11693209],0,0.29173105693926543,0
2802,[-0.11693209],0,0.29173105693926543,0
2803,[-0.11693209],0,0.29173105693926543,0
2804,[-0.11947798],0,0.2914695315382905,0
2805,[-0.10929442],0,0.2925164604557293,0
2806,[-0.09401908],0,0.2940909812713893,0
2807,[-0.10929442],0,0.2925164604557293,0
2808,[-0.1143862],0,0.2919927202930101,0
2809,[-0.11693209],0,0.29173105693926543,0
2810,[-0.0889273],1,0.2946169189194228,0
2811,[-0.11947798],0,0.2914695315382905,0
2812,[-0.11693209],0,0.29173105693926543,0
2813,[-0.07619785],0,0.2959341556846683,0
2814,[-0.10420264],0,0.29304075121701706,0
2815,[-0.0125506],1,0.3025711831584937,0
2816,[0.07400966],1,0.3117311286710516,0
2817,[-0.09401908],0,0.2940909812713893,0
2818,[-0.11693209],0,0.29173105693926543,0
2819,[-0.11947798],0,0.2914695315382905,0
2820,[-0.10929442],1,0.2925164604557293,0
2821,[-0.11693209],0,0.29173105693926543,0
2822,[-0.03037183],0,0.30070432632177535,0
2823,[-0.09911086],0,0.2935655917622056,0
2824,[-0.09656497],1,0.29382821794774683,0
2825,[-0.07110607],0,0.2964620052449863,0
2826,[0.45334726],1,0.3535665577324422,0
2827,[-0.11947798],0,0.2914695315382905,0
2828,[0.09183089],1,0.31363573965015895,0
2829,[-0.08383552],0,0.29514340387592053,0
2830,[0.09183089],0,0.31363573965015895,0
2831,[-0.03291772],1,0.30043816897241066,0
2832,[-0.07365196],1,0.29619801236655485,0
2833,[0.089285],0,0.313363265528997,0
2834,[-0.1143862],0,0.2919927202930101,0
2835,[-0.08383552],0,0.29514340387592053,0
2836,[-0.10929442],0,0.2925164604557293,0
2837,[-0.00236704],1,0.30364089920884,0
2838,[0.01800008],1,0.3057867125459093,0
2839,[-0.11693209],0,0.29173105693926543,0
2840,[-0.04310128],1,0.2993748852560549,0
2841,[-0.09656497],1,0.29382821794774683,0
2842,[-0.01000471],0,0.3028384121229775,0
2843,[-0.11947798],0,0.2914695315382905,0
2844,[-0.08128963],0,0.29540685133391464,0
2845,[-0.11947798],0,0.2914695315382905,0
2846,[-0.10674853],0,0.29277853706234613,0
2847,[-0.0889273],0,0.2946169189194228,0
2848,[-0.1143862],0,0.2919927202930101,0
2849,[-0.10420264],0,0.29304075121701706,0
2850,[-0.08383552],0,0.29514340387592053,0
2851,[-0.04055539],0,0.2996405041112839,0
2852,[-0.08128963],0,0.29540685133391464,0
2853,[-0.09147319],0,0.2943538816298261,0
2854,[-0.07619785],1,0.2959341556846683,0
2855,[-0.0380095],0,0.29990625775615365,0
2856,[-0.05073895],0,0.29857883852848394,0
2857,[-0.0634684],0,0.2972547999953504,0
2858,[-0.10420264],0,0.29304075121701706,0
2859,[-0.09911086],0,0.2935655917622056,0
2860,[-0.08128963],0,0.29540685133391464,0
2861,[-0.07365196],0,0.29619801236655485,0
2862,[-0.10929442],0,0.2925164604557293,0
2863,[0.44061781],1,0.3521210888852803,0
2864,[0.48644383],1,0.35733727558612444,0
2865,[-0.11693209],1,0.29173105693926543,0
2866,[0.02818364],0,0.30686279490947793,0
2867,[0.53226985],1,0.36258748814537717,0
2868,[-0.11693209],0,0.29173105693926543,0
2869,[-0.10165675],0,0.2933031028177451,0
2870,[-0.11947798],0,0.2914695315382905,0
2871,[0.40242946],1,0.3478009892017391,0
2872,[0.00527063],0,0.30444458416942133,0
2873,[-0.11184031],0,0.2922545214988365,0
2874,[-0.11947798],0,0.2914695315382905,0
2875,[-0.11693209],0,0.29173105693926543,0
2876,[-0.00491293],0,0.3033732702627702,0
2877,[-0.0380095],0,0.29990625775615365,0
2878,[-0.07874374],0,0.2956704353052548,0
2879,[-0.06856018],0,0.29672613421370647,0
2880,[-0.08383552],0,0.29514340387592053,0
2881,[-0.02018827],0,0.3017702980552388,0
2882,[-0.07619785],0,0.2959341556846683,0
2883,[-0.11693209],0,0.29173105693926543,0
2884,[0.0383672],0,0.3079409843144247,0
2885,[-0.08128963],0,0.29540685133391464,0
2886,[-0.09147319],0,0.2943538816298261,0
2887,[-0.11947798],0,0.2914695315382905,0
2888,[-0.00745882],0,0.3031057745292215,0
2889,[-0.11184031],0,0.2922545214988365,0
2890,[-0.10165675],0,0.2933031028177451,0
2891,[-0.07110607],0,0.2964620052449863,0
2892,[-0.09656497],0,0.29382821794774683,0
2893,[0.48389794],1,0.35704658530652544,0
2894,[-0.10420264],0,0.29304075121701706,0
2895,[-0.07110607],0,0.2964620052449863,0
2896,[-0.10420264],0,0.29304075121701706,0
2897,[-0.06856018],0,0.29672613421370647,0
2898,[-0.07365196],0,0.29619801236655485,0
2899,[-0.1143862],0,0.2919927202930101,0
2900,[-0.10420264],0,0.29304075121701706,0
2901,[-0.1143862],0,0.2919927202930101,0
2902,[-0.11693209],0,0.29173105693926543,0
2903,[0.71048215],1,0.38330858042231264,0
2904,[-0.1143862],0,0.2919927202930101,0
2905,[-0.11947798],0,0.2914695315382905,0
2906,[0.05873432],0,0.31010365347921864,0
2907,[-0.1143862],0,0.2919927202930101,0
2908,[-0.03546361],0,0.300172146080145,0
2909,[-0.11693209],0,0.29173105693926543,0
2910,[0.14274869],1,0.3191120581536309,0
2911,[0.76903762],0,0.3902147824139435,0
2912,[-0.1143862],0,0.2919927202930101,0
2913,[-0.11947798],0,0.2914695315382905,0
2914,[-0.11693209],0,0.29173105693926543,0
2915,[-0.10929442],0,0.2925164604557293,0
2916,[-0.11947798],0,0.2914695315382905,0
2917,[-0.07619785],0,0.2959341556846683,0
2918,[0.05618843],0,0.3098328627201371,0
2919,[-0.09911086],0,0.2935655917622056,0
2920,[-0.09911086],0,0.2935655917622056,0
2921,[0.06637199],0,0.3109168066813198,0
2922,[-0.1143862],0,0.2919927202930101,0
2923,[-0.11693209],0,0.29173105693926543,0
2924,[-0.11693209],0,0.29173105693926543,0
2925,[-0.11693209],0,0.29173105693926543,0
2926,[-0.11693209],0,0.29173105693926543,0
2927,[-0.04055539],0,0.2996405041112839,0
2928,[-0.10420264],0,0.29304075121701706,0
2929,[-0.1143862],0,0.2919927202930101,0
2930,[-0.11947798],0,0.2914695315382905,0
2931,[-0.10165675],0,0.2933031028177451,0
2932,[-0.08128963],1,0.29540685133391464,0
2933,[-0.0889273],0,0.2946169189194228,0
2934,[-0.11693209],0,0.29173105693926543,0
2935,[-0.03546361],0,0.300172146080145,0
2936,[-0.10420264],0,0.29304075121701706,0
2937,[-0.07874374],0,0.2956704353052548,0
2938,[-0.06601429],0,0.2969903991661318,0
2939,[-0.11693209],0,0.29173105693926543,0
2940,[-0.09656497],0,0.29382821794774683,0
2941,[-0.07619785],0,0.2959341556846683,0
2942,[0.03072953],0,0.3071321450238141,0
2943,[-0.01000471],0,0.3028384121229775,0
2944,[-0.02782594],1,0.3009706180167359,0
2945,[-0.10420264],0,0.29304075121701706,0
2946,[-0.10165675],0,0.2933031028177451,0
2947,[-0.09911086],1,0.2935655917622056,0
2948,[-0.11184031],0,0.2922545214988365,0
2949,[-0.1143862],0,0.2919927202930101,0
2950,[-0.1143862],0,0.2919927202930101,0
2951,[-0.1143862],0,0.2919927202930101,0
2952,[-0.06856018],0,0.29672613421370647,0
2953,[0.05364254],0,0.30956220232042986,0
2954,[-0.11693209],0,0.29173105693926543,0
2955,[-0.11693209],0,0.29173105693926543,0
2956,[-0.06601429],0,0.2969903991661318,0
2957,[-0.01509649],0,0.30230408774989764,0
2958,[-0.11184031],0,0.2922545214988365,0
2959,[-0.11693209],0,0.29173105693926543,0
2960,[-0.10674853],0,0.29277853706234613,0
2961,[-0.07365196],1,0.29619801236655485,0
2962,[-0.1143862],0,0.2919927202930101,0
2963,[-0.06601429],1,0.2969903991661318,0
2964,[-0.0634684],1,0.2972547999953504,0
2965,[-0.11693209],0,0.29173105693926543,0
2966,[-0.11693209],0,0.29173105693926543,0
2967,[-0.1143862],0,0.2919927202930101,0
2968,[0.05109665],0,0.30929167240274485,0
2969,[-0.11693209],0,0.29173105693926543,0
2970,[-0.05583073],0,0.2980488166697318,0
2971,[-0.07365196],1,0.29619801236655485,0
2972,[-0.11693209],0,0.29173105693926543,0
2973,[-0.1143862],0,0.2919927202930101,0
2974,[0.58573354],1,0.3687543487002092,0
2975,[-0.11693209],0,0.29173105693926543,0
2976,[0.05618843],0,0.3098328627201371,0
2977,[0.13001924],0,0.3177382124021314,0
2978,[0.08419322],0,0.31281870361914815,0
2979,[0.00017885],0,0.30390866125231947,0
2980,[0.09946856],1,0.3144539331509288,0
2981,[0.05618843],1,0.3098328627201371,0
2982,[-0.11947798],0,0.2914695315382905,0
2983,[-0.06856018],1,0.29672613421370647,0
2984,[-0.11184031],0,0.2922545214988365,0
2985,[0.14274869],0,0.3191120581536309,0
2986,[-0.04564717],0,0.2991094013006578,0
2987,[-0.09656497],0,0.29382821794774683,0
2988,[-0.04564717],0,0.2991094013006578,0
2989,[-0.10929442],1,0.2925164604557293,0
2990,[-0.09401908],0,0.2940909812713893,0
2991,[-0.07110607],1,0.2964620052449863,0
2992,[-0.10674853],0,0.29277853706234613,0
2993,[-0.10420264],0,0.29304075121701706,0
2994,[-0.1143862],0,0.2919927202930101,0
2995,[-0.11693209],0,0.29173105693926543,0
2996,[0.2674973],1,0.3327397620832538,0
2997,[0.12492746],0,0.3171895597956284,0
2998,[-0.04564717],0,0.2991094013006578,0
2999,[-0.11184031],0,0.2922545214988365,0
3000,[-0.09656497],0,0.29382821794774683,0
3001,[-0.10929442],0,0.2925164604557293,0
3002,[-0.08383552],0,0.29514340387592053,0
3003,[0.00527063],0,0.30444458416942133,0
3004,[-0.07110607],0,0.2964620052449863,0
3005,[-0.11693209],0,0.29173105693926543,0
3006,[0.07146377],1,0.3114595583496547,0
3007,[0.31586921],0,0.3381018133232886,0
3008,[-0.1143862],0,0.2919927202930101,0
3009,[-0.11693209],0,0.29173105693926543,0
3010,[-0.05073895],0,0.29857883852848394,0
3011,[-0.0889273],0,0.2946169189194228,0
3012,[-0.11184031],0,0.2922545214988365,0
3013,[-0.1143862],0,0.2919927202930101,0
3014,[0.04345898],0,0.3084808667633948,0
3015,[-0.10420264],0,0.29304075121701706,0
3016,[-0.1143862],0,0.2919927202930101,0
3017,[-0.1143862],0,0.2919927202930101,0
3018,[-0.1143862],0,0.2919927202930101,0
3019,[-0.11184031],0,0.2922545214988365,0
3020,[-0.10929442],0,0.2925164604557293,0
3021,[-0.11693209],0,0.29173105693926543,0
3022,[-0.0889273],0,0.2946169189194228,0
3023,[0.08164733],0,0.3125466160839298,0
3024,[-0.10165675],0,0.2933031028177451,0
3025,[-0.11947798],0,0.2914695315382905,0
3026,[-0.11184031],0,0.2922545214988365,0
3027,[-0.11693209],0,0.29173105693926543,0
3028,[-0.10165675],0,0.2933031028177451,0
3029,[-0.08383552],0,0.29514340387592053,0
3030,[-0.05073895],0,0.29857883852848394,0
3031,[-0.11693209],0,0.29173105693926543,0
3032,[-0.10420264],0,0.29304075121701706,0
3033,[-0.10420264],0,0.29304075121701706,0
3034,[-0.07365196],0,0.29619801236655485,0
3035,[0.01545419],0,0.30551802207123185,0
3036,[0.10710623],0,0.3152732806687914,0
3037,[-0.09911086],0,0.2935655917622056,0
3038,[-0.11184031],0,0.2922545214988365,0
3039,[-0.1143862],0,0.2919927202930101,0
3040,[-0.10674853],1,0.29277853706234613,0
3041,[-0.10674853],0,0.29277853706234613,0
3042,[-0.09911086],0,0.2935655917622056,0
3043,[-0.0889273],0,0.2946169189194228,0
3044,[-0.03291772],0,0.30043816897241066,0
3045,[0.24713018],1,0.33049485331525214,0
3046,[-0.11693209],0,0.29173105693926543,0
3047,[-0.11947798],0,0.2914695315382905,0
3048,[-0.10165675],0,0.2933031028177451,0
3049,[-0.1143862],0,0.2919927202930101,0
3050,[-0.1143862],0,0.2919927202930101,0
3051,[-0.0889273],0,0.2946169189194228,0
3052,[0.03582131],1,0.30767123984615236,0
3053,[-0.11693209],0,0.29173105693926543,0
3054,[-0.08383552],0,0.29514340387592053,0
3055,[-0.10420264],0,0.29304075121701706,0
3056,[-0.10420264],0,0.29304075121701706,0
3057,[-0.09911086],0,0.2935655917622056,0
3058,[-0.07619785],0,0.2959341556846683,0
3059,[-0.04564717],1,0.2991094013006578,0
3060,[0.40242946],1,0.3478009892017391,0
3061,[0.9268828],0,0.4090449328776608,0
3062,[-0.07874374],0,0.2956704353052548,0
3063,[0.04855076],0,0.3090212730894029,0
3064,[0.34896578],0,0.3417948068859912,0
3065,[-0.11693209],0,0.29173105693926543,0
3066,[-0.11947798],0,0.2914695315382905,0
3067,[-0.10165675],0,0.2933031028177451,0
3068,[-0.10420264],0,0.29304075121701706,0
3069,[-0.10674853],0,0.29277853706234613,0
3070,[-0.11184031],0,0.2922545214988365,0
3071,[-0.03037183],0,0.30070432632177535,0
3072,[0.17075348],0,0.3221455825920062,0
3073,[-0.11693209],0,0.29173105693926543,0
3074,[-0.10420264],0,0.29304075121701706,0
3075,[-0.1143862],0,0.2919927202930101,0
3076,[-0.1143862],0,0.2919927202930101,0
3077,[-0.1143862],0,0.2919927202930101,0
3078,[-0.09656497],0,0.29382821794774683,0
3079,[-0.11184031],0,0.2922545214988365,0
3080,[-0.1143862],0,0.2919927202930101,0
3081,[0.05109665],0,0.30929167240274485,0
3082,[-0.07365196],0,0.29619801236655485,0
3083,[-0.11947798],0,0.2914695315382905,0
3084,[0.22676306],1,0.3282576394028048,0
3085,[-0.11693209],0,0.29173105693926543,0
3086,[-0.11184031],0,0.2922545214988365,0
3087,[-0.1143862],0,0.2919927202930101,0
3088,[-0.11693209],0,0.29173105693926543,0
3089,[-0.11947798],0,0.2914695315382905,0
3090,[-0.1143862],0,0.2919927202930101,0
3091,[0.15038636],0,0.3199378786105816,0
3092,[-0.11693209],0,0.29173105693926543,0
3093,[-0.03546361],0,0.300172146080145,0
3094,[-0.11693209],0,0.29173105693926543,0
3095,[0.56791231],1,0.36669384466482274,0
3096,[-0.09147319],0,0.2943538816298261,0
3097,[-0.11693209],0,0.29173105693926543,0
3098,[-0.06856018],0,0.29672613421370647,0
3099,[-0.09911086],0,0.2935655917622056,0
3100,[-0.11693209],0,0.29173105693926543,0
3101,[-0.11693209],0,0.29173105693926543,0
3102,[-0.11693209],0,0.29173105693926543,0
3103,[-0.11693209],0,0.29173105693926543,0
3104,[-0.11693209],0,0.29173105693926543,0
3105,[-0.11693209],0,0.29173105693926543,0
3106,[-0.11693209],0,0.29173105693926543,0
3107,[-0.11693209],0,0.29173105693926543,0
3108,[-0.11693209],0,0.29173105693926543,0
3109,[-0.11693209],0,0.29173105693926543,0
3110,[-0.11693209],0,0.29173105693926543,0
3111,[-0.11693209],0,0.29173105693926543,0
3112,[-0.11693209],0,0.29173105693926543,0
3113,[-0.11693209],0,0.29173105693926543,0
3114,[-0.11693209],0,0.29173105693926543,0
3115,[-0.11693209],0,0.29173105693926543,0
3116,[-0.11693209],0,0.29173105693926543,0
3117,[-0.11693209],0,0.29173105693926543,0
3118,[-0.11693209],0,0.29173105693926543,0
3119,[-0.11693209],0,0.29173105693926543,0
3120,[-0.11693209],0,0.29173105693926543,0
3121,[-0.08638141],0,0.29488009303621754,0
3122,[-0.10420264],0,0.29304075121701706,0
3123,[-0.11184031],0,0.2922545214988365,0
3124,[-0.10165675],0,0.2933031028177451,0
3125,[0.42279658],0,0.3501019794416165,0
3126,[-0.04055539],1,0.2996405041112839,0
3127,[-0.07365196],0,0.29619801236655485,0
3128,[-0.1143862],0,0.2919927202930101,0
3129,[-0.11184031],0,0.2922545214988365,0
3130,[-0.0889273],1,0.2946169189194228,0
3131,[-0.02528005],0,0.3012370439454609,0
3132,[0.00017885],0,0.30390866125231947,0
3133,[-0.03037183],0,0.30070432632177535,0
3134,[0.00527063],0,0.30444458416942133,0
3135,[-0.07365196],0,0.29619801236655485,0
3136,[0.20130416],0,0.32547205651955224,0
3137,[0.02309186],1,0.30632448987133853,0
3138,[-0.07365196],0,0.29619801236655485,0
3139,[-0.0634684],0,0.2972547999953504,0
3140,[-0.11184031],1,0.2922545214988365,0
3141,[-0.0380095],0,0.29990625775615365,0
3142,[0.5959171],1,0.36993393828851656,0
3143,[-0.0380095],0,0.29990625775615365,0
3144,[-0.1143862],0,0.2919927202930101,0
3145,[-0.09911086],0,0.2935655917622056,0
3146,[-0.04819306],0,0.29884405235495576,0
3147,[0.18093704],0,0.32325242701270296,0
3148,[-0.09147319],0,0.2943538816298261,0
3149,[-0.0380095],0,0.29990625775615365,0
3150,[-0.01509649],1,0.30230408774989764,0
3151,[-0.10929442],0,0.2925164604557293,0
3152,[1.52262106],0,0.48209228313031455,0
3153,[-0.11693209],0,0.29173105693926543,0
3154,[-0.07874374],0,0.2956704353052548,0
3155,[0.03327542],0,0.3074016267092726,0
3156,[0.11219801],1,0.31582015175099426,0
3157,[-0.09147319],0,0.2943538816298261,0
3158,[-0.07365196],0,0.29619801236655485,0
3159,[-0.11947798],0,0.2914695315382905,0
3160,[-0.1143862],0,0.2919927202930101,0
3161,[-0.10165675],0,0.2933031028177451,0
3162,[0.07400966],0,0.3117311286710516,0
3163,[-0.11184031],0,0.2922545214988365,0
3164,[-0.11693209],0,0.29173105693926543,0
3165,[-0.11693209],0,0.29173105693926543,0
3166,[-0.04564717],0,0.2991094013006578,0
3167,[-0.09401908],0,0.2940909812713893,0
3168,[-0.10420264],0,0.29304075121701706,0
3169,[-0.07874374],0,0.2956704353052548,0
3170,[-0.09911086],0,0.2935655917622056,0
3171,[0.0129083],0,0.3052494638790013,0
3172,[-0.0889273],0,0.2946169189194228,0
3173,[-0.09656497],0,0.29382821794774683,0
3174,[-0.05583073],0,0.2980488166697318,0
3175,[0.2929562],1,0.33555660307803936,0
3176,[-0.10674853],0,0.29277853706234613,0
3177,[-0.09656497],0,0.29382821794774683,0
3178,[-0.08638141],0,0.29488009303621754,0
3179,[-0.11693209],0,0.29173105693926543,0
3180,[-0.09656497],0,0.29382821794774683,0
3181,[-0.02782594],0,0.3009706180167359,0
3182,[-0.05837662],0,0.2977840088548818,0
3183,[-0.1143862],0,0.2919927202930101,0
3184,[-0.08128963],0,0.29540685133391464,0
3185,[0.04345898],1,0.3084808667633948,0
3186,[-0.1143862],0,0.2919927202930101,0
3187,[-0.0889273],0,0.2946169189194228,0
3188,[-0.09401908],0,0.2940909812713893,0
3189,[0.22421717],0,0.3279785324410245,0
3190,[-0.1143862],0,0.2919927202930101,0
3191,[-0.11693209],0,0.29173105693926543,0
3192,[-0.0889273],1,0.2946169189194228,0
3193,[-0.05328484],0,0.2983137599304496,0
3194,[-0.11693209],0,0.29173105693926543,0
3195,[0.29550209],1,0.3358389361254927,0
3196,[-0.04055539],1,0.2996405041112839,0
3197,[-0.05583073],0,0.2980488166697318,0
3198,[-0.02018827],1,0.3017702980552388,0
3199,[-0.11184031],0,0.2922545214988365,0
3200,[-0.0889273],0,0.2946169189194228,0
3201,[-0.10929442],0,0.2925164604557293,0
3202,[-0.09147319],0,0.2943538816298261,0
3203,[-0.11693209],0,0.29173105693926543,0
3204,[-0.10929442],0,0.2925164604557293,0
3205,[0.47116849],0,0.35559471544709154,0
3206,[-0.11184031],0,0.2922545214988365,0
3207,[-0.07874374],1,0.2956704353052548,0
3208,[-0.09911086],0,0.2935655917622056,0
3209,[-0.10165675],0,0.2933031028177451,0
3210,[0.1147439],0,0.31609377872466343,0
3211,[0.00781652],0,0.304712744811181,0
3212,[-0.09401908],0,0.2940909812713893,0
3213,[-0.09911086],0,0.2935655917622056,0
3214,[-0.07874374],0,0.2956704353052548,0
3215,[-0.07874374],0,0.2956704353052548,0
3216,[-0.1143862],0,0.2919927202930101,0
3217,[-0.10929442],0,0.2925164604557293,0
3218,[-0.09656497],0,0.29382821794774683,0
3219,[-0.05073895],1,0.29857883852848394,0
3220,[-0.11693209],1,0.29173105693926543,0
3221,[-0.11184031],0,0.2922545214988365,0
3222,[0.00781652],0,0.304712744811181,0
3223,[-0.10165675],0,0.2933031028177451,0
3224,[-0.1143862],1,0.2919927202930101,0
3225,[-0.11693209],0,0.29173105693926543,0
3226,[-0.06856018],0,0.29672613421370647,0
3227,[-0.10420264],0,0.29304075121701706,0
3228,[-0.04564717],0,0.2991094013006578,0
3229,[0.2674973],0,0.3327397620832538,0
3230,[-0.10929442],0,0.2925164604557293,0
3231,[0.23694662],1,0.32937527980507886,0
3232,[-0.09911086],0,0.2935655917622056,0
3233,[-0.09656497],0,0.29382821794774683,0
3234,[-0.1143862],0,0.2919927202930101,0
3235,[-0.1143862],0,0.2919927202930101,0
3236,[-0.09656497],1,0.29382821794774683,0
3237,[-0.1143862],0,0.2919927202930101,0
3238,[-0.09911086],0,0.2935655917622056,0
3239,[-0.1143862],0,0.2919927202930101,0
3240,[-0.10674853],0,0.29277853706234613,0
3241,[-0.11693209],0,0.29173105693926543,0
3242,[-0.07874374],0,0.2956704353052548,0
3243,[-0.09147319],0,0.2943538816298261,0
3244,[0.06891788],0,0.3111881176448739,0
3245,[-0.1143862],0,0.2919927202930101,0
3246,[-0.09401908],0,0.2940909812713893,0
3247,[-0.07874374],0,0.2956704353052548,0
3248,[-0.02273416],0,0.301503603995791,0
3249,[-0.06092251],0,0.2975193365941229,0
3250,[-0.06856018],0,0.29672613421370647,0
3251,[9.30286089],0,0.9780621118162374,1
3252,[-0.11693209],0,0.29173105693926543,0
3253,[-0.04310128],0,0.2993748852560549,0
3254,[-0.11693209],0,0.29173105693926543,0
3255,[-0.10929442],0,0.2925164604557293,0
3256,[-0.1143862],0,0.2919927202930101,0
3257,[-0.11947798],0,0.2914695315382905,0
3258,[-0.01509649],0,0.30230408774989764,0
3259,[0.57300409],0,0.3672820666854095,0
3260,[0.00272474],0,0.3041765562777691,0
3261,[0.07146377],0,0.3114595583496547,0
3262,[0.16820759],0,0.32186918239878676,0
3263,[0.0383672],0,0.3079409843144247,0
3264,[0.07400966],0,0.3117311286710516,0
3265,[-0.0125506],0,0.3025711831584937,0
3266,[-0.07365196],0,0.29619801236655485,0
3267,[0.00272474],0,0.3041765562777691,0
3268,[-0.11693209],0,0.29173105693926543,0
3269,[-0.10929442],0,0.2925164604557293,0
3270,[-0.10929442],0,0.2925164604557293,0
3271,[-0.0634684],0,0.2972547999953504,0
3272,[-0.11693209],0,0.29173105693926543,0
3273,[-0.1143862],0,0.2919927202930101,0
3274,[-0.07365196],0,0.29619801236655485,0
3275,[-0.09656497],0,0.29382821794774683,0
3276,[-0.08383552],1,0.29514340387592053,0
3277,[-0.11947798],0,0.2914695315382905,0
3278,[0.00272474],1,0.3041765562777691,0
3279,[1.894321],1,0.5282649293707055,1
3280,[-0.05837662],0,0.2977840088548818,0
3281,[0.24458429],0,0.3302147792200648,0
3282,[1.95287647],0,0.5355149191110926,1
3283,[-0.1143862],0,0.2919927202930101,0
3284,[-0.11184031],0,0.2922545214988365,0
3285,[-0.1143862],0,0.2919927202930101,0
3286,[-0.10674853],0,0.29277853706234613,0
3287,[-0.11184031],0,0.2922545214988365,0
3288,[-0.0889273],0,0.2946169189194228,0
3289,[-0.0634684],0,0.2972547999953504,0
3290,[-0.11693209],0,0.29173105693926543,0
3291,[-0.11693209],0,0.29173105693926543,0
3292,[-0.11693209],0,0.29173105693926543,0
3293,[0.02309186],1,0.30632448987133853,0
3294,[0.60355477],1,0.3708196515791071,0
3295,[-0.02273416],0,0.301503603995791,0
3296,[-0.11184031],0,0.2922545214988365,0
3297,[-0.11947798],0,0.2914695315382905,0
3298,[-0.09656497],0,0.29382821794774683,0
3299,[-0.11693209],0,0.29173105693926543,0
3300,[-0.11184031],1,0.2922545214988365,0
3301,[-0.10929442],0,0.2925164604557293,0
3302,[-0.0889273],0,0.2946169189194228,0
3303,[-0.1143862],0,0.2919927202930101,0
3304,[-0.1143862],0,0.2919927202930101,0
3305,[-0.06856018],0,0.29672613421370647,0
3306,[-0.02782594],0,0.3009706180167359,0
3307,[-0.04564717],0,0.2991094013006578,0
3308,[-0.00491293],0,0.3033732702627702,0
3309,[0.09946856],1,0.3144539331509288,0
3310,[-0.07365196],0,0.29619801236655485,0
3311,[-0.10929442],0,0.2925164604557293,0
3312,[-0.11693209],0,0.29173105693926543,0
3313,[-0.10165675],0,0.2933031028177451,0
3314,[-0.11693209],0,0.29173105693926543,0
3315,[-0.11693209],0,0.29173105693926543,0
3316,[0.12238157],0,0.3169154238130632,0
3317,[-0.03037183],0,0.30070432632177535,0
3318,[0.06128021],0,0.310374574474699,0
3319,[-0.08128963],0,0.29540685133391464,0
3320,[-0.0380095],0,0.29990625775615365,0
3321,[0.06128021],0,0.310374574474699,0
3322,[-0.04310128],0,0.2993748852560549,0
3323,[-0.02273416],1,0.301503603995791,0
3324,[-0.09656497],0,0.29382821794774683,0
3325,[-0.11947798],0,0.2914695315382905,0
3326,[-0.09656497],0,0.29382821794774683,0
3327,[-0.11947798],0,0.2914695315382905,0
3328,[-0.01000471],0,0.3028384121229775,0
3329,[0.02054597],0,0.30605553518529904,0
3330,[-0.07365196],1,0.29619801236655485,0
3331,[-0.0380095],0,0.29990625775615365,0
3332,[-0.11947798],0,0.2914695315382905,0
3333,[0.04345898],0,0.3084808667633948,0
3334,[-0.11693209],0,0.29173105693926543,0
3335,[-0.10929442],0,0.2925164604557293,0
3336,[-0.11947798],0,0.2914695315382905,0
3337,[-0.11947798],0,0.2914695315382905,0
3338,[-0.11184031],0,0.2922545214988365,0
3339,[-0.0380095],0,0.29990625775615365,0
3340,[-0.1143862],0,0.2919927202930101,0
3341,[0.25985963],1,0.3318970243480871,0
3342,[-0.09401908],0,0.2940909812713893,0
3343,[-0.11693209],0,0.29173105693926543,0
3344,[0.39988357],1,0.34751386170599763,0
3345,[-0.07110607],0,0.2964620052449863,0
3346,[-0.10674853],0,0.29277853706234613,0
3347,[-0.11693209],0,0.29173105693926543,0
3348,[-0.09147319],1,0.2943538816298261,0
3349,[-0.03546361],0,0.300172146080145,0
3350,[0.23949251],0,0.3296549923185155,0
3351,[-0.11184031],0,0.2922545214988365,0
3352,[0.06637199],0,0.3109168066813198,0
3353,[0.0638261],0,0.31064562558327596,0
3354,[-0.04819306],0,0.29884405235495576,0
3355,[-0.07365196],0,0.29619801236655485,0
3356,[0.00781652],0,0.304712744811181,0
3357,[-0.02528005],0,0.3012370439454609,0
3358,[-0.1143862],0,0.2919927202930101,0
3359,[-0.10420264],0,0.29304075121701706,0
3360,[-0.06601429],0,0.2969903991661318,0
3361,[-0.07619785],0,0.2959341556846683,0
3362,[-0.11693209],0,0.29173105693926543,0
3363,[-0.09911086],0,0.2935655917622056,0
3364,[-0.11184031],0,0.2922545214988365,0
3365,[-0.00491293],0,0.3033732702627702,0
3366,[-0.07110607],0,0.2964620052449863,0
3367,[-0.10929442],0,0.2925164604557293,0
3368,[0.00781652],0,0.304712744811181,0
3369,[-0.07110607],0,0.2964620052449863,0
3370,[0.17329937],0,0.3224221072877928,0
3371,[-0.07874374],0,0.2956704353052548,0
3372,[0.02309186],0,0.30632448987133853,0
3373,[-0.10674853],0,0.29277853706234613,0
3374,[-0.10929442],0,0.2925164604557293,0
3375,[-0.11693209],0,0.29173105693926543,0
3376,[-0.11693209],0,0.29173105693926543,0
3377,[-0.00745882],0,0.3031057745292215,0
3378,[0.13511102],0,0.31828737165026644,0
3379,[-0.11693209],0,0.29173105693926543,0
3380,[-0.11693209],0,0.29173105693926543,0
3381,[-0.02782594],0,0.3009706180167359,0
3382,[-0.02782594],1,0.3009706180167359,0
3383,[-0.07619785],1,0.2959341556846683,0
3384,[-0.1143862],0,0.2919927202930101,0
3385,[-0.08383552],0,0.29514340387592053,0
3386,[-0.09147319],0,0.2943538816298261,0
3387,[-0.10420264],0,0.29304075121701706,0
3388,[-0.10929442],0,0.2925164604557293,0
3389,[-0.10929442],0,0.2925164604557293,0
3390,[-0.11693209],0,0.29173105693926543,0
3391,[-0.11693209],0,0.29173105693926543,0
3392,[-0.11693209],0,0.29173105693926543,0
3393,[-0.09401908],0,0.2940909812713893,0
3394,[-0.11947798],0,0.2914695315382905,0
3395,[-0.11693209],0,0.29173105693926543,0
3396,[-0.11693209],0,0.29173105693926543,0
3397,[-0.11693209],0,0.29173105693926543,0
3398,[-0.11693209],0,0.29173105693926543,0
3399,[-0.11693209],0,0.29173105693926543,0
3400,[-0.11693209],0,0.29173105693926543,0
3401,[-0.11693209],0,0.29173105693926543,0
3402,[-0.11693209],0,0.29173105693926543,0
3403,[-0.11693209],0,0.29173105693926543,0
3404,[-0.11693209],0,0.29173105693926543,0
3405,[-0.11693209],0,0.29173105693926543,0
3406,[-0.11693209],0,0.29173105693926543,0
3407,[-0.11693209],0,0.29173105693926543,0
3408,[-0.11693209],0,0.29173105693926543,0
3409,[-0.11693209],0,0.29173105693926543,0
3410,[-0.11693209],0,0.29173105693926543,0
3411,[-0.11693209],0,0.29173105693926543,0
3412,[-0.11693209],0,0.29173105693926543,0
3413,[-0.11693209],0,0.29173105693926543,0
3414,[0.15038636],0,0.3199378786105816,0
3415,[0.17839115],0,0.32297552963624965,0
3416,[0.17075348],1,0.3221455825920062,0
3417,[-0.10929442],0,0.2925164604557293,0
3418,[-0.09147319],0,0.2943538816298261,0
3419,[-0.11693209],0,0.29173105693926543,0
3420,[-0.08128963],0,0.29540685133391464,0
3421,[-0.10674853],0,0.29277853706234613,0
3422,[-0.10929442],0,0.2925164604557293,0
3423,[-0.09147319],0,0.2943538816298261,0
3424,[-0.10929442],0,0.2925164604557293,0
3425,[0.04855076],0,0.3090212730894029,0
3426,[-0.03546361],0,0.300172146080145,0
3427,[-0.1143862],0,0.2919927202930101,0
3428,[-0.1143862],1,0.2919927202930101,0
3429,[-0.1143862],0,0.2919927202930101,0
3430,[-0.11693209],0,0.29173105693926543,0
3431,[-0.0889273],0,0.2946169189194228,0
3432,[-0.11947798],0,0.2914695315382905,0
3433,[-0.1143862],0,0.2919927202930101,0
3434,[-0.11947798],0,0.2914695315382905,0
3435,[-0.11693209],0,0.29173105693926543,0
3436,[-0.11947798],0,0.2914695315382905,0
3437,[-0.0889273],0,0.2946169189194228,0
3438,[-0.11693209],0,0.29173105693926543,0
3439,[-0.00491293],0,0.3033732702627702,0
3440,[-0.1143862],0,0.2919927202930101,0
3441,[-0.11693209],0,0.29173105693926543,0
3442,[-0.1143862],0,0.2919927202930101,0
3443,[0.55772875],1,0.36551859299950074,0
3444,[-0.1143862],0,0.2919927202930101,0
3445,[-0.07874374],0,0.2956704353052548,0
3446,[-0.11693209],0,0.29173105693926543,0
3447,[-0.1143862],0,0.2919927202930101,0
3448,[-0.11184031],0,0.2922545214988365,0
3449,[-0.11693209],1,0.29173105693926543,0
3450,[-0.09401908],1,0.2940909812713893,0
3451,[-0.09656497],0,0.29382821794774683,0
3452,[-0.11693209],0,0.29173105693926543,0
3453,[-0.1143862],0,0.2919927202930101,0
3454,[0.63665134],1,0.3746677248435015,0
3455,[-0.05837662],1,0.2977840088548818,0
3456,[-0.06092251],0,0.2975193365941229,0
3457,[-0.09656497],0,0.29382821794774683,0
3458,[-0.11693209],0,0.29173105693926543,0
3459,[0.18602882],0,0.3238065934770943,0
3460,[-0.11693209],0,0.29173105693926543,0
3461,[-0.10165675],0,0.2933031028177451,0
3462,[-0.00236704],0,0.30364089920884,0
3463,[-0.1143862],1,0.2919927202930101,0
3464,[-0.0380095],0,0.29990625775615365,0
3465,[-0.0380095],0,0.29990625775615365,0
3466,[-0.09147319],0,0.2943538816298261,0
3467,[-0.10674853],1,0.29277853706234613,0
3468,[-0.1143862],1,0.2919927202930101,0
3469,[-0.09147319],1,0.2943538816298261,0
3470,[-0.11693209],0,0.29173105693926543,0
3471,[-0.1143862],0,0.2919927202930101,0
3472,[-0.10929442],0,0.2925164604557293,0
3473,[-0.00236704],1,0.30364089920884,0
3474,[-0.07619785],0,0.2959341556846683,0
3475,[-0.0889273],0,0.2946169189194228,0
3476,[-0.11693209],0,0.29173105693926543,0
3477,[-0.1143862],0,0.2919927202930101,0
3478,[-0.1143862],0,0.2919927202930101,0
3479,[-0.03037183],1,0.30070432632177535,0
3480,[-0.11693209],0,0.29173105693926543,0
3481,[-0.1143862],0,0.2919927202930101,0
3482,[-0.10929442],0,0.2925164604557293,0
3483,[-0.07110607],0,0.2964620052449863,0
3484,[-0.10674853],0,0.29277853706234613,0
3485,[-0.11947798],0,0.2914695315382905,0
3486,[-0.01000471],0,0.3028384121229775,0
3487,[0.65192668],0,0.3764491497712579,0
3488,[-0.1143862],0,0.2919927202930101,0
3489,[-0.08128963],0,0.29540685133391464,0
3490,[-0.10165675],0,0.2933031028177451,0
3491,[-0.09401908],0,0.2940909812713893,0
3492,[-0.1143862],0,0.2919927202930101,0
3493,[-0.11693209],0,0.29173105693926543,0
3494,[-0.11693209],0,0.29173105693926543,0
3495,[-0.1143862],0,0.2919927202930101,0
3496,[-0.10929442],0,0.2925164604557293,0
3497,[-0.07874374],1,0.2956704353052548,0
3498,[-0.08383552],0,0.29514340387592053,0
3499,[0.19875827],0,0.3251941714497401,0
3500,[-0.11184031],0,0.2922545214988365,0
3501,[-0.09656497],0,0.29382821794774683,0
3502,[-0.09147319],0,0.2943538816298261,0
3503,[-0.05328484],1,0.2983137599304496,0
3504,[-0.11693209],0,0.29173105693926543,0
3505,[-0.11693209],0,0.29173105693926543,0
3506,[-0.11693209],0,0.29173105693926543,0
3507,[-0.10929442],0,0.2925164604557293,0
3508,[-0.0889273],0,0.2946169189194228,0
3509,[-0.03546361],0,0.300172146080145,0
3510,[-0.05073895],0,0.29857883852848394,0
3511,[-0.10420264],0,0.29304075121701706,0
3512,[-0.11947798],0,0.2914695315382905,0
3513,[-0.04055539],0,0.2996405041112839,0
3514,[-0.07619785],0,0.2959341556846683,0
3515,[-0.08638141],0,0.29488009303621754,0
3516,[-0.06092251],1,0.2975193365941229,0
3517,[0.69520681],1,0.38151455586160016,0
3518,[0.07400966],0,0.3117311286710516,0
3519,[1.07199853],0,0.4265965938492354,0
3520,[0.04600487],0,0.30875100450239756,0
3521,[0.29041031],0,0.33527438756505634,0
3522,[-0.09911086],0,0.2935655917622056,0
3523,[0.27768086],0,0.3338650783490889,0
3524,[-0.08638141],0,0.29488009303621754,0
3525,[0.87341911],0,0.4026340495210237,0
3526,[-0.00491293],0,0.3033732702627702,0
3527,[0.02054597],0,0.30605553518529904,0
3528,[1.5633553],0,0.48715161102376275,0
3529,[-0.10674853],0,0.29277853706234613,0
3530,[0.11219801],0,0.31582015175099426,0
3531,[-0.08383552],1,0.29514340387592053,0
3532,[-0.10674853],0,0.29277853706234613,0
3533,[-0.07874374],0,0.2956704353052548,0
3534,[-0.07619785],0,0.2959341556846683,0
3535,[0.04855076],0,0.3090212730894029,0
3536,[-0.05837662],1,0.2977840088548818,0
3537,[-0.0889273],0,0.2946169189194228,0
3538,[-0.0889273],0,0.2946169189194228,0
3539,[-0.07365196],0,0.29619801236655485,0
3540,[-0.07110607],0,0.2964620052449863,0
3541,[-0.09911086],0,0.2935655917622056,0
3542,[0.10201445],0,0.3147269209373581,0
3543,[0.04345898],0,0.3084808667633948,0
3544,[-0.11693209],0,0.29173105693926543,0
3545,[0.29804798],0,0.33612138655444496,0
3546,[0.59082532],0,0.3693439483716628,0
3547,[-0.07110607],0,0.2964620052449863,0
3548,[-0.06856018],0,0.29672613421370647,0
3549,[0.1656617],0,0.3215929068454348,0
3550,[0.70793626],0,0.38300935409545545,0
3551,[0.04600487],0,0.30875100450239756,0
3552,[-0.08638141],0,0.29488009303621754,0
3553,[0.00527063],0,0.30444458416942133,0
3554,[-0.10929442],0,0.2925164604557293,0
3555,[0.07400966],0,0.3117311286710516,0
3556,[0.19621238],1,0.3249164093508773,0
3557,[0.11728979],0,0.3163675331466083,0
3558,[0.00781652],0,0.304712744811181,0
3559,[0.19875827],0,0.3251941714497401,0
3560,[-0.1143862],0,0.2919927202930101,0
3561,[-0.11693209],0,0.29173105693926543,0
3562,[-0.08383552],0,0.29514340387592053,0
3563,[-0.04310128],0,0.2993748852560549,0
3564,[-0.10165675],0,0.2933031028177451,0
3565,[6.52020312],0,0.9178566860597999,1
3566,[-0.07874374],0,0.2956704353052548,0
3567,[-0.11693209],0,0.29173105693926543,0
3568,[-0.10929442],0,0.2925164604557293,0
3569,[-0.1143862],0,0.2919927202930101,0
3570,[-0.10674853],0,0.29277853706234613,0
3571,[-0.07619785],0,0.2959341556846683,0
3572,[-0.08128963],1,0.29540685133391464,0
3573,[-0.11693209],0,0.29173105693926543,0
3574,[0.21148772],0,0.3265848236800215,0
3575,[-0.03037183],0,0.30070432632177535,0
3576,[-0.0889273],0,0.2946169189194228,0
3577,[-0.1143862],0,0.2919927202930101,0
3578,[-0.08638141],0,0.29488009303621754,0
3579,[-0.0125506],0,0.3025711831584937,0
3580,[-0.11693209],0,0.29173105693926543,0
3581,[0.11219801],0,0.31582015175099426,0
3582,[-0.11947798],0,0.2914695315382905,0
3583,[-0.1143862],0,0.2919927202930101,0
3584,[-0.1143862],0,0.2919927202930101,0
3585,[-0.07874374],0,0.2956704353052548,0
3586,[-0.11184031],0,0.2922545214988365,0
3587,[-0.10420264],0,0.29304075121701706,0
3588,[-0.11184031],0,0.2922545214988365,0
3589,[-0.11184031],0,0.2922545214988365,0
3590,[-0.10165675],0,0.2933031028177451,0
3591,[3.5746084],0,0.7208671548797414,1
3592,[-0.07110607],1,0.2964620052449863,0
3593,[-0.10165675],0,0.2933031028177451,0
3594,[-0.10674853],0,0.29277853706234613,0
3595,[-0.10674853],0,0.29277853706234613,0
3596,[-0.07110607],0,0.2964620052449863,0
3597,[0.04345898],1,0.3084808667633948,0
3598,[-0.10929442],1,0.2925164604557293,0
3599,[-0.1143862],0,0.2919927202930101,0
3600,[0.03072953],0,0.3071321450238141,0
3601,[-0.11184031],0,0.2922545214988365,0
3602,[-0.09656497],0,0.29382821794774683,0
3603,[-0.10674853],0,0.29277853706234613,0
3604,[0.1402028],1,0.3188370364792442,0
3605,[-0.03291772],0,0.30043816897241066,0
3606,[-0.10674853],0,0.29277853706234613,0
3607,[-0.05837662],1,0.2977840088548818,0
3608,[0.17329937],0,0.3224221072877928,0
3609,[0.0383672],0,0.3079409843144247,0
3610,[-0.09656497],1,0.29382821794774683,0
3611,[-0.11693209],0,0.29173105693926543,0
3612,[-0.11693209],0,0.29173105693926543,0
3613,[-0.0634684],0,0.2972547999953504,0
3614,[-0.11693209],1,0.29173105693926543,0
3615,[-0.07619785],0,0.2959341556846683,0
3616,[-0.1143862],0,0.2919927202930101,0
3617,[0.4940815],1,0.35820997587585035,0
3618,[-0.10674853],0,0.29277853706234613,0
3619,[-0.11693209],0,0.29173105693926543,0
3620,[-0.0889273],0,0.2946169189194228,0
3621,[-0.11693209],0,0.29173105693926543,0
3622,[-0.09656497],0,0.29382821794774683,0
3623,[0.07400966],0,0.3117311286710516,0
3624,[-0.11693209],0,0.29173105693926543,0
3625,[-0.11693209],0,0.29173105693926543,0
3626,[-0.10674853],0,0.29277853706234613,0
3627,[-0.1143862],0,0.2919927202930101,0
3628,[-0.1143862],0,0.2919927202930101,0
3629,[-0.09401908],0,0.2940909812713893,0
3630,[-0.10674853],0,0.29277853706234613,0
3631,[-0.10165675],0,0.2933031028177451,0
3632,[-0.10929442],0,0.2925164604557293,0
3633,[-0.02018827],0,0.3017702980552388,0
3634,[-0.06092251],0,0.2975193365941229,0
3635,[-0.11947798],0,0.2914695315382905,0
3636,[-0.1143862],0,0.2919927202930101,0
3637,[-0.11184031],0,0.2922545214988365,0
3638,[-0.11693209],0,0.29173105693926543,0
3639,[-0.11693209],0,0.29173105693926543,0
3640,[0.04091309],0,0.30821085999373343,0
3641,[-0.10929442],0,0.2925164604557293,0
3642,[-0.1143862],0,0.2919927202930101,0
3643,[-0.11947798],0,0.2914695315382905,0
3644,[-0.1143862],0,0.2919927202930101,0
3645,[0.35914934],1,0.34293500805406774,0
3646,[-0.07365196],0,0.29619801236655485,0
3647,[0.06637199],0,0.3109168066813198,0
3648,[-0.10165675],0,0.2933031028177451,0
3649,[-0.0634684],0,0.2972547999953504,0
3650,[-0.11693209],0,0.29173105693926543,0
3651,[-0.0634684],1,0.2972547999953504,0
3652,[-0.08383552],0,0.29514340387592053,0
3653,[-0.11693209],0,0.29173105693926543,0
3654,[-0.11693209],0,0.29173105693926543,0
3655,[-0.11693209],0,0.29173105693926543,0
3656,[-0.10165675],1,0.2933031028177451,0
3657,[-0.10420264],0,0.29304075121701706,0
3658,[-0.11693209],0,0.29173105693926543,0
3659,[-0.10674853],0,0.29277853706234613,0
3660,[-0.10929442],0,0.2925164604557293,0
3661,[-0.10420264],0,0.29304075121701706,0
3662,[-0.09656497],0,0.29382821794774683,0
3663,[-0.08383552],0,0.29514340387592053,0
3664,[-0.11947798],0,0.2914695315382905,0
3665,[-0.11693209],0,0.29173105693926543,0
3666,[-0.11947798],0,0.2914695315382905,0
3667,[-0.10674853],0,0.29277853706234613,0
3668,[-0.09147319],0,0.2943538816298261,0
3669,[0.68247736],1,0.38002199824709204,0
3670,[-0.01509649],0,0.30230408774989764,0
3671,[-0.11693209],0,0.29173105693926543,0
3672,[-0.1143862],0,0.2919927202930101,0
3673,[-0.1143862],0,0.2919927202930101,0
3674,[-0.09147319],0,0.2943538816298261,0
3675,[-0.10165675],0,0.2933031028177451,0
3676,[-0.1143862],0,0.2919927202930101,0
3677,[0.02309186],1,0.30632448987133853,0
3678,[-0.11693209],1,0.29173105693926543,0
3679,[-0.10929442],0,0.2925164604557293,0
3680,[-0.07874374],0,0.2956704353052548,0
3681,[-0.1143862],0,0.2919927202930101,0
3682,[-0.10929442],0,0.2925164604557293,0
3683,[0.00272474],0,0.3041765562777691,0
3684,[-0.02782594],0,0.3009706180167359,0
3685,[-0.10674853],0,0.29277853706234613,0
3686,[-0.07874374],0,0.2956704353052548,0
3687,[-0.09911086],1,0.2935655917622056,0
3688,[-0.1143862],0,0.2919927202930101,0
3689,[-0.11947798],0,0.2914695315382905,0
3690,[-0.07874374],0,0.2956704353052548,0
3691,[-0.11693209],0,0.29173105693926543,0
3692,[-0.11693209],0,0.29173105693926543,0
3693,[-0.1143862],0,0.2919927202930101,0
3694,[-0.10674853],1,0.29277853706234613,0
3695,[1.72883815],0,0.507721324698472,1
3696,[-0.06092251],1,0.2975193365941229,0
3697,[0.35914934],0,0.34293500805406774,0
3698,[-0.07619785],0,0.2959341556846683,0
3699,[-0.09401908],0,0.2940909812713893,0
3700,[-0.08638141],0,0.29488009303621754,0
3701,[-0.10165675],0,0.2933031028177451,0
3702,[-0.07365196],0,0.29619801236655485,0
3703,[-0.11693209],0,0.29173105693926543,0
3704,[-0.01000471],0,0.3028384121229775,0
3705,[-0.04055539],0,0.2996405041112839,0
3706,[-0.1143862],0,0.2919927202930101,0
3707,[-0.1143862],0,0.2919927202930101,0
3708,[-0.08383552],0,0.29514340387592053,0
3709,[-0.1143862],0,0.2919927202930101,0
3710,[-0.10929442],0,0.2925164604557293,0
3711,[-0.11693209],0,0.29173105693926543,0
3712,[-0.10674853],1,0.29277853706234613,0
3713,[-0.0380095],1,0.29990625775615365,0
3714,[-0.02528005],0,0.3012370439454609,0
3715,[-0.08638141],0,0.29488009303621754,0
3716,[0.17584526],0,0.3226987563485229,0
3717,[-0.08128963],0,0.29540685133391464,0
3718,[-0.11947798],0,0.2914695315382905,0
3719,[-0.1143862],0,0.2919927202930101,0
3720,[-0.11693209],0,0.29173105693926543,0
3721,[-0.04819306],1,0.29884405235495576,0
3722,[-0.1143862],0,0.2919927202930101,0
3723,[-0.11693209],0,0.29173105693926543,0
3724,[-0.11693209],0,0.29173105693926543,0
3725,[-0.11947798],0,0.2914695315382905,0
3726,[-0.10929442],0,0.2925164604557293,0
3727,[-0.1143862],0,0.2919927202930101,0
3728,[-0.09401908],1,0.2940909812713893,0
3729,[-0.10929442],0,0.2925164604557293,0
3730,[-0.11693209],0,0.29173105693926543,0
3731,[0.02309186],0,0.30632448987133853,0
3732,[-0.11184031],0,0.2922545214988365,0
3733,[-0.11947798],0,0.2914695315382905,0
3734,[-0.04819306],1,0.29884405235495576,0
3735,[-0.10929442],0,0.2925164604557293,0
3736,[0.36424111],1,0.3435057900116672,0
3737,[-0.09656497],0,0.29382821794774683,0
3738,[-0.11184031],0,0.2922545214988365,0
3739,[-0.11693209],0,0.29173105693926543,0
3740,[-0.08128963],0,0.29540685133391464,0
3741,[-0.1143862],0,0.2919927202930101,0
3742,[-0.07110607],1,0.2964620052449863,0
3743,[-0.10674853],0,0.29277853706234613,0
3744,[-0.10674853],0,0.29277853706234613,0
3745,[-0.02782594],0,0.3009706180167359,0
3746,[-0.05837662],1,0.2977840088548818,0
3747,[-0.11947798],0,0.2914695315382905,0
3748,[-0.1143862],0,0.2919927202930101,0
3749,[-0.04819306],0,0.29884405235495576,0
3750,[-0.09911086],0,0.2935655917622056,0
3751,[-0.07619785],0,0.2959341556846683,0
3752,[-0.07619785],0,0.2959341556846683,0
3753,[-0.03291772],0,0.30043816897241066,0
3754,[-0.05583073],0,0.2980488166697318,0
3755,[-0.0380095],0,0.29990625775615365,0
3756,[-0.00491293],0,0.3033732702627702,0
3757,[-0.05837662],0,0.2977840088548818,0
3758,[0.05618843],0,0.3098328627201371,0
3759,[-0.11693209],0,0.29173105693926543,0
3760,[-0.11693209],0,0.29173105693926543,0
3761,[-0.10420264],0,0.29304075121701706,0
3762,[-0.10420264],0,0.29304075121701706,0
3763,[-0.10420264],0,0.29304075121701706,0
3764,[-0.11184031],0,0.2922545214988365,0
3765,[-0.00236704],1,0.30364089920884,0
3766,[-0.11693209],0,0.29173105693926543,0
3767,[-0.10165675],0,0.2933031028177451,0
3768,[-0.11693209],0,0.29173105693926543,0
3769,[0.01800008],0,0.3057867125459093,0
3770,[-0.11693209],0,0.29173105693926543,0
3771,[-0.10929442],0,0.2925164604557293,0
3772,[-0.1143862],0,0.2919927202930101,0
3773,[0.13001924],0,0.3177382124021314,0
3774,[0.20639594],0,0.32602819500701324,0
3775,[0.42534247],0,0.35039009699487167,0
3776,[0.58318765],0,0.3684596956757925,0
3777,[0.03582131],1,0.30767123984615236,0
3778,[-0.02273416],1,0.301503603995791,0
3779,[-0.10674853],0,0.29277853706234613,0
3780,[-0.10674853],0,0.29277853706234613,0
3781,[-0.05837662],1,0.2977840088548818,0
3782,[-0.06092251],0,0.2975193365941229,0
3783,[0.03327542],0,0.3074016267092726,0
3784,[-0.10420264],0,0.29304075121701706,0
3785,[-0.00745882],0,0.3031057745292215,0
3786,[-0.11693209],0,0.29173105693926543,0
3787,[0.37697056],0,0.3449347218929145,0
3788,[-0.07365196],1,0.29619801236655485,0
3789,[-0.0634684],0,0.2972547999953504,0
3790,[-0.08128963],0,0.29540685133391464,0
3791,[-0.10420264],0,0.29304075121701706,0
3792,[-0.10674853],0,0.29277853706234613,0
3793,[-0.09911086],0,0.2935655917622056,0
3794,[-0.1143862],0,0.2919927202930101,0
3795,[-0.1143862],0,0.2919927202930101,0
3796,[-0.11693209],0,0.29173105693926543,0
3797,[-0.11947798],0,0.2914695315382905,0
3798,[-0.1143862],1,0.2919927202930101,0
3799,[-0.05073895],0,0.29857883852848394,0
3800,[-0.03546361],0,0.300172146080145,0
3801,[0.0129083],0,0.3052494638790013,0
3802,[-0.0889273],0,0.2946169189194228,0
3803,[-0.11693209],0,0.29173105693926543,0
3804,[0.1147439],0,0.31609377872466343,0
3805,[-0.1143862],1,0.2919927202930101,0
3806,[-0.09911086],0,0.2935655917622056,0
3807,[-0.10674853],1,0.29277853706234613,0
3808,[-0.11693209],0,0.29173105693926543,0
3809,[-0.1143862],0,0.2919927202930101,0
3810,[-0.11693209],0,0.29173105693926543,0
3811,[0.22930895],0,0.3285368677649643,0
3812,[-0.09656497],0,0.29382821794774683,0
3813,[0.16311581],0,0.3213167560689271,0
3814,[0.15547814],1,0.32048905376538284,0
3815,[-0.07619785],0,0.2959341556846683,0
3816,[-0.11693209],0,0.29173105693926543,0
3817,[-0.03546361],0,0.300172146080145,0
3818,[-0.08383552],0,0.29514340387592053,0
3819,[-0.11693209],0,0.29173105693926543,0
3820,[0.00527063],0,0.30444458416942133,0
3821,[0.00781652],0,0.304712744811181,0
3822,[-0.11693209],0,0.29173105693926543,0
3823,[-0.1143862],0,0.2919927202930101,0
3824,[-0.1143862],0,0.2919927202930101,0
3825,[0.03072953],1,0.3071321450238141,0
3826,[0.03327542],1,0.3074016267092726,0
3827,[0.11219801],0,0.31582015175099426,0
3828,[-0.00745882],0,0.3031057745292215,0
3829,[-0.10165675],0,0.2933031028177451,0
3830,[-0.1143862],0,0.2919927202930101,0
3831,[0.13765691],0,0.31856214093365237,0
3832,[-0.1143862],0,0.2919927202930101,0
3833,[-0.11693209],0,0.29173105693926543,0
3834,[-0.09401908],0,0.2940909812713893,0
3835,[-0.1143862],0,0.2919927202930101,0
3836,[-0.11693209],0,0.29173105693926543,0
3837,[-0.11184031],0,0.2922545214988365,0
3838,[-0.11947798],0,0.2914695315382905,0
3839,[-0.1143862],0,0.2919927202930101,0
3840,[-0.01509649],0,0.30230408774989764,0
3841,[-0.11693209],0,0.29173105693926543,0
3842,[-0.11693209],0,0.29173105693926543,0
3843,[-0.11693209],0,0.29173105693926543,0
3844,[-0.06092251],1,0.2975193365941229,0
3845,[-0.08128963],0,0.29540685133391464,0
3846,[-0.10674853],0,0.29277853706234613,0
3847,[-0.11693209],0,0.29173105693926543,0
3848,[-0.10674853],0,0.29277853706234613,0
3849,[-0.10420264],0,0.29304075121701706,0
3850,[-0.05837662],0,0.2977840088548818,0
3851,[-0.03291772],1,0.30043816897241066,0
3852,[-0.05837662],0,0.2977840088548818,0
3853,[0.31586921],1,0.3381018133232886,0
3854,[-0.1143862],0,0.2919927202930101,0
3855,[-0.10420264],0,0.29304075121701706,0
3856,[0.2674973],1,0.3327397620832538,0
3857,[0.05618843],0,0.3098328627201371,0
3858,[-0.11693209],0,0.29173105693926543,0
3859,[-0.10929442],1,0.2925164604557293,0
3860,[-0.03037183],0,0.30070432632177535,0
3861,[-0.02782594],1,0.3009706180167359,0
3862,[0.089285],0,0.313363265528997,0
3863,[-0.07110607],0,0.2964620052449863,0
3864,[-0.07619785],0,0.2959341556846683,0
3865,[0.38715412],1,0.3460798901459295,0
3866,[-0.0889273],0,0.2946169189194228,0
3867,[0.09183089],1,0.31363573965015895,0
3868,[0.17584526],1,0.3226987563485229,0
3869,[0.03072953],0,0.3071321450238141,0
3870,[-0.11947798],0,0.2914695315382905,0
3871,[0.29041031],0,0.33527438756505634,0
3872,[-0.09147319],0,0.2943538816298261,0
3873,[-0.11693209],0,0.29173105693926543,0
3874,[0.02563775],0,0.3065935764856375,0
3875,[-0.11184031],0,0.2922545214988365,0
3876,[-0.11947798],0,0.2914695315382905,0
3877,[-0.07365196],0,0.29619801236655485,0
3878,[-0.1143862],0,0.2919927202930101,0
3879,[0.02563775],0,0.3065935764856375,0
3880,[-0.11947798],0,0.2914695315382905,0
3881,[-0.11693209],0,0.29173105693926543,0
3882,[-0.02528005],0,0.3012370439454609,0
3883,[-0.1143862],0,0.2919927202930101,0
3884,[-0.11693209],0,0.29173105693926543,0
3885,[-0.1143862],0,0.2919927202930101,0
3886,[-0.11693209],0,0.29173105693926543,0
3887,[-0.10420264],0,0.29304075121701706,0
3888,[0.71302804],1,0.38360789517525473,0
3889,[-0.10674853],0,0.29277853706234613,0
3890,[-0.09147319],0,0.2943538816298261,0
3891,[0.07400966],0,0.3117311286710516,0
3892,[-0.04055539],0,0.2996405041112839,0
3893,[-0.03291772],0,0.30043816897241066,0
3894,[-0.11693209],0,0.29173105693926543,0
3895,[-0.11947798],0,0.2914695315382905,0
3896,[-0.11184031],0,0.2922545214988365,0
3897,[-0.11184031],1,0.2922545214988365,0
3898,[0.56282053],1,0.36610601960925865,0
3899,[-0.10420264],0,0.29304075121701706,0
3900,[-0.03291772],1,0.30043816897241066,0
3901,[0.55772875],0,0.36551859299950074,0
3902,[0.45334726],0,0.3535665577324422,0
3903,[0.24458429],0,0.3302147792200648,0
3904,[0.01036241],0,0.3049810380866247,0
3905,[-0.1143862],0,0.2919927202930101,0
3906,[-0.09147319],0,0.2943538816298261,0
3907,[0.03582131],0,0.30767123984615236,0
3908,[-0.10165675],0,0.2933031028177451,0
3909,[-0.09147319],0,0.2943538816298261,0
3910,[0.62392189],1,0.3731857909596816,0
3911,[-0.11947798],0,0.2914695315382905,0
3912,[-0.11693209],0,0.29173105693926543,0
3913,[-0.10929442],0,0.2925164604557293,0
3914,[-0.1143862],0,0.2919927202930101,0
3915,[0.20130416],1,0.32547205651955224,0
3916,[-0.03037183],1,0.30070432632177535,0
3917,[0.10201445],0,0.3147269209373581,0
3918,[-0.0125506],0,0.3025711831584937,0
3919,[-0.11693209],0,0.29173105693926543,0
3920,[-0.1143862],0,0.2919927202930101,0
3921,[0.08673911],1,0.3130909201430276,0
3922,[-0.06092251],1,0.2975193365941229,0
3923,[-0.11947798],0,0.2914695315382905,0
3924,[-0.1143862],0,0.2919927202930101,0
3925,[-0.11693209],0,0.29173105693926543,0
3926,[-0.09656497],0,0.29382821794774683,0
3927,[0.00272474],0,0.3041765562777691,0
3928,[-0.09147319],0,0.2943538816298261,0
3929,[-0.11184031],0,0.2922545214988365,0
3930,[-0.0380095],0,0.29990625775615365,0
3931,[-0.11947798],0,0.2914695315382905,0
3932,[-0.09656497],0,0.29382821794774683,0
3933,[-0.07619785],0,0.2959341556846683,0
3934,[-0.1143862],0,0.2919927202930101,0
3935,[-0.0889273],0,0.2946169189194228,0
3936,[-0.1143862],0,0.2919927202930101,0
3937,[-0.11184031],0,0.2922545214988365,0
3938,[-0.11184031],0,0.2922545214988365,0
3939,[-0.11184031],0,0.2922545214988365,0
3940,[-0.10674853],0,0.29277853706234613,0
3941,[-0.11693209],0,0.29173105693926543,0
3942,[-0.10929442],1,0.2925164604557293,0
3943,[-0.11693209],0,0.29173105693926543,0
3944,[-0.10165675],0,0.2933031028177451,0
3945,[-0.1143862],0,0.2919927202930101,0
3946,[-0.11184031],0,0.2922545214988365,0
3947,[-0.09147319],0,0.2943538816298261,0
3948,[-0.11184031],0,0.2922545214988365,0
3949,[-0.08383552],0,0.29514340387592053,0
3950,[-0.11693209],0,0.29173105693926543,0
3951,[1.72883815],0,0.507721324698472,1
3952,[-0.11693209],0,0.29173105693926543,0
3953,[-0.09911086],0,0.2935655917622056,0
3954,[2.00379427],1,0.5418071891862377,1
3955,[0.07655555],0,0.3120028284841271,0
3956,[0.2420384],1,0.3299348255056119,0
3957,[0.24713018],0,0.33049485331525214,0
3958,[-0.0634684],1,0.2972547999953504,0
3959,[-0.04310128],0,0.2993748852560549,0
3960,[-0.09656497],0,0.29382821794774683,0
3961,[-0.10929442],0,0.2925164604557293,0
3962,[-0.10674853],0,0.29277853706234613,0
3963,[-0.07619785],0,0.2959341556846683,0
3964,[-0.09656497],0,0.29382821794774683,0
3965,[-0.10674853],0,0.29277853706234613,0
3966,[-0.07874374],0,0.2956704353052548,0
3967,[-0.1143862],0,0.2919927202930101,0
3968,[-0.1143862],0,0.2919927202930101,0
3969,[-0.11947798],0,0.2914695315382905,0
3970,[-0.05837662],0,0.2977840088548818,0
3971,[-0.07874374],1,0.2956704353052548,0
3972,[0.06891788],1,0.3111881176448739,0
3973,[0.11219801],1,0.31582015175099426,0
3974,[-0.08128963],0,0.29540685133391464,0
3975,[-0.09656497],0,0.29382821794774683,0
3976,[0.04091309],0,0.30821085999373343,0
3977,[0.25222196],1,0.3310553620597442,0
3978,[0.35151167],1,0.34207968643321957,0
3979,[-0.04819306],0,0.29884405235495576,0
3980,[0.02563775],0,0.3065935764856375,0
3981,[0.25985963],0,0.3318970243480871,0
3982,[0.0129083],0,0.3052494638790013,0
3983,[0.40242946],1,0.3478009892017391,0
3984,[0.01545419],0,0.30551802207123185,0
3985,[0.11728979],0,0.3163675331466083,0
3986,[-0.10420264],0,0.29304075121701706,0
3987,[0.03327542],0,0.3074016267092726,0
3988,[-0.11947798],0,0.2914695315382905,0
3989,[0.02563775],0,0.3065935764856375,0
3990,[-0.11693209],0,0.29173105693926543,0
3991,[-0.11693209],0,0.29173105693926543,0
3992,[-0.11184031],0,0.2922545214988365,0
3993,[-0.11947798],0,0.2914695315382905,0
3994,[-0.10674853],0,0.29277853706234613,0
3995,[-0.06601429],0,0.2969903991661318,0
3996,[-0.10420264],0,0.29304075121701706,0
3997,[-0.11693209],0,0.29173105693926543,0
3998,[-0.06856018],1,0.29672613421370647,0
3999,[0.16311581],0,0.3213167560689271,0
4000,[0.28786442],1,0.3349922897391994,0
4001,[-0.03037183],0,0.30070432632177535,0
4002,[0.19366649],0,0.32463877036381417,0
4003,[-0.06092251],1,0.2975193365941229,0
4004,[-0.1143862],0,0.2919927202930101,0
4005,[-0.09147319],0,0.2943538816298261,0
4006,[0.05364254],0,0.30956220232042986,0
4007,[-0.10674853],0,0.29277853706234613,0
4008,[-0.11693209],0,0.29173105693926543,0
4009,[-0.10929442],0,0.2925164604557293,0
4010,[-0.11184031],0,0.2922545214988365,0
4011,[0.13765691],0,0.31856214093365237,0
4012,[-0.10165675],0,0.2933031028177451,0
4013,[-0.11184031],0,0.2922545214988365,0
4014,[0.18093704],1,0.32325242701270296,0
4015,[0.01800008],1,0.3057867125459093,0
4016,[0.25731374],0,0.33161635055972893,0
4017,[0.15547814],1,0.32048905376538284,0
4018,[-0.0889273],1,0.2946169189194228,0
4019,[0.04091309],0,0.30821085999373343,0
4020,[-0.11693209],0,0.29173105693926543,0
4021,[0.30059387],1,0.33640395421160924,0
4022,[-0.09911086],1,0.2935655917622056,0
4023,[-0.11693209],0,0.29173105693926543,0
4024,[-0.10929442],0,0.2925164604557293,0
4025,[-0.00236704],0,0.30364089920884,0
4026,[0.09946856],1,0.3144539331509288,0
4027,[0.29804798],0,0.33612138655444496,0
4028,[0.01036241],0,0.3049810380866247,0
4029,[-0.10165675],1,0.2933031028177451,0
4030,[-0.08128963],0,0.29540685133391464,0
4031,[-0.11693209],0,0.29173105693926543,0
4032,[-0.08128963],0,0.29540685133391464,0
4033,[0.26495141],1,0.33245873025886136,0
4034,[-0.06856018],0,0.29672613421370647,0
4035,[-0.05073895],1,0.29857883852848394,0
4036,[-0.11947798],0,0.2914695315382905,0
4037,[0.02054597],0,0.30605553518529904,0
4038,[-0.08383552],0,0.29514340387592053,0
4039,[-0.1143862],0,0.2919927202930101,0
4040,[-0.07874374],0,0.2956704353052548,0
4041,[-0.10420264],0,0.29304075121701706,0
4042,[0.01036241],0,0.3049810380866247,0
4043,[-0.11184031],0,0.2922545214988365,0
4044,[-0.11184031],0,0.2922545214988365,0
4045,[-0.07365196],0,0.29619801236655485,0
4046,[-0.0380095],1,0.29990625775615365,0
4047,[-0.10929442],0,0.2925164604557293,0
4048,[-0.02782594],0,0.3009706180167359,0
4049,[-0.10929442],1,0.2925164604557293,0
4050,[-0.03291772],0,0.30043816897241066,0
4051,[-0.10674853],1,0.29277853706234613,0
4052,[0.01545419],0,0.30551802207123185,0
4053,[0.00781652],0,0.304712744811181,0
4054,[-0.03037183],0,0.30070432632177535,0
4055,[-0.02018827],0,0.3017702980552388,0
4056,[-0.0634684],0,0.2972547999953504,0
4057,[-0.11693209],0,0.29173105693926543,0
4058,[-0.11184031],0,0.2922545214988365,0
4059,[-0.11693209],0,0.29173105693926543,0
4060,[-0.09911086],1,0.2935655917622056,0
4061,[1.77466417],0,0.5134158994605635,1
4062,[-0.10929442],0,0.2925164604557293,0
4063,[-0.07874374],0,0.2956704353052548,0
4064,[-0.10929442],1,0.2925164604557293,0
4065,[-0.10420264],0,0.29304075121701706,0
4066,[-0.11184031],0,0.2922545214988365,0
4067,[-0.1143862],0,0.2919927202930101,0
4068,[-0.10929442],0,0.2925164604557293,0
4069,[0.02563775],0,0.3065935764856375,0
4070,[0.13256513],0,0.31801272876217235,0
4071,[-0.11947798],0,0.2914695315382905,0
4072,[0.1147439],0,0.31609377872466343,0
4073,[-0.10420264],0,0.29304075121701706,0
4074,[-0.10420264],0,0.29304075121701706,0
4075,[0.02563775],1,0.3065935764856375,0
4076,[-0.11693209],0,0.29173105693926543,0
4077,[0.01036241],0,0.3049810380866247,0
4078,[-0.1143862],0,0.2919927202930101,0
4079,[0.27004319],0,0.3330209129544376,0
4080,[-0.0889273],0,0.2946169189194228,0
4081,[-0.05837662],0,0.2977840088548818,0
4082,[-0.11184031],0,0.2922545214988365,0
4083,[-0.11693209],0,0.29173105693926543,0
4084,[-0.09656497],0,0.29382821794774683,0
4085,[-0.02782594],0,0.3009706180167359,0
4086,[0.61119244],1,0.37170623443268436,0
4087,[-0.1143862],0,0.2919927202930101,0
4088,[-0.04310128],0,0.2993748852560549,0
4089,[0.27004319],0,0.3330209129544376,0
4090,[-0.11947798],0,0.2914695315382905,0
4091,[0.05364254],0,0.30956220232042986,0
4092,[-0.10420264],0,0.29304075121701706,0
4093,[-0.10420264],0,0.29304075121701706,0
4094,[-0.11693209],0,0.29173105693926543,0
4095,[-0.11184031],0,0.2922545214988365,0
4096,[-0.11947798],0,0.2914695315382905,0
4097,[-0.02018827],0,0.3017702980552388,0
4098,[-0.05837662],0,0.2977840088548818,0
4099,[-0.10929442],0,0.2925164604557293,0
4100,[0.08673911],1,0.3130909201430276,0
4101,[-0.1143862],0,0.2919927202930101,0
4102,[-0.1143862],0,0.2919927202930101,0
4103,[-0.07874374],0,0.2956704353052548,0
4104,[-0.10420264],0,0.29304075121701706,0
4105,[-0.10674853],0,0.29277853706234613,0
4106,[-0.11184031],0,0.2922545214988365,0
4107,[0.01545419],0,0.30551802207123185,0
4108,[-0.10929442],1,0.2925164604557293,0
4109,[-0.11693209],0,0.29173105693926543,0
4110,[-0.08128963],0,0.29540685133391464,0
4111,[0.25222196],0,0.3310553620597442,0
4112,[-0.11947798],0,0.2914695315382905,0
4113,[-0.09911086],0,0.2935655917622056,0
4114,[0.01036241],0,0.3049810380866247,0
4115,[-0.11947798],0,0.2914695315382905,0
4116,[-0.1143862],0,0.2919927202930101,0
4117,[-0.11947798],0,0.2914695315382905,0
4118,[-0.11693209],0,0.29173105693926543,0
4119,[-0.1143862],0,0.2919927202930101,0
4120,[-0.07874374],0,0.2956704353052548,0
4121,[-0.08128963],0,0.29540685133391464,0
4122,[-0.10929442],0,0.2925164604557293,0
4123,[-0.05583073],0,0.2980488166697318,0
4124,[-0.10674853],0,0.29277853706234613,0
4125,[-0.09656497],0,0.29382821794774683,0
4126,[-0.05837662],0,0.2977840088548818,0
4127,[0.10456034],0,0.31500003681959726,0
4128,[-0.11693209],0,0.29173105693926543,0
4129,[-0.11947798],0,0.2914695315382905,0
4130,[0.06891788],0,0.3111881176448739,0
4131,[0.24713018],0,0.33049485331525214,0
4132,[-0.09656497],0,0.29382821794774683,0
4133,[-0.10165675],0,0.2933031028177451,0
4134,[-0.10929442],0,0.2925164604557293,0
4135,[-0.09147319],0,0.2943538816298261,0
4136,[-0.11184031],0,0.2922545214988365,0
4137,[-0.11693209],0,0.29173105693926543,0
4138,[-0.10165675],1,0.2933031028177451,0
4139,[-0.08638141],0,0.29488009303621754,0
4140,[0.45843904],0,0.35414549750560387,0
4141,[-0.01000471],0,0.3028384121229775,0
4142,[-0.10420264],0,0.29304075121701706,0
4143,[0.11728979],0,0.3163675331466083,0
4144,[-0.11184031],0,0.2922545214988365,0
4145,[-0.0380095],0,0.29990625775615365,0
4146,[0.04091309],0,0.30821085999373343,0
4147,[-0.1143862],0,0.2919927202930101,0
4148,[-0.05073895],0,0.29857883852848394,0
4149,[-0.09147319],0,0.2943538816298261,0
4150,[0.16056992],0,0.3210407302059169,0
4151,[-0.10420264],0,0.29304075121701706,0
4152,[-0.07110607],0,0.2964620052449863,0
4153,[0.01036241],0,0.3049810380866247,0
4154,[-0.0889273],0,0.2946169189194228,0
4155,[-0.10929442],0,0.2925164604557293,0
4156,[0.03072953],1,0.3071321450238141,0
4157,[-0.07365196],0,0.29619801236655485,0
4158,[-0.09147319],0,0.2943538816298261,0
4159,[-0.11693209],0,0.29173105693926543,0
4160,[-0.0889273],1,0.2946169189194228,0
4161,[-0.0634684],0,0.2972547999953504,0
4162,[-0.05328484],0,0.2983137599304496,0
4163,[-0.01000471],0,0.3028384121229775,0
4164,[-0.11184031],0,0.2922545214988365,0
4165,[-0.09147319],1,0.2943538816298261,0
4166,[-0.1143862],0,0.2919927202930101,0
4167,[0.29041031],0,0.33527438756505634,0
4168,[-0.10165675],0,0.2933031028177451,0
4169,[-0.11693209],0,0.29173105693926543,0
4170,[0.10201445],0,0.3147269209373581,0
4171,[0.0129083],0,0.3052494638790013,0
4172,[-0.0125506],0,0.3025711831584937,0
4173,[-0.08383552],0,0.29514340387592053,0
4174,[-0.02528005],0,0.3012370439454609,0
4175,[-0.11184031],0,0.2922545214988365,0
4176,[-0.10420264],1,0.29304075121701706,0
4177,[-0.10674853],0,0.29277853706234613,0
4178,[-0.11947798],0,0.2914695315382905,0
4179,[-0.07110607],0,0.2964620052449863,0
4180,[-0.1143862],0,0.2919927202930101,0
4181,[-0.11947798],0,0.2914695315382905,0
4182,[-0.11184031],0,0.2922545214988365,0
4183,[-0.08638141],0,0.29488009303621754,0
4184,[-0.10165675],0,0.2933031028177451,0
4185,[-0.1143862],0,0.2919927202930101,0
4186,[-0.10674853],0,0.29277853706234613,0
4187,[0.05109665],1,0.30929167240274485,0
4188,[-0.07874374],0,0.2956704353052548,0
4189,[-0.09911086],0,0.2935655917622056,0
4190,[-0.10420264],0,0.29304075121701706,0
4191,[-0.11693209],0,0.29173105693926543,0
4192,[-0.1143862],0,0.2919927202930101,0
4193,[-0.04310128],1,0.2993748852560549,0
4194,[-0.0125506],1,0.3025711831584937,0
4195,[-0.09911086],0,0.2935655917622056,0
4196,[-0.07874374],0,0.2956704353052548,0
4197,[-0.07619785],0,0.2959341556846683,0
4198,[-0.0889273],0,0.2946169189194228,0
4199,[-0.09147319],0,0.2943538816298261,0
4200,[-0.11947798],0,0.2914695315382905,0
4201,[0.30059387],0,0.33640395421160924,0
4202,[-0.10929442],1,0.2925164604557293,0
4203,[-0.07365196],0,0.29619801236655485,0
4204,[-0.11184031],0,0.2922545214988365,0
4205,[-0.09911086],0,0.2935655917622056,0
4206,[-0.08638141],0,0.29488009303621754,0
4207,[-0.11947798],0,0.2914695315382905,0
4208,[-0.11947798],0,0.2914695315382905,0
4209,[-0.11184031],0,0.2922545214988365,0
4210,[0.55518286],0,0.36522502957329744,0
4211,[-0.06601429],0,0.2969903991661318,0
4212,[-0.10929442],0,0.2925164604557293,0
4213,[-0.1143862],0,0.2919927202930101,0
4214,[0.11219801],0,0.31582015175099426,0
4215,[0.089285],0,0.313363265528997,0
4216,[0.2929562],1,0.33555660307803936,0
4217,[0.05618843],1,0.3098328627201371,0
4218,[-0.03546361],1,0.300172146080145,0
4219,[0.1402028],1,0.3188370364792442,0
4220,[-0.11947798],0,0.2914695315382905,0
4221,[1.65500734],0,0.49854314970165375,0
4222,[-0.11184031],0,0.2922545214988365,0
4223,[-0.1143862],1,0.2919927202930101,0
4224,[-0.03291772],0,0.30043816897241066,0
4225,[-0.10929442],0,0.2925164604557293,0
4226,[-0.10674853],0,0.29277853706234613,0
4227,[-0.1143862],0,0.2919927202930101,0
4228,[-0.11947798],0,0.2914695315382905,0
4229,[0.08673911],0,0.3130909201430276,0
4230,[-0.1143862],0,0.2919927202930101,0
4231,[-0.06856018],0,0.29672613421370647,0
4232,[-0.11184031],0,0.2922545214988365,0
4233,[-0.09656497],0,0.29382821794774683,0
4234,[-0.09911086],0,0.2935655917622056,0
4235,[0.16311581],1,0.3213167560689271,0
4236,[-0.11184031],0,0.2922545214988365,0
4237,[-0.09401908],1,0.2940909812713893,0
4238,[-0.1143862],0,0.2919927202930101,0
4239,[-0.09147319],0,0.2943538816298261,0
4240,[-0.10929442],0,0.2925164604557293,0
4241,[-0.08383552],0,0.29514340387592053,0
4242,[-0.1143862],0,0.2919927202930101,0
4243,[-0.11693209],1,0.29173105693926543,0
4244,[-0.11947798],0,0.2914695315382905,0
4245,[-0.11184031],0,0.2922545214988365,0
4246,[-0.07874374],0,0.2956704353052548,0
4247,[-0.10674853],0,0.29277853706234613,0
4248,[-0.11693209],1,0.29173105693926543,0
4249,[-0.11184031],0,0.2922545214988365,0
4250,[-0.11693209],0,0.29173105693926543,0
4251,[-0.10929442],0,0.2925164604557293,0
4252,[-0.07110607],0,0.2964620052449863,0
4253,[-0.1143862],0,0.2919927202930101,0
4254,[-0.11693209],0,0.29173105693926543,0
4255,[0.00017885],1,0.30390866125231947,0
4256,[-0.04819306],0,0.29884405235495576,0
4257,[-0.1143862],0,0.2919927202930101,0
4258,[-0.1143862],0,0.2919927202930101,0
4259,[-0.11184031],0,0.2922545214988365,0
4260,[-0.05837662],0,0.2977840088548818,0
4261,[-0.11693209],0,0.29173105693926543,0
4262,[0.00017885],0,0.30390866125231947,0
4263,[-0.11693209],0,0.29173105693926543,0
4264,[-0.05328484],1,0.2983137599304496,0
4265,[0.04345898],0,0.3084808667633948,0
4266,[0.05364254],0,0.30956220232042986,0
4267,[-0.11693209],0,0.29173105693926543,0
4268,[-0.09147319],0,0.2943538816298261,0
4269,[0.28277264],0,0.33442844775790737,0
4270,[-0.08128963],0,0.29540685133391464,0
4271,[-0.10165675],0,0.2933031028177451,0
4272,[-0.08128963],0,0.29540685133391464,0
4273,[-0.11693209],0,0.29173105693926543,0
4274,[-0.10165675],0,0.2933031028177451,0
4275,[-0.11693209],0,0.29173105693926543,0
4276,[-0.00236704],0,0.30364089920884,0
4277,[-0.02273416],0,0.301503603995791,0
4278,[-0.0380095],0,0.29990625775615365,0
4279,[0.40752124],1,0.3483755760505763,0
4280,[-0.04055539],0,0.2996405041112839,0
4281,[-0.03546361],0,0.300172146080145,0
4282,[-0.01509649],0,0.30230408774989764,0
4283,[0.27258908],0,0.3333021827226066,0
4284,[0.02309186],0,0.30632448987133853,0
4285,[-0.09401908],0,0.2940909812713893,0
4286,[-0.10929442],0,0.2925164604557293,0
4287,[-0.02018827],1,0.3017702980552388,0
4288,[0.09946856],1,0.3144539331509288,0
4289,[-0.0889273],0,0.2946169189194228,0
4290,[-0.09401908],0,0.2940909812713893,0
4291,[-0.11947798],0,0.2914695315382905,0
4292,[-0.02528005],1,0.3012370439454609,0
4293,[-0.09656497],0,0.29382821794774683,0
4294,[-0.1143862],0,0.2919927202930101,0
4295,[0.05618843],0,0.3098328627201371,0
4296,[0.01800008],0,0.3057867125459093,0
4297,[0.87851089],0,0.4032432151333573,0
4298,[-0.07365196],0,0.29619801236655485,0
4299,[-0.11693209],0,0.29173105693926543,0
4300,[-0.08383552],0,0.29514340387592053,0
4301,[-0.10929442],0,0.2925164604557293,0
4302,[-0.11693209],0,0.29173105693926543,0
4303,[0.07910144],0,0.31227465766361684,0
4304,[-0.10929442],0,0.2925164604557293,0
4305,[-0.07365196],0,0.29619801236655485,0
4306,[-0.1143862],0,0.2919927202930101,0
4307,[-0.00236704],0,0.30364089920884,0
4308,[-0.11693209],0,0.29173105693926543,0
4309,[0.01800008],0,0.3057867125459093,0
4310,[-0.1143862],0,0.2919927202930101,0
4311,[-0.10165675],0,0.2933031028177451,0
4312,[-0.11947798],0,0.2914695315382905,0
4313,[-0.10420264],0,0.29304075121701706,0
4314,[-0.11693209],0,0.29173105693926543,0
4315,[0.03072953],0,0.3071321450238141,0
4316,[-0.1143862],0,0.2919927202930101,0
4317,[-0.01509649],0,0.30230408774989764,0
4318,[-0.11184031],0,0.2922545214988365,0
4319,[1.99361071],0,0.5405497365851534,1
4320,[-0.10420264],0,0.29304075121701706,0
4321,[-0.05583073],1,0.2980488166697318,0
4322,[-0.09401908],0,0.2940909812713893,0
4323,[-0.07619785],0,0.2959341556846683,0
4324,[-0.02528005],0,0.3012370439454609,0
4325,[-0.0889273],0,0.2946169189194228,0
4326,[-0.09401908],1,0.2940909812713893,0
4327,[-0.04819306],0,0.29884405235495576,0
4328,[0.09183089],1,0.31363573965015895,0
4329,[0.15038636],1,0.3199378786105816,0
4330,[-0.1143862],0,0.2919927202930101,0
4331,[-0.09656497],0,0.29382821794774683,0
4332,[0.00017885],0,0.30390866125231947,0
4333,[-0.05837662],0,0.2977840088548818,0
4334,[-0.04819306],0,0.29884405235495576,0
4335,[0.01545419],0,0.30551802207123185,0
4336,[-0.11184031],0,0.2922545214988365,0
4337,[-0.10420264],0,0.29304075121701706,0
4338,[-0.1143862],0,0.2919927202930101,0
4339,[-0.10929442],0,0.2925164604557293,0
4340,[-0.09911086],0,0.2935655917622056,0
4341,[-0.09656497],0,0.29382821794774683,0
4342,[-0.03291772],0,0.30043816897241066,0
4343,[-0.11693209],0,0.29173105693926543,0
4344,[-0.08128963],0,0.29540685133391464,0
4345,[-0.11184031],0,0.2922545214988365,0
4346,[-0.11693209],0,0.29173105693926543,0
4347,[0.00272474],1,0.3041765562777691,0
4348,[-0.10929442],0,0.2925164604557293,0
4349,[-0.06601429],0,0.2969903991661318,0
4350,[-0.07110607],1,0.2964620052449863,0
4351,[-0.11693209],0,0.29173105693926543,0
4352,[-0.1143862],0,0.2919927202930101,0
4353,[-0.1143862],0,0.2919927202930101,0
4354,[-0.07365196],0,0.29619801236655485,0
4355,[-0.07365196],0,0.29619801236655485,0
4356,[-0.11693209],0,0.29173105693926543,0
4357,[0.43043425],1,0.35096665943215105,0
4358,[2.12599699],1,0.5568506090095531,1
4359,[0.01800008],1,0.3057867125459093,0
4360,[-0.03037183],0,0.30070432632177535,0
4361,[-0.10929442],0,0.2925164604557293,0
4362,[-0.10674853],0,0.29277853706234613,0
4363,[-0.08383552],0,0.29514340387592053,0
4364,[-0.11693209],0,0.29173105693926543,0
4365,[-0.11947798],0,0.2914695315382905,0
4366,[-0.10929442],0,0.2925164604557293,0
4367,[-0.0634684],0,0.2972547999953504,0
4368,[-0.11693209],0,0.29173105693926543,0
4369,[-0.08383552],0,0.29514340387592053,0
4370,[-0.09147319],0,0.2943538816298261,0
4371,[-0.09656497],0,0.29382821794774683,0
4372,[-0.1143862],0,0.2919927202930101,0
4373,[-0.10929442],0,0.2925164604557293,0
4374,[-0.11947798],0,0.2914695315382905,0
4375,[0.07146377],0,0.3114595583496547,0
4376,[0.01800008],0,0.3057867125459093,0
4377,[-0.07619785],0,0.2959341556846683,0
4378,[-0.04564717],0,0.2991094013006578,0
4379,[0.15802403],0,0.32076482939273354,0
4380,[0.04345898],0,0.3084808667633948,0
4381,[-0.0634684],0,0.2972547999953504,0
4382,[-0.11947798],0,0.2914695315382905,0
4383,[-0.11693209],0,0.29173105693926543,0
4384,[-0.02018827],0,0.3017702980552388,0
4385,[-0.10420264],0,0.29304075121701706,0
4386,[-0.11184031],0,0.2922545214988365,0
4387,[-0.09911086],0,0.2935655917622056,0
4388,[-0.10929442],0,0.2925164604557293,0
4389,[-0.05328484],0,0.2983137599304496,0
4390,[-0.10420264],0,0.29304075121701706,0
4391,[-0.10929442],0,0.2925164604557293,0
4392,[-0.05837662],0,0.2977840088548818,0
4393,[0.30059387],0,0.33640395421160924,0
4394,[-0.04564717],1,0.2991094013006578,0
4395,[-0.11947798],0,0.2914695315382905,0
4396,[-0.02273416],0,0.301503603995791,0
4397,[-0.10420264],0,0.29304075121701706,0
4398,[-0.11184031],0,0.2922545214988365,0
4399,[-0.09401908],0,0.2940909812713893,0
4400,[-0.08383552],0,0.29514340387592053,0
4401,[-0.0125506],0,0.3025711831584937,0
4402,[-0.07365196],1,0.29619801236655485,0
4403,[-0.11184031],0,0.2922545214988365,0
4404,[0.07655555],1,0.3120028284841271,0
4405,[-0.10420264],1,0.29304075121701706,0
4406,[-0.11693209],0,0.29173105693926543,0
4407,[-0.11184031],0,0.2922545214988365,0
4408,[-0.10420264],0,0.29304075121701706,0
4409,[-0.07365196],0,0.29619801236655485,0
4410,[-0.08638141],0,0.29488009303621754,0
4411,[-0.02528005],0,0.3012370439454609,0
4412,[-0.1143862],0,0.2919927202930101,0
4413,[-0.04310128],0,0.2993748852560549,0
4414,[-0.11693209],0,0.29173105693926543,0
4415,[-0.10674853],1,0.29277853706234613,0
4416,[-0.10929442],0,0.2925164604557293,0
4417,[0.05618843],0,0.3098328627201371,0
4418,[-0.07874374],0,0.2956704353052548,0
4419,[-0.08128963],0,0.29540685133391464,0
4420,[-0.02782594],0,0.3009706180167359,0
4421,[-0.09147319],0,0.2943538816298261,0
4422,[-0.11947798],0,0.2914695315382905,0
4423,[-0.10929442],0,0.2925164604557293,0
4424,[-0.10929442],0,0.2925164604557293,0
4425,[-0.10420264],0,0.29304075121701706,0
4426,[-0.11693209],0,0.29173105693926543,0
4427,[0.14529458],1,0.31938720582307695,0
4428,[-0.09911086],0,0.2935655917622056,0
4429,[-0.1143862],0,0.2919927202930101,0
4430,[-0.08128963],0,0.29540685133391464,0
4431,[-0.1143862],0,0.2919927202930101,0
4432,[-0.07874374],0,0.2956704353052548,0
4433,[-0.10420264],0,0.29304075121701706,0
4434,[-0.11693209],0,0.29173105693926543,0
4435,[-0.1143862],0,0.2919927202930101,0
4436,[-0.11184031],0,0.2922545214988365,0
4437,[-0.11947798],0,0.2914695315382905,0
4438,[-0.11184031],0,0.2922545214988365,0
4439,[-0.11184031],0,0.2922545214988365,0
4440,[-0.07619785],0,0.2959341556846683,0
4441,[-0.11693209],0,0.29173105693926543,0
4442,[-0.0889273],0,0.2946169189194228,0
4443,[-0.11693209],0,0.29173105693926543,0
4444,[0.1147439],0,0.31609377872466343,0
4445,[-0.03037183],0,0.30070432632177535,0
4446,[-0.00236704],0,0.30364089920884,0
4447,[-0.11947798],0,0.2914695315382905,0
4448,[-0.11947798],0,0.2914695315382905,0
4449,[-0.03037183],0,0.30070432632177535,0
4450,[-0.10420264],0,0.29304075121701706,0
4451,[-0.10674853],0,0.29277853706234613,0
4452,[-0.08128963],0,0.29540685133391464,0
4453,[-0.11947798],0,0.2914695315382905,0
4454,[0.11983568],0,0.31664141488634484,0
4455,[-0.10929442],0,0.2925164604557293,0
4456,[-0.07619785],0,0.2959341556846683,0
4457,[0.26495141],0,0.33245873025886136,0
4458,[-0.10674853],0,0.29277853706234613,0
4459,[-0.09401908],1,0.2940909812713893,0
4460,[-0.1143862],0,0.2919927202930101,0
4461,[-0.0889273],0,0.2946169189194228,0
4462,[-0.01509649],0,0.30230408774989764,0
4463,[-0.09911086],0,0.2935655917622056,0
4464,[-0.11184031],0,0.2922545214988365,0
4465,[-0.04310128],0,0.2993748852560549,0
4466,[-0.08638141],0,0.29488009303621754,0
4467,[-0.10929442],0,0.2925164604557293,0
4468,[-0.11184031],0,0.2922545214988365,0
4469,[0.04600487],1,0.30875100450239756,0
4470,[-0.06601429],0,0.2969903991661318,0
4471,[-0.11947798],0,0.2914695315382905,0
4472,[0.0383672],1,0.3079409843144247,0
4473,[-0.11693209],0,0.29173105693926543,0
4474,[-0.06092251],0,0.2975193365941229,0
4475,[-0.05837662],0,0.2977840088548818,0
4476,[-0.06856018],0,0.29672613421370647,0
4477,[-0.02273416],0,0.301503603995791,0
4478,[-0.09656497],0,0.29382821794774683,0
4479,[-0.01509649],0,0.30230408774989764,0
4480,[-0.10929442],0,0.2925164604557293,0
4481,[0.05109665],1,0.30929167240274485,0
4482,[-0.10929442],0,0.2925164604557293,0
4483,[-0.05328484],0,0.2983137599304496,0
4484,[-0.08383552],0,0.29514340387592053,0
4485,[0.09437678],0,0.3139083423792895,0
4486,[-0.05328484],0,0.2983137599304496,0
4487,[0.39479179],0,0.34693993940199935,0
4488,[0.20894183],0,0.32630644814135246,0
4489,[-0.06856018],0,0.29672613421370647,0
4490,[-0.11184031],0,0.2922545214988365,0
4491,[0.17584526],0,0.3226987563485229,0
4492,[-0.10929442],0,0.2925164604557293,0
4493,[-0.10929442],0,0.2925164604557293,0
4494,[-0.08638141],0,0.29488009303621754,0
4495,[-0.04819306],0,0.29884405235495576,0
4496,[0.01800008],0,0.3057867125459093,0
4497,[-0.11184031],1,0.2922545214988365,0
4498,[-0.11693209],0,0.29173105693926543,0
4499,[0.09437678],0,0.3139083423792895,0
4500,[-0.11693209],1,0.29173105693926543,0
4501,[-0.10420264],0,0.29304075121701706,0
4502,[-0.08128963],0,0.29540685133391464,0
4503,[-0.09147319],0,0.2943538816298261,0
4504,[-0.1143862],1,0.2919927202930101,0
4505,[0.20639594],1,0.32602819500701324,0
4506,[0.05873432],0,0.31010365347921864,0
4507,[-0.02018827],0,0.3017702980552388,0
4508,[-0.11184031],0,0.2922545214988365,0
4509,[-0.09401908],0,0.2940909812713893,0
4510,[-0.1143862],0,0.2919927202930101,0
4511,[-0.11184031],0,0.2922545214988365,0
4512,[-0.09911086],0,0.2935655917622056,0
4513,[-0.10420264],0,0.29304075121701706,0
4514,[-0.09147319],0,0.2943538816298261,0
4515,[-0.08383552],0,0.29514340387592053,0
4516,[-0.11693209],0,0.29173105693926543,0
4517,[-0.11693209],0,0.29173105693926543,0
4518,[-0.11693209],0,0.29173105693926543,0
4519,[-0.11693209],0,0.29173105693926543,0
4520,[-0.11693209],0,0.29173105693926543,0
4521,[-0.11693209],0,0.29173105693926543,0
4522,[-0.11693209],0,0.29173105693926543,0
4523,[-0.11693209],0,0.29173105693926543,0
4524,[-0.11693209],0,0.29173105693926543,0
4525,[-0.11693209],0,0.29173105693926543,0
4526,[-0.11693209],0,0.29173105693926543,0
4527,[-0.11693209],0,0.29173105693926543,0
4528,[-0.11693209],0,0.29173105693926543,0
4529,[-0.11693209],0,0.29173105693926543,0
4530,[-0.11693209],0,0.29173105693926543,0
4531,[-0.11693209],0,0.29173105693926543,0
4532,[-0.11693209],0,0.29173105693926543,0
4533,[-0.11693209],0,0.29173105693926543,0
4534,[-0.11693209],0,0.29173105693926543,0
4535,[-0.11693209],0,0.29173105693926543,0
4536,[-0.09147319],1,0.2943538816298261,0
4537,[-0.1143862],0,0.2919927202930101,0
4538,[-0.04055539],0,0.2996405041112839,0
4539,[-0.11693209],1,0.29173105693926543,0
4540,[-0.1143862],0,0.2919927202930101,0
4541,[-0.09147319],0,0.2943538816298261,0
4542,[-0.0889273],0,0.2946169189194228,0
4543,[-0.04564717],0,0.2991094013006578,0
4544,[-0.11693209],0,0.29173105693926543,0
4545,[-0.09911086],0,0.2935655917622056,0
4546,[-0.09656497],0,0.29382821794774683,0
4547,[-0.07619785],0,0.2959341556846683,0
4548,[-0.10929442],0,0.2925164604557293,0
4549,[-0.11693209],0,0.29173105693926543,0
4550,[-0.10420264],1,0.29304075121701706,0
4551,[-0.1143862],0,0.2919927202930101,0
4552,[-0.11693209],0,0.29173105693926543,0
4553,[-0.09401908],0,0.2940909812713893,0
4554,[-0.06092251],1,0.2975193365941229,0
4555,[0.06891788],0,0.3111881176448739,0
4556,[-0.1143862],0,0.2919927202930101,0
4557,[-0.09147319],1,0.2943538816298261,0
4558,[0.02563775],0,0.3065935764856375,0
4559,[0.36169523],0,0.3432203423857959,0
4560,[-0.02273416],0,0.301503603995791,0
4561,[-0.04819306],0,0.29884405235495576,0
4562,[-0.1143862],0,0.2919927202930101,0
4563,[0.01800008],0,0.3057867125459093,0
4564,[-0.11693209],0,0.29173105693926543,0
4565,[-0.06856018],0,0.29672613421370647,0
4566,[-0.11693209],0,0.29173105693926543,0
4567,[-0.11947798],0,0.2914695315382905,0
4568,[-0.10420264],0,0.29304075121701706,0
4569,[-0.09401908],0,0.2940909812713893,0
4570,[0.00017885],1,0.30390866125231947,0
4571,[-0.11184031],0,0.2922545214988365,0
4572,[-0.09911086],0,0.2935655917622056,0
4573,[-0.04819306],0,0.29884405235495576,0
4574,[-0.11693209],0,0.29173105693926543,0
4575,[0.47626027],1,0.35617514638200437,0
4576,[-0.10929442],0,0.2925164604557293,0
4577,[-0.09401908],0,0.2940909812713893,0
4578,[-0.11184031],0,0.2922545214988365,0
4579,[-0.07619785],1,0.2959341556846683,0
4580,[-0.10929442],1,0.2925164604557293,0
4581,[-0.07110607],0,0.2964620052449863,0
4582,[-0.11693209],0,0.29173105693926543,0
4583,[0.00781652],0,0.304712744811181,0
4584,[-0.11947798],0,0.2914695315382905,0
4585,[-0.11184031],0,0.2922545214988365,0
4586,[-0.10929442],0,0.2925164604557293,0
4587,[-0.05073895],1,0.29857883852848394,0
4588,[-0.04819306],0,0.29884405235495576,0
4589,[-0.1143862],0,0.2919927202930101,0
4590,[-0.10420264],1,0.29304075121701706,0
4591,[-0.1143862],0,0.2919927202930101,0
4592,[0.07910144],1,0.31227465766361684,0
4593,[-0.07365196],0,0.29619801236655485,0
4594,[-0.03037183],0,0.30070432632177535,0
4595,[-0.11693209],0,0.29173105693926543,0
4596,[-0.10674853],1,0.29277853706234613,0
4597,[1.28076151],0,0.4521629268892344,0
4598,[-0.10929442],0,0.2925164604557293,0
4599,[-0.10420264],0,0.29304075121701706,0
4600,[-0.04564717],0,0.2991094013006578,0
4601,[0.04345898],0,0.3084808667633948,0
4602,[-0.10165675],1,0.2933031028177451,0
4603,[-0.11693209],0,0.29173105693926543,0
4604,[-0.02782594],1,0.3009706180167359,0
4605,[-0.11947798],0,0.2914695315382905,0
4606,[-0.07110607],0,0.2964620052449863,0
4607,[-0.10420264],0,0.29304075121701706,0
4608,[0.21403361],1,0.3268633214805618,0
4609,[-0.11693209],0,0.29173105693926543,0
4610,[-0.09147319],0,0.2943538816298261,0
4611,[-0.10420264],0,0.29304075121701706,0
4612,[-0.11184031],0,0.2922545214988365,0
4613,[-0.11693209],0,0.29173105693926543,0
4614,[-0.10929442],0,0.2925164604557293,0
4615,[-0.06856018],0,0.29672613421370647,0
4616,[-0.11693209],0,0.29173105693926543,0
4617,[-0.11693209],0,0.29173105693926543,0
4618,[-0.10165675],0,0.2933031028177451,0
4619,[-0.11947798],0,0.2914695315382905,0
4620,[-0.09147319],0,0.2943538816298261,0
4621,[-0.02528005],1,0.3012370439454609,0
4622,[-0.0889273],0,0.2946169189194228,0
4623,[-0.06856018],0,0.29672613421370647,0
4624,[-0.10929442],0,0.2925164604557293,0
4625,[0.0129083],1,0.3052494638790013,0
4626,[-0.04564717],0,0.2991094013006578,0
4627,[-0.10929442],0,0.2925164604557293,0
4628,[-0.11184031],1,0.2922545214988365,0
4629,[-0.06092251],0,0.2975193365941229,0
4630,[-0.06856018],0,0.29672613421370647,0
4631,[-0.11947798],0,0.2914695315382905,0
4632,[0.92179102],0,0.4084330013892876,0
4633,[-0.11184031],0,0.2922545214988365,0
4634,[-0.09911086],0,0.2935655917622056,0
4635,[0.02818364],0,0.30686279490947793,0
4636,[-0.11184031],0,0.2922545214988365,0
4637,[-0.06601429],1,0.2969903991661318,0
4638,[-0.11184031],0,0.2922545214988365,0
4639,[-0.08383552],0,0.29514340387592053,0
4640,[-0.02528005],0,0.3012370439454609,0
4641,[-0.0380095],0,0.29990625775615365,0
4642,[-0.05837662],1,0.2977840088548818,0
4643,[-0.11693209],0,0.29173105693926543,0
4644,[-0.10674853],1,0.29277853706234613,0
4645,[0.06637199],0,0.3109168066813198,0
4646,[-0.08128963],0,0.29540685133391464,0
4647,[-0.1143862],0,0.2919927202930101,0
4648,[-0.06856018],0,0.29672613421370647,0
4649,[-0.09401908],0,0.2940909812713893,0
4650,[-0.11184031],0,0.2922545214988365,0
4651,[-0.11184031],0,0.2922545214988365,0
4652,[-0.11947798],0,0.2914695315382905,0
4653,[-0.11693209],1,0.29173105693926543,0
4654,[-0.11184031],0,0.2922545214988365,0
4655,[-0.05328484],0,0.2983137599304496,0
4656,[-0.11947798],0,0.2914695315382905,0
4657,[-0.00491293],0,0.3033732702627702,0
4658,[-0.09911086],0,0.2935655917622056,0
4659,[-0.08383552],0,0.29514340387592053,0
4660,[0.16056992],0,0.3210407302059169,0
4661,[-0.10420264],0,0.29304075121701706,0
4662,[-0.11693209],0,0.29173105693926543,0
4663,[-0.11693209],0,0.29173105693926543,0
4664,[-0.11693209],1,0.29173105693926543,0
4665,[0.01800008],0,0.3057867125459093,0
4666,[-0.09147319],0,0.2943538816298261,0
4667,[-0.11693209],0,0.29173105693926543,0
4668,[-0.11693209],0,0.29173105693926543,0
4669,[-0.0125506],0,0.3025711831584937,0
4670,[-0.1143862],0,0.2919927202930101,0
4671,[-0.11693209],1,0.29173105693926543,0
4672,[0.20385005],0,0.32575006441914134,0
4673,[-0.04055539],0,0.2996405041112839,0
4674,[-0.11693209],0,0.29173105693926543,0
4675,[-0.01764238],0,0.3020371260109888,0
4676,[-0.07365196],0,0.29619801236655485,0
4677,[0.01800008],1,0.3057867125459093,0
4678,[0.24967607],0,0.33077504764423205,0
4679,[-0.11693209],0,0.29173105693926543,0
4680,[-0.1143862],0,0.2919927202930101,0
4681,[-0.09147319],0,0.2943538816298261,0
4682,[-0.11693209],0,0.29173105693926543,0
4683,[-0.10674853],0,0.29277853706234613,0
4684,[0.1147439],0,0.31609377872466343,0
4685,[-0.06856018],0,0.29672613421370647,0
4686,[-0.11693209],0,0.29173105693926543,0
4687,[-0.11693209],0,0.29173105693926543,0
4688,[-0.11947798],0,0.2914695315382905,0
4689,[-0.08638141],1,0.29488009303621754,0
4690,[-0.01509649],0,0.30230408774989764,0
4691,[-0.11693209],0,0.29173105693926543,0
4692,[-0.0889273],0,0.2946169189194228,0
4693,[-0.11947798],0,0.2914695315382905,0
4694,[-0.06856018],0,0.29672613421370647,0
4695,[-0.10674853],0,0.29277853706234613,0
4696,[-0.11693209],0,0.29173105693926543,0
4697,[-0.11693209],0,0.29173105693926543,0
4698,[-0.11693209],0,0.29173105693926543,0
4699,[-0.11693209],0,0.29173105693926543,0
4700,[-0.11693209],0,0.29173105693926543,0
4701,[-0.11693209],0,0.29173105693926543,0
4702,[-0.11693209],0,0.29173105693926543,0
4703,[-0.11693209],0,0.29173105693926543,0
4704,[-0.11693209],0,0.29173105693926543,0
4705,[-0.11693209],0,0.29173105693926543,0
4706,[-0.11693209],0,0.29173105693926543,0
4707,[-0.11693209],0,0.29173105693926543,0
4708,[-0.11693209],0,0.29173105693926543,0
4709,[-0.11693209],0,0.29173105693926543,0
4710,[-0.11693209],0,0.29173105693926543,0
4711,[-0.11693209],0,0.29173105693926543,0
4712,[-0.11693209],0,0.29173105693926543,0
4713,[-0.11693209],0,0.29173105693926543,0
4714,[-0.11693209],0,0.29173105693926543,0
4715,[-0.11693209],0,0.29173105693926543,0
4716,[-0.10420264],0,0.29304075121701706,0
4717,[-0.03291772],0,0.30043816897241066,0
4718,[-0.1143862],0,0.2919927202930101,0
4719,[-0.1143862],0,0.2919927202930101,0
4720,[-0.1143862],0,0.2919927202930101,0
4721,[-0.10929442],0,0.2925164604557293,0
4722,[-0.11693209],0,0.29173105693926543,0
4723,[-0.11693209],0,0.29173105693926543,0
4724,[-0.09401908],0,0.2940909812713893,0
4725,[0.09946856],0,0.3144539331509288,0
4726,[-0.1143862],0,0.2919927202930101,0
4727,[-0.11693209],0,0.29173105693926543,0
4728,[0.14784047],1,0.31966247935352204,0
4729,[-0.02528005],0,0.3012370439454609,0
4730,[0.06891788],0,0.3111881176448739,0
4731,[-0.11693209],0,0.29173105693926543,0
4732,[-0.1143862],0,0.2919927202930101,0
4733,[-0.1143862],0,0.2919927202930101,0
4734,[0.27768086],1,0.3338650783490889,0
4735,[0.36169523],0,0.3432203423857959,0
4736,[-0.08383552],0,0.29514340387592053,0
4737,[-0.11184031],0,0.2922545214988365,0
4738,[-0.03291772],1,0.30043816897241066,0
4739,[-0.10929442],0,0.2925164604557293,0
4740,[-0.11693209],0,0.29173105693926543,0
4741,[-0.08128963],0,0.29540685133391464,0
4742,[-0.05073895],0,0.29857883852848394,0
4743,[-0.11693209],0,0.29173105693926543,0
4744,[-0.0125506],0,0.3025711831584937,0
4745,[0.0129083],0,0.3052494638790013,0
4746,[-0.10165675],0,0.2933031028177451,0
4747,[-0.03291772],0,0.30043816897241066,0
4748,[-0.11947798],0,0.2914695315382905,0
4749,[-0.07874374],0,0.2956704353052548,0
4750,[-0.0634684],0,0.2972547999953504,0
4751,[-0.11693209],0,0.29173105693926543,0
4752,[-0.07365196],0,0.29619801236655485,0
4753,[0.04345898],1,0.3084808667633948,0
4754,[-0.00236704],0,0.30364089920884,0
4755,[-0.1143862],0,0.2919927202930101,0
4756,[-0.10929442],0,0.2925164604557293,0
4757,[-0.07365196],0,0.29619801236655485,0
4758,[-0.11947798],0,0.2914695315382905,0
4759,[-0.10674853],1,0.29277853706234613,0
4760,[-0.04819306],0,0.29884405235495576,0
4761,[-0.04819306],0,0.29884405235495576,0
4762,[-0.11184031],0,0.2922545214988365,0
4763,[-0.1143862],0,0.2919927202930101,0
4764,[-0.10674853],0,0.29277853706234613,0
4765,[-0.1143862],0,0.2919927202930101,0
4766,[-0.0889273],0,0.2946169189194228,0
4767,[-0.09147319],0,0.2943538816298261,0
4768,[0.05873432],0,0.31010365347921864,0
4769,[-0.04819306],0,0.29884405235495576,0
4770,[-0.06601429],0,0.2969903991661318,0
4771,[-0.09656497],0,0.29382821794774683,0
4772,[-0.11184031],0,0.2922545214988365,0
4773,[-0.1143862],0,0.2919927202930101,0
4774,[0.42534247],0,0.35039009699487167,0
4775,[-0.1143862],1,0.2919927202930101,0
4776,[-0.11693209],0,0.29173105693926543,0
4777,[0.50171917],0,0.35908361663144617,0
4778,[15.79488037],1,0.9991120981307897,1
4779,[-0.11693209],0,0.29173105693926543,0
4780,[-0.09147319],1,0.2943538816298261,0
4781,[-0.11184031],1,0.2922545214988365,0
4782,[-0.09656497],0,0.29382821794774683,0
4783,[-0.10420264],0,0.29304075121701706,0


==> original_data/LApredict/LApredict_uncalibrated_test_set/calibration_scores_aggregated_fold_10_qt.csv <==
rel_diagram_bin_15,rel_diagram_bin_15_interactive,rel_diagram_bin_50,ece_bin_15,ece_bin_15_interactive,ece_score_bin_15_netcal,ece_bin_50,ece_score_bin_50_netcal,mce_bin_15,mce_bin_15_interactive,mce_bin_50,auc_score,log_loss,brier_score,rel_diagram_bin_15_accuracy,rel_diagram_bin_15_interactive_accuracy,rel_diagram_bin_50_accuracy,ece_bin_15_accuracy,ece_bin_15_interactive_accuracy,ece_bin_50_accuracy,mce_bin_15_accuracy,mce_bin_15_interactive_accuracy,mce_bin_50_accuracy,accuracy,prc,rc,f1,auc
"(array([0.29567296, 0.35486001, 0.43265036, 0.50557127, 0.56167305,
       0.6155518 , 0.68760615, 0.7709927 , 0.82586727, 0.89880419,
       0.98085905]), array([0.12669181, 0.46632124, 0.5       , 0.30769231, 0.38461538,
       0.42857143, 0.66666667, 0.        , 0.        , 1.        ,
       0.33333333]), array([   0,    0,    0,    0, 4507,  193,   32,   13,   13,    7,    3,
          3,    2,    1,    9,    0]))","(array([0.28990361, 0.29029557, 0.29062054, 0.29108333, 0.29172591,
       0.2925577 , 0.29367398, 0.29519506, 0.29728245, 0.30071549,
       0.30664068, 0.31751568, 0.40983173]), array([0.02727273, 0.06575964, 0.06097561, 0.09840426, 0.10714286,
       0.09507042, 0.13166144, 0.18055556, 0.22535211, 0.19033233,
       0.24367089, 0.29807692, 0.43987342]), array([990,   0,   0, 441, 246, 376, 280, 284, 319, 288, 284, 331, 316,
       312, 316,   0]))","(array([0.29206965, 0.30723457, 0.32826434, 0.34805248, 0.36808455,
       0.38826425, 0.40751324, 0.432079  , 0.44994189, 0.46460985,
       0.49037181, 0.50840289, 0.53040533, 0.5520686 , 0.56334682,
       0.5886862 , 0.60881058, 0.6245401 , 0.66998171, 0.69641837,
       0.75275231, 0.76202322, 0.79820258, 0.80073051, 0.85100404,
       0.89880419, 0.95024587, 0.96808016, 0.99821589]), array([0.09534368, 0.24042272, 0.34065934, 0.40449438, 0.5952381 ,
       0.54545455, 0.77777778, 0.36363636, 0.4       , 0.33333333,
       0.25      , 0.25      , 0.33333333, 0.5       , 0.25      ,
       0.66666667, 0.25      , 0.66666667, 1.        , 0.5       ,
       0.        , 0.        , 0.        , 0.        , 0.        ,
       1.        , 0.5       , 0.        , 0.4       ]), array([   0,    0,    0,    0,    0,    0,    0,    0,    0,    0,    0,
          0,    0,    0, 3608,  757,  182,   89,   42,   22,    9,   11,
         10,    3,    4,    4,    6,    4,    4,    3,    4,    3,    0,
          1,    2,    0,    0,    1,    1,    1,    1,    0,    1,    0,
          1,    0,    0,    2,    2,    5,    0]))",0.29783909178082674,0.1433059163017136,0.16755273598642773,0.32709347913188935,0.16781757774465372,0.8258672721667306,0.2626308823245828,0.9680801555588427,0.7438405440031537,0.4851198035171127,0.14599069805274928,"(array([0.01858774, 0.17413273, 0.2290073 , 0.30094424, 0.35850545,
       0.4319145 , 0.50304748, 0.56299458, 0.64641879, 0.70507996,
       0.89880419, 0.97975263]), array([0.        , 0.        , 0.        , 0.        , 0.        ,
       0.        , 0.53846154, 1.        , 1.        , 1.        ,
       1.        , 1.        ]), array([   6,    0,    2,    3,  572,   94,   24,   13,   21,  106, 3938,
          0,    0,    1,    3,    0]))","(array([0.286853  , 0.31676113, 0.59758778, 0.69012697, 0.69883526,
       0.70341506, 0.70584265, 0.707289  , 0.70843652, 0.70922938,
       0.70970443, 0.71002919, 0.71512238]), array([0.        , 0.        , 0.78683386, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ,
       1.        , 1.        , 1.        ]), array([326, 313, 319, 322, 314, 353, 301, 336, 391, 429, 412, 758,   0,
         0, 209,   0]))","(array([0.002371  , 0.03191984, 0.04057374, 0.14899596, 0.19926949,
       0.20179742, 0.23797678, 0.24724769, 0.29372232, 0.30830313,
       0.32928684, 0.34879771, 0.36769384, 0.38980833, 0.40662825,
       0.43372673, 0.44770936, 0.46810136, 0.49101992, 0.509051  ,
       0.5322773 , 0.54938896, 0.56707567, 0.58786636, 0.61277761,
       0.63021628, 0.65245371, 0.67224509, 0.69311761, 0.70810453,
       0.89880419, 0.94106548, 0.99909621]), array([0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.,
       0., 0., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.]), array([   3,    2,    1,    0,    0,    0,    0,    1,    0,    1,    1,
          1,    1,    0,  344,  183,   62,   36,   26,   15,    8,    7,
          6,    5,    4,    4,    4,    8,    8,    4,   11,   19,   53,
        121,  576, 3264,    0,    0,    0,    0,    0,    0,    0,    0,
          1,    0,    0,    1,    0,    2,    0]))",0.22962132035105873,0.2872945683933071,0.2982245367108072,0.43700541705627416,0.3167611285398815,0.491019918217625,0.8521848212418984,0.3695652173913043,0.02446043165467626,0,0.7438405440031537


==> original_data/LApredict/LApredict_uncalibrated_test_set/calibration_scores_aggregated_testset_openstack.csv <==
rel_diagram_bin_15,rel_diagram_bin_15_interactive,rel_diagram_bin_50,ece_bin_15,ece_bin_15_interactive,ece_score_bin_15_netcal,ece_bin_50,ece_score_bin_50_netcal,mce_bin_15,mce_bin_15_interactive,mce_bin_50,auc_score,log_loss,brier_score,rel_diagram_bin_15_accuracy,rel_diagram_bin_15_interactive_accuracy,rel_diagram_bin_50_accuracy,ece_bin_15_accuracy,ece_bin_15_interactive_accuracy,ece_bin_50_accuracy,mce_bin_15_accuracy,mce_bin_15_interactive_accuracy,mce_bin_50_accuracy,accuracy,prc,rc,f1,auc
"(array([0.24004592, 0.28997747, 0.35828354, 0.42980159, 0.49308825,
       0.56521232, 0.63618744, 0.70191254, 0.7605854 , 0.84577214,
       0.89291014, 0.97735452]), array([0.12783505, 0.31854839, 0.44270833, 0.46511628, 0.38      ,
       0.7       , 0.75      , 0.5       , 0.77777778, 0.75      ,
       0.5       , 0.75      ]), array([   0,    0,    0, 3395,  744,  192,   86,   50,   30,   16,    6,
          9,    8,    4,   12,    0]))","(array([0.2311768 , 0.23203592, 0.23269832, 0.23336203, 0.23470165,
       0.23658046, 0.23894253, 0.24205365, 0.24645086, 0.25193193,
       0.25958087, 0.27128404, 0.28937837, 0.32639894, 0.50346874]), array([0.01854975, 0.06007067, 0.08938547, 0.05913978, 0.09970674,
       0.11155378, 0.16666667, 0.15584416, 0.14848485, 0.26353791,
       0.27244582, 0.29616725, 0.29431438, 0.4040404 , 0.51973684]), array([593, 283, 179, 186, 341, 251, 294, 308, 330, 277, 323, 287, 299,
       297, 304,   0]))","(array([0.23372223, 0.24802377, 0.2691777 , 0.28971682, 0.3094107 ,
       0.33020981, 0.34915515, 0.36870877, 0.38857554, 0.41035407,
       0.42961313, 0.44815515, 0.47069326, 0.4907729 , 0.50908914,
       0.53078766, 0.55279464, 0.56989422, 0.59211761, 0.60862848,
       0.63118691, 0.64746424, 0.66518228, 0.69651523, 0.70584071,
       0.73252272, 0.74684505, 0.77185676, 0.79298825, 0.80319142,
       0.82774919, 0.85207605, 0.86876602, 0.9117544 , 0.95201148,
       0.97380861, 0.99539707]), array([0.0757722 , 0.20208153, 0.27861771, 0.28151261, 0.3974359 ,
       0.40217391, 0.43243243, 0.42592593, 0.55172414, 0.46875   ,
       0.41666667, 0.52      , 0.36842105, 0.25      , 0.41666667,
       0.75      , 0.75      , 0.66666667, 0.83333333, 0.6       ,
       0.75      , 1.        , 0.66666667, 0.        , 0.66666667,
       0.66666667, 0.66666667, 1.        , 1.        , 1.        ,
       0.        , 0.75      , 0.5       , 1.        , 0.66666667,
       0.75      , 0.8       ]), array([   0,    0,    0,    0,    0,    0,    0,    0,    0,    0,    0,
       2072, 1153,  463,  238,  156,   92,   74,   54,   29,   32,   24,
         25,   19,   20,   12,    8,    8,   12,    6,    5,    4,    2,
          6,    1,    3,    3,    3,    2,    2,    1,    1,    4,    4,
          0,    2,    0,    3,    4,    5,    0]))",0.12977928961231325,0.09112000149381796,0.09653132828219815,0.16499367136526946,0.09838620214167772,0.39291014033118254,0.21262704830938595,0.8277491884550964,0.7491243638058976,0.4771008257443671,0.14916550798601957,"(array([0.02299482, 0.12593412, 0.15887846, 0.24581798, 0.29259732,
       0.36055825, 0.43315187, 0.50537095, 0.57041604, 0.64267432,
       0.71115999, 0.76080391, 0.84732234, 0.9117544 , 0.97747097]), array([0.  , 0.  , 0.  , 0.  , 0.  , 0.  , 0.  , 0.66, 1.  , 1.  , 1.  ,
       1.  , 1.  , 1.  , 1.  ]), array([   3,    2,    2,  436,  240,   89,   49,   50,   67,  119,  510,
       2968,    6,    2,    9,    0]))","(array([0.23703133, 0.27145108, 0.41127993, 0.66268801, 0.71980946,
       0.73887387, 0.74932364, 0.75576345, 0.76004655, 0.76309468,
       0.76531704, 0.76695804, 0.76796408, 0.76862516, 0.78274919]), array([0.        , 0.        , 0.24262295, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ]), array([311, 296, 305, 306, 309, 298, 306, 326, 295, 286, 307, 338, 266,
       404, 199,   0]))","(array([0.00222887, 0.02409531, 0.04266028, 0.12593412, 0.1455061 ,
       0.17225081, 0.23525578, 0.24957192, 0.26986033, 0.28954807,
       0.30898183, 0.33019782, 0.34980746, 0.36807141, 0.38958113,
       0.41215366, 0.43285609, 0.44751511, 0.4690491 , 0.49037621,
       0.50890631, 0.52914284, 0.55173361, 0.57218186, 0.59162882,
       0.61168201, 0.63082905, 0.65116559, 0.66931367, 0.69036491,
       0.71013981, 0.73110159, 0.75235245, 0.76640918, 0.79298825,
       0.80319142, 0.85127009, 0.86346617, 0.9117544 , 0.94934735,
       0.97310991, 0.99480356]), array([0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.,
       0., 0., 0., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.,
       1., 1., 1., 1., 1., 1., 1., 1.]), array([   1,    1,    1,    0,    0,    0,    2,    1,    1,    0,    0,
        157,  234,  130,   68,   63,   39,   32,   24,   18,   16,   14,
         15,    9,   12,   20,   18,   18,   22,   22,   16,   34,   44,
         59,   94,  173,  336,  922, 1917,    2,    1,    0,    3,    2,
          0,    2,    0,    2,    3,    4,    0]))",0.2248639935549849,0.24506174729396563,0.2725861558577604,0.4331518721767459,0.3373119941878555,0.49109369393848934,0.8159050966608085,0.6831683168316832,0.07885714285714286,0,0.7491243638058976


==> original_data/LApredict/legacy_or_incorrect/LApredict_calibrated_platt_scaling_old/calibration_scores_aggregated_testset_openstack.csv <==
rel_diagram_bin_15,rel_diagram_bin_15_interactive,rel_diagram_bin_50,ece_bin_15,ece_bin_15_interactive,ece_score_bin_15_netcal,ece_bin_50,ece_score_bin_50_netcal,mce_bin_15,mce_bin_15_interactive,mce_bin_50,auc_score,log_loss,brier_score,rel_diagram_bin_15_accuracy,rel_diagram_bin_15_interactive_accuracy,rel_diagram_bin_50_accuracy,ece_bin_15_accuracy,ece_bin_15_interactive_accuracy,ece_bin_50_accuracy,mce_bin_15_accuracy,mce_bin_15_interactive_accuracy,mce_bin_50_accuracy,accuracy,prc,rc,f1,auc
"(array([0.23437671, 0.29210042, 0.3621631 , 0.42650759, 0.49656583,
       0.56415029, 0.63506887, 0.69529004, 0.76388143, 0.83425718,
       0.90154566, 0.97592255]), array([0.12623688, 0.3019943 , 0.39726027, 0.45054945, 0.50769231,
       0.36956522, 0.57692308, 0.73684211, 0.72727273, 0.6       ,
       0.875     , 0.7       ]), array([   0,    0,    0, 3335,  702,  219,   91,   65,   46,   26,   19,
         11,   10,    8,   20,    0]))","(array([0.22344202, 0.22454855, 0.22540244, 0.22625864, 0.22798876,
       0.23041904, 0.23348119, 0.23752545, 0.24326264, 0.25044502,
       0.26052764, 0.27606661, 0.30033797, 0.35062288, 0.57047733]), array([0.01854975, 0.06007067, 0.08938547, 0.05913978, 0.09970674,
       0.11155378, 0.16666667, 0.15584416, 0.14848485, 0.26353791,
       0.27244582, 0.29616725, 0.29431438, 0.4040404 , 0.51973684]), array([593, 283, 179, 186, 341, 251, 294, 308, 330, 277, 323, 287, 299,
       297, 304,   0]))","(array([0.22827933, 0.24862687, 0.26938599, 0.28871036, 0.30946973,
       0.32994636, 0.34977961, 0.36975895, 0.39069644, 0.40883415,
       0.42807876, 0.44938908, 0.47217771, 0.49032687, 0.51017318,
       0.52907257, 0.54994017, 0.56967473, 0.58705748, 0.60450728,
       0.62666301, 0.64987151, 0.66696177, 0.68961145, 0.71188501,
       0.73073793, 0.74806017, 0.77215018, 0.78622799, 0.81432017,
       0.83216802, 0.84824283, 0.87008102, 0.89446864, 0.91752032,
       0.93497836, 0.94593905, 0.96825364, 0.99421522]), array([0.08788501, 0.21899736, 0.26614987, 0.30769231, 0.31055901,
       0.37391304, 0.43548387, 0.39726027, 0.45454545, 0.46341463,
       0.40909091, 0.5       , 0.5       , 0.38888889, 0.57142857,
       0.46153846, 0.33333333, 0.28571429, 0.5       , 0.28571429,
       0.66666667, 0.75      , 0.55555556, 0.875     , 0.6       ,
       1.        , 0.66666667, 0.83333333, 0.        , 0.5       ,
       1.        , 0.75      , 0.66666667, 1.        , 0.        ,
       0.8       , 0.33333333, 1.        , 0.75      ]), array([   0,    0,    0,    0,    0,    0,    0,    0,    0,    0,    0,
       2435,  758,  387,  221,  161,  115,   62,   73,   44,   41,   22,
         24,   22,   18,   21,   13,   15,   14,   12,    7,    6,    8,
          9,    8,    5,    3,    3,    6,    1,    4,    1,    4,    3,
          3,    1,    5,    3,    2,   12,    0]))",0.08799302115239926,0.08788134469513643,0.08741595282972657,0.16103293682989736,0.09217111047068524,0.27592255362513907,0.20489227117933975,0.9175203243975927,0.7491243638058976,0.4752499283685295,0.1480051063847295,"(array([0.03111737, 0.08247968, 0.16635665, 0.24159279, 0.29529885,
       0.36492882, 0.4305741 , 0.5003391 , 0.57132701, 0.63919113,
       0.70880133, 0.76666383, 0.8346664 , 0.89926356, 0.97893966]), array([0.        , 0.        , 0.        , 0.        , 0.        ,
       0.        , 0.        , 0.53846154, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ]), array([   6,    1,    4,  424,  217,   98,   70,   65,   67,  147,  504,
       2922,    6,    7,   14,    0]))","(array([0.23002782, 0.27645208, 0.42165675, 0.64869622, 0.71374618,
       0.73851165, 0.75201654, 0.75997492, 0.76520579, 0.7696621 ,
       0.77302195, 0.77459756, 0.7759634 , 0.79678593]), array([0.        , 0.        , 0.20805369, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        ]), array([316, 298, 298, 305, 314, 303, 315, 298, 295, 382, 387, 163, 673,
         0, 205,   0]))","(array([0.00574865, 0.05245379, 0.06455069, 0.08247968, 0.13984818,
       0.15268332, 0.18644756, 0.21377201, 0.23089493, 0.25021853,
       0.26969793, 0.28801394, 0.31040223, 0.32916562, 0.34890436,
       0.37031706, 0.39185299, 0.40996691, 0.42979068, 0.44859272,
       0.47165118, 0.49098345, 0.51058644, 0.52822088, 0.5489885 ,
       0.57198449, 0.59041651, 0.60912433, 0.63015424, 0.64953324,
       0.6692157 , 0.69087101, 0.71099623, 0.73072725, 0.75180389,
       0.77197446, 0.81508789, 0.83216802, 0.84855154, 0.87504562,
       0.89446864, 0.93486062, 0.94272474, 0.96825364, 0.99420317]), array([0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.,
       0., 0., 0., 0., 0., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.,
       1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.]), array([   3,    0,    2,    1,    1,    0,    1,    1,    0,    2,    1,
        215,  167,  103,   70,   51,   47,   29,   31,   25,   25,   19,
         22,   18,   16,   23,   17,   17,   17,   28,   26,   48,   41,
         77,  118,  156,  287,  594, 2226,    0,    2,    1,    3,    2,
          3,    0,    4,    1,    2,    9,    0]))",0.2167745174941468,0.24656433612978604,0.2637438967803121,0.43057409863279167,0.35130377646979083,0.4909834517732223,0.8132688927943761,0.5739644970414202,0.11085714285714286,0,0.7491243638058976


==> original_data/LApredict/legacy_or_incorrect/LApredict_calibrated_platt_scaling_old/calibration_scores_aggregated_testset_qt.csv <==
rel_diagram_bin_15,rel_diagram_bin_15_interactive,rel_diagram_bin_50,ece_bin_15,ece_bin_15_interactive,ece_score_bin_15_netcal,ece_bin_50,ece_score_bin_50_netcal,mce_bin_15,mce_bin_15_interactive,mce_bin_50,auc_score,log_loss,brier_score,rel_diagram_bin_15_accuracy,rel_diagram_bin_15_interactive_accuracy,rel_diagram_bin_50_accuracy,ece_bin_15_accuracy,ece_bin_15_interactive_accuracy,ece_bin_50_accuracy,mce_bin_15_accuracy,mce_bin_15_interactive_accuracy,mce_bin_50_accuracy,accuracy,prc,rc,f1,auc
"(array([0.2967632 , 0.35208314, 0.42314001, 0.49561128, 0.55562343,
       0.62215079, 0.69896207, 0.77401   , 0.82999409, 0.90637197,
       0.98516611]), array([0.13028246, 0.52083333, 0.28571429, 0.44444444, 0.44444444,
       0.5       , 0.        , 0.        , 1.        , 0.33333333,
       0.33333333]), array([   0,    0,    0,    0, 4567,  144,   28,   18,    9,    2,    4,
          1,    1,    3,    6,    0]))","(array([0.2916769 , 0.29199272, 0.29225452, 0.29262729, 0.29314475,
       0.29381439, 0.29471269, 0.29593612, 0.2976138 , 0.30037003,
       0.30511878, 0.3138081 , 0.39105285]), array([0.02727273, 0.06575964, 0.06097561, 0.09840426, 0.10714286,
       0.09507042, 0.13166144, 0.18055556, 0.22535211, 0.19033233,
       0.24367089, 0.29807692, 0.43987342]), array([990,   0,   0, 441, 246, 376, 280, 284, 319, 288, 284, 331, 316,
       312, 316,   0]))","(array([0.29349333, 0.30696249, 0.32902455, 0.34912048, 0.36862973,
       0.38766515, 0.40919932, 0.42633606, 0.4504435 , 0.46669117,
       0.48960543, 0.50803742, 0.52994525, 0.55032264, 0.56433514,
       0.59882497, 0.62215079, 0.67391457, 0.68275402, 0.71831255,
       0.72086715, 0.77401   , 0.82999409, 0.88660803, 0.91625395,
       0.94078474, 0.97806211, 0.99803746]), array([0.09591669, 0.25      , 0.37058824, 0.55223881, 0.53846154,
       0.81818182, 0.33333333, 0.28571429, 0.25      , 0.2       ,
       0.5       , 0.2       , 0.66666667, 0.33333333, 1.        ,
       1.        , 0.5       , 0.        , 0.        , 0.        ,
       0.        , 0.        , 1.        , 1.        , 0.        ,
       0.        , 0.        , 0.5       ]), array([   0,    0,    0,    0,    0,    0,    0,    0,    0,    0,    0,
          0,    0,    0, 3649,  788,  170,   67,   26,   11,   15,    7,
          4,    5,    8,    5,    3,    6,    1,    1,    0,    2,    0,
          1,    1,    1,    1,    0,    1,    0,    0,    1,    0,    0,
          1,    2,    0,    1,    1,    4,    0]))",0.3295456989190786,0.14520122293849058,0.1672593333392187,0.37859713762093994,0.17017365041368443,0.7740100038957866,0.26440417541684075,0.9780621118162374,0.7438405440031537,0.4830979277604541,0.14628181628481077,"(array([0.0202893 , 0.08374605, 0.22599   , 0.30173506, 0.35553125,
       0.4325395 , 0.50341073, 0.57398767, 0.65092435, 0.70398228,
       0.82999409, 0.88660803, 0.99607694]), array([0. , 0. , 0. , 0. , 0. , 0. , 0.5, 1. , 1. , 1. , 1. , 1. , 1. ]), array([   4,    2,    0,    1,  599,   76,   13,   18,   24,   70, 3972,
          0,    1,    1,    2,    0]))","(array([0.2893733 , 0.31326269, 0.6018505 , 0.69229577, 0.69927287,
       0.70294675, 0.70489845, 0.70606223, 0.70698604, 0.70762458,
       0.70800728, 0.70826894, 0.71271532]), array([0.        , 0.        , 0.79439252, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ,
       1.        , 1.        , 1.        ]), array([324, 314, 321, 322, 313, 353, 301, 336, 391, 429, 412, 758,   0,
         0, 209,   0]))","(array([2.02546373e-06, 2.19378882e-02, 5.92152618e-02, 8.37460540e-02,
       2.25989996e-01, 2.79132845e-01, 2.94801137e-01, 3.07903782e-01,
       3.29157945e-01, 3.49341881e-01, 3.70502881e-01, 3.87899172e-01,
       4.12850441e-01, 4.25827851e-01, 4.48524109e-01, 4.66500738e-01,
       4.91021718e-01, 5.10303477e-01, 5.31563563e-01, 5.48556481e-01,
       5.71939737e-01, 5.93189766e-01, 6.13387932e-01, 6.32113220e-01,
       6.51152574e-01, 6.71082710e-01, 6.93335465e-01, 7.06649399e-01,
       8.29994090e-01, 8.86608031e-01, 9.96076939e-01]), array([0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.,
       1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.]), array([   2,    1,    1,    0,    2,    0,    0,    0,    0,    0,    0,
          1,    0,    1,  351,  198,   64,   37,   15,    9,    5,    2,
          5,    2,    8,    5,    6,    5,    6,   11,    2,   13,   30,
        107,  591, 3299,    0,    0,    0,    0,    0,    1,    0,    0,
          1,    0,    0,    0,    0,    2,    0]))",0.21397450212379088,0.2881615209793458,0.307045236712884,0.43253950238906685,0.3132626856697079,0.49102171817909196,0.8528120426510558,0.36363636363636365,0.017266187050359712,0,0.7438405440031537


==> original_data/LApredict/legacy_or_incorrect/LApredict_calibrated_temp_scaling_old/calibration_scores_aggregated_testset_openstack.csv <==
rel_diagram_bin_15,rel_diagram_bin_15_interactive,rel_diagram_bin_50,ece_bin_15,ece_bin_15_interactive,ece_score_bin_15_netcal,ece_bin_50,ece_score_bin_50_netcal,mce_bin_15,mce_bin_15_interactive,mce_bin_50,auc_score,log_loss,brier_score,rel_diagram_bin_15_accuracy,rel_diagram_bin_15_interactive_accuracy,rel_diagram_bin_50_accuracy,ece_bin_15_accuracy,ece_bin_15_interactive_accuracy,ece_bin_50_accuracy,mce_bin_15_accuracy,mce_bin_15_interactive_accuracy,mce_bin_50_accuracy,accuracy,prc,rc,f1,auc
"(array([0.23437671, 0.29210042, 0.3621631 , 0.42650759, 0.49656583,
       0.56415029, 0.63506887, 0.69529004, 0.76388143, 0.83425718,
       0.90154566, 0.97592255]), array([0.12623688, 0.3019943 , 0.39726027, 0.45054945, 0.50769231,
       0.36956522, 0.57692308, 0.73684211, 0.72727273, 0.6       ,
       0.875     , 0.7       ]), array([   0,    0,    0, 3335,  702,  219,   91,   65,   46,   26,   19,
         11,   10,    8,   20,    0]))","(array([0.22344202, 0.22454855, 0.22540244, 0.22625864, 0.22798876,
       0.23041904, 0.23348119, 0.23752545, 0.24326264, 0.25044502,
       0.26052764, 0.27606661, 0.30033797, 0.35062288, 0.57047733]), array([0.01854975, 0.06007067, 0.08938547, 0.05913978, 0.09970674,
       0.11155378, 0.16666667, 0.15584416, 0.14848485, 0.26353791,
       0.27244582, 0.29616725, 0.29431438, 0.4040404 , 0.51973684]), array([593, 283, 179, 186, 341, 251, 294, 308, 330, 277, 323, 287, 299,
       297, 304,   0]))","(array([0.22827933, 0.24862687, 0.26938599, 0.28871036, 0.30946973,
       0.32994636, 0.34977961, 0.36975895, 0.39069644, 0.40883415,
       0.42807876, 0.44938908, 0.47217771, 0.49032687, 0.51017318,
       0.52907257, 0.54994017, 0.56967473, 0.58705748, 0.60450728,
       0.62666301, 0.64987151, 0.66696177, 0.68961145, 0.71188501,
       0.73073793, 0.74806017, 0.77215018, 0.78622799, 0.81432017,
       0.83216802, 0.84824283, 0.87008102, 0.89446864, 0.91752032,
       0.93497836, 0.94593905, 0.96825364, 0.99421522]), array([0.08788501, 0.21899736, 0.26614987, 0.30769231, 0.31055901,
       0.37391304, 0.43548387, 0.39726027, 0.45454545, 0.46341463,
       0.40909091, 0.5       , 0.5       , 0.38888889, 0.57142857,
       0.46153846, 0.33333333, 0.28571429, 0.5       , 0.28571429,
       0.66666667, 0.75      , 0.55555556, 0.875     , 0.6       ,
       1.        , 0.66666667, 0.83333333, 0.        , 0.5       ,
       1.        , 0.75      , 0.66666667, 1.        , 0.        ,
       0.8       , 0.33333333, 1.        , 0.75      ]), array([   0,    0,    0,    0,    0,    0,    0,    0,    0,    0,    0,
       2435,  758,  387,  221,  161,  115,   62,   73,   44,   41,   22,
         24,   22,   18,   21,   13,   15,   14,   12,    7,    6,    8,
          9,    8,    5,    3,    3,    6,    1,    4,    1,    4,    3,
          3,    1,    5,    3,    2,   12,    0]))",0.08799302115239926,0.08788134469513643,0.08741595282972657,0.16103293682989736,0.09217111047068524,0.27592255362513907,0.20489227117933975,0.9175203243975927,0.7491243638058976,0.4752499283685295,0.1480051063847295,"(array([0.03111737, 0.08247968, 0.16635665, 0.24159279, 0.29529885,
       0.36492882, 0.4305741 , 0.5003391 , 0.57132701, 0.63919113,
       0.70880133, 0.76666383, 0.8346664 , 0.89926356, 0.97893966]), array([0.        , 0.        , 0.        , 0.        , 0.        ,
       0.        , 0.        , 0.53846154, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ]), array([   6,    1,    4,  424,  217,   98,   70,   65,   67,  147,  504,
       2922,    6,    7,   14,    0]))","(array([0.23002782, 0.27645208, 0.42165675, 0.64869622, 0.71374618,
       0.73851165, 0.75201654, 0.75997492, 0.76520579, 0.7696621 ,
       0.77302195, 0.77459756, 0.7759634 , 0.79678593]), array([0.        , 0.        , 0.20805369, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        ]), array([316, 298, 298, 305, 314, 303, 315, 298, 295, 382, 387, 163, 673,
         0, 205,   0]))","(array([0.00574865, 0.05245379, 0.06455069, 0.08247968, 0.13984818,
       0.15268332, 0.18644756, 0.21377201, 0.23089493, 0.25021853,
       0.26969793, 0.28801394, 0.31040223, 0.32916562, 0.34890436,
       0.37031706, 0.39185299, 0.40996691, 0.42979068, 0.44859272,
       0.47165118, 0.49098345, 0.51058644, 0.52822088, 0.5489885 ,
       0.57198449, 0.59041651, 0.60912433, 0.63015424, 0.64953324,
       0.6692157 , 0.69087101, 0.71099623, 0.73072725, 0.75180389,
       0.77197446, 0.81508789, 0.83216802, 0.84855154, 0.87504562,
       0.89446864, 0.93486062, 0.94272474, 0.96825364, 0.99420317]), array([0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.,
       0., 0., 0., 0., 0., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.,
       1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.]), array([   3,    0,    2,    1,    1,    0,    1,    1,    0,    2,    1,
        215,  167,  103,   70,   51,   47,   29,   31,   25,   25,   19,
         22,   18,   16,   23,   17,   17,   17,   28,   26,   48,   41,
         77,  118,  156,  287,  594, 2226,    0,    2,    1,    3,    2,
          3,    0,    4,    1,    2,    9,    0]))",0.2167745174941468,0.24656433612978604,0.2637438967803121,0.43057409863279167,0.35130377646979083,0.4909834517732223,0.8132688927943761,0.5739644970414202,0.11085714285714286,0,0.7491243638058976


==> original_data/LApredict/legacy_or_incorrect/LApredict_calibrated_temp_scaling_old/calibration_scores_aggregated_testset_qt.csv <==
rel_diagram_bin_15,rel_diagram_bin_15_interactive,rel_diagram_bin_50,ece_bin_15,ece_bin_15_interactive,ece_score_bin_15_netcal,ece_bin_50,ece_score_bin_50_netcal,mce_bin_15,mce_bin_15_interactive,mce_bin_50,auc_score,log_loss,brier_score,rel_diagram_bin_15_accuracy,rel_diagram_bin_15_interactive_accuracy,rel_diagram_bin_50_accuracy,ece_bin_15_accuracy,ece_bin_15_interactive_accuracy,ece_bin_50_accuracy,mce_bin_15_accuracy,mce_bin_15_interactive_accuracy,mce_bin_50_accuracy,accuracy,prc,rc,f1,auc
"(array([0.2967632 , 0.35208314, 0.42314001, 0.49561128, 0.55562343,
       0.62215079, 0.69896207, 0.77401   , 0.82999409, 0.90637197,
       0.98516611]), array([0.13028246, 0.52083333, 0.28571429, 0.44444444, 0.44444444,
       0.5       , 0.        , 0.        , 1.        , 0.33333333,
       0.33333333]), array([   0,    0,    0,    0, 4567,  144,   28,   18,    9,    2,    4,
          1,    1,    3,    6,    0]))","(array([0.2916769 , 0.29199272, 0.29225452, 0.29262729, 0.29314475,
       0.29381439, 0.29471269, 0.29593612, 0.2976138 , 0.30037003,
       0.30511878, 0.3138081 , 0.39105285]), array([0.02727273, 0.06575964, 0.06097561, 0.09840426, 0.10714286,
       0.09507042, 0.13166144, 0.18055556, 0.22535211, 0.19033233,
       0.24367089, 0.29807692, 0.43987342]), array([990,   0,   0, 441, 246, 376, 280, 284, 319, 288, 284, 331, 316,
       312, 316,   0]))","(array([0.29349333, 0.30696249, 0.32902455, 0.34912048, 0.36862973,
       0.38766515, 0.40919932, 0.42633606, 0.4504435 , 0.46669117,
       0.48960543, 0.50803742, 0.52994525, 0.55032264, 0.56433514,
       0.59882497, 0.62215079, 0.67391457, 0.68275402, 0.71831255,
       0.72086715, 0.77401   , 0.82999409, 0.88660803, 0.91625395,
       0.94078474, 0.97806211, 0.99803746]), array([0.09591669, 0.25      , 0.37058824, 0.55223881, 0.53846154,
       0.81818182, 0.33333333, 0.28571429, 0.25      , 0.2       ,
       0.5       , 0.2       , 0.66666667, 0.33333333, 1.        ,
       1.        , 0.5       , 0.        , 0.        , 0.        ,
       0.        , 0.        , 1.        , 1.        , 0.        ,
       0.        , 0.        , 0.5       ]), array([   0,    0,    0,    0,    0,    0,    0,    0,    0,    0,    0,
          0,    0,    0, 3649,  788,  170,   67,   26,   11,   15,    7,
          4,    5,    8,    5,    3,    6,    1,    1,    0,    2,    0,
          1,    1,    1,    1,    0,    1,    0,    0,    1,    0,    0,
          1,    2,    0,    1,    1,    4,    0]))",0.3295456989190786,0.14520122293849058,0.1672593333392187,0.37859713762093994,0.17017365041368443,0.7740100038957866,0.26440417541684075,0.9780621118162374,0.7438405440031537,0.4830979277604541,0.14628181628481077,"(array([0.0202893 , 0.08374605, 0.22599   , 0.30173506, 0.35553125,
       0.4325395 , 0.50341073, 0.57398767, 0.65092435, 0.70398228,
       0.82999409, 0.88660803, 0.99607694]), array([0. , 0. , 0. , 0. , 0. , 0. , 0.5, 1. , 1. , 1. , 1. , 1. , 1. ]), array([   4,    2,    0,    1,  599,   76,   13,   18,   24,   70, 3972,
          0,    1,    1,    2,    0]))","(array([0.2893733 , 0.31326269, 0.6018505 , 0.69229577, 0.69927287,
       0.70294675, 0.70489845, 0.70606223, 0.70698604, 0.70762458,
       0.70800728, 0.70826894, 0.71271532]), array([0.        , 0.        , 0.79439252, 1.        , 1.        ,
       1.        , 1.        , 1.        , 1.        , 1.        ,
       1.        , 1.        , 1.        ]), array([324, 314, 321, 322, 313, 353, 301, 336, 391, 429, 412, 758,   0,
         0, 209,   0]))","(array([2.02546373e-06, 2.19378882e-02, 5.92152618e-02, 8.37460540e-02,
       2.25989996e-01, 2.79132845e-01, 2.94801137e-01, 3.07903782e-01,
       3.29157945e-01, 3.49341881e-01, 3.70502881e-01, 3.87899172e-01,
       4.12850441e-01, 4.25827851e-01, 4.48524109e-01, 4.66500738e-01,
       4.91021718e-01, 5.10303477e-01, 5.31563563e-01, 5.48556481e-01,
       5.71939737e-01, 5.93189766e-01, 6.13387932e-01, 6.32113220e-01,
       6.51152574e-01, 6.71082710e-01, 6.93335465e-01, 7.06649399e-01,
       8.29994090e-01, 8.86608031e-01, 9.96076939e-01]), array([0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.,
       1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1., 1.]), array([   2,    1,    1,    0,    2,    0,    0,    0,    0,    0,    0,
          1,    0,    1,  351,  198,   64,   37,   15,    9,    5,    2,
          5,    2,    8,    5,    6,    5,    6,   11,    2,   13,   30,
        107,  591, 3299,    0,    0,    0,    0,    0,    1,    0,    0,
          1,    0,    0,    0,    0,    2,    0]))",0.21397450212379088,0.2881615209793458,0.307045236712884,0.43253950238906685,0.3132626856697079,0.49102171817909196,0.8528120426510558,0.36363636363636365,0.017266187050359712,0,0.7438405440031537

